Optimal Static Mutation Strength Distributions for the $(1+\lambda)$ Evolutionary Algorithm on OneMax

Most evolutionary algorithms have parameters, which allow a great flexibility in controlling their behavior and adapting them to new problems. To achieve the best performance, it is often needed to control some of the parameters during optimization, which gave rise to various parameter control methods. In recent works, however, similar advantages have been shown, and even proven, for sampling parameter values from certain, often heavy-tailed, fixed distributions. This produced a family of algorithms currently known as "fast evolution strategies" and "fast genetic algorithms". However, only little is known so far about the influence of these distributions on the performance of evolutionary algorithms, and about the relationships between (dynamic) parameter control and (static) parameter sampling. We contribute to the body of knowledge by presenting, for the first time, an algorithm that computes the optimal static distributions, which describe the mutation operator used in the well-known simple $(1+\lambda)$ evolutionary algorithm on a classic benchmark problem OneMax. We show that, for large enough population sizes, such optimal distributions may be surprisingly complicated and counter-intuitive. We investigate certain properties of these distributions, and also evaluate the performance regrets of the $(1+\lambda)$ evolutionary algorithm using commonly used mutation distributions.

==> static-results-v2/algorithm-expectations-all.csv <==
n,lambda,algorithm,expectation
3,1,RLS,3.499999999999999
3,1,EA standard,6.59659090909091
3,1,EA resampling,4.642045454545455
3,1,EA shift,4.191071428571428
3,1,k~beta=1.3,4.778593630059205
3,1,k~beta=1.5,4.57741488335556
3,1,k~beta=1.7,4.410114127644526
3,1,nevergrad beta=1.3,8.085307366336973
3,1,nevergrad beta=1.5,7.84054497440709
3,1,nevergrad beta=1.7,7.63490234547901
3,2,RLS,2.2624999999999997
3,2,EA standard,3.6142363135640374
3,2,EA resampling,2.656621360665479
3,2,EA shift,2.4778296994355515
3,2,k~beta=1.3,2.7116687958863985
3,2,k~beta=1.5,2.6293187037329884
3,2,k~beta=1.7,2.5625758836613204
3,2,nevergrad beta=1.3,4.253726791009352
3,2,nevergrad beta=1.5,4.144305067328669
3,2,nevergrad beta=1.7,4.053099127338443
3,3,RLS,1.8876518218623484
3,3,EA standard,2.6300585523088476
3,3,EA resampling,2.0046975419107396
3,3,EA shift,1.9194549117467328
3,3,k~beta=1.3,2.033652654826223
3,3,k~beta=1.5,1.9909492914568112
3,3,k~beta=1.7,1.9581497226911582
3,3,nevergrad beta=1.3,2.9874029398547917
3,3,nevergrad beta=1.5,2.9215585201823044
3,3,nevergrad beta=1.7,2.867458879841394
3,4,RLS,1.7216346153846154
3,4,EA standard,2.1438090856085323
3,4,EA resampling,1.6843576154598412
3,4,EA shift,1.6468025798038175
3,4,k~beta=1.3,1.7006081215489948
3,4,k~beta=1.5,1.6775298308725126
3,4,k~beta=1.7,1.6617101349031822
3,4,nevergrad beta=1.3,2.3635712536234
3,4,nevergrad beta=1.5,2.3181987566564812
3,4,nevergrad beta=1.7,2.281623822726502
3,5,RLS,1.6347675375034274
3,5,EA standard,1.8557470571988617
3,5,EA resampling,1.4954478640769127
3,5,EA shift,1.486653850414465
3,5,k~beta=1.3,1.5041683549401388
3,5,k~beta=1.5,1.492622330481306
3,5,k~beta=1.7,1.4868665138047898
3,5,nevergrad beta=1.3,1.9960756892338152
3,5,nevergrad beta=1.5,1.9621514799225526
3,5,nevergrad beta=1.7,1.9353798783713585
3,6,RLS,1.5848973395026027
3,6,EA standard,1.6661655129317845
3,6,EA resampling,1.3715069469057513
3,6,EA shift,1.381754514288676
3,6,k~beta=1.3,1.3752558234631453
3,6,k~beta=1.5,1.3711651074028772
3,6,k~beta=1.7,1.3719652613058433
3,6,nevergrad beta=1.3,1.7558708891269774
3,6,nevergrad beta=1.5,1.7290838967853224
3,6,nevergrad beta=1.7,1.7083916807071273
3,7,RLS,1.5546240658133108
3,7,EA standard,1.532453234902626
3,7,EA resampling,1.2842471610364017
3,7,EA shift,1.3078541890355355
3,7,k~beta=1.3,1.2845074746040284
3,7,k~beta=1.5,1.2855236395888743
3,7,k~beta=1.7,1.2908502101998967
3,7,nevergrad beta=1.3,1.5877249171672911
3,7,nevergrad beta=1.5,1.565743312845068
3,7,nevergrad beta=1.7,1.5491005031704261
3,8,RLS,1.5356035787508948
3,8,EA standard,1.4333794973763596
3,8,EA resampling,1.2196513070854893
3,8,EA shift,1.2529749111488004
3,8,k~beta=1.3,1.2173756854430928
3,8,k~beta=1.5,1.222011887495254
3,8,k~beta=1.7,1.2305748137721868
3,8,nevergrad beta=1.3,1.4641481898763529
3,8,nevergrad beta=1.5,1.4455971229109321
3,8,nevergrad beta=1.7,1.4318001174027075
3,16,RLS,1.5013341767854653
3,16,EA standard,1.0990963908807927
3,16,EA resampling,1.0023425577451714
3,16,EA shift,1.0590697956828392
3,16,k~beta=1.3,0.9932518922861706
3,16,k~beta=1.5,1.0057681524776032
3,16,k~beta=1.7,1.021433901410033
3,16,nevergrad beta=1.3,1.0625210177787752
3,16,nevergrad beta=1.5,1.0551198141723006
3,16,nevergrad beta=1.7,1.0499122607385143
3,32,RLS,1.500002028097221
3,32,EA standard,0.9469534096799337
3,32,EA resampling,0.908041679358558
3,32,EA shift,0.944362486536185
3,32,k~beta=1.3,0.9001514874607635
3,32,k~beta=1.5,0.9066011390174922
3,32,k~beta=1.7,0.9151798225823337
3,32,nevergrad beta=1.3,0.910130023648803
3,32,nevergrad beta=1.5,0.9083701143702438
3,32,nevergrad beta=1.7,0.907151707445243
3,64,RLS,1.500000000004701
3,64,EA standard,0.888902392592824
3,64,EA resampling,0.8792313961371787
3,64,EA shift,0.8888888101448044
3,64,k~beta=1.3,0.8765483654258569
3,64,k~beta=1.5,0.8773702347182246
3,64,k~beta=1.7,0.8786639513025941
3,64,nevergrad beta=1.3,0.8768646058151952
3,64,nevergrad beta=1.5,0.8767711012743488
3,64,nevergrad beta=1.7,0.8767199851628855
3,128,RLS,1.5
3,128,EA standard,0.8760173153739472
3,128,EA resampling,0.875123650199192
3,128,EA shift,0.8760173149149459
3,128,k~beta=1.3,0.8750063484102378
3,128,k~beta=1.5,0.8750146684153548
3,128,k~beta=1.7,0.8750339770524849
3,128,nevergrad beta=1.3,0.875007147985153
3,128,nevergrad beta=1.5,0.8750068511731857
3,128,nevergrad beta=1.7,0.8750067696263892
3,256,RLS,1.5
3,256,EA standard,0.8750079619650823
3,256,EA resampling,0.8750001218288237
3,256,EA shift,0.8750079619650717
3,256,k~beta=1.3,0.8750000001074654
3,256,k~beta=1.5,0.8750000005733685
3,256,k~beta=1.7,0.8750000030645068
3,256,nevergrad beta=1.3,0.8750000001303065
3,256,nevergrad beta=1.5,0.8750000001221474
3,256,nevergrad beta=1.7,0.8750000001205571
3,512,RLS,1.5
3,512,EA standard,0.8750000005070317
3,512,EA resampling,0.8750000000001188
3,512,EA shift,0.8750000005070104
3,512,k~beta=1.3,0.875
3,512,k~beta=1.5,0.875
3,512,k~beta=1.7,0.875
3,512,nevergrad beta=1.3,0.875
3,512,nevergrad beta=1.5,0.875
3,512,nevergrad beta=1.7,0.875
3,1024,RLS,1.5
3,1024,EA standard,0.8750000000000426
3,1024,EA resampling,0.875
3,1024,EA shift,0.875
3,1024,k~beta=1.3,0.875
3,1024,k~beta=1.5,0.875
3,1024,k~beta=1.7,0.875
3,1024,nevergrad beta=1.3,0.875
3,1024,nevergrad beta=1.5,0.875
3,1024,nevergrad beta=1.7,0.875
5,1,RLS,7.973958333333333
5,1,EA standard,16.10636584137722
5,1,EA resampling,10.828631882474731
5,1,EA shift,9.603593650070088
5,1,k~beta=1.3,12.321581491725286
5,1,k~beta=1.5,11.514214425736837
5,1,k~beta=1.7,10.870523638013957
5,1,nevergrad beta=1.3,20.70620196101029
5,1,nevergrad beta=1.5,19.77715475290921
5,1,nevergrad beta=1.7,19.032029486399153
5,2,RLS,4.782304067460318
5,2,EA standard,8.577736635006872
5,2,EA resampling,5.967496029736387
5,2,EA shift,5.425503394837517
5,2,k~beta=1.3,6.6527126796868155
5,2,k~beta=1.5,6.278544573385137
5,2,k~beta=1.7,5.9845011957717
5,2,nevergrad beta=1.3,10.734165171459845
5,2,nevergrad beta=1.5,10.289269837027003
5,2,nevergrad beta=1.7,9.933970664457323
5,3,RLS,3.775945614401506
5,3,EA standard,6.081680015270513
5,3,EA resampling,4.363195022355125
5,3,EA shift,4.054975543312494
5,3,k~beta=1.3,4.773300727889537
5,3,k~beta=1.5,4.544789717324089
5,3,k~beta=1.7,4.368996300288853
5,3,nevergrad beta=1.3,7.41641162512861
5,3,nevergrad beta=1.5,7.133018202597473
5,3,nevergrad beta=1.7,6.908035669370338
5,4,RLS,3.3065023509289153
5,4,EA standard,4.8419505883724865
5,4,EA resampling,3.5694076178665597
5,4,EA shift,3.38071905184233
5,4,k~beta=1.3,3.839290765411361
5,4,k~beta=1.5,3.6839119419761652
5,4,k~beta=1.7,3.567821388153852
5,4,nevergrad beta=1.3,5.76278073653738
5,4,nevergrad beta=1.5,5.559760506781944
5,4,nevergrad beta=1.7,5.399813925460939
5,5,RLS,3.045896219682559
5,5,EA standard,4.103494917761482
5,5,EA resampling,3.097844786581412
5,5,EA shift,2.9819521392865114
5,5,k~beta=1.3,3.2823839879723677
5,5,k~beta=1.5,3.170862612471252
5,5,k~beta=1.7,3.0907355951195865
5,5,nevergrad beta=1.3,4.7747081373308715
5,5,nevergrad beta=1.5,4.61949498896728
5,5,nevergrad beta=1.7,4.498332073756202
5,6,RLS,2.88600717262821
5,6,EA standard,3.614817289885294
5,6,EA resampling,2.7862961789032608
5,6,EA shift,2.7192746397721184
5,6,k~beta=1.3,2.913397698917883
5,6,k~beta=1.5,2.830984566097703
5,6,k~beta=1.7,2.7748021081835494
5,6,nevergrad beta=1.3,4.1191255819552755
5,6,nevergrad beta=1.5,3.9954400706643063
5,6,nevergrad beta=1.7,3.899901330704218
5,7,RLS,2.781296695846068
5,7,EA standard,3.2682806180435358
5,7,EA resampling,2.565537846546929
5,7,EA shift,2.533411907941334
5,7,k~beta=1.3,2.651401410457702
5,7,k~beta=1.5,2.589616400239197
5,7,k~beta=1.7,2.5504356253043725
5,7,nevergrad beta=1.3,3.653240386385724
5,7,nevergrad beta=1.5,3.551811469348896
5,7,nevergrad beta=1.7,3.474379666757307
5,8,RLS,2.709502597512965
5,8,EA standard,3.010172358180125
5,8,EA resampling,2.401122548841809
5,8,EA shift,2.394989405139712
5,8,k~beta=1.3,2.4560220235236283
5,8,k~beta=1.5,2.4095378293093077
5,8,k~beta=1.7,2.3829785754447155
5,8,nevergrad beta=1.3,3.305667409426866
5,8,nevergrad beta=1.5,3.220732364339081
5,8,nevergrad beta=1.7,3.15672094603002
5,16,RLS,2.528287135358445
5,16,EA standard,2.124871638443958
5,16,EA resampling,1.8346087752139808
5,16,EA shift,1.912683881774539
5,16,k~beta=1.3,1.7844084545747076
5,16,k~beta=1.5,1.7879735794116802
5,16,k~beta=1.7,1.8023191302097783
5,16,nevergrad beta=1.3,2.111995916030748
5,16,nevergrad beta=1.5,2.082643829130911
5,16,nevergrad beta=1.7,2.063526184460796
5,32,RLS,2.50076819606497
5,32,EA standard,1.6956004273272711
5,32,EA resampling,1.5502737267032887
5,32,EA shift,1.6510948572704343
5,32,k~beta=1.3,1.4549026531708724
5,32,k~beta=1.5,1.4783294162401384
5,32,k~beta=1.7,1.5068915110321943
5,32,nevergrad beta=1.3,1.539825778188865
5,32,nevergrad beta=1.5,1.537224330254918
5,32,nevergrad beta=1.7,1.5389864958002475
5,64,RLS,2.5000006080946173
5,64,EA standard,1.4704676875510294
5,64,EA resampling,1.3771458032180977
5,64,EA shift,1.467975551309711
5,64,k~beta=1.3,1.2426469839701104
5,64,k~beta=1.5,1.2726987182364016
5,64,k~beta=1.7,1.3062049896179853
5,64,nevergrad beta=1.3,1.2416940484169823
5,64,nevergrad beta=1.5,1.2515906625810234
5,64,nevergrad beta=1.7,1.263478427033283
5,128,RLS,2.500000000000382
5,128,EA standard,1.3170560421714799
5,128,EA resampling,1.2442070812442216
5,128,EA shift,1.317047490376169
5,128,k~beta=1.3,1.0700190089993191
5,128,k~beta=1.5,1.0936450246473195
5,128,k~beta=1.7,1.122328951276646
5,128,nevergrad beta=1.3,1.0607097592373833
5,128,nevergrad beta=1.5,1.070374872266097
5,128,nevergrad beta=1.7,1.0819066819298289
5,256,RLS,2.4999999999999996
5,256,EA standard,1.1956801414487188
5,256,EA resampling,1.1366076957439915
5,256,EA shift,1.1956801413301743
5,256,k~beta=1.3,0.9848567099773028
5,256,k~beta=1.5,0.9932391257290929
5,256,k~beta=1.7,1.0057427686731053
5,256,nevergrad beta=1.3,0.9814559501237616
5,256,nevergrad beta=1.5,0.984629043348402
5,256,nevergrad beta=1.7,0.9889467436011714
5,512,RLS,2.4999999999999996
5,512,EA standard,1.0989498363407784
5,512,EA resampling,1.0583725451235062
5,512,EA shift,1.0989498363407788
5,512,k~beta=1.3,0.9693060278603761
5,512,k~beta=1.5,0.9699865186274654
5,512,k~beta=1.7,0.9714741852884327
5,512,nevergrad beta=1.3,0.9690707390534936
5,512,nevergrad beta=1.5,0.9692471564529461
5,512,nevergrad beta=1.7,0.9695487007343477
5,1024,RLS,2.4999999999999996
5,1024,EA standard,1.034990525832932
5,1024,EA resampling,1.0102660303980753
5,1024,EA shift,1.0349905258329353
5,1024,k~beta=1.3,0.9687508912503455
5,1024,k~beta=1.5,0.968754109284905
5,1024,k~beta=1.7,0.9687682434630696
5,1024,nevergrad beta=1.3,0.9687502805213024
5,1024,nevergrad beta=1.5,0.9687506247994404
5,1024,nevergrad beta=1.7,0.9687514643853603
8,1,RLS,16.200855654761927
8,1,EA standard,34.18491689341368
8,1,EA resampling,22.438674662755854
8,1,EA shift,19.654859772878453
8,1,k~beta=1.3,27.803595006562208
8,1,k~beta=1.5,25.35223098452063
8,1,k~beta=1.7,23.476819604834006
8,1,nevergrad beta=1.3,46.54200068144323
8,1,nevergrad beta=1.5,43.66340206945837
8,1,nevergrad beta=1.7,41.453024612186944
8,2,RLS,9.324676105144865
8,2,EA standard,17.93269684402711
8,2,EA resampling,12.09922611542985
8,2,EA shift,10.813991326967159
8,2,k~beta=1.3,14.662959484040496
8,2,k~beta=1.5,13.482447037661826
8,2,k~beta=1.7,12.588261816441973
8,2,nevergrad beta=1.3,23.905192971773793
8,2,nevergrad beta=1.5,22.493431279217045
8,2,nevergrad beta=1.7,21.413034798282684
8,3,RLS,7.115593765762124
8,3,EA standard,12.533725801037667
8,3,EA resampling,8.67695820876543
8,3,EA shift,7.901656601121828
8,3,k~beta=1.3,10.29433612805698
8,3,k~beta=1.5,9.539824033846395
8,3,k~beta=1.7,8.975723408585388
8,3,nevergrad beta=1.3,16.36643270735565
8,3,nevergrad beta=1.5,15.444463997402607
8,3,nevergrad beta=1.7,14.741726082384954
8,4,RLS,6.061961566785565
8,4,EA standard,9.845993345682084
8,4,EA resampling,6.978790889792571
8,4,EA shift,6.463725885979389
8,4,k~beta=1.3,8.116654838693314
8,4,k~beta=1.5,7.576058937979796
8,4,k~beta=1.7,7.1782913116935445
8,4,nevergrad beta=1.3,12.60196458327211
8,4,nevergrad beta=1.5,11.9250845778527
8,4,nevergrad beta=1.7,11.411570837734068
8,5,RLS,5.462672295750036
8,5,EA standard,8.241223261369448
8,5,EA resampling,5.967279070151564
8,5,EA shift,5.610992842223547
8,5,k~beta=1.3,6.814199001161415
8,5,k~beta=1.5,6.402273377672041
8,5,k~beta=1.7,6.104844489218143
8,5,nevergrad beta=1.3,10.346950815795381
8,5,nevergrad beta=1.5,9.817070888745212
8,5,nevergrad beta=1.7,9.417213352331357
8,6,RLS,5.085305955171033
8,6,EA standard,7.176814128729088
8,6,EA resampling,5.297344442679702
8,6,EA shift,5.048158081813187
8,6,k~beta=1.3,5.948657575141318
8,6,k~beta=1.5,5.622573563926895
8,6,k~beta=1.7,5.392227053035045
8,6,nevergrad beta=1.3,8.84639887602503
8,6,nevergrad beta=1.5,8.414386992543182
8,6,nevergrad beta=1.7,8.09030002311906
8,7,RLS,4.8312300389932545
8,7,EA standard,6.420367162314236
8,7,EA resampling,4.821536746117855
8,7,EA shift,4.64935056432918
8,7,k~beta=1.3,5.332326532455776
8,7,k~beta=1.5,5.067503297374384
8,7,k~beta=1.7,4.8850939358572525
8,7,nevergrad beta=1.3,7.776729627011566
8,7,nevergrad beta=1.5,7.414477862957315
8,7,nevergrad beta=1.7,7.1444606368143
8,8,RLS,4.651810530016723
8,8,EA standard,5.855801539739273
8,8,EA resampling,4.466394989969239
8,8,EA shift,4.352054499856245
8,8,k~beta=1.3,4.871437986067631
8,8,k~beta=1.5,4.652455487277328
8,8,k~beta=1.7,4.505937850692311
8,8,nevergrad beta=1.3,6.976159506460575
8,8,nevergrad beta=1.5,6.666092645630778
8,8,nevergrad beta=1.7,6.436556665266465
8,16,RLS,4.143592065766509
8,16,EA standard,3.9076448324241495
8,16,EA resampling,3.2349494514961474
8,16,EA shift,3.316535845836527
8,16,k~beta=1.3,3.2713864258772074
8,16,k~beta=1.5,3.2099092916094953
8,16,k~beta=1.7,3.1861891396138047
8,16,nevergrad beta=1.3,4.194923831675668
8,16,nevergrad beta=1.5,4.065496112868112
8,16,nevergrad beta=1.7,3.976096215466125
8,32,RLS,4.014178863066073
8,32,EA standard,2.9517357010259886
8,32,EA resampling,2.613056959415228
8,32,EA shift,2.769322081858941
8,32,k~beta=1.3,2.4773516340658928
8,32,k~beta=1.5,2.4867929390715933
8,32,k~beta=1.7,2.516022097515808
8,32,nevergrad beta=1.3,2.828893101774993
8,32,nevergrad beta=1.5,2.7867157988783977
8,32,nevergrad beta=1.7,2.7641367330369033
8,64,RLS,4.000193607353546
8,64,EA standard,2.4588459549675354
8,64,EA resampling,2.265783912427475
8,64,EA shift,2.4284271279920513
8,64,k~beta=1.3,2.0589924115771465
8,64,k~beta=1.5,2.0946676883520094
8,64,k~beta=1.7,2.1399878645703443
8,64,nevergrad beta=1.3,2.1521979102801163
8,64,nevergrad beta=1.5,2.151832259859099
8,64,nevergrad beta=1.7,2.1600257653344856
8,128,RLS,4.000000037612402
8,128,EA standard,2.164136329613628
8,128,EA resampling,2.022994304990726
8,128,EA shift,2.163079723359479
8,128,k~beta=1.3,1.8016820424989168
8,128,k~beta=1.5,1.8381656166038585
8,128,k~beta=1.7,1.8798486765334694
8,128,nevergrad beta=1.3,1.8036694411050849
8,128,nevergrad beta=1.5,1.8208127005171106
8,128,nevergrad beta=1.7,1.8409817620942661
8,256,RLS,4.000000000000005
8,256,EA standard,1.9439911397636158
8,256,EA resampling,1.842700718844321
8,256,EA shift,1.9439897184716526
8,256,k~beta=1.3,1.6107126101861766
8,256,k~beta=1.5,1.6465923210301638
8,256,k~beta=1.7,1.684729507078598
8,256,nevergrad beta=1.3,1.5980626782386074
8,256,nevergrad beta=1.5,1.6214283301274588
8,256,nevergrad beta=1.7,1.6457864813855272
8,512,RLS,4.000000000000004
8,512,EA standard,1.7907880352700136
8,512,EA resampling,1.7224423289582278
8,512,EA shift,1.7907880352667447
8,512,k~beta=1.3,1.4182406281436806
8,512,k~beta=1.5,1.4633130079136816
8,512,k~beta=1.7,1.5106043014533905
8,512,nevergrad beta=1.3,1.4010089760801923
8,512,nevergrad beta=1.5,1.4323516725593979
8,512,nevergrad beta=1.7,1.4654434151386824
8,1024,RLS,4.000000000000004
8,1024,EA standard,1.6818927736765132
8,1024,EA resampling,1.621400175052162
8,1024,EA shift,1.6818927736765008
8,1024,k~beta=1.3,1.214834554276464
8,1024,k~beta=1.5,1.2616451392308523
8,1024,k~beta=1.7,1.314801276485778
8,1024,nevergrad beta=1.3,1.198009290242757
8,1024,nevergrad beta=1.5,1.230292028855102
8,1024,nevergrad beta=1.7,1.2667885112733148
11,1,RLS,25.594449094742043
11,1,EA standard,55.29855753527659
11,1,EA resampling,35.916750469041375
11,1,EA shift,31.22708176885172
11,1,k~beta=1.3,46.92762598152225
11,1,k~beta=1.5,42.05820302599233
11,1,k~beta=1.7,38.4408583487811
11,1,nevergrad beta=1.3,78.57674088540683
11,1,nevergrad beta=1.5,72.70221984920747
11,1,nevergrad beta=1.7,68.32702188371127
11,2,RLS,14.451851348380304
11,2,EA standard,28.80700255777194
11,2,EA resampling,19.16642853167699
11,2,EA shift,16.963949485201624
11,2,k~beta=1.3,24.498908712449065
11,2,k~beta=1.5,22.124994584227643
11,2,k~beta=1.7,20.375640482665002
11,2,nevergrad beta=1.3,40.17529834845575
11,2,nevergrad beta=1.5,37.27371020044862
11,2,nevergrad beta=1.7,35.11875547821624
11,3,RLS,10.844875692189868
11,3,EA standard,19.99985077287175
11,3,EA resampling,13.614938424177563
11,3,EA shift,12.255924598103828
11,3,k~beta=1.3,17.036100461726157
11,3,k~beta=1.5,15.497437082160804
11,3,k~beta=1.7,14.374992951909881
11,3,nevergrad beta=1.3,27.382689517892672
11,3,nevergrad beta=1.5,25.47342240964187
11,3,nevergrad beta=1.7,24.060022165719104
11,4,RLS,9.108876198266728
11,4,EA standard,15.611435067888477
11,4,EA resampling,10.856806864870583
11,4,EA shift,9.92729118450868
11,4,k~beta=1.3,13.312369612628338
11,4,k~beta=1.5,12.192856102789815
11,4,k~beta=1.7,11.385878563300032
11,4,nevergrad beta=1.3,20.99158655514265
11,4,nevergrad beta=1.5,19.57906777387907
11,4,nevergrad beta=1.7,18.53721991911924
11,5,RLS,8.111718939372688
11,5,EA standard,12.988716036734248
11,5,EA resampling,9.212141621883324
11,5,EA shift,8.544496121885931
11,5,k~beta=1.3,11.08292265970672
11,5,k~beta=1.5,10.21558113813241
11,5,k~beta=1.7,9.598844248931599
11,5,nevergrad beta=1.3,17.16061275561463
11,5,nevergrad beta=1.5,16.04637335087479
11,5,nevergrad beta=1.7,15.227862807229858
11,6,RLS,7.477295221363339
11,6,EA standard,11.247488886802149
11,6,EA resampling,8.121836190200373
11,6,EA shift,7.63094271587177
11,6,k~beta=1.3,9.5998057490643
11,6,k~beta=1.5,8.900854378268082
11,6,k~beta=1.7,8.411380567474277
11,6,nevergrad beta=1.3,14.609359613342713
11,6,nevergrad beta=1.5,13.69403226813422
11,6,nevergrad beta=1.7,13.02461645986298
11,7,RLS,7.045521800813974
11,7,EA standard,10.008952463788228
11,7,EA resampling,7.346829921632587
11,7,EA shift,6.983229473894913
11,7,k~beta=1.3,8.542642561476361
11,7,k~beta=1.5,7.964037896969718
11,7,k~beta=1.7,7.565627416013621
11,7,nevergrad beta=1.3,12.789117098264166
11,7,nevergrad beta=1.5,12.015847465517961
11,7,nevergrad beta=1.7,11.453017134815132
11,8,RLS,6.737188548872779
11,8,EA standard,9.083832993469786
11,8,EA resampling,6.767944838390357
11,8,EA shift,6.500211158915671
11,8,k~beta=1.3,7.751348896245562
11,8,k~beta=1.5,7.262963548226384
11,8,k~beta=1.7,6.932863214803129
11,8,nevergrad beta=1.3,11.425558192171184
11,8,nevergrad beta=1.5,10.758772524145186
11,8,nevergrad beta=1.7,10.275905664226304
11,16,RLS,5.826455746566282
11,16,EA standard,5.8843504111046006
11,16,EA resampling,4.756900107013325
11,16,EA shift,4.818428260557186
11,16,k~beta=1.3,4.997710522905933
11,16,k~beta=1.5,4.82190645549246
11,16,k~beta=1.7,4.7278171180814335
11,16,nevergrad beta=1.3,6.67373101438976
11,16,nevergrad beta=1.5,6.377901503231327
11,16,nevergrad beta=1.7,6.173921990720314
11,32,RLS,5.551349036946779
11,32,EA standard,4.308790307485838
11,32,EA resampling,3.7403521739845
11,32,EA shift,3.9370395309626454
11,32,k~beta=1.3,3.6281372314639935
11,32,k~beta=1.5,3.5985543767842603
11,32,k~beta=1.7,3.6114079114113204
11,32,nevergrad beta=1.3,4.322486523096121
11,32,nevergrad beta=1.5,4.20835278986437
11,32,nevergrad beta=1.7,4.139976212438615
11,64,RLS,5.50224977692836
11,64,EA standard,3.499127876287215
11,64,EA resampling,3.183797878725803
11,64,EA shift,3.409602055567218
11,64,k~beta=1.3,2.918483943715855
11,64,k~beta=1.5,2.9482402518642905
11,64,k~beta=1.7,2.9999283349439416
11,64,nevergrad beta=1.3,3.1516530517505297
11,64,nevergrad beta=1.5,3.123873797914448
11,64,nevergrad beta=1.7,3.118077610632524
11,128,RLS,5.500005029525058
11,128,EA standard,3.0353246012510393
11,128,EA resampling,2.8242648856676325
11,128,EA shift,3.0273273461598706
11,128,k~beta=1.3,2.502980526563875
11,128,k~beta=1.5,2.5473481538826617
11,128,k~beta=1.7,2.6034509669038144
11,128,nevergrad beta=1.3,2.5456125370845717
11,128,nevergrad beta=1.5,2.555357033898806
11,128,nevergrad beta=1.7,2.5751205043512466
11,256,RLS,5.500000000025311
11,256,EA standard,2.7121095272910027
11,256,EA resampling,2.5433541226623877
11,256,EA shift,2.7120367998360964
11,256,k~beta=1.3,2.1918028147545585
11,256,k~beta=1.5,2.2316774534650063
11,256,k~beta=1.7,2.281962170310854
11,256,nevergrad beta=1.3,2.1881517059684534
11,256,nevergrad beta=1.5,2.207301162040013
11,256,nevergrad beta=1.7,2.2324212708276123
11,512,RLS,5.5000000000000036
11,512,EA standard,2.452469215610579
11,512,EA resampling,2.324647406599509
11,512,EA shift,2.4524692090000433
11,512,k~beta=1.3,1.9543214507168722
11,512,k~beta=1.5,1.9812730436722705
11,512,k~beta=1.7,2.0154568297462214
11,512,nevergrad beta=1.3,1.9491990950070843
11,512,nevergrad beta=1.5,1.9639980588248975
11,512,nevergrad beta=1.7,1.9815256737562505
11,1024,RLS,5.5000000000000036
11,1024,EA standard,2.2605247480739834
11,1024,EA resampling,2.166439758166415
11,1024,EA shift,2.2605247480738746
11,1024,k~beta=1.3,1.8143805620632838
11,1024,k~beta=1.5,1.8388065479103677
11,1024,k~beta=1.7,1.863733318682462
11,1024,nevergrad beta=1.3,1.8073036658405675
11,1024,nevergrad beta=1.5,1.82552365790009
11,1024,nevergrad beta=1.7,1.8434484507026732
16,1,RLS,43.001322639423876
16,1,EA standard,95.11412885752586
16,1,EA resampling,61.246448130902586
16,1,EA shift,52.82490548184702
16,1,k~beta=1.3,84.78324041754469
16,1,k~beta=1.5,74.44106128712579
16,1,k~beta=1.7,67.02331784966835
16,1,nevergrad beta=1.3,142.3913200584968
16,1,nevergrad beta=1.5,129.46825607148736
16,1,nevergrad beta=1.7,120.18298016209381
16,2,RLS,23.873558175583486
16,2,EA standard,49.24545975559143
16,2,EA resampling,32.37958476638857
16,2,EA shift,28.370087843708504
16,2,k~beta=1.3,43.88055035497988
16,2,k~beta=1.5,38.79731275452802
16,2,k~beta=1.7,35.17526265300599
16,2,nevergrad beta=1.3,72.49567054954058
16,2,nevergrad beta=1.5,66.08488956415813
16,2,nevergrad beta=1.7,61.489639233019034
16,3,RLS,17.64454400456622
16,3,EA standard,33.987494588777544
16,3,EA resampling,22.80186766164872
16,3,EA shift,20.283879196164715
16,3,k~beta=1.3,30.2633793586804
16,3,k~beta=1.5,26.93807447274514
16,3,k~beta=1.7,24.587423481969203
16,3,nevergrad beta=1.3,49.207206656823004
16,3,nevergrad beta=1.5,44.96914585663411
16,3,nevergrad beta=1.7,41.93935862842975
16,4,RLS,14.624663234134344
16,4,EA standard,26.37932060038264
16,4,EA resampling,18.03832656659188
16,4,EA shift,16.277896461623904
16,4,k~beta=1.3,23.464734767261874
16,4,k~beta=1.5,21.02082062274412
16,4,k~beta=1.7,19.30897875528658
16,4,nevergrad beta=1.3,37.56941829376745
16,4,nevergrad beta=1.5,34.41876107861591
16,4,nevergrad beta=1.7,32.172945238495984
16,5,RLS,12.876198212188827
16,5,EA standard,21.828821329151626
16,5,EA resampling,15.195200962434734
16,5,EA shift,13.896000908127315
16,5,k~beta=1.3,19.391849147289626
16,5,k~beta=1.5,17.477989948915734
16,5,k~beta=1.7,16.1510279919958
16,5,nevergrad beta=1.3,30.591183988569707
16,5,nevergrad beta=1.5,28.093531161378856
16,5,nevergrad beta=1.7,26.318841250449694
16,6,RLS,11.754461957441546
16,6,EA standard,18.805421891120545
16,6,EA resampling,13.308916061309874
16,6,EA shift,12.320924136246866
16,6,k~beta=1.3,16.680816653240395
16,6,k~beta=1.5,15.120928469358105
16,6,k~beta=1.7,14.051354712806166
16,6,nevergrad beta=1.3,25.942239222608396
16,6,nevergrad beta=1.5,23.880219670422985
16,6,nevergrad beta=1.7,22.42006174826054
16,7,RLS,10.984439616810773
16,7,EA standard,16.653308962412414
16,7,EA resampling,11.967230946002248
16,7,EA shift,11.203497807749082
16,7,k~beta=1.3,14.747310302415917
16,7,k~beta=1.5,13.440521545645755
16,7,k~beta=1.7,12.55516459153371
16,7,nevergrad beta=1.3,22.62396998794192
16,7,nevergrad beta=1.5,20.87326311287558
16,7,nevergrad beta=1.7,19.63803776214747
16,8,RLS,10.429676800992224
16,8,EA standard,15.044715888827282
16,8,EA resampling,10.964510774989915
16,8,EA shift,10.369896533441436
16,8,k~beta=1.3,13.299292520301634
16,8,k~beta=1.5,12.182399445018426
16,8,k~beta=1.7,11.435328336221625
16,8,nevergrad beta=1.3,20.137117440541356
16,8,nevergrad beta=1.5,18.61995331751442
16,8,nevergrad beta=1.7,17.55358025899682
16,16,RLS,8.737138282392566
16,16,EA standard,9.471425598558902
16,16,EA resampling,7.476689042717347
16,16,EA shift,7.468415715234737
16,16,k~beta=1.3,8.252425148550943
16,16,k~beta=1.5,7.79692598384285
16,16,k~beta=1.7,7.5305513646959135
16,16,nevergrad beta=1.3,11.456014022295507
16,16,nevergrad beta=1.5,10.75533207232489
16,16,nevergrad beta=1.7,10.28004482900987
16,32,RLS,8.160735138020275
16,32,EA standard,6.720018362006129
16,32,EA resampling,5.714119188393429
16,32,EA shift,5.958522897245197
16,32,k~beta=1.3,5.73829729534442
16,32,k~beta=1.5,5.599217612420589
16,32,k~beta=1.7,5.55765684524084
16,32,nevergrad beta=1.3,7.141900115543858
16,32,nevergrad beta=1.5,6.8444394332195415
16,32,nevergrad beta=1.7,6.660047149335275
16,64,RLS,8.01653379351151
16,64,EA standard,5.310754291663345
16,64,EA resampling,4.761834722201859
16,64,EA shift,5.079222026610136
16,64,k~beta=1.3,4.446145241741968
16,64,k~beta=1.5,4.4447639943596675
16,64,k~beta=1.7,4.494065837402489
16,64,nevergrad beta=1.3,4.9861180238669265
16,64,nevergrad beta=1.5,4.882385166947006
16,64,nevergrad beta=1.7,4.834848925933558
16,128,RLS,8.000258518973956
16,128,EA standard,4.5228082226557245
16,128,EA resampling,4.177286959821111
16,128,EA shift,4.48235398572744
16,128,k~beta=1.3,3.717790544554582
16,128,k~beta=1.5,3.7654822330697617
16,128,k~beta=1.7,3.8406642756130704
16,128,nevergrad beta=1.3,3.87406023259414
16,128,nevergrad beta=1.5,3.8583910208124337
16,128,nevergrad beta=1.7,3.870565008621813
16,256,RLS,8.000000066779048
16,256,EA standard,4.009970950927212
16,256,EA resampling,3.7486205443861498
16,256,EA shift,4.0082932348594
16,256,k~beta=1.3,3.233376677800325
16,256,k~beta=1.5,3.2883935828433337
16,256,k~beta=1.7,3.3610470619748662
16,256,nevergrad beta=1.3,3.2509705466985457
16,256,nevergrad beta=1.5,3.2705687841142757
16,256,nevergrad beta=1.7,3.3049220745603085
16,512,RLS,8.000000000000012
16,512,EA standard,3.613296838994371
16,512,EA resampling,3.3982073070512757
16,512,EA shift,3.6132936899023123
16,512,k~beta=1.3,2.853001013703143
16,512,k~beta=1.5,2.903199775921575
16,512,k~beta=1.7,2.9670503196082243
16,512,nevergrad beta=1.3,2.8458748185903624
16,512,nevergrad beta=1.5,2.8744963403593995
16,512,nevergrad beta=1.7,2.912068404895763
16,1024,RLS,8.000000000000007
16,1024,EA standard,3.2861026045395607
16,1024,EA resampling,3.113234711707775
16,1024,EA shift,3.286102604527414
16,1024,k~beta=1.3,2.5376623605227073
16,1024,k~beta=1.5,2.5897520876059046
16,1024,k~beta=1.7,2.652239984390897
16,1024,nevergrad beta=1.3,2.5285476086438625
16,1024,nevergrad beta=1.5,2.5621082554448495
16,1024,nevergrad beta=1.7,2.603773891523369
23,1,RLS,69.94631971210845
23,1,EA standard,157.71128647324403
23,1,EA resampling,100.97718189755587
23,1,EA shift,86.48534478585917
23,1,k~beta=1.3,147.10355901981896
23,1,k~beta=1.5,126.63689627043938
23,1,k~beta=1.7,112.44802242315023
23,1,nevergrad beta=1.3,248.2014822083268
23,1,nevergrad beta=1.5,221.77185611202745
23,1,nevergrad beta=1.7,203.42851131286943
23,2,RLS,38.352327530775405
23,2,EA standard,81.28816962617424
23,2,EA resampling,53.013672818682245
23,2,EA shift,46.05100886668416
23,2,k~beta=1.3,75.67420561899482
23,2,k~beta=1.5,65.56767903262707
23,2,k~beta=1.7,58.599703880741686
23,2,nevergrad beta=1.3,125.9752685389543
23,2,nevergrad beta=1.5,112.83354381317037
23,2,nevergrad beta=1.7,103.731089707805
23,3,RLS,28.022982993799232
23,3,EA standard,55.85691026900223
23,3,EA resampling,37.087879551196856
23,3,EA shift,32.664587851142116
23,3,k~beta=1.3,51.886583017837644
23,3,k~beta=1.5,45.240537394019505
23,3,k~beta=1.7,40.688404768581485
23,3,nevergrad beta=1.3,85.24620668134396
23,3,nevergrad beta=1.5,76.53660828478908
23,3,nevergrad beta=1.7,70.51751377040571
23,4,RLS,22.990532416807635
23,4,EA standard,43.16997342573447
23,4,EA resampling,29.161020680891934
23,4,EA shift,26.024772041363654
23,4,k~beta=1.3,40.00592862820193
23,4,k~beta=1.5,35.09379485519546
23,4,k~beta=1.7,31.75423368967381
23,4,nevergrad beta=1.3,64.88990631271493
23,4,nevergrad beta=1.5,58.398004693409895
23,4,nevergrad beta=1.7,53.92246172306306
23,5,RLS,20.06095861171829
23,5,EA standard,35.57789616932051
23,5,EA resampling,24.426641760669508
23,5,EA shift,22.07281447329556
23,5,k~beta=1.3,32.88600106504066
23,5,k~beta=1.5,29.016176794635875
23,5,k~beta=1.7,26.406639233124345
23,5,nevergrad beta=1.3,52.68173967891336
23,5,nevergrad beta=1.5,47.521430900696025
23,5,nevergrad beta=1.7,43.973200711283624
23,6,RLS,18.17073347200269
23,6,EA standard,30.530984598653166
23,6,EA resampling,21.283790978068826
23,6,EA shift,19.457472907611326
23,6,k~beta=1.3,28.1451266197607
23,6,k~beta=1.5,24.971220220888107
23,6,k~beta=1.7,22.849671515160395
23,6,nevergrad beta=1.3,44.54698882922115
23,6,nevergrad beta=1.5,40.274996246160086
23,6,nevergrad beta=1.7,37.34573143825082
23,7,RLS,16.865545350824174
23,7,EA standard,26.936670584446286
23,7,EA resampling,19.04726816397332
23,7,EA shift,17.601023954321953
23,7,k~beta=1.3,24.762831802987527
23,7,k~beta=1.5,22.08653372445102
23,7,k~beta=1.7,20.31419403074757
23,7,nevergrad beta=1.3,38.7394483397532
23,7,nevergrad beta=1.5,35.10231812517532
23,7,nevergrad beta=1.7,32.61565686956007
23,8,RLS,15.919574832399153
23,8,EA standard,24.248829481709976
23,8,EA resampling,17.37513091150703
23,8,EA shift,16.215626725103363
23,8,k~beta=1.3,22.22903389878995
23,8,k~beta=1.5,19.926158966163477
23,8,k~beta=1.7,18.415988873343288
23,8,nevergrad beta=1.3,34.386083795265556
23,8,nevergrad beta=1.5,31.225301980554285
23,8,nevergrad beta=1.7,29.07090097873659
23,16,RLS,12.970575292479046
23,16,EA standard,14.92435580462368
23,16,EA resampling,11.55429930691116
23,16,EA shift,11.39404008081739
23,16,k~beta=1.3,13.390511487061127
23,16,k~beta=1.5,12.391204054206682
23,16,k~beta=1.7,11.79472523046869
23,16,nevergrad beta=1.3,19.177366149334077
23,16,nevergrad beta=1.5,17.683939882384472
23,16,nevergrad beta=1.7,16.693812832667746
23,32,RLS,11.889513137582343
23,32,EA standard,10.313647798050152
23,32,EA resampling,8.614903560507816
23,32,EA shift,8.897996643501298
23,32,k~beta=1.3,8.984793837601613
23,32,k~beta=1.5,8.617238229302945
23,32,k~beta=1.7,8.45569485608162
23,32,nevergrad beta=1.3,11.604397605534615
23,32,nevergrad beta=1.5,10.938343961219566
23,32,nevergrad beta=1.7,10.524832043129033
23,64,RLS,11.564833532274706
23,64,EA standard,7.958593047411836
23,64,EA resampling,7.0419450412131495
23,64,EA shift,7.470570269932525
23,64,k~beta=1.3,6.733771573274559
23,64,k~beta=1.5,6.651464528818715
23,64,k~beta=1.7,6.675710202464608
23,64,nevergrad beta=1.3,7.815749449015991
23,64,nevergrad beta=1.5,7.550862106851651
23,64,nevergrad beta=1.7,7.412632304762937
23,128,RLS,11.503400431580307
23,128,EA standard,6.66169160997801
23,128,EA resampling,6.103304189246262
23,128,EA shift,6.5399931540633425
23,128,k~beta=1.3,5.4966938146940345
23,128,k~beta=1.5,5.5279671513462105
23,128,k~beta=1.7,5.616769367244382
23,128,nevergrad beta=1.3,5.872258007561882
23,128,nevergrad beta=1.5,5.79359932750224
23,128,nevergrad beta=1.7,5.778727691365697
23,256,RLS,11.500011425839066
23,256,EA standard,5.85041306930899
23,256,EA resampling,5.452525724754761
23,256,EA shift,5.837565269880903
23,256,k~beta=1.3,4.722214954836826
23,256,k~beta=1.5,4.786642247611262
23,256,k~beta=1.7,4.885569228399988
23,256,nevergrad beta=1.3,4.807899201240308
23,256,nevergrad beta=1.5,4.808642185050735
23,256,nevergrad beta=1.7,4.843122348548568
23,512,RLS,11.500000000130552
23,512,EA standard,5.256658049852843
23,512,EA resampling,4.9343310056610985
23,512,EA shift,5.256486209028365
23,512,k~beta=1.3,4.150259192815178
23,512,k~beta=1.5,4.213583242519325
23,512,k~beta=1.7,4.303097335562761
23,512,nevergrad beta=1.3,4.1503118694447885
23,512,nevergrad beta=1.5,4.177832992903865
23,512,nevergrad beta=1.7,4.22590562416671
23,1024,RLS,11.500000000000005
23,1024,EA standard,4.771805660528659
23,1024,EA resampling,4.5038141730851065
23,1024,EA shift,4.771805627760186
23,1024,k~beta=1.3,3.678834375350274
23,1024,k~beta=1.5,3.7363414326902484
23,1024,k~beta=1.7,3.8162531220849636
23,1024,nevergrad beta=1.3,3.669815849891023
23,1024,nevergrad beta=1.5,3.7007678030867757
23,1024,nevergrad beta=1.7,3.74828914898334
32,1,RLS,107.69113647626959
32,1,EA standard,246.49135663896755
32,1,EA resampling,157.24785721186444
32,1,EA shift,133.90825146535514
32,1,k~beta=1.3,238.9873456005456
32,1,k~beta=1.5,202.166410815688
32,1,k~beta=1.7,177.40311632618995
32,1,nevergrad beta=1.3,405.2659558826918
32,1,nevergrad beta=1.5,356.39685039095986
32,1,nevergrad beta=1.7,323.51252616480144
32,2,RLS,58.51891310744818
32,2,EA standard,126.63566950896472
32,2,EA resampling,82.13803718987451
32,2,EA shift,70.85654967325445
32,2,k~beta=1.3,122.4266443393925
32,2,k~beta=1.5,104.19440152637524
32,2,k~beta=1.7,91.9916066776273
32,2,nevergrad beta=1.3,205.24078515621102
32,2,nevergrad beta=1.5,180.90950585893412
32,2,nevergrad beta=1.7,164.56610236559985
32,3,RLS,42.40071540014936
32,3,EA standard,86.74170399888636
32,3,EA resampling,57.18582333702108
32,3,EA shift,49.964596888189654
32,3,k~beta=1.3,83.6018533392796
32,3,k~beta=1.5,71.57568502318226
32,3,k~beta=1.7,63.572079511408084
32,3,nevergrad beta=1.3,138.58251731838428
32,3,nevergrad beta=1.5,122.43442622260899
32,3,nevergrad beta=1.7,111.60893105430782
32,4,RLS,34.52192531246071
32,4,EA standard,66.83353549703355
32,4,EA resampling,44.759482246147485
32,4,EA shift,39.592817633052455
32,4,k~beta=1.3,64.20685274810148
32,4,k~beta=1.5,55.28897009150861
32,4,k~beta=1.7,49.391573026114855
32,4,nevergrad beta=1.3,105.26405254971763
32,4,nevergrad beta=1.5,93.20989599392989
32,4,nevergrad beta=1.7,85.1460055343214
32,5,RLS,29.91840288173619
32,5,EA standard,54.91600416459448
32,5,EA resampling,37.33408748185626
32,5,EA shift,33.414833322287855
32,5,k~beta=1.3,52.5812050458445
32,5,k~beta=1.5,45.531191613935825
32,5,k~beta=1.7,40.90112397098262
32,5,nevergrad beta=1.3,85.28026731301011
32,5,nevergrad beta=1.5,75.68392748645728
32,5,nevergrad beta=1.7,69.27870731097649
32,6,RLS,26.936493004659678
32,6,EA standard,46.99085323720415
32,6,EA resampling,32.40275944194901
32,6,EA shift,29.323803895993684
32,6,k~beta=1.3,44.83856312800595
32,6,k~beta=1.5,39.03539882262103
32,6,k~beta=1.7,35.25215871180035
32,6,nevergrad beta=1.3,71.9629797675847
32,6,nevergrad beta=1.5,64.00610719121961
32,6,nevergrad beta=1.7,58.70778646275215
32,7,RLS,24.869215525333875
32,7,EA standard,41.344719340829705
32,7,EA resampling,28.892286347499372
32,7,EA shift,26.418527405185248
32,7,k~beta=1.3,39.31363781265531
32,7,k~beta=1.5,34.40193117270428
32,7,k~beta=1.7,31.224556543031902
32,7,nevergrad beta=1.3,62.45452510930162
32,7,nevergrad beta=1.5,55.66928725540258
32,7,nevergrad beta=1.7,51.162346904491656
32,8,RLS,23.364761072205763
32,8,EA standard,37.121106339251575
32,8,EA resampling,26.26693009207256
32,8,EA shift,24.249743833134172
32,8,k~beta=1.3,35.173972006170196
32,8,k~beta=1.5,30.931256860807192
32,8,k~beta=1.7,28.20871064443576
32,8,nevergrad beta=1.3,55.32615748927699
32,8,nevergrad beta=1.5,49.42001364207173
32,8,nevergrad beta=1.7,45.50709266074784
32,16,RLS,18.605976793530253
32,16,EA standard,22.455385020859318
32,16,EA resampling,17.123011467835756
32,16,EA shift,16.701237023110902
32,16,k~beta=1.3,20.726761945524768
32,16,k~beta=1.5,18.82184184522236
32,16,k~beta=1.7,17.68629487149812
32,16,nevergrad beta=1.3,30.413037914299384
32,16,nevergrad beta=1.5,27.585145880737365
32,16,nevergrad beta=1.7,25.75404991214937
32,32,RLS,16.777816094955128
32,32,EA standard,15.195459789678456
32,32,EA resampling,12.508959613403409
32,32,EA shift,12.80817335850697
32,32,k~beta=1.3,13.523594200294077
32,32,k~beta=1.5,12.760064609895915
32,32,k~beta=1.7,12.387607353585777
32,32,nevergrad beta=1.3,17.99608033450392
32,32,nevergrad beta=1.5,16.699486487125753
32,32,nevergrad beta=1.7,15.902604960842293
32,64,RLS,16.169251841765075
32,64,EA standard,11.495213107082208
32,64,EA resampling,10.057395235281437
32,64,EA shift,10.610627960193009
32,64,k~beta=1.3,9.858674022467227
32,64,k~beta=1.5,9.621683036343672
32,64,k~beta=1.7,9.585748762790884
32,64,nevergrad beta=1.3,11.782617558364443
32,64,nevergrad beta=1.5,11.233145396158902
32,64,nevergrad beta=1.7,10.93473145329355
32,128,RLS,16.017745336163216
32,128,EA standard,9.47917662592882
32,128,EA resampling,8.620907771429147
32,128,EA shift,9.214392624459974
32,128,k~beta=1.3,7.876679229705496
32,128,k~beta=1.5,7.860762527878893
32,128,k~beta=1.7,7.952545276288861
32,128,nevergrad beta=1.3,8.608053730992442
32,128,nevergrad beta=1.5,8.410041937088186
32,128,nevergrad beta=1.7,8.33923242524244
32,256,RLS,16.000295410292473
32,256,EA standard,8.247436608845458
32,256,EA resampling,7.659447157058894
32,256,EA shift,8.20039445378162
32,256,k~beta=1.3,6.676608150147066
32,256,k~beta=1.5,6.7390522752571735
32,256,k~beta=1.7,6.865000975697144
32,256,nevergrad beta=1.3,6.893301272488323
32,256,nevergrad beta=1.5,6.850584569295544
32,256,nevergrad beta=1.7,6.875220457316691
32,512,RLS,16.00000008717635
32,512,EA standard,7.383189780675665
32,512,EA resampling,6.922535305024897
32,512,EA shift,7.381063332269921
32,512,k~beta=1.3,5.836833056566801
32,512,k~beta=1.5,5.914127270303038
32,512,k~beta=1.7,6.035327423691093
32,512,nevergrad beta=1.3,5.866487331772551
32,512,nevergrad beta=1.5,5.884818752377644
32,512,nevergrad beta=1.7,5.942948653733489
32,1024,RLS,16.00000000000006
32,1024,EA standard,6.695479902367347
32,1024,EA resampling,6.311405318270483
32,1024,EA shift,6.69547515661707
32,1024,k~beta=1.3,5.167286049630225
32,1024,k~beta=1.5,5.239555404547982
32,1024,k~beta=1.7,5.348230548521987
32,1024,nevergrad beta=1.3,5.158513956271966
32,1024,nevergrad beta=1.5,5.193658049533984
32,1024,nevergrad beta=1.7,5.256829531725602
45,1,RLS,166.58104207461147
45,1,EA standard,386.46633778565007
45,1,EA resampling,245.88780906682882
45,1,EA shift,208.27293517879852
45,1,k~beta=1.3,388.84954734239227
45,1,k~beta=1.5,323.260166173504
45,1,k~beta=1.7,280.4722684495705
45,1,nevergrad beta=1.3,663.062341176267
45,1,nevergrad beta=1.5,573.7841711714403
45,1,nevergrad beta=1.7,515.54676583937
45,2,RLS,89.83351197133943
45,2,EA standard,198.00668673011475
45,2,EA resampling,127.88709259632044
45,2,EA shift,109.61946325650534
45,2,k~beta=1.3,198.52430944176967
45,2,k~beta=1.5,165.98361403557337
45,2,k~beta=1.7,144.84574738993118
45,2,nevergrad beta=1.3,335.19375811260375
45,2,nevergrad beta=1.5,290.7029647263861
45,2,nevergrad beta=1.7,261.72706545513546
45,3,RLS,64.62529022198221
45,3,EA standard,135.2661376304689
45,3,EA resampling,88.67011495269163
45,3,EA shift,76.90862123387559
45,3,k~beta=1.3,135.12075428362192
45,3,k~beta=1.5,113.61013365110087
45,3,k~beta=1.7,99.70638155286893
45,3,nevergrad beta=1.3,225.92631916808904
45,3,nevergrad beta=1.5,196.3701746402625
45,3,nevergrad beta=1.7,177.15416843827165
45,4,RLS,52.2707637947911
45,4,EA standard,103.94928510856964
45,4,EA resampling,69.13117398166128
45,4,EA shift,60.65734980444351
45,4,k~beta=1.3,103.4424372232482
45,4,k~beta=1.5,87.45439394495327
45,4,k~beta=1.7,77.1771703084215
45,4,nevergrad beta=1.3,171.30674569945012
45,4,nevergrad beta=1.5,149.22128921914188
45,4,nevergrad beta=1.7,134.8890188547484
45,5,RLS,45.03060083760555
45,5,EA standard,85.19705193642228
45,5,EA resampling,57.45074887745154
45,5,EA shift,50.97065012032287
45,5,k~beta=1.3,84.45095925206718
45,5,k~beta=1.5,71.7807141599381
45,5,k~beta=1.7,63.684641614344145
45,5,nevergrad beta=1.3,138.54473189138798
45,5,nevergrad beta=1.5,120.94382667528521
45,5,nevergrad beta=1.7,109.54426216414191
45,6,RLS,40.32597295884449
45,6,EA standard,72.72321811176052
45,6,EA resampling,49.69075553830157
45,6,EA shift,44.552539994071
45,6,k~beta=1.3,71.80073242691523
45,6,k~beta=1.5,61.34475879129129
45,6,k~beta=1.7,54.705642609484094
45,6,nevergrad beta=1.3,116.71040811626067
45,6,nevergrad beta=1.5,102.10059328808843
45,6,nevergrad beta=1.7,92.65779893501853
45,7,RLS,37.05373243210179
45,7,EA standard,63.833892827240525
45,7,EA resampling,44.16494769462397
45,7,EA shift,39.99267099654246
45,7,k~beta=1.3,62.772567003528074
45,7,k~beta=1.5,53.89953286365254
45,7,k~beta=1.7,48.30257522731991
45,7,nevergrad beta=1.3,101.11970096631555
45,7,nevergrad beta=1.5,88.64728925097451
45,7,nevergrad beta=1.7,80.60327739634053
45,8,RLS,34.6644666228675
45,8,EA standard,57.182355129979946
45,8,EA resampling,40.031364134963596
45,8,EA shift,36.58765834539929
45,8,k~beta=1.3,56.007100458048136
45,8,k~beta=1.5,48.32192316561175
45,8,k~beta=1.7,43.50724143022601
45,8,nevergrad beta=1.3,89.4306816524812
45,8,nevergrad beta=1.5,78.56191488814206
45,8,nevergrad beta=1.7,71.56771470041598
45,16,RLS,27.018123506685807
45,16,EA standard,34.068140200920745
45,16,EA resampling,25.627953291004097
45,16,EA shift,24.734314445438912
45,16,k~beta=1.3,32.38751243536832
45,16,k~beta=1.5,28.855636191886894
45,16,k~beta=1.7,26.772244281652597
45,16,nevergrad beta=1.3,48.56803946804521
45,16,nevergrad beta=1.5,43.31513941770783
45,16,nevergrad beta=1.7,39.99977269584631
45,32,RLS,23.973330869093473
45,32,EA standard,22.615183726307126
45,32,EA resampling,18.365248326609265
45,32,EA shift,18.640295707703544
45,32,k~beta=1.3,20.60997992727616
45,32,k~beta=1.5,19.116260992048677
45,32,k~beta=1.7,18.355279740634366
45,32,nevergrad beta=1.3,28.190059863228853
45,32,nevergrad beta=1.5,25.735104953368623
45,32,nevergrad beta=1.7,24.250481020582036
45,64,RLS,22.884329552564843
45,64,EA standard,16.78877507927511
45,64,EA resampling,14.530030877519218
45,64,EA shift,15.23837922534499
45,64,k~beta=1.3,14.637893678661062
45,64,k~beta=1.5,14.099007328567275
45,64,k~beta=1.7,13.934671980923119
45,64,nevergrad beta=1.3,17.993613132062215
45,64,nevergrad beta=1.5,16.91032906117043
45,64,nevergrad beta=1.7,16.31441061613063
45,128,RLS,22.562824630387244
45,128,EA standard,13.64262693236634
45,128,EA resampling,12.316405994652104
45,128,EA shift,13.121837248673087
45,128,k~beta=1.3,11.44832714176406
45,128,k~beta=1.5,11.324656219642536
45,128,k~beta=1.7,11.399938917279327
45,128,nevergrad beta=1.3,12.801780477885174
45,128,nevergrad beta=1.5,12.370575916275985
45,128,nevergrad beta=1.7,12.186675231398372
45,256,RLS,22.50319202767532
45,256,EA standard,11.755919088284909
45,256,EA resampling,10.872161120286037
45,256,EA shift,11.62880049698686
45,256,k~beta=1.3,9.566718697937691
45,256,k~beta=1.5,9.604360775784967
45,256,k~beta=1.7,9.757389173262743
45,256,nevergrad beta=1.3,10.029431338890035
45,256,nevergrad beta=1.5,9.893389259107414
45,256,nevergrad beta=1.7,9.887815668364258
45,512,RLS,22.500010068645174
45,512,EA standard,10.472184195493329
45,512,EA resampling,9.806009296485906
45,512,EA shift,10.458901640189751
45,512,k~beta=1.3,8.30215839184309
45,512,k~beta=1.5,8.388616635949182
45,512,k~beta=1.7,8.551265054851791
45,512,nevergrad beta=1.3,8.40954549088165
45,512,nevergrad beta=1.5,8.397114176357777
45,512,nevergrad beta=1.7,8.460304661071618
45,1024,RLS,22.500000000101362
45,1024,EA standard,9.486174565638168
45,1024,EA resampling,8.935461667828534
45,1024,EA shift,9.48599745626206
45,1024,k~beta=1.3,7.337119454966466
45,1024,k~beta=1.5,7.425994127358868
45,1024,k~beta=1.7,7.574424199649451
45,1024,nevergrad beta=1.3,7.337065382174376
45,1024,nevergrad beta=1.5,7.368678563211451
45,1024,nevergrad beta=1.7,7.450767957890498
64,1,RLS,259.24759828133085
64,1,EA standard,608.8173603672606
64,1,EA resampling,386.6072281074638
64,1,EA shift,325.8423703009899
64,1,k~beta=1.3,634.4424324741535
64,1,k~beta=1.5,518.4663143601508
64,1,k~beta=1.7,445.0635998102466
64,1,nevergrad beta=1.3,1088.1184619124135
64,1,nevergrad beta=1.5,926.5920165777234
64,1,nevergrad beta=1.7,824.4393698264499
64,2,RLS,138.8995608626837
64,2,EA standard,311.20467946885066
64,2,EA resampling,200.3358333019511
64,2,EA shift,170.7144128477501
64,2,k~beta=1.3,323.01976553496434
64,2,k~beta=1.5,265.3984309903652
64,2,k~beta=1.7,229.068086285064
64,2,nevergrad beta=1.3,549.2575270812258
64,2,nevergrad beta=1.5,468.71024492418684
64,2,nevergrad beta=1.7,417.84290544507644
64,3,RLS,99.30641606902486
64,3,EA standard,212.11107098398367
64,3,EA resampling,138.40896452311947
64,3,EA shift,119.2493179118407
64,3,k~beta=1.3,219.26399916214228
64,3,k~beta=1.5,181.11400584256828
64,3,k~beta=1.7,157.1660416814814
64,3,nevergrad beta=1.3,369.66694581021625
64,3,nevergrad beta=1.5,316.120626447544
64,3,nevergrad beta=1.7,282.35709961612844
64,4,RLS,79.86053355414833
64,4,EA standard,162.63902865184704
64,4,EA resampling,107.54394932050724
64,4,EA shift,93.66461805353816
64,4,k~beta=1.3,167.41838323601087
64,4,k~beta=1.5,139.0149711276345
64,4,k~beta=1.7,121.27186542465267
64,4,nevergrad beta=1.3,279.89087221664886
64,4,nevergrad beta=1.5,239.84989415972504
64,4,nevergrad beta=1.7,214.643734566194
64,5,RLS,68.43680000608134
64,5,EA standard,133.0090285279596
64,5,EA resampling,89.08618900713692
64,5,EA shift,78.40558382014191
64,5,k~beta=1.3,136.33259633207635
64,5,k~beta=1.5,113.78337309208717
64,5,k~beta=1.7,99.77080316233143
64,5,nevergrad beta=1.3,226.038549048703
64,5,nevergrad beta=1.5,194.1039014143234
64,5,nevergrad beta=1.7,174.03572758456056
64,6,RLS,60.99431670156822
64,6,EA standard,113.29471917893649
64,6,EA resampling,76.81971692118464
64,6,EA shift,68.29023678042381
64,6,k~beta=1.3,115.62385075440477
64,6,k~beta=1.5,96.9810023162339
64,6,k~beta=1.7,85.45964422510744
64,6,nevergrad beta=1.3,190.1466697433392
64,6,nevergrad beta=1.5,163.61830076466848
64,6,nevergrad beta=1.7,146.97782428557713
64,7,RLS,55.80381270157335
64,7,EA standard,99.24219726553224
64,7,EA resampling,68.08253726181937
64,7,EA shift,61.100640267566895
64,7,k~beta=1.3,100.84281042030379
64,7,k~beta=1.5,84.99222547017888
64,7,k~beta=1.7,75.25248131421841
64,7,nevergrad beta=1.3,164.51686637083537
64,7,nevergrad beta=1.5,141.85149398808747
64,7,nevergrad beta=1.7,127.66096421394705
64,8,RLS,52.00350154224602
64,8,EA standard,88.72479348882082
64,8,EA resampling,61.54523591024248
64,8,EA shift,55.730258803531534
64,8,k~beta=1.3,89.76510200408775
64,8,k~beta=1.5,76.0097328555409
64,8,k~beta=1.7,67.60717526649854
64,8,nevergrad beta=1.3,145.30009009201444
64,8,nevergrad beta=1.5,125.53287365756253
64,8,nevergrad beta=1.7,113.1808680779434
64,16,RLS,39.724356786127984
64,16,EA standard,52.15216508597054
64,16,EA resampling,38.75722101834442
64,16,EA shift,37.03052600742114
64,16,k~beta=1.3,51.07972403355703
64,16,k~beta=1.5,44.65246682195371
64,16,k~beta=1.7,40.9204068492631
64,16,nevergrad beta=1.3,78.10986603896774
64,16,nevergrad beta=1.5,68.4915843380958
64,16,nevergrad beta=1.7,62.58117263033125
64,32,RLS,34.694543135094335
64,32,EA standard,34.01582393338748
64,32,EA resampling,27.274541809717054
64,32,EA shift,27.442281175282663
64,32,k~beta=1.3,31.788887405546877
64,32,k~beta=1.5,28.970703857287305
64,32,k~beta=1.7,27.511083550014252
64,32,nevergrad beta=1.3,44.590077427600285
64,32,nevergrad beta=1.5,40.03296272479366
64,32,nevergrad beta=1.7,37.33127545672423
64,64,RLS,32.79875482423242
64,64,EA standard,24.804413699124964
64,64,EA resampling,21.24290467832495
64,64,EA shift,22.141068400215776
64,64,k~beta=1.3,22.033510888468207
64,64,k~beta=1.5,20.92551862426916
64,64,k~beta=1.7,20.508529993113893
64,64,nevergrad beta=1.3,27.82106670127879
64,64,nevergrad beta=1.5,25.754225877953722
64,64,nevergrad beta=1.7,24.618398289270676
64,128,RLS,32.17361301027255
64,128,EA standard,19.86805030621581
64,128,EA resampling,17.80608254005531
64,128,EA shift,18.90145686013936
64,128,k~beta=1.3,16.875186884536145
64,128,k~beta=1.5,16.529640239061663
64,128,k~beta=1.7,16.548282858080427
64,128,nevergrad beta=1.3,19.307032461423223
64,128,nevergrad beta=1.5,18.433859591443078
64,128,nevergrad beta=1.7,18.03287266485972
64,256,RLS,32.01836690693003
64,256,EA standard,16.953905443711538
64,256,EA resampling,15.609587637171453
64,256,EA shift,16.66843143115147
64,256,k~beta=1.3,13.895894369445836
64,256,k~beta=1.5,13.863124392495685
64,256,k~beta=1.7,14.03831600196904
64,256,nevergrad beta=1.3,14.80344412461281
64,256,nevergrad beta=1.5,14.479953280447091
64,256,nevergrad beta=1.7,14.4045345239804
64,512,RLS,32.00031511684968
64,512,EA standard,15.017339408706135
64,512,EA resampling,14.035006594221384
64,512,EA shift,14.966311365438798
64,512,k~beta=1.3,11.954464465731569
64,512,k~beta=1.5,12.03389986127722
64,512,k~beta=1.7,12.247410914965357
64,512,nevergrad beta=1.3,12.22323040508929
64,512,nevergrad beta=1.5,12.138899597658986
64,512,nevergrad beta=1.7,12.196093714527304
64,1024,RLS,32.00000009918064
64,1024,EA standard,13.576485274696859
64,1024,EA resampling,12.782186116282032
64,1024,EA shift,13.574069635053558
64,1024,k~beta=1.3,10.528244010581092
64,1024,k~beta=1.5,10.634159741250912
64,1024,k~beta=1.7,10.838760393420385
64,1024,nevergrad beta=1.3,10.566254283331283
64,1024,nevergrad beta=1.5,10.577478094945024
64,1024,nevergrad beta=1.7,10.680333722016291
91,1,RLS,400.43753142826546
91,1,EA standard,950.4597487229518
91,1,EA resampling,602.7351718754339
91,1,EA shift,505.7465623532885
91,1,k~beta=1.3,1022.4966921690877
91,1,k~beta=1.5,822.1917417752474
91,1,k~beta=1.7,699.0245709550658
91,1,nevergrad beta=1.3,1763.5454097899387
91,1,nevergrad beta=1.5,1478.9375178193059
91,1,nevergrad beta=1.7,1304.2037094771113
91,2,RLS,213.37808918650194
91,2,EA standard,484.90021924339663
91,2,EA resampling,311.3687018747512
91,2,EA shift,263.949586620089
91,2,k~beta=1.3,519.4543930430883
91,2,k~beta=1.5,419.8311775533416
91,2,k~beta=1.7,358.78430929283695
91,2,nevergrad beta=1.3,889.1472033481024
91,2,nevergrad beta=1.5,747.1573784998686
91,2,nevergrad beta=1.7,660.0954663804777
91,3,RLS,151.7588622545408
91,3,EA standard,329.8687839174555
91,3,EA resampling,214.47688813963842
91,3,EA shift,183.6950280583229
91,3,k~beta=1.3,351.84445696038244
91,3,k~beta=1.5,285.810049622092
91,3,k~beta=1.7,245.5056061079404
91,3,nevergrad beta=1.3,597.7215285399633
91,3,nevergrad beta=1.5,503.28242751767345
91,3,nevergrad beta=1.7,445.4570250607473
91,4,RLS,121.44350989120551
91,4,EA standard,252.45814568475672
91,4,EA resampling,166.1703963606489
91,4,EA shift,143.77763418138258
91,4,k~beta=1.3,268.08413125592125
91,4,k~beta=1.5,218.85987972846783
91,4,k~beta=1.7,188.94632162607115
91,4,nevergrad beta=1.3,452.035025794828
91,4,nevergrad beta=1.5,381.378302823332
91,4,nevergrad beta=1.7,338.1790203262353
91,5,RLS,103.59927284269318
91,5,EA standard,206.0867878313475
91,5,EA resampling,137.27376402896667
91,5,EA shift,119.9583634701514
91,5,k~beta=1.3,217.8580832254771
91,5,k~beta=1.5,178.72901838924852
91,5,k~beta=1.7,155.0610185392174
91,5,nevergrad beta=1.3,364.6415147017685
91,5,nevergrad beta=1.5,308.25875718085035
91,5,nevergrad beta=1.7,273.8402873170549
91,6,RLS,91.94918190395576
91,6,EA standard,175.22772235983243
91,6,EA resampling,118.0647479468283
91,6,EA shift,104.16129314749084
91,6,k~beta=1.3,184.395333546524
91,6,k~beta=1.5,152.00165995484622
91,6,k~beta=1.7,132.50344684020558
91,6,nevergrad beta=1.3,306.3926075658277
91,6,nevergrad beta=1.5,259.5288358387574
91,6,nevergrad beta=1.7,230.96766773703575
91,7,RLS,83.8063220611444
91,7,EA standard,153.22683724582203
91,7,EA resampling,104.37934615837113
91,7,EA shift,92.92920332611195
91,7,k~beta=1.3,160.50886047146545
91,7,k~beta=1.5,132.9291446078551
91,7,k~beta=1.7,116.41251516476306
91,7,nevergrad beta=1.3,264.79637595059455
91,7,nevergrad beta=1.5,224.73389585227002
91,7,nevergrad beta=1.7,200.35881470046598
91,8,RLS,77.8310507371803
91,8,EA standard,136.7574420211381
91,8,EA resampling,94.13773466626634
91,8,EA shift,84.53682178824833
91,8,k~beta=1.3,142.60553205804382
91,8,k~beta=1.5,118.6378202738581
91,8,k~beta=1.7,104.35879362479265
91,8,nevergrad beta=1.3,233.60702594998915
91,8,nevergrad beta=1.5,198.64686419780335
91,8,nevergrad beta=1.7,177.412886814151
91,16,RLS,58.374177556699856
91,16,EA standard,79.45543038323014
91,16,EA resampling,58.425138722826794
91,16,EA shift,55.30634568927812
91,16,k~beta=1.3,80.06985099457393
91,16,k~beta=1.5,68.7374433344411
91,16,k~beta=1.7,62.27569412774224
91,16,nevergrad beta=1.3,124.5413196936288
91,16,nevergrad beta=1.5,107.44770024358351
91,16,nevergrad beta=1.7,97.21730652583577
91,32,RLS,50.225966030631824
91,32,EA standard,51.01963909353871
91,32,EA resampling,40.440774477372564
91,32,EA shift,40.351692404537275
91,32,k~beta=1.3,48.88448920387907
91,32,k~beta=1.5,43.79061066784374
91,32,k~beta=1.7,41.14579222315017
91,32,nevergrad beta=1.3,70.11699673515113
91,32,nevergrad beta=1.5,61.9383014421257
91,32,nevergrad beta=1.7,57.19211594171516
91,64,RLS,47.034080737580865
91,64,EA standard,36.5969392922417
91,64,EA resampling,31.03567866976342
91,64,EA shift,32.150756477493225
91,64,k~beta=1.3,33.14723783410731
91,64,k~beta=1.5,31.03445641006261
91,64,k~beta=1.7,30.16247304917162
91,64,nevergrad beta=1.3,42.8956716480895
91,64,nevergrad beta=1.5,39.1152714591311
91,64,nevergrad beta=1.7,37.055467239443864
91,128,RLS,45.900881460869336
91,128,EA standard,28.916285387512666
91,128,EA resampling,25.73434962099704
91,128,EA shift,27.214432159647934
91,128,k~beta=1.3,24.890822656353222
91,128,k~beta=1.5,24.131241327905176
91,128,k~beta=1.7,24.02126677285527
91,128,nevergrad beta=1.3,29.106557582741715
91,128,nevergrad beta=1.5,27.44779797353278
91,128,nevergrad beta=1.7,26.66059146006831
91,256,RLS,45.566388763136565
91,256,EA standard,24.441421433531236
91,256,EA resampling,22.404298818393315
91,256,EA shift,23.876918262303164
91,256,k~beta=1.3,20.20242469371742
91,256,k~beta=1.5,20.018125743445392
91,256,k~beta=1.7,20.19994247563351
91,256,nevergrad beta=1.3,21.867365764132273
91,256,nevergrad beta=1.5,21.198054851285487
91,256,nevergrad beta=1.7,20.984746909342057
91,512,RLS,45.50351488588383
91,512,EA standard,21.52448972620796
91,512,EA resampling,20.06988303388113
91,512,EA shift,21.386426137242605
91,512,k~beta=1.3,17.223054495345302
91,512,k~beta=1.5,17.262843393985822
91,512,k~beta=1.7,17.533818833726674
91,512,nevergrad beta=1.3,17.785715601442288
91,512,nevergrad beta=1.5,17.55780594771597
91,512,nevergrad beta=1.7,17.58665250308153
91,1024,RLS,45.500012188602284
91,1024,EA standard,19.405823046107148
91,1024,EA resampling,18.258411046083964
91,1024,EA shift,19.390835255161022
91,1024,k~beta=1.3,15.097127138206737
91,1024,k~beta=1.5,15.210501901228554
91,1024,k~beta=1.7,15.48873075288163
91,1024,nevergrad beta=1.3,15.228116504761577
91,1024,nevergrad beta=1.5,15.186438639476256
91,1024,nevergrad beta=1.7,15.307144778580321
100,1,RLS,449.42303370798777
100,1,EA standard,1069.5384972598224
100,1,EA resampling,678.0528170259582
100,1,EA shift,568.3131801127497
100,1,k~beta=1.3,1159.838536777249
100,1,k~beta=1.5,928.7588366481918
100,1,k~beta=1.7,787.7289194666929
100,1,nevergrad beta=1.3,2003.35033109234
100,1,nevergrad beta=1.5,1673.4025602998172
100,1,nevergrad beta=1.7,1472.3883119934878
100,2,RLS,239.16537851811177
100,2,EA standard,545.3977433057387
100,2,EA resampling,350.0171889813274
100,2,EA shift,296.3272682351564
100,2,k~beta=1.3,588.9265820988993
100,2,k~beta=1.5,473.9705871806649
100,2,k~beta=1.7,404.0480021247795
100,2,nevergrad beta=1.3,1009.7739838645972
100,2,nevergrad beta=1.5,845.1473090193024
100,2,nevergrad beta=1.7,744.977526319534
100,3,RLS,169.88375496328132
100,3,EA standard,370.8540517875728
100,3,EA resampling,240.92456618332113
100,3,EA shift,206.04312434412694
100,3,k~beta=1.3,398.6997265775227
100,3,k~beta=1.5,322.4827087723764
100,3,k~beta=1.7,276.30181808438005
100,3,nevergrad beta=1.3,678.6257902061053
100,3,nevergrad beta=1.5,569.1186794283346
100,3,nevergrad beta=1.7,502.5775497895074
100,4,RLS,135.78504892630892
100,4,EA standard,283.6973903763353
100,4,EA resampling,186.53133126709585
100,4,EA shift,161.1316098883676
100,4,k~beta=1.3,303.6350431000433
100,4,k~beta=1.5,246.80488930875504
100,4,k~beta=1.7,212.51652676587793
100,4,nevergrad beta=1.3,513.0803892811423
100,4,nevergrad beta=1.5,431.140800459865
100,4,nevergrad beta=1.7,381.4226676532878
100,5,RLS,115.7045183444171
100,5,EA standard,231.4856841232321
100,5,EA resampling,153.99132364798703
100,5,EA shift,134.3289914874589
100,5,k~beta=1.3,246.62922524657446
100,5,k~beta=1.5,201.44123995315465
100,5,k~beta=1.7,174.30055877863873
100,5,nevergrad beta=1.3,413.77322524498715
100,5,nevergrad beta=1.5,348.37916148461926
100,5,nevergrad beta=1.7,308.7604938130171
100,6,RLS,102.58780556393226
100,6,EA standard,196.73843518496057
100,6,EA resampling,132.35896030622257
100,6,EA shift,116.55139148990575
100,6,k~beta=1.3,208.64868283295016
100,6,k~beta=1.5,171.22797475958805
100,6,k~beta=1.7,148.85912652314556
100,6,nevergrad beta=1.3,347.5831374599465
100,6,nevergrad beta=1.5,293.2227501816229
100,6,nevergrad beta=1.7,260.3408370273985
100,7,RLS,93.41505215485532
100,7,EA standard,171.96433463537556
100,7,EA resampling,116.94617795786404
100,7,EA shift,103.90993436933918
100,7,k~beta=1.3,181.53673965450798
100,7,k~beta=1.5,149.66737492091005
100,7,k~beta=1.7,130.71047091860592
100,7,nevergrad beta=1.3,300.31559505145367
100,7,nevergrad beta=1.5,253.83863696024358
100,7,nevergrad beta=1.7,225.77122681024588
100,8,RLS,86.68046438543026
100,8,EA standard,153.41812138884464
100,8,EA resampling,105.41131889914197
100,8,EA shift,94.46382053710688
100,8,k~beta=1.3,161.215463923462
100,8,k~beta=1.5,133.5113152378988
100,8,k~beta=1.7,117.11492830220293
100,8,nevergrad beta=1.3,264.87351419134035
100,8,nevergrad beta=1.5,224.31062408427837
100,8,nevergrad beta=1.7,199.85578681364925
100,16,RLS,64.71086043491758
100,16,EA standard,88.88145427574867
100,16,EA resampling,65.18587330825608
100,16,EA shift,61.56072497834811
100,16,k~beta=1.3,90.2302410852595
100,16,k~beta=1.5,77.0970804724919
100,16,k~beta=1.7,69.64653892227192
100,16,nevergrad beta=1.3,140.93285721240076
100,16,nevergrad beta=1.5,121.0786182844711
100,16,nevergrad beta=1.7,109.27845643190092
100,32,RLS,55.46305322105541
100,32,EA standard,56.85009580408025
100,32,EA resampling,44.93194095828832
100,32,EA shift,44.73606933858113
100,32,k~beta=1.3,54.830802808852084
100,32,k~beta=1.5,48.895817531289644
100,32,k~beta=1.7,45.81666492068413
100,32,nevergrad beta=1.3,79.08243838357158
100,32,nevergrad beta=1.5,69.56241757758397
100,32,nevergrad beta=1.7,64.07005237396775
100,64,RLS,51.808975600811365
100,64,EA standard,40.6090856928999
100,64,EA resampling,34.35121378929629
100,64,EA shift,35.527926901057086
100,64,k~beta=1.3,36.97556786104213
100,64,k~beta=1.5,34.486681555875286
100,64,k~beta=1.7,33.44340866872478
100,64,nevergrad beta=1.3,48.14845813900027
100,64,nevergrad beta=1.5,43.73000431988311
100,64,nevergrad beta=1.7,41.32996905377372
100,128,RLS,50.4911474058731
100,128,EA standard,31.973087114485352
100,128,EA resampling,28.40278996727924
100,128,EA shift,30.00567369751772
100,128,k~beta=1.3,27.62489747961948
100,128,k~beta=1.5,26.70655811090292
100,128,k~beta=1.7,26.543844005732907
100,128,nevergrad beta=1.3,32.48708953538254
100,128,nevergrad beta=1.5,30.533074184357268
100,128,nevergrad beta=1.7,29.60108300202321
100,256,RLS,50.088768298403345
100,256,EA standard,26.95763254449745
100,256,EA resampling,24.68195109358896
100,256,EA shift,26.289577101741575
100,256,k~beta=1.3,22.336247597592976
100,256,k~beta=1.5,22.09067311224194
100,256,k~beta=1.7,22.26963525484382
100,256,nevergrad beta=1.3,24.27938674484797
100,256,nevergrad beta=1.5,23.477947150078048
100,256,nevergrad beta=1.7,23.21067164432563
100,512,RLS,50.0058904569661
100,512,EA standard,23.703538295551244
100,512,EA resampling,22.08729650378791
100,512,EA shift,23.530255241570305
100,512,k~beta=1.3,18.995554818477707
100,512,k~beta=1.5,19.016147671818953
100,512,k~beta=1.7,19.303440103260414
100,512,nevergrad beta=1.3,19.669109290079394
100,512,nevergrad beta=1.5,19.38458851991637
100,512,nevergrad beta=1.7,19.399905737606492
100,1024,RLS,50.000033920895525
100,1024,EA standard,21.35297167292441
100,1024,EA resampling,20.085550137506416
100,1024,EA shift,21.330809082779723
100,1024,k~beta=1.3,16.627916676072836
100,1024,k~beta=1.5,16.739975178685583
100,1024,k~beta=1.7,17.041081983520076
100,1024,nevergrad beta=1.3,16.797126448049546
100,1024,nevergrad beta=1.5,16.73297220982497
100,1024,nevergrad beta=1.7,16.857372412085684
100,1,UUSD,449.42303370798777
100,2,UUSD,239.16537851811177
100,3,UUSD,169.88375496328132
100,4,UUSD,135.78504892630892
100,5,UUSD,115.7045183444171
100,6,UUSD,102.57109012408142
100,7,UUSD,93.23846416035546
100,8,UUSD,86.2354829240948
100,16,UUSD,59.703370479326686
100,32,UUSD,43.35911538302055
100,64,UUSD,32.903120997259464
100,128,UUSD,26.090752785539234
100,256,UUSD,21.48235488678305
100,512,UUSD,18.216101840540297
100,1024,UUSD,15.785473700118061
11,1,UUSD,25.594449094742043
11,2,UUSD,14.451851348380304
11,3,UUSD,10.844875692189868
11,4,UUSD,9.107423440185896
11,5,UUSD,8.041661744847321
11,6,UUSD,7.299578830773545
11,7,UUSD,6.757831262693597
11,8,UUSD,6.341830351001151
11,16,UUSD,4.631277668848859
11,32,UUSD,3.5307346589476207
11,64,UUSD,2.819458349503068
11,128,UUSD,2.3292202620187363
11,256,UUSD,2.005605621460521
11,512,UUSD,1.830545562676351
11,1024,UUSD,1.623078244489477
16,1,UUSD,43.001322639423876
16,2,UUSD,23.873558175583486
16,3,UUSD,17.64454400456622
16,4,UUSD,14.624663234134344
16,5,UUSD,12.832277673318705
16,6,UUSD,11.601187624708947
16,7,UUSD,10.706251679514903
16,8,UUSD,10.022522337573756
16,16,UUSD,7.260153139137023
16,32,UUSD,5.4645258275837225
16,64,UUSD,4.3141736098282735
16,128,UUSD,3.543708138559045
16,256,UUSD,3.0064110254349456
16,512,UUSD,2.6112950296112416
16,1024,UUSD,2.259552440114554
23,1,UUSD,69.94631971210845
23,2,UUSD,38.352327530775405
23,3,UUSD,28.022982993799232
23,4,UUSD,22.990532416807635
23,5,UUSD,20.042956376945355
23,6,UUSD,18.044109292178163
23,7,UUSD,16.597819039182472
23,8,UUSD,15.502099450331617
23,16,UUSD,11.136825505835347
23,32,UUSD,8.320229998171973
23,64,UUSD,6.507565683092787
23,128,UUSD,5.304913579946909
23,256,UUSD,4.455564729630561
23,512,UUSD,3.8329419587406317
23,1024,UUSD,3.3415988420088603
3,1,UUSD,3.499999999999999
3,2,UUSD,2.2624999999999997
3,3,UUSD,1.87480818331165
3,4,UUSD,1.6433244307171198
3,5,UUSD,1.4841978547332035
3,6,UUSD,1.3678801835588383
3,7,UUSD,1.2785126051209235
3,8,UUSD,1.2076332628875526
3,16,UUSD,0.9557259216573923
3,32,UUSD,0.8813509120137899
3,64,UUSD,0.8750454397641638
3,128,UUSD,0.8750000023594912
3,256,UUSD,0.8749999999999929
3,512,UUSD,0.8749999999999858
3,1024,UUSD,0.8749999999999716
32,1,UUSD,107.69113647626959
32,2,UUSD,58.51891310744818
32,3,UUSD,42.40071540014936
32,4,UUSD,34.52192531246071
32,5,UUSD,29.914007013709966
32,6,UUSD,26.835096850471356
32,7,UUSD,24.616503368377423
32,8,UUSD,22.938908769070284
32,16,UUSD,16.339109448576924
32,32,UUSD,12.138566276447323
32,64,UUSD,9.416749741573996
32,128,UUSD,7.6221764991114735
32,256,UUSD,6.384851800500792
32,512,UUSD,5.47444854868795
32,1024,UUSD,4.789777855129396
45,1,UUSD,166.58104207461147
45,2,UUSD,89.83351197133943
45,3,UUSD,64.62529022198221
45,4,UUSD,52.2707637947911
45,5,UUSD,45.03060083760555
45,6,UUSD,40.25265799917084
45,7,UUSD,36.818598208985996
45,8,UUSD,34.230947710119544
45,16,UUSD,24.1736537110402
45,32,UUSD,17.83930425427007
45,64,UUSD,13.737945358048611
45,128,UUSD,11.052203460122595
45,256,UUSD,9.206635194249676
45,512,UUSD,7.871594853120818
45,1024,UUSD,6.861103281876827
5,1,UUSD,7.973958333333333
5,2,UUSD,4.782304067460318
5,3,UUSD,3.775945614401506
5,4,UUSD,3.2602115805394067
5,5,UUSD,2.9153160215271487
5,6,UUSD,2.6705189815602037
5,7,UUSD,2.4882924324515123
5,8,UUSD,2.345850303665514
5,16,UUSD,1.7792416852580302
5,32,UUSD,1.386419730123444
5,64,UUSD,1.09976031213512
5,128,UUSD,0.9835331132952607
5,256,UUSD,0.968969158077721
5,512,UUSD,0.9687500495571671
5,1024,UUSD,0.9687499999998662
64,1,UUSD,259.24759828133085
64,2,UUSD,138.8995608626837
64,3,UUSD,99.30641606902486
64,4,UUSD,79.86053355414833
64,5,UUSD,68.43680000608134
64,6,UUSD,60.948001613541955
64,7,UUSD,55.59225637163494
64,8,UUSD,51.56353631023558
64,16,UUSD,36.08781359272535
64,32,UUSD,26.447617288289088
64,64,UUSD,20.22817616118085
64,128,UUSD,16.16867971341549
64,256,UUSD,13.393378898735754
64,512,UUSD,11.409100282483013
64,1024,UUSD,9.920484875325002
8,1,UUSD,16.200855654761927
8,2,UUSD,9.324676105144865
8,3,UUSD,7.115593765762124
8,4,UUSD,6.043984796704336
8,5,UUSD,5.362147191667183
8,6,UUSD,4.89097489729385
8,7,UUSD,4.541476825129676
8,8,UUSD,4.268839213082814
8,16,UUSD,3.146799024054398
8,32,UUSD,2.4342297613901525
8,64,UUSD,1.9844639169031257
8,128,UUSD,1.6720457233056507
8,256,UUSD,1.3914208298842459
8,512,UUSD,1.1366250012793198
8,1024,UUSD,1.0141696002875238
91,1,UUSD,400.43753142826546
91,2,UUSD,213.37808918650194
91,3,UUSD,151.7588622545408
91,4,UUSD,121.44350989120551
91,5,UUSD,103.59927284269318
91,6,UUSD,91.92730150104563
91,7,UUSD,83.6215525092203
91,8,UUSD,77.38657999571502
91,16,UUSD,53.69816913688359
91,32,UUSD,39.072443213549676
91,64,UUSD,29.69710449238291
91,128,UUSD,23.587239856711445
91,256,UUSD,19.44534283773365
91,512,UUSD,16.504504514803795
91,1024,UUSD,14.312242939864639


==> static-results-v2/algorithm-expectations-flat.csv <==
n,lambda,EA resampling,EA shift,EA standard,RLS,UUSD,k beta=1.3,k beta=1.5,k beta=1.7,nevergrad beta=1.3,nevergrad beta=1.5,nevergrad beta=1.7
3,1,4.642045454545455,4.191071428571428,6.59659090909091,3.499999999999999,3.499999999999999,4.778593630059205,4.57741488335556,4.410114127644526,8.085307366336973,7.84054497440709,7.63490234547901
3,2,2.656621360665479,2.4778296994355515,3.6142363135640374,2.2624999999999997,2.2624999999999997,2.7116687958863985,2.6293187037329884,2.5625758836613204,4.253726791009352,4.144305067328669,4.053099127338443
3,3,2.0046975419107396,1.9194549117467328,2.6300585523088476,1.8876518218623484,1.87480818331165,2.033652654826223,1.9909492914568112,1.9581497226911582,2.9874029398547917,2.9215585201823044,2.867458879841394
3,4,1.6843576154598412,1.6468025798038175,2.1438090856085323,1.7216346153846154,1.6433244307171198,1.7006081215489948,1.6775298308725126,1.6617101349031822,2.3635712536234,2.3181987566564812,2.281623822726502
3,5,1.4954478640769127,1.486653850414465,1.8557470571988617,1.6347675375034274,1.4841978547332035,1.5041683549401388,1.492622330481306,1.4868665138047898,1.9960756892338152,1.9621514799225526,1.9353798783713585
3,6,1.3715069469057513,1.381754514288676,1.6661655129317845,1.5848973395026027,1.3678801835588383,1.3752558234631453,1.3711651074028772,1.3719652613058433,1.7558708891269774,1.7290838967853224,1.7083916807071273
3,7,1.2842471610364017,1.3078541890355355,1.532453234902626,1.5546240658133108,1.2785126051209235,1.2845074746040284,1.2855236395888743,1.2908502101998967,1.5877249171672911,1.565743312845068,1.5491005031704261
3,8,1.2196513070854893,1.2529749111488004,1.4333794973763596,1.5356035787508948,1.2076332628875526,1.2173756854430928,1.222011887495254,1.2305748137721868,1.4641481898763529,1.4455971229109321,1.4318001174027075
3,16,1.0023425577451714,1.0590697956828392,1.0990963908807927,1.5013341767854653,0.9557259216573923,0.9932518922861706,1.0057681524776032,1.021433901410033,1.0625210177787752,1.0551198141723006,1.0499122607385143
3,32,0.908041679358558,0.944362486536185,0.9469534096799337,1.500002028097221,0.8813509120137899,0.9001514874607635,0.9066011390174922,0.9151798225823337,0.910130023648803,0.9083701143702438,0.907151707445243
3,64,0.8792313961371787,0.8888888101448044,0.888902392592824,1.500000000004701,0.8750454397641638,0.8765483654258569,0.8773702347182246,0.8786639513025941,0.8768646058151952,0.8767711012743488,0.8767199851628855
3,128,0.875123650199192,0.8760173149149459,0.8760173153739472,1.5,0.8750000023594912,0.8750063484102378,0.8750146684153548,0.8750339770524849,0.875007147985153,0.8750068511731857,0.8750067696263892
3,256,0.8750001218288237,0.8750079619650717,0.8750079619650823,1.5,0.8749999999999929,0.8750000001074654,0.8750000005733685,0.8750000030645068,0.8750000001303065,0.8750000001221474,0.8750000001205571
3,512,0.8750000000001188,0.8750000005070104,0.8750000005070317,1.5,0.8749999999999858,0.875,0.875,0.875,0.875,0.875,0.875
3,1024,0.875,0.875,0.8750000000000426,1.5,0.8749999999999716,0.875,0.875,0.875,0.875,0.875,0.875
5,1,10.828631882474731,9.603593650070088,16.10636584137722,7.973958333333333,7.973958333333333,12.321581491725286,11.514214425736837,10.870523638013957,20.70620196101029,19.77715475290921,19.032029486399153
5,2,5.967496029736387,5.425503394837517,8.577736635006872,4.782304067460318,4.782304067460318,6.6527126796868155,6.278544573385137,5.9845011957717,10.734165171459845,10.289269837027003,9.933970664457323
5,3,4.363195022355125,4.054975543312494,6.081680015270513,3.775945614401506,3.775945614401506,4.773300727889537,4.544789717324089,4.368996300288853,7.41641162512861,7.133018202597473,6.908035669370338
5,4,3.5694076178665597,3.38071905184233,4.8419505883724865,3.3065023509289153,3.2602115805394067,3.839290765411361,3.6839119419761652,3.567821388153852,5.76278073653738,5.559760506781944,5.399813925460939
5,5,3.097844786581412,2.9819521392865114,4.103494917761482,3.045896219682559,2.9153160215271487,3.2823839879723677,3.170862612471252,3.0907355951195865,4.7747081373308715,4.61949498896728,4.498332073756202
5,6,2.7862961789032608,2.7192746397721184,3.614817289885294,2.88600717262821,2.6705189815602037,2.913397698917883,2.830984566097703,2.7748021081835494,4.1191255819552755,3.9954400706643063,3.899901330704218
5,7,2.565537846546929,2.533411907941334,3.2682806180435358,2.781296695846068,2.4882924324515123,2.651401410457702,2.589616400239197,2.5504356253043725,3.653240386385724,3.551811469348896,3.474379666757307
5,8,2.401122548841809,2.394989405139712,3.010172358180125,2.709502597512965,2.345850303665514,2.4560220235236283,2.4095378293093077,2.3829785754447155,3.305667409426866,3.220732364339081,3.15672094603002
5,16,1.8346087752139808,1.912683881774539,2.124871638443958,2.528287135358445,1.7792416852580302,1.7844084545747076,1.7879735794116802,1.8023191302097783,2.111995916030748,2.082643829130911,2.063526184460796
5,32,1.5502737267032887,1.6510948572704343,1.6956004273272711,2.50076819606497,1.386419730123444,1.4549026531708724,1.4783294162401384,1.5068915110321943,1.539825778188865,1.537224330254918,1.5389864958002475
5,64,1.3771458032180977,1.467975551309711,1.4704676875510294,2.5000006080946173,1.09976031213512,1.2426469839701104,1.2726987182364016,1.3062049896179853,1.2416940484169823,1.2515906625810234,1.263478427033283
5,128,1.2442070812442216,1.317047490376169,1.3170560421714799,2.500000000000382,0.9835331132952607,1.0700190089993191,1.0936450246473195,1.122328951276646,1.0607097592373833,1.070374872266097,1.0819066819298289
5,256,1.1366076957439915,1.1956801413301743,1.1956801414487188,2.4999999999999996,0.968969158077721,0.9848567099773028,0.9932391257290929,1.0057427686731053,0.9814559501237616,0.984629043348402,0.9889467436011714
5,512,1.0583725451235062,1.0989498363407788,1.0989498363407784,2.4999999999999996,0.9687500495571671,0.9693060278603761,0.9699865186274654,0.9714741852884327,0.9690707390534936,0.9692471564529461,0.9695487007343477
5,1024,1.0102660303980753,1.0349905258329353,1.034990525832932,2.4999999999999996,0.9687499999998662,0.9687508912503455,0.968754109284905,0.9687682434630696,0.9687502805213024,0.9687506247994404,0.9687514643853603
8,1,22.438674662755854,19.654859772878453,34.18491689341368,16.200855654761927,16.200855654761927,27.803595006562208,25.35223098452063,23.476819604834006,46.54200068144323,43.66340206945837,41.453024612186944
8,2,12.09922611542985,10.813991326967159,17.93269684402711,9.324676105144865,9.324676105144865,14.662959484040496,13.482447037661826,12.588261816441973,23.905192971773793,22.493431279217045,21.413034798282684
8,3,8.67695820876543,7.901656601121828,12.533725801037667,7.115593765762124,7.115593765762124,10.29433612805698,9.539824033846395,8.975723408585388,16.36643270735565,15.444463997402607,14.741726082384954
8,4,6.978790889792571,6.463725885979389,9.845993345682084,6.061961566785565,6.043984796704336,8.116654838693314,7.576058937979796,7.1782913116935445,12.60196458327211,11.9250845778527,11.411570837734068
8,5,5.967279070151564,5.610992842223547,8.241223261369448,5.462672295750036,5.362147191667183,6.814199001161415,6.402273377672041,6.104844489218143,10.346950815795381,9.817070888745212,9.417213352331357
8,6,5.297344442679702,5.048158081813187,7.176814128729088,5.085305955171033,4.89097489729385,5.948657575141318,5.622573563926895,5.392227053035045,8.84639887602503,8.414386992543182,8.09030002311906
8,7,4.821536746117855,4.64935056432918,6.420367162314236,4.8312300389932545,4.541476825129676,5.332326532455776,5.067503297374384,4.8850939358572525,7.776729627011566,7.414477862957315,7.1444606368143
8,8,4.466394989969239,4.352054499856245,5.855801539739273,4.651810530016723,4.268839213082814,4.871437986067631,4.652455487277328,4.505937850692311,6.976159506460575,6.666092645630778,6.436556665266465
8,16,3.2349494514961474,3.316535845836527,3.9076448324241495,4.143592065766509,3.146799024054398,3.2713864258772074,3.2099092916094953,3.1861891396138047,4.194923831675668,4.065496112868112,3.976096215466125
8,32,2.613056959415228,2.769322081858941,2.9517357010259886,4.014178863066073,2.4342297613901525,2.4773516340658928,2.4867929390715933,2.516022097515808,2.828893101774993,2.7867157988783977,2.7641367330369033
8,64,2.265783912427475,2.4284271279920513,2.4588459549675354,4.000193607353546,1.9844639169031257,2.0589924115771465,2.0946676883520094,2.1399878645703443,2.1521979102801163,2.151832259859099,2.1600257653344856
8,128,2.022994304990726,2.163079723359479,2.164136329613628,4.000000037612402,1.6720457233056507,1.8016820424989168,1.8381656166038585,1.8798486765334694,1.8036694411050849,1.8208127005171106,1.8409817620942661
8,256,1.842700718844321,1.9439897184716526,1.9439911397636158,4.000000000000005,1.3914208298842459,1.6107126101861766,1.6465923210301638,1.684729507078598,1.5980626782386074,1.6214283301274588,1.6457864813855272
8,512,1.7224423289582278,1.7907880352667447,1.7907880352700136,4.000000000000004,1.1366250012793198,1.4182406281436806,1.4633130079136816,1.5106043014533905,1.4010089760801923,1.4323516725593979,1.4654434151386824
8,1024,1.621400175052162,1.6818927736765008,1.6818927736765132,4.000000000000004,1.0141696002875238,1.214834554276464,1.2616451392308523,1.314801276485778,1.198009290242757,1.230292028855102,1.2667885112733148
11,1,35.916750469041375,31.22708176885172,55.29855753527659,25.594449094742043,25.594449094742043,46.92762598152225,42.05820302599233,38.4408583487811,78.57674088540683,72.70221984920747,68.32702188371127
11,2,19.16642853167699,16.963949485201624,28.80700255777194,14.451851348380304,14.451851348380304,24.498908712449065,22.124994584227643,20.375640482665002,40.17529834845575,37.27371020044862,35.11875547821624
11,3,13.614938424177563,12.255924598103828,19.99985077287175,10.844875692189868,10.844875692189868,17.036100461726157,15.497437082160804,14.374992951909881,27.382689517892672,25.47342240964187,24.060022165719104
11,4,10.856806864870583,9.92729118450868,15.611435067888477,9.108876198266728,9.107423440185896,13.312369612628338,12.192856102789815,11.385878563300032,20.99158655514265,19.57906777387907,18.53721991911924
11,5,9.212141621883324,8.544496121885931,12.988716036734248,8.111718939372688,8.041661744847321,11.08292265970672,10.21558113813241,9.598844248931599,17.16061275561463,16.04637335087479,15.227862807229858
11,6,8.121836190200373,7.63094271587177,11.247488886802149,7.477295221363339,7.299578830773545,9.5998057490643,8.900854378268082,8.411380567474277,14.609359613342713,13.69403226813422,13.02461645986298
11,7,7.346829921632587,6.983229473894913,10.008952463788228,7.045521800813974,6.757831262693597,8.542642561476361,7.964037896969718,7.565627416013621,12.789117098264166,12.015847465517961,11.453017134815132
11,8,6.767944838390357,6.500211158915671,9.083832993469786,6.737188548872779,6.341830351001151,7.751348896245562,7.262963548226384,6.932863214803129,11.425558192171184,10.758772524145186,10.275905664226304
11,16,4.756900107013325,4.818428260557186,5.8843504111046006,5.826455746566282,4.631277668848859,4.997710522905933,4.82190645549246,4.7278171180814335,6.67373101438976,6.377901503231327,6.173921990720314
11,32,3.7403521739845,3.9370395309626454,4.308790307485838,5.551349036946779,3.5307346589476207,3.6281372314639935,3.5985543767842603,3.6114079114113204,4.322486523096121,4.20835278986437,4.139976212438615
11,64,3.183797878725803,3.409602055567218,3.499127876287215,5.50224977692836,2.819458349503068,2.918483943715855,2.9482402518642905,2.9999283349439416,3.1516530517505297,3.123873797914448,3.118077610632524
11,128,2.8242648856676325,3.0273273461598706,3.0353246012510393,5.500005029525058,2.3292202620187363,2.502980526563875,2.5473481538826617,2.6034509669038144,2.5456125370845717,2.555357033898806,2.5751205043512466
11,256,2.5433541226623877,2.7120367998360964,2.7121095272910027,5.500000000025311,2.005605621460521,2.1918028147545585,2.2316774534650063,2.281962170310854,2.1881517059684534,2.207301162040013,2.2324212708276123
11,512,2.324647406599509,2.4524692090000433,2.452469215610579,5.5000000000000036,1.830545562676351,1.9543214507168722,1.9812730436722705,2.0154568297462214,1.9491990950070843,1.9639980588248975,1.9815256737562505
11,1024,2.166439758166415,2.2605247480738746,2.2605247480739834,5.5000000000000036,1.623078244489477,1.8143805620632838,1.8388065479103677,1.863733318682462,1.8073036658405675,1.82552365790009,1.8434484507026732
16,1,61.246448130902586,52.82490548184702,95.11412885752586,43.001322639423876,43.001322639423876,84.78324041754469,74.44106128712579,67.02331784966835,142.3913200584968,129.46825607148736,120.18298016209381
16,2,32.37958476638857,28.370087843708504,49.24545975559143,23.873558175583486,23.873558175583486,43.88055035497988,38.79731275452802,35.17526265300599,72.49567054954058,66.08488956415813,61.489639233019034
16,3,22.80186766164872,20.283879196164715,33.987494588777544,17.64454400456622,17.64454400456622,30.2633793586804,26.93807447274514,24.587423481969203,49.207206656823004,44.96914585663411,41.93935862842975
16,4,18.03832656659188,16.277896461623904,26.37932060038264,14.624663234134344,14.624663234134344,23.464734767261874,21.02082062274412,19.30897875528658,37.56941829376745,34.41876107861591,32.172945238495984
16,5,15.195200962434734,13.896000908127315,21.828821329151626,12.876198212188827,12.832277673318705,19.391849147289626,17.477989948915734,16.1510279919958,30.591183988569707,28.093531161378856,26.318841250449694
16,6,13.308916061309874,12.320924136246866,18.805421891120545,11.754461957441546,11.601187624708947,16.680816653240395,15.120928469358105,14.051354712806166,25.942239222608396,23.880219670422985,22.42006174826054
16,7,11.967230946002248,11.203497807749082,16.653308962412414,10.984439616810773,10.706251679514903,14.747310302415917,13.440521545645755,12.55516459153371,22.62396998794192,20.87326311287558,19.63803776214747
16,8,10.964510774989915,10.369896533441436,15.044715888827282,10.429676800992224,10.022522337573756,13.299292520301634,12.182399445018426,11.435328336221625,20.137117440541356,18.61995331751442,17.55358025899682
16,16,7.476689042717347,7.468415715234737,9.471425598558902,8.737138282392566,7.260153139137023,8.252425148550943,7.79692598384285,7.5305513646959135,11.456014022295507,10.75533207232489,10.28004482900987
16,32,5.714119188393429,5.958522897245197,6.720018362006129,8.160735138020275,5.4645258275837225,5.73829729534442,5.599217612420589,5.55765684524084,7.141900115543858,6.8444394332195415,6.660047149335275
16,64,4.761834722201859,5.079222026610136,5.310754291663345,8.01653379351151,4.3141736098282735,4.446145241741968,4.4447639943596675,4.494065837402489,4.9861180238669265,4.882385166947006,4.834848925933558
16,128,4.177286959821111,4.48235398572744,4.5228082226557245,8.000258518973956,3.543708138559045,3.717790544554582,3.7654822330697617,3.8406642756130704,3.87406023259414,3.8583910208124337,3.870565008621813
16,256,3.7486205443861498,4.0082932348594,4.009970950927212,8.000000066779048,3.0064110254349456,3.233376677800325,3.2883935828433337,3.3610470619748662,3.2509705466985457,3.2705687841142757,3.3049220745603085
16,512,3.3982073070512757,3.6132936899023123,3.613296838994371,8.000000000000012,2.6112950296112416,2.853001013703143,2.903199775921575,2.9670503196082243,2.8458748185903624,2.8744963403593995,2.912068404895763
16,1024,3.113234711707775,3.286102604527414,3.2861026045395607,8.000000000000007,2.259552440114554,2.5376623605227073,2.5897520876059046,2.652239984390897,2.5285476086438625,2.5621082554448495,2.603773891523369
23,1,100.97718189755587,86.48534478585917,157.71128647324403,69.94631971210845,69.94631971210845,147.10355901981896,126.63689627043938,112.44802242315023,248.2014822083268,221.77185611202745,203.42851131286943
23,2,53.013672818682245,46.05100886668416,81.28816962617424,38.352327530775405,38.352327530775405,75.67420561899482,65.56767903262707,58.599703880741686,125.9752685389543,112.83354381317037,103.731089707805
23,3,37.087879551196856,32.664587851142116,55.85691026900223,28.022982993799232,28.022982993799232,51.886583017837644,45.240537394019505,40.688404768581485,85.24620668134396,76.53660828478908,70.51751377040571
23,4,29.161020680891934,26.024772041363654,43.16997342573447,22.990532416807635,22.990532416807635,40.00592862820193,35.09379485519546,31.75423368967381,64.88990631271493,58.398004693409895,53.92246172306306
23,5,24.426641760669508,22.07281447329556,35.57789616932051,20.06095861171829,20.042956376945355,32.88600106504066,29.016176794635875,26.406639233124345,52.68173967891336,47.521430900696025,43.973200711283624
23,6,21.283790978068826,19.457472907611326,30.530984598653166,18.17073347200269,18.044109292178163,28.1451266197607,24.971220220888107,22.849671515160395,44.54698882922115,40.274996246160086,37.34573143825082
23,7,19.04726816397332,17.601023954321953,26.936670584446286,16.865545350824174,16.597819039182472,24.762831802987527,22.08653372445102,20.31419403074757,38.7394483397532,35.10231812517532,32.61565686956007
23,8,17.37513091150703,16.215626725103363,24.248829481709976,15.919574832399153,15.502099450331617,22.22903389878995,19.926158966163477,18.415988873343288,34.386083795265556,31.225301980554285,29.07090097873659
23,16,11.55429930691116,11.39404008081739,14.92435580462368,12.970575292479046,11.136825505835347,13.390511487061127,12.391204054206682,11.79472523046869,19.177366149334077,17.683939882384472,16.693812832667746
23,32,8.614903560507816,8.897996643501298,10.313647798050152,11.889513137582343,8.320229998171973,8.984793837601613,8.617238229302945,8.45569485608162,11.604397605534615,10.938343961219566,10.524832043129033
23,64,7.0419450412131495,7.470570269932525,7.958593047411836,11.564833532274706,6.507565683092787,6.733771573274559,6.651464528818715,6.675710202464608,7.815749449015991,7.550862106851651,7.412632304762937
23,128,6.103304189246262,6.5399931540633425,6.66169160997801,11.503400431580307,5.304913579946909,5.4966938146940345,5.5279671513462105,5.616769367244382,5.872258007561882,5.79359932750224,5.778727691365697
23,256,5.452525724754761,5.837565269880903,5.85041306930899,11.500011425839066,4.455564729630561,4.722214954836826,4.786642247611262,4.885569228399988,4.807899201240308,4.808642185050735,4.843122348548568
23,512,4.9343310056610985,5.256486209028365,5.256658049852843,11.500000000130552,3.8329419587406317,4.150259192815178,4.213583242519325,4.303097335562761,4.1503118694447885,4.177832992903865,4.22590562416671
23,1024,4.5038141730851065,4.771805627760186,4.771805660528659,11.500000000000005,3.3415988420088603,3.678834375350274,3.7363414326902484,3.8162531220849636,3.669815849891023,3.7007678030867757,3.74828914898334
32,1,157.24785721186444,133.90825146535514,246.49135663896755,107.69113647626959,107.69113647626959,238.9873456005456,202.166410815688,177.40311632618995,405.2659558826918,356.39685039095986,323.51252616480144
32,2,82.13803718987451,70.85654967325445,126.63566950896472,58.51891310744818,58.51891310744818,122.4266443393925,104.19440152637524,91.9916066776273,205.24078515621102,180.90950585893412,164.56610236559985
32,3,57.18582333702108,49.964596888189654,86.74170399888636,42.40071540014936,42.40071540014936,83.6018533392796,71.57568502318226,63.572079511408084,138.58251731838428,122.43442622260899,111.60893105430782
32,4,44.759482246147485,39.592817633052455,66.83353549703355,34.52192531246071,34.52192531246071,64.20685274810148,55.28897009150861,49.391573026114855,105.26405254971763,93.20989599392989,85.1460055343214
32,5,37.33408748185626,33.414833322287855,54.91600416459448,29.91840288173619,29.914007013709966,52.5812050458445,45.531191613935825,40.90112397098262,85.28026731301011,75.68392748645728,69.27870731097649
32,6,32.40275944194901,29.323803895993684,46.99085323720415,26.936493004659678,26.835096850471356,44.83856312800595,39.03539882262103,35.25215871180035,71.9629797675847,64.00610719121961,58.70778646275215
32,7,28.892286347499372,26.418527405185248,41.344719340829705,24.869215525333875,24.616503368377423,39.31363781265531,34.40193117270428,31.224556543031902,62.45452510930162,55.66928725540258,51.162346904491656
32,8,26.26693009207256,24.249743833134172,37.121106339251575,23.364761072205763,22.938908769070284,35.173972006170196,30.931256860807192,28.20871064443576,55.32615748927699,49.42001364207173,45.50709266074784
32,16,17.123011467835756,16.701237023110902,22.455385020859318,18.605976793530253,16.339109448576924,20.726761945524768,18.82184184522236,17.68629487149812,30.413037914299384,27.585145880737365,25.75404991214937
32,32,12.508959613403409,12.80817335850697,15.195459789678456,16.777816094955128,12.138566276447323,13.523594200294077,12.760064609895915,12.387607353585777,17.99608033450392,16.699486487125753,15.902604960842293
32,64,10.057395235281437,10.610627960193009,11.495213107082208,16.169251841765075,9.416749741573996,9.858674022467227,9.621683036343672,9.585748762790884,11.782617558364443,11.233145396158902,10.93473145329355
32,128,8.620907771429147,9.214392624459974,9.47917662592882,16.017745336163216,7.6221764991114735,7.876679229705496,7.860762527878893,7.952545276288861,8.608053730992442,8.410041937088186,8.33923242524244
32,256,7.659447157058894,8.20039445378162,8.247436608845458,16.000295410292473,6.384851800500792,6.676608150147066,6.7390522752571735,6.865000975697144,6.893301272488323,6.850584569295544,6.875220457316691
32,512,6.922535305024897,7.381063332269921,7.383189780675665,16.00000008717635,5.47444854868795,5.836833056566801,5.914127270303038,6.035327423691093,5.866487331772551,5.884818752377644,5.942948653733489
32,1024,6.311405318270483,6.69547515661707,6.695479902367347,16.00000000000006,4.789777855129396,5.167286049630225,5.239555404547982,5.348230548521987,5.158513956271966,5.193658049533984,5.256829531725602
45,1,245.88780906682882,208.27293517879852,386.46633778565007,166.58104207461147,166.58104207461147,388.84954734239227,323.260166173504,280.4722684495705,663.062341176267,573.7841711714403,515.54676583937
45,2,127.88709259632044,109.61946325650534,198.00668673011475,89.83351197133943,89.83351197133943,198.52430944176967,165.98361403557337,144.84574738993118,335.19375811260375,290.7029647263861,261.72706545513546
45,3,88.67011495269163,76.90862123387559,135.2661376304689,64.62529022198221,64.62529022198221,135.12075428362192,113.61013365110087,99.70638155286893,225.92631916808904,196.3701746402625,177.15416843827165
45,4,69.13117398166128,60.65734980444351,103.94928510856964,52.2707637947911,52.2707637947911,103.4424372232482,87.45439394495327,77.1771703084215,171.30674569945012,149.22128921914188,134.8890188547484
45,5,57.45074887745154,50.97065012032287,85.19705193642228,45.03060083760555,45.03060083760555,84.45095925206718,71.7807141599381,63.684641614344145,138.54473189138798,120.94382667528521,109.54426216414191
45,6,49.69075553830157,44.552539994071,72.72321811176052,40.32597295884449,40.25265799917084,71.80073242691523,61.34475879129129,54.705642609484094,116.71040811626067,102.10059328808843,92.65779893501853
45,7,44.16494769462397,39.99267099654246,63.833892827240525,37.05373243210179,36.818598208985996,62.772567003528074,53.89953286365254,48.30257522731991,101.11970096631555,88.64728925097451,80.60327739634053
45,8,40.031364134963596,36.58765834539929,57.182355129979946,34.6644666228675,34.230947710119544,56.007100458048136,48.32192316561175,43.50724143022601,89.4306816524812,78.56191488814206,71.56771470041598
45,16,25.627953291004097,24.734314445438912,34.068140200920745,27.018123506685807,24.1736537110402,32.38751243536832,28.855636191886894,26.772244281652597,48.56803946804521,43.31513941770783,39.99977269584631
45,32,18.365248326609265,18.640295707703544,22.615183726307126,23.973330869093473,17.83930425427007,20.60997992727616,19.116260992048677,18.355279740634366,28.190059863228853,25.735104953368623,24.250481020582036
45,64,14.530030877519218,15.23837922534499,16.78877507927511,22.884329552564843,13.737945358048611,14.637893678661062,14.099007328567275,13.934671980923119,17.993613132062215,16.91032906117043,16.31441061613063
45,128,12.316405994652104,13.121837248673087,13.64262693236634,22.562824630387244,11.052203460122595,11.44832714176406,11.324656219642536,11.399938917279327,12.801780477885174,12.370575916275985,12.186675231398372
45,256,10.872161120286037,11.62880049698686,11.755919088284909,22.50319202767532,9.206635194249676,9.566718697937691,9.604360775784967,9.757389173262743,10.029431338890035,9.893389259107414,9.887815668364258
45,512,9.806009296485906,10.458901640189751,10.472184195493329,22.500010068645174,7.871594853120818,8.30215839184309,8.388616635949182,8.551265054851791,8.40954549088165,8.397114176357777,8.460304661071618
45,1024,8.935461667828534,9.48599745626206,9.486174565638168,22.500000000101362,6.861103281876827,7.337119454966466,7.425994127358868,7.574424199649451,7.337065382174376,7.368678563211451,7.450767957890498
64,1,386.6072281074638,325.8423703009899,608.8173603672606,259.24759828133085,259.24759828133085,634.4424324741535,518.4663143601508,445.0635998102466,1088.1184619124135,926.5920165777234,824.4393698264499
64,2,200.3358333019511,170.7144128477501,311.20467946885066,138.8995608626837,138.8995608626837,323.01976553496434,265.3984309903652,229.068086285064,549.2575270812258,468.71024492418684,417.84290544507644
64,3,138.40896452311947,119.2493179118407,212.11107098398367,99.30641606902486,99.30641606902486,219.26399916214228,181.11400584256828,157.1660416814814,369.66694581021625,316.120626447544,282.35709961612844
64,4,107.54394932050724,93.66461805353816,162.63902865184704,79.86053355414833,79.86053355414833,167.41838323601087,139.0149711276345,121.27186542465267,279.89087221664886,239.84989415972504,214.643734566194
64,5,89.08618900713692,78.40558382014191,133.0090285279596,68.43680000608134,68.43680000608134,136.33259633207635,113.78337309208717,99.77080316233143,226.038549048703,194.1039014143234,174.03572758456056
64,6,76.81971692118464,68.29023678042381,113.29471917893649,60.99431670156822,60.948001613541955,115.62385075440477,96.9810023162339,85.45964422510744,190.1466697433392,163.61830076466848,146.97782428557713
64,7,68.08253726181937,61.100640267566895,99.24219726553224,55.80381270157335,55.59225637163494,100.84281042030379,84.99222547017888,75.25248131421841,164.51686637083537,141.85149398808747,127.66096421394705
64,8,61.54523591024248,55.730258803531534,88.72479348882082,52.00350154224602,51.56353631023558,89.76510200408775,76.0097328555409,67.60717526649854,145.30009009201444,125.53287365756253,113.1808680779434
64,16,38.75722101834442,37.03052600742114,52.15216508597054,39.724356786127984,36.08781359272535,51.07972403355703,44.65246682195371,40.9204068492631,78.10986603896774,68.4915843380958,62.58117263033125
64,32,27.274541809717054,27.442281175282663,34.01582393338748,34.694543135094335,26.447617288289088,31.788887405546877,28.970703857287305,27.511083550014252,44.590077427600285,40.03296272479366,37.33127545672423
64,64,21.24290467832495,22.141068400215776,24.804413699124964,32.79875482423242,20.22817616118085,22.033510888468207,20.92551862426916,20.508529993113893,27.82106670127879,25.754225877953722,24.618398289270676
64,128,17.80608254005531,18.90145686013936,19.86805030621581,32.17361301027255,16.16867971341549,16.875186884536145,16.529640239061663,16.548282858080427,19.307032461423223,18.433859591443078,18.03287266485972
64,256,15.609587637171453,16.66843143115147,16.953905443711538,32.01836690693003,13.393378898735754,13.895894369445836,13.863124392495685,14.03831600196904,14.80344412461281,14.479953280447091,14.4045345239804
64,512,14.035006594221384,14.966311365438798,15.017339408706135,32.00031511684968,11.409100282483013,11.954464465731569,12.03389986127722,12.247410914965357,12.22323040508929,12.138899597658986,12.196093714527304
64,1024,12.782186116282032,13.574069635053558,13.576485274696859,32.00000009918064,9.920484875325002,10.528244010581092,10.634159741250912,10.838760393420385,10.566254283331283,10.577478094945024,10.680333722016291
91,1,602.7351718754339,505.7465623532885,950.4597487229518,400.43753142826546,400.43753142826546,1022.4966921690877,822.1917417752474,699.0245709550658,1763.5454097899387,1478.9375178193059,1304.2037094771113
91,2,311.3687018747512,263.949586620089,484.90021924339663,213.37808918650194,213.37808918650194,519.4543930430883,419.8311775533416,358.78430929283695,889.1472033481024,747.1573784998686,660.0954663804777
91,3,214.47688813963842,183.6950280583229,329.8687839174555,151.7588622545408,151.7588622545408,351.84445696038244,285.810049622092,245.5056061079404,597.7215285399633,503.28242751767345,445.4570250607473
91,4,166.1703963606489,143.77763418138258,252.45814568475672,121.44350989120551,121.44350989120551,268.08413125592125,218.85987972846783,188.94632162607115,452.035025794828,381.378302823332,338.1790203262353
91,5,137.27376402896667,119.9583634701514,206.0867878313475,103.59927284269318,103.59927284269318,217.8580832254771,178.72901838924852,155.0610185392174,364.6415147017685,308.25875718085035,273.8402873170549
91,6,118.0647479468283,104.16129314749084,175.22772235983243,91.94918190395576,91.92730150104563,184.395333546524,152.00165995484622,132.50344684020558,306.3926075658277,259.5288358387574,230.96766773703575
91,7,104.37934615837113,92.92920332611195,153.22683724582203,83.8063220611444,83.6215525092203,160.50886047146545,132.9291446078551,116.41251516476306,264.79637595059455,224.73389585227002,200.35881470046598
91,8,94.13773466626634,84.53682178824833,136.7574420211381,77.8310507371803,77.38657999571502,142.60553205804382,118.6378202738581,104.35879362479265,233.60702594998915,198.64686419780335,177.412886814151
91,16,58.425138722826794,55.30634568927812,79.45543038323014,58.374177556699856,53.69816913688359,80.06985099457393,68.7374433344411,62.27569412774224,124.5413196936288,107.44770024358351,97.21730652583577
91,32,40.440774477372564,40.351692404537275,51.01963909353871,50.225966030631824,39.072443213549676,48.88448920387907,43.79061066784374,41.14579222315017,70.11699673515113,61.9383014421257,57.19211594171516
91,64,31.03567866976342,32.150756477493225,36.5969392922417,47.034080737580865,29.69710449238291,33.14723783410731,31.03445641006261,30.16247304917162,42.8956716480895,39.1152714591311,37.055467239443864
91,128,25.73434962099704,27.214432159647934,28.916285387512666,45.900881460869336,23.587239856711445,24.890822656353222,24.131241327905176,24.02126677285527,29.106557582741715,27.44779797353278,26.66059146006831
91,256,22.404298818393315,23.876918262303164,24.441421433531236,45.566388763136565,19.44534283773365,20.20242469371742,20.018125743445392,20.19994247563351,21.867365764132273,21.198054851285487,20.984746909342057
91,512,20.06988303388113,21.386426137242605,21.52448972620796,45.50351488588383,16.504504514803795,17.223054495345302,17.262843393985822,17.533818833726674,17.785715601442288,17.55780594771597,17.58665250308153
91,1024,18.258411046083964,19.390835255161022,19.405823046107148,45.500012188602284,14.312242939864639,15.097127138206737,15.210501901228554,15.48873075288163,15.228116504761577,15.186438639476256,15.307144778580321
100,1,678.0528170259582,568.3131801127497,1069.5384972598224,449.42303370798777,449.42303370798777,1159.838536777249,928.7588366481918,787.7289194666929,2003.35033109234,1673.4025602998172,1472.3883119934878
100,2,350.0171889813274,296.3272682351564,545.3977433057387,239.16537851811177,239.16537851811177,588.9265820988993,473.9705871806649,404.0480021247795,1009.7739838645972,845.1473090193024,744.977526319534
100,3,240.92456618332113,206.04312434412694,370.8540517875728,169.88375496328132,169.88375496328132,398.6997265775227,322.4827087723764,276.30181808438005,678.6257902061053,569.1186794283346,502.5775497895074
100,4,186.53133126709585,161.1316098883676,283.6973903763353,135.78504892630892,135.78504892630892,303.6350431000433,246.80488930875504,212.51652676587793,513.0803892811423,431.140800459865,381.4226676532878
100,5,153.99132364798703,134.3289914874589,231.4856841232321,115.7045183444171,115.7045183444171,246.62922524657446,201.44123995315465,174.30055877863873,413.77322524498715,348.37916148461926,308.7604938130171
100,6,132.35896030622257,116.55139148990575,196.73843518496057,102.58780556393226,102.57109012408142,208.64868283295016,171.22797475958805,148.85912652314556,347.5831374599465,293.2227501816229,260.3408370273985
100,7,116.94617795786404,103.90993436933918,171.96433463537556,93.41505215485532,93.23846416035546,181.53673965450798,149.66737492091005,130.71047091860592,300.31559505145367,253.83863696024358,225.77122681024588
100,8,105.41131889914197,94.46382053710688,153.41812138884464,86.68046438543026,86.2354829240948,161.215463923462,133.5113152378988,117.11492830220293,264.87351419134035,224.31062408427837,199.85578681364925
100,16,65.18587330825608,61.56072497834811,88.88145427574867,64.71086043491758,59.703370479326686,90.2302410852595,77.0970804724919,69.64653892227192,140.93285721240076,121.0786182844711,109.27845643190092
100,32,44.93194095828832,44.73606933858113,56.85009580408025,55.46305322105541,43.35911538302055,54.830802808852084,48.895817531289644,45.81666492068413,79.08243838357158,69.56241757758397,64.07005237396775
100,64,34.35121378929629,35.527926901057086,40.6090856928999,51.808975600811365,32.903120997259464,36.97556786104213,34.486681555875286,33.44340866872478,48.14845813900027,43.73000431988311,41.32996905377372
100,128,28.40278996727924,30.00567369751772,31.973087114485352,50.4911474058731,26.090752785539234,27.62489747961948,26.70655811090292,26.543844005732907,32.48708953538254,30.533074184357268,29.60108300202321
100,256,24.68195109358896,26.289577101741575,26.95763254449745,50.088768298403345,21.48235488678305,22.336247597592976,22.09067311224194,22.26963525484382,24.27938674484797,23.477947150078048,23.21067164432563
100,512,22.08729650378791,23.530255241570305,23.703538295551244,50.0058904569661,18.216101840540297,18.995554818477707,19.016147671818953,19.303440103260414,19.669109290079394,19.38458851991637,19.399905737606492
100,1024,20.085550137506416,21.330809082779723,21.35297167292441,50.000033920895525,15.785473700118061,16.627916676072836,16.739975178685583,17.041081983520076,16.797126448049546,16.73297220982497,16.857372412085684


==> static-results-v2/algorithm-expectations.csv <==
n,lambda,algorithm,expectation
3,1,RLS,3.499999999999999
3,1,EA standard,6.59659090909091
3,1,EA resampling,4.642045454545455
3,1,EA shift,4.191071428571428
3,1,k~beta=1.3,4.778593630059205
3,1,k~beta=1.5,4.57741488335556
3,1,k~beta=1.7,4.410114127644526
3,1,nevergrad beta=1.3,8.085307366336973
3,1,nevergrad beta=1.5,7.84054497440709
3,1,nevergrad beta=1.7,7.63490234547901
3,2,RLS,2.2624999999999997
3,2,EA standard,3.6142363135640374
3,2,EA resampling,2.656621360665479
3,2,EA shift,2.4778296994355515
3,2,k~beta=1.3,2.7116687958863985
3,2,k~beta=1.5,2.6293187037329884
3,2,k~beta=1.7,2.5625758836613204
3,2,nevergrad beta=1.3,4.253726791009352
3,2,nevergrad beta=1.5,4.144305067328669
3,2,nevergrad beta=1.7,4.053099127338443
3,3,RLS,1.8876518218623484
3,3,EA standard,2.6300585523088476
3,3,EA resampling,2.0046975419107396
3,3,EA shift,1.9194549117467328
3,3,k~beta=1.3,2.033652654826223
3,3,k~beta=1.5,1.9909492914568112
3,3,k~beta=1.7,1.9581497226911582
3,3,nevergrad beta=1.3,2.9874029398547917
3,3,nevergrad beta=1.5,2.9215585201823044
3,3,nevergrad beta=1.7,2.867458879841394
3,4,RLS,1.7216346153846154
3,4,EA standard,2.1438090856085323
3,4,EA resampling,1.6843576154598412
3,4,EA shift,1.6468025798038175
3,4,k~beta=1.3,1.7006081215489948
3,4,k~beta=1.5,1.6775298308725126
3,4,k~beta=1.7,1.6617101349031822
3,4,nevergrad beta=1.3,2.3635712536234
3,4,nevergrad beta=1.5,2.3181987566564812
3,4,nevergrad beta=1.7,2.281623822726502
3,5,RLS,1.6347675375034274
3,5,EA standard,1.8557470571988617
3,5,EA resampling,1.4954478640769127
3,5,EA shift,1.486653850414465
3,5,k~beta=1.3,1.5041683549401388
3,5,k~beta=1.5,1.492622330481306
3,5,k~beta=1.7,1.4868665138047898
3,5,nevergrad beta=1.3,1.9960756892338152
3,5,nevergrad beta=1.5,1.9621514799225526
3,5,nevergrad beta=1.7,1.9353798783713585
3,6,RLS,1.5848973395026027
3,6,EA standard,1.6661655129317845
3,6,EA resampling,1.3715069469057513
3,6,EA shift,1.381754514288676
3,6,k~beta=1.3,1.3752558234631453
3,6,k~beta=1.5,1.3711651074028772
3,6,k~beta=1.7,1.3719652613058433
3,6,nevergrad beta=1.3,1.7558708891269774
3,6,nevergrad beta=1.5,1.7290838967853224
3,6,nevergrad beta=1.7,1.7083916807071273
3,7,RLS,1.5546240658133108
3,7,EA standard,1.532453234902626
3,7,EA resampling,1.2842471610364017
3,7,EA shift,1.3078541890355355
3,7,k~beta=1.3,1.2845074746040284
3,7,k~beta=1.5,1.2855236395888743
3,7,k~beta=1.7,1.2908502101998967
3,7,nevergrad beta=1.3,1.5877249171672911
3,7,nevergrad beta=1.5,1.565743312845068
3,7,nevergrad beta=1.7,1.5491005031704261
3,8,RLS,1.5356035787508948
3,8,EA standard,1.4333794973763596
3,8,EA resampling,1.2196513070854893
3,8,EA shift,1.2529749111488004
3,8,k~beta=1.3,1.2173756854430928
3,8,k~beta=1.5,1.222011887495254
3,8,k~beta=1.7,1.2305748137721868
3,8,nevergrad beta=1.3,1.4641481898763529
3,8,nevergrad beta=1.5,1.4455971229109321
3,8,nevergrad beta=1.7,1.4318001174027075
3,16,RLS,1.5013341767854653
3,16,EA standard,1.0990963908807927
3,16,EA resampling,1.0023425577451714
3,16,EA shift,1.0590697956828392
3,16,k~beta=1.3,0.9932518922861706
3,16,k~beta=1.5,1.0057681524776032
3,16,k~beta=1.7,1.021433901410033
3,16,nevergrad beta=1.3,1.0625210177787752
3,16,nevergrad beta=1.5,1.0551198141723006
3,16,nevergrad beta=1.7,1.0499122607385143
3,32,RLS,1.500002028097221
3,32,EA standard,0.9469534096799337
3,32,EA resampling,0.908041679358558
3,32,EA shift,0.944362486536185
3,32,k~beta=1.3,0.9001514874607635
3,32,k~beta=1.5,0.9066011390174922
3,32,k~beta=1.7,0.9151798225823337
3,32,nevergrad beta=1.3,0.910130023648803
3,32,nevergrad beta=1.5,0.9083701143702438
3,32,nevergrad beta=1.7,0.907151707445243
3,64,RLS,1.500000000004701
3,64,EA standard,0.888902392592824
3,64,EA resampling,0.8792313961371787
3,64,EA shift,0.8888888101448044
3,64,k~beta=1.3,0.8765483654258569
3,64,k~beta=1.5,0.8773702347182246
3,64,k~beta=1.7,0.8786639513025941
3,64,nevergrad beta=1.3,0.8768646058151952
3,64,nevergrad beta=1.5,0.8767711012743488
3,64,nevergrad beta=1.7,0.8767199851628855
3,128,RLS,1.5
3,128,EA standard,0.8760173153739472
3,128,EA resampling,0.875123650199192
3,128,EA shift,0.8760173149149459
3,128,k~beta=1.3,0.8750063484102378
3,128,k~beta=1.5,0.8750146684153548
3,128,k~beta=1.7,0.8750339770524849
3,128,nevergrad beta=1.3,0.875007147985153
3,128,nevergrad beta=1.5,0.8750068511731857
3,128,nevergrad beta=1.7,0.8750067696263892
3,256,RLS,1.5
3,256,EA standard,0.8750079619650823
3,256,EA resampling,0.8750001218288237
3,256,EA shift,0.8750079619650717
3,256,k~beta=1.3,0.8750000001074654
3,256,k~beta=1.5,0.8750000005733685
3,256,k~beta=1.7,0.8750000030645068
3,256,nevergrad beta=1.3,0.8750000001303065
3,256,nevergrad beta=1.5,0.8750000001221474
3,256,nevergrad beta=1.7,0.8750000001205571
3,512,RLS,1.5
3,512,EA standard,0.8750000005070317
3,512,EA resampling,0.8750000000001188
3,512,EA shift,0.8750000005070104
3,512,k~beta=1.3,0.875
3,512,k~beta=1.5,0.875
3,512,k~beta=1.7,0.875
3,512,nevergrad beta=1.3,0.875
3,512,nevergrad beta=1.5,0.875
3,512,nevergrad beta=1.7,0.875
3,1024,RLS,1.5
3,1024,EA standard,0.8750000000000426
3,1024,EA resampling,0.875
3,1024,EA shift,0.875
3,1024,k~beta=1.3,0.875
3,1024,k~beta=1.5,0.875
3,1024,k~beta=1.7,0.875
3,1024,nevergrad beta=1.3,0.875
3,1024,nevergrad beta=1.5,0.875
3,1024,nevergrad beta=1.7,0.875
5,1,RLS,7.973958333333333
5,1,EA standard,16.10636584137722
5,1,EA resampling,10.828631882474731
5,1,EA shift,9.603593650070088
5,1,k~beta=1.3,12.321581491725286
5,1,k~beta=1.5,11.514214425736837
5,1,k~beta=1.7,10.870523638013957
5,1,nevergrad beta=1.3,20.70620196101029
5,1,nevergrad beta=1.5,19.77715475290921
5,1,nevergrad beta=1.7,19.032029486399153
5,2,RLS,4.782304067460318
5,2,EA standard,8.577736635006872
5,2,EA resampling,5.967496029736387
5,2,EA shift,5.425503394837517
5,2,k~beta=1.3,6.6527126796868155
5,2,k~beta=1.5,6.278544573385137
5,2,k~beta=1.7,5.9845011957717
5,2,nevergrad beta=1.3,10.734165171459845
5,2,nevergrad beta=1.5,10.289269837027003
5,2,nevergrad beta=1.7,9.933970664457323
5,3,RLS,3.775945614401506
5,3,EA standard,6.081680015270513
5,3,EA resampling,4.363195022355125
5,3,EA shift,4.054975543312494
5,3,k~beta=1.3,4.773300727889537
5,3,k~beta=1.5,4.544789717324089
5,3,k~beta=1.7,4.368996300288853
5,3,nevergrad beta=1.3,7.41641162512861
5,3,nevergrad beta=1.5,7.133018202597473
5,3,nevergrad beta=1.7,6.908035669370338
5,4,RLS,3.3065023509289153
5,4,EA standard,4.8419505883724865
5,4,EA resampling,3.5694076178665597
5,4,EA shift,3.38071905184233
5,4,k~beta=1.3,3.839290765411361
5,4,k~beta=1.5,3.6839119419761652
5,4,k~beta=1.7,3.567821388153852
5,4,nevergrad beta=1.3,5.76278073653738
5,4,nevergrad beta=1.5,5.559760506781944
5,4,nevergrad beta=1.7,5.399813925460939
5,5,RLS,3.045896219682559
5,5,EA standard,4.103494917761482
5,5,EA resampling,3.097844786581412
5,5,EA shift,2.9819521392865114
5,5,k~beta=1.3,3.2823839879723677
5,5,k~beta=1.5,3.170862612471252
5,5,k~beta=1.7,3.0907355951195865
5,5,nevergrad beta=1.3,4.7747081373308715
5,5,nevergrad beta=1.5,4.61949498896728
5,5,nevergrad beta=1.7,4.498332073756202
5,6,RLS,2.88600717262821
5,6,EA standard,3.614817289885294
5,6,EA resampling,2.7862961789032608
5,6,EA shift,2.7192746397721184
5,6,k~beta=1.3,2.913397698917883
5,6,k~beta=1.5,2.830984566097703
5,6,k~beta=1.7,2.7748021081835494
5,6,nevergrad beta=1.3,4.1191255819552755
5,6,nevergrad beta=1.5,3.9954400706643063
5,6,nevergrad beta=1.7,3.899901330704218
5,7,RLS,2.781296695846068
5,7,EA standard,3.2682806180435358
5,7,EA resampling,2.565537846546929
5,7,EA shift,2.533411907941334
5,7,k~beta=1.3,2.651401410457702
5,7,k~beta=1.5,2.589616400239197
5,7,k~beta=1.7,2.5504356253043725
5,7,nevergrad beta=1.3,3.653240386385724
5,7,nevergrad beta=1.5,3.551811469348896
5,7,nevergrad beta=1.7,3.474379666757307
5,8,RLS,2.709502597512965
5,8,EA standard,3.010172358180125
5,8,EA resampling,2.401122548841809
5,8,EA shift,2.394989405139712
5,8,k~beta=1.3,2.4560220235236283
5,8,k~beta=1.5,2.4095378293093077
5,8,k~beta=1.7,2.3829785754447155
5,8,nevergrad beta=1.3,3.305667409426866
5,8,nevergrad beta=1.5,3.220732364339081
5,8,nevergrad beta=1.7,3.15672094603002
5,16,RLS,2.528287135358445
5,16,EA standard,2.124871638443958
5,16,EA resampling,1.8346087752139808
5,16,EA shift,1.912683881774539
5,16,k~beta=1.3,1.7844084545747076
5,16,k~beta=1.5,1.7879735794116802
5,16,k~beta=1.7,1.8023191302097783
5,16,nevergrad beta=1.3,2.111995916030748
5,16,nevergrad beta=1.5,2.082643829130911
5,16,nevergrad beta=1.7,2.063526184460796
5,32,RLS,2.50076819606497
5,32,EA standard,1.6956004273272711
5,32,EA resampling,1.5502737267032887
5,32,EA shift,1.6510948572704343
5,32,k~beta=1.3,1.4549026531708724
5,32,k~beta=1.5,1.4783294162401384
5,32,k~beta=1.7,1.5068915110321943
5,32,nevergrad beta=1.3,1.539825778188865
5,32,nevergrad beta=1.5,1.537224330254918
5,32,nevergrad beta=1.7,1.5389864958002475
5,64,RLS,2.5000006080946173
5,64,EA standard,1.4704676875510294
5,64,EA resampling,1.3771458032180977
5,64,EA shift,1.467975551309711
5,64,k~beta=1.3,1.2426469839701104
5,64,k~beta=1.5,1.2726987182364016
5,64,k~beta=1.7,1.3062049896179853
5,64,nevergrad beta=1.3,1.2416940484169823
5,64,nevergrad beta=1.5,1.2515906625810234
5,64,nevergrad beta=1.7,1.263478427033283
5,128,RLS,2.500000000000382
5,128,EA standard,1.3170560421714799
5,128,EA resampling,1.2442070812442216
5,128,EA shift,1.317047490376169
5,128,k~beta=1.3,1.0700190089993191
5,128,k~beta=1.5,1.0936450246473195
5,128,k~beta=1.7,1.122328951276646
5,128,nevergrad beta=1.3,1.0607097592373833
5,128,nevergrad beta=1.5,1.070374872266097
5,128,nevergrad beta=1.7,1.0819066819298289
5,256,RLS,2.4999999999999996
5,256,EA standard,1.1956801414487188
5,256,EA resampling,1.1366076957439915
5,256,EA shift,1.1956801413301743
5,256,k~beta=1.3,0.9848567099773028
5,256,k~beta=1.5,0.9932391257290929
5,256,k~beta=1.7,1.0057427686731053
5,256,nevergrad beta=1.3,0.9814559501237616
5,256,nevergrad beta=1.5,0.984629043348402
5,256,nevergrad beta=1.7,0.9889467436011714
5,512,RLS,2.4999999999999996
5,512,EA standard,1.0989498363407784
5,512,EA resampling,1.0583725451235062
5,512,EA shift,1.0989498363407788
5,512,k~beta=1.3,0.9693060278603761
5,512,k~beta=1.5,0.9699865186274654
5,512,k~beta=1.7,0.9714741852884327
5,512,nevergrad beta=1.3,0.9690707390534936
5,512,nevergrad beta=1.5,0.9692471564529461
5,512,nevergrad beta=1.7,0.9695487007343477
5,1024,RLS,2.4999999999999996
5,1024,EA standard,1.034990525832932
5,1024,EA resampling,1.0102660303980753
5,1024,EA shift,1.0349905258329353
5,1024,k~beta=1.3,0.9687508912503455
5,1024,k~beta=1.5,0.968754109284905
5,1024,k~beta=1.7,0.9687682434630696
5,1024,nevergrad beta=1.3,0.9687502805213024
5,1024,nevergrad beta=1.5,0.9687506247994404
5,1024,nevergrad beta=1.7,0.9687514643853603
8,1,RLS,16.200855654761927
8,1,EA standard,34.18491689341368
8,1,EA resampling,22.438674662755854
8,1,EA shift,19.654859772878453
8,1,k~beta=1.3,27.803595006562208
8,1,k~beta=1.5,25.35223098452063
8,1,k~beta=1.7,23.476819604834006
8,1,nevergrad beta=1.3,46.54200068144323
8,1,nevergrad beta=1.5,43.66340206945837
8,1,nevergrad beta=1.7,41.453024612186944
8,2,RLS,9.324676105144865
8,2,EA standard,17.93269684402711
8,2,EA resampling,12.09922611542985
8,2,EA shift,10.813991326967159
8,2,k~beta=1.3,14.662959484040496
8,2,k~beta=1.5,13.482447037661826
8,2,k~beta=1.7,12.588261816441973
8,2,nevergrad beta=1.3,23.905192971773793
8,2,nevergrad beta=1.5,22.493431279217045
8,2,nevergrad beta=1.7,21.413034798282684
8,3,RLS,7.115593765762124
8,3,EA standard,12.533725801037667
8,3,EA resampling,8.67695820876543
8,3,EA shift,7.901656601121828
8,3,k~beta=1.3,10.29433612805698
8,3,k~beta=1.5,9.539824033846395
8,3,k~beta=1.7,8.975723408585388
8,3,nevergrad beta=1.3,16.36643270735565
8,3,nevergrad beta=1.5,15.444463997402607
8,3,nevergrad beta=1.7,14.741726082384954
8,4,RLS,6.061961566785565
8,4,EA standard,9.845993345682084
8,4,EA resampling,6.978790889792571
8,4,EA shift,6.463725885979389
8,4,k~beta=1.3,8.116654838693314
8,4,k~beta=1.5,7.576058937979796
8,4,k~beta=1.7,7.1782913116935445
8,4,nevergrad beta=1.3,12.60196458327211
8,4,nevergrad beta=1.5,11.9250845778527
8,4,nevergrad beta=1.7,11.411570837734068
8,5,RLS,5.462672295750036
8,5,EA standard,8.241223261369448
8,5,EA resampling,5.967279070151564
8,5,EA shift,5.610992842223547
8,5,k~beta=1.3,6.814199001161415
8,5,k~beta=1.5,6.402273377672041
8,5,k~beta=1.7,6.104844489218143
8,5,nevergrad beta=1.3,10.346950815795381
8,5,nevergrad beta=1.5,9.817070888745212
8,5,nevergrad beta=1.7,9.417213352331357
8,6,RLS,5.085305955171033
8,6,EA standard,7.176814128729088
8,6,EA resampling,5.297344442679702
8,6,EA shift,5.048158081813187
8,6,k~beta=1.3,5.948657575141318
8,6,k~beta=1.5,5.622573563926895
8,6,k~beta=1.7,5.392227053035045
8,6,nevergrad beta=1.3,8.84639887602503
8,6,nevergrad beta=1.5,8.414386992543182
8,6,nevergrad beta=1.7,8.09030002311906
8,7,RLS,4.8312300389932545
8,7,EA standard,6.420367162314236
8,7,EA resampling,4.821536746117855
8,7,EA shift,4.64935056432918
8,7,k~beta=1.3,5.332326532455776
8,7,k~beta=1.5,5.067503297374384
8,7,k~beta=1.7,4.8850939358572525
8,7,nevergrad beta=1.3,7.776729627011566
8,7,nevergrad beta=1.5,7.414477862957315
8,7,nevergrad beta=1.7,7.1444606368143
8,8,RLS,4.651810530016723
8,8,EA standard,5.855801539739273
8,8,EA resampling,4.466394989969239
8,8,EA shift,4.352054499856245
8,8,k~beta=1.3,4.871437986067631
8,8,k~beta=1.5,4.652455487277328
8,8,k~beta=1.7,4.505937850692311
8,8,nevergrad beta=1.3,6.976159506460575
8,8,nevergrad beta=1.5,6.666092645630778
8,8,nevergrad beta=1.7,6.436556665266465
8,16,RLS,4.143592065766509
8,16,EA standard,3.9076448324241495
8,16,EA resampling,3.2349494514961474
8,16,EA shift,3.316535845836527
8,16,k~beta=1.3,3.2713864258772074
8,16,k~beta=1.5,3.2099092916094953
8,16,k~beta=1.7,3.1861891396138047
8,16,nevergrad beta=1.3,4.194923831675668
8,16,nevergrad beta=1.5,4.065496112868112
8,16,nevergrad beta=1.7,3.976096215466125
8,32,RLS,4.014178863066073
8,32,EA standard,2.9517357010259886
8,32,EA resampling,2.613056959415228
8,32,EA shift,2.769322081858941
8,32,k~beta=1.3,2.4773516340658928
8,32,k~beta=1.5,2.4867929390715933
8,32,k~beta=1.7,2.516022097515808
8,32,nevergrad beta=1.3,2.828893101774993
8,32,nevergrad beta=1.5,2.7867157988783977
8,32,nevergrad beta=1.7,2.7641367330369033
8,64,RLS,4.000193607353546
8,64,EA standard,2.4588459549675354
8,64,EA resampling,2.265783912427475
8,64,EA shift,2.4284271279920513
8,64,k~beta=1.3,2.0589924115771465
8,64,k~beta=1.5,2.0946676883520094
8,64,k~beta=1.7,2.1399878645703443
8,64,nevergrad beta=1.3,2.1521979102801163
8,64,nevergrad beta=1.5,2.151832259859099
8,64,nevergrad beta=1.7,2.1600257653344856
8,128,RLS,4.000000037612402
8,128,EA standard,2.164136329613628
8,128,EA resampling,2.022994304990726
8,128,EA shift,2.163079723359479
8,128,k~beta=1.3,1.8016820424989168
8,128,k~beta=1.5,1.8381656166038585
8,128,k~beta=1.7,1.8798486765334694
8,128,nevergrad beta=1.3,1.8036694411050849
8,128,nevergrad beta=1.5,1.8208127005171106
8,128,nevergrad beta=1.7,1.8409817620942661
8,256,RLS,4.000000000000005
8,256,EA standard,1.9439911397636158
8,256,EA resampling,1.842700718844321
8,256,EA shift,1.9439897184716526
8,256,k~beta=1.3,1.6107126101861766
8,256,k~beta=1.5,1.6465923210301638
8,256,k~beta=1.7,1.684729507078598
8,256,nevergrad beta=1.3,1.5980626782386074
8,256,nevergrad beta=1.5,1.6214283301274588
8,256,nevergrad beta=1.7,1.6457864813855272
8,512,RLS,4.000000000000004
8,512,EA standard,1.7907880352700136
8,512,EA resampling,1.7224423289582278
8,512,EA shift,1.7907880352667447
8,512,k~beta=1.3,1.4182406281436806
8,512,k~beta=1.5,1.4633130079136816
8,512,k~beta=1.7,1.5106043014533905
8,512,nevergrad beta=1.3,1.4010089760801923
8,512,nevergrad beta=1.5,1.4323516725593979
8,512,nevergrad beta=1.7,1.4654434151386824
8,1024,RLS,4.000000000000004
8,1024,EA standard,1.6818927736765132
8,1024,EA resampling,1.621400175052162
8,1024,EA shift,1.6818927736765008
8,1024,k~beta=1.3,1.214834554276464
8,1024,k~beta=1.5,1.2616451392308523
8,1024,k~beta=1.7,1.314801276485778
8,1024,nevergrad beta=1.3,1.198009290242757
8,1024,nevergrad beta=1.5,1.230292028855102
8,1024,nevergrad beta=1.7,1.2667885112733148
11,1,RLS,25.594449094742043
11,1,EA standard,55.29855753527659
11,1,EA resampling,35.916750469041375
11,1,EA shift,31.22708176885172
11,1,k~beta=1.3,46.92762598152225
11,1,k~beta=1.5,42.05820302599233
11,1,k~beta=1.7,38.4408583487811
11,1,nevergrad beta=1.3,78.57674088540683
11,1,nevergrad beta=1.5,72.70221984920747
11,1,nevergrad beta=1.7,68.32702188371127
11,2,RLS,14.451851348380304
11,2,EA standard,28.80700255777194
11,2,EA resampling,19.16642853167699
11,2,EA shift,16.963949485201624
11,2,k~beta=1.3,24.498908712449065
11,2,k~beta=1.5,22.124994584227643
11,2,k~beta=1.7,20.375640482665002
11,2,nevergrad beta=1.3,40.17529834845575
11,2,nevergrad beta=1.5,37.27371020044862
11,2,nevergrad beta=1.7,35.11875547821624
11,3,RLS,10.844875692189868
11,3,EA standard,19.99985077287175
11,3,EA resampling,13.614938424177563
11,3,EA shift,12.255924598103828
11,3,k~beta=1.3,17.036100461726157
11,3,k~beta=1.5,15.497437082160804
11,3,k~beta=1.7,14.374992951909881
11,3,nevergrad beta=1.3,27.382689517892672
11,3,nevergrad beta=1.5,25.47342240964187
11,3,nevergrad beta=1.7,24.060022165719104
11,4,RLS,9.108876198266728
11,4,EA standard,15.611435067888477
11,4,EA resampling,10.856806864870583
11,4,EA shift,9.92729118450868
11,4,k~beta=1.3,13.312369612628338
11,4,k~beta=1.5,12.192856102789815
11,4,k~beta=1.7,11.385878563300032
11,4,nevergrad beta=1.3,20.99158655514265
11,4,nevergrad beta=1.5,19.57906777387907
11,4,nevergrad beta=1.7,18.53721991911924
11,5,RLS,8.111718939372688
11,5,EA standard,12.988716036734248
11,5,EA resampling,9.212141621883324
11,5,EA shift,8.544496121885931
11,5,k~beta=1.3,11.08292265970672
11,5,k~beta=1.5,10.21558113813241
11,5,k~beta=1.7,9.598844248931599
11,5,nevergrad beta=1.3,17.16061275561463
11,5,nevergrad beta=1.5,16.04637335087479
11,5,nevergrad beta=1.7,15.227862807229858
11,6,RLS,7.477295221363339
11,6,EA standard,11.247488886802149
11,6,EA resampling,8.121836190200373
11,6,EA shift,7.63094271587177
11,6,k~beta=1.3,9.5998057490643
11,6,k~beta=1.5,8.900854378268082
11,6,k~beta=1.7,8.411380567474277
11,6,nevergrad beta=1.3,14.609359613342713
11,6,nevergrad beta=1.5,13.69403226813422
11,6,nevergrad beta=1.7,13.02461645986298
11,7,RLS,7.045521800813974
11,7,EA standard,10.008952463788228
11,7,EA resampling,7.346829921632587
11,7,EA shift,6.983229473894913
11,7,k~beta=1.3,8.542642561476361
11,7,k~beta=1.5,7.964037896969718
11,7,k~beta=1.7,7.565627416013621
11,7,nevergrad beta=1.3,12.789117098264166
11,7,nevergrad beta=1.5,12.015847465517961
11,7,nevergrad beta=1.7,11.453017134815132
11,8,RLS,6.737188548872779
11,8,EA standard,9.083832993469786
11,8,EA resampling,6.767944838390357
11,8,EA shift,6.500211158915671
11,8,k~beta=1.3,7.751348896245562
11,8,k~beta=1.5,7.262963548226384
11,8,k~beta=1.7,6.932863214803129
11,8,nevergrad beta=1.3,11.425558192171184
11,8,nevergrad beta=1.5,10.758772524145186
11,8,nevergrad beta=1.7,10.275905664226304
11,16,RLS,5.826455746566282
11,16,EA standard,5.8843504111046006
11,16,EA resampling,4.756900107013325
11,16,EA shift,4.818428260557186
11,16,k~beta=1.3,4.997710522905933
11,16,k~beta=1.5,4.82190645549246
11,16,k~beta=1.7,4.7278171180814335
11,16,nevergrad beta=1.3,6.67373101438976
11,16,nevergrad beta=1.5,6.377901503231327
11,16,nevergrad beta=1.7,6.173921990720314
11,32,RLS,5.551349036946779
11,32,EA standard,4.308790307485838
11,32,EA resampling,3.7403521739845
11,32,EA shift,3.9370395309626454
11,32,k~beta=1.3,3.6281372314639935
11,32,k~beta=1.5,3.5985543767842603
11,32,k~beta=1.7,3.6114079114113204
11,32,nevergrad beta=1.3,4.322486523096121
11,32,nevergrad beta=1.5,4.20835278986437
11,32,nevergrad beta=1.7,4.139976212438615
11,64,RLS,5.50224977692836
11,64,EA standard,3.499127876287215
11,64,EA resampling,3.183797878725803
11,64,EA shift,3.409602055567218
11,64,k~beta=1.3,2.918483943715855
11,64,k~beta=1.5,2.9482402518642905
11,64,k~beta=1.7,2.9999283349439416
11,64,nevergrad beta=1.3,3.1516530517505297
11,64,nevergrad beta=1.5,3.123873797914448
11,64,nevergrad beta=1.7,3.118077610632524
11,128,RLS,5.500005029525058
11,128,EA standard,3.0353246012510393
11,128,EA resampling,2.8242648856676325
11,128,EA shift,3.0273273461598706
11,128,k~beta=1.3,2.502980526563875
11,128,k~beta=1.5,2.5473481538826617
11,128,k~beta=1.7,2.6034509669038144
11,128,nevergrad beta=1.3,2.5456125370845717
11,128,nevergrad beta=1.5,2.555357033898806
11,128,nevergrad beta=1.7,2.5751205043512466
11,256,RLS,5.500000000025311
11,256,EA standard,2.7121095272910027
11,256,EA resampling,2.5433541226623877
11,256,EA shift,2.7120367998360964
11,256,k~beta=1.3,2.1918028147545585
11,256,k~beta=1.5,2.2316774534650063
11,256,k~beta=1.7,2.281962170310854
11,256,nevergrad beta=1.3,2.1881517059684534
11,256,nevergrad beta=1.5,2.207301162040013
11,256,nevergrad beta=1.7,2.2324212708276123
11,512,RLS,5.5000000000000036
11,512,EA standard,2.452469215610579
11,512,EA resampling,2.324647406599509
11,512,EA shift,2.4524692090000433
11,512,k~beta=1.3,1.9543214507168722
11,512,k~beta=1.5,1.9812730436722705
11,512,k~beta=1.7,2.0154568297462214
11,512,nevergrad beta=1.3,1.9491990950070843
11,512,nevergrad beta=1.5,1.9639980588248975
11,512,nevergrad beta=1.7,1.9815256737562505
11,1024,RLS,5.5000000000000036
11,1024,EA standard,2.2605247480739834
11,1024,EA resampling,2.166439758166415
11,1024,EA shift,2.2605247480738746
11,1024,k~beta=1.3,1.8143805620632838
11,1024,k~beta=1.5,1.8388065479103677
11,1024,k~beta=1.7,1.863733318682462
11,1024,nevergrad beta=1.3,1.8073036658405675
11,1024,nevergrad beta=1.5,1.82552365790009
11,1024,nevergrad beta=1.7,1.8434484507026732
16,1,RLS,43.001322639423876
16,1,EA standard,95.11412885752586
16,1,EA resampling,61.246448130902586
16,1,EA shift,52.82490548184702
16,1,k~beta=1.3,84.78324041754469
16,1,k~beta=1.5,74.44106128712579
16,1,k~beta=1.7,67.02331784966835
16,1,nevergrad beta=1.3,142.3913200584968
16,1,nevergrad beta=1.5,129.46825607148736
16,1,nevergrad beta=1.7,120.18298016209381
16,2,RLS,23.873558175583486
16,2,EA standard,49.24545975559143
16,2,EA resampling,32.37958476638857
16,2,EA shift,28.370087843708504
16,2,k~beta=1.3,43.88055035497988
16,2,k~beta=1.5,38.79731275452802
16,2,k~beta=1.7,35.17526265300599
16,2,nevergrad beta=1.3,72.49567054954058
16,2,nevergrad beta=1.5,66.08488956415813
16,2,nevergrad beta=1.7,61.489639233019034
16,3,RLS,17.64454400456622
16,3,EA standard,33.987494588777544
16,3,EA resampling,22.80186766164872
16,3,EA shift,20.283879196164715
16,3,k~beta=1.3,30.2633793586804
16,3,k~beta=1.5,26.93807447274514
16,3,k~beta=1.7,24.587423481969203
16,3,nevergrad beta=1.3,49.207206656823004
16,3,nevergrad beta=1.5,44.96914585663411
16,3,nevergrad beta=1.7,41.93935862842975
16,4,RLS,14.624663234134344
16,4,EA standard,26.37932060038264
16,4,EA resampling,18.03832656659188
16,4,EA shift,16.277896461623904
16,4,k~beta=1.3,23.464734767261874
16,4,k~beta=1.5,21.02082062274412
16,4,k~beta=1.7,19.30897875528658
16,4,nevergrad beta=1.3,37.56941829376745
16,4,nevergrad beta=1.5,34.41876107861591
16,4,nevergrad beta=1.7,32.172945238495984
16,5,RLS,12.876198212188827
16,5,EA standard,21.828821329151626
16,5,EA resampling,15.195200962434734
16,5,EA shift,13.896000908127315
16,5,k~beta=1.3,19.391849147289626
16,5,k~beta=1.5,17.477989948915734
16,5,k~beta=1.7,16.1510279919958
16,5,nevergrad beta=1.3,30.591183988569707
16,5,nevergrad beta=1.5,28.093531161378856
16,5,nevergrad beta=1.7,26.318841250449694
16,6,RLS,11.754461957441546
16,6,EA standard,18.805421891120545
16,6,EA resampling,13.308916061309874
16,6,EA shift,12.320924136246866
16,6,k~beta=1.3,16.680816653240395
16,6,k~beta=1.5,15.120928469358105
16,6,k~beta=1.7,14.051354712806166
16,6,nevergrad beta=1.3,25.942239222608396
16,6,nevergrad beta=1.5,23.880219670422985
16,6,nevergrad beta=1.7,22.42006174826054
16,7,RLS,10.984439616810773
16,7,EA standard,16.653308962412414
16,7,EA resampling,11.967230946002248
16,7,EA shift,11.203497807749082
16,7,k~beta=1.3,14.747310302415917
16,7,k~beta=1.5,13.440521545645755
16,7,k~beta=1.7,12.55516459153371
16,7,nevergrad beta=1.3,22.62396998794192
16,7,nevergrad beta=1.5,20.87326311287558
16,7,nevergrad beta=1.7,19.63803776214747
16,8,RLS,10.429676800992224
16,8,EA standard,15.044715888827282
16,8,EA resampling,10.964510774989915
16,8,EA shift,10.369896533441436
16,8,k~beta=1.3,13.299292520301634
16,8,k~beta=1.5,12.182399445018426
16,8,k~beta=1.7,11.435328336221625
16,8,nevergrad beta=1.3,20.137117440541356
16,8,nevergrad beta=1.5,18.61995331751442
16,8,nevergrad beta=1.7,17.55358025899682
16,16,RLS,8.737138282392566
16,16,EA standard,9.471425598558902
16,16,EA resampling,7.476689042717347
16,16,EA shift,7.468415715234737
16,16,k~beta=1.3,8.252425148550943
16,16,k~beta=1.5,7.79692598384285
16,16,k~beta=1.7,7.5305513646959135
16,16,nevergrad beta=1.3,11.456014022295507
16,16,nevergrad beta=1.5,10.75533207232489
16,16,nevergrad beta=1.7,10.28004482900987
16,32,RLS,8.160735138020275
16,32,EA standard,6.720018362006129
16,32,EA resampling,5.714119188393429
16,32,EA shift,5.958522897245197
16,32,k~beta=1.3,5.73829729534442
16,32,k~beta=1.5,5.599217612420589
16,32,k~beta=1.7,5.55765684524084
16,32,nevergrad beta=1.3,7.141900115543858
16,32,nevergrad beta=1.5,6.8444394332195415
16,32,nevergrad beta=1.7,6.660047149335275
16,64,RLS,8.01653379351151
16,64,EA standard,5.310754291663345
16,64,EA resampling,4.761834722201859
16,64,EA shift,5.079222026610136
16,64,k~beta=1.3,4.446145241741968
16,64,k~beta=1.5,4.4447639943596675
16,64,k~beta=1.7,4.494065837402489
16,64,nevergrad beta=1.3,4.9861180238669265
16,64,nevergrad beta=1.5,4.882385166947006
16,64,nevergrad beta=1.7,4.834848925933558
16,128,RLS,8.000258518973956
16,128,EA standard,4.5228082226557245
16,128,EA resampling,4.177286959821111
16,128,EA shift,4.48235398572744
16,128,k~beta=1.3,3.717790544554582
16,128,k~beta=1.5,3.7654822330697617
16,128,k~beta=1.7,3.8406642756130704
16,128,nevergrad beta=1.3,3.87406023259414
16,128,nevergrad beta=1.5,3.8583910208124337
16,128,nevergrad beta=1.7,3.870565008621813
16,256,RLS,8.000000066779048
16,256,EA standard,4.009970950927212
16,256,EA resampling,3.7486205443861498
16,256,EA shift,4.0082932348594
16,256,k~beta=1.3,3.233376677800325
16,256,k~beta=1.5,3.2883935828433337
16,256,k~beta=1.7,3.3610470619748662
16,256,nevergrad beta=1.3,3.2509705466985457
16,256,nevergrad beta=1.5,3.2705687841142757
16,256,nevergrad beta=1.7,3.3049220745603085
16,512,RLS,8.000000000000012
16,512,EA standard,3.613296838994371
16,512,EA resampling,3.3982073070512757
16,512,EA shift,3.6132936899023123
16,512,k~beta=1.3,2.853001013703143
16,512,k~beta=1.5,2.903199775921575
16,512,k~beta=1.7,2.9670503196082243
16,512,nevergrad beta=1.3,2.8458748185903624
16,512,nevergrad beta=1.5,2.8744963403593995
16,512,nevergrad beta=1.7,2.912068404895763
16,1024,RLS,8.000000000000007
16,1024,EA standard,3.2861026045395607
16,1024,EA resampling,3.113234711707775
16,1024,EA shift,3.286102604527414
16,1024,k~beta=1.3,2.5376623605227073
16,1024,k~beta=1.5,2.5897520876059046
16,1024,k~beta=1.7,2.652239984390897
16,1024,nevergrad beta=1.3,2.5285476086438625
16,1024,nevergrad beta=1.5,2.5621082554448495
16,1024,nevergrad beta=1.7,2.603773891523369
23,1,RLS,69.94631971210845
23,1,EA standard,157.71128647324403
23,1,EA resampling,100.97718189755587
23,1,EA shift,86.48534478585917
23,1,k~beta=1.3,147.10355901981896
23,1,k~beta=1.5,126.63689627043938
23,1,k~beta=1.7,112.44802242315023
23,1,nevergrad beta=1.3,248.2014822083268
23,1,nevergrad beta=1.5,221.77185611202745
23,1,nevergrad beta=1.7,203.42851131286943
23,2,RLS,38.352327530775405
23,2,EA standard,81.28816962617424
23,2,EA resampling,53.013672818682245
23,2,EA shift,46.05100886668416
23,2,k~beta=1.3,75.67420561899482
23,2,k~beta=1.5,65.56767903262707
23,2,k~beta=1.7,58.599703880741686
23,2,nevergrad beta=1.3,125.9752685389543
23,2,nevergrad beta=1.5,112.83354381317037
23,2,nevergrad beta=1.7,103.731089707805
23,3,RLS,28.022982993799232
23,3,EA standard,55.85691026900223
23,3,EA resampling,37.087879551196856
23,3,EA shift,32.664587851142116
23,3,k~beta=1.3,51.886583017837644
23,3,k~beta=1.5,45.240537394019505
23,3,k~beta=1.7,40.688404768581485
23,3,nevergrad beta=1.3,85.24620668134396
23,3,nevergrad beta=1.5,76.53660828478908
23,3,nevergrad beta=1.7,70.51751377040571
23,4,RLS,22.990532416807635
23,4,EA standard,43.16997342573447
23,4,EA resampling,29.161020680891934
23,4,EA shift,26.024772041363654
23,4,k~beta=1.3,40.00592862820193
23,4,k~beta=1.5,35.09379485519546
23,4,k~beta=1.7,31.75423368967381
23,4,nevergrad beta=1.3,64.88990631271493
23,4,nevergrad beta=1.5,58.398004693409895
23,4,nevergrad beta=1.7,53.92246172306306
23,5,RLS,20.06095861171829
23,5,EA standard,35.57789616932051
23,5,EA resampling,24.426641760669508
23,5,EA shift,22.07281447329556
23,5,k~beta=1.3,32.88600106504066
23,5,k~beta=1.5,29.016176794635875
23,5,k~beta=1.7,26.406639233124345
23,5,nevergrad beta=1.3,52.68173967891336
23,5,nevergrad beta=1.5,47.521430900696025
23,5,nevergrad beta=1.7,43.973200711283624
23,6,RLS,18.17073347200269
23,6,EA standard,30.530984598653166
23,6,EA resampling,21.283790978068826
23,6,EA shift,19.457472907611326
23,6,k~beta=1.3,28.1451266197607
23,6,k~beta=1.5,24.971220220888107
23,6,k~beta=1.7,22.849671515160395
23,6,nevergrad beta=1.3,44.54698882922115
23,6,nevergrad beta=1.5,40.274996246160086
23,6,nevergrad beta=1.7,37.34573143825082
23,7,RLS,16.865545350824174
23,7,EA standard,26.936670584446286
23,7,EA resampling,19.04726816397332
23,7,EA shift,17.601023954321953
23,7,k~beta=1.3,24.762831802987527
23,7,k~beta=1.5,22.08653372445102
23,7,k~beta=1.7,20.31419403074757
23,7,nevergrad beta=1.3,38.7394483397532
23,7,nevergrad beta=1.5,35.10231812517532
23,7,nevergrad beta=1.7,32.61565686956007
23,8,RLS,15.919574832399153
23,8,EA standard,24.248829481709976
23,8,EA resampling,17.37513091150703
23,8,EA shift,16.215626725103363
23,8,k~beta=1.3,22.22903389878995
23,8,k~beta=1.5,19.926158966163477
23,8,k~beta=1.7,18.415988873343288
23,8,nevergrad beta=1.3,34.386083795265556
23,8,nevergrad beta=1.5,31.225301980554285
23,8,nevergrad beta=1.7,29.07090097873659
23,16,RLS,12.970575292479046
23,16,EA standard,14.92435580462368
23,16,EA resampling,11.55429930691116
23,16,EA shift,11.39404008081739
23,16,k~beta=1.3,13.390511487061127
23,16,k~beta=1.5,12.391204054206682
23,16,k~beta=1.7,11.79472523046869
23,16,nevergrad beta=1.3,19.177366149334077
23,16,nevergrad beta=1.5,17.683939882384472
23,16,nevergrad beta=1.7,16.693812832667746
23,32,RLS,11.889513137582343
23,32,EA standard,10.313647798050152
23,32,EA resampling,8.614903560507816
23,32,EA shift,8.897996643501298
23,32,k~beta=1.3,8.984793837601613
23,32,k~beta=1.5,8.617238229302945
23,32,k~beta=1.7,8.45569485608162
23,32,nevergrad beta=1.3,11.604397605534615
23,32,nevergrad beta=1.5,10.938343961219566
23,32,nevergrad beta=1.7,10.524832043129033
23,64,RLS,11.564833532274706
23,64,EA standard,7.958593047411836
23,64,EA resampling,7.0419450412131495
23,64,EA shift,7.470570269932525
23,64,k~beta=1.3,6.733771573274559
23,64,k~beta=1.5,6.651464528818715
23,64,k~beta=1.7,6.675710202464608
23,64,nevergrad beta=1.3,7.815749449015991
23,64,nevergrad beta=1.5,7.550862106851651
23,64,nevergrad beta=1.7,7.412632304762937
23,128,RLS,11.503400431580307
23,128,EA standard,6.66169160997801
23,128,EA resampling,6.103304189246262
23,128,EA shift,6.5399931540633425
23,128,k~beta=1.3,5.4966938146940345
23,128,k~beta=1.5,5.5279671513462105
23,128,k~beta=1.7,5.616769367244382
23,128,nevergrad beta=1.3,5.872258007561882
23,128,nevergrad beta=1.5,5.79359932750224
23,128,nevergrad beta=1.7,5.778727691365697
23,256,RLS,11.500011425839066
23,256,EA standard,5.85041306930899
23,256,EA resampling,5.452525724754761
23,256,EA shift,5.837565269880903
23,256,k~beta=1.3,4.722214954836826
23,256,k~beta=1.5,4.786642247611262
23,256,k~beta=1.7,4.885569228399988
23,256,nevergrad beta=1.3,4.807899201240308
23,256,nevergrad beta=1.5,4.808642185050735
23,256,nevergrad beta=1.7,4.843122348548568
23,512,RLS,11.500000000130552
23,512,EA standard,5.256658049852843
23,512,EA resampling,4.9343310056610985
23,512,EA shift,5.256486209028365
23,512,k~beta=1.3,4.150259192815178
23,512,k~beta=1.5,4.213583242519325
23,512,k~beta=1.7,4.303097335562761
23,512,nevergrad beta=1.3,4.1503118694447885
23,512,nevergrad beta=1.5,4.177832992903865
23,512,nevergrad beta=1.7,4.22590562416671
23,1024,RLS,11.500000000000005
23,1024,EA standard,4.771805660528659
23,1024,EA resampling,4.5038141730851065
23,1024,EA shift,4.771805627760186
23,1024,k~beta=1.3,3.678834375350274
23,1024,k~beta=1.5,3.7363414326902484
23,1024,k~beta=1.7,3.8162531220849636
23,1024,nevergrad beta=1.3,3.669815849891023
23,1024,nevergrad beta=1.5,3.7007678030867757
23,1024,nevergrad beta=1.7,3.74828914898334
32,1,RLS,107.69113647626959
32,1,EA standard,246.49135663896755
32,1,EA resampling,157.24785721186444
32,1,EA shift,133.90825146535514
32,1,k~beta=1.3,238.9873456005456
32,1,k~beta=1.5,202.166410815688
32,1,k~beta=1.7,177.40311632618995
32,1,nevergrad beta=1.3,405.2659558826918
32,1,nevergrad beta=1.5,356.39685039095986
32,1,nevergrad beta=1.7,323.51252616480144
32,2,RLS,58.51891310744818
32,2,EA standard,126.63566950896472
32,2,EA resampling,82.13803718987451
32,2,EA shift,70.85654967325445
32,2,k~beta=1.3,122.4266443393925
32,2,k~beta=1.5,104.19440152637524
32,2,k~beta=1.7,91.9916066776273
32,2,nevergrad beta=1.3,205.24078515621102
32,2,nevergrad beta=1.5,180.90950585893412
32,2,nevergrad beta=1.7,164.56610236559985
32,3,RLS,42.40071540014936
32,3,EA standard,86.74170399888636
32,3,EA resampling,57.18582333702108
32,3,EA shift,49.964596888189654
32,3,k~beta=1.3,83.6018533392796
32,3,k~beta=1.5,71.57568502318226
32,3,k~beta=1.7,63.572079511408084
32,3,nevergrad beta=1.3,138.58251731838428
32,3,nevergrad beta=1.5,122.43442622260899
32,3,nevergrad beta=1.7,111.60893105430782
32,4,RLS,34.52192531246071
32,4,EA standard,66.83353549703355
32,4,EA resampling,44.759482246147485
32,4,EA shift,39.592817633052455
32,4,k~beta=1.3,64.20685274810148
32,4,k~beta=1.5,55.28897009150861
32,4,k~beta=1.7,49.391573026114855
32,4,nevergrad beta=1.3,105.26405254971763
32,4,nevergrad beta=1.5,93.20989599392989
32,4,nevergrad beta=1.7,85.1460055343214
32,5,RLS,29.91840288173619
32,5,EA standard,54.91600416459448
32,5,EA resampling,37.33408748185626
32,5,EA shift,33.414833322287855
32,5,k~beta=1.3,52.5812050458445
32,5,k~beta=1.5,45.531191613935825
32,5,k~beta=1.7,40.90112397098262
32,5,nevergrad beta=1.3,85.28026731301011
32,5,nevergrad beta=1.5,75.68392748645728
32,5,nevergrad beta=1.7,69.27870731097649
32,6,RLS,26.936493004659678
32,6,EA standard,46.99085323720415
32,6,EA resampling,32.40275944194901
32,6,EA shift,29.323803895993684
32,6,k~beta=1.3,44.83856312800595
32,6,k~beta=1.5,39.03539882262103
32,6,k~beta=1.7,35.25215871180035
32,6,nevergrad beta=1.3,71.9629797675847
32,6,nevergrad beta=1.5,64.00610719121961
32,6,nevergrad beta=1.7,58.70778646275215
32,7,RLS,24.869215525333875
32,7,EA standard,41.344719340829705
32,7,EA resampling,28.892286347499372
32,7,EA shift,26.418527405185248
32,7,k~beta=1.3,39.31363781265531
32,7,k~beta=1.5,34.40193117270428
32,7,k~beta=1.7,31.224556543031902
32,7,nevergrad beta=1.3,62.45452510930162
32,7,nevergrad beta=1.5,55.66928725540258
32,7,nevergrad beta=1.7,51.162346904491656
32,8,RLS,23.364761072205763
32,8,EA standard,37.121106339251575
32,8,EA resampling,26.26693009207256
32,8,EA shift,24.249743833134172
32,8,k~beta=1.3,35.173972006170196
32,8,k~beta=1.5,30.931256860807192
32,8,k~beta=1.7,28.20871064443576
32,8,nevergrad beta=1.3,55.32615748927699
32,8,nevergrad beta=1.5,49.42001364207173
32,8,nevergrad beta=1.7,45.50709266074784
32,16,RLS,18.605976793530253
32,16,EA standard,22.455385020859318
32,16,EA resampling,17.123011467835756
32,16,EA shift,16.701237023110902
32,16,k~beta=1.3,20.726761945524768
32,16,k~beta=1.5,18.82184184522236
32,16,k~beta=1.7,17.68629487149812
32,16,nevergrad beta=1.3,30.413037914299384
32,16,nevergrad beta=1.5,27.585145880737365
32,16,nevergrad beta=1.7,25.75404991214937
32,32,RLS,16.777816094955128
32,32,EA standard,15.195459789678456
32,32,EA resampling,12.508959613403409
32,32,EA shift,12.80817335850697
32,32,k~beta=1.3,13.523594200294077
32,32,k~beta=1.5,12.760064609895915
32,32,k~beta=1.7,12.387607353585777
32,32,nevergrad beta=1.3,17.99608033450392
32,32,nevergrad beta=1.5,16.699486487125753
32,32,nevergrad beta=1.7,15.902604960842293
32,64,RLS,16.169251841765075
32,64,EA standard,11.495213107082208
32,64,EA resampling,10.057395235281437
32,64,EA shift,10.610627960193009
32,64,k~beta=1.3,9.858674022467227
32,64,k~beta=1.5,9.621683036343672
32,64,k~beta=1.7,9.585748762790884
32,64,nevergrad beta=1.3,11.782617558364443
32,64,nevergrad beta=1.5,11.233145396158902
32,64,nevergrad beta=1.7,10.93473145329355
32,128,RLS,16.017745336163216
32,128,EA standard,9.47917662592882
32,128,EA resampling,8.620907771429147
32,128,EA shift,9.214392624459974
32,128,k~beta=1.3,7.876679229705496
32,128,k~beta=1.5,7.860762527878893
32,128,k~beta=1.7,7.952545276288861
32,128,nevergrad beta=1.3,8.608053730992442
32,128,nevergrad beta=1.5,8.410041937088186
32,128,nevergrad beta=1.7,8.33923242524244
32,256,RLS,16.000295410292473
32,256,EA standard,8.247436608845458
32,256,EA resampling,7.659447157058894
32,256,EA shift,8.20039445378162
32,256,k~beta=1.3,6.676608150147066
32,256,k~beta=1.5,6.7390522752571735
32,256,k~beta=1.7,6.865000975697144
32,256,nevergrad beta=1.3,6.893301272488323
32,256,nevergrad beta=1.5,6.850584569295544
32,256,nevergrad beta=1.7,6.875220457316691
32,512,RLS,16.00000008717635
32,512,EA standard,7.383189780675665
32,512,EA resampling,6.922535305024897
32,512,EA shift,7.381063332269921
32,512,k~beta=1.3,5.836833056566801
32,512,k~beta=1.5,5.914127270303038
32,512,k~beta=1.7,6.035327423691093
32,512,nevergrad beta=1.3,5.866487331772551
32,512,nevergrad beta=1.5,5.884818752377644
32,512,nevergrad beta=1.7,5.942948653733489
32,1024,RLS,16.00000000000006
32,1024,EA standard,6.695479902367347
32,1024,EA resampling,6.311405318270483
32,1024,EA shift,6.69547515661707
32,1024,k~beta=1.3,5.167286049630225
32,1024,k~beta=1.5,5.239555404547982
32,1024,k~beta=1.7,5.348230548521987
32,1024,nevergrad beta=1.3,5.158513956271966
32,1024,nevergrad beta=1.5,5.193658049533984
32,1024,nevergrad beta=1.7,5.256829531725602
45,1,RLS,166.58104207461147
45,1,EA standard,386.46633778565007
45,1,EA resampling,245.88780906682882
45,1,EA shift,208.27293517879852
45,1,k~beta=1.3,388.84954734239227
45,1,k~beta=1.5,323.260166173504
45,1,k~beta=1.7,280.4722684495705
45,1,nevergrad beta=1.3,663.062341176267
45,1,nevergrad beta=1.5,573.7841711714403
45,1,nevergrad beta=1.7,515.54676583937
45,2,RLS,89.83351197133943
45,2,EA standard,198.00668673011475
45,2,EA resampling,127.88709259632044
45,2,EA shift,109.61946325650534
45,2,k~beta=1.3,198.52430944176967
45,2,k~beta=1.5,165.98361403557337
45,2,k~beta=1.7,144.84574738993118
45,2,nevergrad beta=1.3,335.19375811260375
45,2,nevergrad beta=1.5,290.7029647263861
45,2,nevergrad beta=1.7,261.72706545513546
45,3,RLS,64.62529022198221
45,3,EA standard,135.2661376304689
45,3,EA resampling,88.67011495269163
45,3,EA shift,76.90862123387559
45,3,k~beta=1.3,135.12075428362192
45,3,k~beta=1.5,113.61013365110087
45,3,k~beta=1.7,99.70638155286893
45,3,nevergrad beta=1.3,225.92631916808904
45,3,nevergrad beta=1.5,196.3701746402625
45,3,nevergrad beta=1.7,177.15416843827165
45,4,RLS,52.2707637947911
45,4,EA standard,103.94928510856964
45,4,EA resampling,69.13117398166128
45,4,EA shift,60.65734980444351
45,4,k~beta=1.3,103.4424372232482
45,4,k~beta=1.5,87.45439394495327
45,4,k~beta=1.7,77.1771703084215
45,4,nevergrad beta=1.3,171.30674569945012
45,4,nevergrad beta=1.5,149.22128921914188
45,4,nevergrad beta=1.7,134.8890188547484
45,5,RLS,45.03060083760555
45,5,EA standard,85.19705193642228
45,5,EA resampling,57.45074887745154
45,5,EA shift,50.97065012032287
45,5,k~beta=1.3,84.45095925206718
45,5,k~beta=1.5,71.7807141599381
45,5,k~beta=1.7,63.684641614344145
45,5,nevergrad beta=1.3,138.54473189138798
45,5,nevergrad beta=1.5,120.94382667528521
45,5,nevergrad beta=1.7,109.54426216414191
45,6,RLS,40.32597295884449
45,6,EA standard,72.72321811176052
45,6,EA resampling,49.69075553830157
45,6,EA shift,44.552539994071
45,6,k~beta=1.3,71.80073242691523
45,6,k~beta=1.5,61.34475879129129
45,6,k~beta=1.7,54.705642609484094
45,6,nevergrad beta=1.3,116.71040811626067
45,6,nevergrad beta=1.5,102.10059328808843
45,6,nevergrad beta=1.7,92.65779893501853
45,7,RLS,37.05373243210179
45,7,EA standard,63.833892827240525
45,7,EA resampling,44.16494769462397
45,7,EA shift,39.99267099654246
45,7,k~beta=1.3,62.772567003528074
45,7,k~beta=1.5,53.89953286365254
45,7,k~beta=1.7,48.30257522731991
45,7,nevergrad beta=1.3,101.11970096631555
45,7,nevergrad beta=1.5,88.64728925097451
45,7,nevergrad beta=1.7,80.60327739634053
45,8,RLS,34.6644666228675
45,8,EA standard,57.182355129979946
45,8,EA resampling,40.031364134963596
45,8,EA shift,36.58765834539929
45,8,k~beta=1.3,56.007100458048136
45,8,k~beta=1.5,48.32192316561175
45,8,k~beta=1.7,43.50724143022601
45,8,nevergrad beta=1.3,89.4306816524812
45,8,nevergrad beta=1.5,78.56191488814206
45,8,nevergrad beta=1.7,71.56771470041598
45,16,RLS,27.018123506685807
45,16,EA standard,34.068140200920745
45,16,EA resampling,25.627953291004097
45,16,EA shift,24.734314445438912
45,16,k~beta=1.3,32.38751243536832
45,16,k~beta=1.5,28.855636191886894
45,16,k~beta=1.7,26.772244281652597
45,16,nevergrad beta=1.3,48.56803946804521
45,16,nevergrad beta=1.5,43.31513941770783
45,16,nevergrad beta=1.7,39.99977269584631
45,32,RLS,23.973330869093473
45,32,EA standard,22.615183726307126
45,32,EA resampling,18.365248326609265
45,32,EA shift,18.640295707703544
45,32,k~beta=1.3,20.60997992727616
45,32,k~beta=1.5,19.116260992048677
45,32,k~beta=1.7,18.355279740634366
45,32,nevergrad beta=1.3,28.190059863228853
45,32,nevergrad beta=1.5,25.735104953368623
45,32,nevergrad beta=1.7,24.250481020582036
45,64,RLS,22.884329552564843
45,64,EA standard,16.78877507927511
45,64,EA resampling,14.530030877519218
45,64,EA shift,15.23837922534499
45,64,k~beta=1.3,14.637893678661062
45,64,k~beta=1.5,14.099007328567275
45,64,k~beta=1.7,13.934671980923119
45,64,nevergrad beta=1.3,17.993613132062215
45,64,nevergrad beta=1.5,16.91032906117043
45,64,nevergrad beta=1.7,16.31441061613063
45,128,RLS,22.562824630387244
45,128,EA standard,13.64262693236634
45,128,EA resampling,12.316405994652104
45,128,EA shift,13.121837248673087
45,128,k~beta=1.3,11.44832714176406
45,128,k~beta=1.5,11.324656219642536
45,128,k~beta=1.7,11.399938917279327
45,128,nevergrad beta=1.3,12.801780477885174
45,128,nevergrad beta=1.5,12.370575916275985
45,128,nevergrad beta=1.7,12.186675231398372
45,256,RLS,22.50319202767532
45,256,EA standard,11.755919088284909
45,256,EA resampling,10.872161120286037
45,256,EA shift,11.62880049698686
45,256,k~beta=1.3,9.566718697937691
45,256,k~beta=1.5,9.604360775784967
45,256,k~beta=1.7,9.757389173262743
45,256,nevergrad beta=1.3,10.029431338890035
45,256,nevergrad beta=1.5,9.893389259107414
45,256,nevergrad beta=1.7,9.887815668364258
45,512,RLS,22.500010068645174
45,512,EA standard,10.472184195493329
45,512,EA resampling,9.806009296485906
45,512,EA shift,10.458901640189751
45,512,k~beta=1.3,8.30215839184309
45,512,k~beta=1.5,8.388616635949182
45,512,k~beta=1.7,8.551265054851791
45,512,nevergrad beta=1.3,8.40954549088165
45,512,nevergrad beta=1.5,8.397114176357777
45,512,nevergrad beta=1.7,8.460304661071618
45,1024,RLS,22.500000000101362
45,1024,EA standard,9.486174565638168
45,1024,EA resampling,8.935461667828534
45,1024,EA shift,9.48599745626206
45,1024,k~beta=1.3,7.337119454966466
45,1024,k~beta=1.5,7.425994127358868
45,1024,k~beta=1.7,7.574424199649451
45,1024,nevergrad beta=1.3,7.337065382174376
45,1024,nevergrad beta=1.5,7.368678563211451
45,1024,nevergrad beta=1.7,7.450767957890498
64,1,RLS,259.24759828133085
64,1,EA standard,608.8173603672606
64,1,EA resampling,386.6072281074638
64,1,EA shift,325.8423703009899
64,1,k~beta=1.3,634.4424324741535
64,1,k~beta=1.5,518.4663143601508
64,1,k~beta=1.7,445.0635998102466
64,1,nevergrad beta=1.3,1088.1184619124135
64,1,nevergrad beta=1.5,926.5920165777234
64,1,nevergrad beta=1.7,824.4393698264499
64,2,RLS,138.8995608626837
64,2,EA standard,311.20467946885066
64,2,EA resampling,200.3358333019511
64,2,EA shift,170.7144128477501
64,2,k~beta=1.3,323.01976553496434
64,2,k~beta=1.5,265.3984309903652
64,2,k~beta=1.7,229.068086285064
64,2,nevergrad beta=1.3,549.2575270812258
64,2,nevergrad beta=1.5,468.71024492418684
64,2,nevergrad beta=1.7,417.84290544507644
64,3,RLS,99.30641606902486
64,3,EA standard,212.11107098398367
64,3,EA resampling,138.40896452311947
64,3,EA shift,119.2493179118407
64,3,k~beta=1.3,219.26399916214228
64,3,k~beta=1.5,181.11400584256828
64,3,k~beta=1.7,157.1660416814814
64,3,nevergrad beta=1.3,369.66694581021625
64,3,nevergrad beta=1.5,316.120626447544
64,3,nevergrad beta=1.7,282.35709961612844
64,4,RLS,79.86053355414833
64,4,EA standard,162.63902865184704
64,4,EA resampling,107.54394932050724
64,4,EA shift,93.66461805353816
64,4,k~beta=1.3,167.41838323601087
64,4,k~beta=1.5,139.0149711276345
64,4,k~beta=1.7,121.27186542465267
64,4,nevergrad beta=1.3,279.89087221664886
64,4,nevergrad beta=1.5,239.84989415972504
64,4,nevergrad beta=1.7,214.643734566194
64,5,RLS,68.43680000608134
64,5,EA standard,133.0090285279596
64,5,EA resampling,89.08618900713692
64,5,EA shift,78.40558382014191
64,5,k~beta=1.3,136.33259633207635
64,5,k~beta=1.5,113.78337309208717
64,5,k~beta=1.7,99.77080316233143
64,5,nevergrad beta=1.3,226.038549048703
64,5,nevergrad beta=1.5,194.1039014143234
64,5,nevergrad beta=1.7,174.03572758456056
64,6,RLS,60.99431670156822
64,6,EA standard,113.29471917893649
64,6,EA resampling,76.81971692118464
64,6,EA shift,68.29023678042381
64,6,k~beta=1.3,115.62385075440477
64,6,k~beta=1.5,96.9810023162339
64,6,k~beta=1.7,85.45964422510744
64,6,nevergrad beta=1.3,190.1466697433392
64,6,nevergrad beta=1.5,163.61830076466848
64,6,nevergrad beta=1.7,146.97782428557713
64,7,RLS,55.80381270157335
64,7,EA standard,99.24219726553224
64,7,EA resampling,68.08253726181937
64,7,EA shift,61.100640267566895
64,7,k~beta=1.3,100.84281042030379
64,7,k~beta=1.5,84.99222547017888
64,7,k~beta=1.7,75.25248131421841
64,7,nevergrad beta=1.3,164.51686637083537
64,7,nevergrad beta=1.5,141.85149398808747
64,7,nevergrad beta=1.7,127.66096421394705
64,8,RLS,52.00350154224602
64,8,EA standard,88.72479348882082
64,8,EA resampling,61.54523591024248
64,8,EA shift,55.730258803531534
64,8,k~beta=1.3,89.76510200408775
64,8,k~beta=1.5,76.0097328555409
64,8,k~beta=1.7,67.60717526649854
64,8,nevergrad beta=1.3,145.30009009201444
64,8,nevergrad beta=1.5,125.53287365756253
64,8,nevergrad beta=1.7,113.1808680779434
64,16,RLS,39.724356786127984
64,16,EA standard,52.15216508597054
64,16,EA resampling,38.75722101834442
64,16,EA shift,37.03052600742114
64,16,k~beta=1.3,51.07972403355703
64,16,k~beta=1.5,44.65246682195371
64,16,k~beta=1.7,40.9204068492631
64,16,nevergrad beta=1.3,78.10986603896774
64,16,nevergrad beta=1.5,68.4915843380958
64,16,nevergrad beta=1.7,62.58117263033125
64,32,RLS,34.694543135094335
64,32,EA standard,34.01582393338748
64,32,EA resampling,27.274541809717054
64,32,EA shift,27.442281175282663
64,32,k~beta=1.3,31.788887405546877
64,32,k~beta=1.5,28.970703857287305
64,32,k~beta=1.7,27.511083550014252
64,32,nevergrad beta=1.3,44.590077427600285
64,32,nevergrad beta=1.5,40.03296272479366
64,32,nevergrad beta=1.7,37.33127545672423
64,64,RLS,32.79875482423242
64,64,EA standard,24.804413699124964
64,64,EA resampling,21.24290467832495
64,64,EA shift,22.141068400215776
64,64,k~beta=1.3,22.033510888468207
64,64,k~beta=1.5,20.92551862426916
64,64,k~beta=1.7,20.508529993113893
64,64,nevergrad beta=1.3,27.82106670127879
64,64,nevergrad beta=1.5,25.754225877953722
64,64,nevergrad beta=1.7,24.618398289270676
64,128,RLS,32.17361301027255
64,128,EA standard,19.86805030621581
64,128,EA resampling,17.80608254005531
64,128,EA shift,18.90145686013936
64,128,k~beta=1.3,16.875186884536145
64,128,k~beta=1.5,16.529640239061663
64,128,k~beta=1.7,16.548282858080427
64,128,nevergrad beta=1.3,19.307032461423223
64,128,nevergrad beta=1.5,18.433859591443078
64,128,nevergrad beta=1.7,18.03287266485972
64,256,RLS,32.01836690693003
64,256,EA standard,16.953905443711538
64,256,EA resampling,15.609587637171453
64,256,EA shift,16.66843143115147
64,256,k~beta=1.3,13.895894369445836
64,256,k~beta=1.5,13.863124392495685
64,256,k~beta=1.7,14.03831600196904
64,256,nevergrad beta=1.3,14.80344412461281
64,256,nevergrad beta=1.5,14.479953280447091
64,256,nevergrad beta=1.7,14.4045345239804
64,512,RLS,32.00031511684968
64,512,EA standard,15.017339408706135
64,512,EA resampling,14.035006594221384
64,512,EA shift,14.966311365438798
64,512,k~beta=1.3,11.954464465731569
64,512,k~beta=1.5,12.03389986127722
64,512,k~beta=1.7,12.247410914965357
64,512,nevergrad beta=1.3,12.22323040508929
64,512,nevergrad beta=1.5,12.138899597658986
64,512,nevergrad beta=1.7,12.196093714527304
64,1024,RLS,32.00000009918064
64,1024,EA standard,13.576485274696859
64,1024,EA resampling,12.782186116282032
64,1024,EA shift,13.574069635053558
64,1024,k~beta=1.3,10.528244010581092
64,1024,k~beta=1.5,10.634159741250912
64,1024,k~beta=1.7,10.838760393420385
64,1024,nevergrad beta=1.3,10.566254283331283
64,1024,nevergrad beta=1.5,10.577478094945024
64,1024,nevergrad beta=1.7,10.680333722016291
91,1,RLS,400.43753142826546
91,1,EA standard,950.4597487229518
91,1,EA resampling,602.7351718754339
91,1,EA shift,505.7465623532885
91,1,k~beta=1.3,1022.4966921690877
91,1,k~beta=1.5,822.1917417752474
91,1,k~beta=1.7,699.0245709550658
91,1,nevergrad beta=1.3,1763.5454097899387
91,1,nevergrad beta=1.5,1478.9375178193059
91,1,nevergrad beta=1.7,1304.2037094771113
91,2,RLS,213.37808918650194
91,2,EA standard,484.90021924339663
91,2,EA resampling,311.3687018747512
91,2,EA shift,263.949586620089
91,2,k~beta=1.3,519.4543930430883
91,2,k~beta=1.5,419.8311775533416
91,2,k~beta=1.7,358.78430929283695
91,2,nevergrad beta=1.3,889.1472033481024
91,2,nevergrad beta=1.5,747.1573784998686
91,2,nevergrad beta=1.7,660.0954663804777
91,3,RLS,151.7588622545408
91,3,EA standard,329.8687839174555
91,3,EA resampling,214.47688813963842
91,3,EA shift,183.6950280583229
91,3,k~beta=1.3,351.84445696038244
91,3,k~beta=1.5,285.810049622092
91,3,k~beta=1.7,245.5056061079404
91,3,nevergrad beta=1.3,597.7215285399633
91,3,nevergrad beta=1.5,503.28242751767345
91,3,nevergrad beta=1.7,445.4570250607473
91,4,RLS,121.44350989120551
91,4,EA standard,252.45814568475672
91,4,EA resampling,166.1703963606489
91,4,EA shift,143.77763418138258
91,4,k~beta=1.3,268.08413125592125
91,4,k~beta=1.5,218.85987972846783
91,4,k~beta=1.7,188.94632162607115
91,4,nevergrad beta=1.3,452.035025794828
91,4,nevergrad beta=1.5,381.378302823332
91,4,nevergrad beta=1.7,338.1790203262353
91,5,RLS,103.59927284269318
91,5,EA standard,206.0867878313475
91,5,EA resampling,137.27376402896667
91,5,EA shift,119.9583634701514
91,5,k~beta=1.3,217.8580832254771
91,5,k~beta=1.5,178.72901838924852
91,5,k~beta=1.7,155.0610185392174
91,5,nevergrad beta=1.3,364.6415147017685
91,5,nevergrad beta=1.5,308.25875718085035
91,5,nevergrad beta=1.7,273.8402873170549
91,6,RLS,91.94918190395576
91,6,EA standard,175.22772235983243
91,6,EA resampling,118.0647479468283
91,6,EA shift,104.16129314749084
91,6,k~beta=1.3,184.395333546524
91,6,k~beta=1.5,152.00165995484622
91,6,k~beta=1.7,132.50344684020558
91,6,nevergrad beta=1.3,306.3926075658277
91,6,nevergrad beta=1.5,259.5288358387574
91,6,nevergrad beta=1.7,230.96766773703575
91,7,RLS,83.8063220611444
91,7,EA standard,153.22683724582203
91,7,EA resampling,104.37934615837113
91,7,EA shift,92.92920332611195
91,7,k~beta=1.3,160.50886047146545
91,7,k~beta=1.5,132.9291446078551
91,7,k~beta=1.7,116.41251516476306
91,7,nevergrad beta=1.3,264.79637595059455
91,7,nevergrad beta=1.5,224.73389585227002
91,7,nevergrad beta=1.7,200.35881470046598
91,8,RLS,77.8310507371803
91,8,EA standard,136.7574420211381
91,8,EA resampling,94.13773466626634
91,8,EA shift,84.53682178824833
91,8,k~beta=1.3,142.60553205804382
91,8,k~beta=1.5,118.6378202738581
91,8,k~beta=1.7,104.35879362479265
91,8,nevergrad beta=1.3,233.60702594998915
91,8,nevergrad beta=1.5,198.64686419780335
91,8,nevergrad beta=1.7,177.412886814151
91,16,RLS,58.374177556699856
91,16,EA standard,79.45543038323014
91,16,EA resampling,58.425138722826794
91,16,EA shift,55.30634568927812
91,16,k~beta=1.3,80.06985099457393
91,16,k~beta=1.5,68.7374433344411
91,16,k~beta=1.7,62.27569412774224
91,16,nevergrad beta=1.3,124.5413196936288
91,16,nevergrad beta=1.5,107.44770024358351
91,16,nevergrad beta=1.7,97.21730652583577
91,32,RLS,50.225966030631824
91,32,EA standard,51.01963909353871
91,32,EA resampling,40.440774477372564
91,32,EA shift,40.351692404537275
91,32,k~beta=1.3,48.88448920387907
91,32,k~beta=1.5,43.79061066784374
91,32,k~beta=1.7,41.14579222315017
91,32,nevergrad beta=1.3,70.11699673515113
91,32,nevergrad beta=1.5,61.9383014421257
91,32,nevergrad beta=1.7,57.19211594171516
91,64,RLS,47.034080737580865
91,64,EA standard,36.5969392922417
91,64,EA resampling,31.03567866976342
91,64,EA shift,32.150756477493225
91,64,k~beta=1.3,33.14723783410731
91,64,k~beta=1.5,31.03445641006261
91,64,k~beta=1.7,30.16247304917162
91,64,nevergrad beta=1.3,42.8956716480895
91,64,nevergrad beta=1.5,39.1152714591311
91,64,nevergrad beta=1.7,37.055467239443864
91,128,RLS,45.900881460869336
91,128,EA standard,28.916285387512666
91,128,EA resampling,25.73434962099704
91,128,EA shift,27.214432159647934
91,128,k~beta=1.3,24.890822656353222
91,128,k~beta=1.5,24.131241327905176
91,128,k~beta=1.7,24.02126677285527
91,128,nevergrad beta=1.3,29.106557582741715
91,128,nevergrad beta=1.5,27.44779797353278
91,128,nevergrad beta=1.7,26.66059146006831
91,256,RLS,45.566388763136565
91,256,EA standard,24.441421433531236
91,256,EA resampling,22.404298818393315
91,256,EA shift,23.876918262303164
91,256,k~beta=1.3,20.20242469371742
91,256,k~beta=1.5,20.018125743445392
91,256,k~beta=1.7,20.19994247563351
91,256,nevergrad beta=1.3,21.867365764132273
91,256,nevergrad beta=1.5,21.198054851285487
91,256,nevergrad beta=1.7,20.984746909342057
91,512,RLS,45.50351488588383
91,512,EA standard,21.52448972620796
91,512,EA resampling,20.06988303388113
91,512,EA shift,21.386426137242605
91,512,k~beta=1.3,17.223054495345302
91,512,k~beta=1.5,17.262843393985822
91,512,k~beta=1.7,17.533818833726674
91,512,nevergrad beta=1.3,17.785715601442288
91,512,nevergrad beta=1.5,17.55780594771597
91,512,nevergrad beta=1.7,17.58665250308153
91,1024,RLS,45.500012188602284
91,1024,EA standard,19.405823046107148
91,1024,EA resampling,18.258411046083964
91,1024,EA shift,19.390835255161022
91,1024,k~beta=1.3,15.097127138206737
91,1024,k~beta=1.5,15.210501901228554
91,1024,k~beta=1.7,15.48873075288163
91,1024,nevergrad beta=1.3,15.228116504761577
91,1024,nevergrad beta=1.5,15.186438639476256
91,1024,nevergrad beta=1.7,15.307144778580321
100,1,RLS,449.42303370798777
100,1,EA standard,1069.5384972598224
100,1,EA resampling,678.0528170259582
100,1,EA shift,568.3131801127497
100,1,k~beta=1.3,1159.838536777249
100,1,k~beta=1.5,928.7588366481918
100,1,k~beta=1.7,787.7289194666929
100,1,nevergrad beta=1.3,2003.35033109234
100,1,nevergrad beta=1.5,1673.4025602998172
100,1,nevergrad beta=1.7,1472.3883119934878
100,2,RLS,239.16537851811177
100,2,EA standard,545.3977433057387
100,2,EA resampling,350.0171889813274
100,2,EA shift,296.3272682351564
100,2,k~beta=1.3,588.9265820988993
100,2,k~beta=1.5,473.9705871806649
100,2,k~beta=1.7,404.0480021247795
100,2,nevergrad beta=1.3,1009.7739838645972
100,2,nevergrad beta=1.5,845.1473090193024
100,2,nevergrad beta=1.7,744.977526319534
100,3,RLS,169.88375496328132
100,3,EA standard,370.8540517875728
100,3,EA resampling,240.92456618332113
100,3,EA shift,206.04312434412694
100,3,k~beta=1.3,398.6997265775227
100,3,k~beta=1.5,322.4827087723764
100,3,k~beta=1.7,276.30181808438005
100,3,nevergrad beta=1.3,678.6257902061053
100,3,nevergrad beta=1.5,569.1186794283346
100,3,nevergrad beta=1.7,502.5775497895074
100,4,RLS,135.78504892630892
100,4,EA standard,283.6973903763353
100,4,EA resampling,186.53133126709585
100,4,EA shift,161.1316098883676
100,4,k~beta=1.3,303.6350431000433
100,4,k~beta=1.5,246.80488930875504
100,4,k~beta=1.7,212.51652676587793
100,4,nevergrad beta=1.3,513.0803892811423
100,4,nevergrad beta=1.5,431.140800459865
100,4,nevergrad beta=1.7,381.4226676532878
100,5,RLS,115.7045183444171
100,5,EA standard,231.4856841232321
100,5,EA resampling,153.99132364798703
100,5,EA shift,134.3289914874589
100,5,k~beta=1.3,246.62922524657446
100,5,k~beta=1.5,201.44123995315465
100,5,k~beta=1.7,174.30055877863873
100,5,nevergrad beta=1.3,413.77322524498715
100,5,nevergrad beta=1.5,348.37916148461926
100,5,nevergrad beta=1.7,308.7604938130171
100,6,RLS,102.58780556393226
100,6,EA standard,196.73843518496057
100,6,EA resampling,132.35896030622257
100,6,EA shift,116.55139148990575
100,6,k~beta=1.3,208.64868283295016
100,6,k~beta=1.5,171.22797475958805
100,6,k~beta=1.7,148.85912652314556
100,6,nevergrad beta=1.3,347.5831374599465
100,6,nevergrad beta=1.5,293.2227501816229
100,6,nevergrad beta=1.7,260.3408370273985
100,7,RLS,93.41505215485532
100,7,EA standard,171.96433463537556
100,7,EA resampling,116.94617795786404
100,7,EA shift,103.90993436933918
100,7,k~beta=1.3,181.53673965450798
100,7,k~beta=1.5,149.66737492091005
100,7,k~beta=1.7,130.71047091860592
100,7,nevergrad beta=1.3,300.31559505145367
100,7,nevergrad beta=1.5,253.83863696024358
100,7,nevergrad beta=1.7,225.77122681024588
100,8,RLS,86.68046438543026
100,8,EA standard,153.41812138884464
100,8,EA resampling,105.41131889914197
100,8,EA shift,94.46382053710688
100,8,k~beta=1.3,161.215463923462
100,8,k~beta=1.5,133.5113152378988
100,8,k~beta=1.7,117.11492830220293
100,8,nevergrad beta=1.3,264.87351419134035
100,8,nevergrad beta=1.5,224.31062408427837
100,8,nevergrad beta=1.7,199.85578681364925
100,16,RLS,64.71086043491758
100,16,EA standard,88.88145427574867
100,16,EA resampling,65.18587330825608
100,16,EA shift,61.56072497834811
100,16,k~beta=1.3,90.2302410852595
100,16,k~beta=1.5,77.0970804724919
100,16,k~beta=1.7,69.64653892227192
100,16,nevergrad beta=1.3,140.93285721240076
100,16,nevergrad beta=1.5,121.0786182844711
100,16,nevergrad beta=1.7,109.27845643190092
100,32,RLS,55.46305322105541
100,32,EA standard,56.85009580408025
100,32,EA resampling,44.93194095828832
100,32,EA shift,44.73606933858113
100,32,k~beta=1.3,54.830802808852084
100,32,k~beta=1.5,48.895817531289644
100,32,k~beta=1.7,45.81666492068413
100,32,nevergrad beta=1.3,79.08243838357158
100,32,nevergrad beta=1.5,69.56241757758397
100,32,nevergrad beta=1.7,64.07005237396775
100,64,RLS,51.808975600811365
100,64,EA standard,40.6090856928999
100,64,EA resampling,34.35121378929629
100,64,EA shift,35.527926901057086
100,64,k~beta=1.3,36.97556786104213
100,64,k~beta=1.5,34.486681555875286
100,64,k~beta=1.7,33.44340866872478
100,64,nevergrad beta=1.3,48.14845813900027
100,64,nevergrad beta=1.5,43.73000431988311
100,64,nevergrad beta=1.7,41.32996905377372
100,128,RLS,50.4911474058731
100,128,EA standard,31.973087114485352
100,128,EA resampling,28.40278996727924
100,128,EA shift,30.00567369751772
100,128,k~beta=1.3,27.62489747961948
100,128,k~beta=1.5,26.70655811090292
100,128,k~beta=1.7,26.543844005732907
100,128,nevergrad beta=1.3,32.48708953538254
100,128,nevergrad beta=1.5,30.533074184357268
100,128,nevergrad beta=1.7,29.60108300202321
100,256,RLS,50.088768298403345
100,256,EA standard,26.95763254449745
100,256,EA resampling,24.68195109358896
100,256,EA shift,26.289577101741575
100,256,k~beta=1.3,22.336247597592976
100,256,k~beta=1.5,22.09067311224194
100,256,k~beta=1.7,22.26963525484382
100,256,nevergrad beta=1.3,24.27938674484797
100,256,nevergrad beta=1.5,23.477947150078048
100,256,nevergrad beta=1.7,23.21067164432563
100,512,RLS,50.0058904569661
100,512,EA standard,23.703538295551244
100,512,EA resampling,22.08729650378791
100,512,EA shift,23.530255241570305
100,512,k~beta=1.3,18.995554818477707
100,512,k~beta=1.5,19.016147671818953
100,512,k~beta=1.7,19.303440103260414
100,512,nevergrad beta=1.3,19.669109290079394
100,512,nevergrad beta=1.5,19.38458851991637
100,512,nevergrad beta=1.7,19.399905737606492
100,1024,RLS,50.000033920895525
100,1024,EA standard,21.35297167292441
100,1024,EA resampling,20.085550137506416
100,1024,EA shift,21.330809082779723
100,1024,k~beta=1.3,16.627916676072836
100,1024,k~beta=1.5,16.739975178685583
100,1024,k~beta=1.7,17.041081983520076
100,1024,nevergrad beta=1.3,16.797126448049546
100,1024,nevergrad beta=1.5,16.73297220982497
100,1024,nevergrad beta=1.7,16.857372412085684


==> static-results-v2/static-100-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
100,1,0,449.42303370798777,0.0,0.0
100,1,1,449.42303370798777,0.0,0.0
100,1,2,449.42303370798777,0.0,0.0
100,1,3,449.42303370798777,0.0,0.0
100,1,4,449.42303370798777,0.0,0.0
100,1,5,449.42303370798777,0.0,0.0
100,1,6,449.42303370798777,0.0,0.0
100,1,7,449.42303370798777,0.0,0.0
100,1,8,449.42303370798777,0.0,0.0
100,1,9,449.42303370798777,0.0,0.0
100,1,10,449.42303370798777,0.0,0.0
100,1,11,449.42303370798777,0.0,0.0
100,1,12,449.42303370798777,0.0,0.0
100,1,13,449.42303370798777,0.0,0.0
100,1,14,449.42303370798777,0.0,0.0
100,1,15,449.42303370798777,0.0,0.0
100,1,16,449.42303370798777,0.0,0.0
100,1,17,449.42303370798777,0.0,0.0
100,1,18,449.42303370798777,0.0,0.0
100,1,19,449.42303370798777,0.0,0.0
100,1,20,449.42303370798777,0.0,0.0
100,1,21,449.42303370798777,0.0,0.0
100,1,22,449.42303370798777,0.0,0.0
100,1,23,449.42303370798777,0.0,0.0
100,1,24,449.42303370798777,0.0,0.0
100,1,25,449.42303370798777,0.0,0.0
100,1,26,449.42303370798777,0.0,0.0
100,1,27,449.42303370798777,0.0,0.0
100,1,28,449.42303370798777,0.0,0.0
100,1,29,449.42303370798777,0.0,0.0
100,1,30,449.42303370798777,0.0,0.0
100,1,31,449.42303370798777,0.0,0.0
100,1,32,449.42303370798777,0.0,0.0
100,1,33,449.42303370798777,0.0,0.0
100,1,34,449.42303370798777,0.0,0.0
100,1,35,449.42303370798777,0.0,0.0
100,1,36,449.42303370798777,0.0,0.0
100,1,37,449.42303370798777,0.0,0.0
100,1,38,449.42303370798777,0.0,0.0
100,1,39,449.42303370798777,0.0,0.0
100,1,40,449.42303370798777,0.0,0.0
100,1,41,449.42303370798777,0.0,0.0
100,1,42,449.42303370798777,0.0,0.0
100,1,43,449.42303370798777,0.0,0.0
100,1,44,449.42303370798777,0.0,0.0
100,1,45,449.42303370798777,0.0,0.0
100,1,46,449.42303370798777,0.0,0.0
100,1,47,449.42303370798777,0.0,0.0
100,1,48,449.42303370798777,0.0,0.0
100,1,49,449.42303370798777,0.0,0.0
100,2,0,239.16537851811177,0.0,0.0
100,2,1,239.16537851811177,0.0,0.0
100,2,2,239.16537851811177,0.0,0.0
100,2,3,239.16537851811177,0.0,0.0
100,2,4,239.16537851811177,0.0,0.0
100,2,5,239.16537851811177,0.0,0.0
100,2,6,239.16537851811177,0.0,0.0
100,2,7,239.16537851811177,0.0,0.0
100,2,8,239.16537851811177,0.0,0.0
100,2,9,239.16537851811177,0.0,0.0
100,2,10,239.16537851811177,0.0,0.0
100,2,11,239.16537851811177,0.0,0.0
100,2,12,239.16537851811177,0.0,0.0
100,2,13,239.16537851811177,0.0,0.0
100,2,14,239.16537851811177,0.0,0.0
100,2,15,239.16537851811177,0.0,0.0
100,2,16,239.16537851811177,0.0,0.0
100,2,17,239.16537851811177,0.0,0.0
100,2,18,239.16537851811177,0.0,0.0
100,2,19,239.16537851811177,0.0,0.0
100,2,20,239.16537851811177,0.0,0.0
100,2,21,239.16537851811177,0.0,0.0
100,2,22,239.16537851811177,0.0,0.0
100,2,23,239.16537851811177,0.0,0.0
100,2,24,239.16537851811177,0.0,0.0
100,2,25,239.16537851811177,0.0,0.0
100,2,26,239.16537851811177,0.0,0.0
100,2,27,239.16537851811177,0.0,0.0
100,2,28,239.16537851811177,0.0,0.0
100,2,29,239.16537851811177,0.0,0.0
100,2,30,239.16537851811177,0.0,0.0
100,2,31,239.16537851811177,0.0,0.0
100,2,32,239.16537851811177,0.0,0.0
100,2,33,239.16537851811177,0.0,0.0
100,2,34,239.16537851811177,0.0,0.0
100,2,35,239.16537851811177,0.0,0.0
100,2,36,239.16537851811177,0.0,0.0
100,2,37,239.16537851811177,0.0,0.0
100,2,38,239.16537851811177,0.0,0.0
100,2,39,239.16537851811177,0.0,0.0
100,2,40,239.16537851811177,0.0,0.0
100,2,41,239.16537851811177,0.0,0.0
100,2,42,239.16537851811177,0.0,0.0
100,2,43,239.16537851811177,0.0,0.0
100,2,44,239.16537851811177,0.0,0.0
100,2,45,239.16537851811177,0.0,0.0
100,2,46,239.16537851811177,0.0,0.0
100,2,47,239.16537851811177,0.0,0.0
100,2,48,239.16537851811177,0.0,0.0
100,2,49,239.16537851811177,0.0,0.0
100,3,0,169.88375496328132,0.0,0.0
100,3,1,169.88375496328132,0.0,0.0
100,3,2,169.88375496328132,0.0,0.0
100,3,3,169.88375496328132,0.0,0.0
100,3,4,169.88375496328132,0.0,0.0
100,3,5,169.88375496328132,0.0,0.0
100,3,6,169.88375496328132,0.0,0.0
100,3,7,169.88375496328132,0.0,0.0
100,3,8,169.88375496328132,0.0,0.0
100,3,9,169.88375496328132,0.0,0.0
100,3,10,169.88375496328132,0.0,0.0
100,3,11,169.88375496328132,0.0,0.0
100,3,12,169.88375496328132,0.0,0.0
100,3,13,169.88375496328132,0.0,0.0
100,3,14,169.88375496328132,0.0,0.0
100,3,15,169.88375496328132,0.0,0.0
100,3,16,169.88375496328132,0.0,0.0
100,3,17,169.88375496328132,0.0,0.0
100,3,18,169.88375496328132,0.0,0.0
100,3,19,169.88375496328132,0.0,0.0
100,3,20,169.88375496328132,0.0,0.0
100,3,21,169.88375496328132,0.0,0.0
100,3,22,169.88375496328132,0.0,0.0
100,3,23,169.88375496328132,0.0,0.0
100,3,24,169.88375496328132,0.0,0.0
100,3,25,169.88375496328132,0.0,0.0
100,3,26,169.88375496328132,0.0,0.0
100,3,27,169.88375496328132,0.0,0.0
100,3,28,169.88375496328132,0.0,0.0
100,3,29,169.88375496328132,0.0,0.0
100,3,30,169.88375496328132,0.0,0.0
100,3,31,169.88375496328132,0.0,0.0
100,3,32,169.88375496328132,0.0,0.0
100,3,33,169.88375496328132,0.0,0.0
100,3,34,169.88375496328132,0.0,0.0
100,3,35,169.88375496328132,0.0,0.0
100,3,36,169.88375496328132,0.0,0.0
100,3,37,169.88375496328132,0.0,0.0
100,3,38,169.88375496328132,0.0,0.0
100,3,39,169.88375496328132,0.0,0.0
100,3,40,169.88375496328132,0.0,0.0
100,3,41,169.88375496328132,0.0,0.0
100,3,42,169.88375496328132,0.0,0.0
100,3,43,169.88375496328132,0.0,0.0
100,3,44,169.88375496328132,0.0,0.0
100,3,45,169.88375496328132,0.0,0.0
100,3,46,169.88375496328132,0.0,0.0
100,3,47,169.88375496328132,0.0,0.0
100,3,48,169.88375496328132,0.0,0.0
100,3,49,169.88375496328132,0.0,0.0
100,4,0,135.78504892630892,0.0,0.0
100,4,1,135.78504892630892,0.0,0.0
100,4,2,135.78504892630892,0.0,0.0
100,4,3,135.78504892630892,0.0,0.0
100,4,4,135.78504892630892,0.0,0.0
100,4,5,135.78504892630892,0.0,0.0
100,4,6,135.78504892630892,0.0,0.0
100,4,7,135.78504892630892,0.0,0.0
100,4,8,135.78504892630892,0.0,0.0
100,4,9,135.78504892630892,0.0,0.0
100,4,10,135.78504892630892,0.0,0.0
100,4,11,135.78504892630892,0.0,0.0
100,4,12,135.78504892630892,0.0,0.0
100,4,13,135.78504892630892,0.0,0.0
100,4,14,135.78504892630892,0.0,0.0
100,4,15,135.78504892630892,0.0,0.0
100,4,16,135.78504892630892,0.0,0.0
100,4,17,135.78504892630892,0.0,0.0
100,4,18,135.78504892630892,0.0,0.0
100,4,19,135.78504892630892,0.0,0.0
100,4,20,135.78504892630892,0.0,0.0
100,4,21,135.78504892630892,0.0,0.0
100,4,22,135.78504892630892,0.0,0.0
100,4,23,135.78504892630892,0.0,0.0
100,4,24,135.78504892630892,0.0,0.0
100,4,25,135.78504892630892,0.0,0.0
100,4,26,135.78504892630892,0.0,0.0
100,4,27,135.78504892630892,0.0,0.0
100,4,28,135.78504892630892,0.0,0.0
100,4,29,135.78504892630892,0.0,0.0
100,4,30,135.78504892630892,0.0,0.0
100,4,31,135.78504892630892,0.0,0.0
100,4,32,135.78504892630892,0.0,0.0
100,4,33,135.78504892630892,0.0,0.0
100,4,34,135.78504892630892,0.0,0.0
100,4,35,135.78504892630892,0.0,0.0
100,4,36,135.78504892630892,0.0,0.0
100,4,37,135.78504892630892,0.0,0.0
100,4,38,135.78504892630892,0.0,0.0
100,4,39,135.78504892630892,0.0,0.0
100,4,40,135.78504892630892,0.0,0.0
100,4,41,135.78504892630892,0.0,0.0
100,4,42,135.78504892630892,0.0,0.0
100,4,43,135.78504892630892,0.0,0.0
100,4,44,135.78504892630892,0.0,0.0
100,4,45,135.78504892630892,0.0,0.0
100,4,46,135.78504892630892,0.0,0.0
100,4,47,135.78504892630892,0.0,0.0
100,4,48,135.78504892630892,0.0,0.0
100,4,49,135.78504892630892,0.0,0.0
100,5,0,115.7045183444171,0.0,0.0
100,5,1,115.7045183444171,0.0,0.0
100,5,2,115.7045183444171,0.0,0.0
100,5,3,115.7045183444171,0.0,0.0
100,5,4,115.7045183444171,0.0,0.0
100,5,5,115.7045183444171,0.0,0.0
100,5,6,115.7045183444171,0.0,0.0
100,5,7,115.7045183444171,0.0,0.0
100,5,8,115.7045183444171,0.0,0.0
100,5,9,115.7045183444171,0.0,0.0
100,5,10,115.7045183444171,0.0,0.0
100,5,11,115.7045183444171,0.0,0.0
100,5,12,115.7045183444171,0.0,0.0
100,5,13,115.7045183444171,0.0,0.0
100,5,14,115.7045183444171,0.0,0.0
100,5,15,115.7045183444171,0.0,0.0
100,5,16,115.7045183444171,0.0,0.0
100,5,17,115.7045183444171,0.0,0.0
100,5,18,115.7045183444171,0.0,0.0
100,5,19,115.7045183444171,0.0,0.0
100,5,20,115.7045183444171,0.0,0.0
100,5,21,115.7045183444171,0.0,0.0
100,5,22,115.7045183444171,0.0,0.0
100,5,23,115.7045183444171,0.0,0.0
100,5,24,115.7045183444171,0.0,0.0
100,5,25,115.7045183444171,0.0,0.0
100,5,26,115.7045183444171,0.0,0.0
100,5,27,115.7045183444171,0.0,0.0
100,5,28,115.7045183444171,0.0,0.0
100,5,29,115.7045183444171,0.0,0.0
100,5,30,115.7045183444171,0.0,0.0
100,5,31,115.7045183444171,0.0,0.0
100,5,32,115.7045183444171,0.0,0.0
100,5,33,115.7045183444171,0.0,0.0
100,5,34,115.7045183444171,0.0,0.0
100,5,35,115.7045183444171,0.0,0.0
100,5,36,115.7045183444171,0.0,0.0
100,5,37,115.7045183444171,0.0,0.0
100,5,38,115.7045183444171,0.0,0.0
100,5,39,115.7045183444171,0.0,0.0
100,5,40,115.7045183444171,0.0,0.0
100,5,41,115.7045183444171,0.0,0.0
100,5,42,115.7045183444171,0.0,0.0
100,5,43,115.7045183444171,0.0,0.0
100,5,44,115.7045183444171,0.0,0.0
100,5,45,115.7045183444171,0.0,0.0
100,5,46,115.7045183444171,0.0,0.0
100,5,47,115.7045183444171,0.0,0.0
100,5,48,115.7045183444171,0.0,0.0
100,5,49,115.7045183444171,0.0,0.0
100,6,0,102.57109012408142,0.0,0.0
100,6,1,102.57109012408144,1.4210854715202004E-14,1.3854639448611662E-16
100,6,2,102.57109012408144,1.4210854715202004E-14,1.3854639448611662E-16
100,6,3,102.57109012408144,1.4210854715202004E-14,1.3854639448611662E-16
100,6,4,102.57109012408144,1.4210854715202004E-14,1.3854639448611662E-16
100,6,5,102.57109012408144,1.4210854715202004E-14,1.3854639448611662E-16
100,6,6,102.57109012408145,2.8421709430404007E-14,2.7709278897223323E-16
100,6,7,102.57109012408145,2.8421709430404007E-14,2.7709278897223323E-16
100,6,8,102.57109012408145,2.8421709430404007E-14,2.7709278897223323E-16
100,6,9,102.57109012408145,2.8421709430404007E-14,2.7709278897223323E-16
100,6,10,102.57109012408145,2.8421709430404007E-14,2.7709278897223323E-16
100,6,11,102.57109012408146,4.263256414560601E-14,4.1563918345834982E-16
100,6,12,102.57109012408146,4.263256414560601E-14,4.1563918345834982E-16
100,6,13,102.57109012408146,4.263256414560601E-14,4.1563918345834982E-16
100,6,14,102.57109012408146,4.263256414560601E-14,4.1563918345834982E-16
100,6,15,102.57109012408146,4.263256414560601E-14,4.1563918345834982E-16
100,6,16,102.57109012408146,4.263256414560601E-14,4.1563918345834982E-16
100,6,17,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,18,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,19,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,20,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,21,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,22,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,23,102.57109012408148,5.6843418860808015E-14,5.541855779444665E-16
100,6,24,102.5710901240815,7.105427357601002E-14,6.927319724305831E-16
100,6,25,102.5710901240815,7.105427357601002E-14,6.927319724305831E-16
100,6,26,102.5710901240815,7.105427357601002E-14,6.927319724305831E-16
100,6,27,102.5710901240815,7.105427357601002E-14,6.927319724305831E-16
100,6,28,102.57109012408151,8.526512829121202E-14,8.3127836691669965E-16
100,6,29,102.57109012408151,8.526512829121202E-14,8.3127836691669965E-16
100,6,30,102.57109012408151,8.526512829121202E-14,8.3127836691669965E-16
100,6,31,102.57109012408152,9.947598300641403E-14,9.698247614028161E-16
100,6,32,102.57109012408152,9.947598300641403E-14,9.698247614028161E-16
100,6,33,102.57109012408154,1.1368683772161603E-13,1.108371155888933E-15
100,6,34,102.57109012408154,1.1368683772161603E-13,1.108371155888933E-15
100,6,35,102.57109012408155,1.2789769243681803E-13,1.2469175503750495E-15
100,6,36,102.57109012408155,1.2789769243681803E-13,1.2469175503750495E-15
100,6,37,102.57109012408155,1.2789769243681803E-13,1.2469175503750495E-15
100,6,38,102.57109012408155,1.2789769243681803E-13,1.2469175503750495E-15
100,6,39,102.57109012408155,1.2789769243681803E-13,1.2469175503750495E-15
100,6,40,102.57109012408156,1.4210854715202004E-13,1.3854639448611661E-15
100,6,41,102.57109012408156,1.4210854715202004E-13,1.3854639448611661E-15
100,6,42,102.57109012408158,1.5631940186722204E-13,1.5240103393472827E-15
100,6,43,102.57109012408159,1.7053025658242404E-13,1.6625567338333993E-15
100,6,44,102.57109012408159,1.7053025658242404E-13,1.6625567338333993E-15
100,6,45,102.57109012408162,1.9895196601282805E-13,1.9396495228056323E-15
100,6,46,102.57109012408165,2.2737367544323206E-13,2.216742311777866E-15
100,6,47,102.57109012408219,7.673861546209082E-13,7.481505302250297E-15
100,6,48,102.57109012408336,1.9326762412674725E-12,1.8842309650111858E-14
100,6,49,102.57164561925084,5.554951694222154E-4,5.415708936604131E-6
100,7,0,93.23846416035546,0.0,0.0
100,7,1,93.23846416035549,2.8421709430404007E-14,3.048281595621647E-16
100,7,2,93.23846416035549,2.8421709430404007E-14,3.048281595621647E-16
100,7,3,93.23846416035552,5.6843418860808015E-14,6.096563191243294E-16
100,7,4,93.23846416035552,5.6843418860808015E-14,6.096563191243294E-16
100,7,5,93.23846416035552,5.6843418860808015E-14,6.096563191243294E-16
100,7,6,93.23846416035552,5.6843418860808015E-14,6.096563191243294E-16
100,7,7,93.23846416035552,5.6843418860808015E-14,6.096563191243294E-16
100,7,8,93.23846416035553,7.105427357601002E-14,7.620703989054117E-16
100,7,9,93.23846416035553,7.105427357601002E-14,7.620703989054117E-16
100,7,10,93.23846416035553,7.105427357601002E-14,7.620703989054117E-16
100,7,11,93.23846416035553,7.105427357601002E-14,7.620703989054117E-16
100,7,12,93.23846416035553,7.105427357601002E-14,7.620703989054117E-16
100,7,13,93.23846416035555,8.526512829121202E-14,9.14484478686494E-16
100,7,14,93.23846416035555,8.526512829121202E-14,9.14484478686494E-16
100,7,15,93.23846416035555,8.526512829121202E-14,9.14484478686494E-16
100,7,16,93.23846416035556,9.947598300641403E-14,1.0668985584675765E-15
100,7,17,93.23846416035556,9.947598300641403E-14,1.0668985584675765E-15
100,7,18,93.23846416035559,1.2789769243681803E-13,1.3717267180297411E-15
100,7,19,93.2384641603556,1.4210854715202004E-13,1.5241407978108234E-15
100,7,20,93.23846416035562,1.5631940186722204E-13,1.6765548775919058E-15
100,7,21,93.23846416035562,1.5631940186722204E-13,1.6765548775919058E-15
100,7,22,93.23846416035563,1.7053025658242404E-13,1.828968957372988E-15
100,7,23,93.23846416035568,2.1316282072803006E-13,2.286211196716235E-15
100,7,24,93.23846416035568,2.1316282072803006E-13,2.286211196716235E-15
100,7,25,93.23846416035569,2.2737367544323206E-13,2.4386252764973176E-15
100,7,26,93.2384641603557,2.4158453015843406E-13,2.5910393562783997E-15
100,7,27,93.23846416035573,2.7000623958883807E-13,2.8958675158405643E-15
100,7,28,93.23846416035576,2.984279490192421E-13,3.200695675402729E-15
100,7,29,93.23846416035576,2.984279490192421E-13,3.200695675402729E-15
100,7,30,93.23846416035579,3.268496584496461E-13,3.5055238349648936E-15
100,7,31,93.2384641603558,3.410605131648481E-13,3.657937914745976E-15
100,7,32,93.23846416035583,3.694822225952521E-13,3.962766074308141E-15
100,7,33,93.23846416035583,3.694822225952521E-13,3.962766074308141E-15
100,7,34,93.23846416035585,3.836930773104541E-13,4.115180154089223E-15
100,7,35,93.23846416035586,3.979039320256561E-13,4.267594233870306E-15
100,7,36,93.23846416035603,5.684341886080801E-13,6.096563191243294E-15
100,7,37,93.23846416035606,5.968558980384842E-13,6.401391350805458E-15
100,7,38,93.23846416035622,7.531752999057062E-13,8.077946228397364E-15
100,7,39,93.2384641603565,1.0373923942097463E-12,1.1126227824019011E-14
100,7,40,93.23846416035869,3.225864020350855E-12,3.459799611030569E-14
100,7,41,93.23846416036184,6.3806737671257E-12,6.843392182170597E-14
100,7,42,93.23846416036767,1.2207124200358521E-11,1.3092369453194972E-13
100,7,43,93.23846416043959,8.412825991399586E-11,9.022913523040074E-13
100,7,44,93.23867304814732,2.0888779185668227E-4,2.2403607109768367E-6
100,7,45,93.23867304814733,2.0888779187089312E-4,2.240360711129251E-6
100,7,46,93.23867304814746,2.0888779199879082E-4,2.2403607125009776E-6
100,7,47,93.2387520385644,2.8787820893683147E-4,3.0875477361116364E-6
100,7,48,93.2387520385644,2.8787820893683147E-4,3.0875477361116364E-6
100,7,49,93.2387520385644,2.8787820893683147E-4,3.0875477361116364E-6
100,8,0,86.2354829240948,0.0,0.0
100,8,1,86.23548292409481,1.4210854715202004E-14,1.6479126959502874E-16
100,8,2,86.23548292409481,1.4210854715202004E-14,1.6479126959502874E-16
100,8,3,86.23548292409481,1.4210854715202004E-14,1.6479126959502874E-16
100,8,4,86.23548292409484,4.263256414560601E-14,4.943738087850863E-16
100,8,5,86.23548292409484,4.263256414560601E-14,4.943738087850863E-16
100,8,6,86.23548292409484,4.263256414560601E-14,4.943738087850863E-16
100,8,7,86.23548292409484,4.263256414560601E-14,4.943738087850863E-16
100,8,8,86.23548292409484,4.263256414560601E-14,4.943738087850863E-16
100,8,9,86.23548292409485,5.6843418860808015E-14,6.59165078380115E-16
100,8,10,86.23548292409485,5.6843418860808015E-14,6.59165078380115E-16
100,8,11,86.23548292409487,7.105427357601002E-14,8.239563479751438E-16
100,8,12,86.23548292409487,7.105427357601002E-14,8.239563479751438E-16
100,8,13,86.23548292409487,7.105427357601002E-14,8.239563479751438E-16
100,8,14,86.23548292409488,8.526512829121202E-14,9.887476175701725E-16
100,8,15,86.23548292409488,8.526512829121202E-14,9.887476175701725E-16
100,8,16,86.23548292409488,8.526512829121202E-14,9.887476175701725E-16
100,8,17,86.2354829240949,9.947598300641403E-14,1.1535388871652013E-15
100,8,18,86.23548292409491,1.1368683772161603E-13,1.31833015676023E-15
100,8,19,86.23548292409491,1.1368683772161603E-13,1.31833015676023E-15
100,8,20,86.23548292409492,1.2789769243681803E-13,1.4831214263552588E-15
100,8,21,86.23548292409492,1.2789769243681803E-13,1.4831214263552588E-15
100,8,22,86.23548292409492,1.2789769243681803E-13,1.4831214263552588E-15
100,8,23,86.23548292409494,1.4210854715202004E-13,1.6479126959502876E-15
100,8,24,86.23548292409494,1.4210854715202004E-13,1.6479126959502876E-15
100,8,25,86.23548292409494,1.4210854715202004E-13,1.6479126959502876E-15
100,8,26,86.23548292409494,1.4210854715202004E-13,1.6479126959502876E-15
100,8,27,86.23548292409495,1.5631940186722204E-13,1.8127039655453164E-15
100,8,28,86.23548292409495,1.5631940186722204E-13,1.8127039655453164E-15
100,8,29,86.23548292409495,1.5631940186722204E-13,1.8127039655453164E-15
100,8,30,86.23548292409495,1.5631940186722204E-13,1.8127039655453164E-15
100,8,31,86.23548292409497,1.7053025658242404E-13,1.977495235140345E-15
100,8,32,86.23548292409497,1.7053025658242404E-13,1.977495235140345E-15
100,8,33,86.235482924095,1.9895196601282805E-13,2.3070777743304027E-15
100,8,34,86.235482924095,1.9895196601282805E-13,2.3070777743304027E-15
100,8,35,86.23548292409501,2.1316282072803006E-13,2.4718690439254313E-15
100,8,36,86.23548292409502,2.2737367544323206E-13,2.63666031352046E-15
100,8,37,86.23548292409502,2.2737367544323206E-13,2.63666031352046E-15
100,8,38,86.23548292409504,2.4158453015843406E-13,2.801451583115489E-15
100,8,39,86.23548292409504,2.4158453015843406E-13,2.801451583115489E-15
100,8,40,86.23548292409505,2.5579538487363607E-13,2.9662428527105175E-15
100,8,41,86.23548292409507,2.7000623958883807E-13,3.131034122305546E-15
100,8,42,86.23548292409508,2.8421709430404007E-13,3.295825391900575E-15
100,8,43,86.2354829240951,2.984279490192421E-13,3.4606166614956038E-15
100,8,44,86.2354829240951,2.984279490192421E-13,3.4606166614956038E-15
100,8,45,86.23548292409511,3.126388037344441E-13,3.625407931090633E-15
100,8,46,86.2354829240952,3.979039320256561E-13,4.614155548660805E-15
100,8,47,86.23548292409544,6.394884621840902E-13,7.415607131776294E-15
100,8,48,86.23556013393289,7.720983809633708E-5,8.953372263746449E-7
100,8,49,86.23556013393429,7.720983948900084E-5,8.953372425241892E-7
100,16,0,59.703370479326686,0.0,0.0
100,16,1,59.70337047932674,5.6843418860808015E-14,9.520973171940272E-16
100,16,2,59.70337047932675,6.394884621840902E-14,1.0711094818432805E-15
100,16,3,59.70337047932676,7.105427357601002E-14,1.190121646492534E-15
100,16,4,59.70337047932676,7.105427357601002E-14,1.190121646492534E-15
100,16,5,59.70337047932678,9.237055564881302E-14,1.547158140440294E-15
100,16,6,59.70337047932678,9.237055564881302E-14,1.547158140440294E-15
100,16,7,59.70337047932679,1.0658141036401503E-13,1.785182469738801E-15
100,16,8,59.70337047932682,1.3500311979441904E-13,2.2612311283358144E-15
100,16,9,59.70337047932686,1.7053025658242404E-13,2.8562919515820812E-15
100,16,10,59.70337047932687,1.8474111129762605E-13,3.094316280880588E-15
100,16,11,59.70337047932689,2.0605739337042905E-13,3.4513527748283485E-15
100,16,12,59.70337047932691,2.2026824808563106E-13,3.689377104126855E-15
100,16,13,59.70337047932691,2.2026824808563106E-13,3.689377104126855E-15
100,16,14,59.70337047932693,2.4158453015843406E-13,4.046413598074615E-15
100,16,15,59.703370479326935,2.4868995751603507E-13,4.165425762723868E-15
100,16,16,59.703370479326935,2.4868995751603507E-13,4.165425762723868E-15
100,16,17,59.70337047932697,2.8421709430404007E-13,4.760486585970136E-15
100,16,18,59.703370479326985,2.984279490192421E-13,4.9985109152686425E-15
100,16,19,59.70337047932701,3.268496584496461E-13,5.4745595738656555E-15
100,16,20,59.70337047932702,3.339550858072471E-13,5.593571738514909E-15
100,16,21,59.703370479327035,3.481659405224491E-13,5.831596067813416E-15
100,16,22,59.70337047932705,3.623767952376511E-13,6.069620397111923E-15
100,16,23,59.70337047932706,3.765876499528531E-13,6.30764472641043E-15
100,16,24,59.703370479327305,6.181721801112872E-13,1.0354058324485045E-14
100,16,25,59.7033704793275,8.171241461241152E-13,1.368639893466414E-14
100,16,26,59.70337047932752,8.313350008393172E-13,1.3924423263962646E-14
100,16,27,59.703370479327546,8.597567102697212E-13,1.440047192255966E-14
100,16,28,59.70337047932758,8.952838470577262E-13,1.4995532745805927E-14
100,16,29,59.703370479327816,1.1297629498585593E-12,1.8922934179231288E-14
100,16,30,59.70337047932785,1.1652900866465643E-12,1.9517995002477556E-14
100,16,31,59.70337047932794,1.2505552149377763E-12,2.0946140978268598E-14
100,16,32,59.70337047932794,1.2505552149377763E-12,2.0946140978268598E-14
100,16,33,59.703370479328264,1.5774048733874224E-12,2.6420700552134252E-14
100,16,34,59.70337047932872,2.0321522242738865E-12,3.403747908968647E-14
100,16,35,59.703370479330125,3.439026841078885E-12,5.760188769023863E-14
100,16,36,59.70337047933202,5.336175945558352E-12,8.93781356515893E-14
100,16,37,59.70337134494985,8.656231642589773E-7,1.4498731936059023E-8
100,16,38,59.70337134494989,8.656232068915415E-7,1.4498732650132011E-8
100,16,39,59.70337134494995,8.656232637349603E-7,1.4498733602229329E-8
100,16,40,59.70337134495005,8.656233632109434E-7,1.4498735268399634E-8
100,16,41,59.703371344950135,8.656234484760716E-7,1.449873669654561E-8
100,16,42,59.70337134495029,8.656236047954735E-7,1.449873931481323E-8
100,16,43,59.70337134495106,8.656243721816281E-7,1.4498752168127014E-8
100,16,44,59.7033713449529,8.656262124873138E-7,1.4498782992277658E-8
100,16,45,59.70337290827981,2.4289531239674034E-6,4.068368509962884E-8
100,16,46,59.703464826142145,9.43468154588345E-5,1.5802594510389274E-6
100,16,47,59.703464826142344,9.434681565778646E-5,1.5802594543712681E-6
100,16,48,59.70727910144031,0.003908622113620197,6.54673610926811E-5
100,16,49,59.71063462170577,0.00726414237908557,1.2167055763796288E-4
100,32,0,43.35911538302055,0.0,0.0
100,32,1,43.359115383020715,1.6342482922482304E-13,3.769099710203504E-15
100,32,2,43.359115383020864,3.126388037344441E-13,7.210451619519747E-15
100,32,3,43.35911538302088,3.268496584496461E-13,7.538199420407007E-15
100,32,4,43.35911538302094,3.907985046680551E-13,9.013064524399684E-15
100,32,5,43.35911538302097,4.192202140984591E-13,9.668560126174205E-15
100,32,6,43.359115383021,4.476419235288631E-13,1.0324055727948727E-14
100,32,7,43.35911538302102,4.689582056016661E-13,1.0815677429279619E-14
100,32,8,43.359115383021035,4.831690603168681E-13,1.1143425230166881E-14
100,32,9,43.3591153830211,5.471179065352771E-13,1.2618290334159556E-14
100,32,10,43.359115383021106,5.542233338928781E-13,1.2782164234603187E-14
100,32,11,43.3591153830212,6.465938895416912E-13,1.4912524940370385E-14
100,32,12,43.3591153830212,6.465938895416912E-13,1.4912524940370385E-14
100,32,13,43.35911538302133,7.815970093361102E-13,1.8026129048799367E-14
100,32,14,43.35911538302136,8.100187187665142E-13,1.8681624650573888E-14
100,32,15,43.35911538302151,9.592326932761353E-13,2.2122976559890132E-14
100,32,16,43.35911538302151,9.592326932761353E-13,2.2122976559890132E-14
100,32,17,43.35911538302159,1.0373923942097463E-12,2.3925589464770066E-14
100,32,18,43.359115383021724,1.1723955140041653E-12,2.7039193573199048E-14
100,32,19,43.35911538302197,1.4210854715202004E-12,3.277478008872612E-14
100,32,20,43.35911538302212,1.5702994460298214E-12,3.621613199804236E-14
100,32,21,43.35911538302243,1.8758328224066645E-12,4.3262709717118475E-14
100,32,22,43.35911538302246,1.9113599591946695E-12,4.408207921933663E-14
100,32,23,43.35911538302292,2.3661073100811336E-12,5.457000884772899E-14
100,32,24,43.35911538302322,2.6716406864579767E-12,6.161658656680511E-14
100,32,25,43.359115383023905,3.353761712787673E-12,7.734848100939364E-14
100,32,26,43.35911538302404,3.488764832582092E-12,8.046208511782263E-14
100,32,27,43.359115383024175,3.623767952376511E-12,8.35756892262516E-14
100,32,28,43.35911538302616,5.6061821851471905E-12,1.2929650745002454E-13
100,32,29,43.35911538302722,6.671996288787341E-12,1.5387759251656914E-13
100,32,30,43.35911538303099,1.0437872788315872E-11,2.4073075975169333E-13
100,32,31,43.359115383035046,1.4495071809506044E-11,3.343027569050064E-13
100,32,32,43.359115383039764,1.921307557495311E-11,4.4311502679957715E-13
100,32,33,43.35911538304292,2.2367885321727954E-11,5.158750385965492E-13
100,32,34,43.35911538321145,1.9090151681666612E-10,4.402800083219023E-12
100,32,35,43.35912260599819,7.222977636445194E-6,1.665849861704908E-7
100,32,36,43.35912260599847,7.222977920662288E-6,1.6658499272544682E-7
100,32,37,43.35912260599863,7.22297807698169E-6,1.6658499633067263E-7
100,32,38,43.359122605998685,7.222978133825109E-6,1.6658499764166385E-7
100,32,39,43.35912260599877,7.222978219090237E-6,1.6658499960815065E-7
100,32,40,43.359122606000255,7.222979704124555E-6,1.6658503385779584E-7
100,32,41,43.35913752371467,2.2140694120764692E-5,5.106352822279903E-7
100,32,42,43.35917777929951,6.239627895610056E-5,1.4390579329147238E-6
100,32,43,43.35917777929966,6.239627910531453E-5,1.4390579363560757E-6
100,32,44,43.35917777929971,6.239627916215795E-5,1.439057937667067E-6
100,32,45,43.35917777930142,6.239628086746052E-5,1.4390579769968031E-6
100,32,46,43.35917777943185,6.239641130179052E-5,1.4390609852299935E-6
100,32,47,43.35925083135365,1.3544833309708793E-4,3.1238721523855064E-6
100,32,48,43.35949456543641,3.791824158554391E-4,8.745160331475008E-6
100,32,49,43.360731290075705,0.001615907055153798,3.726798946148675E-5
100,64,0,32.903120997259464,0.0,0.0
100,64,1,32.90312099725956,9.947598300641403E-14,3.0232993099560216E-15
100,64,2,32.90312099725976,2.984279490192421E-13,9.069897929868065E-15
100,64,3,32.90312099726007,6.039613253960852E-13,1.8355745810447276E-14
100,64,4,32.903120997260736,1.2718714970105793E-12,3.865504117729485E-14
100,64,5,32.90312099726076,1.2931877790833823E-12,3.930289102942828E-14
100,64,6,32.903120997261,1.5347723092418164E-12,4.6645189353607195E-14
100,64,7,32.90312099726104,1.5774048733874224E-12,4.794088905787406E-14
100,64,8,32.90312099726108,1.6129320101754274E-12,4.902063881142978E-14
100,64,9,32.90312099726121,1.7479351299698465E-12,5.3123687874941525E-14
100,64,10,32.90312099726129,1.8260948309034575E-12,5.549913733276411E-14
100,64,11,32.90312099726129,1.8260948309034575E-12,5.549913733276411E-14
100,64,12,32.90312099726176,2.2950530365051236E-12,6.975183407969964E-14
100,64,13,32.903120997262825,3.360867140145274E-12,1.021443266863713E-13
100,64,14,32.903120997263294,3.82982534574694E-12,1.1639702343330683E-13
100,64,15,32.90312099726393,4.46931380793103E-12,1.3583251899730984E-13
100,64,16,32.90312099726472,5.258016244624741E-12,1.5980296352624685E-13
100,64,17,32.903120997265965,6.501466032204917E-12,1.9759420490069714E-13
100,64,18,32.90312099726682,7.354117315117037E-12,2.2350819898603446E-13
100,64,19,32.9031209972685,9.038103598868474E-12,2.7468833730457567E-13
100,64,20,32.90312099726942,9.954703727999004E-12,3.025458809463133E-13
100,64,21,32.90312099727167,1.2207124200358521E-11,3.710020153217461E-13
100,64,22,32.90312099727697,1.750777300912887E-11,5.321006785522598E-13
100,64,23,32.90312099727884,1.9376500404177932E-11,5.888955155892908E-13
100,64,24,32.90312099728883,2.936673126896494E-11,8.925211462891598E-13
100,64,25,32.90312099729096,3.149835947624524E-11,9.573061315025032E-13
100,64,26,32.903120997663784,4.043201329295698E-10,1.228820004531625E-11
100,64,27,32.90313309129534,1.2094035874099518E-5,3.6756500622256605E-7
100,64,28,32.903133091295466,1.209403600199721E-5,3.6756501010966515E-7
100,64,29,32.90313309129549,1.2094036023313492E-5,3.67565010757515E-7
100,64,30,32.90313309129554,1.2094036073051484E-5,3.6756501226916464E-7
100,64,31,32.90313309129561,1.2094036144105758E-5,3.675650144286642E-7
100,64,32,32.903133091295615,1.2094036151211185E-5,3.675650146446141E-7
100,64,33,32.90313309129574,1.2094036279108877E-5,3.675650185317132E-7
100,64,34,32.90313309129706,1.2094037593612939E-5,3.675650584824541E-7
100,64,35,32.903133091300234,1.2094040769738967E-5,3.675651550120821E-7
100,64,36,32.90313391269743,1.2915437963556542E-5,3.9252926689332247E-7
100,64,37,32.90314244371006,2.1446450595874467E-5,6.518059669069315E-7
100,64,38,32.90314244371039,2.1446450922724125E-5,6.518059768406293E-7
100,64,39,32.90314244371045,2.144645098667297E-5,6.518059787841788E-7
100,64,40,32.903142443710465,2.1446451000883826E-5,6.518059792160788E-7
100,64,41,32.90314244371053,2.1446451064832672E-5,6.518059811596283E-7
100,64,42,32.90314244372275,2.1446463286167727E-5,6.518063525935435E-7
100,64,43,32.903145071043966,2.4073784501865703E-5,7.316565654629187E-7
100,64,44,32.90347352022038,3.525229609167013E-4,1.0713967253928991E-5
100,64,45,32.90347375943782,3.527621783590007E-4,1.072123761111849E-5
100,64,46,32.90347375943967,3.527621802064118E-4,1.0721237667265477E-5
100,64,47,32.90352230544135,4.0130818188544026E-4,1.219666006513077E-5
100,64,48,32.908359477683696,0.00523848042423225,1.5920922591715749E-4
100,64,49,32.908359477683774,0.00523848042431041,1.5920922591953295E-4
100,128,0,26.090752785539234,0.0,0.0
100,128,1,26.090752785539422,1.8829382497642655E-13,7.21687973222406E-15
100,128,2,26.09075278553948,2.4513724383723456E-13,9.395560406103023E-15
100,128,3,26.09075278553955,3.161915174132446E-13,1.2118911248451725E-14
100,128,4,26.090752785539557,3.232969447708456E-13,1.2391246332686595E-14
100,128,5,26.09075278553968,4.476419235288631E-13,1.7157110306796825E-14
100,128,6,26.0907527855397,4.654054919228656E-13,1.7837948017383998E-14
100,128,7,26.090752785539713,4.796163466380676E-13,1.838261818585374E-14
100,128,8,26.090752785539777,5.435651928564766E-13,2.083363394396757E-14
100,128,9,26.09075278553984,6.075140390748857E-13,2.3284649702081402E-14
100,128,10,26.090752785539912,6.785683126508957E-13,2.6008000544430105E-14
100,128,11,26.090752785540047,8.135714324453147E-13,3.118236714489264E-14
100,128,12,26.09075278554006,8.277822871605167E-13,3.172703731336238E-14
100,128,13,26.090752785540126,8.917311333789257E-13,3.417805307147621E-14
100,128,14,26.090752785540175,9.414691248821327E-13,3.6084398661120305E-14
100,128,15,26.090752785540193,9.592326932761353E-13,3.676523637170748E-14
100,128,16,26.090752785540356,1.1226575225009583E-12,4.302894330910949E-14
100,128,17,26.090752785540474,1.2398970739013748E-12,4.7522472198984855E-14
100,128,18,26.090752785540545,1.3109513474773848E-12,5.0245823041333555E-14
100,128,19,26.090752785541714,2.4797941478027496E-12,9.504494439796971E-14
100,128,20,26.090752785544108,4.874323167314287E-12,1.8682186778512098E-13
100,128,21,26.090752785545316,6.0822458181064576E-12,2.331188321050489E-13
100,128,22,26.09075278554532,6.085798531785258E-12,2.332549996471663E-13
100,128,23,26.090752785545728,6.494360604847316E-12,2.489142669906714E-13
100,128,24,26.090752785547146,7.911893362688716E-12,3.03245116295528E-13
100,128,25,26.0907527855482,8.967049325292464E-12,3.436868763044062E-13
100,128,26,26.090752785548528,9.29389898374211E-12,3.5621429017921024E-13
100,128,27,26.09075278555286,1.3624656958199921E-11,5.222025240203637E-13
100,128,28,26.090752785555264,1.602984411874786E-11,6.143879500338671E-13
100,128,29,26.090752785568338,2.9103830456733704E-11,1.1154845050260283E-12
100,128,30,26.09075278558127,4.203570824756753E-11,1.6111343583334922E-12
100,128,31,26.090752785619603,8.036948884182493E-11,3.080382137780617E-12
100,128,32,26.090752785896342,3.5710812085198995E-10,1.3687152831018224E-11
100,128,33,26.090754790373982,2.0048347479928452E-6,7.684081653266908E-8
100,128,34,26.090774423082113,2.163754287920483E-5,8.293184584232238E-7
100,128,35,26.090774423082383,2.163754314921107E-5,8.29318468771957E-7
100,128,36,26.090774423082884,2.1637543650143698E-5,8.293184879715804E-7
100,128,37,26.09077442308829,2.1637549057373917E-5,8.293186952185795E-7
100,128,38,26.090774476706738,2.1691167503945508E-5,8.313737699422689E-7
100,128,39,26.090774476706898,2.1691167663817623E-5,8.313737760698084E-7
100,128,40,26.090774476707264,2.1691168029747132E-5,8.313737900950652E-7
100,128,41,26.09077447671837,2.1691179135530092E-5,8.313742157548018E-7
100,128,42,26.090783682897314,3.0897358080039794E-5,1.1842263936962606E-6
100,128,43,26.090788836647274,3.605110804016931E-5,1.3817580633453623E-6
100,128,44,26.090809310548227,5.652500899344659E-5,2.1664767382555363E-6
100,128,45,26.091038518873606,2.857333343726509E-4,1.0951517448397206E-5
100,128,46,26.09103851888216,2.8573334292758545E-4,1.0951517776288647E-5
100,128,47,26.09107556360578,3.2277806654690266E-4,1.2371358894857261E-5
100,128,48,26.091299569489763,5.46783950529317E-4,2.0957001701858573E-5
100,128,49,26.830070985584126,0.7393182000448917,0.028336407390079518
100,256,0,21.48235488678305,0.0,0.0
100,256,1,21.482354886783117,6.750155989720952E-14,3.142186238564546E-15
100,256,2,21.482354886783167,1.1723955140041653E-13,5.4574813617173686E-15
100,256,3,21.48235488678349,4.405364961712621E-13,2.050689966221072E-14
100,256,4,21.48235488678398,9.308109838457312E-13,4.332909444757426E-14
100,256,5,21.482354886783998,9.485745522397337E-13,4.4155985562985985E-14
100,256,6,21.482354886784115,1.0658141036401503E-12,4.9613466924703356E-14
100,256,7,21.482354886784275,1.2256862191861728E-12,5.705548696340885E-14
100,256,8,21.482354886784574,1.5241141682054149E-12,7.094725770232579E-14
100,256,9,21.482354886784684,1.6342482922482304E-12,7.607398261787847E-14
100,256,10,21.48235488678477,1.7195134205394424E-12,8.004305997185474E-14
100,256,11,21.482354886785107,2.05702122002549E-12,9.575399116467747E-14
100,256,12,21.48235488678511,2.0605739337042905E-12,9.591936938775981E-14
100,256,13,21.482354886786013,2.9629632081196178E-12,1.3792543805067531E-13
100,256,14,21.482354886786247,3.197442310920451E-12,1.4884040077411007E-13
100,256,15,21.48235488678654,3.488764832582092E-12,1.624014150668623E-13
100,256,16,21.482354886786982,3.9328540424321545E-12,1.8307369295215538E-13
100,256,17,21.482354886788496,5.446310069601168E-12,2.5352481598523414E-13
100,256,18,21.482354886788936,5.88684656577243E-12,2.7403171564744487E-13
100,256,19,21.482354886793463,1.0413003792564268E-11,4.847235718543518E-13
100,256,20,21.48235488679759,1.454125708733045E-11,6.768930670760361E-13
100,256,21,21.482354886800763,1.7713830402499298E-11,8.245758202885697E-13
100,256,22,21.482354886804593,2.1543655748246238E-11,1.0028535447713372E-12
100,256,23,21.48235488680493,2.1881163547732285E-11,1.0185644759641598E-12
100,256,24,21.48235488680866,2.561151291047281E-11,1.1922116102006216E-12
100,256,25,21.482354886815926,3.2876812383619836E-11,1.530410076404016E-12
100,256,26,21.48235488681881,3.576161589080584E-11,1.6646971935468799E-12
100,256,27,21.482354886819408,3.6358471788844327E-11,1.6924807350247138E-12
100,256,28,21.482354886833445,5.0395243533785106E-11,2.345890094423057E-12
100,256,29,21.482354886833846,5.079670017948956E-11,2.364577833631362E-12
100,256,30,21.4823548868407,5.764988486589573E-11,2.6835924259572043E-12
100,256,31,21.482354886850302,6.725286993969348E-11,3.1306097629487814E-12
100,256,32,21.482354886851795,6.874500968478969E-11,3.2000686166433664E-12
100,256,33,21.482354886919115,1.3606538118438039E-10,6.333820565830713E-12
100,256,34,21.48235666183973,1.7750566811969293E-6,8.262858939589659E-8
100,256,35,21.48235666184034,1.7750572887109684E-6,8.262861767557274E-8
100,256,36,21.482356661840598,1.775057548059067E-6,8.262862974818302E-8
100,256,37,21.48235666184249,1.7750594416554577E-6,8.262871789477593E-8
100,256,38,21.482356661847973,1.775064923492664E-6,8.262897307337415E-8
100,256,39,21.482356661854222,1.775071172716025E-6,8.262926397366855E-8
100,256,40,21.482356661854237,1.7750711869268798E-6,8.262926463518144E-8
100,256,41,21.482361122102283,6.235319233383052E-6,2.9025305960378264E-7
100,256,42,21.482369268812622,1.4382029572601596E-5,6.694810530967484E-7
100,256,43,21.482369268813116,1.4382030066428797E-5,6.694810760843215E-7
100,256,44,21.482394162824342,3.9276041292168884E-5,1.828293103766447E-6
100,256,45,21.48239445322349,3.956644043867641E-5,1.8418111351013726E-6
100,256,46,21.48253326766221,1.7838087915933443E-4,8.303599866003643E-6
100,256,47,21.483330160043018,9.752732599679348E-4,4.5398805908749255E-5
100,256,48,21.483330160054635,9.752732715853085E-4,4.5398806449536045E-5
100,256,49,21.483692935160754,0.0013380483777041263,6.228592650833435E-5
100,512,0,18.216101840540297,0.0,0.0
100,512,1,18.216101840540347,4.973799150320701E-14,2.730441009750732E-15
100,512,2,18.2161018405404,1.0302869668521453E-13,5.655913520197944E-15
100,512,3,18.216101840540556,2.5934809855243657E-13,1.4237299550843103E-14
100,512,4,18.216101840540905,6.075140390748857E-13,3.3350386619098226E-14
100,512,5,18.216101840540908,6.110667527536862E-13,3.3545418119794705E-14
100,512,6,18.216101840541114,8.171241461241152E-13,4.4857245160190597E-14
100,512,7,18.216101840541207,9.094947017729282E-13,4.9928064178299096E-14
100,512,8,18.216101840541313,1.0160761121369433E-12,5.5779009199193524E-14
100,512,9,18.216101840541334,1.0373923942097463E-12,5.694919820337241E-14
100,512,10,18.216101840541366,1.0693668173189508E-12,5.870448170964073E-14
100,512,11,18.216101840541437,1.1404210908949608E-12,6.260511172357035E-14
100,512,12,18.216101840541604,1.3073986337985843E-12,7.177159225630496E-14
100,512,13,18.216101840541615,1.3180567748349858E-12,7.235668675839439E-14
100,512,14,18.216101840542272,1.9753088054130785E-12,1.0843751438724335E-13
100,512,15,18.21610184054253,2.234656903965515E-12,1.2267481393808646E-13
100,512,16,18.21610184054315,2.8528290840768022E-12,1.5661029505927413E-13
100,512,17,18.216101840544063,3.765876499528531E-12,2.067333907382697E-13
100,512,18,18.216101840544127,3.82982534574694E-12,2.1024395775080634E-13
100,512,19,18.216101840544933,4.636291350834654E-12,2.545161084089075E-13
100,512,20,18.21610184054513,4.831690603168681E-12,2.6524284094721397E-13
100,512,21,18.216101840545168,4.870770453635487E-12,2.6738818745487524E-13
100,512,22,18.216101840545257,4.959588295605499E-12,2.7226397497228724E-13
100,512,23,18.216101840545644,5.346834086594754E-12,2.9352240854820367E-13
100,512,24,18.21610184054691,6.611600156247732E-12,3.6295362279615084E-13
100,512,25,18.216101840547807,7.510436716984259E-12,4.122965924723605E-13
100,512,26,18.216101840548582,8.284928298962768E-12,4.548134596241933E-13
100,512,27,18.21610184054959,9.29389898374211E-12,5.102024058219939E-13
100,512,28,18.216101840550202,9.904965736495797E-12,5.437478239417885E-13
100,512,29,18.216101840550454,1.0157208407690632E-11,5.575950604912388E-13
100,512,30,18.216101840550696,1.0398792937849066E-11,5.708572025385995E-13
100,512,31,18.216101840555705,1.5408119224957773E-11,8.458516185206374E-13
100,512,32,18.216101840556973,1.667643800828955E-11,9.15477864269281E-13
100,512,33,18.216101840559737,1.944044925039634E-11,1.0672123718111432E-12
100,512,34,18.216101840565983,2.5686119897727622E-11,1.4100777500355565E-12
100,512,35,18.216101840579448,3.915090474038152E-11,2.149247137675219E-12
100,512,36,18.216101840591723,5.142553050063725E-11,2.82308097258156E-12
100,512,37,18.216101840599084,5.878675324311189E-11,3.2271862420246686E-12
100,512,38,18.21611201690894,1.017636864375504E-5,5.586468901434954E-7
100,512,39,18.216112016909694,1.017636939693034E-5,5.586469314901735E-7
100,512,40,18.21614164021565,3.979967535272522E-5,2.1848623652372347E-6
100,512,41,18.216141640219707,3.979967940992424E-5,2.1848625879632086E-6
100,512,42,18.2161416403336,3.979979330281935E-5,2.1848688402830577E-6
100,512,43,18.216145582166966,4.374162666920256E-5,2.4012616448956547E-6
100,512,44,18.216145582168444,4.374162814713145E-5,2.4012617260287594E-6
100,512,45,18.21614558217081,4.374163051323876E-5,2.4012618559197384E-6
100,512,46,18.216202348316965,1.0050777666847921E-4,5.517523866977794E-6
100,512,47,18.218160620049648,0.002058779509351183,1.1301976281057719E-4
100,512,48,18.249915368998778,0.033813528458480846,0.001856243929380553
100,512,49,18.249915369009155,0.03381352846885832,0.0018562439299502401
100,1024,0,15.785473700118061,0.0,0.0
100,1024,1,15.785473700118287,2.255973186038318E-13,1.4291450664679424E-14
100,1024,2,15.785473700118539,4.778399897986674E-13,3.027086794329736E-14
100,1024,3,15.785473700118695,6.341593916658894E-13,4.017360541173664E-14
100,1024,4,15.785473700118738,6.767919558114954E-13,4.2874351994038266E-14
100,1024,5,15.785473700118835,7.744915819785092E-13,4.906356291181282E-14
100,1024,6,15.785473700119379,1.3180567748349858E-12,8.349808183615851E-14
100,1024,7,15.785473700119413,1.3518075547835906E-12,8.563617288048063E-14
100,1024,8,15.785473700119574,1.5134560271690134E-12,9.587650367170762E-14
100,1024,9,15.785473700120114,2.0534685063466895E-12,1.3008596038086151E-13
100,1024,10,15.78547370012052,2.4584778657299466E-12,1.5574305291272694E-13
100,1024,11,15.785473700120978,2.9167779302952113E-12,1.847760786724694E-13
100,1024,12,15.785473700121035,2.9736213491560193E-12,1.8837707411553822E-13
100,1024,13,15.785473700121223,3.161915174132446E-12,2.0030537152070372E-13
100,1024,14,15.785473700121436,3.375077994860476E-12,2.1380910443221183E-13
100,1024,15,15.78547370012171,3.6486369481281145E-12,2.311388950019806E-13
100,1024,16,15.785473700121797,3.735678433258727E-12,2.3665291927417974E-13
100,1024,17,15.785473700121862,3.801403636316536E-12,2.4081657025522806E-13
100,1024,18,15.78547370012215,4.0891734442993766E-12,2.5904660968576405E-13
100,1024,19,15.785473700122457,4.39648317751562E-12,2.785144912998549E-13
100,1024,20,15.785473700122921,4.860112312599085E-12,3.0788511038238504E-13
100,1024,21,15.785473700123564,5.503153488461976E-12,3.486213713321012E-13
100,1024,22,15.785473700123802,5.7411853049416095E-12,3.6370053974995193E-13
100,1024,23,15.785473700124092,6.03073146976385E-12,3.820431102880838E-13
100,1024,24,15.785473700124609,6.547651310029323E-12,4.14789662598491E-13
100,1024,25,15.78547370012493,6.8691718979607685E-12,4.35157793073349E-13
100,1024,26,15.785473700125834,7.773337529215496E-12,4.924361268396627E-13
100,1024,27,15.785473700127863,9.801937039810582E-12,6.209466517141815E-13
100,1024,28,15.785473700128364,1.0302869668521453E-11,6.526804240562256E-13
100,1024,29,15.785473700129522,1.1461054327810416E-11,7.260507062087531E-13
100,1024,30,15.785473700133384,1.532285409666656E-11,9.706933341222418E-13
100,1024,31,15.785473700135551,1.7490009440734866E-11,1.1079812853892409E-12
100,1024,32,15.78547370013662,1.8559376258053817E-11,1.1757250121619734E-12
100,1024,33,15.785473700148032,2.9970692594361026E-11,1.898624847358041E-12
100,1024,34,15.78547370018346,6.539835339935962E-11,4.14294525725069E-12
100,1024,35,15.785473700292878,1.7481660563589685E-10,1.1074523891835402E-11
100,1024,36,15.785483535054745,9.834936683716933E-6,6.230371587545946E-7
100,1024,37,15.78552725132606,5.3551207999547046E-5,3.3924359203199923E-6
100,1024,38,15.785527251328302,5.355121024130938E-5,3.39243606233425E-6
100,1024,39,15.785542535472112,6.883535405144414E-5,4.3606771237361925E-6
100,1024,40,15.78556803276248,9.43326444193815E-5,5.975914705598982E-6
100,1024,41,15.785568032765614,9.433264755287496E-5,5.975914904103856E-6
100,1024,42,15.785602316438618,1.2861632055738426E-4,8.147764394072148E-6
100,1024,43,15.785612918821498,1.3921870343658327E-4,8.819418794859609E-6
100,1024,44,15.786026701572112,5.530014540511274E-4,3.503230023733728E-5
100,1024,45,15.786026701576183,5.530014581225373E-4,3.5032300495258585E-5
100,1024,46,15.786101195843294,6.274957252330182E-4,3.975146626282904E-5
100,1024,47,15.816251614432405,0.030777914314343846,0.0019497618442779867
100,1024,48,15.87708540807256,0.09161170795449891,0.0058035450626872055
100,1024,49,15.877085408073503,0.09161170795544216,0.00580354506274696


==> static-results-v2/static-100-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,2.72685812228186E-9
7,5.861000294450022E-7
8,7.439184011151824E-9
16,3.938836381959281E-7
32,1.0146823975719077E-5
64,1.1247046766918896E-5
128,1.1780842743554958E-5
256,1.0383044447859517E-5
512,8.121565923549412E-6
1024,8.90015416636162E-6


==> static-results-v2/static-100-summary.csv <==
n,lambda,expectation
100,1,449.42303370798777
100,2,239.16537851811177
100,3,169.88375496328132
100,4,135.78504892630892
100,5,115.7045183444171
100,6,102.57109012408142
100,7,93.23846416035546
100,8,86.2354829240948
100,16,59.703370479326686
100,32,43.35911538302055
100,64,32.903120997259464
100,128,26.090752785539234
100,256,21.48235488678305
100,512,18.216101840540297
100,1024,15.785473700118061


==> static-results-v2/static-11-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
11,1,0,25.594449094742043,0.0,0.0
11,1,1,25.594449094742043,0.0,0.0
11,1,2,25.594449094742043,0.0,0.0
11,1,3,25.594449094742043,0.0,0.0
11,1,4,25.594449094742043,0.0,0.0
11,1,5,25.594449094742043,0.0,0.0
11,1,6,25.594449094742043,0.0,0.0
11,1,7,25.594449094742043,0.0,0.0
11,1,8,25.594449094742043,0.0,0.0
11,1,9,25.594449094742043,0.0,0.0
11,1,10,25.594449094742043,0.0,0.0
11,1,11,25.594449094742043,0.0,0.0
11,1,12,25.594449094742043,0.0,0.0
11,1,13,25.594449094742043,0.0,0.0
11,1,14,25.594449094742043,0.0,0.0
11,1,15,25.594449094742043,0.0,0.0
11,1,16,25.594449094742043,0.0,0.0
11,1,17,25.594449094742043,0.0,0.0
11,1,18,25.594449094742043,0.0,0.0
11,1,19,25.594449094742043,0.0,0.0
11,1,20,25.594449094742043,0.0,0.0
11,1,21,25.594449094742043,0.0,0.0
11,1,22,25.594449094742043,0.0,0.0
11,1,23,25.594449094742043,0.0,0.0
11,1,24,25.594449094742043,0.0,0.0
11,1,25,25.594449094742043,0.0,0.0
11,1,26,25.594449094742043,0.0,0.0
11,1,27,25.594449094742043,0.0,0.0
11,1,28,25.594449094742043,0.0,0.0
11,1,29,25.594449094742043,0.0,0.0
11,1,30,25.594449094742043,0.0,0.0
11,1,31,25.594449094742043,0.0,0.0
11,1,32,25.594449094742043,0.0,0.0
11,1,33,25.594449094742043,0.0,0.0
11,1,34,25.594449094742043,0.0,0.0
11,1,35,25.594449094742043,0.0,0.0
11,1,36,25.594449094742043,0.0,0.0
11,1,37,25.594449094742043,0.0,0.0
11,1,38,25.594449094742043,0.0,0.0
11,1,39,25.594449094742043,0.0,0.0
11,1,40,25.594449094742043,0.0,0.0
11,1,41,25.594449094742043,0.0,0.0
11,1,42,25.594449094742043,0.0,0.0
11,1,43,25.594449094742043,0.0,0.0
11,1,44,25.594449094742043,0.0,0.0
11,1,45,25.594449094742043,0.0,0.0
11,1,46,25.594449094742043,0.0,0.0
11,1,47,25.594449094742043,0.0,0.0
11,1,48,25.594449094742043,0.0,0.0
11,1,49,25.594449094742043,0.0,0.0
11,2,0,14.451851348380304,0.0,0.0
11,2,1,14.451851348380304,0.0,0.0
11,2,2,14.451851348380304,0.0,0.0
11,2,3,14.451851348380304,0.0,0.0
11,2,4,14.451851348380304,0.0,0.0
11,2,5,14.451851348380304,0.0,0.0
11,2,6,14.451851348380304,0.0,0.0
11,2,7,14.451851348380304,0.0,0.0
11,2,8,14.451851348380304,0.0,0.0
11,2,9,14.451851348380304,0.0,0.0
11,2,10,14.451851348380304,0.0,0.0
11,2,11,14.451851348380304,0.0,0.0
11,2,12,14.451851348380304,0.0,0.0
11,2,13,14.451851348380304,0.0,0.0
11,2,14,14.451851348380304,0.0,0.0
11,2,15,14.451851348380304,0.0,0.0
11,2,16,14.451851348380304,0.0,0.0
11,2,17,14.451851348380304,0.0,0.0
11,2,18,14.451851348380304,0.0,0.0
11,2,19,14.451851348380304,0.0,0.0
11,2,20,14.451851348380304,0.0,0.0
11,2,21,14.451851348380304,0.0,0.0
11,2,22,14.451851348380304,0.0,0.0
11,2,23,14.451851348380304,0.0,0.0
11,2,24,14.451851348380304,0.0,0.0
11,2,25,14.451851348380304,0.0,0.0
11,2,26,14.451851348380304,0.0,0.0
11,2,27,14.451851348380304,0.0,0.0
11,2,28,14.451851348380304,0.0,0.0
11,2,29,14.451851348380304,0.0,0.0
11,2,30,14.451851348380304,0.0,0.0
11,2,31,14.451851348380304,0.0,0.0
11,2,32,14.451851348380304,0.0,0.0
11,2,33,14.451851348380304,0.0,0.0
11,2,34,14.451851348380304,0.0,0.0
11,2,35,14.451851348380304,0.0,0.0
11,2,36,14.451851348380304,0.0,0.0
11,2,37,14.451851348380304,0.0,0.0
11,2,38,14.451851348380304,0.0,0.0
11,2,39,14.451851348380304,0.0,0.0
11,2,40,14.451851348380304,0.0,0.0
11,2,41,14.451851348380304,0.0,0.0
11,2,42,14.451851348380304,0.0,0.0
11,2,43,14.451851348380304,0.0,0.0
11,2,44,14.451851348380304,0.0,0.0
11,2,45,14.451851348380304,0.0,0.0
11,2,46,14.451851348380304,0.0,0.0
11,2,47,14.451851348380304,0.0,0.0
11,2,48,14.451851348380304,0.0,0.0
11,2,49,14.451851348380304,0.0,0.0
11,3,0,10.844875692189868,0.0,0.0
11,3,1,10.844875692189868,0.0,0.0
11,3,2,10.844875692189868,0.0,0.0
11,3,3,10.844875692189868,0.0,0.0
11,3,4,10.844875692189868,0.0,0.0
11,3,5,10.844875692189868,0.0,0.0
11,3,6,10.844875692189868,0.0,0.0
11,3,7,10.844875692189868,0.0,0.0
11,3,8,10.844875692189868,0.0,0.0
11,3,9,10.844875692189868,0.0,0.0
11,3,10,10.844875692189868,0.0,0.0
11,3,11,10.844875692189868,0.0,0.0
11,3,12,10.844875692189868,0.0,0.0
11,3,13,10.844875692189868,0.0,0.0
11,3,14,10.844875692189868,0.0,0.0
11,3,15,10.844875692189868,0.0,0.0
11,3,16,10.844875692189868,0.0,0.0
11,3,17,10.844875692189868,0.0,0.0
11,3,18,10.844875692189868,0.0,0.0
11,3,19,10.844875692189868,0.0,0.0
11,3,20,10.844875692189868,0.0,0.0
11,3,21,10.844875692189868,0.0,0.0
11,3,22,10.844875692189868,0.0,0.0
11,3,23,10.844875692189868,0.0,0.0
11,3,24,10.844875692189868,0.0,0.0
11,3,25,10.844875692189868,0.0,0.0
11,3,26,10.844875692189868,0.0,0.0
11,3,27,10.844875692189868,0.0,0.0
11,3,28,10.844875692189868,0.0,0.0
11,3,29,10.844875692189868,0.0,0.0
11,3,30,10.844875692189868,0.0,0.0
11,3,31,10.844875692189868,0.0,0.0
11,3,32,10.844875692189868,0.0,0.0
11,3,33,10.844875692189868,0.0,0.0
11,3,34,10.844875692189868,0.0,0.0
11,3,35,10.844875692189868,0.0,0.0
11,3,36,10.844875692189868,0.0,0.0
11,3,37,10.844875692189868,0.0,0.0
11,3,38,10.844875692189868,0.0,0.0
11,3,39,10.844875692189868,0.0,0.0
11,3,40,10.844875692189868,0.0,0.0
11,3,41,10.844875692189868,0.0,0.0
11,3,42,10.844875692189868,0.0,0.0
11,3,43,10.844875692189868,0.0,0.0
11,3,44,10.844875692189868,0.0,0.0
11,3,45,10.844875692189868,0.0,0.0
11,3,46,10.844875692189868,0.0,0.0
11,3,47,10.844875692189868,0.0,0.0
11,3,48,10.844875692189868,0.0,0.0
11,3,49,10.844875692189868,0.0,0.0
11,4,0,9.107423440185896,0.0,0.0
11,4,1,9.107423440185896,0.0,0.0
11,4,2,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,3,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,4,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,5,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,6,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,7,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,8,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,9,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,10,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,11,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,12,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,13,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,14,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,15,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,16,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,17,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,18,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,19,9.107423440185897,1.7763568394002505E-15,1.950449379088047E-16
11,4,20,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,21,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,22,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,23,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,24,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,25,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,26,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,27,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,28,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,29,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,30,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,31,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,32,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,33,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,34,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,35,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,36,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,37,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,38,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,39,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,40,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,41,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,42,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,43,9.107423440185899,3.552713678800501E-15,3.900898758176094E-16
11,4,44,9.1074234401859,5.329070518200751E-15,5.851348137264141E-16
11,4,45,9.1074234401859,5.329070518200751E-15,5.851348137264141E-16
11,4,46,9.107423440185903,7.105427357601002E-15,7.801797516352188E-16
11,4,47,9.107423440185912,1.5987211554602254E-14,1.7554044411792422E-15
11,4,48,9.107423440185912,1.5987211554602254E-14,1.7554044411792422E-15
11,4,49,9.107423440185915,1.9539925233402755E-14,2.1454943169968516E-15
11,5,0,8.041661744847321,0.0,0.0
11,5,1,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,2,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,3,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,4,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,5,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,6,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,7,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,8,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,9,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,10,8.041661744847323,1.7763568394002505E-15,2.2089424994012558E-16
11,5,11,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,12,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,13,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,14,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,15,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,16,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,17,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,18,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,19,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,20,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,21,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,22,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,23,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,24,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,25,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,26,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,27,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,28,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,29,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,30,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,31,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,32,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,33,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,34,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,35,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,36,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,37,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,38,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,39,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,40,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,41,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,42,8.041661744847325,3.552713678800501E-15,4.4178849988025116E-16
11,5,43,8.041661744847326,5.329070518200751E-15,6.626827498203767E-16
11,5,44,8.041661744847326,5.329070518200751E-15,6.626827498203767E-16
11,5,45,8.041661744847326,5.329070518200751E-15,6.626827498203767E-16
11,5,46,8.041661744847326,5.329070518200751E-15,6.626827498203767E-16
11,5,47,8.041661744847328,7.105427357601002E-15,8.835769997605023E-16
11,5,48,8.041661744847328,7.105427357601002E-15,8.835769997605023E-16
11,5,49,8.041661744847346,2.4868995751603507E-14,3.092519499161758E-15
11,6,0,7.299578830773545,0.0,0.0
11,6,1,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,2,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,3,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,4,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,5,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,6,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,7,7.299578830773546,8.881784197001252E-16,1.2167529665625981E-16
11,6,8,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,9,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,10,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,11,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,12,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,13,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,14,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,15,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,16,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,17,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,18,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,19,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,20,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,21,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,22,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,23,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,24,7.299578830773547,1.7763568394002505E-15,2.4335059331251962E-16
11,6,25,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,26,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,27,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,28,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,29,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,30,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,31,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,32,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,33,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,34,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,35,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,36,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,37,7.299578830773548,2.6645352591003757E-15,3.6502588996877944E-16
11,6,38,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,39,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,40,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,41,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,42,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,43,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,44,7.299578830773549,3.552713678800501E-15,4.8670118662503925E-16
11,6,45,7.29957883077355,4.440892098500626E-15,6.083764832812991E-16
11,6,46,7.29957883077355,4.440892098500626E-15,6.083764832812991E-16
11,6,47,7.299578830773551,5.329070518200751E-15,7.300517799375589E-16
11,6,48,7.299578830773552,6.217248937900877E-15,8.517270765938187E-16
11,6,49,7.2995788307735525,7.105427357601002E-15,9.734023732500785E-16
11,7,0,6.757831262693597,0.0,0.0
11,7,1,6.757831262693597,0.0,0.0
11,7,2,6.757831262693597,0.0,0.0
11,7,3,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,4,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,5,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,6,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,7,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,8,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,9,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,10,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,11,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,12,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,13,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,14,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,15,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,16,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,17,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,18,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,19,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,20,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,21,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,22,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,23,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,24,6.757831262693598,8.881784197001252E-16,1.314295052916292E-16
11,7,25,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,26,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,27,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,28,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,29,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,30,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,31,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,32,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,33,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,34,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,35,6.757831262693599,1.7763568394002505E-15,2.628590105832584E-16
11,7,36,6.7578312626936,2.6645352591003757E-15,3.9428851587488753E-16
11,7,37,6.7578312626936,2.6645352591003757E-15,3.9428851587488753E-16
11,7,38,6.7578312626936,2.6645352591003757E-15,3.9428851587488753E-16
11,7,39,6.7578312626936,2.6645352591003757E-15,3.9428851587488753E-16
11,7,40,6.757831262693602,5.329070518200751E-15,7.885770317497751E-16
11,7,41,6.757831262693603,6.217248937900877E-15,9.200065370414044E-16
11,7,42,6.757831262693604,7.105427357601002E-15,1.0514360423330336E-15
11,7,43,6.757831262693605,7.993605777301127E-15,1.1828655476246625E-15
11,7,44,6.7578312626936095,1.2434497875801753E-14,1.8400130740828087E-15
11,7,45,6.75783126269361,1.3322676295501878E-14,1.971442579374438E-15
11,7,46,6.757831262693616,1.865174681370263E-14,2.7600196111242127E-15
11,7,47,6.7578312626936174,2.042810365310288E-14,3.022878621707471E-15
11,7,48,6.757831262693622,2.4868995751603507E-14,3.6800261481656174E-15
11,7,49,6.765311550167739,0.007480287474142422,0.0011069065182845157
11,8,0,6.341830351001151,0.0,0.0
11,8,1,6.3418303510011516,8.881784197001252E-16,1.4005080087957782E-16
11,8,2,6.341830351001153,2.6645352591003757E-15,4.2015240263873346E-16
11,8,3,6.341830351001153,2.6645352591003757E-15,4.2015240263873346E-16
11,8,4,6.341830351001153,2.6645352591003757E-15,4.2015240263873346E-16
11,8,5,6.341830351001153,2.6645352591003757E-15,4.2015240263873346E-16
11,8,6,6.341830351001154,3.552713678800501E-15,5.602032035183113E-16
11,8,7,6.341830351001154,3.552713678800501E-15,5.602032035183113E-16
11,8,8,6.341830351001154,3.552713678800501E-15,5.602032035183113E-16
11,8,9,6.341830351001155,4.440892098500626E-15,7.002540043978891E-16
11,8,10,6.341830351001155,4.440892098500626E-15,7.002540043978891E-16
11,8,11,6.341830351001156,5.329070518200751E-15,8.403048052774669E-16
11,8,12,6.341830351001158,7.105427357601002E-15,1.1204064070366226E-15
11,8,13,6.341830351001158,7.105427357601002E-15,1.1204064070366226E-15
11,8,14,6.341830351001158,7.105427357601002E-15,1.1204064070366226E-15
11,8,15,6.341830351001158,7.105427357601002E-15,1.1204064070366226E-15
11,8,16,6.341830351001158,7.105427357601002E-15,1.1204064070366226E-15
11,8,17,6.341830351001159,7.993605777301127E-15,1.2604572079162003E-15
11,8,18,6.341830351001159,7.993605777301127E-15,1.2604572079162003E-15
11,8,19,6.341830351001159,7.993605777301127E-15,1.2604572079162003E-15
11,8,20,6.341830351001159,7.993605777301127E-15,1.2604572079162003E-15
11,8,21,6.3418303510011595,8.881784197001252E-15,1.4005080087957781E-15
11,8,22,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,23,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,24,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,25,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,26,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,27,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,28,6.34183035100116,9.769962616701378E-15,1.5405588096753559E-15
11,8,29,6.341830351001161,1.0658141036401503E-14,1.6806096105549338E-15
11,8,30,6.341830351001161,1.0658141036401503E-14,1.6806096105549338E-15
11,8,31,6.341830351001161,1.0658141036401503E-14,1.6806096105549338E-15
11,8,32,6.341830351001161,1.0658141036401503E-14,1.6806096105549338E-15
11,8,33,6.341830351001162,1.1546319456101628E-14,1.8206604114345114E-15
11,8,34,6.341830351001162,1.1546319456101628E-14,1.8206604114345114E-15
11,8,35,6.341830351001162,1.1546319456101628E-14,1.8206604114345114E-15
11,8,36,6.341830351001166,1.509903313490213E-14,2.380863614952823E-15
11,8,37,6.341830351001167,1.5987211554602254E-14,2.5209144158324007E-15
11,8,38,6.3418303510011675,1.687538997430238E-14,2.6609652167119784E-15
11,8,39,6.341830351001168,1.7763568394002505E-14,2.8010160175915562E-15
11,8,40,6.341830351001171,2.042810365310288E-14,3.22116842023029E-15
11,8,41,6.341830351001172,2.1316282072803006E-14,3.3612192211098677E-15
11,8,42,6.341830351001174,2.3092638912203256E-14,3.641320822869023E-15
11,8,43,6.341830351001176,2.5757174171303632E-14,4.061473225507757E-15
11,8,44,6.341914930989834,8.457998868305339E-5,1.3336841889771019E-5
11,8,45,6.341914930989835,8.457998868394156E-5,1.333684188991107E-5
11,8,46,6.341914930989836,8.457998868571792E-5,1.3336841890191171E-5
11,8,47,6.341914930989837,8.45799886866061E-5,1.3336841890331221E-5
11,8,48,6.341914930989837,8.45799886866061E-5,1.3336841890331221E-5
11,8,49,6.343058798670437,0.0012284476692867585,1.9370553945720578E-4
11,16,0,4.631277668848859,0.0,0.0
11,16,1,4.631277668848859,0.0,0.0
11,16,2,4.63127766884886,8.881784197001252E-16,1.9177827010335337E-16
11,16,3,4.63127766884886,8.881784197001252E-16,1.9177827010335337E-16
11,16,4,4.63127766884886,8.881784197001252E-16,1.9177827010335337E-16
11,16,5,4.63127766884886,8.881784197001252E-16,1.9177827010335337E-16
11,16,6,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,7,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,8,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,9,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,10,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,11,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,12,4.631277668848861,1.7763568394002505E-15,3.8355654020670675E-16
11,16,13,4.6312776688488615,2.6645352591003757E-15,5.753348103100601E-16
11,16,14,4.6312776688488615,2.6645352591003757E-15,5.753348103100601E-16
11,16,15,4.631277668848862,3.552713678800501E-15,7.671130804134135E-16
11,16,16,4.631277668848863,4.440892098500626E-15,9.588913505167668E-16
11,16,17,4.631277668848864,5.329070518200751E-15,1.1506696206201203E-15
11,16,18,4.631277668848864,5.329070518200751E-15,1.1506696206201203E-15
11,16,19,4.631277668848866,7.105427357601002E-15,1.534226160826827E-15
11,16,20,4.631277668848866,7.105427357601002E-15,1.534226160826827E-15
11,16,21,4.631277668848866,7.105427357601002E-15,1.534226160826827E-15
11,16,22,4.631277668848866,7.105427357601002E-15,1.534226160826827E-15
11,16,23,4.631277668848866,7.105427357601002E-15,1.534226160826827E-15
11,16,24,4.631277668848867,7.993605777301127E-15,1.7260044309301804E-15
11,16,25,4.631277668848868,8.881784197001252E-15,1.9177827010335337E-15
11,16,26,4.631277668848868,8.881784197001252E-15,1.9177827010335337E-15
11,16,27,4.631277668848868,8.881784197001252E-15,1.9177827010335337E-15
11,16,28,4.631277668848869,9.769962616701378E-15,2.109560971136887E-15
11,16,29,4.631277668848869,9.769962616701378E-15,2.109560971136887E-15
11,16,30,4.6312776688488695,1.0658141036401503E-14,2.3013392412402406E-15
11,16,31,4.6312776688488695,1.0658141036401503E-14,2.3013392412402406E-15
11,16,32,4.6312776688488695,1.0658141036401503E-14,2.3013392412402406E-15
11,16,33,4.63127766884887,1.1546319456101628E-14,2.493117511343594E-15
11,16,34,4.631277668848871,1.2434497875801753E-14,2.6848957814469475E-15
11,16,35,4.631277668848872,1.3322676295501878E-14,2.8766740515503005E-15
11,16,36,4.6312776688488775,1.865174681370263E-14,4.027343672170421E-15
11,16,37,4.6312776688488775,1.865174681370263E-14,4.027343672170421E-15
11,16,38,4.631277668848878,1.9539925233402755E-14,4.219121942273774E-15
11,16,39,4.63127766884888,2.1316282072803006E-14,4.602678482480481E-15
11,16,40,4.631277668848882,2.3092638912203256E-14,4.986235022687188E-15
11,16,41,4.631277668848883,2.398081733190338E-14,5.178013292790541E-15
11,16,42,4.631277668848885,2.5757174171303632E-14,5.561569832997248E-15
11,16,43,4.6312776688488855,2.6645352591003757E-14,5.753348103100601E-15
11,16,44,4.631277668848887,2.8421709430404007E-14,6.136904643307308E-15
11,16,45,4.631389761094145,1.1209224528574424E-4,2.420330917312623E-5
11,16,46,4.631389761094146,1.120922452875206E-4,2.4203309173509784E-5
11,16,47,4.631389761094147,1.1209224528840878E-4,2.4203309173701562E-5
11,16,48,4.631389761094147,1.1209224528840878E-4,2.4203309173701562E-5
11,16,49,4.631966489792196,6.888209433375536E-4,1.4873237853362518E-4
11,32,0,3.5307346589476207,0.0,0.0
11,32,1,3.530734658947621,4.440892098500626E-16,1.2577813196034078E-16
11,32,2,3.5307346589476216,8.881784197001252E-16,2.5155626392068157E-16
11,32,3,3.5307346589476216,8.881784197001252E-16,2.5155626392068157E-16
11,32,4,3.530734658947622,1.3322676295501878E-15,3.773343958810223E-16
11,32,5,3.530734658947622,1.3322676295501878E-15,3.773343958810223E-16
11,32,6,3.5307346589476225,1.7763568394002505E-15,5.031125278413631E-16
11,32,7,3.5307346589476225,1.7763568394002505E-15,5.031125278413631E-16
11,32,8,3.5307346589476225,1.7763568394002505E-15,5.031125278413631E-16
11,32,9,3.530734658947623,2.220446049250313E-15,6.288906598017039E-16
11,32,10,3.530734658947623,2.220446049250313E-15,6.288906598017039E-16
11,32,11,3.530734658947623,2.220446049250313E-15,6.288906598017039E-16
11,32,12,3.5307346589476234,2.6645352591003757E-15,7.546687917620446E-16
11,32,13,3.530734658947624,3.1086244689504383E-15,8.804469237223854E-16
11,32,14,3.530734658947624,3.1086244689504383E-15,8.804469237223854E-16
11,32,15,3.530734658947624,3.1086244689504383E-15,8.804469237223854E-16
11,32,16,3.530734658947624,3.1086244689504383E-15,8.804469237223854E-16
11,32,17,3.530734658947624,3.1086244689504383E-15,8.804469237223854E-16
11,32,18,3.5307346589476247,3.9968028886505635E-15,1.1320031876430669E-15
11,32,19,3.5307346589476247,3.9968028886505635E-15,1.1320031876430669E-15
11,32,20,3.5307346589476247,3.9968028886505635E-15,1.1320031876430669E-15
11,32,21,3.5307346589476247,3.9968028886505635E-15,1.1320031876430669E-15
11,32,22,3.530734658947625,4.440892098500626E-15,1.2577813196034077E-15
11,32,23,3.5307346589476256,4.884981308350689E-15,1.3835594515637486E-15
11,32,24,3.5307346589476256,4.884981308350689E-15,1.3835594515637486E-15
11,32,25,3.5307346589476256,4.884981308350689E-15,1.3835594515637486E-15
11,32,26,3.530734658947626,5.329070518200751E-15,1.5093375835240892E-15
11,32,27,3.530734658947626,5.329070518200751E-15,1.5093375835240892E-15
11,32,28,3.530734658947626,5.329070518200751E-15,1.5093375835240892E-15
11,32,29,3.530734658947626,5.329070518200751E-15,1.5093375835240892E-15
11,32,30,3.530734658947626,5.329070518200751E-15,1.5093375835240892E-15
11,32,31,3.5307346589476265,5.773159728050814E-15,1.63511571548443E-15
11,32,32,3.5307346589476274,6.661338147750939E-15,1.8866719794051117E-15
11,32,33,3.5307346589476283,7.549516567451064E-15,2.138228243325793E-15
11,32,34,3.5307346589476283,7.549516567451064E-15,2.138228243325793E-15
11,32,35,3.5307346589476287,7.993605777301127E-15,2.2640063752861338E-15
11,32,36,3.5307346589476287,7.993605777301127E-15,2.2640063752861338E-15
11,32,37,3.5307346589476296,8.881784197001252E-15,2.5155626392068155E-15
11,32,38,3.5307346589476296,8.881784197001252E-15,2.5155626392068155E-15
11,32,39,3.530734658947631,1.021405182655144E-14,2.892897035087838E-15
11,32,40,3.530734658947632,1.1102230246251565E-14,3.1444532990085192E-15
11,32,41,3.5307346589476336,1.2878587085651816E-14,3.647565826849882E-15
11,32,42,3.5307346589476336,1.2878587085651816E-14,3.647565826849882E-15
11,32,43,3.530734658947634,1.3322676295501878E-14,3.773343958810223E-15
11,32,44,3.530734658947639,1.8207657603852567E-14,5.156903410373971E-15
11,32,45,3.53073465894764,1.9095836023552692E-14,5.408459674294653E-15
11,32,46,3.5307346589476403,1.9539925233402755E-14,5.534237806254994E-15
11,32,47,3.5307346589476465,2.5757174171303632E-14,7.295131653699764E-15
11,32,48,3.5307346589476616,4.085620730620576E-14,1.1571588140351352E-14
11,32,49,3.530734658947667,4.618527782440651E-14,1.308092572387544E-14
11,64,0,2.819458349503068,0.0,0.0
11,64,1,2.8194583495030767,8.881784197001252E-15,3.150173932722459E-15
11,64,2,2.8194583495030776,9.769962616701378E-15,3.4651913259947047E-15
11,64,3,2.819458349503079,1.1102230246251565E-14,3.937717415903074E-15
11,64,4,2.81945834950308,1.199040866595169E-14,4.252734809175319E-15
11,64,5,2.81945834950308,1.199040866595169E-14,4.252734809175319E-15
11,64,6,2.8194583495030807,1.2878587085651816E-14,4.567752202447565E-15
11,64,7,2.819458349503081,1.3322676295501878E-14,4.725260899083689E-15
11,64,8,2.8194583495030816,1.3766765505351941E-14,4.8827695957198115E-15
11,64,9,2.819458349503082,1.4210854715202004E-14,5.040278292355934E-15
11,64,10,2.8194583495030825,1.4654943925052066E-14,5.1977869889920576E-15
11,64,11,2.8194583495030825,1.4654943925052066E-14,5.1977869889920576E-15
11,64,12,2.8194583495030825,1.4654943925052066E-14,5.1977869889920576E-15
11,64,13,2.8194583495030825,1.4654943925052066E-14,5.1977869889920576E-15
11,64,14,2.8194583495030834,1.554312234475219E-14,5.512804382264303E-15
11,64,15,2.8194583495030834,1.554312234475219E-14,5.512804382264303E-15
11,64,16,2.8194583495030834,1.554312234475219E-14,5.512804382264303E-15
11,64,17,2.8194583495030834,1.554312234475219E-14,5.512804382264303E-15
11,64,18,2.8194583495030834,1.554312234475219E-14,5.512804382264303E-15
11,64,19,2.8194583495030834,1.554312234475219E-14,5.512804382264303E-15
11,64,20,2.8194583495030843,1.6431300764452317E-14,5.827821775536549E-15
11,64,21,2.8194583495030843,1.6431300764452317E-14,5.827821775536549E-15
11,64,22,2.8194583495030847,1.687538997430238E-14,5.985330472172672E-15
11,64,23,2.8194583495030847,1.687538997430238E-14,5.985330472172672E-15
11,64,24,2.8194583495030847,1.687538997430238E-14,5.985330472172672E-15
11,64,25,2.819458349503085,1.7319479184152442E-14,6.142839168808795E-15
11,64,26,2.819458349503086,1.8207657603852567E-14,6.4578565620810405E-15
11,64,27,2.819458349503086,1.8207657603852567E-14,6.4578565620810405E-15
11,64,28,2.8194583495030865,1.865174681370263E-14,6.615365258717164E-15
11,64,29,2.8194583495030865,1.865174681370263E-14,6.615365258717164E-15
11,64,30,2.8194583495030865,1.865174681370263E-14,6.615365258717164E-15
11,64,31,2.8194583495030865,1.865174681370263E-14,6.615365258717164E-15
11,64,32,2.8194583495030865,1.865174681370263E-14,6.615365258717164E-15
11,64,33,2.8194583495030874,1.9539925233402755E-14,6.930382651989409E-15
11,64,34,2.8194583495030874,1.9539925233402755E-14,6.930382651989409E-15
11,64,35,2.8194583495030874,1.9539925233402755E-14,6.930382651989409E-15
11,64,36,2.819458349503088,1.9984014443252818E-14,7.087891348625533E-15
11,64,37,2.819458349503088,1.9984014443252818E-14,7.087891348625533E-15
11,64,38,2.819458349503088,1.9984014443252818E-14,7.087891348625533E-15
11,64,39,2.8194583495030883,2.042810365310288E-14,7.245400045261655E-15
11,64,40,2.8194583495030883,2.042810365310288E-14,7.245400045261655E-15
11,64,41,2.8194583495030887,2.0872192862952943E-14,7.402908741897779E-15
11,64,42,2.8194583495030887,2.0872192862952943E-14,7.402908741897779E-15
11,64,43,2.8194583495030887,2.0872192862952943E-14,7.402908741897779E-15
11,64,44,2.8194583495030927,2.4868995751603507E-14,8.820487011622885E-15
11,64,45,2.8194583495030927,2.4868995751603507E-14,8.820487011622885E-15
11,64,46,2.819458349503093,2.531308496145357E-14,8.977995708259007E-15
11,64,47,2.819458349503094,2.6201263381153694E-14,9.293013101531254E-15
11,64,48,2.8194583495030954,2.7533531010703882E-14,9.765539191439623E-15
11,64,49,2.819458349503098,3.019806626980426E-14,1.071059137125636E-14
11,128,0,2.3292202620187363,0.0,0.0
11,128,1,2.3292202620187408,4.440892098500626E-15,1.9066003206805797E-15
11,128,2,2.3292202620187434,7.105427357601002E-15,3.050560513088927E-15
11,128,3,2.3292202620187448,8.43769498715119E-15,3.622540609293101E-15
11,128,4,2.329220262018746,9.769962616701378E-15,4.194520705497275E-15
11,128,5,2.3292202620187465,1.021405182655144E-14,4.385180737565333E-15
11,128,6,2.3292202620187465,1.021405182655144E-14,4.385180737565333E-15
11,128,7,2.329220262018747,1.0658141036401503E-14,4.575840769633391E-15
11,128,8,2.3292202620187474,1.1102230246251565E-14,4.766500801701449E-15
11,128,9,2.3292202620187505,1.4210854715202004E-14,6.101121026177854E-15
11,128,10,2.329220262018753,1.687538997430238E-14,7.245081218586201E-15
11,128,11,2.329220262018754,1.7763568394002505E-14,7.626401282722319E-15
11,128,12,2.329220262018755,1.865174681370263E-14,8.007721346858434E-15
11,128,13,2.329220262018757,2.0872192862952943E-14,8.961021507198724E-15
11,128,14,2.329220262018759,2.2648549702353193E-14,9.723661635470956E-15
11,128,15,2.3292202620187625,2.6201263381153694E-14,1.1248941892015419E-14
11,128,16,2.329220262018764,2.7533531010703882E-14,1.1820921988219593E-14
11,128,17,2.3292202620187794,4.3076653355456074E-14,1.8494023110601622E-14
11,128,18,2.3292202620187843,4.796163466380676E-14,2.059128346335026E-14
11,128,19,2.3292202620187887,5.240252676230739E-14,2.2497883784030837E-14
11,128,20,2.3292202620187896,5.3290705182007514E-14,2.2879203848166955E-14
11,128,21,2.329220262018792,5.551115123125783E-14,2.3832504008507245E-14
11,128,22,2.3292202620188016,6.52811138479592E-14,2.802702471400452E-14
11,128,23,2.3292202620188016,6.52811138479592E-14,2.802702471400452E-14
11,128,24,2.329220262018804,6.750155989720952E-14,2.8980324874344806E-14
11,128,25,2.3292202620188043,6.794564910705958E-14,2.9170984906412865E-14
11,128,26,2.3292202620188043,6.794564910705958E-14,2.9170984906412865E-14
11,128,27,2.3292202620188065,7.016609515630989E-14,3.012428506675316E-14
11,128,28,2.3292202620188083,7.194245199571014E-14,3.0886925195025386E-14
11,128,29,2.3292202620188167,8.038014698286133E-14,3.450946580431849E-14
11,128,30,2.3292202620188185,8.215650382226158E-14,3.527210593259072E-14
11,128,31,2.3292202620188207,8.43769498715119E-14,3.622540609293101E-14
11,128,32,2.3292202620188296,9.325873406851315E-14,4.003860673429217E-14
11,128,33,2.329220262018844,1.0746958878371515E-13,4.6139727760470027E-14
11,128,34,2.3292202620188593,1.2301271112846734E-13,5.2812828882852054E-14
11,128,35,2.3292202620188616,1.2523315717771766E-13,5.376612904319234E-14
11,128,36,2.3292202620188864,1.5010215292932116E-13,6.444309083900359E-14
11,128,37,2.329220262018893,1.567634910770721E-13,6.730299132002446E-14
11,128,38,2.329220262018913,1.7674750552032492E-13,7.588269276308706E-14
11,128,39,2.3292202620189437,2.0738966099997924E-13,8.903823497578307E-14
11,128,40,2.329220262019014,2.7755575615628914E-13,1.1916252004253623E-13
11,128,41,2.32922026201903,2.935429677108914E-13,1.2602628119698632E-13
11,128,42,2.3292202620190334,2.970956813896919E-13,1.2755156145353076E-13
11,128,43,2.3292202620190627,3.26405569239796E-13,1.401351235700226E-13
11,128,44,2.3292202620190805,3.4416913763379853E-13,1.477615248527449E-13
11,128,45,2.3292202620197124,9.761080832504376E-13,4.190707504855914E-13
11,128,46,2.3292393052177474,1.9043199011026246E-5,8.175782823785628E-6
11,128,47,2.3292393052177593,1.9043199023016655E-5,8.17578282893345E-6
11,128,48,2.329239305217765,1.9043199028789815E-5,8.17578283141203E-6
11,128,49,2.3292393052177665,1.9043199030122082E-5,8.17578283198401E-6
11,256,0,2.005605621460521,0.0,0.0
11,256,1,2.0056056214605222,1.3322676295501878E-15,6.642719861245726E-16
11,256,2,2.005605621460524,3.1086244689504383E-15,1.5499679676240026E-15
11,256,3,2.005605621460525,3.9968028886505635E-15,1.9928159583737177E-15
11,256,4,2.0056056214605285,7.549516567451064E-15,3.764207921372578E-15
11,256,5,2.0056056214605325,1.1546319456101628E-14,5.757023879746295E-15
11,256,6,2.005605621460534,1.2878587085651816E-14,6.421295865870868E-15
11,256,7,2.0056056214605387,1.7763568394002505E-14,8.8569598149943E-15
11,256,8,2.0056056214605387,1.7763568394002505E-14,8.8569598149943E-15
11,256,9,2.00560562146054,1.9095836023552692E-14,9.521231801118874E-15
11,256,10,2.0056056214605427,2.1760371282653068E-14,1.0849775773368018E-14
11,256,11,2.005605621460547,2.6201263381153694E-14,1.3064015727116593E-14
11,256,12,2.0056056214605484,2.7533531010703882E-14,1.3728287713241165E-14
11,256,13,2.005605621460549,2.7977620220553945E-14,1.3949711708616024E-14
11,256,14,2.005605621460552,3.108624468950438E-14,1.5499679676240025E-14
11,256,15,2.0056056214605587,3.774758283725532E-14,1.882103960686289E-14
11,256,16,2.005605621460559,3.8191672047105385E-14,1.9042463602237747E-14
11,256,17,2.0056056214605604,3.952393967665557E-14,1.970673558836232E-14
11,256,18,2.005605621460561,3.9968028886505635E-14,1.9928159583737175E-14
11,256,19,2.0056056214605613,4.04121180963557E-14,2.0149583579112033E-14
11,256,20,2.005605621460566,4.529709940470639E-14,2.2585247528235467E-14
11,256,21,2.005605621460567,4.618527782440651E-14,2.302809551898518E-14
11,256,22,2.0056056214605698,4.884981308350689E-14,2.4356639491234328E-14
11,256,23,2.0056056214605715,5.062616992290714E-14,2.5242335472733756E-14
11,256,24,2.0056056214605715,5.062616992290714E-14,2.5242335472733756E-14
11,256,25,2.0056056214605715,5.062616992290714E-14,2.5242335472733756E-14
11,256,26,2.0056056214605738,5.284661597215745E-14,2.6349455449608045E-14
11,256,27,2.005605621460575,5.417888360170764E-14,2.7013727435732617E-14
11,256,28,2.005605621460575,5.417888360170764E-14,2.7013727435732617E-14
11,256,29,2.0056056214605755,5.46229728115577E-14,2.7235151431107475E-14
11,256,30,2.0056056214605764,5.551115123125783E-14,2.767799942185719E-14
11,256,31,2.005605621460577,5.595524044110789E-14,2.7899423417232047E-14
11,256,32,2.005605621460579,5.81756864903582E-14,2.9006543394106337E-14
11,256,33,2.005605621460582,6.128431095930864E-14,3.055651136173034E-14
11,256,34,2.0056056214605906,6.972200594645983E-14,3.476356727385263E-14
11,256,35,2.0056056214605955,7.460698725481052E-14,3.719923122297606E-14
11,256,36,2.005605621460597,7.593925488436071E-14,3.7863503209100637E-14
11,256,37,2.0056056214606106,8.970602038971265E-14,4.4727647065721217E-14
11,256,38,2.0056056214606164,9.547918011776346E-14,4.7606159005594364E-14
11,256,39,2.0056056214606186,9.769962616701378E-14,4.8713278982468656E-14
11,256,40,2.00560562146063,1.092459456231154E-13,5.447030286221495E-14
11,256,41,2.005605621460654,1.3322676295501878E-13,6.642719861245726E-14
11,256,42,2.005605621460661,1.3988810110276972E-13,6.974855854308012E-14
11,256,43,2.0056056214606657,1.4477308241112041E-13,7.218422249220355E-14
11,256,44,2.0056056214606675,1.4654943925052066E-13,7.306991847370298E-14
11,256,45,2.0056056214607163,1.9539925233402755E-13,9.742655796493731E-14
11,256,46,2.005605621460724,2.0294876890147862E-13,1.0119076588630988E-13
11,256,47,2.0056056214607274,2.0650148258027912E-13,1.0296215784930875E-13
11,256,48,2.0056056214607536,2.327027459614328E-13,1.1602617357642535E-13
11,256,49,2.005653862739075,4.824127855407312E-5,2.405322264650559E-5
11,512,0,1.830545562676351,0.0,0.0
11,512,1,1.8305455626763658,1.4876988529977098E-14,8.127079070474586E-15
11,512,2,1.8305455626763716,2.0650148258027912E-14,1.1280870948569203E-14
11,512,3,1.830545562676373,2.19824158875781E-14,1.2008669074283345E-14
11,512,4,1.830545562676373,2.19824158875781E-14,1.2008669074283345E-14
11,512,5,1.8305455626763767,2.5757174171303632E-14,1.4070763763806748E-14
11,512,6,1.8305455626763791,2.8199664825478976E-14,1.5405060327616007E-14
11,512,7,1.8305455626763798,2.886579864025407E-14,1.5768959390473078E-14
11,512,8,1.8305455626763822,3.1308289294429414E-14,1.7103255954282338E-14
11,512,9,1.830545562676383,3.197442310920451E-14,1.7467155017139412E-14
11,512,10,1.8305455626763831,3.219646771412954E-14,1.7588454704758435E-14
11,512,11,1.8305455626763834,3.241851231905457E-14,1.770975439237746E-14
11,512,12,1.8305455626763882,3.730349362740526E-14,2.0378347519995978E-14
11,512,13,1.8305455626763893,3.8413716652030416E-14,2.0984845958091096E-14
11,512,14,1.83054556267639,3.907985046680551E-14,2.1348745020948167E-14
11,512,15,1.83054556267639,3.907985046680551E-14,2.1348745020948167E-14
11,512,16,1.83054556267639,3.907985046680551E-14,2.1348745020948167E-14
11,512,17,1.8305455626763913,4.04121180963557E-14,2.2076543146662312E-14
11,512,18,1.8305455626763942,4.3298697960381105E-14,2.365343908570962E-14
11,512,19,1.8305455626763942,4.3298697960381105E-14,2.365343908570962E-14
11,512,20,1.8305455626763962,4.529709940470639E-14,2.474513627428083E-14
11,512,21,1.8305455626763967,4.574118861455645E-14,2.498773564951888E-14
11,512,22,1.830545562676397,4.596323321948148E-14,2.5109035337137902E-14
11,512,23,1.8305455626763973,4.6407322429331543E-14,2.535163471237595E-14
11,512,24,1.830545562676399,4.796163466380676E-14,2.6200732525709115E-14
11,512,25,1.8305455626763991,4.8183679268731794E-14,2.6322032213328138E-14
11,512,26,1.8305455626764,4.907185768843192E-14,2.6807230963804233E-14
11,512,27,1.830545562676401,4.9960036108132044E-14,2.729242971428033E-14
11,512,28,1.830545562676401,4.9960036108132044E-14,2.729242971428033E-14
11,512,29,1.8305455626764011,5.0182080713057076E-14,2.7413729401899354E-14
11,512,30,1.8305455626764013,5.040412531798211E-14,2.7535029089518377E-14
11,512,31,1.8305455626764018,5.084821452783217E-14,2.7777628464756425E-14
11,512,32,1.8305455626764024,5.1514348342607263E-14,2.8141527527613495E-14
11,512,33,1.8305455626764036,5.262457136723242E-14,2.8748025965708613E-14
11,512,34,1.8305455626764038,5.284661597215745E-14,2.886932565332764E-14
11,512,35,1.8305455626764047,5.3734794391857577E-14,2.935452440380373E-14
11,512,36,1.8305455626764051,5.417888360170764E-14,2.959712377904178E-14
11,512,37,1.8305455626764058,5.484501741648273E-14,2.996102284189885E-14
11,512,38,1.8305455626764073,5.639932965095795E-14,3.0810120655232015E-14
11,512,39,1.8305455626764082,5.728750807065808E-14,3.129531940570811E-14
11,512,40,1.8305455626764098,5.88418203051333E-14,3.2144417219041274E-14
11,512,41,1.830545562676411,6.017408793468348E-14,3.2872215344755416E-14
11,512,42,1.830545562676411,6.017408793468348E-14,3.2872215344755416E-14
11,512,43,1.8305455626764113,6.039613253960852E-14,3.299351503237444E-14
11,512,44,1.830545562676414,6.306066779870889E-14,3.444911128380273E-14
11,512,45,1.8305455626764153,6.439293542825908E-14,3.517690940951687E-14
11,512,46,1.8305455626764158,6.483702463810914E-14,3.541950878475492E-14
11,512,47,1.8305455626764173,6.639133687258436E-14,3.6268606598088083E-14
11,512,48,1.8305455626764213,7.038813976123492E-14,3.845200097523051E-14
11,512,49,1.830545562676424,7.30526750203353E-14,3.990759722665879E-14
11,1024,0,1.623078244489477,0.0,0.0
11,1024,1,1.6230782444895013,2.4424906541753444E-14,1.5048508366542768E-14
11,1024,2,1.6230782444895047,2.7755575615628914E-14,1.7100577689253147E-14
11,1024,3,1.6230782444895138,3.68594044175552E-14,2.270956717132818E-14
11,1024,4,1.6230782444895162,3.930189507173054E-14,2.4214418007982457E-14
11,1024,5,1.6230782444895404,6.350475700855895E-14,3.91261217530112E-14
11,1024,6,1.623078244489543,6.616929226765933E-14,4.0767777211179505E-14
11,1024,7,1.6230782444895433,6.639133687258436E-14,4.090458183269353E-14
11,1024,8,1.6230782444895464,6.94999613415348E-14,4.281984653388988E-14
11,1024,9,1.6230782444895477,7.083222897108499E-14,4.364067426297403E-14
11,1024,10,1.6230782444895477,7.083222897108499E-14,4.364067426297403E-14
11,1024,11,1.6230782444895488,7.194245199571014E-14,4.4324697370544155E-14
11,1024,12,1.623078244489551,7.416289804496046E-14,4.569274358568441E-14
11,1024,13,1.6230782444895515,7.460698725481052E-14,4.596635282871246E-14
11,1024,14,1.6230782444895517,7.482903185973555E-14,4.6103157450226484E-14
11,1024,15,1.6230782444895522,7.527312106958561E-14,4.637676669325454E-14
11,1024,16,1.6230782444895555,7.860379014346108E-14,4.8428836015964913E-14
11,1024,17,1.6230782444895564,7.949196856316121E-14,4.8976054502021015E-14
11,1024,18,1.6230782444895568,7.993605777301127E-14,4.924966374504906E-14
11,1024,19,1.6230782444895577,8.08242361927114E-14,4.9796882231105164E-14
11,1024,20,1.6230782444895586,8.171241461241152E-14,5.0344100717161265E-14
11,1024,21,1.6230782444895597,8.282263763703668E-14,5.102812382473139E-14
11,1024,22,1.6230782444895602,8.326672684688674E-14,5.1301733067759444E-14
11,1024,23,1.6230782444895622,8.526512829121202E-14,5.253297466138567E-14
11,1024,24,1.6230782444895624,8.548717289613705E-14,5.2669779282899695E-14
11,1024,25,1.6230782444895626,8.570921750106208E-14,5.280658390441372E-14
11,1024,26,1.6230782444895628,8.593126210598712E-14,5.294338852592774E-14
11,1024,27,1.6230782444895646,8.770761894538737E-14,5.4037825498039945E-14
11,1024,28,1.623078244489566,8.903988657493755E-14,5.4858653227124094E-14
11,1024,29,1.6230782444895662,8.926193117986259E-14,5.499545784863812E-14
11,1024,30,1.6230782444895688,9.192646643896296E-14,5.663711330680642E-14
11,1024,31,1.6230782444895702,9.325873406851315E-14,5.745794103589057E-14
11,1024,32,1.6230782444895706,9.370282327836321E-14,5.773155027891862E-14
11,1024,33,1.6230782444895717,9.481304630298837E-14,5.841557338648874E-14
11,1024,34,1.6230782444895724,9.547918011776346E-14,5.882598725103082E-14
11,1024,35,1.6230782444895728,9.592326932761353E-14,5.909959649405888E-14
11,1024,36,1.6230782444895728,9.592326932761353E-14,5.909959649405888E-14
11,1024,37,1.6230782444895762,9.9253938401489E-14,6.115166581676926E-14
11,1024,38,1.6230782444895768,9.992007221626409E-14,6.156207968131134E-14
11,1024,39,1.6230782444895773,1.0036416142611415E-13,6.183568892433938E-14
11,1024,40,1.6230782444895795,1.0258460747536446E-13,6.320373513947963E-14
11,1024,41,1.6230782444895822,1.0524914273446484E-13,6.484539059764793E-14
11,1024,42,1.6230782444895877,1.1080025785759062E-13,6.826550613549856E-14
11,1024,43,1.6230782444895893,1.1235457009206584E-13,6.922313848609674E-14
11,1024,44,1.6230782444895957,1.1879386363489175E-13,7.319047251000346E-14
11,1024,45,1.6230782444896015,1.2456702336294256E-13,7.674739266936812E-14
11,1024,46,1.6230782444896035,1.2656542480726785E-13,7.797863426299435E-14
11,1024,47,1.6230782444896117,1.34781075189494E-13,8.304040525901328E-14
11,1024,48,1.6866358951020795,0.06355765061260255,0.03915871020290459
11,1024,49,1.8678175645698625,0.24473932008038557,0.15078713605539448


==> static-results-v2/static-11-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,3.4093162698247573E-9
5,3.48084036433533E-9
6,3.306583794380197E-9
7,4.686651621946937E-9
8,2.1271639041205795E-8
16,6.546000759889899E-8
32,4.3319490790777125E-8
64,2.342532362246517E-8
128,2.408877102557807E-7
256,2.6703805049559946E-7
512,1.1793593170123296E-7
1024,9.989502793246301E-8


==> static-results-v2/static-11-distributions-0.csv <==
n,lambda,attempt,distance,probability
11,1,0,1,1.0
11,1,0,2,0.0
11,1,0,3,0.0
11,1,0,4,0.0
11,1,0,5,0.0
11,1,0,6,0.0
11,1,0,7,0.0
11,1,0,8,0.0
11,1,0,9,0.0
11,1,0,10,0.0
11,1,0,11,0.0
11,2,0,1,1.0
11,2,0,2,0.0
11,2,0,3,0.0
11,2,0,4,0.0
11,2,0,5,0.0
11,2,0,6,0.0
11,2,0,7,0.0
11,2,0,8,0.0
11,2,0,9,0.0
11,2,0,10,0.0
11,2,0,11,0.0
11,3,0,1,1.0
11,3,0,2,0.0
11,3,0,3,0.0
11,3,0,4,0.0
11,3,0,5,0.0
11,3,0,6,0.0
11,3,0,7,0.0
11,3,0,8,0.0
11,3,0,9,0.0
11,3,0,10,0.0
11,3,0,11,0.0
11,4,0,1,0.9919416563947578
11,4,0,2,0.0
11,4,0,3,0.0
11,4,0,4,0.0
11,4,0,5,0.0
11,4,0,6,0.0
11,4,0,7,0.0
11,4,0,8,0.0
11,4,0,9,0.0
11,4,0,10,0.008058343605242099
11,4,0,11,0.0
11,5,0,1,0.9459264582477601
11,5,0,2,0.0
11,5,0,3,0.0
11,5,0,4,0.0
11,5,0,5,0.0
11,5,0,6,0.0
11,5,0,7,0.0
11,5,0,8,0.0
11,5,0,9,0.0
11,5,0,10,0.05407354175223998
11,5,0,11,0.0
11,6,0,1,0.9156221833433553
11,6,0,2,0.0
11,6,0,3,0.0
11,6,0,4,0.0
11,6,0,5,0.0
11,6,0,6,0.0
11,6,0,7,0.0
11,6,0,8,0.0
11,6,0,9,0.0
11,6,0,10,0.08437781665664473
11,6,0,11,0.0
11,7,0,1,0.8937120634330765
11,7,0,2,0.0
11,7,0,3,0.0
11,7,0,4,0.0
11,7,0,5,0.0
11,7,0,6,0.0
11,7,0,7,0.0
11,7,0,8,0.0
11,7,0,9,0.0
11,7,0,10,0.10628793656692348
11,7,0,11,0.0
11,8,0,1,0.8555127828543522
11,8,0,2,0.0
11,8,0,3,0.0
11,8,0,4,0.05301227996836324
11,8,0,5,0.0
11,8,0,6,0.0
11,8,0,7,0.0
11,8,0,8,0.0
11,8,0,9,0.0
11,8,0,10,0.08746288467109094
11,8,0,11,0.004012052506193704
11,16,0,1,0.6336775615179502
11,16,0,2,0.24831501418359891
11,16,0,3,0.0
11,16,0,4,0.0
11,16,0,5,0.0
11,16,0,6,0.0
11,16,0,7,0.0
11,16,0,8,0.01619233737763357
11,16,0,9,0.0748021278387096
11,16,0,10,0.027012959082107765
11,16,0,11,0.0
11,32,0,1,0.47974573941088655
11,32,0,2,0.32407690559553703
11,32,0,3,0.0
11,32,0,4,0.0
11,32,0,5,0.0
11,32,0,6,0.0
11,32,0,7,0.10678030148991532
11,32,0,8,0.06773198362072332
11,32,0,9,0.02166506988293773
11,32,0,10,0.0
11,32,0,11,0.0
11,64,0,1,0.3482766335479459
11,64,0,2,0.37143437636671667
11,64,0,3,0.0
11,64,0,4,0.0
11,64,0,5,0.0
11,64,0,6,0.0
11,64,0,7,0.18653367675492327
11,64,0,8,0.09375531333041413
11,64,0,9,0.0
11,64,0,10,0.0
11,64,0,11,0.0
11,128,0,1,0.2260678077617007
11,128,0,2,0.3969846093324487
11,128,0,3,5.0829381950951154E-14
11,128,0,4,2.1387724637305568E-13
11,128,0,5,0.09223069479894719
11,128,0,6,0.09286859015764198
11,128,0,7,0.12761586532284314
11,128,0,8,0.06349140381195849
11,128,0,9,9.227845034685868E-13
11,128,0,10,4.845654890195254E-13
11,128,0,11,7.410288127876239E-4
11,256,0,1,0.16186024192479645
11,256,0,2,0.4191881899468981
11,256,0,3,7.779422325338516E-14
11,256,0,4,1.6929764515867828E-13
11,256,0,5,0.13849510547836894
11,256,0,6,0.13849667314782715
11,256,0,7,0.08829415508140176
11,256,0,8,0.0441463131259716
11,256,0,9,0.0067996049355467224
11,256,0,10,0.0013599864529295512
11,256,0,11,0.001359729906012463
11,512,0,1,0.10420630852670208
11,512,0,2,0.14227629051150162
11,512,0,3,0.04518513119606267
11,512,0,4,0.09229162621394137
11,512,0,5,0.20099293813211663
11,512,0,6,0.20028167370919112
11,512,0,7,0.12439049500766204
11,512,0,8,0.06231776834935017
11,512,0,9,0.023107502840148002
11,512,0,10,0.0046117370381136506
11,512,0,11,3.385284752105648E-4
11,1024,0,1,0.0557187780734657
11,1024,0,2,0.030669110787978664
11,1024,0,3,0.07482113798604548
11,1024,0,4,0.1517144456885419
11,1024,0,5,0.2137562725590603
11,1024,0,6,0.21360221471471633
11,1024,0,7,0.15249716942179722
11,1024,0,8,0.07625463829646707
11,1024,0,9,0.025420127060241642
11,1024,0,10,0.0050839434711938865
11,1024,0,11,4.6216194049181306E-4


==> static-results-v2/static-11-distributions.csv <==
n,lambda,attempt,distance,probability
11,1,0,1,1.0
11,1,0,2,0.0
11,1,0,3,0.0
11,1,0,4,0.0
11,1,0,5,0.0
11,1,0,6,0.0
11,1,0,7,0.0
11,1,0,8,0.0
11,1,0,9,0.0
11,1,0,10,0.0
11,1,0,11,0.0
11,1,1,1,1.0
11,1,1,2,0.0
11,1,1,3,0.0
11,1,1,4,0.0
11,1,1,5,0.0
11,1,1,6,0.0
11,1,1,7,0.0
11,1,1,8,0.0
11,1,1,9,0.0
11,1,1,10,0.0
11,1,1,11,0.0
11,1,2,1,1.0
11,1,2,2,0.0
11,1,2,3,0.0
11,1,2,4,0.0
11,1,2,5,0.0
11,1,2,6,0.0
11,1,2,7,0.0
11,1,2,8,0.0
11,1,2,9,0.0
11,1,2,10,0.0
11,1,2,11,0.0
11,1,3,1,1.0
11,1,3,2,0.0
11,1,3,3,0.0
11,1,3,4,0.0
11,1,3,5,0.0
11,1,3,6,0.0
11,1,3,7,0.0
11,1,3,8,0.0
11,1,3,9,0.0
11,1,3,10,0.0
11,1,3,11,0.0
11,1,4,1,1.0
11,1,4,2,0.0
11,1,4,3,0.0
11,1,4,4,0.0
11,1,4,5,0.0
11,1,4,6,0.0
11,1,4,7,0.0
11,1,4,8,0.0
11,1,4,9,0.0
11,1,4,10,0.0
11,1,4,11,0.0
11,1,5,1,1.0
11,1,5,2,0.0
11,1,5,3,0.0
11,1,5,4,0.0
11,1,5,5,0.0
11,1,5,6,0.0
11,1,5,7,0.0
11,1,5,8,0.0
11,1,5,9,0.0
11,1,5,10,0.0
11,1,5,11,0.0
11,1,6,1,1.0
11,1,6,2,0.0
11,1,6,3,0.0
11,1,6,4,0.0
11,1,6,5,0.0
11,1,6,6,0.0
11,1,6,7,0.0
11,1,6,8,0.0
11,1,6,9,0.0
11,1,6,10,0.0
11,1,6,11,0.0
11,1,7,1,1.0
11,1,7,2,0.0
11,1,7,3,0.0
11,1,7,4,0.0
11,1,7,5,0.0
11,1,7,6,0.0
11,1,7,7,0.0
11,1,7,8,0.0
11,1,7,9,0.0
11,1,7,10,0.0
11,1,7,11,0.0
11,1,8,1,1.0
11,1,8,2,0.0
11,1,8,3,0.0
11,1,8,4,0.0
11,1,8,5,0.0
11,1,8,6,0.0
11,1,8,7,0.0
11,1,8,8,0.0
11,1,8,9,0.0
11,1,8,10,0.0
11,1,8,11,0.0
11,1,9,1,1.0
11,1,9,2,0.0
11,1,9,3,0.0
11,1,9,4,0.0
11,1,9,5,0.0
11,1,9,6,0.0
11,1,9,7,0.0
11,1,9,8,0.0
11,1,9,9,0.0
11,1,9,10,0.0
11,1,9,11,0.0
11,1,10,1,1.0
11,1,10,2,0.0
11,1,10,3,0.0
11,1,10,4,0.0
11,1,10,5,0.0
11,1,10,6,0.0
11,1,10,7,0.0
11,1,10,8,0.0
11,1,10,9,0.0
11,1,10,10,0.0
11,1,10,11,0.0
11,1,11,1,1.0
11,1,11,2,0.0
11,1,11,3,0.0
11,1,11,4,0.0
11,1,11,5,0.0
11,1,11,6,0.0
11,1,11,7,0.0
11,1,11,8,0.0
11,1,11,9,0.0
11,1,11,10,0.0
11,1,11,11,0.0
11,1,12,1,1.0
11,1,12,2,0.0
11,1,12,3,0.0
11,1,12,4,0.0
11,1,12,5,0.0
11,1,12,6,0.0
11,1,12,7,0.0
11,1,12,8,0.0
11,1,12,9,0.0
11,1,12,10,0.0
11,1,12,11,0.0
11,1,13,1,1.0
11,1,13,2,0.0
11,1,13,3,0.0
11,1,13,4,0.0
11,1,13,5,0.0
11,1,13,6,0.0
11,1,13,7,0.0
11,1,13,8,0.0
11,1,13,9,0.0
11,1,13,10,0.0
11,1,13,11,0.0
11,1,14,1,1.0
11,1,14,2,0.0
11,1,14,3,0.0
11,1,14,4,0.0
11,1,14,5,0.0
11,1,14,6,0.0
11,1,14,7,0.0
11,1,14,8,0.0
11,1,14,9,0.0
11,1,14,10,0.0
11,1,14,11,0.0
11,1,15,1,1.0
11,1,15,2,0.0
11,1,15,3,0.0
11,1,15,4,0.0
11,1,15,5,0.0
11,1,15,6,0.0
11,1,15,7,0.0
11,1,15,8,0.0
11,1,15,9,0.0
11,1,15,10,0.0
11,1,15,11,0.0
11,1,16,1,1.0
11,1,16,2,0.0
11,1,16,3,0.0
11,1,16,4,0.0
11,1,16,5,0.0
11,1,16,6,0.0
11,1,16,7,0.0
11,1,16,8,0.0
11,1,16,9,0.0
11,1,16,10,0.0
11,1,16,11,0.0
11,1,17,1,1.0
11,1,17,2,0.0
11,1,17,3,0.0
11,1,17,4,0.0
11,1,17,5,0.0
11,1,17,6,0.0
11,1,17,7,0.0
11,1,17,8,0.0
11,1,17,9,0.0
11,1,17,10,0.0
11,1,17,11,0.0
11,1,18,1,1.0
11,1,18,2,0.0
11,1,18,3,0.0
11,1,18,4,0.0
11,1,18,5,0.0
11,1,18,6,0.0
11,1,18,7,0.0
11,1,18,8,0.0
11,1,18,9,0.0
11,1,18,10,0.0
11,1,18,11,0.0
11,1,19,1,1.0
11,1,19,2,0.0
11,1,19,3,0.0
11,1,19,4,0.0
11,1,19,5,0.0
11,1,19,6,0.0
11,1,19,7,0.0
11,1,19,8,0.0
11,1,19,9,0.0
11,1,19,10,0.0
11,1,19,11,0.0
11,1,20,1,1.0
11,1,20,2,0.0
11,1,20,3,0.0
11,1,20,4,0.0
11,1,20,5,0.0
11,1,20,6,0.0
11,1,20,7,0.0
11,1,20,8,0.0
11,1,20,9,0.0
11,1,20,10,0.0
11,1,20,11,0.0
11,1,21,1,1.0
11,1,21,2,0.0
11,1,21,3,0.0
11,1,21,4,0.0
11,1,21,5,0.0
11,1,21,6,0.0
11,1,21,7,0.0
11,1,21,8,0.0
11,1,21,9,0.0
11,1,21,10,0.0
11,1,21,11,0.0
11,1,22,1,1.0
11,1,22,2,0.0
11,1,22,3,0.0
11,1,22,4,0.0
11,1,22,5,0.0
11,1,22,6,0.0
11,1,22,7,0.0
11,1,22,8,0.0
11,1,22,9,0.0
11,1,22,10,0.0
11,1,22,11,0.0
11,1,23,1,1.0
11,1,23,2,0.0
11,1,23,3,0.0
11,1,23,4,0.0
11,1,23,5,0.0
11,1,23,6,0.0
11,1,23,7,0.0
11,1,23,8,0.0
11,1,23,9,0.0
11,1,23,10,0.0
11,1,23,11,0.0
11,1,24,1,1.0
11,1,24,2,0.0
11,1,24,3,0.0
11,1,24,4,0.0
11,1,24,5,0.0
11,1,24,6,0.0
11,1,24,7,0.0
11,1,24,8,0.0
11,1,24,9,0.0
11,1,24,10,0.0
11,1,24,11,0.0
11,1,25,1,1.0
11,1,25,2,0.0
11,1,25,3,0.0
11,1,25,4,0.0
11,1,25,5,0.0
11,1,25,6,0.0
11,1,25,7,0.0
11,1,25,8,0.0
11,1,25,9,0.0
11,1,25,10,0.0
11,1,25,11,0.0
11,1,26,1,1.0
11,1,26,2,0.0
11,1,26,3,0.0
11,1,26,4,0.0
11,1,26,5,0.0
11,1,26,6,0.0
11,1,26,7,0.0
11,1,26,8,0.0
11,1,26,9,0.0
11,1,26,10,0.0
11,1,26,11,0.0
11,1,27,1,1.0
11,1,27,2,0.0
11,1,27,3,0.0
11,1,27,4,0.0
11,1,27,5,0.0
11,1,27,6,0.0
11,1,27,7,0.0
11,1,27,8,0.0
11,1,27,9,0.0
11,1,27,10,0.0
11,1,27,11,0.0
11,1,28,1,1.0
11,1,28,2,0.0
11,1,28,3,0.0
11,1,28,4,0.0
11,1,28,5,0.0
11,1,28,6,0.0
11,1,28,7,0.0
11,1,28,8,0.0
11,1,28,9,0.0
11,1,28,10,0.0
11,1,28,11,0.0
11,1,29,1,1.0
11,1,29,2,0.0
11,1,29,3,0.0
11,1,29,4,0.0
11,1,29,5,0.0
11,1,29,6,0.0
11,1,29,7,0.0
11,1,29,8,0.0
11,1,29,9,0.0
11,1,29,10,0.0
11,1,29,11,0.0
11,1,30,1,1.0
11,1,30,2,0.0
11,1,30,3,0.0
11,1,30,4,0.0
11,1,30,5,0.0
11,1,30,6,0.0
11,1,30,7,0.0
11,1,30,8,0.0
11,1,30,9,0.0
11,1,30,10,0.0
11,1,30,11,0.0
11,1,31,1,1.0
11,1,31,2,0.0
11,1,31,3,0.0
11,1,31,4,0.0
11,1,31,5,0.0
11,1,31,6,0.0
11,1,31,7,0.0
11,1,31,8,0.0
11,1,31,9,0.0
11,1,31,10,0.0
11,1,31,11,0.0
11,1,32,1,1.0
11,1,32,2,0.0
11,1,32,3,0.0
11,1,32,4,0.0
11,1,32,5,0.0
11,1,32,6,0.0
11,1,32,7,0.0
11,1,32,8,0.0
11,1,32,9,0.0
11,1,32,10,0.0
11,1,32,11,0.0
11,1,33,1,1.0
11,1,33,2,0.0
11,1,33,3,0.0
11,1,33,4,0.0
11,1,33,5,0.0
11,1,33,6,0.0
11,1,33,7,0.0
11,1,33,8,0.0
11,1,33,9,0.0
11,1,33,10,0.0
11,1,33,11,0.0
11,1,34,1,1.0
11,1,34,2,0.0
11,1,34,3,0.0
11,1,34,4,0.0
11,1,34,5,0.0
11,1,34,6,0.0
11,1,34,7,0.0
11,1,34,8,0.0
11,1,34,9,0.0
11,1,34,10,0.0
11,1,34,11,0.0
11,1,35,1,1.0
11,1,35,2,0.0
11,1,35,3,0.0
11,1,35,4,0.0
11,1,35,5,0.0
11,1,35,6,0.0
11,1,35,7,0.0
11,1,35,8,0.0
11,1,35,9,0.0
11,1,35,10,0.0
11,1,35,11,0.0
11,1,36,1,1.0
11,1,36,2,0.0
11,1,36,3,0.0
11,1,36,4,0.0
11,1,36,5,0.0
11,1,36,6,0.0
11,1,36,7,0.0
11,1,36,8,0.0
11,1,36,9,0.0
11,1,36,10,0.0
11,1,36,11,0.0
11,1,37,1,1.0
11,1,37,2,0.0
11,1,37,3,0.0
11,1,37,4,0.0
11,1,37,5,0.0
11,1,37,6,0.0
11,1,37,7,0.0
11,1,37,8,0.0
11,1,37,9,0.0
11,1,37,10,0.0
11,1,37,11,0.0
11,1,38,1,1.0
11,1,38,2,0.0
11,1,38,3,0.0
11,1,38,4,0.0
11,1,38,5,0.0
11,1,38,6,0.0
11,1,38,7,0.0
11,1,38,8,0.0
11,1,38,9,0.0
11,1,38,10,0.0
11,1,38,11,0.0
11,1,39,1,1.0
11,1,39,2,0.0
11,1,39,3,0.0
11,1,39,4,0.0
11,1,39,5,0.0
11,1,39,6,0.0
11,1,39,7,0.0
11,1,39,8,0.0
11,1,39,9,0.0
11,1,39,10,0.0
11,1,39,11,0.0
11,1,40,1,1.0
11,1,40,2,0.0
11,1,40,3,0.0
11,1,40,4,0.0
11,1,40,5,0.0
11,1,40,6,0.0
11,1,40,7,0.0
11,1,40,8,0.0
11,1,40,9,0.0
11,1,40,10,0.0
11,1,40,11,0.0
11,1,41,1,1.0
11,1,41,2,0.0
11,1,41,3,0.0
11,1,41,4,0.0
11,1,41,5,0.0
11,1,41,6,0.0
11,1,41,7,0.0
11,1,41,8,0.0
11,1,41,9,0.0
11,1,41,10,0.0
11,1,41,11,0.0
11,1,42,1,1.0
11,1,42,2,0.0
11,1,42,3,0.0
11,1,42,4,0.0
11,1,42,5,0.0
11,1,42,6,0.0
11,1,42,7,0.0
11,1,42,8,0.0
11,1,42,9,0.0
11,1,42,10,0.0
11,1,42,11,0.0
11,1,43,1,1.0
11,1,43,2,0.0
11,1,43,3,0.0
11,1,43,4,0.0
11,1,43,5,0.0
11,1,43,6,0.0
11,1,43,7,0.0
11,1,43,8,0.0
11,1,43,9,0.0
11,1,43,10,0.0
11,1,43,11,0.0
11,1,44,1,1.0
11,1,44,2,0.0
11,1,44,3,0.0
11,1,44,4,0.0
11,1,44,5,0.0
11,1,44,6,0.0
11,1,44,7,0.0
11,1,44,8,0.0
11,1,44,9,0.0
11,1,44,10,0.0
11,1,44,11,0.0
11,1,45,1,1.0
11,1,45,2,0.0
11,1,45,3,0.0
11,1,45,4,0.0
11,1,45,5,0.0
11,1,45,6,0.0
11,1,45,7,0.0
11,1,45,8,0.0
11,1,45,9,0.0
11,1,45,10,0.0
11,1,45,11,0.0
11,1,46,1,1.0
11,1,46,2,0.0
11,1,46,3,0.0
11,1,46,4,0.0
11,1,46,5,0.0
11,1,46,6,0.0
11,1,46,7,0.0
11,1,46,8,0.0
11,1,46,9,0.0
11,1,46,10,0.0
11,1,46,11,0.0
11,1,47,1,1.0
11,1,47,2,0.0
11,1,47,3,0.0
11,1,47,4,0.0
11,1,47,5,0.0
11,1,47,6,0.0
11,1,47,7,0.0
11,1,47,8,0.0
11,1,47,9,0.0
11,1,47,10,0.0
11,1,47,11,0.0
11,1,48,1,1.0
11,1,48,2,0.0
11,1,48,3,0.0
11,1,48,4,0.0
11,1,48,5,0.0
11,1,48,6,0.0
11,1,48,7,0.0
11,1,48,8,0.0
11,1,48,9,0.0
11,1,48,10,0.0
11,1,48,11,0.0
11,1,49,1,1.0
11,1,49,2,0.0
11,1,49,3,0.0
11,1,49,4,0.0
11,1,49,5,0.0
11,1,49,6,0.0
11,1,49,7,0.0
11,1,49,8,0.0
11,1,49,9,0.0
11,1,49,10,0.0
11,1,49,11,0.0
11,2,0,1,1.0
11,2,0,2,0.0
11,2,0,3,0.0
11,2,0,4,0.0
11,2,0,5,0.0
11,2,0,6,0.0
11,2,0,7,0.0
11,2,0,8,0.0
11,2,0,9,0.0
11,2,0,10,0.0
11,2,0,11,0.0
11,2,1,1,1.0
11,2,1,2,0.0
11,2,1,3,0.0
11,2,1,4,0.0
11,2,1,5,0.0
11,2,1,6,0.0
11,2,1,7,0.0
11,2,1,8,0.0
11,2,1,9,0.0
11,2,1,10,0.0
11,2,1,11,0.0
11,2,2,1,1.0
11,2,2,2,0.0
11,2,2,3,0.0
11,2,2,4,0.0
11,2,2,5,0.0
11,2,2,6,0.0
11,2,2,7,0.0
11,2,2,8,0.0
11,2,2,9,0.0
11,2,2,10,0.0
11,2,2,11,0.0
11,2,3,1,1.0
11,2,3,2,0.0
11,2,3,3,0.0
11,2,3,4,0.0
11,2,3,5,0.0
11,2,3,6,0.0
11,2,3,7,0.0
11,2,3,8,0.0
11,2,3,9,0.0
11,2,3,10,0.0
11,2,3,11,0.0
11,2,4,1,1.0
11,2,4,2,0.0
11,2,4,3,0.0
11,2,4,4,0.0
11,2,4,5,0.0
11,2,4,6,0.0
11,2,4,7,0.0
11,2,4,8,0.0
11,2,4,9,0.0
11,2,4,10,0.0
11,2,4,11,0.0
11,2,5,1,1.0
11,2,5,2,0.0
11,2,5,3,0.0
11,2,5,4,0.0
11,2,5,5,0.0
11,2,5,6,0.0
11,2,5,7,0.0
11,2,5,8,0.0
11,2,5,9,0.0
11,2,5,10,0.0
11,2,5,11,0.0
11,2,6,1,1.0
11,2,6,2,0.0
11,2,6,3,0.0
11,2,6,4,0.0
11,2,6,5,0.0
11,2,6,6,0.0
11,2,6,7,0.0
11,2,6,8,0.0
11,2,6,9,0.0
11,2,6,10,0.0
11,2,6,11,0.0
11,2,7,1,1.0
11,2,7,2,0.0
11,2,7,3,0.0
11,2,7,4,0.0
11,2,7,5,0.0
11,2,7,6,0.0
11,2,7,7,0.0
11,2,7,8,0.0
11,2,7,9,0.0
11,2,7,10,0.0
11,2,7,11,0.0
11,2,8,1,1.0
11,2,8,2,0.0
11,2,8,3,0.0
11,2,8,4,0.0
11,2,8,5,0.0
11,2,8,6,0.0
11,2,8,7,0.0
11,2,8,8,0.0
11,2,8,9,0.0
11,2,8,10,0.0
11,2,8,11,0.0
11,2,9,1,1.0
11,2,9,2,0.0
11,2,9,3,0.0
11,2,9,4,0.0
11,2,9,5,0.0
11,2,9,6,0.0
11,2,9,7,0.0
11,2,9,8,0.0
11,2,9,9,0.0
11,2,9,10,0.0
11,2,9,11,0.0
11,2,10,1,1.0
11,2,10,2,0.0
11,2,10,3,0.0
11,2,10,4,0.0
11,2,10,5,0.0
11,2,10,6,0.0
11,2,10,7,0.0
11,2,10,8,0.0
11,2,10,9,0.0
11,2,10,10,0.0
11,2,10,11,0.0
11,2,11,1,1.0
11,2,11,2,0.0
11,2,11,3,0.0
11,2,11,4,0.0
11,2,11,5,0.0
11,2,11,6,0.0
11,2,11,7,0.0
11,2,11,8,0.0
11,2,11,9,0.0
11,2,11,10,0.0
11,2,11,11,0.0
11,2,12,1,1.0
11,2,12,2,0.0
11,2,12,3,0.0
11,2,12,4,0.0
11,2,12,5,0.0
11,2,12,6,0.0
11,2,12,7,0.0
11,2,12,8,0.0
11,2,12,9,0.0
11,2,12,10,0.0
11,2,12,11,0.0
11,2,13,1,1.0
11,2,13,2,0.0
11,2,13,3,0.0
11,2,13,4,0.0
11,2,13,5,0.0
11,2,13,6,0.0
11,2,13,7,0.0
11,2,13,8,0.0
11,2,13,9,0.0
11,2,13,10,0.0
11,2,13,11,0.0
11,2,14,1,1.0
11,2,14,2,0.0
11,2,14,3,0.0
11,2,14,4,0.0
11,2,14,5,0.0
11,2,14,6,0.0
11,2,14,7,0.0
11,2,14,8,0.0
11,2,14,9,0.0
11,2,14,10,0.0
11,2,14,11,0.0
11,2,15,1,1.0
11,2,15,2,0.0
11,2,15,3,0.0
11,2,15,4,0.0
11,2,15,5,0.0
11,2,15,6,0.0
11,2,15,7,0.0
11,2,15,8,0.0
11,2,15,9,0.0
11,2,15,10,0.0
11,2,15,11,0.0
11,2,16,1,1.0
11,2,16,2,0.0
11,2,16,3,0.0
11,2,16,4,0.0
11,2,16,5,0.0
11,2,16,6,0.0
11,2,16,7,0.0
11,2,16,8,0.0
11,2,16,9,0.0
11,2,16,10,0.0
11,2,16,11,0.0
11,2,17,1,1.0
11,2,17,2,0.0
11,2,17,3,0.0
11,2,17,4,0.0
11,2,17,5,0.0
11,2,17,6,0.0
11,2,17,7,0.0
11,2,17,8,0.0
11,2,17,9,0.0
11,2,17,10,0.0
11,2,17,11,0.0
11,2,18,1,1.0
11,2,18,2,0.0
11,2,18,3,0.0
11,2,18,4,0.0
11,2,18,5,0.0
11,2,18,6,0.0
11,2,18,7,0.0
11,2,18,8,0.0
11,2,18,9,0.0
11,2,18,10,0.0
11,2,18,11,0.0
11,2,19,1,1.0
11,2,19,2,0.0
11,2,19,3,0.0
11,2,19,4,0.0
11,2,19,5,0.0
11,2,19,6,0.0
11,2,19,7,0.0
11,2,19,8,0.0
11,2,19,9,0.0
11,2,19,10,0.0
11,2,19,11,0.0
11,2,20,1,1.0
11,2,20,2,0.0
11,2,20,3,0.0
11,2,20,4,0.0
11,2,20,5,0.0
11,2,20,6,0.0
11,2,20,7,0.0
11,2,20,8,0.0
11,2,20,9,0.0
11,2,20,10,0.0
11,2,20,11,0.0
11,2,21,1,1.0
11,2,21,2,0.0
11,2,21,3,0.0
11,2,21,4,0.0
11,2,21,5,0.0
11,2,21,6,0.0
11,2,21,7,0.0
11,2,21,8,0.0
11,2,21,9,0.0
11,2,21,10,0.0
11,2,21,11,0.0
11,2,22,1,1.0
11,2,22,2,0.0
11,2,22,3,0.0
11,2,22,4,0.0
11,2,22,5,0.0
11,2,22,6,0.0
11,2,22,7,0.0
11,2,22,8,0.0
11,2,22,9,0.0
11,2,22,10,0.0
11,2,22,11,0.0
11,2,23,1,1.0
11,2,23,2,0.0
11,2,23,3,0.0
11,2,23,4,0.0
11,2,23,5,0.0
11,2,23,6,0.0
11,2,23,7,0.0
11,2,23,8,0.0
11,2,23,9,0.0
11,2,23,10,0.0
11,2,23,11,0.0
11,2,24,1,1.0
11,2,24,2,0.0
11,2,24,3,0.0
11,2,24,4,0.0
11,2,24,5,0.0
11,2,24,6,0.0
11,2,24,7,0.0
11,2,24,8,0.0
11,2,24,9,0.0
11,2,24,10,0.0
11,2,24,11,0.0
11,2,25,1,1.0
11,2,25,2,0.0
11,2,25,3,0.0
11,2,25,4,0.0
11,2,25,5,0.0
11,2,25,6,0.0
11,2,25,7,0.0
11,2,25,8,0.0
11,2,25,9,0.0
11,2,25,10,0.0
11,2,25,11,0.0
11,2,26,1,1.0
11,2,26,2,0.0
11,2,26,3,0.0
11,2,26,4,0.0
11,2,26,5,0.0
11,2,26,6,0.0
11,2,26,7,0.0
11,2,26,8,0.0
11,2,26,9,0.0
11,2,26,10,0.0
11,2,26,11,0.0
11,2,27,1,1.0
11,2,27,2,0.0
11,2,27,3,0.0
11,2,27,4,0.0
11,2,27,5,0.0
11,2,27,6,0.0
11,2,27,7,0.0
11,2,27,8,0.0
11,2,27,9,0.0
11,2,27,10,0.0
11,2,27,11,0.0
11,2,28,1,1.0
11,2,28,2,0.0
11,2,28,3,0.0
11,2,28,4,0.0
11,2,28,5,0.0
11,2,28,6,0.0
11,2,28,7,0.0
11,2,28,8,0.0
11,2,28,9,0.0
11,2,28,10,0.0
11,2,28,11,0.0
11,2,29,1,1.0
11,2,29,2,0.0
11,2,29,3,0.0
11,2,29,4,0.0
11,2,29,5,0.0
11,2,29,6,0.0
11,2,29,7,0.0
11,2,29,8,0.0
11,2,29,9,0.0
11,2,29,10,0.0
11,2,29,11,0.0
11,2,30,1,1.0
11,2,30,2,0.0
11,2,30,3,0.0
11,2,30,4,0.0
11,2,30,5,0.0
11,2,30,6,0.0
11,2,30,7,0.0
11,2,30,8,0.0
11,2,30,9,0.0
11,2,30,10,0.0
11,2,30,11,0.0
11,2,31,1,1.0
11,2,31,2,0.0
11,2,31,3,0.0
11,2,31,4,0.0
11,2,31,5,0.0
11,2,31,6,0.0
11,2,31,7,0.0
11,2,31,8,0.0
11,2,31,9,0.0
11,2,31,10,0.0
11,2,31,11,0.0
11,2,32,1,1.0
11,2,32,2,0.0
11,2,32,3,0.0
11,2,32,4,0.0
11,2,32,5,0.0
11,2,32,6,0.0
11,2,32,7,0.0
11,2,32,8,0.0
11,2,32,9,0.0
11,2,32,10,0.0
11,2,32,11,0.0
11,2,33,1,1.0
11,2,33,2,0.0
11,2,33,3,0.0
11,2,33,4,0.0
11,2,33,5,0.0
11,2,33,6,0.0
11,2,33,7,0.0
11,2,33,8,0.0
11,2,33,9,0.0
11,2,33,10,0.0
11,2,33,11,0.0
11,2,34,1,1.0
11,2,34,2,0.0
11,2,34,3,0.0
11,2,34,4,0.0
11,2,34,5,0.0
11,2,34,6,0.0
11,2,34,7,0.0
11,2,34,8,0.0
11,2,34,9,0.0
11,2,34,10,0.0
11,2,34,11,0.0
11,2,35,1,1.0
11,2,35,2,0.0
11,2,35,3,0.0
11,2,35,4,0.0
11,2,35,5,0.0
11,2,35,6,0.0
11,2,35,7,0.0
11,2,35,8,0.0
11,2,35,9,0.0
11,2,35,10,0.0
11,2,35,11,0.0
11,2,36,1,1.0
11,2,36,2,0.0
11,2,36,3,0.0
11,2,36,4,0.0
11,2,36,5,0.0
11,2,36,6,0.0
11,2,36,7,0.0
11,2,36,8,0.0
11,2,36,9,0.0
11,2,36,10,0.0
11,2,36,11,0.0
11,2,37,1,1.0
11,2,37,2,0.0
11,2,37,3,0.0
11,2,37,4,0.0
11,2,37,5,0.0
11,2,37,6,0.0
11,2,37,7,0.0
11,2,37,8,0.0
11,2,37,9,0.0
11,2,37,10,0.0
11,2,37,11,0.0
11,2,38,1,1.0
11,2,38,2,0.0
11,2,38,3,0.0
11,2,38,4,0.0
11,2,38,5,0.0
11,2,38,6,0.0
11,2,38,7,0.0
11,2,38,8,0.0
11,2,38,9,0.0
11,2,38,10,0.0
11,2,38,11,0.0
11,2,39,1,1.0
11,2,39,2,0.0
11,2,39,3,0.0
11,2,39,4,0.0
11,2,39,5,0.0
11,2,39,6,0.0
11,2,39,7,0.0
11,2,39,8,0.0
11,2,39,9,0.0
11,2,39,10,0.0
11,2,39,11,0.0
11,2,40,1,1.0
11,2,40,2,0.0
11,2,40,3,0.0
11,2,40,4,0.0
11,2,40,5,0.0
11,2,40,6,0.0
11,2,40,7,0.0
11,2,40,8,0.0
11,2,40,9,0.0
11,2,40,10,0.0
11,2,40,11,0.0
11,2,41,1,1.0
11,2,41,2,0.0
11,2,41,3,0.0
11,2,41,4,0.0
11,2,41,5,0.0
11,2,41,6,0.0
11,2,41,7,0.0
11,2,41,8,0.0
11,2,41,9,0.0
11,2,41,10,0.0
11,2,41,11,0.0
11,2,42,1,1.0
11,2,42,2,0.0
11,2,42,3,0.0
11,2,42,4,0.0
11,2,42,5,0.0
11,2,42,6,0.0
11,2,42,7,0.0
11,2,42,8,0.0
11,2,42,9,0.0
11,2,42,10,0.0
11,2,42,11,0.0
11,2,43,1,1.0
11,2,43,2,0.0
11,2,43,3,0.0
11,2,43,4,0.0
11,2,43,5,0.0
11,2,43,6,0.0
11,2,43,7,0.0
11,2,43,8,0.0
11,2,43,9,0.0
11,2,43,10,0.0
11,2,43,11,0.0
11,2,44,1,1.0
11,2,44,2,0.0
11,2,44,3,0.0
11,2,44,4,0.0
11,2,44,5,0.0
11,2,44,6,0.0
11,2,44,7,0.0
11,2,44,8,0.0
11,2,44,9,0.0
11,2,44,10,0.0
11,2,44,11,0.0
11,2,45,1,1.0
11,2,45,2,0.0
11,2,45,3,0.0
11,2,45,4,0.0
11,2,45,5,0.0
11,2,45,6,0.0
11,2,45,7,0.0
11,2,45,8,0.0
11,2,45,9,0.0
11,2,45,10,0.0
11,2,45,11,0.0
11,2,46,1,1.0
11,2,46,2,0.0
11,2,46,3,0.0
11,2,46,4,0.0
11,2,46,5,0.0
11,2,46,6,0.0
11,2,46,7,0.0
11,2,46,8,0.0
11,2,46,9,0.0
11,2,46,10,0.0
11,2,46,11,0.0
11,2,47,1,1.0
11,2,47,2,0.0
11,2,47,3,0.0
11,2,47,4,0.0
11,2,47,5,0.0
11,2,47,6,0.0
11,2,47,7,0.0
11,2,47,8,0.0
11,2,47,9,0.0
11,2,47,10,0.0
11,2,47,11,0.0
11,2,48,1,1.0
11,2,48,2,0.0
11,2,48,3,0.0
11,2,48,4,0.0
11,2,48,5,0.0
11,2,48,6,0.0
11,2,48,7,0.0
11,2,48,8,0.0
11,2,48,9,0.0
11,2,48,10,0.0
11,2,48,11,0.0
11,2,49,1,1.0
11,2,49,2,0.0
11,2,49,3,0.0
11,2,49,4,0.0
11,2,49,5,0.0
11,2,49,6,0.0
11,2,49,7,0.0
11,2,49,8,0.0
11,2,49,9,0.0
11,2,49,10,0.0
11,2,49,11,0.0
11,3,0,1,1.0
11,3,0,2,0.0
11,3,0,3,0.0
11,3,0,4,0.0
11,3,0,5,0.0
11,3,0,6,0.0
11,3,0,7,0.0
11,3,0,8,0.0
11,3,0,9,0.0
11,3,0,10,0.0
11,3,0,11,0.0
11,3,1,1,1.0
11,3,1,2,0.0
11,3,1,3,0.0
11,3,1,4,0.0
11,3,1,5,0.0
11,3,1,6,0.0
11,3,1,7,0.0
11,3,1,8,0.0
11,3,1,9,0.0
11,3,1,10,0.0
11,3,1,11,0.0
11,3,2,1,1.0
11,3,2,2,0.0
11,3,2,3,0.0
11,3,2,4,0.0
11,3,2,5,0.0
11,3,2,6,0.0
11,3,2,7,0.0
11,3,2,8,0.0
11,3,2,9,0.0
11,3,2,10,0.0
11,3,2,11,0.0
11,3,3,1,1.0
11,3,3,2,0.0
11,3,3,3,0.0
11,3,3,4,0.0
11,3,3,5,0.0
11,3,3,6,0.0
11,3,3,7,0.0
11,3,3,8,0.0
11,3,3,9,0.0
11,3,3,10,0.0
11,3,3,11,0.0
11,3,4,1,1.0
11,3,4,2,0.0
11,3,4,3,0.0
11,3,4,4,0.0
11,3,4,5,0.0
11,3,4,6,0.0
11,3,4,7,0.0
11,3,4,8,0.0
11,3,4,9,0.0
11,3,4,10,0.0
11,3,4,11,0.0
11,3,5,1,1.0
11,3,5,2,0.0
11,3,5,3,0.0
11,3,5,4,0.0
11,3,5,5,0.0
11,3,5,6,0.0
11,3,5,7,0.0
11,3,5,8,0.0
11,3,5,9,0.0
11,3,5,10,0.0
11,3,5,11,0.0
11,3,6,1,1.0
11,3,6,2,0.0
11,3,6,3,0.0
11,3,6,4,0.0
11,3,6,5,0.0
11,3,6,6,0.0
11,3,6,7,0.0
11,3,6,8,0.0
11,3,6,9,0.0
11,3,6,10,0.0
11,3,6,11,0.0
11,3,7,1,1.0
11,3,7,2,0.0
11,3,7,3,0.0
11,3,7,4,0.0
11,3,7,5,0.0
11,3,7,6,0.0
11,3,7,7,0.0
11,3,7,8,0.0
11,3,7,9,0.0
11,3,7,10,0.0
11,3,7,11,0.0
11,3,8,1,1.0
11,3,8,2,0.0
11,3,8,3,0.0
11,3,8,4,0.0
11,3,8,5,0.0
11,3,8,6,0.0
11,3,8,7,0.0
11,3,8,8,0.0
11,3,8,9,0.0
11,3,8,10,0.0
11,3,8,11,0.0
11,3,9,1,1.0
11,3,9,2,0.0
11,3,9,3,0.0
11,3,9,4,0.0
11,3,9,5,0.0
11,3,9,6,0.0
11,3,9,7,0.0
11,3,9,8,0.0
11,3,9,9,0.0
11,3,9,10,0.0
11,3,9,11,0.0
11,3,10,1,1.0
11,3,10,2,0.0
11,3,10,3,0.0
11,3,10,4,0.0
11,3,10,5,0.0
11,3,10,6,0.0
11,3,10,7,0.0
11,3,10,8,0.0
11,3,10,9,0.0
11,3,10,10,0.0
11,3,10,11,0.0
11,3,11,1,1.0
11,3,11,2,0.0
11,3,11,3,0.0
11,3,11,4,0.0
11,3,11,5,0.0
11,3,11,6,0.0
11,3,11,7,0.0
11,3,11,8,0.0
11,3,11,9,0.0
11,3,11,10,0.0
11,3,11,11,0.0
11,3,12,1,1.0
11,3,12,2,0.0
11,3,12,3,0.0
11,3,12,4,0.0
11,3,12,5,0.0
11,3,12,6,0.0
11,3,12,7,0.0
11,3,12,8,0.0
11,3,12,9,0.0
11,3,12,10,0.0
11,3,12,11,0.0
11,3,13,1,1.0
11,3,13,2,0.0
11,3,13,3,0.0
11,3,13,4,0.0
11,3,13,5,0.0
11,3,13,6,0.0
11,3,13,7,0.0
11,3,13,8,0.0
11,3,13,9,0.0
11,3,13,10,0.0
11,3,13,11,0.0
11,3,14,1,1.0
11,3,14,2,0.0
11,3,14,3,0.0
11,3,14,4,0.0
11,3,14,5,0.0
11,3,14,6,0.0
11,3,14,7,0.0
11,3,14,8,0.0
11,3,14,9,0.0
11,3,14,10,0.0
11,3,14,11,0.0
11,3,15,1,1.0
11,3,15,2,0.0
11,3,15,3,0.0
11,3,15,4,0.0
11,3,15,5,0.0
11,3,15,6,0.0
11,3,15,7,0.0
11,3,15,8,0.0
11,3,15,9,0.0
11,3,15,10,0.0
11,3,15,11,0.0
11,3,16,1,1.0
11,3,16,2,0.0
11,3,16,3,0.0
11,3,16,4,0.0
11,3,16,5,0.0
11,3,16,6,0.0
11,3,16,7,0.0
11,3,16,8,0.0
11,3,16,9,0.0
11,3,16,10,0.0
11,3,16,11,0.0
11,3,17,1,1.0
11,3,17,2,0.0
11,3,17,3,0.0
11,3,17,4,0.0
11,3,17,5,0.0
11,3,17,6,0.0
11,3,17,7,0.0
11,3,17,8,0.0
11,3,17,9,0.0
11,3,17,10,0.0
11,3,17,11,0.0
11,3,18,1,1.0
11,3,18,2,0.0
11,3,18,3,0.0
11,3,18,4,0.0
11,3,18,5,0.0
11,3,18,6,0.0
11,3,18,7,0.0
11,3,18,8,0.0
11,3,18,9,0.0
11,3,18,10,0.0
11,3,18,11,0.0
11,3,19,1,1.0
11,3,19,2,0.0
11,3,19,3,0.0
11,3,19,4,0.0
11,3,19,5,0.0
11,3,19,6,0.0
11,3,19,7,0.0
11,3,19,8,0.0
11,3,19,9,0.0
11,3,19,10,0.0
11,3,19,11,0.0
11,3,20,1,1.0
11,3,20,2,0.0
11,3,20,3,0.0
11,3,20,4,0.0
11,3,20,5,0.0
11,3,20,6,0.0
11,3,20,7,0.0
11,3,20,8,0.0
11,3,20,9,0.0
11,3,20,10,0.0
11,3,20,11,0.0
11,3,21,1,1.0
11,3,21,2,0.0
11,3,21,3,0.0
11,3,21,4,0.0
11,3,21,5,0.0
11,3,21,6,0.0
11,3,21,7,0.0
11,3,21,8,0.0
11,3,21,9,0.0
11,3,21,10,0.0
11,3,21,11,0.0
11,3,22,1,1.0
11,3,22,2,0.0
11,3,22,3,0.0
11,3,22,4,0.0
11,3,22,5,0.0
11,3,22,6,0.0
11,3,22,7,0.0
11,3,22,8,0.0
11,3,22,9,0.0
11,3,22,10,0.0
11,3,22,11,0.0
11,3,23,1,1.0
11,3,23,2,0.0
11,3,23,3,0.0
11,3,23,4,0.0
11,3,23,5,0.0
11,3,23,6,0.0
11,3,23,7,0.0
11,3,23,8,0.0
11,3,23,9,0.0
11,3,23,10,0.0
11,3,23,11,0.0
11,3,24,1,1.0
11,3,24,2,0.0
11,3,24,3,0.0
11,3,24,4,0.0
11,3,24,5,0.0
11,3,24,6,0.0
11,3,24,7,0.0
11,3,24,8,0.0
11,3,24,9,0.0
11,3,24,10,0.0
11,3,24,11,0.0
11,3,25,1,1.0
11,3,25,2,0.0
11,3,25,3,0.0
11,3,25,4,0.0
11,3,25,5,0.0
11,3,25,6,0.0
11,3,25,7,0.0
11,3,25,8,0.0
11,3,25,9,0.0
11,3,25,10,0.0
11,3,25,11,0.0
11,3,26,1,1.0
11,3,26,2,0.0
11,3,26,3,0.0
11,3,26,4,0.0
11,3,26,5,0.0
11,3,26,6,0.0
11,3,26,7,0.0
11,3,26,8,0.0
11,3,26,9,0.0
11,3,26,10,0.0
11,3,26,11,0.0
11,3,27,1,1.0
11,3,27,2,0.0
11,3,27,3,0.0
11,3,27,4,0.0
11,3,27,5,0.0
11,3,27,6,0.0
11,3,27,7,0.0
11,3,27,8,0.0
11,3,27,9,0.0
11,3,27,10,0.0
11,3,27,11,0.0
11,3,28,1,1.0
11,3,28,2,0.0
11,3,28,3,0.0
11,3,28,4,0.0
11,3,28,5,0.0
11,3,28,6,0.0
11,3,28,7,0.0
11,3,28,8,0.0
11,3,28,9,0.0
11,3,28,10,0.0
11,3,28,11,0.0
11,3,29,1,1.0
11,3,29,2,0.0
11,3,29,3,0.0
11,3,29,4,0.0
11,3,29,5,0.0
11,3,29,6,0.0
11,3,29,7,0.0
11,3,29,8,0.0
11,3,29,9,0.0
11,3,29,10,0.0
11,3,29,11,0.0
11,3,30,1,1.0
11,3,30,2,0.0
11,3,30,3,0.0
11,3,30,4,0.0
11,3,30,5,0.0
11,3,30,6,0.0
11,3,30,7,0.0
11,3,30,8,0.0
11,3,30,9,0.0
11,3,30,10,0.0
11,3,30,11,0.0
11,3,31,1,1.0
11,3,31,2,0.0
11,3,31,3,0.0
11,3,31,4,0.0
11,3,31,5,0.0
11,3,31,6,0.0
11,3,31,7,0.0
11,3,31,8,0.0
11,3,31,9,0.0
11,3,31,10,0.0
11,3,31,11,0.0
11,3,32,1,1.0
11,3,32,2,0.0
11,3,32,3,0.0
11,3,32,4,0.0
11,3,32,5,0.0
11,3,32,6,0.0
11,3,32,7,0.0
11,3,32,8,0.0
11,3,32,9,0.0
11,3,32,10,0.0
11,3,32,11,0.0
11,3,33,1,1.0
11,3,33,2,0.0
11,3,33,3,0.0
11,3,33,4,0.0
11,3,33,5,0.0
11,3,33,6,0.0
11,3,33,7,0.0
11,3,33,8,0.0
11,3,33,9,0.0
11,3,33,10,0.0
11,3,33,11,0.0
11,3,34,1,1.0
11,3,34,2,0.0
11,3,34,3,0.0
11,3,34,4,0.0
11,3,34,5,0.0
11,3,34,6,0.0
11,3,34,7,0.0
11,3,34,8,0.0
11,3,34,9,0.0
11,3,34,10,0.0
11,3,34,11,0.0
11,3,35,1,1.0
11,3,35,2,0.0
11,3,35,3,0.0
11,3,35,4,0.0
11,3,35,5,0.0
11,3,35,6,0.0
11,3,35,7,0.0
11,3,35,8,0.0
11,3,35,9,0.0
11,3,35,10,0.0
11,3,35,11,0.0
11,3,36,1,1.0
11,3,36,2,0.0
11,3,36,3,0.0
11,3,36,4,0.0
11,3,36,5,0.0
11,3,36,6,0.0
11,3,36,7,0.0
11,3,36,8,0.0
11,3,36,9,0.0
11,3,36,10,0.0
11,3,36,11,0.0
11,3,37,1,1.0
11,3,37,2,0.0
11,3,37,3,0.0
11,3,37,4,0.0
11,3,37,5,0.0
11,3,37,6,0.0
11,3,37,7,0.0
11,3,37,8,0.0
11,3,37,9,0.0
11,3,37,10,0.0
11,3,37,11,0.0
11,3,38,1,1.0
11,3,38,2,0.0
11,3,38,3,0.0
11,3,38,4,0.0
11,3,38,5,0.0
11,3,38,6,0.0
11,3,38,7,0.0
11,3,38,8,0.0
11,3,38,9,0.0
11,3,38,10,0.0
11,3,38,11,0.0
11,3,39,1,1.0
11,3,39,2,0.0
11,3,39,3,0.0
11,3,39,4,0.0
11,3,39,5,0.0
11,3,39,6,0.0
11,3,39,7,0.0
11,3,39,8,0.0
11,3,39,9,0.0
11,3,39,10,0.0
11,3,39,11,0.0
11,3,40,1,1.0
11,3,40,2,0.0
11,3,40,3,0.0
11,3,40,4,0.0
11,3,40,5,0.0
11,3,40,6,0.0
11,3,40,7,0.0
11,3,40,8,0.0
11,3,40,9,0.0
11,3,40,10,0.0
11,3,40,11,0.0
11,3,41,1,1.0
11,3,41,2,0.0
11,3,41,3,0.0
11,3,41,4,0.0
11,3,41,5,0.0
11,3,41,6,0.0
11,3,41,7,0.0
11,3,41,8,0.0
11,3,41,9,0.0
11,3,41,10,0.0
11,3,41,11,0.0
11,3,42,1,1.0
11,3,42,2,0.0
11,3,42,3,0.0
11,3,42,4,0.0
11,3,42,5,0.0
11,3,42,6,0.0
11,3,42,7,0.0
11,3,42,8,0.0
11,3,42,9,0.0
11,3,42,10,0.0
11,3,42,11,0.0
11,3,43,1,1.0
11,3,43,2,0.0
11,3,43,3,0.0
11,3,43,4,0.0
11,3,43,5,0.0
11,3,43,6,0.0
11,3,43,7,0.0
11,3,43,8,0.0
11,3,43,9,0.0
11,3,43,10,0.0
11,3,43,11,0.0
11,3,44,1,1.0
11,3,44,2,0.0
11,3,44,3,0.0
11,3,44,4,0.0
11,3,44,5,0.0
11,3,44,6,0.0
11,3,44,7,0.0
11,3,44,8,0.0
11,3,44,9,0.0
11,3,44,10,0.0
11,3,44,11,0.0
11,3,45,1,1.0
11,3,45,2,0.0
11,3,45,3,0.0
11,3,45,4,0.0
11,3,45,5,0.0
11,3,45,6,0.0
11,3,45,7,0.0
11,3,45,8,0.0
11,3,45,9,0.0
11,3,45,10,0.0
11,3,45,11,0.0
11,3,46,1,1.0
11,3,46,2,0.0
11,3,46,3,0.0
11,3,46,4,0.0
11,3,46,5,0.0
11,3,46,6,0.0
11,3,46,7,0.0
11,3,46,8,0.0
11,3,46,9,0.0
11,3,46,10,0.0
11,3,46,11,0.0
11,3,47,1,1.0
11,3,47,2,0.0
11,3,47,3,0.0
11,3,47,4,0.0
11,3,47,5,0.0
11,3,47,6,0.0
11,3,47,7,0.0
11,3,47,8,0.0
11,3,47,9,0.0
11,3,47,10,0.0
11,3,47,11,0.0
11,3,48,1,1.0
11,3,48,2,0.0
11,3,48,3,0.0
11,3,48,4,0.0
11,3,48,5,0.0
11,3,48,6,0.0
11,3,48,7,0.0
11,3,48,8,0.0
11,3,48,9,0.0
11,3,48,10,0.0
11,3,48,11,0.0
11,3,49,1,1.0
11,3,49,2,0.0
11,3,49,3,0.0
11,3,49,4,0.0
11,3,49,5,0.0
11,3,49,6,0.0
11,3,49,7,0.0
11,3,49,8,0.0
11,3,49,9,0.0
11,3,49,10,0.0
11,3,49,11,0.0
11,4,0,1,0.9919416563947578
11,4,0,2,0.0
11,4,0,3,0.0
11,4,0,4,0.0
11,4,0,5,0.0
11,4,0,6,0.0
11,4,0,7,0.0
11,4,0,8,0.0
11,4,0,9,0.0
11,4,0,10,0.008058343605242099
11,4,0,11,0.0
11,4,1,1,0.9919416554447196
11,4,1,2,0.0
11,4,1,3,0.0
11,4,1,4,0.0
11,4,1,5,0.0
11,4,1,6,0.0
11,4,1,7,0.0
11,4,1,8,0.0
11,4,1,9,0.0
11,4,1,10,0.00805834455528044
11,4,1,11,0.0
11,4,2,1,0.9919416544037151
11,4,2,2,0.0
11,4,2,3,0.0
11,4,2,4,0.0
11,4,2,5,0.0
11,4,2,6,0.0
11,4,2,7,0.0
11,4,2,8,0.0
11,4,2,9,0.0
11,4,2,10,0.00805834559628493
11,4,2,11,0.0
11,4,3,1,0.9919416626512513
11,4,3,2,0.0
11,4,3,3,0.0
11,4,3,4,0.0
11,4,3,5,0.0
11,4,3,6,0.0
11,4,3,7,0.0
11,4,3,8,0.0
11,4,3,9,0.0
11,4,3,10,0.008058337348748647
11,4,3,11,0.0
11,4,4,1,0.9919416494924708
11,4,4,2,0.0
11,4,4,3,0.0
11,4,4,4,0.0
11,4,4,5,0.0
11,4,4,6,0.0
11,4,4,7,0.0
11,4,4,8,0.0
11,4,4,9,0.0
11,4,4,10,0.008058350507529257
11,4,4,11,0.0
11,4,5,1,0.9919416513400992
11,4,5,2,0.0
11,4,5,3,0.0
11,4,5,4,0.0
11,4,5,5,0.0
11,4,5,6,0.0
11,4,5,7,0.0
11,4,5,8,0.0
11,4,5,9,0.0
11,4,5,10,0.008058348659900834
11,4,5,11,0.0
11,4,6,1,0.9919416544840046
11,4,6,2,0.0
11,4,6,3,0.0
11,4,6,4,0.0
11,4,6,5,0.0
11,4,6,6,0.0
11,4,6,7,0.0
11,4,6,8,0.0
11,4,6,9,0.0
11,4,6,10,0.008058345515995364
11,4,6,11,0.0
11,4,7,1,0.9919416509512305
11,4,7,2,0.0
11,4,7,3,0.0
11,4,7,4,0.0
11,4,7,5,0.0
11,4,7,6,0.0
11,4,7,7,0.0
11,4,7,8,0.0
11,4,7,9,0.0
11,4,7,10,0.00805834904876945
11,4,7,11,0.0
11,4,8,1,0.991941650588546
11,4,8,2,0.0
11,4,8,3,0.0
11,4,8,4,0.0
11,4,8,5,0.0
11,4,8,6,0.0
11,4,8,7,0.0
11,4,8,8,0.0
11,4,8,9,0.0
11,4,8,10,0.008058349411454046
11,4,8,11,0.0
11,4,9,1,0.9919416513451488
11,4,9,2,0.0
11,4,9,3,0.0
11,4,9,4,0.0
11,4,9,5,0.0
11,4,9,6,0.0
11,4,9,7,0.0
11,4,9,8,0.0
11,4,9,9,0.0
11,4,9,10,0.008058348654851272
11,4,9,11,0.0
11,4,10,1,0.991941659302725
11,4,10,2,0.0
11,4,10,3,0.0
11,4,10,4,0.0
11,4,10,5,0.0
11,4,10,6,0.0
11,4,10,7,0.0
11,4,10,8,0.0
11,4,10,9,0.0
11,4,10,10,0.00805834069727501
11,4,10,11,0.0
11,4,11,1,0.9919416626054796
11,4,11,2,0.0
11,4,11,3,0.0
11,4,11,4,0.0
11,4,11,5,0.0
11,4,11,6,0.0
11,4,11,7,0.0
11,4,11,8,0.0
11,4,11,9,0.0
11,4,11,10,0.008058337394520465
11,4,11,11,0.0
11,4,12,1,0.9919416583939085
11,4,12,2,0.0
11,4,12,3,0.0
11,4,12,4,0.0
11,4,12,5,0.0
11,4,12,6,0.0
11,4,12,7,0.0
11,4,12,8,0.0
11,4,12,9,0.0
11,4,12,10,0.008058341606091526
11,4,12,11,0.0
11,4,13,1,0.9919416511756256
11,4,13,2,0.0
11,4,13,3,0.0
11,4,13,4,0.0
11,4,13,5,0.0
11,4,13,6,0.0
11,4,13,7,0.0
11,4,13,8,0.0
11,4,13,9,0.0
11,4,13,10,0.008058348824374319
11,4,13,11,0.0
11,4,14,1,0.9919416510032703
11,4,14,2,0.0
11,4,14,3,0.0
11,4,14,4,0.0
11,4,14,5,0.0
11,4,14,6,0.0
11,4,14,7,0.0
11,4,14,8,0.0
11,4,14,9,0.0
11,4,14,10,0.008058348996729758
11,4,14,11,0.0
11,4,15,1,0.991941654562515
11,4,15,2,0.0
11,4,15,3,0.0
11,4,15,4,0.0
11,4,15,5,0.0
11,4,15,6,0.0
11,4,15,7,0.0
11,4,15,8,0.0
11,4,15,9,0.0
11,4,15,10,0.008058345437484966
11,4,15,11,0.0
11,4,16,1,0.9919416544599179
11,4,16,2,0.0
11,4,16,3,0.0
11,4,16,4,0.0
11,4,16,5,0.0
11,4,16,6,0.0
11,4,16,7,0.0
11,4,16,8,0.0
11,4,16,9,0.0
11,4,16,10,0.008058345540082112
11,4,16,11,0.0
11,4,17,1,0.9919416512730979
11,4,17,2,0.0
11,4,17,3,0.0
11,4,17,4,0.0
11,4,17,5,0.0
11,4,17,6,0.0
11,4,17,7,0.0
11,4,17,8,0.0
11,4,17,9,0.0
11,4,17,10,0.008058348726902151
11,4,17,11,0.0
11,4,18,1,0.9919416527345597
11,4,18,2,0.0
11,4,18,3,0.0
11,4,18,4,0.0
11,4,18,5,0.0
11,4,18,6,0.0
11,4,18,7,0.0
11,4,18,8,0.0
11,4,18,9,0.0
11,4,18,10,0.008058347265440389
11,4,18,11,0.0
11,4,19,1,0.9919416558816466
11,4,19,2,0.0
11,4,19,3,0.0
11,4,19,4,0.0
11,4,19,5,0.0
11,4,19,6,0.0
11,4,19,7,0.0
11,4,19,8,0.0
11,4,19,9,0.0
11,4,19,10,0.008058344118353275
11,4,19,11,0.0
11,4,20,1,0.9919416533551183
11,4,20,2,0.0
11,4,20,3,0.0
11,4,20,4,0.0
11,4,20,5,0.0
11,4,20,6,0.0
11,4,20,7,0.0
11,4,20,8,0.0
11,4,20,9,0.0
11,4,20,10,0.008058346644881765
11,4,20,11,0.0
11,4,21,1,0.9919416520657168
11,4,21,2,0.0
11,4,21,3,0.0
11,4,21,4,0.0
11,4,21,5,0.0
11,4,21,6,0.0
11,4,21,7,0.0
11,4,21,8,0.0
11,4,21,9,0.0
11,4,21,10,0.008058347934283243
11,4,21,11,0.0
11,4,22,1,0.991941658179834
11,4,22,2,0.0
11,4,22,3,0.0
11,4,22,4,0.0
11,4,22,5,0.0
11,4,22,6,0.0
11,4,22,7,0.0
11,4,22,8,0.0
11,4,22,9,0.0
11,4,22,10,0.008058341820165973
11,4,22,11,0.0
11,4,23,1,0.9919416576765367
11,4,23,2,0.0
11,4,23,3,0.0
11,4,23,4,0.0
11,4,23,5,0.0
11,4,23,6,0.0
11,4,23,7,0.0
11,4,23,8,0.0
11,4,23,9,0.0
11,4,23,10,0.008058342323463205
11,4,23,11,0.0
11,4,24,1,0.9919416552056464
11,4,24,2,0.0
11,4,24,3,0.0
11,4,24,4,0.0
11,4,24,5,0.0
11,4,24,6,0.0
11,4,24,7,0.0
11,4,24,8,0.0
11,4,24,9,0.0
11,4,24,10,0.008058344794353663
11,4,24,11,0.0
11,4,25,1,0.9919416509378759
11,4,25,2,0.0
11,4,25,3,0.0
11,4,25,4,0.0
11,4,25,5,0.0
11,4,25,6,0.0
11,4,25,7,0.0
11,4,25,8,0.0
11,4,25,9,0.0
11,4,25,10,0.0080583490621242
11,4,25,11,0.0
11,4,26,1,0.9919416573052121
11,4,26,2,0.0
11,4,26,3,0.0
11,4,26,4,0.0
11,4,26,5,0.0
11,4,26,6,0.0
11,4,26,7,0.0
11,4,26,8,0.0
11,4,26,9,0.0
11,4,26,10,0.008058342694787944
11,4,26,11,0.0
11,4,27,1,0.9919416563348956
11,4,27,2,0.0
11,4,27,3,0.0
11,4,27,4,0.0
11,4,27,5,0.0
11,4,27,6,0.0
11,4,27,7,0.0
11,4,27,8,0.0
11,4,27,9,0.0
11,4,27,10,0.008058343665104313
11,4,27,11,0.0
11,4,28,1,0.9919416517904899
11,4,28,2,0.0
11,4,28,3,0.0
11,4,28,4,0.0
11,4,28,5,0.0
11,4,28,6,0.0
11,4,28,7,0.0
11,4,28,8,0.0
11,4,28,9,0.0
11,4,28,10,0.008058348209510229
11,4,28,11,0.0
11,4,29,1,0.9919416522876842
11,4,29,2,0.0
11,4,29,3,0.0
11,4,29,4,0.0
11,4,29,5,0.0
11,4,29,6,0.0
11,4,29,7,0.0
11,4,29,8,0.0
11,4,29,9,0.0
11,4,29,10,0.008058347712315823
11,4,29,11,0.0
11,4,30,1,0.9919416501324022
11,4,30,2,0.0
11,4,30,3,0.0
11,4,30,4,0.0
11,4,30,5,0.0
11,4,30,6,0.0
11,4,30,7,0.0
11,4,30,8,0.0
11,4,30,9,0.0
11,4,30,10,0.00805834986759774
11,4,30,11,0.0
11,4,31,1,0.9919416555181538
11,4,31,2,0.0
11,4,31,3,0.0
11,4,31,4,0.0
11,4,31,5,0.0
11,4,31,6,0.0
11,4,31,7,0.0
11,4,31,8,0.0
11,4,31,9,0.0
11,4,31,10,0.008058344481846164
11,4,31,11,0.0
11,4,32,1,0.9919416530926385
11,4,32,2,0.0
11,4,32,3,0.0
11,4,32,4,0.0
11,4,32,5,0.0
11,4,32,6,0.0
11,4,32,7,0.0
11,4,32,8,0.0
11,4,32,9,0.0
11,4,32,10,0.008058346907361383
11,4,32,11,0.0
11,4,33,1,0.9919416572415192
11,4,33,2,0.0
11,4,33,3,0.0
11,4,33,4,0.0
11,4,33,5,0.0
11,4,33,6,0.0
11,4,33,7,0.0
11,4,33,8,0.0
11,4,33,9,0.0
11,4,33,10,0.008058342758480918
11,4,33,11,0.0
11,4,34,1,0.9919416550886373
11,4,34,2,0.0
11,4,34,3,0.0
11,4,34,4,0.0
11,4,34,5,0.0
11,4,34,6,0.0
11,4,34,7,0.0
11,4,34,8,0.0
11,4,34,9,0.0
11,4,34,10,0.008058344911362697
11,4,34,11,0.0
11,4,35,1,0.9919416519182003
11,4,35,2,0.0
11,4,35,3,0.0
11,4,35,4,0.0
11,4,35,5,0.0
11,4,35,6,0.0
11,4,35,7,0.0
11,4,35,8,0.0
11,4,35,9,0.0
11,4,35,10,0.008058348081799813
11,4,35,11,0.0
11,4,36,1,0.9919416621830991
11,4,36,2,0.0
11,4,36,3,0.0
11,4,36,4,0.0
11,4,36,5,0.0
11,4,36,6,0.0
11,4,36,7,0.0
11,4,36,8,0.0
11,4,36,9,0.0
11,4,36,10,0.008058337816900917
11,4,36,11,0.0
11,4,37,1,0.9919416517140152
11,4,37,2,0.0
11,4,37,3,0.0
11,4,37,4,0.0
11,4,37,5,0.0
11,4,37,6,0.0
11,4,37,7,0.0
11,4,37,8,0.0
11,4,37,9,0.0
11,4,37,10,0.0080583482859849
11,4,37,11,0.0
11,4,38,1,0.9919416545940622
11,4,38,2,0.0
11,4,38,3,0.0
11,4,38,4,0.0
11,4,38,5,0.0
11,4,38,6,0.0
11,4,38,7,0.0
11,4,38,8,0.0
11,4,38,9,0.0
11,4,38,10,0.008058345405937615
11,4,38,11,0.0
11,4,39,1,0.9919416628227714
11,4,39,2,0.0
11,4,39,3,0.0
11,4,39,4,0.0
11,4,39,5,0.0
11,4,39,6,0.0
11,4,39,7,0.0
11,4,39,8,0.0
11,4,39,9,0.0
11,4,39,10,0.008058337177228649
11,4,39,11,0.0
11,4,40,1,0.9919416567755127
11,4,40,2,0.0
11,4,40,3,0.0
11,4,40,4,0.0
11,4,40,5,0.0
11,4,40,6,0.0
11,4,40,7,0.0
11,4,40,8,0.0
11,4,40,9,0.0
11,4,40,10,0.008058343224487265
11,4,40,11,0.0
11,4,41,1,0.9919416546213901
11,4,41,2,0.0
11,4,41,3,0.0
11,4,41,4,0.0
11,4,41,5,0.0
11,4,41,6,0.0
11,4,41,7,0.0
11,4,41,8,0.0
11,4,41,9,0.0
11,4,41,10,0.008058345378609853
11,4,41,11,0.0
11,4,42,1,0.9919416549995197
11,4,42,2,0.0
11,4,42,3,0.0
11,4,42,4,0.0
11,4,42,5,0.0
11,4,42,6,0.0
11,4,42,7,0.0
11,4,42,8,0.0
11,4,42,9,0.0
11,4,42,10,0.008058345000480362
11,4,42,11,0.0
11,4,43,1,0.9919416565547619
11,4,43,2,0.0
11,4,43,3,0.0
11,4,43,4,0.0
11,4,43,5,0.0
11,4,43,6,0.0
11,4,43,7,0.0
11,4,43,8,0.0
11,4,43,9,0.0
11,4,43,10,0.008058343445238201
11,4,43,11,0.0
11,4,44,1,0.9919416510136173
11,4,44,2,0.0
11,4,44,3,0.0
11,4,44,4,0.0
11,4,44,5,0.0
11,4,44,6,0.0
11,4,44,7,0.0
11,4,44,8,0.0
11,4,44,9,0.0
11,4,44,10,0.00805834898638273
11,4,44,11,0.0
11,4,45,1,0.9919416538472952
11,4,45,2,0.0
11,4,45,3,0.0
11,4,45,4,0.0
11,4,45,5,0.0
11,4,45,6,0.0
11,4,45,7,0.0
11,4,45,8,0.0
11,4,45,9,0.0
11,4,45,10,0.008058346152704805
11,4,45,11,0.0
11,4,46,1,0.9919416578934201
11,4,46,2,0.0
11,4,46,3,0.0
11,4,46,4,0.0
11,4,46,5,0.0
11,4,46,6,0.0
11,4,46,7,0.0
11,4,46,8,0.0
11,4,46,9,0.0
11,4,46,10,0.008058342106579882
11,4,46,11,0.0
11,4,47,1,0.9919416540059882
11,4,47,2,0.0
11,4,47,3,0.0
11,4,47,4,0.0
11,4,47,5,0.0
11,4,47,6,0.0
11,4,47,7,0.0
11,4,47,8,0.0
11,4,47,9,0.0
11,4,47,10,0.008058345994011765
11,4,47,11,0.0
11,4,48,1,0.9919416551197812
11,4,48,2,0.0
11,4,48,3,0.0
11,4,48,4,0.0
11,4,48,5,0.0
11,4,48,6,0.0
11,4,48,7,0.0
11,4,48,8,0.0
11,4,48,9,0.0
11,4,48,10,0.008058344880218827
11,4,48,11,0.0
11,4,49,1,0.9919416581789696
11,4,49,2,0.0
11,4,49,3,0.0
11,4,49,4,0.0
11,4,49,5,0.0
11,4,49,6,0.0
11,4,49,7,0.0
11,4,49,8,0.0
11,4,49,9,0.0
11,4,49,10,0.008058341821030516
11,4,49,11,0.0
11,5,0,1,0.9459264582477601
11,5,0,2,0.0
11,5,0,3,0.0
11,5,0,4,0.0
11,5,0,5,0.0
11,5,0,6,0.0
11,5,0,7,0.0
11,5,0,8,0.0
11,5,0,9,0.0
11,5,0,10,0.05407354175223998
11,5,0,11,0.0
11,5,1,1,0.9459264538064525
11,5,1,2,0.0
11,5,1,3,0.0
11,5,1,4,0.0
11,5,1,5,0.0
11,5,1,6,0.0
11,5,1,7,0.0
11,5,1,8,0.0
11,5,1,9,0.0
11,5,1,10,0.05407354619354757
11,5,1,11,0.0
11,5,2,1,0.9459264483851747
11,5,2,2,0.0
11,5,2,3,0.0
11,5,2,4,0.0
11,5,2,5,0.0
11,5,2,6,0.0
11,5,2,7,0.0
11,5,2,8,0.0
11,5,2,9,0.0
11,5,2,10,0.05407355161482533
11,5,2,11,0.0
11,5,3,1,0.945926454360473
11,5,3,2,0.0
11,5,3,3,0.0
11,5,3,4,0.0
11,5,3,5,0.0
11,5,3,6,0.0
11,5,3,7,0.0
11,5,3,8,0.0
11,5,3,9,0.0
11,5,3,10,0.05407354563952697
11,5,3,11,0.0
11,5,4,1,0.9459264591819517
11,5,4,2,0.0
11,5,4,3,0.0
11,5,4,4,0.0
11,5,4,5,0.0
11,5,4,6,0.0
11,5,4,7,0.0
11,5,4,8,0.0
11,5,4,9,0.0
11,5,4,10,0.05407354081804833
11,5,4,11,0.0
11,5,5,1,0.9459264583724931
11,5,5,2,0.0
11,5,5,3,0.0
11,5,5,4,0.0
11,5,5,5,0.0
11,5,5,6,0.0
11,5,5,7,0.0
11,5,5,8,0.0
11,5,5,9,0.0
11,5,5,10,0.0540735416275069
11,5,5,11,0.0
11,5,6,1,0.945926457245357
11,5,6,2,0.0
11,5,6,3,0.0
11,5,6,4,0.0
11,5,6,5,0.0
11,5,6,6,0.0
11,5,6,7,0.0
11,5,6,8,0.0
11,5,6,9,0.0
11,5,6,10,0.0540735427546431
11,5,6,11,0.0
11,5,7,1,0.9459264587728909
11,5,7,2,0.0
11,5,7,3,0.0
11,5,7,4,0.0
11,5,7,5,0.0
11,5,7,6,0.0
11,5,7,7,0.0
11,5,7,8,0.0
11,5,7,9,0.0
11,5,7,10,0.05407354122710915
11,5,7,11,0.0
11,5,8,1,0.945926452222857
11,5,8,2,0.0
11,5,8,3,0.0
11,5,8,4,0.0
11,5,8,5,0.0
11,5,8,6,0.0
11,5,8,7,0.0
11,5,8,8,0.0
11,5,8,9,0.0
11,5,8,10,0.05407354777714315
11,5,8,11,0.0
11,5,9,1,0.9459264525452296
11,5,9,2,0.0
11,5,9,3,0.0
11,5,9,4,0.0
11,5,9,5,0.0
11,5,9,6,0.0
11,5,9,7,0.0
11,5,9,8,0.0
11,5,9,9,0.0
11,5,9,10,0.054073547454770485
11,5,9,11,0.0
11,5,10,1,0.9459264590643692
11,5,10,2,0.0
11,5,10,3,0.0
11,5,10,4,0.0
11,5,10,5,0.0
11,5,10,6,0.0
11,5,10,7,0.0
11,5,10,8,0.0
11,5,10,9,0.0
11,5,10,10,0.05407354093563079
11,5,10,11,0.0
11,5,11,1,0.9459264521173738
11,5,11,2,0.0
11,5,11,3,0.0
11,5,11,4,0.0
11,5,11,5,0.0
11,5,11,6,0.0
11,5,11,7,0.0
11,5,11,8,0.0
11,5,11,9,0.0
11,5,11,10,0.05407354788262617
11,5,11,11,0.0
11,5,12,1,0.9459264510915996
11,5,12,2,0.0
11,5,12,3,0.0
11,5,12,4,0.0
11,5,12,5,0.0
11,5,12,6,0.0
11,5,12,7,0.0
11,5,12,8,0.0
11,5,12,9,0.0
11,5,12,10,0.054073548908400305
11,5,12,11,0.0
11,5,13,1,0.945926451657654
11,5,13,2,0.0
11,5,13,3,0.0
11,5,13,4,0.0
11,5,13,5,0.0
11,5,13,6,0.0
11,5,13,7,0.0
11,5,13,8,0.0
11,5,13,9,0.0
11,5,13,10,0.054073548342346046
11,5,13,11,0.0
11,5,14,1,0.9459264484842814
11,5,14,2,0.0
11,5,14,3,0.0
11,5,14,4,0.0
11,5,14,5,0.0
11,5,14,6,0.0
11,5,14,7,0.0
11,5,14,8,0.0
11,5,14,9,0.0
11,5,14,10,0.05407355151571863
11,5,14,11,0.0
11,5,15,1,0.9459264564793273
11,5,15,2,0.0
11,5,15,3,0.0
11,5,15,4,0.0
11,5,15,5,0.0
11,5,15,6,0.0
11,5,15,7,0.0
11,5,15,8,0.0
11,5,15,9,0.0
11,5,15,10,0.05407354352067266
11,5,15,11,0.0
11,5,16,1,0.9459264572077415
11,5,16,2,0.0
11,5,16,3,0.0
11,5,16,4,0.0
11,5,16,5,0.0
11,5,16,6,0.0
11,5,16,7,0.0
11,5,16,8,0.0
11,5,16,9,0.0
11,5,16,10,0.054073542792258525
11,5,16,11,0.0
11,5,17,1,0.9459264564327734
11,5,17,2,0.0
11,5,17,3,0.0
11,5,17,4,0.0
11,5,17,5,0.0
11,5,17,6,0.0
11,5,17,7,0.0
11,5,17,8,0.0
11,5,17,9,0.0
11,5,17,10,0.054073543567226656
11,5,17,11,0.0
11,5,18,1,0.9459264544033253
11,5,18,2,0.0
11,5,18,3,0.0
11,5,18,4,0.0
11,5,18,5,0.0
11,5,18,6,0.0
11,5,18,7,0.0
11,5,18,8,0.0
11,5,18,9,0.0
11,5,18,10,0.05407354559667456
11,5,18,11,0.0
11,5,19,1,0.9459264545522378
11,5,19,2,0.0
11,5,19,3,0.0
11,5,19,4,0.0
11,5,19,5,0.0
11,5,19,6,0.0
11,5,19,7,0.0
11,5,19,8,0.0
11,5,19,9,0.0
11,5,19,10,0.0540735454477622
11,5,19,11,0.0
11,5,20,1,0.9459264560557382
11,5,20,2,0.0
11,5,20,3,0.0
11,5,20,4,0.0
11,5,20,5,0.0
11,5,20,6,0.0
11,5,20,7,0.0
11,5,20,8,0.0
11,5,20,9,0.0
11,5,20,10,0.054073543944261705
11,5,20,11,0.0
11,5,21,1,0.945926453583619
11,5,21,2,0.0
11,5,21,3,0.0
11,5,21,4,0.0
11,5,21,5,0.0
11,5,21,6,0.0
11,5,21,7,0.0
11,5,21,8,0.0
11,5,21,9,0.0
11,5,21,10,0.05407354641638088
11,5,21,11,0.0
11,5,22,1,0.9459264539772071
11,5,22,2,0.0
11,5,22,3,0.0
11,5,22,4,0.0
11,5,22,5,0.0
11,5,22,6,0.0
11,5,22,7,0.0
11,5,22,8,0.0
11,5,22,9,0.0
11,5,22,10,0.054073546022793
11,5,22,11,0.0
11,5,23,1,0.9459264546092978
11,5,23,2,0.0
11,5,23,3,0.0
11,5,23,4,0.0
11,5,23,5,0.0
11,5,23,6,0.0
11,5,23,7,0.0
11,5,23,8,0.0
11,5,23,9,0.0
11,5,23,10,0.05407354539070211
11,5,23,11,0.0
11,5,24,1,0.9459264581090139
11,5,24,2,0.0
11,5,24,3,0.0
11,5,24,4,0.0
11,5,24,5,0.0
11,5,24,6,0.0
11,5,24,7,0.0
11,5,24,8,0.0
11,5,24,9,0.0
11,5,24,10,0.05407354189098599
11,5,24,11,0.0
11,5,25,1,0.9459264528661656
11,5,25,2,0.0
11,5,25,3,0.0
11,5,25,4,0.0
11,5,25,5,0.0
11,5,25,6,0.0
11,5,25,7,0.0
11,5,25,8,0.0
11,5,25,9,0.0
11,5,25,10,0.054073547133834395
11,5,25,11,0.0
11,5,26,1,0.9459264524501155
11,5,26,2,0.0
11,5,26,3,0.0
11,5,26,4,0.0
11,5,26,5,0.0
11,5,26,6,0.0
11,5,26,7,0.0
11,5,26,8,0.0
11,5,26,9,0.0
11,5,26,10,0.054073547549884526
11,5,26,11,0.0
11,5,27,1,0.9459264586457421
11,5,27,2,0.0
11,5,27,3,0.0
11,5,27,4,0.0
11,5,27,5,0.0
11,5,27,6,0.0
11,5,27,7,0.0
11,5,27,8,0.0
11,5,27,9,0.0
11,5,27,10,0.054073541354257966
11,5,27,11,0.0
11,5,28,1,0.945926450067411
11,5,28,2,0.0
11,5,28,3,0.0
11,5,28,4,0.0
11,5,28,5,0.0
11,5,28,6,0.0
11,5,28,7,0.0
11,5,28,8,0.0
11,5,28,9,0.0
11,5,28,10,0.05407354993258902
11,5,28,11,0.0
11,5,29,1,0.9459264504269271
11,5,29,2,0.0
11,5,29,3,0.0
11,5,29,4,0.0
11,5,29,5,0.0
11,5,29,6,0.0
11,5,29,7,0.0
11,5,29,8,0.0
11,5,29,9,0.0
11,5,29,10,0.05407354957307285
11,5,29,11,0.0
11,5,30,1,0.945926456784143
11,5,30,2,0.0
11,5,30,3,0.0
11,5,30,4,0.0
11,5,30,5,0.0
11,5,30,6,0.0
11,5,30,7,0.0
11,5,30,8,0.0
11,5,30,9,0.0
11,5,30,10,0.054073543215856924
11,5,30,11,0.0
11,5,31,1,0.9459264525424808
11,5,31,2,0.0
11,5,31,3,0.0
11,5,31,4,0.0
11,5,31,5,0.0
11,5,31,6,0.0
11,5,31,7,0.0
11,5,31,8,0.0
11,5,31,9,0.0
11,5,31,10,0.05407354745751922
11,5,31,11,0.0
11,5,32,1,0.9459264532190259
11,5,32,2,0.0
11,5,32,3,0.0
11,5,32,4,0.0
11,5,32,5,0.0
11,5,32,6,0.0
11,5,32,7,0.0
11,5,32,8,0.0
11,5,32,9,0.0
11,5,32,10,0.05407354678097409
11,5,32,11,0.0
11,5,33,1,0.9459264546472351
11,5,33,2,0.0
11,5,33,3,0.0
11,5,33,4,0.0
11,5,33,5,0.0
11,5,33,6,0.0
11,5,33,7,0.0
11,5,33,8,0.0
11,5,33,9,0.0
11,5,33,10,0.05407354535276496
11,5,33,11,0.0
11,5,34,1,0.9459264545861343
11,5,34,2,0.0
11,5,34,3,0.0
11,5,34,4,0.0
11,5,34,5,0.0
11,5,34,6,0.0
11,5,34,7,0.0
11,5,34,8,0.0
11,5,34,9,0.0
11,5,34,10,0.054073545413865665
11,5,34,11,0.0
11,5,35,1,0.9459264538776803
11,5,35,2,0.0
11,5,35,3,0.0
11,5,35,4,0.0
11,5,35,5,0.0
11,5,35,6,0.0
11,5,35,7,0.0
11,5,35,8,0.0
11,5,35,9,0.0
11,5,35,10,0.054073546122319856
11,5,35,11,0.0
11,5,36,1,0.9459264570696602
11,5,36,2,0.0
11,5,36,3,0.0
11,5,36,4,0.0
11,5,36,5,0.0
11,5,36,6,0.0
11,5,36,7,0.0
11,5,36,8,0.0
11,5,36,9,0.0
11,5,36,10,0.05407354293033991
11,5,36,11,0.0
11,5,37,1,0.9459264606833366
11,5,37,2,0.0
11,5,37,3,0.0
11,5,37,4,0.0
11,5,37,5,0.0
11,5,37,6,0.0
11,5,37,7,0.0
11,5,37,8,0.0
11,5,37,9,0.0
11,5,37,10,0.05407353931666348
11,5,37,11,0.0
11,5,38,1,0.9459264635022988
11,5,38,2,0.0
11,5,38,3,0.0
11,5,38,4,0.0
11,5,38,5,0.0
11,5,38,6,0.0
11,5,38,7,0.0
11,5,38,8,0.0
11,5,38,9,0.0
11,5,38,10,0.054073536497701254
11,5,38,11,0.0
11,5,39,1,0.945926457606544
11,5,39,2,0.0
11,5,39,3,0.0
11,5,39,4,0.0
11,5,39,5,0.0
11,5,39,6,0.0
11,5,39,7,0.0
11,5,39,8,0.0
11,5,39,9,0.0
11,5,39,10,0.054073542393455944
11,5,39,11,0.0
11,5,40,1,0.9459264553131982
11,5,40,2,0.0
11,5,40,3,0.0
11,5,40,4,0.0
11,5,40,5,0.0
11,5,40,6,0.0
11,5,40,7,0.0
11,5,40,8,0.0
11,5,40,9,0.0
11,5,40,10,0.054073544686801873
11,5,40,11,0.0
11,5,41,1,0.945926453989528
11,5,41,2,0.0
11,5,41,3,0.0
11,5,41,4,0.0
11,5,41,5,0.0
11,5,41,6,0.0
11,5,41,7,0.0
11,5,41,8,0.0
11,5,41,9,0.0
11,5,41,10,0.054073546010471985
11,5,41,11,0.0
11,5,42,1,0.9459264566597553
11,5,42,2,0.0
11,5,42,3,0.0
11,5,42,4,0.0
11,5,42,5,0.0
11,5,42,6,0.0
11,5,42,7,0.0
11,5,42,8,0.0
11,5,42,9,0.0
11,5,42,10,0.05407354334024476
11,5,42,11,0.0
11,5,43,1,0.9459264544961041
11,5,43,2,0.0
11,5,43,3,0.0
11,5,43,4,0.0
11,5,43,5,0.0
11,5,43,6,0.0
11,5,43,7,0.0
11,5,43,8,0.0
11,5,43,9,0.0
11,5,43,10,0.054073545503895794
11,5,43,11,0.0
11,5,44,1,0.9459264532837788
11,5,44,2,0.0
11,5,44,3,0.0
11,5,44,4,0.0
11,5,44,5,0.0
11,5,44,6,0.0
11,5,44,7,0.0
11,5,44,8,0.0
11,5,44,9,0.0
11,5,44,10,0.054073546716221145
11,5,44,11,0.0
11,5,45,1,0.9459264499635206
11,5,45,2,0.0
11,5,45,3,0.0
11,5,45,4,0.0
11,5,45,5,0.0
11,5,45,6,0.0
11,5,45,7,0.0
11,5,45,8,0.0
11,5,45,9,0.0
11,5,45,10,0.05407355003647945
11,5,45,11,0.0
11,5,46,1,0.9459264570211379
11,5,46,2,0.0
11,5,46,3,0.0
11,5,46,4,0.0
11,5,46,5,0.0
11,5,46,6,0.0
11,5,46,7,0.0
11,5,46,8,0.0
11,5,46,9,0.0
11,5,46,10,0.05407354297886207
11,5,46,11,0.0
11,5,47,1,0.9459264561874084
11,5,47,2,0.0
11,5,47,3,0.0
11,5,47,4,0.0
11,5,47,5,0.0
11,5,47,6,0.0
11,5,47,7,0.0
11,5,47,8,0.0
11,5,47,9,0.0
11,5,47,10,0.054073543812591586
11,5,47,11,0.0
11,5,48,1,0.9459264551726243
11,5,48,2,0.0
11,5,48,3,0.0
11,5,48,4,0.0
11,5,48,5,0.0
11,5,48,6,0.0
11,5,48,7,0.0
11,5,48,8,0.0
11,5,48,9,0.0
11,5,48,10,0.05407354482737576
11,5,48,11,0.0
11,5,49,1,0.945926466064959
11,5,49,2,0.0
11,5,49,3,0.0
11,5,49,4,0.0
11,5,49,5,0.0
11,5,49,6,0.0
11,5,49,7,0.0
11,5,49,8,0.0
11,5,49,9,0.0
11,5,49,10,0.05407353393504107
11,5,49,11,0.0
11,6,0,1,0.9156221833433553
11,6,0,2,0.0
11,6,0,3,0.0
11,6,0,4,0.0
11,6,0,5,0.0
11,6,0,6,0.0
11,6,0,7,0.0
11,6,0,8,0.0
11,6,0,9,0.0
11,6,0,10,0.08437781665664473
11,6,0,11,0.0
11,6,1,1,0.9156221821246551
11,6,1,2,0.0
11,6,1,3,0.0
11,6,1,4,0.0
11,6,1,5,0.0
11,6,1,6,0.0
11,6,1,7,0.0
11,6,1,8,0.0
11,6,1,9,0.0
11,6,1,10,0.08437781787534494
11,6,1,11,0.0
11,6,2,1,0.9156221909726169
11,6,2,2,0.0
11,6,2,3,0.0
11,6,2,4,0.0
11,6,2,5,0.0
11,6,2,6,0.0
11,6,2,7,0.0
11,6,2,8,0.0
11,6,2,9,0.0
11,6,2,10,0.08437780902738318
11,6,2,11,0.0
11,6,3,1,0.9156221852834477
11,6,3,2,0.0
11,6,3,3,0.0
11,6,3,4,0.0
11,6,3,5,0.0
11,6,3,6,0.0
11,6,3,7,0.0
11,6,3,8,0.0
11,6,3,9,0.0
11,6,3,10,0.08437781471655224
11,6,3,11,0.0
11,6,4,1,0.9156221862044938
11,6,4,2,0.0
11,6,4,3,0.0
11,6,4,4,0.0
11,6,4,5,0.0
11,6,4,6,0.0
11,6,4,7,0.0
11,6,4,8,0.0
11,6,4,9,0.0
11,6,4,10,0.08437781379550614
11,6,4,11,0.0
11,6,5,1,0.9156221861174608
11,6,5,2,0.0
11,6,5,3,0.0
11,6,5,4,0.0
11,6,5,5,0.0
11,6,5,6,0.0
11,6,5,7,0.0
11,6,5,8,0.0
11,6,5,9,0.0
11,6,5,10,0.08437781388253927
11,6,5,11,0.0
11,6,6,1,0.915622188373161
11,6,6,2,0.0
11,6,6,3,0.0
11,6,6,4,0.0
11,6,6,5,0.0
11,6,6,6,0.0
11,6,6,7,0.0
11,6,6,8,0.0
11,6,6,9,0.0
11,6,6,10,0.08437781162683905
11,6,6,11,0.0
11,6,7,1,0.9156221840386738
11,6,7,2,0.0
11,6,7,3,0.0
11,6,7,4,0.0
11,6,7,5,0.0
11,6,7,6,0.0
11,6,7,7,0.0
11,6,7,8,0.0
11,6,7,9,0.0
11,6,7,10,0.08437781596132622
11,6,7,11,0.0
11,6,8,1,0.9156221845114035
11,6,8,2,0.0
11,6,8,3,0.0
11,6,8,4,0.0
11,6,8,5,0.0
11,6,8,6,0.0
11,6,8,7,0.0
11,6,8,8,0.0
11,6,8,9,0.0
11,6,8,10,0.08437781548859653
11,6,8,11,0.0
11,6,9,1,0.915622183964205
11,6,9,2,0.0
11,6,9,3,0.0
11,6,9,4,0.0
11,6,9,5,0.0
11,6,9,6,0.0
11,6,9,7,0.0
11,6,9,8,0.0
11,6,9,9,0.0
11,6,9,10,0.08437781603579504
11,6,9,11,0.0
11,6,10,1,0.9156221842322867
11,6,10,2,0.0
11,6,10,3,0.0
11,6,10,4,0.0
11,6,10,5,0.0
11,6,10,6,0.0
11,6,10,7,0.0
11,6,10,8,0.0
11,6,10,9,0.0
11,6,10,10,0.0843778157677132
11,6,10,11,0.0
11,6,11,1,0.9156221814498222
11,6,11,2,0.0
11,6,11,3,0.0
11,6,11,4,0.0
11,6,11,5,0.0
11,6,11,6,0.0
11,6,11,7,0.0
11,6,11,8,0.0
11,6,11,9,0.0
11,6,11,10,0.08437781855017781
11,6,11,11,0.0
11,6,12,1,0.9156221871857004
11,6,12,2,0.0
11,6,12,3,0.0
11,6,12,4,0.0
11,6,12,5,0.0
11,6,12,6,0.0
11,6,12,7,0.0
11,6,12,8,0.0
11,6,12,9,0.0
11,6,12,10,0.08437781281429964
11,6,12,11,0.0
11,6,13,1,0.9156221853652338
11,6,13,2,0.0
11,6,13,3,0.0
11,6,13,4,0.0
11,6,13,5,0.0
11,6,13,6,0.0
11,6,13,7,0.0
11,6,13,8,0.0
11,6,13,9,0.0
11,6,13,10,0.08437781463476633
11,6,13,11,0.0
11,6,14,1,0.915622188117726
11,6,14,2,0.0
11,6,14,3,0.0
11,6,14,4,0.0
11,6,14,5,0.0
11,6,14,6,0.0
11,6,14,7,0.0
11,6,14,8,0.0
11,6,14,9,0.0
11,6,14,10,0.0843778118822741
11,6,14,11,0.0
11,6,15,1,0.9156221869901394
11,6,15,2,0.0
11,6,15,3,0.0
11,6,15,4,0.0
11,6,15,5,0.0
11,6,15,6,0.0
11,6,15,7,0.0
11,6,15,8,0.0
11,6,15,9,0.0
11,6,15,10,0.08437781300986066
11,6,15,11,0.0
11,6,16,1,0.915622190588336
11,6,16,2,0.0
11,6,16,3,0.0
11,6,16,4,0.0
11,6,16,5,0.0
11,6,16,6,0.0
11,6,16,7,0.0
11,6,16,8,0.0
11,6,16,9,0.0
11,6,16,10,0.08437780941166403
11,6,16,11,0.0
11,6,17,1,0.9156221819478482
11,6,17,2,0.0
11,6,17,3,0.0
11,6,17,4,0.0
11,6,17,5,0.0
11,6,17,6,0.0
11,6,17,7,0.0
11,6,17,8,0.0
11,6,17,9,0.0
11,6,17,10,0.08437781805215194
11,6,17,11,0.0
11,6,18,1,0.915622191228276
11,6,18,2,0.0
11,6,18,3,0.0
11,6,18,4,0.0
11,6,18,5,0.0
11,6,18,6,0.0
11,6,18,7,0.0
11,6,18,8,0.0
11,6,18,9,0.0
11,6,18,10,0.08437780877172399
11,6,18,11,0.0
11,6,19,1,0.9156221826703298
11,6,19,2,0.0
11,6,19,3,0.0
11,6,19,4,0.0
11,6,19,5,0.0
11,6,19,6,0.0
11,6,19,7,0.0
11,6,19,8,0.0
11,6,19,9,0.0
11,6,19,10,0.08437781732967016
11,6,19,11,0.0
11,6,20,1,0.9156221862062011
11,6,20,2,0.0
11,6,20,3,0.0
11,6,20,4,0.0
11,6,20,5,0.0
11,6,20,6,0.0
11,6,20,7,0.0
11,6,20,8,0.0
11,6,20,9,0.0
11,6,20,10,0.08437781379379904
11,6,20,11,0.0
11,6,21,1,0.9156221886899432
11,6,21,2,0.0
11,6,21,3,0.0
11,6,21,4,0.0
11,6,21,5,0.0
11,6,21,6,0.0
11,6,21,7,0.0
11,6,21,8,0.0
11,6,21,9,0.0
11,6,21,10,0.08437781131005696
11,6,21,11,0.0
11,6,22,1,0.9156221839137089
11,6,22,2,0.0
11,6,22,3,0.0
11,6,22,4,0.0
11,6,22,5,0.0
11,6,22,6,0.0
11,6,22,7,0.0
11,6,22,8,0.0
11,6,22,9,0.0
11,6,22,10,0.08437781608629112
11,6,22,11,0.0
11,6,23,1,0.9156221897760771
11,6,23,2,0.0
11,6,23,3,0.0
11,6,23,4,0.0
11,6,23,5,0.0
11,6,23,6,0.0
11,6,23,7,0.0
11,6,23,8,0.0
11,6,23,9,0.0
11,6,23,10,0.08437781022392285
11,6,23,11,0.0
11,6,24,1,0.9156221897178627
11,6,24,2,0.0
11,6,24,3,0.0
11,6,24,4,0.0
11,6,24,5,0.0
11,6,24,6,0.0
11,6,24,7,0.0
11,6,24,8,0.0
11,6,24,9,0.0
11,6,24,10,0.08437781028213735
11,6,24,11,0.0
11,6,25,1,0.915622192727318
11,6,25,2,0.0
11,6,25,3,0.0
11,6,25,4,0.0
11,6,25,5,0.0
11,6,25,6,0.0
11,6,25,7,0.0
11,6,25,8,0.0
11,6,25,9,0.0
11,6,25,10,0.08437780727268199
11,6,25,11,0.0
11,6,26,1,0.9156221854736238
11,6,26,2,0.0
11,6,26,3,0.0
11,6,26,4,0.0
11,6,26,5,0.0
11,6,26,6,0.0
11,6,26,7,0.0
11,6,26,8,0.0
11,6,26,9,0.0
11,6,26,10,0.08437781452637623
11,6,26,11,0.0
11,6,27,1,0.9156221896883525
11,6,27,2,0.0
11,6,27,3,0.0
11,6,27,4,0.0
11,6,27,5,0.0
11,6,27,6,0.0
11,6,27,7,0.0
11,6,27,8,0.0
11,6,27,9,0.0
11,6,27,10,0.08437781031164757
11,6,27,11,0.0
11,6,28,1,0.915622187068796
11,6,28,2,0.0
11,6,28,3,0.0
11,6,28,4,0.0
11,6,28,5,0.0
11,6,28,6,0.0
11,6,28,7,0.0
11,6,28,8,0.0
11,6,28,9,0.0
11,6,28,10,0.08437781293120408
11,6,28,11,0.0
11,6,29,1,0.9156221867686545
11,6,29,2,0.0
11,6,29,3,0.0
11,6,29,4,0.0
11,6,29,5,0.0
11,6,29,6,0.0
11,6,29,7,0.0
11,6,29,8,0.0
11,6,29,9,0.0
11,6,29,10,0.08437781323134562
11,6,29,11,0.0
11,6,30,1,0.9156221941017251
11,6,30,2,0.0
11,6,30,3,0.0
11,6,30,4,0.0
11,6,30,5,0.0
11,6,30,6,0.0
11,6,30,7,0.0
11,6,30,8,0.0
11,6,30,9,0.0
11,6,30,10,0.08437780589827489
11,6,30,11,0.0
11,6,31,1,0.9156221830709006
11,6,31,2,0.0
11,6,31,3,0.0
11,6,31,4,0.0
11,6,31,5,0.0
11,6,31,6,0.0
11,6,31,7,0.0
11,6,31,8,0.0
11,6,31,9,0.0
11,6,31,10,0.0843778169290994
11,6,31,11,0.0
11,6,32,1,0.9156221807546768
11,6,32,2,0.0
11,6,32,3,0.0
11,6,32,4,0.0
11,6,32,5,0.0
11,6,32,6,0.0
11,6,32,7,0.0
11,6,32,8,0.0
11,6,32,9,0.0
11,6,32,10,0.08437781924532321
11,6,32,11,0.0
11,6,33,1,0.9156221868073062
11,6,33,2,0.0
11,6,33,3,0.0
11,6,33,4,0.0
11,6,33,5,0.0
11,6,33,6,0.0
11,6,33,7,0.0
11,6,33,8,0.0
11,6,33,9,0.0
11,6,33,10,0.08437781319269382
11,6,33,11,0.0
11,6,34,1,0.9156221872730471
11,6,34,2,0.0
11,6,34,3,0.0
11,6,34,4,0.0
11,6,34,5,0.0
11,6,34,6,0.0
11,6,34,7,0.0
11,6,34,8,0.0
11,6,34,9,0.0
11,6,34,10,0.08437781272695304
11,6,34,11,0.0
11,6,35,1,0.9156221828608283
11,6,35,2,0.0
11,6,35,3,0.0
11,6,35,4,0.0
11,6,35,5,0.0
11,6,35,6,0.0
11,6,35,7,0.0
11,6,35,8,0.0
11,6,35,9,0.0
11,6,35,10,0.08437781713917171
11,6,35,11,0.0
11,6,36,1,0.9156221865407398
11,6,36,2,0.0
11,6,36,3,0.0
11,6,36,4,0.0
11,6,36,5,0.0
11,6,36,6,0.0
11,6,36,7,0.0
11,6,36,8,0.0
11,6,36,9,0.0
11,6,36,10,0.08437781345926032
11,6,36,11,0.0
11,6,37,1,0.9156221887084521
11,6,37,2,0.0
11,6,37,3,0.0
11,6,37,4,0.0
11,6,37,5,0.0
11,6,37,6,0.0
11,6,37,7,0.0
11,6,37,8,0.0
11,6,37,9,0.0
11,6,37,10,0.08437781129154785
11,6,37,11,0.0
11,6,38,1,0.9156221904143854
11,6,38,2,0.0
11,6,38,3,0.0
11,6,38,4,0.0
11,6,38,5,0.0
11,6,38,6,0.0
11,6,38,7,0.0
11,6,38,8,0.0
11,6,38,9,0.0
11,6,38,10,0.08437780958561457
11,6,38,11,0.0
11,6,39,1,0.9156221872121789
11,6,39,2,0.0
11,6,39,3,0.0
11,6,39,4,0.0
11,6,39,5,0.0
11,6,39,6,0.0
11,6,39,7,0.0
11,6,39,8,0.0
11,6,39,9,0.0
11,6,39,10,0.08437781278782108
11,6,39,11,0.0
11,6,40,1,0.9156221765954768
11,6,40,2,0.0
11,6,40,3,0.0
11,6,40,4,0.0
11,6,40,5,0.0
11,6,40,6,0.0
11,6,40,7,0.0
11,6,40,8,0.0
11,6,40,9,0.0
11,6,40,10,0.0843778234045232
11,6,40,11,0.0
11,6,41,1,0.915622187625932
11,6,41,2,0.0
11,6,41,3,0.0
11,6,41,4,0.0
11,6,41,5,0.0
11,6,41,6,0.0
11,6,41,7,0.0
11,6,41,8,0.0
11,6,41,9,0.0
11,6,41,10,0.08437781237406812
11,6,41,11,0.0
11,6,42,1,0.9156221876221926
11,6,42,2,0.0
11,6,42,3,0.0
11,6,42,4,0.0
11,6,42,5,0.0
11,6,42,6,0.0
11,6,42,7,0.0
11,6,42,8,0.0
11,6,42,9,0.0
11,6,42,10,0.0843778123778073
11,6,42,11,0.0
11,6,43,1,0.9156221845989972
11,6,43,2,0.0
11,6,43,3,0.0
11,6,43,4,0.0
11,6,43,5,0.0
11,6,43,6,0.0
11,6,43,7,0.0
11,6,43,8,0.0
11,6,43,9,0.0
11,6,43,10,0.08437781540100281
11,6,43,11,0.0
11,6,44,1,0.9156221878069426
11,6,44,2,0.0
11,6,44,3,0.0
11,6,44,4,0.0
11,6,44,5,0.0
11,6,44,6,0.0
11,6,44,7,0.0
11,6,44,8,0.0
11,6,44,9,0.0
11,6,44,10,0.08437781219305751
11,6,44,11,0.0
11,6,45,1,0.9156221861008564
11,6,45,2,0.0
11,6,45,3,0.0
11,6,45,4,0.0
11,6,45,5,0.0
11,6,45,6,0.0
11,6,45,7,0.0
11,6,45,8,0.0
11,6,45,9,0.0
11,6,45,10,0.08437781389914362
11,6,45,11,0.0
11,6,46,1,0.9156221862184428
11,6,46,2,0.0
11,6,46,3,0.0
11,6,46,4,0.0
11,6,46,5,0.0
11,6,46,6,0.0
11,6,46,7,0.0
11,6,46,8,0.0
11,6,46,9,0.0
11,6,46,10,0.08437781378155727
11,6,46,11,0.0
11,6,47,1,0.9156221862081615
11,6,47,2,0.0
11,6,47,3,0.0
11,6,47,4,0.0
11,6,47,5,0.0
11,6,47,6,0.0
11,6,47,7,0.0
11,6,47,8,0.0
11,6,47,9,0.0
11,6,47,10,0.08437781379183862
11,6,47,11,0.0
11,6,48,1,0.9156221835829379
11,6,48,2,0.0
11,6,48,3,0.0
11,6,48,4,0.0
11,6,48,5,0.0
11,6,48,6,0.0
11,6,48,7,0.0
11,6,48,8,0.0
11,6,48,9,0.0
11,6,48,10,0.08437781641706213
11,6,48,11,0.0
11,6,49,1,0.9156221910531284
11,6,49,2,0.0
11,6,49,3,0.0
11,6,49,4,0.0
11,6,49,5,0.0
11,6,49,6,0.0
11,6,49,7,0.0
11,6,49,8,0.0
11,6,49,9,0.0
11,6,49,10,0.08437780894687155
11,6,49,11,0.0
11,7,0,1,0.8937120634330765
11,7,0,2,0.0
11,7,0,3,0.0
11,7,0,4,0.0
11,7,0,5,0.0
11,7,0,6,0.0
11,7,0,7,0.0
11,7,0,8,0.0
11,7,0,9,0.0
11,7,0,10,0.10628793656692348
11,7,0,11,0.0
11,7,1,1,0.8937120591884796
11,7,1,2,0.0
11,7,1,3,0.0
11,7,1,4,0.0
11,7,1,5,0.0
11,7,1,6,0.0
11,7,1,7,0.0
11,7,1,8,0.0
11,7,1,9,0.0
11,7,1,10,0.1062879408115204
11,7,1,11,0.0
11,7,2,1,0.8937120612130431
11,7,2,2,0.0
11,7,2,3,0.0
11,7,2,4,0.0
11,7,2,5,0.0
11,7,2,6,0.0
11,7,2,7,0.0
11,7,2,8,0.0
11,7,2,9,0.0
11,7,2,10,0.10628793878695697
11,7,2,11,0.0
11,7,3,1,0.8937120536237665
11,7,3,2,0.0
11,7,3,3,0.0
11,7,3,4,0.0
11,7,3,5,0.0
11,7,3,6,0.0
11,7,3,7,0.0
11,7,3,8,0.0
11,7,3,9,0.0
11,7,3,10,0.10628794637623355
11,7,3,11,0.0
11,7,4,1,0.8937120587961742
11,7,4,2,0.0
11,7,4,3,0.0
11,7,4,4,0.0
11,7,4,5,0.0
11,7,4,6,0.0
11,7,4,7,0.0
11,7,4,8,0.0
11,7,4,9,0.0
11,7,4,10,0.10628794120382583
11,7,4,11,0.0
11,7,5,1,0.8937120531566807
11,7,5,2,0.0
11,7,5,3,0.0
11,7,5,4,0.0
11,7,5,5,0.0
11,7,5,6,0.0
11,7,5,7,0.0
11,7,5,8,0.0
11,7,5,9,0.0
11,7,5,10,0.10628794684331938
11,7,5,11,0.0
11,7,6,1,0.8937120552090675
11,7,6,2,0.0
11,7,6,3,0.0
11,7,6,4,0.0
11,7,6,5,0.0
11,7,6,6,0.0
11,7,6,7,0.0
11,7,6,8,0.0
11,7,6,9,0.0
11,7,6,10,0.10628794479093255
11,7,6,11,0.0
11,7,7,1,0.8937120607180283
11,7,7,2,0.0
11,7,7,3,0.0
11,7,7,4,0.0
11,7,7,5,0.0
11,7,7,6,0.0
11,7,7,7,0.0
11,7,7,8,0.0
11,7,7,9,0.0
11,7,7,10,0.10628793928197176
11,7,7,11,0.0
11,7,8,1,0.8937120560829324
11,7,8,2,0.0
11,7,8,3,0.0
11,7,8,4,0.0
11,7,8,5,0.0
11,7,8,6,0.0
11,7,8,7,0.0
11,7,8,8,0.0
11,7,8,9,0.0
11,7,8,10,0.10628794391706768
11,7,8,11,0.0
11,7,9,1,0.893712060074631
11,7,9,2,0.0
11,7,9,3,0.0
11,7,9,4,0.0
11,7,9,5,0.0
11,7,9,6,0.0
11,7,9,7,0.0
11,7,9,8,0.0
11,7,9,9,0.0
11,7,9,10,0.10628793992536899
11,7,9,11,0.0
11,7,10,1,0.8937120545521882
11,7,10,2,0.0
11,7,10,3,0.0
11,7,10,4,0.0
11,7,10,5,0.0
11,7,10,6,0.0
11,7,10,7,0.0
11,7,10,8,0.0
11,7,10,9,0.0
11,7,10,10,0.1062879454478119
11,7,10,11,0.0
11,7,11,1,0.8937120552244774
11,7,11,2,0.0
11,7,11,3,0.0
11,7,11,4,0.0
11,7,11,5,0.0
11,7,11,6,0.0
11,7,11,7,0.0
11,7,11,8,0.0
11,7,11,9,0.0
11,7,11,10,0.10628794477552267
11,7,11,11,0.0
11,7,12,1,0.8937120632376031
11,7,12,2,0.0
11,7,12,3,0.0
11,7,12,4,0.0
11,7,12,5,0.0
11,7,12,6,0.0
11,7,12,7,0.0
11,7,12,8,0.0
11,7,12,9,0.0
11,7,12,10,0.10628793676239681
11,7,12,11,0.0
11,7,13,1,0.8937120611489744
11,7,13,2,0.0
11,7,13,3,0.0
11,7,13,4,0.0
11,7,13,5,0.0
11,7,13,6,0.0
11,7,13,7,0.0
11,7,13,8,0.0
11,7,13,9,0.0
11,7,13,10,0.10628793885102569
11,7,13,11,0.0
11,7,14,1,0.8937120577202217
11,7,14,2,0.0
11,7,14,3,0.0
11,7,14,4,0.0
11,7,14,5,0.0
11,7,14,6,0.0
11,7,14,7,0.0
11,7,14,8,0.0
11,7,14,9,0.0
11,7,14,10,0.10628794227977835
11,7,14,11,0.0
11,7,15,1,0.8937120627018765
11,7,15,2,0.0
11,7,15,3,0.0
11,7,15,4,0.0
11,7,15,5,0.0
11,7,15,6,0.0
11,7,15,7,0.0
11,7,15,8,0.0
11,7,15,9,0.0
11,7,15,10,0.10628793729812347
11,7,15,11,0.0
11,7,16,1,0.8937120410640041
11,7,16,2,0.0
11,7,16,3,0.0
11,7,16,4,0.0
11,7,16,5,0.0
11,7,16,6,0.0
11,7,16,7,0.0
11,7,16,8,0.0
11,7,16,9,0.0
11,7,16,10,0.10628795893599595
11,7,16,11,0.0
11,7,17,1,0.8937120577994084
11,7,17,2,0.0
11,7,17,3,0.0
11,7,17,4,0.0
11,7,17,5,0.0
11,7,17,6,0.0
11,7,17,7,0.0
11,7,17,8,0.0
11,7,17,9,0.0
11,7,17,10,0.10628794220059161
11,7,17,11,0.0
11,7,18,1,0.893712056474566
11,7,18,2,0.0
11,7,18,3,0.0
11,7,18,4,0.0
11,7,18,5,0.0
11,7,18,6,0.0
11,7,18,7,0.0
11,7,18,8,0.0
11,7,18,9,0.0
11,7,18,10,0.106287943525434
11,7,18,11,0.0
11,7,19,1,0.8937120621909211
11,7,19,2,0.0
11,7,19,3,0.0
11,7,19,4,0.0
11,7,19,5,0.0
11,7,19,6,0.0
11,7,19,7,0.0
11,7,19,8,0.0
11,7,19,9,0.0
11,7,19,10,0.1062879378090789
11,7,19,11,0.0
11,7,20,1,0.8937120647602897
11,7,20,2,0.0
11,7,20,3,0.0
11,7,20,4,0.0
11,7,20,5,0.0
11,7,20,6,0.0
11,7,20,7,0.0
11,7,20,8,0.0
11,7,20,9,0.0
11,7,20,10,0.10628793523971027
11,7,20,11,0.0
11,7,21,1,0.8937120573481839
11,7,21,2,0.0
11,7,21,3,0.0
11,7,21,4,0.0
11,7,21,5,0.0
11,7,21,6,0.0
11,7,21,7,0.0
11,7,21,8,0.0
11,7,21,9,0.0
11,7,21,10,0.10628794265181618
11,7,21,11,0.0
11,7,22,1,0.893712057719666
11,7,22,2,0.0
11,7,22,3,0.0
11,7,22,4,0.0
11,7,22,5,0.0
11,7,22,6,0.0
11,7,22,7,0.0
11,7,22,8,0.0
11,7,22,9,0.0
11,7,22,10,0.10628794228033411
11,7,22,11,0.0
11,7,23,1,0.8937120571257985
11,7,23,2,0.0
11,7,23,3,0.0
11,7,23,4,0.0
11,7,23,5,0.0
11,7,23,6,0.0
11,7,23,7,0.0
11,7,23,8,0.0
11,7,23,9,0.0
11,7,23,10,0.10628794287420154
11,7,23,11,0.0
11,7,24,1,0.8937120536095391
11,7,24,2,0.0
11,7,24,3,0.0
11,7,24,4,0.0
11,7,24,5,0.0
11,7,24,6,0.0
11,7,24,7,0.0
11,7,24,8,0.0
11,7,24,9,0.0
11,7,24,10,0.10628794639046096
11,7,24,11,0.0
11,7,25,1,0.8937120587345477
11,7,25,2,0.0
11,7,25,3,0.0
11,7,25,4,0.0
11,7,25,5,0.0
11,7,25,6,0.0
11,7,25,7,0.0
11,7,25,8,0.0
11,7,25,9,0.0
11,7,25,10,0.10628794126545224
11,7,25,11,0.0
11,7,26,1,0.8937120662041972
11,7,26,2,0.0
11,7,26,3,0.0
11,7,26,4,0.0
11,7,26,5,0.0
11,7,26,6,0.0
11,7,26,7,0.0
11,7,26,8,0.0
11,7,26,9,0.0
11,7,26,10,0.10628793379580274
11,7,26,11,0.0
11,7,27,1,0.8937120607613851
11,7,27,2,0.0
11,7,27,3,0.0
11,7,27,4,0.0
11,7,27,5,0.0
11,7,27,6,0.0
11,7,27,7,0.0
11,7,27,8,0.0
11,7,27,9,0.0
11,7,27,10,0.10628793923861488
11,7,27,11,0.0
11,7,28,1,0.8937120612051661
11,7,28,2,0.0
11,7,28,3,0.0
11,7,28,4,0.0
11,7,28,5,0.0
11,7,28,6,0.0
11,7,28,7,0.0
11,7,28,8,0.0
11,7,28,9,0.0
11,7,28,10,0.10628793879483396
11,7,28,11,0.0
11,7,29,1,0.8937120622079976
11,7,29,2,0.0
11,7,29,3,0.0
11,7,29,4,0.0
11,7,29,5,0.0
11,7,29,6,0.0
11,7,29,7,0.0
11,7,29,8,0.0
11,7,29,9,0.0
11,7,29,10,0.10628793779200245
11,7,29,11,0.0
11,7,30,1,0.8937120605611987
11,7,30,2,0.0
11,7,30,3,0.0
11,7,30,4,0.0
11,7,30,5,0.0
11,7,30,6,0.0
11,7,30,7,0.0
11,7,30,8,0.0
11,7,30,9,0.0
11,7,30,10,0.10628793943880137
11,7,30,11,0.0
11,7,31,1,0.8937120500223373
11,7,31,2,0.0
11,7,31,3,0.0
11,7,31,4,0.0
11,7,31,5,0.0
11,7,31,6,0.0
11,7,31,7,0.0
11,7,31,8,0.0
11,7,31,9,0.0
11,7,31,10,0.1062879499776627
11,7,31,11,0.0
11,7,32,1,0.8937120591590323
11,7,32,2,0.0
11,7,32,3,0.0
11,7,32,4,0.0
11,7,32,5,0.0
11,7,32,6,0.0
11,7,32,7,0.0
11,7,32,8,0.0
11,7,32,9,0.0
11,7,32,10,0.10628794084096782
11,7,32,11,0.0
11,7,33,1,0.8937120570792669
11,7,33,2,0.0
11,7,33,3,0.0
11,7,33,4,0.0
11,7,33,5,0.0
11,7,33,6,0.0
11,7,33,7,0.0
11,7,33,8,0.0
11,7,33,9,0.0
11,7,33,10,0.10628794292073318
11,7,33,11,0.0
11,7,34,1,0.8937120611357278
11,7,34,2,0.0
11,7,34,3,0.0
11,7,34,4,0.0
11,7,34,5,0.0
11,7,34,6,0.0
11,7,34,7,0.0
11,7,34,8,0.0
11,7,34,9,0.0
11,7,34,10,0.10628793886427229
11,7,34,11,0.0
11,7,35,1,0.8937120563066084
11,7,35,2,0.0
11,7,35,3,0.0
11,7,35,4,0.0
11,7,35,5,0.0
11,7,35,6,0.0
11,7,35,7,0.0
11,7,35,8,0.0
11,7,35,9,0.0
11,7,35,10,0.10628794369339167
11,7,35,11,0.0
11,7,36,1,0.8937120601831924
11,7,36,2,0.0
11,7,36,3,0.0
11,7,36,4,0.0
11,7,36,5,0.0
11,7,36,6,0.0
11,7,36,7,0.0
11,7,36,8,0.0
11,7,36,9,0.0
11,7,36,10,0.10628793981680767
11,7,36,11,0.0
11,7,37,1,0.8937120560471049
11,7,37,2,0.0
11,7,37,3,0.0
11,7,37,4,0.0
11,7,37,5,0.0
11,7,37,6,0.0
11,7,37,7,0.0
11,7,37,8,0.0
11,7,37,9,0.0
11,7,37,10,0.1062879439528951
11,7,37,11,0.0
11,7,38,1,0.8937120573225634
11,7,38,2,0.0
11,7,38,3,0.0
11,7,38,4,0.0
11,7,38,5,0.0
11,7,38,6,0.0
11,7,38,7,0.0
11,7,38,8,0.0
11,7,38,9,0.0
11,7,38,10,0.10628794267743662
11,7,38,11,0.0
11,7,39,1,0.8937120689808513
11,7,39,2,0.0
11,7,39,3,0.0
11,7,39,4,0.0
11,7,39,5,0.0
11,7,39,6,0.0
11,7,39,7,0.0
11,7,39,8,0.0
11,7,39,9,0.0
11,7,39,10,0.10628793101914867
11,7,39,11,0.0
11,7,40,1,0.8937120503463067
11,7,40,2,0.0
11,7,40,3,0.0
11,7,40,4,0.0
11,7,40,5,0.0
11,7,40,6,0.0
11,7,40,7,0.0
11,7,40,8,0.0
11,7,40,9,0.0
11,7,40,10,0.10628794965369334
11,7,40,11,0.0
11,7,41,1,0.8937120550569921
11,7,41,2,0.0
11,7,41,3,0.0
11,7,41,4,0.0
11,7,41,5,0.0
11,7,41,6,0.0
11,7,41,7,0.0
11,7,41,8,0.0
11,7,41,9,0.0
11,7,41,10,0.10628794494300786
11,7,41,11,0.0
11,7,42,1,0.8937120567865013
11,7,42,2,0.0
11,7,42,3,0.0
11,7,42,4,0.0
11,7,42,5,0.0
11,7,42,6,0.0
11,7,42,7,0.0
11,7,42,8,0.0
11,7,42,9,0.0
11,7,42,10,0.1062879432134988
11,7,42,11,0.0
11,7,43,1,0.8937120583896704
11,7,43,2,0.0
11,7,43,3,0.0
11,7,43,4,0.0
11,7,43,5,0.0
11,7,43,6,0.0
11,7,43,7,0.0
11,7,43,8,0.0
11,7,43,9,0.0
11,7,43,10,0.10628794161032953
11,7,43,11,0.0
11,7,44,1,0.893712054353015
11,7,44,2,0.0
11,7,44,3,0.0
11,7,44,4,0.0
11,7,44,5,0.0
11,7,44,6,0.0
11,7,44,7,0.0
11,7,44,8,0.0
11,7,44,9,0.0
11,7,44,10,0.10628794564698504
11,7,44,11,0.0
11,7,45,1,0.8937120631313958
11,7,45,2,0.0
11,7,45,3,0.0
11,7,45,4,0.0
11,7,45,5,0.0
11,7,45,6,0.0
11,7,45,7,0.0
11,7,45,8,0.0
11,7,45,9,0.0
11,7,45,10,0.10628793686860422
11,7,45,11,0.0
11,7,46,1,0.8937120507230288
11,7,46,2,0.0
11,7,46,3,0.0
11,7,46,4,0.0
11,7,46,5,0.0
11,7,46,6,0.0
11,7,46,7,0.0
11,7,46,8,0.0
11,7,46,9,0.0
11,7,46,10,0.1062879492769711
11,7,46,11,0.0
11,7,47,1,0.8937120548310068
11,7,47,2,0.0
11,7,47,3,0.0
11,7,47,4,0.0
11,7,47,5,0.0
11,7,47,6,0.0
11,7,47,7,0.0
11,7,47,8,0.0
11,7,47,9,0.0
11,7,47,10,0.1062879451689932
11,7,47,11,0.0
11,7,48,1,0.8937120602222125
11,7,48,2,0.0
11,7,48,3,0.0
11,7,48,4,0.0
11,7,48,5,0.0
11,7,48,6,0.0
11,7,48,7,0.0
11,7,48,8,0.0
11,7,48,9,0.0
11,7,48,10,0.10628793977778736
11,7,48,11,0.0
11,8,0,1,0.8555127828543522
11,8,0,2,0.0
11,8,0,3,0.0
11,8,0,4,0.05301227996836324
11,8,0,5,0.0
11,8,0,6,0.0
11,8,0,7,0.0
11,8,0,8,0.0
11,8,0,9,0.0
11,8,0,10,0.08746288467109094
11,8,0,11,0.004012052506193704
11,8,1,1,0.8555127738406895
11,8,1,2,0.0
11,8,1,3,0.0
11,8,1,4,0.053012283654646136
11,8,1,5,0.0
11,8,1,6,0.0
11,8,1,7,0.0
11,8,1,8,0.0
11,8,1,9,0.0
11,8,1,10,0.08746287395161309
11,8,1,11,0.004012068553051253
11,8,2,1,0.8555127710104717
11,8,2,2,0.0
11,8,2,3,0.0
11,8,2,4,0.05301229218189161
11,8,2,5,0.0
11,8,2,6,0.0
11,8,2,7,0.0
11,8,2,8,0.0
11,8,2,9,0.0
11,8,2,10,0.08746290173421217
11,8,2,11,0.004012035073424589
11,8,3,1,0.8555127706314621
11,8,3,2,0.0
11,8,3,3,0.0
11,8,3,4,0.053012272987876495
11,8,3,5,0.0
11,8,3,6,0.0
11,8,3,7,0.0
11,8,3,8,0.0
11,8,3,9,0.0
11,8,3,10,0.08746296419550027
11,8,3,11,0.004011992185161218
11,8,4,1,0.8555127764740247
11,8,4,2,0.0
11,8,4,3,0.0
11,8,4,4,0.05301228382815518
11,8,4,5,0.0
11,8,4,6,0.0
11,8,4,7,0.0
11,8,4,8,0.0
11,8,4,9,0.0
11,8,4,10,0.08746292076951936
11,8,4,11,0.004012018928300813
11,8,5,1,0.8555127714241798
11,8,5,2,0.0
11,8,5,3,0.0
11,8,5,4,0.05301227978166447
11,8,5,5,0.0
11,8,5,6,0.0
11,8,5,7,0.0
11,8,5,8,0.0
11,8,5,9,0.0
11,8,5,10,0.08746291868214884
11,8,5,11,0.004012030112006822
11,8,6,1,0.8555127497096104
11,8,6,2,0.0
11,8,6,3,0.0
11,8,6,4,0.05301229980806682
11,8,6,5,0.0
11,8,6,6,0.0
11,8,6,7,0.0
11,8,6,8,0.0
11,8,6,9,0.0
11,8,6,10,0.08746292951164725
11,8,6,11,0.004012020970675334
11,8,7,1,0.855512765749355
11,8,7,2,0.0
11,8,7,3,0.0
11,8,7,4,0.05301227501464018
11,8,7,5,0.0
11,8,7,6,0.0
11,8,7,7,0.0
11,8,7,8,0.0
11,8,7,9,0.0
11,8,7,10,0.08746291532492817
11,8,7,11,0.004012043911076661
11,8,8,1,0.8555127723786449
11,8,8,2,0.0
11,8,8,3,0.0
11,8,8,4,0.05301226014314755
11,8,8,5,0.0
11,8,8,6,0.0
11,8,8,7,0.0
11,8,8,8,0.0
11,8,8,9,0.0
11,8,8,10,0.08746295496402302
11,8,8,11,0.0040120125141846815
11,8,9,1,0.855512768444299
11,8,9,2,0.0
11,8,9,3,0.0
11,8,9,4,0.05301229726312221
11,8,9,5,0.0
11,8,9,6,0.0
11,8,9,7,0.0
11,8,9,8,0.0
11,8,9,9,0.0
11,8,9,10,0.08746290023731182
11,8,9,11,0.004012034055266895
11,8,10,1,0.8555127709816099
11,8,10,2,0.0
11,8,10,3,0.0
11,8,10,4,0.05301225791200999
11,8,10,5,0.0
11,8,10,6,0.0
11,8,10,7,0.0
11,8,10,8,0.0
11,8,10,9,0.0
11,8,10,10,0.0874629242562368
11,8,10,11,0.004012046850143128
11,8,11,1,0.8555127593521009
11,8,11,2,0.0
11,8,11,3,0.0
11,8,11,4,0.05301230113647717
11,8,11,5,0.0
11,8,11,6,0.0
11,8,11,7,0.0
11,8,11,8,0.0
11,8,11,9,0.0
11,8,11,10,0.0874629278827446
11,8,11,11,0.004012011628677077
11,8,12,1,0.8555127670058544
11,8,12,2,0.0
11,8,12,3,0.0
11,8,12,4,0.05301228716957955
11,8,12,5,0.0
11,8,12,6,0.0
11,8,12,7,0.0
11,8,12,8,0.0
11,8,12,9,0.0
11,8,12,10,0.08746290361235581
11,8,12,11,0.004012042212210196
11,8,13,1,0.8555127552680091
11,8,13,2,0.0
11,8,13,3,0.0
11,8,13,4,0.05301230484078897
11,8,13,5,0.0
11,8,13,6,0.0
11,8,13,7,0.0
11,8,13,8,0.0
11,8,13,9,0.0
11,8,13,10,0.08746288568858061
11,8,13,11,0.004012054202621395
11,8,14,1,0.855512767775033
11,8,14,2,0.0
11,8,14,3,0.0
11,8,14,4,0.05301228148368445
11,8,14,5,0.0
11,8,14,6,0.0
11,8,14,7,0.0
11,8,14,8,0.0
11,8,14,9,0.0
11,8,14,10,0.08746290078109252
11,8,14,11,0.0040120499601899225
11,8,15,1,0.8555127617331129
11,8,15,2,0.0
11,8,15,3,0.0
11,8,15,4,0.053012290107461384
11,8,15,5,0.0
11,8,15,6,0.0
11,8,15,7,0.0
11,8,15,8,0.0
11,8,15,9,0.0
11,8,15,10,0.08746291823666615
11,8,15,11,0.004012029922759491
11,8,16,1,0.8555127585582042
11,8,16,2,0.0
11,8,16,3,0.0
11,8,16,4,0.05301228979808581
11,8,16,5,0.0
11,8,16,6,0.0
11,8,16,7,0.0
11,8,16,8,0.0
11,8,16,9,0.0
11,8,16,10,0.0874629064443578
11,8,16,11,0.0040120451993521135
11,8,17,1,0.8555127747013219
11,8,17,2,0.0
11,8,17,3,0.0
11,8,17,4,0.05301225106605571
11,8,17,5,0.0
11,8,17,6,0.0
11,8,17,7,0.0
11,8,17,8,0.0
11,8,17,9,0.0
11,8,17,10,0.0874629105331668
11,8,17,11,0.004012063699455723
11,8,18,1,0.8555127704827968
11,8,18,2,0.0
11,8,18,3,0.0
11,8,18,4,0.05301226164667392
11,8,18,5,0.0
11,8,18,6,0.0
11,8,18,7,0.0
11,8,18,8,0.0
11,8,18,9,0.0
11,8,18,10,0.0874629223410344
11,8,18,11,0.004012045529494886
11,8,19,1,0.8555127739659062
11,8,19,2,0.0
11,8,19,3,0.0
11,8,19,4,0.0530122677981049
11,8,19,5,0.0
11,8,19,6,0.0
11,8,19,7,0.0
11,8,19,8,0.0
11,8,19,9,0.0
11,8,19,10,0.08746292263982566
11,8,19,11,0.00401203559616323
11,8,20,1,0.8555127899314461
11,8,20,2,0.0
11,8,20,3,0.0
11,8,20,4,0.053012232810951326
11,8,20,5,0.0
11,8,20,6,0.0
11,8,20,7,0.0
11,8,20,8,0.0
11,8,20,9,0.0
11,8,20,10,0.08746294625663034
11,8,20,11,0.004012031000972327
11,8,21,1,0.855512786574536
11,8,21,2,0.0
11,8,21,3,0.0
11,8,21,4,0.053012249066410985
11,8,21,5,0.0
11,8,21,6,0.0
11,8,21,7,0.0
11,8,21,8,0.0
11,8,21,9,0.0
11,8,21,10,0.0874629248038411
11,8,21,11,0.004012039555211987
11,8,22,1,0.8555127714211382
11,8,22,2,0.0
11,8,22,3,0.0
11,8,22,4,0.05301230716928309
11,8,22,5,0.0
11,8,22,6,0.0
11,8,22,7,0.0
11,8,22,8,0.0
11,8,22,9,0.0
11,8,22,10,0.08746288295289663
11,8,22,11,0.004012038456682027
11,8,23,1,0.8555127844453876
11,8,23,2,0.0
11,8,23,3,0.0
11,8,23,4,0.05301227586756055
11,8,23,5,0.0
11,8,23,6,0.0
11,8,23,7,0.0
11,8,23,8,0.0
11,8,23,9,0.0
11,8,23,10,0.08746292037065963
11,8,23,11,0.004012019316392146
11,8,24,1,0.8555127846026797
11,8,24,2,0.0
11,8,24,3,0.0
11,8,24,4,0.05301223380698503
11,8,24,5,0.0
11,8,24,6,0.0
11,8,24,7,0.0
11,8,24,8,0.0
11,8,24,9,0.0
11,8,24,10,0.08746295886593537
11,8,24,11,0.004012022724399784
11,8,25,1,0.8555127824686541
11,8,25,2,0.0
11,8,25,3,0.0
11,8,25,4,0.053012261249229024
11,8,25,5,0.0
11,8,25,6,0.0
11,8,25,7,0.0
11,8,25,8,0.0
11,8,25,9,0.0
11,8,25,10,0.08746293810454228
11,8,25,11,0.004012018177574555
11,8,26,1,0.8555127682944487
11,8,26,2,0.0
11,8,26,3,0.0
11,8,26,4,0.0530122680361944
11,8,26,5,0.0
11,8,26,6,0.0
11,8,26,7,0.0
11,8,26,8,0.0
11,8,26,9,0.0
11,8,26,10,0.08746292738858101
11,8,26,11,0.004012036280775792
11,8,27,1,0.8555127650103496
11,8,27,2,0.0
11,8,27,3,0.0
11,8,27,4,0.05301227643990156
11,8,27,5,0.0
11,8,27,6,0.0
11,8,27,7,0.0
11,8,27,8,0.0
11,8,27,9,0.0
11,8,27,10,0.0874629353546391
11,8,27,11,0.004012023195109741
11,8,28,1,0.8555127531329397
11,8,28,2,0.0
11,8,28,3,0.0
11,8,28,4,0.05301230965752813
11,8,28,5,0.0
11,8,28,6,0.0
11,8,28,7,0.0
11,8,28,8,0.0
11,8,28,9,0.0
11,8,28,10,0.08746289913717373
11,8,28,11,0.00401203807235855
11,8,29,1,0.8555127683466658
11,8,29,2,0.0
11,8,29,3,0.0
11,8,29,4,0.053012267272985476
11,8,29,5,0.0
11,8,29,6,0.0
11,8,29,7,0.0
11,8,29,8,0.0
11,8,29,9,0.0
11,8,29,10,0.08746292943595928
11,8,29,11,0.00401203494438962
11,8,30,1,0.8555127870103483
11,8,30,2,0.0
11,8,30,3,0.0
11,8,30,4,0.05301224043586063
11,8,30,5,0.0
11,8,30,6,0.0
11,8,30,7,0.0
11,8,30,8,0.0
11,8,30,9,0.0
11,8,30,10,0.08746292334670647
11,8,30,11,0.004012049207084536
11,8,31,1,0.8555127650209553
11,8,31,2,0.0
11,8,31,3,0.0
11,8,31,4,0.053012276712725286
11,8,31,5,0.0
11,8,31,6,0.0
11,8,31,7,0.0
11,8,31,8,0.0
11,8,31,9,0.0
11,8,31,10,0.08746293201303684
11,8,31,11,0.004012026253282608
11,8,32,1,0.8555127814622251
11,8,32,2,0.0
11,8,32,3,0.0
11,8,32,4,0.05301224407154708
11,8,32,5,0.0
11,8,32,6,0.0
11,8,32,7,0.0
11,8,32,8,0.0
11,8,32,9,0.0
11,8,32,10,0.08746295012583712
11,8,32,11,0.004012024340390777
11,8,33,1,0.8555127723469268
11,8,33,2,0.0
11,8,33,3,0.0
11,8,33,4,0.053012257365599905
11,8,33,5,0.0
11,8,33,6,0.0
11,8,33,7,0.0
11,8,33,8,0.0
11,8,33,9,0.0
11,8,33,10,0.0874629247090985
11,8,33,11,0.004012045578374779
11,8,34,1,0.8555127823444632
11,8,34,2,0.0
11,8,34,3,0.0
11,8,34,4,0.05301225982273794
11,8,34,5,0.0
11,8,34,6,0.0
11,8,34,7,0.0
11,8,34,8,0.0
11,8,34,9,0.0
11,8,34,10,0.08746292507824568
11,8,34,11,0.0040120327545532086
11,8,35,1,0.8555127494917684
11,8,35,2,0.0
11,8,35,3,0.0
11,8,35,4,0.053012310385337914
11,8,35,5,0.0
11,8,35,6,0.0
11,8,35,7,0.0
11,8,35,8,0.0
11,8,35,9,0.0
11,8,35,10,0.08746288086705453
11,8,35,11,0.004012059255839054
11,8,36,1,0.8555127821529829
11,8,36,2,0.0
11,8,36,3,0.0
11,8,36,4,0.0530122397443625
11,8,36,5,0.0
11,8,36,6,0.0
11,8,36,7,0.0
11,8,36,8,0.0
11,8,36,9,0.0
11,8,36,10,0.08746295363327199
11,8,36,11,0.004012024469382765
11,8,37,1,0.8555127798922808
11,8,37,2,0.0
11,8,37,3,0.0
11,8,37,4,0.05301226545575988
11,8,37,5,0.0
11,8,37,6,0.0
11,8,37,7,0.0
11,8,37,8,0.0
11,8,37,9,0.0
11,8,37,10,0.08746292467982303
11,8,37,11,0.004012029972136476
11,8,38,1,0.8555127707765092
11,8,38,2,0.0
11,8,38,3,0.0
11,8,38,4,0.05301226324062027
11,8,38,5,0.0
11,8,38,6,0.0
11,8,38,7,0.0
11,8,38,8,0.0
11,8,38,9,0.0
11,8,38,10,0.08746292242325365
11,8,38,11,0.004012043559616928
11,8,39,1,0.8555127841753241
11,8,39,2,0.0
11,8,39,3,0.0
11,8,39,4,0.05301229103044019
11,8,39,5,0.0
11,8,39,6,0.0
11,8,39,7,0.0
11,8,39,8,0.0
11,8,39,9,0.0
11,8,39,10,0.0874628905591849
11,8,39,11,0.004012034235050833
11,8,40,1,0.8555127869753614
11,8,40,2,0.0
11,8,40,3,0.0
11,8,40,4,0.05301224945337396
11,8,40,5,0.0
11,8,40,6,0.0
11,8,40,7,0.0
11,8,40,8,0.0
11,8,40,9,0.0
11,8,40,10,0.08746290287646348
11,8,40,11,0.004012060694801138
11,8,41,1,0.8555127692005118
11,8,41,2,0.0
11,8,41,3,0.0
11,8,41,4,0.05301229410109134
11,8,41,5,0.0
11,8,41,6,0.0
11,8,41,7,0.0
11,8,41,8,0.0
11,8,41,9,0.0
11,8,41,10,0.08746290575511026
11,8,41,11,0.00401203094328675
11,8,42,1,0.8555127758079493
11,8,42,2,0.0
11,8,42,3,0.0
11,8,42,4,0.05301227303943623
11,8,42,5,0.0
11,8,42,6,0.0
11,8,42,7,0.0
11,8,42,8,0.0
11,8,42,9,0.0
11,8,42,10,0.08746291965725544
11,8,42,11,0.004012031495359066
11,8,43,1,0.8555127692077306
11,8,43,2,0.0
11,8,43,3,0.0
11,8,43,4,0.05301227617197809
11,8,43,5,0.0
11,8,43,6,0.0
11,8,43,7,0.0
11,8,43,8,0.0
11,8,43,9,0.0
11,8,43,10,0.08746291105278732
11,8,43,11,0.004012043567503973
11,16,0,1,0.6336775615179502
11,16,0,2,0.24831501418359891
11,16,0,3,0.0
11,16,0,4,0.0
11,16,0,5,0.0
11,16,0,6,0.0
11,16,0,7,0.0
11,16,0,8,0.01619233737763357
11,16,0,9,0.0748021278387096
11,16,0,10,0.027012959082107765
11,16,0,11,0.0
11,16,1,1,0.6336775513683884
11,16,1,2,0.24831505767153247
11,16,1,3,0.0
11,16,1,4,0.0
11,16,1,5,0.0
11,16,1,6,0.0
11,16,1,7,0.0
11,16,1,8,0.016192190734727694
11,16,1,9,0.07480214668848248
11,16,1,10,0.027013053536868854
11,16,1,11,0.0
11,16,2,1,0.6336775437820737
11,16,2,2,0.24831501730234892
11,16,2,3,0.0
11,16,2,4,0.0
11,16,2,5,0.0
11,16,2,6,0.0
11,16,2,7,0.0
11,16,2,8,0.01619238195674797
11,16,2,9,0.07480214306880342
11,16,2,10,0.02701291389002613
11,16,2,11,0.0
11,16,3,1,0.6336775604276443
11,16,3,2,0.2483150373230537
11,16,3,3,0.0
11,16,3,4,0.0
11,16,3,5,0.0
11,16,3,6,0.0
11,16,3,7,0.0
11,16,3,8,0.016192268035903377
11,16,3,9,0.07480211823447759
11,16,3,10,0.027013015978920956
11,16,3,11,0.0
11,16,4,1,0.6336775165925571
11,16,4,2,0.24831507349982448
11,16,4,3,0.0
11,16,4,4,0.0
11,16,4,5,0.0
11,16,4,6,0.0
11,16,4,7,0.0
11,16,4,8,0.01619226369649358
11,16,4,9,0.0748021488454717
11,16,4,10,0.02701299736565302
11,16,4,11,0.0
11,16,5,1,0.6336775498630749
11,16,5,2,0.24831504746655564
11,16,5,3,0.0
11,16,5,4,0.0
11,16,5,5,0.0
11,16,5,6,0.0
11,16,5,7,0.0
11,16,5,8,0.016192283664352287
11,16,5,9,0.07480216387323525
11,16,5,10,0.02701295513278185
11,16,5,11,0.0
11,16,6,1,0.6336775611719099
11,16,6,2,0.2483150295747985
11,16,6,3,0.0
11,16,6,4,0.0
11,16,6,5,0.0
11,16,6,6,0.0
11,16,6,7,0.0
11,16,6,8,0.0161922852812835
11,16,6,9,0.07480213725594323
11,16,6,10,0.027012986716064745
11,16,6,11,0.0
11,16,7,1,0.6336775688690446
11,16,7,2,0.24831501006952866
11,16,7,3,0.0
11,16,7,4,0.0
11,16,7,5,0.0
11,16,7,6,0.0
11,16,7,7,0.0
11,16,7,8,0.01619231229970576
11,16,7,9,0.07480210284983686
11,16,7,10,0.027013005911883988
11,16,7,11,0.0
11,16,8,1,0.6336775640863292
11,16,8,2,0.24831501995767505
11,16,8,3,0.0
11,16,8,4,0.0
11,16,8,5,0.0
11,16,8,6,0.0
11,16,8,7,0.0
11,16,8,8,0.016192299296341015
11,16,8,9,0.07480214456619905
11,16,8,10,0.027012972093455514
11,16,8,11,0.0
11,16,9,1,0.6336775421540787
11,16,9,2,0.2483150692701495
11,16,9,3,0.0
11,16,9,4,0.0
11,16,9,5,0.0
11,16,9,6,0.0
11,16,9,7,0.0
11,16,9,8,0.01619221090520588
11,16,9,9,0.07480218526130127
11,16,9,10,0.027012992409264844
11,16,9,11,0.0
11,16,10,1,0.633677584103208
11,16,10,2,0.24831501036712134
11,16,10,3,0.0
11,16,10,4,0.0
11,16,10,5,0.0
11,16,10,6,0.0
11,16,10,7,0.0
11,16,10,8,0.01619234620599311
11,16,10,9,0.07480212587002397
11,16,10,10,0.02701293345365353
11,16,10,11,0.0
11,16,11,1,0.6336775465774882
11,16,11,2,0.24831506063507094
11,16,11,3,0.0
11,16,11,4,0.0
11,16,11,5,0.0
11,16,11,6,0.0
11,16,11,7,0.0
11,16,11,8,0.016192190106577815
11,16,11,9,0.07480214125502781
11,16,11,10,0.027013061425835237
11,16,11,11,0.0
11,16,12,1,0.6336775696975929
11,16,12,2,0.24831502122580143
11,16,12,3,0.0
11,16,12,4,0.0
11,16,12,5,0.0
11,16,12,6,0.0
11,16,12,7,0.0
11,16,12,8,0.016192308026597716
11,16,12,9,0.07480213097582872
11,16,12,10,0.027012970074179094
11,16,12,11,0.0
11,16,13,1,0.6336775740494062
11,16,13,2,0.2483150154410246
11,16,13,3,0.0
11,16,13,4,0.0
11,16,13,5,0.0
11,16,13,6,0.0
11,16,13,7,0.0
11,16,13,8,0.016192303638198565
11,16,13,9,0.07480213787172428
11,16,13,10,0.027012968999646416
11,16,13,11,0.0
11,16,14,1,0.6336775410760451
11,16,14,2,0.24831506785745988
11,16,14,3,0.0
11,16,14,4,0.0
11,16,14,5,0.0
11,16,14,6,0.0
11,16,14,7,0.0
11,16,14,8,0.016192198482302637
11,16,14,9,0.07480213370166937
11,16,14,10,0.02701305888252296
11,16,14,11,0.0
11,16,15,1,0.6336775566916848
11,16,15,2,0.24831504433615206
11,16,15,3,0.0
11,16,15,4,0.0
11,16,15,5,0.0
11,16,15,6,0.0
11,16,15,7,0.0
11,16,15,8,0.016192258467483258
11,16,15,9,0.07480213917157165
11,16,15,10,0.027013001333108154
11,16,15,11,0.0
11,16,16,1,0.6336775600724315
11,16,16,2,0.24831500281437516
11,16,16,3,0.0
11,16,16,4,0.0
11,16,16,5,0.0
11,16,16,6,0.0
11,16,16,7,0.0
11,16,16,8,0.016192396090339484
11,16,16,9,0.07480212381160473
11,16,16,10,0.02701291721124929
11,16,16,11,0.0
11,16,17,1,0.6336775505262305
11,16,17,2,0.24831503024584928
11,16,17,3,0.0
11,16,17,4,0.0
11,16,17,5,0.0
11,16,17,6,0.0
11,16,17,7,0.0
11,16,17,8,0.016192293214367975
11,16,17,9,0.07480215981538733
11,16,17,10,0.027012966198164873
11,16,17,11,0.0
11,16,18,1,0.6336775407371402
11,16,18,2,0.2483150011150471
11,16,18,3,0.0
11,16,18,4,0.0
11,16,18,5,0.0
11,16,18,6,0.0
11,16,18,7,0.0
11,16,18,8,0.016192396749586863
11,16,18,9,0.07480212666985232
11,16,18,10,0.027012934728373624
11,16,18,11,0.0
11,16,19,1,0.6336775995811399
11,16,19,2,0.24831503222339457
11,16,19,3,0.0
11,16,19,4,0.0
11,16,19,5,0.0
11,16,19,6,0.0
11,16,19,7,0.0
11,16,19,8,0.016192194860539615
11,16,19,9,0.07480214661816073
11,16,19,10,0.02701302671676499
11,16,19,11,0.0
11,16,20,1,0.6336775617200788
11,16,20,2,0.24831502400513597
11,16,20,3,0.0
11,16,20,4,0.0
11,16,20,5,0.0
11,16,20,6,0.0
11,16,20,7,0.0
11,16,20,8,0.01619234431087191
11,16,20,9,0.07480212798953625
11,16,20,10,0.02701294197437702
11,16,20,11,0.0
11,16,21,1,0.633677550841052
11,16,21,2,0.24831504214198655
11,16,21,3,0.0
11,16,21,4,0.0
11,16,21,5,0.0
11,16,21,6,0.0
11,16,21,7,0.0
11,16,21,8,0.016192277356536396
11,16,21,9,0.07480211788520055
11,16,21,10,0.027013011775224516
11,16,21,11,0.0
11,16,22,1,0.633677557884252
11,16,22,2,0.2483150187387087
11,16,22,3,0.0
11,16,22,4,0.0
11,16,22,5,0.0
11,16,22,6,0.0
11,16,22,7,0.0
11,16,22,8,0.016192314367007455
11,16,22,9,0.07480218209599204
11,16,22,10,0.027012926914039802
11,16,22,11,0.0
11,16,23,1,0.6336775429378039
11,16,23,2,0.24831502900348076
11,16,23,3,0.0
11,16,23,4,0.0
11,16,23,5,0.0
11,16,23,6,0.0
11,16,23,7,0.0
11,16,23,8,0.01619231728760386
11,16,23,9,0.0748021322403034
11,16,23,10,0.027012978530808047
11,16,23,11,0.0
11,16,24,1,0.6336775613432265
11,16,24,2,0.24831501855844232
11,16,24,3,0.0
11,16,24,4,0.0
11,16,24,5,0.0
11,16,24,6,0.0
11,16,24,7,0.0
11,16,24,8,0.016192309341634587
11,16,24,9,0.07480214948304628
11,16,24,10,0.0270129612736504
11,16,24,11,0.0
11,16,25,1,0.6336775555002901
11,16,25,2,0.248315018152997
11,16,25,3,0.0
11,16,25,4,0.0
11,16,25,5,0.0
11,16,25,6,0.0
11,16,25,7,0.0
11,16,25,8,0.01619234918016276
11,16,25,9,0.07480214428284919
11,16,25,10,0.027012932883701088
11,16,25,11,0.0
11,16,26,1,0.6336775713158538
11,16,26,2,0.24831500479557295
11,16,26,3,0.0
11,16,26,4,0.0
11,16,26,5,0.0
11,16,26,6,0.0
11,16,26,7,0.0
11,16,26,8,0.01619232162559083
11,16,26,9,0.07480212671152643
11,16,26,10,0.02701297555145593
11,16,26,11,0.0
11,16,27,1,0.6336775595759998
11,16,27,2,0.24831501532987754
11,16,27,3,0.0
11,16,27,4,0.0
11,16,27,5,0.0
11,16,27,6,0.0
11,16,27,7,0.0
11,16,27,8,0.016192348858128924
11,16,27,9,0.07480212592079727
11,16,27,10,0.02701295031519631
11,16,27,11,0.0
11,16,28,1,0.6336775542037971
11,16,28,2,0.24831509355315426
11,16,28,3,0.0
11,16,28,4,0.0
11,16,28,5,0.0
11,16,28,6,0.0
11,16,28,7,0.0
11,16,28,8,0.01619218300454403
11,16,28,9,0.0748021306102901
11,16,28,10,0.027013038628214654
11,16,28,11,0.0
11,16,29,1,0.6336775434366908
11,16,29,2,0.24831502537334207
11,16,29,3,0.0
11,16,29,4,0.0
11,16,29,5,0.0
11,16,29,6,0.0
11,16,29,7,0.0
11,16,29,8,0.016192289442897797
11,16,29,9,0.07480213719843422
11,16,29,10,0.027013004548635023
11,16,29,11,0.0
11,16,30,1,0.6336775483598381
11,16,30,2,0.24831504223928658
11,16,30,3,0.0
11,16,30,4,0.0
11,16,30,5,0.0
11,16,30,6,0.0
11,16,30,7,0.0
11,16,30,8,0.016192302036191028
11,16,30,9,0.07480213776658447
11,16,30,10,0.027012969598099793
11,16,30,11,0.0
11,16,31,1,0.6336775661031866
11,16,31,2,0.2483150417942882
11,16,31,3,0.0
11,16,31,4,0.0
11,16,31,5,0.0
11,16,31,6,0.0
11,16,31,7,0.0
11,16,31,8,0.01619232072485005
11,16,31,9,0.07480210569856172
11,16,31,10,0.0270129656791135
11,16,31,11,0.0
11,16,32,1,0.633677547266705
11,16,32,2,0.24831502273560327
11,16,32,3,0.0
11,16,32,4,0.0
11,16,32,5,0.0
11,16,32,6,0.0
11,16,32,7,0.0
11,16,32,8,0.016192339518155324
11,16,32,9,0.07480213418017273
11,16,32,10,0.027012956299363577
11,16,32,11,0.0
11,16,33,1,0.6336775603037771
11,16,33,2,0.24831500561095718
11,16,33,3,0.0
11,16,33,4,0.0
11,16,33,5,0.0
11,16,33,6,0.0
11,16,33,7,0.0
11,16,33,8,0.01619239248282145
11,16,33,9,0.07480212095134073
11,16,33,10,0.027012920651103473
11,16,33,11,0.0
11,16,34,1,0.6336775800751858
11,16,34,2,0.24831499925639425
11,16,34,3,0.0
11,16,34,4,0.0
11,16,34,5,0.0
11,16,34,6,0.0
11,16,34,7,0.0
11,16,34,8,0.016192329974559515
11,16,34,9,0.07480213718679146
11,16,34,10,0.02701295350706883
11,16,34,11,0.0
11,16,35,1,0.6336775451832396
11,16,35,2,0.2483151002487009
11,16,35,3,0.0
11,16,35,4,0.0
11,16,35,5,0.0
11,16,35,6,0.0
11,16,35,7,0.0
11,16,35,8,0.01619221938356488
11,16,35,9,0.07480209109776592
11,16,35,10,0.02701304408672874
11,16,35,11,0.0
11,16,36,1,0.6336775699516196
11,16,36,2,0.24831502301587335
11,16,36,3,0.0
11,16,36,4,0.0
11,16,36,5,0.0
11,16,36,6,0.0
11,16,36,7,0.0
11,16,36,8,0.016192292762508127
11,16,36,9,0.0748021534624799
11,16,36,10,0.027012960807519068
11,16,36,11,0.0
11,16,37,1,0.6336776071482424
11,16,37,2,0.2483149817582486
11,16,37,3,0.0
11,16,37,4,0.0
11,16,37,5,0.0
11,16,37,6,0.0
11,16,37,7,0.0
11,16,37,8,0.016192386051401678
11,16,37,9,0.07480212352840314
11,16,37,10,0.02701290151370424
11,16,37,11,0.0
11,16,38,1,0.633677570529532
11,16,38,2,0.24831497335211178
11,16,38,3,0.0
11,16,38,4,0.0
11,16,38,5,0.0
11,16,38,6,0.0
11,16,38,7,0.0
11,16,38,8,0.01619248075464256
11,16,38,9,0.07480214008158141
11,16,38,10,0.027012835282132143
11,16,38,11,0.0
11,16,39,1,0.6336775516747145
11,16,39,2,0.24831501876603326
11,16,39,3,0.0
11,16,39,4,0.0
11,16,39,5,0.0
11,16,39,6,0.0
11,16,39,7,0.0
11,16,39,8,0.016192359749032968
11,16,39,9,0.07480212072664284
11,16,39,10,0.02701294908357648
11,16,39,11,0.0
11,16,40,1,0.633677560171554
11,16,40,2,0.24831504312264946
11,16,40,3,0.0
11,16,40,4,0.0
11,16,40,5,0.0
11,16,40,6,0.0
11,16,40,7,0.0
11,16,40,8,0.016192317839733187
11,16,40,9,0.07480214809983607
11,16,40,10,0.027012930766227437
11,16,40,11,0.0
11,16,41,1,0.63367757992771
11,16,41,2,0.2483149919927089
11,16,41,3,0.0
11,16,41,4,0.0
11,16,41,5,0.0
11,16,41,6,0.0
11,16,41,7,0.0
11,16,41,8,0.016192406204587676
11,16,41,9,0.07480209144224104
11,16,41,10,0.027012930432752366
11,16,41,11,0.0
11,16,42,1,0.6336775763619613
11,16,42,2,0.24831503736157795
11,16,42,3,0.0
11,16,42,4,0.0
11,16,42,5,0.0
11,16,42,6,0.0
11,16,42,7,0.0
11,16,42,8,0.01619226945289824
11,16,42,9,0.07480212174482519
11,16,42,10,0.02701299507873725
11,16,42,11,0.0
11,16,43,1,0.6336775455410308
11,16,43,2,0.2483150670073234
11,16,43,3,0.0
11,16,43,4,0.0
11,16,43,5,0.0
11,16,43,6,0.0
11,16,43,7,0.0
11,16,43,8,0.01619222381273886
11,16,43,9,0.07480215801382435
11,16,43,10,0.02701300562508252
11,16,43,11,0.0
11,16,44,1,0.6336775612221399
11,16,44,2,0.2483150176553068
11,16,44,3,0.0
11,16,44,4,0.0
11,16,44,5,0.0
11,16,44,6,0.0
11,16,44,7,0.0
11,16,44,8,0.01619232715495489
11,16,44,9,0.0748021304852493
11,16,44,10,0.027012963482348926
11,16,44,11,0.0
11,32,0,1,0.47974573941088655
11,32,0,2,0.32407690559553703
11,32,0,3,0.0
11,32,0,4,0.0
11,32,0,5,0.0
11,32,0,6,0.0
11,32,0,7,0.10678030148991532
11,32,0,8,0.06773198362072332
11,32,0,9,0.02166506988293773
11,32,0,10,0.0
11,32,0,11,0.0
11,32,1,1,0.4797457610773415
11,32,1,2,0.32407688574738047
11,32,1,3,0.0
11,32,1,4,0.0
11,32,1,5,0.0
11,32,1,6,0.0
11,32,1,7,0.10678029454530452
11,32,1,8,0.06773200231932168
11,32,1,9,0.021665056310651753
11,32,1,10,0.0
11,32,1,11,0.0
11,32,2,1,0.4797457355083521
11,32,2,2,0.32407685830176125
11,32,2,3,0.0
11,32,2,4,0.0
11,32,2,5,0.0
11,32,2,6,0.0
11,32,2,7,0.10678042399753139
11,32,2,8,0.0677319891561527
11,32,2,9,0.021664993036202514
11,32,2,10,0.0
11,32,2,11,0.0
11,32,3,1,0.47974577316235056
11,32,3,2,0.32407686513958656
11,32,3,3,0.0
11,32,3,4,0.0
11,32,3,5,0.0
11,32,3,6,0.0
11,32,3,7,0.10678024978658761
11,32,3,8,0.06773196017068082
11,32,3,9,0.021665151740794468
11,32,3,10,0.0
11,32,3,11,0.0
11,32,4,1,0.479745762955093
11,32,4,2,0.3240768745977134
11,32,4,3,0.0
11,32,4,4,0.0
11,32,4,5,0.0
11,32,4,6,0.0
11,32,4,7,0.10678035288499256
11,32,4,8,0.06773197978549576
11,32,4,9,0.021665029776705272
11,32,4,10,0.0
11,32,4,11,0.0
11,32,5,1,0.47974575494978905
11,32,5,2,0.3240768854942042
11,32,5,3,0.0
11,32,5,4,0.0
11,32,5,5,0.0
11,32,5,6,0.0
11,32,5,7,0.10678037369627681
11,32,5,8,0.06773193371458668
11,32,5,9,0.021665052145143218
11,32,5,10,0.0
11,32,5,11,0.0
11,32,6,1,0.47974576748382247
11,32,6,2,0.3240768741557961
11,32,6,3,0.0
11,32,6,4,0.0
11,32,6,5,0.0
11,32,6,6,0.0
11,32,6,7,0.10678035463403394
11,32,6,8,0.06773194815763352
11,32,6,9,0.02166505556871399
11,32,6,10,0.0
11,32,6,11,0.0
11,32,7,1,0.47974575423814364
11,32,7,2,0.32407686742892255
11,32,7,3,0.0
11,32,7,4,0.0
11,32,7,5,0.0
11,32,7,6,0.0
11,32,7,7,0.10678034448246367
11,32,7,8,0.06773199365198578
11,32,7,9,0.021665040198484455
11,32,7,10,0.0
11,32,7,11,0.0
11,32,8,1,0.47974575658139923
11,32,8,2,0.3240769037909717
11,32,8,3,0.0
11,32,8,4,0.0
11,32,8,5,0.0
11,32,8,6,0.0
11,32,8,7,0.10678031264280433
11,32,8,8,0.0677319269134851
11,32,8,9,0.021665100071339587
11,32,8,10,0.0
11,32,8,11,0.0
11,32,9,1,0.47974576031380695
11,32,9,2,0.324076891777312
11,32,9,3,0.0
11,32,9,4,0.0
11,32,9,5,0.0
11,32,9,6,0.0
11,32,9,7,0.1067804016141629
11,32,9,8,0.06773196598303004
11,32,9,9,0.02166498031168808
11,32,9,10,0.0
11,32,9,11,0.0
11,32,10,1,0.4797457560623359
11,32,10,2,0.3240768975457546
11,32,10,3,0.0
11,32,10,4,0.0
11,32,10,5,0.0
11,32,10,6,0.0
11,32,10,7,0.10678029696346293
11,32,10,8,0.06773198031872127
11,32,10,9,0.02166506910972535
11,32,10,10,0.0
11,32,10,11,0.0
11,32,11,1,0.47974575018161925
11,32,11,2,0.3240768647364303
11,32,11,3,0.0
11,32,11,4,0.0
11,32,11,5,0.0
11,32,11,6,0.0
11,32,11,7,0.1067803847757724
11,32,11,8,0.06773197358164437
11,32,11,9,0.021665026724533642
11,32,11,10,0.0
11,32,11,11,0.0
11,32,12,1,0.47974574559196254
11,32,12,2,0.32407690321983024
11,32,12,3,0.0
11,32,12,4,0.0
11,32,12,5,0.0
11,32,12,6,0.0
11,32,12,7,0.10678032745851658
11,32,12,8,0.06773198792331027
11,32,12,9,0.021665035806380337
11,32,12,10,0.0
11,32,12,11,0.0
11,32,13,1,0.47974576005446845
11,32,13,2,0.32407689164490194
11,32,13,3,0.0
11,32,13,4,0.0
11,32,13,5,0.0
11,32,13,6,0.0
11,32,13,7,0.10678031369201313
11,32,13,8,0.0677319768686628
11,32,13,9,0.021665057739953662
11,32,13,10,0.0
11,32,13,11,0.0
11,32,14,1,0.4797457563513042
11,32,14,2,0.324076862351605
11,32,14,3,0.0
11,32,14,4,0.0
11,32,14,5,0.0
11,32,14,6,0.0
11,32,14,7,0.10678039460772706
11,32,14,8,0.06773197662992031
11,32,14,9,0.021665010059443515
11,32,14,10,0.0
11,32,14,11,0.0
11,32,15,1,0.47974573362649914
11,32,15,2,0.32407688972387283
11,32,15,3,0.0
11,32,15,4,0.0
11,32,15,5,0.0
11,32,15,6,0.0
11,32,15,7,0.1067803571542098
11,32,15,8,0.06773197989458621
11,32,15,9,0.021665039600832017
11,32,15,10,0.0
11,32,15,11,0.0
11,32,16,1,0.47974575122018404
11,32,16,2,0.32407691992736926
11,32,16,3,0.0
11,32,16,4,0.0
11,32,16,5,0.0
11,32,16,6,0.0
11,32,16,7,0.1067802867110553
11,32,16,8,0.06773195420966524
11,32,16,9,0.021665087931726116
11,32,16,10,0.0
11,32,16,11,0.0
11,32,17,1,0.4797457356042776
11,32,17,2,0.32407690192973204
11,32,17,3,0.0
11,32,17,4,0.0
11,32,17,5,0.0
11,32,17,6,0.0
11,32,17,7,0.10678033060215764
11,32,17,8,0.06773194667484858
11,32,17,9,0.021665085188984117
11,32,17,10,0.0
11,32,17,11,0.0
11,32,18,1,0.47974573749976834
11,32,18,2,0.32407688049213457
11,32,18,3,0.0
11,32,18,4,0.0
11,32,18,5,0.0
11,32,18,6,0.0
11,32,18,7,0.10678023660813514
11,32,18,8,0.06773196123778297
11,32,18,9,0.02166518416217898
11,32,18,10,0.0
11,32,18,11,0.0
11,32,19,1,0.47974576303779354
11,32,19,2,0.32407687498615356
11,32,19,3,0.0
11,32,19,4,0.0
11,32,19,5,0.0
11,32,19,6,0.0
11,32,19,7,0.106780363930029
11,32,19,8,0.06773196674137813
11,32,19,9,0.021665031304645848
11,32,19,10,0.0
11,32,19,11,0.0
11,32,20,1,0.47974574557916155
11,32,20,2,0.32407688767587595
11,32,20,3,0.0
11,32,20,4,0.0
11,32,20,5,0.0
11,32,20,6,0.0
11,32,20,7,0.10678038435825042
11,32,20,8,0.06773196040185697
11,32,20,9,0.02166502198485508
11,32,20,10,0.0
11,32,20,11,0.0
11,32,21,1,0.4797457613450848
11,32,21,2,0.32407686157315324
11,32,21,3,0.0
11,32,21,4,0.0
11,32,21,5,0.0
11,32,21,6,0.0
11,32,21,7,0.10678036982706555
11,32,21,8,0.06773196061757261
11,32,21,9,0.021665046637123906
11,32,21,10,0.0
11,32,21,11,0.0
11,32,22,1,0.4797457697206602
11,32,22,2,0.3240769135730075
11,32,22,3,0.0
11,32,22,4,0.0
11,32,22,5,0.0
11,32,22,6,0.0
11,32,22,7,0.10678037991277618
11,32,22,8,0.06773189341015624
11,32,22,9,0.021665043383399883
11,32,22,10,0.0
11,32,22,11,0.0
11,32,23,1,0.4797457236757107
11,32,23,2,0.324076918975559
11,32,23,3,0.0
11,32,23,4,0.0
11,32,23,5,0.0
11,32,23,6,0.0
11,32,23,7,0.10678035445011858
11,32,23,8,0.06773193792176598
11,32,23,9,0.02166506497684582
11,32,23,10,0.0
11,32,23,11,0.0
11,32,24,1,0.47974575029380745
11,32,24,2,0.32407687894750586
11,32,24,3,0.0
11,32,24,4,0.0
11,32,24,5,0.0
11,32,24,6,0.0
11,32,24,7,0.10678033956290725
11,32,24,8,0.06773200241185603
11,32,24,9,0.021665028783923408
11,32,24,10,0.0
11,32,24,11,0.0
11,32,25,1,0.4797457396376602
11,32,25,2,0.3240768861738104
11,32,25,3,0.0
11,32,25,4,0.0
11,32,25,5,0.0
11,32,25,6,0.0
11,32,25,7,0.10678035879997344
11,32,25,8,0.0677319472665483
11,32,25,9,0.02166506812200763
11,32,25,10,0.0
11,32,25,11,0.0
11,32,26,1,0.47974574019226135
11,32,26,2,0.3240769051546828
11,32,26,3,0.0
11,32,26,4,0.0
11,32,26,5,0.0
11,32,26,6,0.0
11,32,26,7,0.1067803467440917
11,32,26,8,0.0677319450842344
11,32,26,9,0.02166506282472972
11,32,26,10,0.0
11,32,26,11,0.0
11,32,27,1,0.4797457557144106
11,32,27,2,0.3240768742491783
11,32,27,3,0.0
11,32,27,4,0.0
11,32,27,5,0.0
11,32,27,6,0.0
11,32,27,7,0.10678033704492966
11,32,27,8,0.06773198543133785
11,32,27,9,0.021665047560143792
11,32,27,10,0.0
11,32,27,11,0.0
11,32,28,1,0.4797457244168659
11,32,28,2,0.32407690576009857
11,32,28,3,0.0
11,32,28,4,0.0
11,32,28,5,0.0
11,32,28,6,0.0
11,32,28,7,0.10678037788851329
11,32,28,8,0.06773193910940056
11,32,28,9,0.021665052825121656
11,32,28,10,0.0
11,32,28,11,0.0
11,32,29,1,0.47974572509058744
11,32,29,2,0.32407689127944467
11,32,29,3,0.0
11,32,29,4,0.0
11,32,29,5,0.0
11,32,29,6,0.0
11,32,29,7,0.10678032574901034
11,32,29,8,0.06773200131400055
11,32,29,9,0.02166505656695691
11,32,29,10,0.0
11,32,29,11,0.0
11,32,30,1,0.4797457425734748
11,32,30,2,0.3240769056810408
11,32,30,3,0.0
11,32,30,4,0.0
11,32,30,5,0.0
11,32,30,6,0.0
11,32,30,7,0.10678033683603745
11,32,30,8,0.06773195683336358
11,32,30,9,0.02166505807608341
11,32,30,10,0.0
11,32,30,11,0.0
11,32,31,1,0.47974574625984634
11,32,31,2,0.32407691244773723
11,32,31,3,0.0
11,32,31,4,0.0
11,32,31,5,0.0
11,32,31,6,0.0
11,32,31,7,0.10678027326492039
11,32,31,8,0.06773197996049207
11,32,31,9,0.02166508806700385
11,32,31,10,0.0
11,32,31,11,0.0
11,32,32,1,0.4797457461637636
11,32,32,2,0.3240768598068478
11,32,32,3,0.0
11,32,32,4,0.0
11,32,32,5,0.0
11,32,32,6,0.0
11,32,32,7,0.10678040985805891
11,32,32,8,0.06773199192460726
11,32,32,9,0.02166499224672231
11,32,32,10,0.0
11,32,32,11,0.0
11,32,33,1,0.4797457538412565
11,32,33,2,0.32407689107850435
11,32,33,3,0.0
11,32,33,4,0.0
11,32,33,5,0.0
11,32,33,6,0.0
11,32,33,7,0.10678041599559185
11,32,33,8,0.06773193618439059
11,32,33,9,0.02166500290025664
11,32,33,10,0.0
11,32,33,11,0.0
11,32,34,1,0.47974575848221657
11,32,34,2,0.32407690672101175
11,32,34,3,0.0
11,32,34,4,0.0
11,32,34,5,0.0
11,32,34,6,0.0
11,32,34,7,0.10678030826198753
11,32,34,8,0.06773195680206026
11,32,34,9,0.02166506973272383
11,32,34,10,0.0
11,32,34,11,0.0
11,32,35,1,0.47974574544810533
11,32,35,2,0.32407692298329244
11,32,35,3,0.0
11,32,35,4,0.0
11,32,35,5,0.0
11,32,35,6,0.0
11,32,35,7,0.10678031989178301
11,32,35,8,0.06773192217568812
11,32,35,9,0.021665089501131114
11,32,35,10,0.0
11,32,35,11,0.0
11,32,36,1,0.4797457272736802
11,32,36,2,0.32407690856101873
11,32,36,3,0.0
11,32,36,4,0.0
11,32,36,5,0.0
11,32,36,6,0.0
11,32,36,7,0.10678037813203334
11,32,36,8,0.06773198655624452
11,32,36,9,0.02166499947702317
11,32,36,10,0.0
11,32,36,11,0.0
11,32,37,1,0.4797457306325642
11,32,37,2,0.32407691201772787
11,32,37,3,0.0
11,32,37,4,0.0
11,32,37,5,0.0
11,32,37,6,0.0
11,32,37,7,0.10678034212410245
11,32,37,8,0.06773195138832663
11,32,37,9,0.021665063837278866
11,32,37,10,0.0
11,32,37,11,0.0
11,32,38,1,0.479745776198754
11,32,38,2,0.3240768847549721
11,32,38,3,0.0
11,32,38,4,0.0
11,32,38,5,0.0
11,32,38,6,0.0
11,32,38,7,0.1067803417863802
11,32,38,8,0.06773195873818036
11,32,38,9,0.021665038521713326
11,32,38,10,0.0
11,32,38,11,0.0
11,32,39,1,0.47974577625495163
11,32,39,2,0.3240768716022256
11,32,39,3,0.0
11,32,39,4,0.0
11,32,39,5,0.0
11,32,39,6,0.0
11,32,39,7,0.10678035411083776
11,32,39,8,0.06773196590974428
11,32,39,9,0.02166503212224094
11,32,39,10,0.0
11,32,39,11,0.0
11,32,40,1,0.47974576966051047
11,32,40,2,0.3240768602692896
11,32,40,3,0.0
11,32,40,4,0.0
11,32,40,5,0.0
11,32,40,6,0.0
11,32,40,7,0.10678041273907714
11,32,40,8,0.0677319362492677
11,32,40,9,0.021665021081855015
11,32,40,10,0.0
11,32,40,11,0.0
11,32,41,1,0.4797457801910798
11,32,41,2,0.3240768931965267
11,32,41,3,0.0
11,32,41,4,0.0
11,32,41,5,0.0
11,32,41,6,0.0
11,32,41,7,0.10678032101980953
11,32,41,8,0.06773193965021064
11,32,41,9,0.02166506594237311
11,32,41,10,0.0
11,32,41,11,0.0
11,32,42,1,0.47974571136160093
11,32,42,2,0.3240769282907463
11,32,42,3,0.0
11,32,42,4,0.0
11,32,42,5,0.0
11,32,42,6,0.0
11,32,42,7,0.10678031138668778
11,32,42,8,0.06773197925355495
11,32,42,9,0.021665069707410008
11,32,42,10,0.0
11,32,42,11,0.0
11,32,43,1,0.47974576247230744
11,32,43,2,0.32407688037215754
11,32,43,3,0.0
11,32,43,4,0.0
11,32,43,5,0.0
11,32,43,6,0.0
11,32,43,7,0.10678032795107639
11,32,43,8,0.06773195381413277
11,32,43,9,0.021665075390325705
11,32,43,10,0.0
11,32,43,11,0.0
11,32,44,1,0.47974572065623056
11,32,44,2,0.324076903506168
11,32,44,3,0.0
11,32,44,4,0.0
11,32,44,5,0.0
11,32,44,6,0.0
11,32,44,7,0.10678040919005019
11,32,44,8,0.06773194605515391
11,32,44,9,0.021665020592397263
11,32,44,10,0.0
11,32,44,11,0.0
11,32,45,1,0.47974574715761076
11,32,45,2,0.32407693034013635
11,32,45,3,0.0
11,32,45,4,0.0
11,32,45,5,0.0
11,32,45,6,0.0
11,32,45,7,0.10678025734206119
11,32,45,8,0.06773195373513753
11,32,45,9,0.021665111425054215
11,32,45,10,0.0
11,32,45,11,0.0
11,32,46,1,0.47974577075528013
11,32,46,2,0.32407684475035975
11,32,46,3,0.0
11,32,46,4,0.0
11,32,46,5,0.0
11,32,46,6,0.0
11,32,46,7,0.1067803584960444
11,32,46,8,0.0677319888915527
11,32,46,9,0.021665037106763034
11,32,46,10,0.0
11,32,46,11,0.0
11,32,47,1,0.4797457511443866
11,32,47,2,0.32407688058592793
11,32,47,3,0.0
11,32,47,4,0.0
11,32,47,5,0.0
11,32,47,6,0.0
11,32,47,7,0.10678038031276457
11,32,47,8,0.06773196290215108
11,32,47,9,0.0216650250547697
11,32,47,10,0.0
11,32,47,11,0.0
11,32,48,1,0.47974574416857657
11,32,48,2,0.32407694104694507
11,32,48,3,0.0
11,32,48,4,0.0
11,32,48,5,0.0
11,32,48,6,0.0
11,32,48,7,0.10678033871814069
11,32,48,8,0.06773197775016986
11,32,48,9,0.02166499831616778
11,32,48,10,0.0
11,32,48,11,0.0
11,32,49,1,0.4797457308274426
11,32,49,2,0.3240769156410748
11,32,49,3,0.0
11,32,49,4,0.0
11,32,49,5,0.0
11,32,49,6,0.0
11,32,49,7,0.10678031598316377
11,32,49,8,0.06773199725567416
11,32,49,9,0.021665040292644544
11,32,49,10,0.0
11,32,49,11,0.0
11,64,0,1,0.3482766335479459
11,64,0,2,0.37143437636671667
11,64,0,3,0.0
11,64,0,4,0.0
11,64,0,5,0.0
11,64,0,6,0.0
11,64,0,7,0.18653367675492327
11,64,0,8,0.09375531333041413
11,64,0,9,0.0
11,64,0,10,0.0
11,64,0,11,0.0
11,64,1,1,0.3482766142507567
11,64,1,2,0.37143442048375225
11,64,1,3,0.0
11,64,1,4,0.0
11,64,1,5,0.0
11,64,1,6,0.0
11,64,1,7,0.1865336574589211
11,64,1,8,0.09375530780656997
11,64,1,9,0.0
11,64,1,10,0.0
11,64,1,11,0.0
11,64,2,1,0.348276624620458
11,64,2,2,0.3714343963054188
11,64,2,3,0.0
11,64,2,4,0.0
11,64,2,5,0.0
11,64,2,6,0.0
11,64,2,7,0.18653368210582094
11,64,2,8,0.09375529696830229
11,64,2,9,0.0
11,64,2,10,0.0
11,64,2,11,0.0
11,64,3,1,0.34827663921443947
11,64,3,2,0.3714344001123486
11,64,3,3,0.0
11,64,3,4,0.0
11,64,3,5,0.0
11,64,3,6,0.0
11,64,3,7,0.18653364906733583
11,64,3,8,0.09375531160587618
11,64,3,9,0.0
11,64,3,10,0.0
11,64,3,11,0.0
11,64,4,1,0.3482766417556682
11,64,4,2,0.371434410711003
11,64,4,3,0.0
11,64,4,4,0.0
11,64,4,5,0.0
11,64,4,6,0.0
11,64,4,7,0.18653366198776888
11,64,4,8,0.09375528554555988
11,64,4,9,0.0
11,64,4,10,0.0
11,64,4,11,0.0
11,64,5,1,0.34827662871617043
11,64,5,2,0.3714344232954257
11,64,5,3,0.0
11,64,5,4,0.0
11,64,5,5,0.0
11,64,5,6,0.0
11,64,5,7,0.18653365166561978
11,64,5,8,0.09375529632278395
11,64,5,9,0.0
11,64,5,10,0.0
11,64,5,11,0.0
11,64,6,1,0.34827664934476643
11,64,6,2,0.3714343860772479
11,64,6,3,0.0
11,64,6,4,0.0
11,64,6,5,0.0
11,64,6,6,0.0
11,64,6,7,0.18653368794056996
11,64,6,8,0.09375527663741579
11,64,6,9,0.0
11,64,6,10,0.0
11,64,6,11,0.0
11,64,7,1,0.34827663202666514
11,64,7,2,0.3714344037247331
11,64,7,3,0.0
11,64,7,4,0.0
11,64,7,5,0.0
11,64,7,6,0.0
11,64,7,7,0.186533661530844
11,64,7,8,0.09375530271775778
11,64,7,9,0.0
11,64,7,10,0.0
11,64,7,11,0.0
11,64,8,1,0.34827664514313494
11,64,8,2,0.3714343806650438
11,64,8,3,0.0
11,64,8,4,0.0
11,64,8,5,0.0
11,64,8,6,0.0
11,64,8,7,0.18653365049154733
11,64,8,8,0.09375532370027392
11,64,8,9,0.0
11,64,8,10,0.0
11,64,8,11,0.0
11,64,9,1,0.34827665342139946
11,64,9,2,0.3714343699773404
11,64,9,3,0.0
11,64,9,4,0.0
11,64,9,5,0.0
11,64,9,6,0.0
11,64,9,7,0.18653365570994138
11,64,9,8,0.09375532089131862
11,64,9,9,0.0
11,64,9,10,0.0
11,64,9,11,0.0
11,64,10,1,0.3482766405824966
11,64,10,2,0.3714344041890762
11,64,10,3,0.0
11,64,10,4,0.0
11,64,10,5,0.0
11,64,10,6,0.0
11,64,10,7,0.1865336743738548
11,64,10,8,0.0937552808545724
11,64,10,9,0.0
11,64,10,10,0.0
11,64,10,11,0.0
11,64,11,1,0.34827664433541633
11,64,11,2,0.371434392743565
11,64,11,3,0.0
11,64,11,4,0.0
11,64,11,5,0.0
11,64,11,6,0.0
11,64,11,7,0.18653369626785304
11,64,11,8,0.0937552666531657
11,64,11,9,0.0
11,64,11,10,0.0
11,64,11,11,0.0
11,64,12,1,0.34827663761597777
11,64,12,2,0.3714344110638231
11,64,12,3,0.0
11,64,12,4,0.0
11,64,12,5,0.0
11,64,12,6,0.0
11,64,12,7,0.1865336272956529
11,64,12,8,0.09375532402454628
11,64,12,9,0.0
11,64,12,10,0.0
11,64,12,11,0.0
11,64,13,1,0.3482766597208083
11,64,13,2,0.37143437986932004
11,64,13,3,0.0
11,64,13,4,0.0
11,64,13,5,0.0
11,64,13,6,0.0
11,64,13,7,0.1865336857919339
11,64,13,8,0.09375527461793766
11,64,13,9,0.0
11,64,13,10,0.0
11,64,13,11,0.0
11,64,14,1,0.3482766483974151
11,64,14,2,0.3714343681537924
11,64,14,3,0.0
11,64,14,4,0.0
11,64,14,5,0.0
11,64,14,6,0.0
11,64,14,7,0.18653369351622331
11,64,14,8,0.09375528993256925
11,64,14,9,0.0
11,64,14,10,0.0
11,64,14,11,0.0
11,64,15,1,0.3482766431729629
11,64,15,2,0.37143437882244107
11,64,15,3,0.0
11,64,15,4,0.0
11,64,15,5,0.0
11,64,15,6,0.0
11,64,15,7,0.18653367972707313
11,64,15,8,0.09375529827752291
11,64,15,9,0.0
11,64,15,10,0.0
11,64,15,11,0.0
11,64,16,1,0.3482766246649546
11,64,16,2,0.3714343948706769
11,64,16,3,0.0
11,64,16,4,0.0
11,64,16,5,0.0
11,64,16,6,0.0
11,64,16,7,0.18653365233373526
11,64,16,8,0.09375532813063318
11,64,16,9,0.0
11,64,16,10,0.0
11,64,16,11,0.0
11,64,17,1,0.3482766083281388
11,64,17,2,0.3714344163993463
11,64,17,3,0.0
11,64,17,4,0.0
11,64,17,5,0.0
11,64,17,6,0.0
11,64,17,7,0.18653366573688127
11,64,17,8,0.0937553095356337
11,64,17,9,0.0
11,64,17,10,0.0
11,64,17,11,0.0
11,64,18,1,0.3482766326379396
11,64,18,2,0.37143440688550716
11,64,18,3,0.0
11,64,18,4,0.0
11,64,18,5,0.0
11,64,18,6,0.0
11,64,18,7,0.186533672531785
11,64,18,8,0.09375528794476808
11,64,18,9,0.0
11,64,18,10,0.0
11,64,18,11,0.0
11,64,19,1,0.348276629245432
11,64,19,2,0.3714343909955085
11,64,19,3,0.0
11,64,19,4,0.0
11,64,19,5,0.0
11,64,19,6,0.0
11,64,19,7,0.18653369433238715
11,64,19,8,0.09375528542667232
11,64,19,9,0.0
11,64,19,10,0.0
11,64,19,11,0.0
11,64,20,1,0.3482766344098188
11,64,20,2,0.37143441933209337
11,64,20,3,0.0
11,64,20,4,0.0
11,64,20,5,0.0
11,64,20,6,0.0
11,64,20,7,0.18653361763634177
11,64,20,8,0.09375532862174596
11,64,20,9,0.0
11,64,20,10,0.0
11,64,20,11,0.0
11,64,21,1,0.34827662596873055
11,64,21,2,0.37143441338589794
11,64,21,3,0.0
11,64,21,4,0.0
11,64,21,5,0.0
11,64,21,6,0.0
11,64,21,7,0.18653367932800277
11,64,21,8,0.09375528131736864
11,64,21,9,0.0
11,64,21,10,0.0
11,64,21,11,0.0
11,64,22,1,0.34827664028138133
11,64,22,2,0.3714343968923502
11,64,22,3,0.0
11,64,22,4,0.0
11,64,22,5,0.0
11,64,22,6,0.0
11,64,22,7,0.18653364686445403
11,64,22,8,0.09375531596181454
11,64,22,9,0.0
11,64,22,10,0.0
11,64,22,11,0.0
11,64,23,1,0.3482766398811931
11,64,23,2,0.37143439830330033
11,64,23,3,0.0
11,64,23,4,0.0
11,64,23,5,0.0
11,64,23,6,0.0
11,64,23,7,0.18653363629971936
11,64,23,8,0.0937553255157871
11,64,23,9,0.0
11,64,23,10,0.0
11,64,23,11,0.0
11,64,24,1,0.34827664328549146
11,64,24,2,0.3714343709371413
11,64,24,3,0.0
11,64,24,4,0.0
11,64,24,5,0.0
11,64,24,6,0.0
11,64,24,7,0.18653371345317152
11,64,24,8,0.09375527232419589
11,64,24,9,0.0
11,64,24,10,0.0
11,64,24,11,0.0
11,64,25,1,0.3482766261172494
11,64,25,2,0.37143440364890823
11,64,25,3,0.0
11,64,25,4,0.0
11,64,25,5,0.0
11,64,25,6,0.0
11,64,25,7,0.18653365371818542
11,64,25,8,0.09375531651565697
11,64,25,9,0.0
11,64,25,10,0.0
11,64,25,11,0.0
11,64,26,1,0.34827663891579713
11,64,26,2,0.3714343966168202
11,64,26,3,0.0
11,64,26,4,0.0
11,64,26,5,0.0
11,64,26,6,0.0
11,64,26,7,0.18653367165151297
11,64,26,8,0.09375529281586964
11,64,26,9,0.0
11,64,26,10,0.0
11,64,26,11,0.0
11,64,27,1,0.3482766460624783
11,64,27,2,0.3714343859285969
11,64,27,3,0.0
11,64,27,4,0.0
11,64,27,5,0.0
11,64,27,6,0.0
11,64,27,7,0.18653364430237723
11,64,27,8,0.09375532370654759
11,64,27,9,0.0
11,64,27,10,0.0
11,64,27,11,0.0
11,64,28,1,0.3482766628872033
11,64,28,2,0.3714343433088798
11,64,28,3,0.0
11,64,28,4,0.0
11,64,28,5,0.0
11,64,28,6,0.0
11,64,28,7,0.18653367333996884
11,64,28,8,0.09375532046394792
11,64,28,9,0.0
11,64,28,10,0.0
11,64,28,11,0.0
11,64,29,1,0.3482766339476473
11,64,29,2,0.37143440030755265
11,64,29,3,0.0
11,64,29,4,0.0
11,64,29,5,0.0
11,64,29,6,0.0
11,64,29,7,0.18653366474428218
11,64,29,8,0.09375530100051782
11,64,29,9,0.0
11,64,29,10,0.0
11,64,29,11,0.0
11,64,30,1,0.3482766361896063
11,64,30,2,0.3714343702189978
11,64,30,3,0.0
11,64,30,4,0.0
11,64,30,5,0.0
11,64,30,6,0.0
11,64,30,7,0.186533672821647
11,64,30,8,0.09375532076974898
11,64,30,9,0.0
11,64,30,10,0.0
11,64,30,11,0.0
11,64,31,1,0.34827664790228546
11,64,31,2,0.37143438997779427
11,64,31,3,0.0
11,64,31,4,0.0
11,64,31,5,0.0
11,64,31,6,0.0
11,64,31,7,0.1865336460921339
11,64,31,8,0.09375531602778643
11,64,31,9,0.0
11,64,31,10,0.0
11,64,31,11,0.0
11,64,32,1,0.34827662350686756
11,64,32,2,0.3714344265686827
11,64,32,3,0.0
11,64,32,4,0.0
11,64,32,5,0.0
11,64,32,6,0.0
11,64,32,7,0.1865336208759574
11,64,32,8,0.0937553290484924
11,64,32,9,0.0
11,64,32,10,0.0
11,64,32,11,0.0
11,64,33,1,0.34827663839007367
11,64,33,2,0.3714343931517483
11,64,33,3,0.0
11,64,33,4,0.0
11,64,33,5,0.0
11,64,33,6,0.0
11,64,33,7,0.186533610363975
11,64,33,8,0.09375535809420307
11,64,33,9,0.0
11,64,33,10,0.0
11,64,33,11,0.0
11,64,34,1,0.34827661599972565
11,64,34,2,0.37143442104687024
11,64,34,3,0.0
11,64,34,4,0.0
11,64,34,5,0.0
11,64,34,6,0.0
11,64,34,7,0.1865336484600363
11,64,34,8,0.09375531449336777
11,64,34,9,0.0
11,64,34,10,0.0
11,64,34,11,0.0
11,64,35,1,0.3482766277339937
11,64,35,2,0.37143446320989676
11,64,35,3,0.0
11,64,35,4,0.0
11,64,35,5,0.0
11,64,35,6,0.0
11,64,35,7,0.18653361584845965
11,64,35,8,0.09375529320764993
11,64,35,9,0.0
11,64,35,10,0.0
11,64,35,11,0.0
11,64,36,1,0.34827663658438524
11,64,36,2,0.37143440386935295
11,64,36,3,0.0
11,64,36,4,0.0
11,64,36,5,0.0
11,64,36,6,0.0
11,64,36,7,0.18653365934172053
11,64,36,8,0.09375530020454129
11,64,36,9,0.0
11,64,36,10,0.0
11,64,36,11,0.0
11,64,37,1,0.34827665920475237
11,64,37,2,0.37143437373771016
11,64,37,3,0.0
11,64,37,4,0.0
11,64,37,5,0.0
11,64,37,6,0.0
11,64,37,7,0.1865336823887012
11,64,37,8,0.09375528466883623
11,64,37,9,0.0
11,64,37,10,0.0
11,64,37,11,0.0
11,64,38,1,0.3482766198908125
11,64,38,2,0.37143440625408175
11,64,38,3,0.0
11,64,38,4,0.0
11,64,38,5,0.0
11,64,38,6,0.0
11,64,38,7,0.18653367628365014
11,64,38,8,0.09375529757145568
11,64,38,9,0.0
11,64,38,10,0.0
11,64,38,11,0.0
11,64,39,1,0.34827660991475473
11,64,39,2,0.3714344146602993
11,64,39,3,0.0
11,64,39,4,0.0
11,64,39,5,0.0
11,64,39,6,0.0
11,64,39,7,0.18653365380310719
11,64,39,8,0.09375532162183885
11,64,39,9,0.0
11,64,39,10,0.0
11,64,39,11,0.0
11,64,40,1,0.3482766596153297
11,64,40,2,0.37143437581112987
11,64,40,3,0.0
11,64,40,4,0.0
11,64,40,5,0.0
11,64,40,6,0.0
11,64,40,7,0.18653365410589284
11,64,40,8,0.09375531046764743
11,64,40,9,0.0
11,64,40,10,0.0
11,64,40,11,0.0
11,64,41,1,0.3482766205513966
11,64,41,2,0.3714344371785257
11,64,41,3,0.0
11,64,41,4,0.0
11,64,41,5,0.0
11,64,41,6,0.0
11,64,41,7,0.18653367153031006
11,64,41,8,0.09375527073976761
11,64,41,9,0.0
11,64,41,10,0.0
11,64,41,11,0.0
11,64,42,1,0.34827661574245006
11,64,42,2,0.3714344108867058
11,64,42,3,0.0
11,64,42,4,0.0
11,64,42,5,0.0
11,64,42,6,0.0
11,64,42,7,0.18653367288626235
11,64,42,8,0.09375530048458172
11,64,42,9,0.0
11,64,42,10,0.0
11,64,42,11,0.0
11,64,43,1,0.3482766303282486
11,64,43,2,0.3714343975300619
11,64,43,3,0.0
11,64,43,4,0.0
11,64,43,5,0.0
11,64,43,6,0.0
11,64,43,7,0.1865336857553251
11,64,43,8,0.09375528638636431
11,64,43,9,0.0
11,64,43,10,0.0
11,64,43,11,0.0
11,64,44,1,0.34827663318442664
11,64,44,2,0.3714344185070101
11,64,44,3,0.0
11,64,44,4,0.0
11,64,44,5,0.0
11,64,44,6,0.0
11,64,44,7,0.1865336217001209
11,64,44,8,0.09375532660844257
11,64,44,9,0.0
11,64,44,10,0.0
11,64,44,11,0.0
11,64,45,1,0.34827663215393334
11,64,45,2,0.37143439482953355
11,64,45,3,0.0
11,64,45,4,0.0
11,64,45,5,0.0
11,64,45,6,0.0
11,64,45,7,0.18653364565770433
11,64,45,8,0.09375532735882885
11,64,45,9,0.0
11,64,45,10,0.0
11,64,45,11,0.0
11,64,46,1,0.3482766240670463
11,64,46,2,0.37143438578845145
11,64,46,3,0.0
11,64,46,4,0.0
11,64,46,5,0.0
11,64,46,6,0.0
11,64,46,7,0.18653367787294903
11,64,46,8,0.09375531227155325
11,64,46,9,0.0
11,64,46,10,0.0
11,64,46,11,0.0
11,64,47,1,0.3482766301055178
11,64,47,2,0.37143437295953435
11,64,47,3,0.0
11,64,47,4,0.0
11,64,47,5,0.0
11,64,47,6,0.0
11,64,47,7,0.18653370850052625
11,64,47,8,0.0937552884344216
11,64,47,9,0.0
11,64,47,10,0.0
11,64,47,11,0.0
11,64,48,1,0.34827665741994296
11,64,48,2,0.3714343595171713
11,64,48,3,0.0
11,64,48,4,0.0
11,64,48,5,0.0
11,64,48,6,0.0
11,64,48,7,0.18653367098568285
11,64,48,8,0.09375531207720281
11,64,48,9,0.0
11,64,48,10,0.0
11,64,48,11,0.0
11,64,49,1,0.348276646688009
11,64,49,2,0.3714344038699327
11,64,49,3,0.0
11,64,49,4,0.0
11,64,49,5,0.0
11,64,49,6,0.0
11,64,49,7,0.18653365214689968
11,64,49,8,0.09375529729515854
11,64,49,9,0.0
11,64,49,10,0.0
11,64,49,11,0.0
11,128,0,1,0.2260678077617007
11,128,0,2,0.3969846093324487
11,128,0,3,5.0829381950951154E-14
11,128,0,4,2.1387724637305568E-13
11,128,0,5,0.09223069479894719
11,128,0,6,0.09286859015764198
11,128,0,7,0.12761586532284314
11,128,0,8,0.06349140381195849
11,128,0,9,9.227845034685868E-13
11,128,0,10,4.845654890195254E-13
11,128,0,11,7.410288127876239E-4
11,128,1,1,0.22606778370594138
11,128,1,2,0.3969847339369548
11,128,1,3,0.0
11,128,1,4,0.0
11,128,1,5,0.09223089011945686
11,128,1,6,0.09286805384077072
11,128,1,7,0.12761570338618972
11,128,1,8,0.06349183016320166
11,128,1,9,0.0
11,128,1,10,0.0
11,128,1,11,7.41004847484968E-4
11,128,2,1,0.226067777344592
11,128,2,2,0.3969847333452915
11,128,2,3,0.0
11,128,2,4,0.0
11,128,2,5,0.0922308905600739
11,128,2,6,0.09286803149919974
11,128,2,7,0.12761570332197295
11,128,2,8,0.06349185969312454
11,128,2,9,0.0
11,128,2,10,0.0
11,128,2,11,7.410042357455359E-4
11,128,3,1,0.22606775627481115
11,128,3,2,0.39698475178375353
11,128,3,3,1.221075162897764E-13
11,128,3,4,1.0535888727187083E-14
11,128,3,5,0.09223062946114094
11,128,3,6,0.09286804370930273
11,128,3,7,0.12761601057838848
11,128,3,8,0.0634918005062985
11,128,3,9,1.581377600209373E-13
11,128,3,10,1.5596729409225592E-13
11,128,3,11,7.410076858582376E-4
11,128,4,1,0.2260678187007889
11,128,4,2,0.396984738440559
11,128,4,3,0.0
11,128,4,4,0.0
11,128,4,5,0.09223087711350238
11,128,4,6,0.09286803465562593
11,128,4,7,0.12761570775258854
11,128,4,8,0.06349181359398832
11,128,4,9,0.0
11,128,4,10,0.0
11,128,4,11,7.410097429468164E-4
11,128,5,1,0.22606785860078052
11,128,5,2,0.39698461131076496
11,128,5,3,7.912441644522884E-14
11,128,5,4,3.1498358038594026E-14
11,128,5,5,0.0922309714916127
11,128,5,6,0.09286811392484301
11,128,5,7,0.1276156254385926
11,128,5,8,0.0634918092421323
11,128,5,9,1.6954200475601556E-13
11,128,5,10,2.568725616658477E-13
11,128,5,11,7.410099907367335E-4
11,128,6,1,0.22606778679431172
11,128,6,2,0.3969847057678859
11,128,6,3,7.765424130714427E-14
11,128,6,4,6.435057584807286E-14
11,128,6,5,0.09223106052637224
11,128,6,6,0.09286804379752855
11,128,6,7,0.12761556606632377
11,128,6,8,0.06349181554389427
11,128,6,9,9.566026766972461E-14
11,128,6,10,2.414980584632262E-13
11,128,6,11,7.410215032043652E-4
11,128,7,1,0.22606779738409352
11,128,7,2,0.39698471992108797
11,128,7,3,8.298951386786918E-14
11,128,7,4,7.557033561133262E-15
11,128,7,5,0.0922310734762952
11,128,7,6,0.09286784996835225
11,128,7,7,0.12761555196224572
11,128,7,8,0.06349199148342889
11,128,7,9,2.9064888812467645E-13
11,128,7,10,1.178846545047996E-13
11,128,7,11,7.410158039972348E-4
11,128,8,1,0.22606777225179706
11,128,8,2,0.39698477018618405
11,128,8,3,9.348990955170506E-14
11,128,8,4,9.139590936317203E-16
11,128,8,5,0.09223043054246993
11,128,8,6,0.09286815507350474
11,128,8,7,0.12761616696632305
11,128,8,8,0.06349168117110028
11,128,8,9,2.0866003499644184E-13
11,128,8,10,1.2777412136007614E-14
11,128,8,11,7.410238083052227E-4
11,128,9,1,0.22606777949018336
11,128,9,2,0.39698466096655
11,128,9,3,2.7013580991179945E-15
11,128,9,4,4.4072605603619495E-14
11,128,9,5,0.09223097808695929
11,128,9,6,0.09286823037289216
11,128,9,7,0.12761560265307656
11,128,9,8,0.06349171215324645
11,128,9,9,2.6531944545836556E-13
11,128,9,10,3.313400711850928E-14
11,128,9,11,7.410362767470133E-4
11,128,10,1,0.22606780729048007
11,128,10,2,0.3969847161704331
11,128,10,3,1.530301899282389E-14
11,128,10,4,2.3954879864647486E-16
11,128,10,5,0.09223030973388613
11,128,10,6,0.09286853544529866
11,128,10,7,0.1276161930951083
11,128,10,8,0.06349142271318638
11,128,10,9,5.733972625819391E-14
11,128,10,10,1.8395392772551254E-13
11,128,10,11,7.410155513503237E-4
11,128,11,1,0.22606780331971196
11,128,11,2,0.39698475649900133
11,128,11,3,1.1296270093478477E-13
11,128,11,4,4.255142094178895E-14
11,128,11,5,0.09223098953101772
11,128,11,6,0.09286802612305065
11,128,11,7,0.12761550065487373
11,128,11,8,0.0634919093234251
11,128,11,9,6.808250017060686E-14
11,128,11,10,3.334600590683002E-14
11,128,11,11,7.410145486624462E-4
11,128,12,1,0.22606779795063414
11,128,12,2,0.39698472926714307
11,128,12,3,0.0
11,128,12,4,0.0
11,128,12,5,0.09223088786376504
11,128,12,6,0.0928680551684347
11,128,12,7,0.12761569673802187
11,128,12,8,0.06349183048583325
11,128,12,9,0.0
11,128,12,10,0.0
11,128,12,11,7.410025261679349E-4
11,128,13,1,0.22606782386954183
11,128,13,2,0.3969847630480808
11,128,13,3,2.6153360934402653E-13
11,128,13,4,8.416755869536642E-14
11,128,13,5,0.09223089737246394
11,128,13,6,0.09286801540032782
11,128,13,7,0.12761562360680515
11,128,13,8,0.06349186928866549
11,128,13,9,3.662801157730048E-14
11,128,13,10,1.2320164744989412E-13
11,128,13,11,7.410074136098431E-4
11,128,14,1,0.22606781272881493
11,128,14,2,0.3969847198951255
11,128,14,3,8.751228439175668E-14
11,128,14,4,5.810784226183659E-14
11,128,14,5,0.09223112146597644
11,128,14,6,0.0928678419835196
11,128,14,7,0.12761544517596368
11,128,14,8,0.063492052628156
11,128,14,9,4.285667309360345E-13
11,128,14,10,1.3162418415035622E-14
11,128,14,11,7.410061218563617E-4
11,128,15,1,0.2260678316169278
11,128,15,2,0.39698482609959374
11,128,15,3,3.451359257197598E-14
11,128,15,4,5.153529360187963E-14
11,128,15,5,0.09223025802320971
11,128,15,6,0.09286830087918575
11,128,15,7,0.12761613892803872
11,128,15,8,0.06349162829872333
11,128,15,9,4.2869872583974857E-13
11,128,15,10,6.724259332237209E-14
11,128,15,11,7.410161537389458E-4
11,128,16,1,0.2260678116833288
11,128,16,2,0.3969847684215143
11,128,16,3,0.0
11,128,16,4,0.0
11,128,16,5,0.09223083902948315
11,128,16,6,0.09286802211496997
11,128,16,7,0.12761566816213135
11,128,16,8,0.06349187494238388
11,128,16,9,0.0
11,128,16,10,0.0
11,128,16,11,7.410156461884876E-4
11,128,17,1,0.22606780063392926
11,128,17,2,0.39698471905696464
11,128,17,3,0.0
11,128,17,4,0.0
11,128,17,5,0.09223098177699415
11,128,17,6,0.09286798339497891
11,128,17,7,0.1276156307524666
11,128,17,8,0.06349187338031445
11,128,17,9,0.0
11,128,17,10,0.0
11,128,17,11,7.410110043521401E-4
11,128,18,1,0.22606782985053553
11,128,18,2,0.39698477874948856
11,128,18,3,0.0
11,128,18,4,0.0
11,128,18,5,0.09223090209501869
11,128,18,6,0.09286805276893538
11,128,18,7,0.12761565156017027
11,128,18,8,0.0634917793172178
11,128,18,9,0.0
11,128,18,10,0.0
11,128,18,11,7.410056586337545E-4
11,128,19,1,0.2260678007990376
11,128,19,2,0.3969846887138562
11,128,19,3,0.0
11,128,19,4,0.0
11,128,19,5,0.09223089773411443
11,128,19,6,0.09286810741051904
11,128,19,7,0.1276157080093136
11,128,19,8,0.06349178487159085
11,128,19,9,0.0
11,128,19,10,0.0
11,128,19,11,7.410124615682259E-4
11,128,20,1,0.2260677116780312
11,128,20,2,0.39698476905658486
11,128,20,3,1.4115142932414838E-12
11,128,20,4,1.940070355061318E-13
11,128,20,5,0.09223066167815196
11,128,20,6,0.09286808537892166
11,128,20,7,0.127615991015479
11,128,20,8,0.06349180036111517
11,128,20,9,4.033745543745456E-13
11,128,20,10,6.969614785478173E-14
11,128,20,11,7.409808296373788E-4
11,128,21,1,0.22606779015103623
11,128,21,2,0.3969848072929129
11,128,21,3,7.535635609415931E-14
11,128,21,4,7.027956786494398E-14
11,128,21,5,0.09223082270030653
11,128,21,6,0.09286809969767215
11,128,21,7,0.1276157257551812
11,128,21,8,0.06349176619076724
11,128,21,9,1.7864904577824772E-14
11,128,21,10,1.34177364374881E-13
11,128,21,11,7.409882118258771E-4
11,128,22,1,0.22606778618116652
11,128,22,2,0.3969847433601405
11,128,22,3,1.9499439871730695E-14
11,128,22,4,6.459358148345593E-15
11,128,22,5,0.09223045890782178
11,128,22,6,0.0928680233034857
11,128,22,7,0.12761616881071897
11,128,22,8,0.06349183064707294
11,128,22,9,2.6126140402563854E-14
11,128,22,10,1.773360713469908E-13
11,128,22,11,7.409887893640043E-4
11,128,23,1,0.22606783067702801
11,128,23,2,0.3969846593302107
11,128,23,3,3.8011164234935234E-14
11,128,23,4,6.203566215203348E-14
11,128,23,5,0.09223105178848247
11,128,23,6,0.09286802733901653
11,128,23,7,0.12761555865271665
11,128,23,8,0.06349185040727316
11,128,23,9,2.2474238050328608E-14
11,128,23,10,1.0997654763073117E-13
11,128,23,11,7.41021805040048E-4
11,128,24,1,0.22606779711386568
11,128,24,2,0.39698476766406254
11,128,24,3,1.504493809547267E-14
11,128,24,4,5.586624643928854E-14
11,128,24,5,0.0922307942392637
11,128,24,6,0.09286792616675757
11,128,24,7,0.12761580299688577
11,128,24,8,0.06349191181692096
11,128,24,9,4.612292800625829E-14
11,128,24,10,1.8224391850836966E-13
11,128,24,11,7.410000019444488E-4
11,128,25,1,0.22606780209311084
11,128,25,2,0.39698474108870835
11,128,25,3,0.0
11,128,25,4,0.0
11,128,25,5,0.09223087882784226
11,128,25,6,0.0928679506032254
11,128,25,7,0.1276157598253814
11,128,25,8,0.06349185927421677
11,128,25,9,0.0
11,128,25,10,0.0
11,128,25,11,7.41008287514886E-4
11,128,26,1,0.22606746233013833
11,128,26,2,0.39698528386382737
11,128,26,3,1.5582210798979101E-13
11,128,26,4,1.43446221632882E-13
11,128,26,5,0.09223058654590521
11,128,26,6,0.09286839836500672
11,128,26,7,0.12761574378440954
11,128,26,8,0.06349146904912474
11,128,26,9,8.701781762754967E-14
11,128,26,10,1.435138944701906E-13
11,128,26,11,7.410560610583124E-4
11,128,27,1,0.2260677937964817
11,128,27,2,0.3969848583400244
11,128,27,3,1.2102996453515175E-13
11,128,27,4,1.2737215353647075E-14
11,128,27,5,0.09223075654336027
11,128,27,6,0.09286800052320132
11,128,27,7,0.12761576487245418
11,128,27,8,0.0634918351674467
11,128,27,9,1.5997263307104804E-13
11,128,27,10,5.3697627287996915E-14
11,128,27,11,7.409907566841285E-4
11,128,28,1,0.22606778331751012
11,128,28,2,0.39698472983872785
11,128,28,3,0.0
11,128,28,4,0.0
11,128,28,5,0.09223106228561989
11,128,28,6,0.09286789158560212
11,128,28,7,0.12761556406120372
11,128,28,8,0.06349196092505971
11,128,28,9,0.0
11,128,28,10,0.0
11,128,28,11,7.41007986276662E-4
11,128,29,1,0.2260677914160041
11,128,29,2,0.3969847364187306
11,128,29,3,0.0
11,128,29,4,0.0
11,128,29,5,0.0922309862300527
11,128,29,6,0.09286800996448753
11,128,29,7,0.1276156156863799
11,128,29,8,0.06349185779687948
11,128,29,9,0.0
11,128,29,10,0.0
11,128,29,11,7.410024874656904E-4
11,128,30,1,0.2260678010815382
11,128,30,2,0.39698477641879026
11,128,30,3,0.0
11,128,30,4,0.0
11,128,30,5,0.09223097391919231
11,128,30,6,0.09286797559900055
11,128,30,7,0.12761559059935174
11,128,30,8,0.06349187157182509
11,128,30,9,0.0
11,128,30,10,0.0
11,128,30,11,7.410108103019079E-4
11,128,31,1,0.22606781058964853
11,128,31,2,0.39698475441513836
11,128,31,3,1.0958429468137013E-13
11,128,31,4,8.149160096814723E-14
11,128,31,5,0.09223111577028108
11,128,31,6,0.09286801802642113
11,128,31,7,0.12761542268182507
11,128,31,8,0.0634918610796276
11,128,31,9,2.3300691496780167E-14
11,128,31,10,1.3273531275708772E-14
11,128,31,11,7.410174368307953E-4
11,128,32,1,0.2260678614036555
11,128,32,2,0.39698467870844245
11,128,32,3,1.1781842512236664E-13
11,128,32,4,3.358480493287485E-14
11,128,32,5,0.09223132520522316
11,128,32,6,0.09286769140453863
11,128,32,7,0.12761534217149523
11,128,32,8,0.0634920783502244
11,128,32,9,2.297986789469538E-14
11,128,32,10,9.900101523401074E-14
11,128,32,11,7.410227561471949E-4
11,128,33,1,0.22606781894075859
11,128,33,2,0.3969847469340929
11,128,33,3,0.0
11,128,33,4,0.0
11,128,33,5,0.09223094182524141
11,128,33,6,0.09286797688893492
11,128,33,7,0.12761560709506922
11,128,33,8,0.06349190242129307
11,128,33,9,0.0
11,128,33,10,0.0
11,128,33,11,7.410058946097416E-4
11,128,34,1,0.22606778958455043
11,128,34,2,0.39698476978370456
11,128,34,3,7.2026931948725E-14
11,128,34,4,7.086663747831652E-14
11,128,34,5,0.09223073108618782
11,128,34,6,0.09286808467491124
11,128,34,7,0.12761580124444324
11,128,34,8,0.06349182414469044
11,128,34,9,1.1021450952158777E-13
11,128,34,10,2.745868992924824E-13
11,128,34,11,7.409994809844635E-4
11,128,35,1,0.22606778656651633
11,128,35,2,0.3969847782789412
11,128,35,3,5.6694611976581136E-14
11,128,35,4,4.1056690594412946E-14
11,128,35,5,0.09223106724016782
11,128,35,6,0.09286789092085611
11,128,35,7,0.1276155044546769
11,128,35,8,0.06349196680658105
11,128,35,9,1.658006151924047E-13
11,128,35,10,2.833295160685729E-14
11,128,35,11,7.410057319687518E-4
11,128,36,1,0.2260677962299709
11,128,36,2,0.396984741457769
11,128,36,3,0.0
11,128,36,4,0.0
11,128,36,5,0.09223091359716186
11,128,36,6,0.09286798988810714
11,128,36,7,0.12761569915978765
11,128,36,8,0.06349185621596252
11,128,36,9,0.0
11,128,36,10,0.0
11,128,36,11,7.410034512407343E-4
11,128,37,1,0.22606778858744403
11,128,37,2,0.396984753498342
11,128,37,3,0.0
11,128,37,4,0.0
11,128,37,5,0.09223091523484794
11,128,37,6,0.09286796952646305
11,128,37,7,0.12761570322145474
11,128,37,8,0.0634918584782595
11,128,37,9,0.0
11,128,37,10,0.0
11,128,37,11,7.410114531887007E-4
11,128,38,1,0.22606776709427975
11,128,38,2,0.3969847418000777
11,128,38,3,3.739253547295017E-14
11,128,38,4,7.834592217968312E-14
11,128,38,5,0.09223093620222042
11,128,38,6,0.09286809127693246
11,128,38,7,0.12761562699263704
11,128,38,8,0.06349183142000973
11,128,38,9,1.8283151542547643E-13
11,128,38,10,1.1829287660254615E-13
11,128,38,11,7.410052134261071E-4
11,128,39,1,0.22606779382162898
11,128,39,2,0.39698472739475443
11,128,39,3,1.3903234835286225E-13
11,128,39,4,8.052915925580673E-14
11,128,39,5,0.09223082145559407
11,128,39,6,0.09286815929224275
11,128,39,7,0.12761573861182152
11,128,39,8,0.0634917520450312
11,128,39,9,6.424992109118444E-14
11,128,39,10,3.466580146593724E-15
11,128,39,11,7.410073786398954E-4
11,128,40,1,0.2260677857595888
11,128,40,2,0.3969847411908447
11,128,40,3,1.0861357866206938E-14
11,128,40,4,3.184834830010498E-14
11,128,40,5,0.0922310576281449
11,128,40,6,0.09286795788520971
11,128,40,7,0.12761554884818965
11,128,40,8,0.06349190806172736
11,128,40,9,2.0714424559129308E-13
11,128,40,10,2.9027669623956036E-13
11,128,40,11,7.410006257546711E-4
11,128,41,1,0.22606781240729748
11,128,41,2,0.3969847392166075
11,128,41,3,1.7134808123925233E-13
11,128,41,4,1.862103711103609E-14
11,128,41,5,0.09223111366244571
11,128,41,6,0.09286769165871256
11,128,41,7,0.1276155089781001
11,128,41,8,0.06349213959874513
11,128,41,9,7.758510272370845E-14
11,128,41,10,2.4499216832214763E-13
11,128,41,11,7.409944775790648E-4
11,128,42,1,0.22606785620737585
11,128,42,2,0.39698468057885766
11,128,42,3,3.955277570985758E-15
11,128,42,4,1.3585941905903342E-14
11,128,42,5,0.0922313083537052
11,128,42,6,0.09286773693940709
11,128,42,7,0.1276153232382415
11,128,42,8,0.0634920944320273
11,128,42,9,2.3578568499565994E-13
11,128,42,10,2.106109247288761E-13
11,128,42,11,7.410002499215371E-4
11,128,43,1,0.22606777221221425
11,128,43,2,0.39698473763427483
11,128,43,3,0.0
11,128,43,4,0.0
11,128,43,5,0.09223093948584254
11,128,43,6,0.09286802620901728
11,128,43,7,0.12761568522596015
11,128,43,8,0.06349184117001408
11,128,43,9,0.0
11,128,43,10,0.0
11,128,43,11,7.409980626768444E-4
11,128,44,1,0.22606783472397365
11,128,44,2,0.3969847438858895
11,128,44,3,5.89487705932087E-14
11,128,44,4,6.037773846750538E-14
11,128,44,5,0.09223023998741851
11,128,44,6,0.09286810055088796
11,128,44,7,0.12761641247372105
11,128,44,8,0.06349170197835342
11,128,44,9,1.2415719670931406E-13
11,128,44,10,6.893869736020169E-14
11,128,44,11,7.409663994434446E-4
11,128,45,1,0.22606780325437234
11,128,45,2,0.3969847350493934
11,128,45,3,0.0
11,128,45,4,0.0
11,128,45,5,0.09223096265242957
11,128,45,6,0.09286804027138164
11,128,45,7,0.12761559886934026
11,128,45,8,0.06349185651396637
11,128,45,9,0.0
11,128,45,10,0.0
11,128,45,11,7.410033891164378E-4
11,256,0,1,0.16186024192479645
11,256,0,2,0.4191881899468981
11,256,0,3,7.779422325338516E-14
11,256,0,4,1.6929764515867828E-13
11,256,0,5,0.13849510547836894
11,256,0,6,0.13849667314782715
11,256,0,7,0.08829415508140176
11,256,0,8,0.0441463131259716
11,256,0,9,0.0067996049355467224
11,256,0,10,0.0013599864529295512
11,256,0,11,0.001359729906012463
11,256,1,1,0.16186025268596402
11,256,1,2,0.4191881083691255
11,256,1,3,5.218796329542633E-13
11,256,1,4,3.376968994017772E-14
11,256,1,5,0.13849523560048793
11,256,1,6,0.13849693025133436
11,256,1,7,0.0882941149843607
11,256,1,8,0.04414591065982373
11,256,1,9,0.006799597701688129
11,256,1,10,0.0013601575818608575
11,256,1,11,0.0013596921647992487
11,256,2,1,0.16186020596663472
11,256,2,2,0.4191882190875332
11,256,2,3,1.3639840499483026E-13
11,256,2,4,2.2084769429671526E-13
11,256,2,5,0.13849554560957641
11,256,2,6,0.138496579630229
11,256,2,7,0.08829375188418984
11,256,2,8,0.04414630330872636
11,256,2,9,0.006799692574633768
11,256,2,10,0.0013599881754707693
11,256,2,11,0.0013597137626487252
11,256,3,1,0.16186022273282158
11,256,3,2,0.4191882376027785
11,256,3,3,1.2157019214682352E-13
11,256,3,4,2.2063745548707785E-13
11,256,3,5,0.13849525205043234
11,256,3,6,0.1384968057582548
11,256,3,7,0.08829405442160519
11,256,3,8,0.044146141733637415
11,256,3,9,0.0067994369866313745
11,256,3,10,0.0013600879750162497
11,256,3,11,0.0013597607384802275
11,256,4,1,0.16186023254291973
11,256,4,2,0.419188209098136
11,256,4,3,2.104612909551944E-13
11,256,4,4,1.3390923979632365E-13
11,256,4,5,0.13849553276716656
11,256,4,6,0.13849662551894945
11,256,4,7,0.08829372692331075
11,256,4,8,0.04414635757582649
11,256,4,9,0.006799591894865275
11,256,4,10,0.0013599791167183206
11,256,4,11,0.001359744561762879
11,256,5,1,0.16186024905989063
11,256,5,2,0.419188335297689
11,256,5,3,7.425859116860667E-13
11,256,5,4,9.947664672971497E-14
11,256,5,5,0.13849513290708612
11,256,5,6,0.13849650237223607
11,256,5,7,0.08829428252726765
11,256,5,8,0.04414630062627148
11,256,5,9,0.0067994086235677
11,256,5,10,0.0013600318539675176
11,256,5,11,0.0013597567311820335
11,256,6,1,0.16186025371741367
11,256,6,2,0.41918832411373025
11,256,6,3,5.283402793628946E-13
11,256,6,4,7.088383221476673E-13
11,256,6,5,0.1384948469560783
11,256,6,6,0.13849690079082022
11,256,6,7,0.08829436872505361
11,256,6,8,0.04414602206707622
11,256,6,9,0.006799409417199492
11,256,6,10,0.001360133243793887
11,256,6,11,0.0013597409675973951
11,256,7,1,0.16186019850384886
11,256,7,2,0.419188285526614
11,256,7,3,3.135783448081174E-13
11,256,7,4,7.23089615313801E-14
11,256,7,5,0.13849536459349565
11,256,7,6,0.13849695927039848
11,256,7,7,0.08829373999477547
11,256,7,8,0.04414600543310365
11,256,7,9,0.006799682136529454
11,256,7,10,0.001360049362837913
11,256,7,11,0.0013597151780104862
11,256,8,1,0.161860185653812
11,256,8,2,0.4191883782490556
11,256,8,3,1.2837161840319287E-12
11,256,8,4,7.598256601168751E-15
11,256,8,5,0.1384949402084833
11,256,8,6,0.13849679941886567
11,256,8,7,0.08829443993867125
11,256,8,8,0.04414596221747781
11,256,8,9,0.006799472462832248
11,256,8,10,0.0013601059509599903
11,256,8,11,0.0013597158985508132
11,256,9,1,0.16186023995351861
11,256,9,2,0.41918823103733366
11,256,9,3,3.351514197553082E-14
11,256,9,4,1.1977176606544933E-13
11,256,9,5,0.13849519132932803
11,256,9,6,0.1384967150680474
11,256,9,7,0.08829418140954616
11,256,9,8,0.044146175772080805
11,256,9,9,0.006799469631712612
11,256,9,10,0.0013600612322373239
11,256,9,11,0.0013597345660421975
11,256,10,1,0.16186020301552592
11,256,10,2,0.4191882704064064
11,256,10,3,3.1533775023293395E-13
11,256,10,4,8.503067952254597E-14
11,256,10,5,0.13849512395859861
11,256,10,6,0.1384969477564024
11,256,10,7,0.08829414858589547
11,256,10,8,0.044146076965175626
11,256,10,9,0.006799412542425079
11,256,10,10,0.0013600484280996167
11,256,10,11,0.0013597683410706382
11,256,11,1,0.16186023721579135
11,256,11,2,0.41918824082651407
11,256,11,3,9.43151294446849E-13
11,256,11,4,3.462565829562963E-14
11,256,11,5,0.13849507575996434
11,256,11,6,0.13849672798460338
11,256,11,7,0.08829426331289128
11,256,11,8,0.04414620882632114
11,256,11,9,0.006799452315485573
11,256,11,10,0.0013600562689220145
11,256,11,11,0.001359737488528951
11,256,12,1,0.16186024192813883
11,256,12,2,0.41918824859790765
11,256,12,3,1.2386008448729738E-13
11,256,12,4,4.861982889152754E-13
11,256,12,5,0.13849558186984845
11,256,12,6,0.13849637587006414
11,256,12,7,0.088293657401959
11,256,12,8,0.04414660559930713
11,256,12,9,0.006799651758937765
11,256,12,10,0.0013599105123765593
11,256,12,11,0.0013597264608503174
11,256,13,1,0.1618601787909556
11,256,13,2,0.41918828463240665
11,256,13,3,1.0316701662814946E-13
11,256,13,4,2.824685706141928E-13
11,256,13,5,0.1384950808048188
11,256,13,6,0.13849696815187024
11,256,13,7,0.08829416400006143
11,256,13,8,0.04414606966921894
11,256,13,9,0.006799458109530374
11,256,13,10,0.001360055472169695
11,256,13,11,0.0013597403685827933
11,256,14,1,0.16186016950163162
11,256,14,2,0.41918829702632965
11,256,14,3,2.214484141926687E-13
11,256,14,4,2.6456218476096673E-13
11,256,14,5,0.1384951859685317
11,256,14,6,0.13849679160758477
11,256,14,7,0.08829422422739266
11,256,14,8,0.04414605624847597
11,256,14,9,0.00679945664228465
11,256,14,10,0.0013600865415489196
11,256,14,11,0.0013597322357341323
11,256,15,1,0.1618602385195352
11,256,15,2,0.41918825511472435
11,256,15,3,3.449808136962551E-13
11,256,15,4,6.810994466953383E-13
11,256,15,5,0.1384947974183035
11,256,15,6,0.13849684788366598
11,256,15,7,0.08829465324444535
11,256,15,8,0.04414599493108314
11,256,15,9,0.00679932577228992
11,256,15,10,0.0013601343191137337
11,256,15,11,0.0013597527958124544
11,256,16,1,0.16186024592703085
11,256,16,2,0.4191881499265326
11,256,16,3,4.464118571393459E-13
11,256,16,4,6.434207045167252E-14
11,256,16,5,0.13849518212966214
11,256,16,6,0.13849676532907554
11,256,16,7,0.08829433991921976
11,256,16,8,0.04414607047341236
11,256,16,9,0.006799463330374836
11,256,16,10,0.0013600459908518383
11,256,16,11,0.0013597369733293625
11,256,17,1,0.161860242640646
11,256,17,2,0.4191882226986529
11,256,17,3,1.6762080328154555E-12
11,256,17,4,2.293517736815551E-13
11,256,17,5,0.13849502723490992
11,256,17,6,0.13849702214067633
11,256,17,7,0.08829419203818015
11,256,17,8,0.04414599528796748
11,256,17,9,0.006799376114658976
11,256,17,10,0.0013601366355462878
11,256,17,11,0.001359785206856325
11,256,18,1,0.16186016802303113
11,256,18,2,0.4191883193516105
11,256,18,3,1.4264327891563942E-13
11,256,18,4,2.383148119618899E-13
11,256,18,5,0.13849517607530293
11,256,18,6,0.1384968834692154
11,256,18,7,0.0882940452368379
11,256,18,8,0.04414609258485561
11,256,18,9,0.006799533233537691
11,256,18,10,0.0013600477935271377
11,256,18,11,0.001359734231700765
11,256,19,1,0.16186027500854488
11,256,19,2,0.41918809666037493
11,256,19,3,2.396704880161642E-13
11,256,19,4,1.9306480340700087E-13
11,256,19,5,0.1384954522475464
11,256,19,6,0.13849675495705446
11,256,19,7,0.08829388555370896
11,256,19,8,0.04414618175910475
11,256,19,9,0.006799565784051173
11,256,19,10,0.001360044530335595
11,256,19,11,0.0013597434988458592
11,256,20,1,0.1618602551277713
11,256,20,2,0.41918820638980103
11,256,20,3,1.228542878121467E-13
11,256,20,4,4.637144937565533E-14
11,256,20,5,0.1384953363941407
11,256,20,6,0.13849670704582837
11,256,20,7,0.0882940510363277
11,256,20,8,0.04414616645124616
11,256,20,9,0.00679951466132885
11,256,20,10,0.0013600451123975791
11,256,20,11,0.001359717780989154
11,256,21,1,0.16186023793152093
11,256,21,2,0.41918817113744067
11,256,21,3,1.0742188924402356E-12
11,256,21,4,3.5069312979443534E-13
11,256,21,5,0.13849552481635521
11,256,21,6,0.13849648795047692
11,256,21,7,0.08829386398572386
11,256,21,8,0.04414643021540735
11,256,21,9,0.006799583857539611
11,256,21,10,0.0013599654312675023
11,256,21,11,0.0013597346728432057
11,256,22,1,0.16186025956142303
11,256,22,2,0.41918820009392954
11,256,22,3,1.5803371501574844E-13
11,256,22,4,1.8009919524452418E-14
11,256,22,5,0.1384953173947324
11,256,22,6,0.13849675442602802
11,256,22,7,0.08829403628836777
11,256,22,8,0.04414617983234537
11,256,22,9,0.006799502398725997
11,256,22,10,0.0013600061455084976
11,256,22,11,0.0013597438587634578
11,256,23,1,0.16186019498657003
11,256,23,2,0.41918829518699807
11,256,23,3,4.120995381025661E-13
11,256,23,4,1.638504005153226E-13
11,256,23,5,0.13849528315192813
11,256,23,6,0.13849648094016784
11,256,23,7,0.08829401027981026
11,256,23,8,0.044146410753051896
11,256,23,9,0.00679961753181049
11,256,23,10,0.0013599772303172642
11,256,23,11,0.0013597299387700294
11,256,24,1,0.16186024472423174
11,256,24,2,0.4191883346554535
11,256,24,3,6.177092026738675E-15
11,256,24,4,1.7534987959063547E-13
11,256,24,5,0.13849501800144698
11,256,24,6,0.13849665912255854
11,256,24,7,0.08829435665436446
11,256,24,8,0.04414620013541841
11,256,24,9,0.006799349880474316
11,256,24,10,0.0013600874855170758
11,256,24,11,0.001359749340353432
11,256,25,1,0.1618602432148685
11,256,25,2,0.419188178421904
11,256,25,3,8.487098575108166E-13
11,256,25,4,4.007347325776554E-13
11,256,25,5,0.13849525194293394
11,256,25,6,0.1384968206143946
11,256,25,7,0.08829403832673383
11,256,25,8,0.044146192920056095
11,256,25,9,0.006799463545084567
11,256,25,10,0.001360066605490195
11,256,25,11,0.0013597444072847868
11,256,26,1,0.16186024407591937
11,256,26,2,0.4191883022342887
11,256,26,3,1.810551574529257E-13
11,256,26,4,3.322103613208637E-13
11,256,26,5,0.13849551278832845
11,256,26,6,0.1384963315289888
11,256,26,7,0.08829367574979285
11,256,26,8,0.04414661223938687
11,256,26,9,0.006799691193435372
11,256,26,10,0.0013599049154153452
11,256,26,11,0.0013597252739308984
11,256,27,1,0.16186026351711497
11,256,27,2,0.4191882613961594
11,256,27,3,3.110678006522936E-13
11,256,27,4,1.4801000673143762E-13
11,256,27,5,0.1384950982955276
11,256,27,6,0.1384964578162462
11,256,27,7,0.08829424283459941
11,256,27,8,0.04414651531822534
11,256,27,9,0.006799466126410402
11,256,27,10,0.0013599433612901156
11,256,27,11,0.0013597513339677013
11,256,28,1,0.16186027250482415
11,256,28,2,0.4191882388487018
11,256,28,3,1.6545500207854857E-14
11,256,28,4,2.666333502196494E-13
11,256,28,5,0.1384949999427714
11,256,28,6,0.13849691438996692
11,256,28,7,0.08829433580350096
11,256,28,8,0.04414590393112858
11,256,28,9,0.006799509032725507
11,256,28,10,0.0013600975545094802
11,256,28,11,0.0013597279915878813
11,256,29,1,0.16186016803738143
11,256,29,2,0.41918831947119817
11,256,29,3,5.90930494645764E-14
11,256,29,4,5.284556135809029E-15
11,256,29,5,0.1384955064223476
11,256,29,6,0.1384965410788191
11,256,29,7,0.08829376994465514
11,256,29,8,0.044146389905183624
11,256,29,9,0.006799610224353713
11,256,29,10,0.0013599676532212335
11,256,29,11,0.0013597272627759378
11,256,30,1,0.16186022011934337
11,256,30,2,0.4191882895258086
11,256,30,3,1.6613433144172372E-13
11,256,30,4,9.892429584724523E-14
11,256,30,5,0.1384949118436207
11,256,30,6,0.13849690655170152
11,256,30,7,0.08829461043046856
11,256,30,8,0.044145898627511886
11,256,30,9,0.00679922120198808
11,256,30,10,0.0013601387784523155
11,256,30,11,0.001359802920839911
11,256,31,1,0.16186021965522615
11,256,31,2,0.4191881573840815
11,256,31,3,1.1237778700539204E-13
11,256,31,4,2.3240008253827195E-13
11,256,31,5,0.13849519096575416
11,256,31,6,0.1384968436142788
11,256,31,7,0.08829417294442514
11,256,31,8,0.04414607566452529
11,256,31,9,0.006799479102503344
11,256,31,10,0.0013601383610855338
11,256,31,11,0.0013597223077752428
11,256,32,1,0.16186020344445548
11,256,32,2,0.4191881712253662
11,256,32,3,6.27413222996051E-13
11,256,32,4,2.611744167643049E-13
11,256,32,5,0.13849546388172074
11,256,32,6,0.13849661808748845
11,256,32,7,0.08829378158250711
11,256,32,8,0.04414638342728361
11,256,32,9,0.006799649292115877
11,256,32,10,0.001359992356348078
11,256,32,11,0.0013597367018257497
11,256,33,1,0.16186024260125156
11,256,33,2,0.4191883254725876
11,256,33,3,6.256687460597002E-14
11,256,33,4,2.7476301545779184E-13
11,256,33,5,0.13849521245153415
11,256,33,6,0.13849646578071684
11,256,33,7,0.08829418663697221
11,256,33,8,0.04414632516893852
11,256,33,9,0.006799467656679586
11,256,33,10,0.0013600413645448017
11,256,33,11,0.0013597328664374769
11,256,34,1,0.161860248448362
11,256,34,2,0.41918825849897723
11,256,34,3,2.492965501581771E-13
11,256,34,4,8.072996920808764E-14
11,256,34,5,0.1384950262316102
11,256,34,6,0.13849692848144865
11,256,34,7,0.08829427711937611
11,256,34,8,0.044145991284920263
11,256,34,9,0.006799423066271262
11,256,34,10,0.0013601051365499683
11,256,34,11,0.0013597417321543708
11,256,35,1,0.16186032892977148
11,256,35,2,0.41918801448006665
11,256,35,3,6.269844007966544E-13
11,256,35,4,1.0371394273353066E-12
11,256,35,5,0.13849501961066313
11,256,35,6,0.13849712807740444
11,256,35,7,0.08829437398845648
11,256,35,8,0.04414586991337458
11,256,35,9,0.006799416585843719
11,256,35,10,0.0013601215092421599
11,256,35,11,0.0013597269035131605
11,256,36,1,0.1618602502579751
11,256,36,2,0.4191881631824113
11,256,36,3,1.1814112350034496E-12
11,256,36,4,9.287174350116117E-13
11,256,36,5,0.13849569021501468
11,256,36,6,0.138496475648227
11,256,36,7,0.08829351548857557
11,256,36,8,0.04414649514714578
11,256,36,9,0.006799724017099894
11,256,36,10,0.0013599605904649737
11,256,36,11,0.0013597254509753244
11,256,37,1,0.16186022321426985
11,256,37,2,0.419188288091273
11,256,37,3,3.9070092337455286E-13
11,256,37,4,7.889394344954959E-14
11,256,37,5,0.13849506929784783
11,256,37,6,0.13849667499894824
11,256,37,7,0.0882942734621187
11,256,37,8,0.04414621225770045
11,256,37,9,0.006799464691792657
11,256,37,10,0.0013600613520843338
11,256,37,11,0.001359732633495371
11,256,38,1,0.16186021997718616
11,256,38,2,0.4191881982957514
11,256,38,3,1.3565477600114334E-12
11,256,38,4,2.4111270647014956E-13
11,256,38,5,0.13849479383326033
11,256,38,6,0.13849706513115542
11,256,38,7,0.08829457675132614
11,256,38,8,0.04414596822027455
11,256,38,9,0.006799282362939423
11,256,38,10,0.0013601351289669046
11,256,38,11,0.0013597602975419553
11,256,39,1,0.1618602137241439
11,256,39,2,0.4191883668314672
11,256,39,3,8.734056490443357E-13
11,256,39,4,1.3768726377779647E-13
11,256,39,5,0.13849499315691496
11,256,39,6,0.1384967240424843
11,256,39,7,0.0882944134364719
11,256,39,8,0.04414611019721546
11,256,39,9,0.006799371212444863
11,256,39,10,0.001360059320883801
11,256,39,11,0.001359748076962514
11,256,40,1,0.16186021462353303
11,256,40,2,0.419188199704275
11,256,40,3,5.222560655245939E-13
11,256,40,4,1.164230015443731E-13
11,256,40,5,0.1384954230391645
11,256,40,6,0.13849671301049662
11,256,40,7,0.08829388652876265
11,256,40,8,0.044146207975981476
11,256,40,9,0.006799624150366385
11,256,40,10,0.0013600130918118595
11,256,40,11,0.0013597178749696842
11,256,41,1,0.1618602466857851
11,256,41,2,0.41918828088812293
11,256,41,3,1.9888261301359394E-13
11,256,41,4,1.1346753338206205E-13
11,256,41,5,0.1384950521880055
11,256,41,6,0.13849684825611613
11,256,41,7,0.08829431449037008
11,256,41,8,0.04414600601392487
11,256,41,9,0.0067994199679822925
11,256,41,10,0.0013600905053327984
11,256,41,11,0.0013597410040480252
11,256,42,1,0.1618602160326471
11,256,42,2,0.419188211928862
11,256,42,3,6.20873686001481E-14
11,256,42,4,1.9249439781244712E-13
11,256,42,5,0.13849507978555115
11,256,42,6,0.1384969716358042
11,256,42,7,0.08829421275194757
11,256,42,8,0.04414600146656479
11,256,42,9,0.006799466564657671
11,256,42,10,0.0013600980486420096
11,256,42,11,0.0013597417850690185
11,256,43,1,0.16186021920954854
11,256,43,2,0.4191882481448998
11,256,43,3,2.1787703171221393E-13
11,256,43,4,2.0201325750652098E-13
11,256,43,5,0.1384949650825062
11,256,43,6,0.13849689395740003
11,256,43,7,0.08829435739374714
11,256,43,8,0.04414604364426318
11,256,43,9,0.0067994339710929965
11,256,43,10,0.0013600900236747312
11,256,43,11,0.0013597485724476644
11,256,44,1,0.16186018564080748
11,256,44,2,0.4191882194388628
11,256,44,3,2.4075137657815564E-13
11,256,44,4,3.863520968705387E-13
11,256,44,5,0.13849527234611014
11,256,44,6,0.13849673171989263
11,256,44,7,0.08829409888726211
11,256,44,8,0.04414617486485706
11,256,44,9,0.006799576654628678
11,256,44,10,0.0013600055581493174
11,256,44,11,0.0013597348888028241
11,256,45,1,0.16186024869742266
11,256,45,2,0.419188259111307
11,256,45,3,7.456318333853609E-13
11,256,45,4,7.327961160160643E-14
11,256,45,5,0.1384951386679185
11,256,45,6,0.13849684682027327
11,256,45,7,0.08829412079712969
11,256,45,8,0.04414606337614143
11,256,45,9,0.006799550049022582
11,256,45,10,0.0013600528371463113
11,256,45,11,0.001359719642819674
11,256,46,1,0.1618602121060378
11,256,46,2,0.4191883518964746
11,256,46,3,1.0434446978877583E-12
11,256,46,4,2.8787564223648974E-13
11,256,46,5,0.13849543272721565
11,256,46,6,0.13849648870930975
11,256,46,7,0.08829375235332779
11,256,46,8,0.044146453040687136
11,256,46,9,0.0067995882053952005
11,256,46,10,0.0013600008597699212
11,256,46,11,0.0013597201004508007
11,256,47,1,0.1618602134583417
11,256,47,2,0.41918831976950643
11,256,47,3,2.3561365738108874E-13
11,256,47,4,2.8288552844565473E-13
11,256,47,5,0.13849525896133869
11,256,47,6,0.1384964791793281
11,256,47,7,0.08829400189239965
11,256,47,8,0.044146408296383735
11,256,47,9,0.006799567277891329
11,256,47,10,0.0013600276115327138
11,256,47,11,0.0013597235527592793
11,256,48,1,0.1618602051110954
11,256,48,2,0.41918817590123764
11,256,48,3,9.201750892582849E-15
11,256,48,4,5.120904216125568E-14
11,256,48,5,0.13849562290122533
11,256,48,6,0.13849651779332106
11,256,48,7,0.08829370667097095
11,256,48,8,0.044146471816437174
11,256,48,9,0.0067995449662874
11,256,48,10,0.0013600195169982349
11,256,48,11,0.0013597353223665204
11,512,0,1,0.10420630852670208
11,512,0,2,0.14227629051150162
11,512,0,3,0.04518513119606267
11,512,0,4,0.09229162621394137
11,512,0,5,0.20099293813211663
11,512,0,6,0.20028167370919112
11,512,0,7,0.12439049500766204
11,512,0,8,0.06231776834935017
11,512,0,9,0.023107502840148002
11,512,0,10,0.0046117370381136506
11,512,0,11,3.385284752105648E-4
11,512,1,1,0.10420628648849273
11,512,1,2,0.14227622391283726
11,512,1,3,0.04518500545001005
11,512,1,4,0.09229170762250072
11,512,1,5,0.20099317043591214
11,512,1,6,0.20028151028425661
11,512,1,7,0.12439052324331643
11,512,1,8,0.062317845191651525
11,512,1,9,0.02310745032505382
11,512,1,10,0.004611747117482607
11,512,1,11,3.385299284860845E-4
11,512,2,1,0.10420629816979206
11,512,2,2,0.1422762104576291
11,512,2,3,0.04518486410682009
11,512,2,4,0.09229175023521752
11,512,2,5,0.20099326941017315
11,512,2,6,0.20028154539117926
11,512,2,7,0.12439043504434541
11,512,2,8,0.06231793117759083
11,512,2,9,0.023107429501445884
11,512,2,10,0.0046117413720375075
11,512,2,11,3.3852513376916133E-4
11,512,3,1,0.10420633693406307
11,512,3,2,0.1422761745446644
11,512,3,3,0.045185074908684016
11,512,3,4,0.09229147690831146
11,512,3,5,0.20099308053742118
11,512,3,6,0.20028178608543595
11,512,3,7,0.12439061314196781
11,512,3,8,0.06231773284300329
11,512,3,9,0.023107433526905852
11,512,3,10,0.0046117583252145815
11,512,3,11,3.3853224432841287E-4
11,512,4,1,0.10420628191763628
11,512,4,2,0.14227623753911411
11,512,4,3,0.045185020676476645
11,512,4,4,0.09229176872508592
11,512,4,5,0.20099295999492217
11,512,4,6,0.2002816277983549
11,512,4,7,0.1243904722348191
11,512,4,8,0.062317834222278976
11,512,4,9,0.023107498056204098
11,512,4,10,0.0046117592471582565
11,512,4,11,3.3853958794956095E-4
11,512,5,1,0.10420632994411659
11,512,5,2,0.14227615636988683
11,512,5,3,0.04518493752492901
11,512,5,4,0.09229157690276894
11,512,5,5,0.2009932532670319
11,512,5,6,0.2002817999533794
11,512,5,7,0.12439043637463193
11,512,5,8,0.062317739418656364
11,512,5,9,0.023107484099528116
11,512,5,10,0.004611747494571932
11,512,5,11,3.3853865049911637E-4
11,512,6,1,0.10420635921315738
11,512,6,2,0.14227621781652613
11,512,6,3,0.045184978971547156
11,512,6,4,0.09229175536009733
11,512,6,5,0.20099309774278443
11,512,6,6,0.20028152030210994
11,512,6,7,0.12439057561822914
11,512,6,8,0.06231777403215044
11,512,6,9,0.023107442756666458
11,512,6,10,0.004611759336139644
11,512,6,11,3.3851885059215265E-4
11,512,7,1,0.10420629381540722
11,512,7,2,0.14227617666896997
11,512,7,3,0.0451849504020947
11,512,7,4,0.09229170363342062
11,512,7,5,0.20099320639553386
11,512,7,6,0.20028158546847155
11,512,7,7,0.12439053690227062
11,512,7,8,0.06231783533597637
11,512,7,9,0.023107429834485622
11,512,7,10,0.004611748622199397
11,512,7,11,3.385329211700268E-4
11,512,8,1,0.1042063171735183
11,512,8,2,0.14227621780416244
11,512,8,3,0.045185015394650065
11,512,8,4,0.09229177780737892
11,512,8,5,0.20099301831269817
11,512,8,6,0.20028159908713236
11,512,8,7,0.12439050274890692
11,512,8,8,0.06231779820195503
11,512,8,9,0.023107484758340395
11,512,8,10,0.004611743263978758
11,512,8,11,3.3852544727858396E-4
11,512,9,1,0.10420631161280668
11,512,9,2,0.14227612200453213
11,512,9,3,0.04518497433122417
11,512,9,4,0.092291735121932
11,512,9,5,0.20099315502047796
11,512,9,6,0.20028172835655145
11,512,9,7,0.12439043663226276
11,512,9,8,0.062317790887421474
11,512,9,9,0.023107451755621018
11,512,9,10,0.004611764135480051
11,512,9,11,3.3853014169046315E-4
11,512,10,1,0.10420631958151726
11,512,10,2,0.14227621776317662
11,512,10,3,0.045184976152482285
11,512,10,4,0.09229163282496289
11,512,10,5,0.20099302018419998
11,512,10,6,0.20028174605151722
11,512,10,7,0.12439056348413992
11,512,10,8,0.06231781845432144
11,512,10,9,0.023107409204438736
11,512,10,10,0.004611761626657794
11,512,10,11,3.385346725859592E-4
11,512,11,1,0.10420631306102301
11,512,11,2,0.14227611877872479
11,512,11,3,0.04518507886610652
11,512,11,4,0.09229174888714158
11,512,11,5,0.20099295021808503
11,512,11,6,0.20028151941688585
11,512,11,7,0.12439063248623389
11,512,11,8,0.06231794328423767
11,512,11,9,0.023107444334284615
11,512,11,10,0.004611718541887931
11,512,11,11,3.3853212538901726E-4
11,512,12,1,0.104206291201639
11,512,12,2,0.1422761850018656
11,512,12,3,0.04518501701920066
11,512,12,4,0.09229191061311436
11,512,12,5,0.20099291752788453
11,512,12,6,0.20028158860678116
11,512,12,7,0.12439046614766099
11,512,12,8,0.06231785995920542
11,512,12,9,0.0231074642390869
11,512,12,10,0.004611750441614368
11,512,12,11,3.385492419471017E-4
11,512,13,1,0.10420629591074321
11,512,13,2,0.14227607000708783
11,512,13,3,0.04518497579662258
11,512,13,4,0.092291759107669
11,512,13,5,0.20099312624098575
11,512,13,6,0.20028164247550223
11,512,13,7,0.12439046548521354
11,512,13,8,0.06231791468253353
11,512,13,9,0.023107446793721353
11,512,13,10,0.004611768243174567
11,512,13,11,3.3853525674632916E-4
11,512,14,1,0.10420631967980361
11,512,14,2,0.142276237334988
11,512,14,3,0.04518513816977205
11,512,14,4,0.09229166034045075
11,512,14,5,0.2009928749742524
11,512,14,6,0.2002815828444551
11,512,14,7,0.12439056249378956
11,512,14,8,0.06231790052559634
11,512,14,9,0.02310743825986486
11,512,14,10,0.004611758074614858
11,512,14,11,3.385273024126935E-4
11,512,15,1,0.10420625036376076
11,512,15,2,0.1422760909059515
11,512,15,3,0.0451849756797983
11,512,15,4,0.09229178116252351
11,512,15,5,0.2009931660637519
11,512,15,6,0.2002816101893327
11,512,15,7,0.12439058617192442
11,512,15,8,0.06231785413039418
11,512,15,9,0.023107421065737058
11,512,15,10,0.004611735941833709
11,512,15,11,3.3852832499190366E-4
11,512,16,1,0.1042063286778794
11,512,16,2,0.14227614951705037
11,512,16,3,0.04518512658998996
11,512,16,4,0.09229163235763341
11,512,16,5,0.20099311695906402
11,512,16,6,0.20028166998505206
11,512,16,7,0.12439045997049128
11,512,16,8,0.0623178143360024
11,512,16,9,0.023107425968954272
11,512,16,10,0.004611744356639332
11,512,16,11,3.385312812434058E-4
11,512,17,1,0.1042063408536852
11,512,17,2,0.1422761632466205
11,512,17,3,0.04518495655684762
11,512,17,4,0.09229184845435838
11,512,17,5,0.20099321991312044
11,512,17,6,0.2002813651945838
11,512,17,7,0.12439054906547471
11,512,17,8,0.062317779329416866
11,512,17,9,0.02310749259086262
11,512,17,10,0.004611758980045491
11,512,17,11,3.3852581498442196E-4
11,512,18,1,0.10420630747057648
11,512,18,2,0.14227618662490596
11,512,18,3,0.04518500948895309
11,512,18,4,0.09229168364624679
11,512,18,5,0.20099312628645044
11,512,18,6,0.2002816678432008
11,512,18,7,0.12439042689123406
11,512,18,8,0.06231782198659199
11,512,18,9,0.023107458350285753
11,512,18,10,0.004611781994777862
11,512,18,11,3.3852941677675575E-4
11,512,19,1,0.10420630833655325
11,512,19,2,0.14227619295840924
11,512,19,3,0.045185018782035055
11,512,19,4,0.09229160662773511
11,512,19,5,0.20099308580126504
11,512,19,6,0.20028177560678903
11,512,19,7,0.12439043344901056
11,512,19,8,0.06231778642330939
11,512,19,9,0.02310751524968319
11,512,19,10,0.004611754979125124
11,512,19,11,3.38521786084955E-4
11,512,20,1,0.10420632067525197
11,512,20,2,0.1422760318139875
11,512,20,3,0.045184915086835545
11,512,20,4,0.09229160594676174
11,512,20,5,0.20099325333330506
11,512,20,6,0.2002817723187552
11,512,20,7,0.1243904414259127
11,512,20,8,0.06231789009913744
11,512,20,9,0.02310745944860403
11,512,20,10,0.004611778999570971
11,512,20,11,3.385308518778323E-4
11,512,21,1,0.10420631793605017
11,512,21,2,0.14227613134753778
11,512,21,3,0.045185011694213406
11,512,21,4,0.09229166150358127
11,512,21,5,0.20099307924044804
11,512,21,6,0.200281659473569
11,512,21,7,0.12439055197623065
11,512,21,8,0.06231783170129946
11,512,21,9,0.02310746017251032
11,512,21,10,0.004611752743942177
11,512,21,11,3.3854221061751177E-4
11,512,22,1,0.10420629592249218
11,512,22,2,0.14227617424510242
11,512,22,3,0.045185017575666515
11,512,22,4,0.09229168649893961
11,512,22,5,0.2009930855985978
11,512,22,6,0.20028171484261068
11,512,22,7,0.1243904211606827
11,512,22,8,0.06231791041903869
11,512,22,9,0.023107391998893504
11,512,22,10,0.0046117666987598544
11,512,22,11,3.3853503921596045E-4
11,512,23,1,0.10420631377422143
11,512,23,2,0.14227611723959924
11,512,23,3,0.045185049335022216
11,512,23,4,0.09229177574397845
11,512,23,5,0.20099303052338885
11,512,23,6,0.20028169579818955
11,512,23,7,0.12439047285647661
11,512,23,8,0.06231780814816979
11,512,23,9,0.023107452641072734
11,512,23,10,0.004611751711577225
11,512,23,11,3.38532228303878E-4
11,512,24,1,0.10420627100822645
11,512,24,2,0.14227606483384742
11,512,24,3,0.04518505600804115
11,512,24,4,0.09229176932795864
11,512,24,5,0.20099304179282684
11,512,24,6,0.2002816368862916
11,512,24,7,0.12439065383773833
11,512,24,8,0.062317814565746754
11,512,24,9,0.023107423188845795
11,512,24,10,0.004611724369592839
11,512,24,11,3.385441808842027E-4
11,512,25,1,0.10420629906796124
11,512,25,2,0.14227616163146783
11,512,25,3,0.04518506688433872
11,512,25,4,0.09229169137934622
11,512,25,5,0.2009929043005197
11,512,25,6,0.20028168229047438
11,512,25,7,0.12439064989325029
11,512,25,8,0.06231781033217483
11,512,25,9,0.02310744354233185
11,512,25,10,0.004611757023549952
11,512,25,11,3.3853365458502135E-4
11,512,26,1,0.10420628209974289
11,512,26,2,0.14227618029056016
11,512,26,3,0.04518498882628647
11,512,26,4,0.09229169095130177
11,512,26,5,0.2009933093071701
11,512,26,6,0.20028150572466014
11,512,26,7,0.12439040488861404
11,512,26,8,0.06231787556683519
11,512,26,9,0.023107446986291608
11,512,26,10,0.004611780545963926
11,512,26,11,3.3853481257391856E-4
11,512,27,1,0.10420628887131167
11,512,27,2,0.14227612268771547
11,512,27,3,0.04518505180429361
11,512,27,4,0.09229196925648642
11,512,27,5,0.2009929608574554
11,512,27,6,0.20028138926092093
11,512,27,7,0.12439059216401986
11,512,27,8,0.062317917791976915
11,512,27,9,0.023107424164635678
11,512,27,10,0.004611747901370669
11,512,27,11,3.385352398131896E-4
11,512,28,1,0.10420626031220828
11,512,28,2,0.14227611490172953
11,512,28,3,0.04518501425937024
11,512,28,4,0.09229164568665817
11,512,28,5,0.20099313119398765
11,512,28,6,0.2002817306793327
11,512,28,7,0.12439053710327974
11,512,28,8,0.06231779991394187
11,512,28,9,0.02310746231590476
11,512,28,10,0.004611775805444421
11,512,28,11,3.385278281425037E-4
11,512,29,1,0.10420627930021645
11,512,29,2,0.1422762079339868
11,512,29,3,0.045184991965693554
11,512,29,4,0.0922916014915336
11,512,29,5,0.20099318829938995
11,512,29,6,0.2002816038927025
11,512,29,7,0.12439051860855405
11,512,29,8,0.06231785578711425
11,512,29,9,0.02310744989610175
11,512,29,10,0.004611776571071541
11,512,29,11,3.3852625363562435E-4
11,512,30,1,0.10420628600858482
11,512,30,2,0.1422761124661971
11,512,30,3,0.045184856959375894
11,512,30,4,0.09229171918576926
11,512,30,5,0.20099330659907405
11,512,30,6,0.20028164191332395
11,512,30,7,0.12439042971632933
11,512,30,8,0.062317882844409145
11,512,30,9,0.023107508298776884
11,512,30,10,0.0046117341271231255
11,512,30,11,3.3852188103657816E-4
11,512,31,1,0.10420630685347738
11,512,31,2,0.1422762053601334
11,512,31,3,0.04518498465465336
11,512,31,4,0.09229172835162008
11,512,31,5,0.20099306798969452
11,512,31,6,0.2002816207059026
11,512,31,7,0.12439048832772057
11,512,31,8,0.06231780820889396
11,512,31,9,0.02310747682304673
11,512,31,10,0.004611784605095099
11,512,31,11,3.385281197622144E-4
11,512,32,1,0.10420627699728474
11,512,32,2,0.14227617211193672
11,512,32,3,0.04518498406848685
11,512,32,4,0.09229155415976512
11,512,32,5,0.2009932433381417
11,512,32,6,0.20028185976795368
11,512,32,7,0.12439049398313319
11,512,32,8,0.06231773829759681
11,512,32,9,0.023107411557125708
11,512,32,10,0.004611737642458159
11,512,32,11,3.3852807611743874E-4
11,512,33,1,0.10420630528433189
11,512,33,2,0.1422761402562722
11,512,33,3,0.04518501039200498
11,512,33,4,0.09229169167862025
11,512,33,5,0.2009930888038832
11,512,33,6,0.20028171886429288
11,512,33,7,0.12439047027105464
11,512,33,8,0.06231783763951896
11,512,33,9,0.02310745026458662
11,512,33,10,0.004611749032172299
11,512,33,11,3.385375132619482E-4
11,512,34,1,0.10420630119471089
11,512,34,2,0.1422760653411196
11,512,34,3,0.045185079470408306
11,512,34,4,0.0922917750714593
11,512,34,5,0.20099284730281658
11,512,34,6,0.20028171143763054
11,512,34,7,0.12439072947792129
11,512,34,8,0.06231775797145602
11,512,34,9,0.02310740973686088
11,512,34,10,0.004611789784356457
11,512,34,11,3.385332112600166E-4
11,512,35,1,0.10420628690289091
11,512,35,2,0.1422761610088575
11,512,35,3,0.04518499615124279
11,512,35,4,0.09229166928800159
11,512,35,5,0.20099318997285692
11,512,35,6,0.20028165997870342
11,512,35,7,0.12439045260284319
11,512,35,8,0.0623177988464105
11,512,35,9,0.02310753128884414
11,512,35,10,0.004611716479405655
11,512,35,11,3.3853747994336633E-4
11,512,36,1,0.10420637439913112
11,512,36,2,0.1422761375519738
11,512,36,3,0.045185038234774474
11,512,36,4,0.0922916221341217
11,512,36,5,0.20099297830024665
11,512,36,6,0.2002816776420998
11,512,36,7,0.12439061431674449
11,512,36,8,0.06231779423426875
11,512,36,9,0.023107452623827966
11,512,36,10,0.0046117697495221535
11,512,36,11,3.385408132891125E-4
11,512,37,1,0.10420628186583697
11,512,37,2,0.14227612173358375
11,512,37,3,0.04518504351748815
11,512,37,4,0.09229168336571852
11,512,37,5,0.20099309233985097
11,512,37,6,0.20028173038751618
11,512,37,7,0.12439049786143108
11,512,37,8,0.0623178618495254
11,512,37,9,0.023107412884773075
11,512,37,10,0.004611740354220009
11,512,37,11,3.3853384005602856E-4
11,512,38,1,0.10420630148371539
11,512,38,2,0.14227618307423667
11,512,38,3,0.045185013492086284
11,512,38,4,0.09229170051575902
11,512,38,5,0.20099290068411324
11,512,38,6,0.20028162692513357
11,512,38,7,0.12439070052133991
11,512,38,8,0.06231786769501972
11,512,38,9,0.023107414288291894
11,512,38,10,0.004611759312251535
11,512,38,11,3.3853200805281943E-4
11,512,39,1,0.10420626287757122
11,512,39,2,0.14227619759322094
11,512,39,3,0.045184970649977535
11,512,39,4,0.09229192207365451
11,512,39,5,0.20099312324287932
11,512,39,6,0.20028143239553978
11,512,39,7,0.12439045868085952
11,512,39,8,0.062317921241767826
11,512,39,9,0.023107442886594585
11,512,39,10,0.004611732957509822
11,512,39,11,3.385354004249759E-4
11,512,40,1,0.10420631539531615
11,512,40,2,0.14227615472960986
11,512,40,3,0.04518493786715599
11,512,40,4,0.09229156231948908
11,512,40,5,0.2009931319251271
11,512,40,6,0.2002818127029045
11,512,40,7,0.12439063553347696
11,512,40,8,0.062317813917977846
11,512,40,9,0.02310734853044942
11,512,40,10,0.004611753977330086
11,512,40,11,3.385331011629062E-4
11,512,41,1,0.10420630714222329
11,512,41,2,0.142276212830157
11,512,41,3,0.04518502409852399
11,512,41,4,0.09229163747018002
11,512,41,5,0.20099309815236738
11,512,41,6,0.20028152076094066
11,512,41,7,0.12439053480097775
11,512,41,8,0.062317927550594336
11,512,41,9,0.023107460649331047
11,512,41,10,0.004611740412111779
11,512,41,11,3.385361325928355E-4
11,512,42,1,0.10420630518187704
11,512,42,2,0.14227615465382532
11,512,42,3,0.04518499888126676
11,512,42,4,0.09229178692208849
11,512,42,5,0.20099302312492737
11,512,42,6,0.20028162127135793
11,512,42,7,0.12439063335289405
11,512,42,8,0.06231778435010283
11,512,42,9,0.02310739048763991
11,512,42,10,0.004611773785831516
11,512,42,11,3.385279881887787E-4
11,512,43,1,0.10420629625906182
11,512,43,2,0.14227621263637655
11,512,43,3,0.045185114779937065
11,512,43,4,0.09229158503578706
11,512,43,5,0.2009930925321929
11,512,43,6,0.20028152737791194
11,512,43,7,0.1243905230116399
11,512,43,8,0.062317902570047275
11,512,43,9,0.023107498477782238
11,512,43,10,0.004611717813511299
11,512,43,11,3.385295057520393E-4
11,512,44,1,0.10420634098869583
11,512,44,2,0.14227615916110714
11,512,44,3,0.04518501611359406
11,512,44,4,0.09229181442430014
11,512,44,5,0.2009928580803837
11,512,44,6,0.20028164533125814
11,512,44,7,0.12439063952328405
11,512,44,8,0.06231785453519071
11,512,44,9,0.02310737612576298
11,512,44,10,0.004611753400979745
11,512,44,11,3.3854231544333156E-4
11,512,45,1,0.10420630899634749
11,512,45,2,0.14227615091038484
11,512,45,3,0.04518508779690037
11,512,45,4,0.09229168140227917
11,512,45,5,0.20099304093758738
11,512,45,6,0.20028156947832568
11,512,45,7,0.12439047292352848
11,512,45,8,0.06231798815855836
11,512,45,9,0.023107439700769394
11,512,45,10,0.004611734463683239
11,512,45,11,3.385252316355437E-4
11,512,46,1,0.10420629976773621
11,512,46,2,0.14227614862752005
11,512,46,3,0.04518504248834582
11,512,46,4,0.09229171341172021
11,512,46,5,0.2009930714215425
11,512,46,6,0.20028158937415613
11,512,46,7,0.12439059480480856
11,512,46,8,0.06231777803615495
11,512,46,9,0.02310744550318401
11,512,46,10,0.004611782235178818
11,512,46,11,3.3853432965301347E-4
11,512,47,1,0.10420631445409988
11,512,47,2,0.14227618609412107
11,512,47,3,0.04518500687267625
11,512,47,4,0.0922917535270549
11,512,47,5,0.2009929247051153
11,512,47,6,0.20028162946279188
11,512,47,7,0.12439057848184282
11,512,47,8,0.06231786077069962
11,512,47,9,0.02310744991821918
11,512,47,10,0.004611761773160683
11,512,47,11,3.3853394021844305E-4
11,512,48,1,0.104206310812175
11,512,48,2,0.14227613909942005
11,512,48,3,0.045185089619045875
11,512,48,4,0.09229179157609779
11,512,48,5,0.20099308840645222
11,512,48,6,0.2002816093671271
11,512,48,7,0.12439044154313963
11,512,48,8,0.062317842915439736
11,512,48,9,0.023107449400963244
11,512,48,10,0.004611706557873843
11,512,48,11,3.385307022655124E-4
11,512,49,1,0.1042063268041061
11,512,49,2,0.14227611684147956
11,512,49,3,0.045184995937258346
11,512,49,4,0.09229164177934737
11,512,49,5,0.20099317686961862
11,512,49,6,0.20028161033375932
11,512,49,7,0.12439060595829726
11,512,49,8,0.06231773917693595
11,512,49,9,0.023107480613467
11,512,49,10,0.0046117624406661435
11,512,49,11,3.385432450646055E-4
11,1024,0,1,0.0557187780734657
11,1024,0,2,0.030669110787978664
11,1024,0,3,0.07482113798604548
11,1024,0,4,0.1517144456885419
11,1024,0,5,0.2137562725590603
11,1024,0,6,0.21360221471471633
11,1024,0,7,0.15249716942179722
11,1024,0,8,0.07625463829646707
11,1024,0,9,0.025420127060241642
11,1024,0,10,0.0050839434711938865
11,1024,0,11,4.6216194049181306E-4
11,1024,1,1,0.055718790062220774
11,1024,1,2,0.030669106089120532
11,1024,1,3,0.07482116553162034
11,1024,1,4,0.15171429979126463
11,1024,1,5,0.21375606605864175
11,1024,1,6,0.21360255814490728
11,1024,1,7,0.15249706954296866
11,1024,1,8,0.07625469298450574
11,1024,1,9,0.025420128050690577
11,1024,1,10,0.005083960699275246
11,1024,1,11,4.6216304478464965E-4
11,1024,2,1,0.05571879607955491
11,1024,2,2,0.03066909819026434
11,1024,2,3,0.07482114081676704
11,1024,2,4,0.15171441205068473
11,1024,2,5,0.21375615197214212
11,1024,2,6,0.21360227834542378
11,1024,2,7,0.1524972439978442
11,1024,2,8,0.07625466305606626
11,1024,2,9,0.02542009636379704
11,1024,2,10,0.005083943724284624
11,1024,2,11,4.621754031708501E-4
11,1024,3,1,0.05571876028339775
11,1024,3,2,0.030669152288558404
11,1024,3,3,0.07482097765103352
11,1024,3,4,0.1517145154599912
11,1024,3,5,0.21375600054474728
11,1024,3,6,0.21360242458882958
11,1024,3,7,0.15249728272802943
11,1024,3,8,0.07625461096045215
11,1024,3,9,0.02542014814420971
11,1024,3,10,0.0050839661065849315
11,1024,3,11,4.621612441658531E-4
11,1024,4,1,0.05571879358682256
11,1024,4,2,0.030669133756177483
11,1024,4,3,0.07482113950995152
11,1024,4,4,0.1517143898105397
11,1024,4,5,0.21375603715680672
11,1024,4,6,0.2136024009502045
11,1024,4,7,0.1524971562087103
11,1024,4,8,0.07625468181054147
11,1024,4,9,0.02542014020029477
11,1024,4,10,0.005083969518552686
11,1024,4,11,4.621574913983864E-4
11,1024,5,1,0.05571876802829892
11,1024,5,2,0.030669131691373915
11,1024,5,3,0.07482104130142599
11,1024,5,4,0.1517143523259751
11,1024,5,5,0.2137562393045758
11,1024,5,6,0.21360245949156959
11,1024,5,7,0.1524971469648191
11,1024,5,8,0.07625462832163396
11,1024,5,9,0.02542014150108472
11,1024,5,10,0.005083924884033196
11,1024,5,11,4.621661852095359E-4
11,1024,6,1,0.05571875386861092
11,1024,6,2,0.030669118002307177
11,1024,6,3,0.07482106097010094
11,1024,6,4,0.15171444049417282
11,1024,6,5,0.21375631607313325
11,1024,6,6,0.21360225664059182
11,1024,6,7,0.15249709237516684
11,1024,6,8,0.07625460919708694
11,1024,6,9,0.025420231415311606
11,1024,6,10,0.005083958507940773
11,1024,6,11,4.621624555768018E-4
11,1024,7,1,0.05571877838773656
11,1024,7,2,0.03066912823944602
11,1024,7,3,0.07482105312755585
11,1024,7,4,0.1517143549886331
11,1024,7,5,0.21375624349572095
11,1024,7,6,0.21360234704442052
11,1024,7,7,0.1524971639736009
11,1024,7,8,0.07625468305506039
11,1024,7,9,0.025420123574774522
11,1024,7,10,0.005083953825617802
11,1024,7,11,4.621702874334347E-4
11,1024,8,1,0.055718777405119414
11,1024,8,2,0.030669110323252775
11,1024,8,3,0.074821087033557
11,1024,8,4,0.15171430673633862
11,1024,8,5,0.2137561806558735
11,1024,8,6,0.2136024198828441
11,1024,8,7,0.15249714043964638
11,1024,8,8,0.07625466579502237
11,1024,8,9,0.025420176602370687
11,1024,8,10,0.0050839674239610486
11,1024,8,11,4.621677020140665E-4
11,1024,9,1,0.05571880215711017
11,1024,9,2,0.030669132215681835
11,1024,9,3,0.07482111296749418
11,1024,9,4,0.15171438263101114
11,1024,9,5,0.213756142752812
11,1024,9,6,0.2136023067350477
11,1024,9,7,0.1524971912593263
11,1024,9,8,0.07625469066030077
11,1024,9,9,0.02542011354868719
11,1024,9,10,0.0050839514665262184
11,1024,9,11,4.6217360600242437E-4
11,1024,10,1,0.055718776397760524
11,1024,10,2,0.030669140672612626
11,1024,10,3,0.0748211003816652
11,1024,10,4,0.15171462283617496
11,1024,10,5,0.21375605649828675
11,1024,10,6,0.21360227484602645
11,1024,10,7,0.15249720366245545
11,1024,10,8,0.07625458882378974
11,1024,10,9,0.025420127108826424
11,1024,10,10,0.005083937002547044
11,1024,10,11,4.621717698544658E-4
11,1024,11,1,0.05571879577476358
11,1024,11,2,0.030669121807546076
11,1024,11,3,0.07482107687042705
11,1024,11,4,0.1517143488610876
11,1024,11,5,0.2137562080758979
11,1024,11,6,0.2136022566904345
11,1024,11,7,0.1524972307067393
11,1024,11,8,0.0762546732184316
11,1024,11,9,0.02542015088284386
11,1024,11,10,0.005083968221770589
11,1024,11,11,4.621688900581397E-4
11,1024,12,1,0.05571878438066799
11,1024,12,2,0.030669125998969794
11,1024,12,3,0.07482099097678672
11,1024,12,4,0.15171442033504726
11,1024,12,5,0.21375608290682824
11,1024,12,6,0.21360244199109663
11,1024,12,7,0.15249710756806092
11,1024,12,8,0.07625477602745698
11,1024,12,9,0.02542018123730934
11,1024,12,10,0.005083922175237882
11,1024,12,11,4.62166402538222E-4
11,1024,13,1,0.05571879484653055
11,1024,13,2,0.030669040010442572
11,1024,13,3,0.07482113556682846
11,1024,13,4,0.15171449459630615
11,1024,13,5,0.21375609315874816
11,1024,13,6,0.21360225133470154
11,1024,13,7,0.15249719688069022
11,1024,13,8,0.07625469226871072
11,1024,13,9,0.02542022101198169
11,1024,13,10,0.005083919889038539
11,1024,13,11,4.6216043602154133E-4
11,1024,14,1,0.05571879059758244
11,1024,14,2,0.03066912220109094
11,1024,14,3,0.07482099526763038
11,1024,14,4,0.15171436020978438
11,1024,14,5,0.21375624956462147
11,1024,14,6,0.2136024313342207
11,1024,14,7,0.1524971503960393
11,1024,14,8,0.07625460786741221
11,1024,14,9,0.025420168346357883
11,1024,14,10,0.005083965124170034
11,1024,14,11,4.6215909109026594E-4
11,1024,15,1,0.05571877200691367
11,1024,15,2,0.030669124799001597
11,1024,15,3,0.07482118534435196
11,1024,15,4,0.15171430723762466
11,1024,15,5,0.2137561077745533
11,1024,15,6,0.2136024381079247
11,1024,15,7,0.15249720270499031
11,1024,15,8,0.07625462492427258
11,1024,15,9,0.025420126775260312
11,1024,15,10,0.005083935191472615
11,1024,15,11,4.6217513363421833E-4
11,1024,16,1,0.055718765265579666
11,1024,16,2,0.030669176738094942
11,1024,16,3,0.07482111297440945
11,1024,16,4,0.15171443758533154
11,1024,16,5,0.21375596021115098
11,1024,16,6,0.2136023289267283
11,1024,16,7,0.1524972619483712
11,1024,16,8,0.07625467948816443
11,1024,16,9,0.025420144030928918
11,1024,16,10,0.005083965955365639
11,1024,16,11,4.6216687587485395E-4
11,1024,17,1,0.05571878471960428
11,1024,17,2,0.030669148801041875
11,1024,17,3,0.07482111908327127
11,1024,17,4,0.15171432237711194
11,1024,17,5,0.21375599539030557
11,1024,17,6,0.21360233113907648
11,1024,17,7,0.15249725867712663
11,1024,17,8,0.07625474518694746
11,1024,17,9,0.025420171394732405
11,1024,17,10,0.0050839484372040885
11,1024,17,11,4.621747935782129E-4
11,1024,18,1,0.05571877448747296
11,1024,18,2,0.03066911948221639
11,1024,18,3,0.07482099231303893
11,1024,18,4,0.15171450125411018
11,1024,18,5,0.21375607674464842
11,1024,18,6,0.2136025048743661
11,1024,18,7,0.15249712550096864
11,1024,18,8,0.0762546385641497
11,1024,18,9,0.025420155957462914
11,1024,18,10,0.0050839406868806855
11,1024,18,11,4.6217013468504044E-4
11,1024,19,1,0.055718803005541426
11,1024,19,2,0.0306690906287874
11,1024,19,3,0.07482109966502928
11,1024,19,4,0.15171450429839226
11,1024,19,5,0.2137559099138083
11,1024,19,6,0.2136024903276012
11,1024,19,7,0.15249719100009754
11,1024,19,8,0.07625462601099689
11,1024,19,9,0.025420169289229536
11,1024,19,10,0.005083950304942658
11,1024,19,11,4.62165555573654E-4
11,1024,20,1,0.05571874645996549
11,1024,20,2,0.03066914929994551
11,1024,20,3,0.07482108595143187
11,1024,20,4,0.15171455872177744
11,1024,20,5,0.21375611738534533
11,1024,20,6,0.21360244778099063
11,1024,20,7,0.15249702347921132
11,1024,20,8,0.0762546382978723
11,1024,20,9,0.025420109951433553
11,1024,20,10,0.0050839540912477645
11,1024,20,11,4.62168580778573E-4
11,1024,21,1,0.05571879115795251
11,1024,21,2,0.030669161176065732
11,1024,21,3,0.07482109782641193
11,1024,21,4,0.15171436976952843
11,1024,21,5,0.21375621720712557
11,1024,21,6,0.21360220233009142
11,1024,21,7,0.1524972461490101
11,1024,21,8,0.0762547313533014
11,1024,21,9,0.02542005921608401
11,1024,21,10,0.005083954642976909
11,1024,21,11,4.621691714518805E-4
11,1024,22,1,0.05571879134040567
11,1024,22,2,0.030669109957681438
11,1024,22,3,0.07482093128277771
11,1024,22,4,0.1517144463914765
11,1024,22,5,0.2137561881411277
11,1024,22,6,0.2136023421854837
11,1024,22,7,0.15249717645565322
11,1024,22,8,0.07625479221064974
11,1024,22,9,0.025420119505014018
11,1024,22,10,0.0050839331928912955
11,1024,22,11,4.621693368387567E-4
11,1024,23,1,0.055718790135329495
11,1024,23,2,0.030669118887975435
11,1024,23,3,0.07482104265334195
11,1024,23,4,0.15171446618855902
11,1024,23,5,0.2137560526636746
11,1024,23,6,0.21360242828337295
11,1024,23,7,0.15249718802252474
11,1024,23,8,0.0762546579486168
11,1024,23,9,0.025420181245184015
11,1024,23,10,0.0050839202738139294
11,1024,23,11,4.6215369760699044E-4
11,1024,24,1,0.055718822819283365
11,1024,24,2,0.030669176136837405
11,1024,24,3,0.07482113251511076
11,1024,24,4,0.1517144618837404
11,1024,24,5,0.2137559678473662
11,1024,24,6,0.2136024894718352
11,1024,24,7,0.1524970655883703
11,1024,24,8,0.07625463784374409
11,1024,24,9,0.025420117919683117
11,1024,24,10,0.00508395348317542
11,1024,24,11,4.621744908538891E-4
11,1024,25,1,0.055718768554707615
11,1024,25,2,0.030669155073352803
11,1024,25,3,0.07482114399378832
11,1024,25,4,0.15171438052855005
11,1024,25,5,0.21375611898536168
11,1024,25,6,0.2136023198538809
11,1024,25,7,0.15249718263542308
11,1024,25,8,0.07625464153417787
11,1024,25,9,0.025420150150345346
11,1024,25,10,0.005083966428537601
11,1024,25,11,4.6217226187464546E-4
11,1024,26,1,0.055718762500431604
11,1024,26,2,0.030669142589445118
11,1024,26,3,0.07482111899682059
11,1024,26,4,0.15171438571435858
11,1024,26,5,0.2137560385895303
11,1024,26,6,0.21360245842742415
11,1024,26,7,0.15249725736977965
11,1024,26,8,0.07625458441501808
11,1024,26,9,0.025420125109167035
11,1024,26,10,0.00508395881687641
11,1024,26,11,4.6216747114851753E-4
11,1024,27,1,0.05571881564960065
11,1024,27,2,0.030669150614199385
11,1024,27,3,0.07482111128243638
11,1024,27,4,0.15171433931001407
11,1024,27,5,0.21375610351303273
11,1024,27,6,0.2136023113501846
11,1024,27,7,0.15249721660627547
11,1024,27,8,0.07625467372221863
11,1024,27,9,0.02542018609040197
11,1024,27,10,0.005083920100629677
11,1024,27,11,4.6217176100637444E-4
11,1024,28,1,0.05571877741583185
11,1024,28,2,0.03066915008151765
11,1024,28,3,0.07482105307339018
11,1024,28,4,0.151714417140197
11,1024,28,5,0.21375624603601215
11,1024,28,6,0.21360235775264744
11,1024,28,7,0.15249704674367068
11,1024,28,8,0.07625468688798662
11,1024,28,9,0.02542014191683578
11,1024,28,10,0.00508394510207214
11,1024,28,11,4.6217784983842926E-4
11,1024,29,1,0.05571875609257214
11,1024,29,2,0.03066917972663119
11,1024,29,3,0.07482108832004704
11,1024,29,4,0.151714444107988
11,1024,29,5,0.21375617585578935
11,1024,29,6,0.21360231092677562
11,1024,29,7,0.1524971755447934
11,1024,29,8,0.07625467400433374
11,1024,29,9,0.025420095157591995
11,1024,29,10,0.005083928883530886
11,1024,29,11,4.6217137994665876E-4
11,1024,30,1,0.05571878065878743
11,1024,30,2,0.030669102083135905
11,1024,30,3,0.07482107258171714
11,1024,30,4,0.1517144199054206
11,1024,30,5,0.21375612661329746
11,1024,30,6,0.2136024329595458
11,1024,30,7,0.1524972219379557
11,1024,30,8,0.07625461364565837
11,1024,30,9,0.0254200924993998
11,1024,30,10,0.005083965677696955
11,1024,30,11,4.6217143738471606E-4
11,1024,31,1,0.05571876956260577
11,1024,31,2,0.030669165810915795
11,1024,31,3,0.07482109256234436
11,1024,31,4,0.15171449716694071
11,1024,31,5,0.21375606080659562
11,1024,31,6,0.2136024140780566
11,1024,31,7,0.15249711366277202
11,1024,31,8,0.07625465677157892
11,1024,31,9,0.025420133600442932
11,1024,31,10,0.005083927329945119
11,1024,31,11,4.6216864780224555E-4
11,1024,32,1,0.05571876616013874
11,1024,32,2,0.030669133853503724
11,1024,32,3,0.07482114165248901
11,1024,32,4,0.15171432300047016
11,1024,32,5,0.2137562400421834
11,1024,32,6,0.21360222890484848
11,1024,32,7,0.15249719061941266
11,1024,32,8,0.0762547580562172
11,1024,32,9,0.025420096995242707
11,1024,32,10,0.005083939812722789
11,1024,32,11,4.6218090277099546E-4
11,1024,33,1,0.05571876912623923
11,1024,33,2,0.030669175329579624
11,1024,33,3,0.07482105823782123
11,1024,33,4,0.1517144429816024
11,1024,33,5,0.21375602459351256
11,1024,33,6,0.21360231698695073
11,1024,33,7,0.15249728004128427
11,1024,33,8,0.07625469119371645
11,1024,33,9,0.025420117301215146
11,1024,33,10,0.005083951457040105
11,1024,33,11,4.621727510383894E-4
11,1024,34,1,0.05571880134384408
11,1024,34,2,0.030669185493405506
11,1024,34,3,0.07482129853389538
11,1024,34,4,0.15171443007988494
11,1024,34,5,0.21375590157614238
11,1024,34,6,0.2136022624495569
11,1024,34,7,0.15249721153916604
11,1024,34,8,0.07625464472214519
11,1024,34,9,0.02542013368851295
11,1024,34,10,0.005083960511206
11,1024,34,11,4.6217006224061585E-4
11,1024,35,1,0.055718790172617015
11,1024,35,2,0.03066914295217141
11,1024,35,3,0.0748210372529598
11,1024,35,4,0.15171443392452172
11,1024,35,5,0.2137563267451588
11,1024,35,6,0.2136022577838394
11,1024,35,7,0.15249706886630762
11,1024,35,8,0.07625468488962923
11,1024,35,9,0.025420157769743722
11,1024,35,10,0.005083936658659258
11,1024,35,11,4.621629843920753E-4
11,1024,36,1,0.055718796599700145
11,1024,36,2,0.030669138156439235
11,1024,36,3,0.07482112314687525
11,1024,36,4,0.1517143997227521
11,1024,36,5,0.21375610884989127
11,1024,36,6,0.21360226156959206
11,1024,36,7,0.15249718217138994
11,1024,36,8,0.07625469402587173
11,1024,36,9,0.02542016984739046
11,1024,36,10,0.005083958022824271
11,1024,36,11,4.6216788727357236E-4
11,1024,37,1,0.05571879794805023
11,1024,37,2,0.03066919784012406
11,1024,37,3,0.07482099147752531
11,1024,37,4,0.15171449285650598
11,1024,37,5,0.21375613448967576
11,1024,37,6,0.21360228918703394
11,1024,37,7,0.15249721198180174
11,1024,37,8,0.07625466580093518
11,1024,37,9,0.025420123247776993
11,1024,37,10,0.0050839264532488125
11,1024,37,11,4.621687173217273E-4
11,1024,38,1,0.05571880668447266
11,1024,38,2,0.030669199118968087
11,1024,38,3,0.07482122798658267
11,1024,38,4,0.15171435305280598
11,1024,38,5,0.2137560860430167
11,1024,38,6,0.2136024065502877
11,1024,38,7,0.15249711429106638
11,1024,38,8,0.07625454249921508
11,1024,38,9,0.025420117926992395
11,1024,38,10,0.0050839774414651795
11,1024,38,11,4.621684051273763E-4
11,1024,39,1,0.055718790130371974
11,1024,39,2,0.0306691164276214
11,1024,39,3,0.07482096506367955
11,1024,39,4,0.15171456825758775
11,1024,39,5,0.21375610470066644
11,1024,39,6,0.2136024840131723
11,1024,39,7,0.1524970887108705
11,1024,39,8,0.07625457738185028
11,1024,39,9,0.025420164638805805
11,1024,39,10,0.0050839627456589435
11,1024,39,11,4.621779297149527E-4
11,1024,40,1,0.05571878438191371
11,1024,40,2,0.030669131571304596
11,1024,40,3,0.07482100432339588
11,1024,40,4,0.15171469496950482
11,1024,40,5,0.21375616610810355
11,1024,40,6,0.21360230226916582
11,1024,40,7,0.152497041062291
11,1024,40,8,0.07625464031428492
11,1024,40,9,0.025420116308162172
11,1024,40,10,0.005083953199014834
11,1024,40,11,4.621654928586493E-4
11,1024,41,1,0.05571878456740696
11,1024,41,2,0.030669139641651688
11,1024,41,3,0.07482101521000492
11,1024,41,4,0.1517144782434933
11,1024,41,5,0.21375615201080075
11,1024,41,6,0.21360232733222223
11,1024,41,7,0.1524971332950105
11,1024,41,8,0.0762546704169748
11,1024,41,9,0.025420189447484635
11,1024,41,10,0.005083944039700256
11,1024,41,11,4.62165795249927E-4
11,1024,42,1,0.05571881569622113
11,1024,42,2,0.030669107173169022
11,1024,42,3,0.07482106567171685
11,1024,42,4,0.15171438235516888
11,1024,42,5,0.21375608913652705
11,1024,42,6,0.2136023129464528
11,1024,42,7,0.15249725543129292
11,1024,42,8,0.07625471701463017
11,1024,42,9,0.025420143917201113
11,1024,42,10,0.005083946643084889
11,1024,42,11,4.621640145351825E-4
11,1024,43,1,0.05571875687794911
11,1024,43,2,0.030669108468052198
11,1024,43,3,0.07482118480630123
11,1024,43,4,0.15171440771367606
11,1024,43,5,0.21375623874287683
11,1024,43,6,0.2136024909929263
11,1024,43,7,0.1524970434590772
11,1024,43,8,0.07625456268279147
11,1024,43,9,0.02542009836063053
11,1024,43,10,0.005083944426423253
11,1024,43,11,4.621634692958959E-4
11,1024,44,1,0.055718800238364265
11,1024,44,2,0.030669125478544702
11,1024,44,3,0.07482103776501568
11,1024,44,4,0.15171451024316407
11,1024,44,5,0.2137560663029992
11,1024,44,6,0.2136022611528671
11,1024,44,7,0.1524971966334996
11,1024,44,8,0.07625473741810694
11,1024,44,9,0.025420167728716577
11,1024,44,10,0.005083923554218752
11,1024,44,11,4.621734845030826E-4
11,1024,45,1,0.05571878119336992
11,1024,45,2,0.030669144063448537
11,1024,45,3,0.07482114792654641
11,1024,45,4,0.15171434098517117
11,1024,45,5,0.21375618031611518
11,1024,45,6,0.21360237039441823
11,1024,45,7,0.1524971956215574
11,1024,45,8,0.07625453802051645
11,1024,45,9,0.025420185896660175
11,1024,45,10,0.005083943641301159
11,1024,45,11,4.6217194089520874E-4
11,1024,46,1,0.05571878223346566
11,1024,46,2,0.030669157168023275
11,1024,46,3,0.0748209909820342
11,1024,46,4,0.15171437129791304
11,1024,46,5,0.21375612733829402
11,1024,46,6,0.21360239146060475
11,1024,46,7,0.15249731002719197
11,1024,46,8,0.07625467012238006
11,1024,46,9,0.0254201073035642
11,1024,46,10,0.00508393261689247
11,1024,46,11,4.6215944963635903E-4
11,1024,47,1,0.05571876382104701
11,1024,47,2,0.030669100439735027
11,1024,47,3,0.07482110562200264
11,1024,47,4,0.15171441962521945
11,1024,47,5,0.21375598226286116
11,1024,47,6,0.2136024632235401
11,1024,47,7,0.15249720405655473
11,1024,47,8,0.07625467418214489
11,1024,47,9,0.02542014229216526
11,1024,47,10,0.005083975647199328
11,1024,47,11,4.621688275304309E-4


==> static-results-v2/static-11-summary.csv <==
n,lambda,expectation
11,1,25.594449094742043
11,2,14.451851348380304
11,3,10.844875692189868
11,4,9.107423440185896
11,5,8.041661744847321
11,6,7.299578830773545
11,7,6.757831262693597
11,8,6.341830351001151
11,16,4.631277668848859
11,32,3.5307346589476207
11,64,2.819458349503068
11,128,2.3292202620187363
11,256,2.005605621460521
11,512,1.830545562676351
11,1024,1.623078244489477


==> static-results-v2/static-16-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
16,1,0,43.001322639423876,0.0,0.0
16,1,1,43.001322639423876,0.0,0.0
16,1,2,43.001322639423876,0.0,0.0
16,1,3,43.001322639423876,0.0,0.0
16,1,4,43.001322639423876,0.0,0.0
16,1,5,43.001322639423876,0.0,0.0
16,1,6,43.001322639423876,0.0,0.0
16,1,7,43.001322639423876,0.0,0.0
16,1,8,43.001322639423876,0.0,0.0
16,1,9,43.001322639423876,0.0,0.0
16,1,10,43.001322639423876,0.0,0.0
16,1,11,43.001322639423876,0.0,0.0
16,1,12,43.001322639423876,0.0,0.0
16,1,13,43.001322639423876,0.0,0.0
16,1,14,43.001322639423876,0.0,0.0
16,1,15,43.001322639423876,0.0,0.0
16,1,16,43.001322639423876,0.0,0.0
16,1,17,43.001322639423876,0.0,0.0
16,1,18,43.001322639423876,0.0,0.0
16,1,19,43.001322639423876,0.0,0.0
16,1,20,43.001322639423876,0.0,0.0
16,1,21,43.001322639423876,0.0,0.0
16,1,22,43.001322639423876,0.0,0.0
16,1,23,43.001322639423876,0.0,0.0
16,1,24,43.001322639423876,0.0,0.0
16,1,25,43.001322639423876,0.0,0.0
16,1,26,43.001322639423876,0.0,0.0
16,1,27,43.001322639423876,0.0,0.0
16,1,28,43.001322639423876,0.0,0.0
16,1,29,43.001322639423876,0.0,0.0
16,1,30,43.001322639423876,0.0,0.0
16,1,31,43.001322639423876,0.0,0.0
16,1,32,43.001322639423876,0.0,0.0
16,1,33,43.001322639423876,0.0,0.0
16,1,34,43.001322639423876,0.0,0.0
16,1,35,43.001322639423876,0.0,0.0
16,1,36,43.001322639423876,0.0,0.0
16,1,37,43.001322639423876,0.0,0.0
16,1,38,43.001322639423876,0.0,0.0
16,1,39,43.001322639423876,0.0,0.0
16,1,40,43.001322639423876,0.0,0.0
16,1,41,43.001322639423876,0.0,0.0
16,1,42,43.001322639423876,0.0,0.0
16,1,43,43.001322639423876,0.0,0.0
16,1,44,43.001322639423876,0.0,0.0
16,1,45,43.001322639423876,0.0,0.0
16,1,46,43.001322639423876,0.0,0.0
16,1,47,43.001322639423876,0.0,0.0
16,1,48,43.001322639423876,0.0,0.0
16,1,49,43.001322639423876,0.0,0.0
16,2,0,23.873558175583486,0.0,0.0
16,2,1,23.873558175583486,0.0,0.0
16,2,2,23.873558175583486,0.0,0.0
16,2,3,23.873558175583486,0.0,0.0
16,2,4,23.873558175583486,0.0,0.0
16,2,5,23.873558175583486,0.0,0.0
16,2,6,23.873558175583486,0.0,0.0
16,2,7,23.873558175583486,0.0,0.0
16,2,8,23.873558175583486,0.0,0.0
16,2,9,23.873558175583486,0.0,0.0
16,2,10,23.873558175583486,0.0,0.0
16,2,11,23.873558175583486,0.0,0.0
16,2,12,23.873558175583486,0.0,0.0
16,2,13,23.873558175583486,0.0,0.0
16,2,14,23.873558175583486,0.0,0.0
16,2,15,23.873558175583486,0.0,0.0
16,2,16,23.873558175583486,0.0,0.0
16,2,17,23.873558175583486,0.0,0.0
16,2,18,23.873558175583486,0.0,0.0
16,2,19,23.873558175583486,0.0,0.0
16,2,20,23.873558175583486,0.0,0.0
16,2,21,23.873558175583486,0.0,0.0
16,2,22,23.873558175583486,0.0,0.0
16,2,23,23.873558175583486,0.0,0.0
16,2,24,23.873558175583486,0.0,0.0
16,2,25,23.873558175583486,0.0,0.0
16,2,26,23.873558175583486,0.0,0.0
16,2,27,23.873558175583486,0.0,0.0
16,2,28,23.873558175583486,0.0,0.0
16,2,29,23.873558175583486,0.0,0.0
16,2,30,23.873558175583486,0.0,0.0
16,2,31,23.873558175583486,0.0,0.0
16,2,32,23.873558175583486,0.0,0.0
16,2,33,23.873558175583486,0.0,0.0
16,2,34,23.873558175583486,0.0,0.0
16,2,35,23.873558175583486,0.0,0.0
16,2,36,23.873558175583486,0.0,0.0
16,2,37,23.873558175583486,0.0,0.0
16,2,38,23.873558175583486,0.0,0.0
16,2,39,23.873558175583486,0.0,0.0
16,2,40,23.873558175583486,0.0,0.0
16,2,41,23.873558175583486,0.0,0.0
16,2,42,23.873558175583486,0.0,0.0
16,2,43,23.873558175583486,0.0,0.0
16,2,44,23.873558175583486,0.0,0.0
16,2,45,23.873558175583486,0.0,0.0
16,2,46,23.873558175583486,0.0,0.0
16,2,47,23.873558175583486,0.0,0.0
16,2,48,23.873558175583486,0.0,0.0
16,2,49,23.873558175583486,0.0,0.0
16,3,0,17.64454400456622,0.0,0.0
16,3,1,17.64454400456622,0.0,0.0
16,3,2,17.64454400456622,0.0,0.0
16,3,3,17.64454400456622,0.0,0.0
16,3,4,17.64454400456622,0.0,0.0
16,3,5,17.64454400456622,0.0,0.0
16,3,6,17.64454400456622,0.0,0.0
16,3,7,17.64454400456622,0.0,0.0
16,3,8,17.64454400456622,0.0,0.0
16,3,9,17.64454400456622,0.0,0.0
16,3,10,17.64454400456622,0.0,0.0
16,3,11,17.64454400456622,0.0,0.0
16,3,12,17.64454400456622,0.0,0.0
16,3,13,17.64454400456622,0.0,0.0
16,3,14,17.64454400456622,0.0,0.0
16,3,15,17.64454400456622,0.0,0.0
16,3,16,17.64454400456622,0.0,0.0
16,3,17,17.64454400456622,0.0,0.0
16,3,18,17.64454400456622,0.0,0.0
16,3,19,17.64454400456622,0.0,0.0
16,3,20,17.64454400456622,0.0,0.0
16,3,21,17.64454400456622,0.0,0.0
16,3,22,17.64454400456622,0.0,0.0
16,3,23,17.64454400456622,0.0,0.0
16,3,24,17.64454400456622,0.0,0.0
16,3,25,17.64454400456622,0.0,0.0
16,3,26,17.64454400456622,0.0,0.0
16,3,27,17.64454400456622,0.0,0.0
16,3,28,17.64454400456622,0.0,0.0
16,3,29,17.64454400456622,0.0,0.0
16,3,30,17.64454400456622,0.0,0.0
16,3,31,17.64454400456622,0.0,0.0
16,3,32,17.64454400456622,0.0,0.0
16,3,33,17.64454400456622,0.0,0.0
16,3,34,17.64454400456622,0.0,0.0
16,3,35,17.64454400456622,0.0,0.0
16,3,36,17.64454400456622,0.0,0.0
16,3,37,17.64454400456622,0.0,0.0
16,3,38,17.64454400456622,0.0,0.0
16,3,39,17.64454400456622,0.0,0.0
16,3,40,17.64454400456622,0.0,0.0
16,3,41,17.64454400456622,0.0,0.0
16,3,42,17.64454400456622,0.0,0.0
16,3,43,17.64454400456622,0.0,0.0
16,3,44,17.64454400456622,0.0,0.0
16,3,45,17.64454400456622,0.0,0.0
16,3,46,17.64454400456622,0.0,0.0
16,3,47,17.64454400456622,0.0,0.0
16,3,48,17.64454400456622,0.0,0.0
16,3,49,17.64454400456622,0.0,0.0
16,4,0,14.624663234134344,0.0,0.0
16,4,1,14.624663234134344,0.0,0.0
16,4,2,14.624663234134344,0.0,0.0
16,4,3,14.624663234134344,0.0,0.0
16,4,4,14.624663234134344,0.0,0.0
16,4,5,14.624663234134344,0.0,0.0
16,4,6,14.624663234134344,0.0,0.0
16,4,7,14.624663234134344,0.0,0.0
16,4,8,14.624663234134344,0.0,0.0
16,4,9,14.624663234134344,0.0,0.0
16,4,10,14.624663234134344,0.0,0.0
16,4,11,14.624663234134344,0.0,0.0
16,4,12,14.624663234134344,0.0,0.0
16,4,13,14.624663234134344,0.0,0.0
16,4,14,14.624663234134344,0.0,0.0
16,4,15,14.624663234134344,0.0,0.0
16,4,16,14.624663234134344,0.0,0.0
16,4,17,14.624663234134344,0.0,0.0
16,4,18,14.624663234134344,0.0,0.0
16,4,19,14.624663234134344,0.0,0.0
16,4,20,14.624663234134344,0.0,0.0
16,4,21,14.624663234134344,0.0,0.0
16,4,22,14.624663234134344,0.0,0.0
16,4,23,14.624663234134344,0.0,0.0
16,4,24,14.624663234134344,0.0,0.0
16,4,25,14.624663234134344,0.0,0.0
16,4,26,14.624663234134344,0.0,0.0
16,4,27,14.624663234134344,0.0,0.0
16,4,28,14.624663234134344,0.0,0.0
16,4,29,14.624663234134344,0.0,0.0
16,4,30,14.624663234134344,0.0,0.0
16,4,31,14.624663234134344,0.0,0.0
16,4,32,14.624663234134344,0.0,0.0
16,4,33,14.624663234134344,0.0,0.0
16,4,34,14.624663234134344,0.0,0.0
16,4,35,14.624663234134344,0.0,0.0
16,4,36,14.624663234134344,0.0,0.0
16,4,37,14.624663234134344,0.0,0.0
16,4,38,14.624663234134344,0.0,0.0
16,4,39,14.624663234134344,0.0,0.0
16,4,40,14.624663234134344,0.0,0.0
16,4,41,14.624663234134344,0.0,0.0
16,4,42,14.624663234134344,0.0,0.0
16,4,43,14.624663234134344,0.0,0.0
16,4,44,14.624663234134344,0.0,0.0
16,4,45,14.624663234134344,0.0,0.0
16,4,46,14.624663234134344,0.0,0.0
16,4,47,14.624663234134344,0.0,0.0
16,4,48,14.624663234134344,0.0,0.0
16,4,49,14.624663234134344,0.0,0.0
16,5,0,12.832277673318705,0.0,0.0
16,5,1,12.832277673318707,1.7763568394002505E-15,1.384288031027968E-16
16,5,2,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,3,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,4,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,5,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,6,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,7,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,8,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,9,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,10,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,11,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,12,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,13,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,14,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,15,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,16,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,17,12.832277673318709,3.552713678800501E-15,2.768576062055936E-16
16,5,18,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,19,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,20,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,21,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,22,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,23,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,24,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,25,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,26,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,27,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,28,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,29,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,30,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,31,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,32,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,33,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,34,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,35,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,36,12.83227767331871,5.329070518200751E-15,4.152864093083904E-16
16,5,37,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,38,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,39,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,40,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,41,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,42,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,43,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,44,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,45,12.832277673318712,7.105427357601002E-15,5.537152124111872E-16
16,5,46,12.832277673318714,8.881784197001252E-15,6.92144015513984E-16
16,5,47,12.832277673318716,1.0658141036401503E-14,8.305728186167808E-16
16,5,48,12.83227767331872,1.4210854715202004E-14,1.1074304248223744E-15
16,5,49,12.832277673318721,1.5987211554602254E-14,1.2458592279251712E-15
16,6,0,11.601187624708947,0.0,0.0
16,6,1,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,2,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,3,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,4,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,5,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,6,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,7,11.601187624708949,1.7763568394002505E-15,1.531185337970789E-16
16,6,8,11.60118762470895,3.552713678800501E-15,3.062370675941578E-16
16,6,9,11.60118762470895,3.552713678800501E-15,3.062370675941578E-16
16,6,10,11.60118762470895,3.552713678800501E-15,3.062370675941578E-16
16,6,11,11.60118762470895,3.552713678800501E-15,3.062370675941578E-16
16,6,12,11.60118762470895,3.552713678800501E-15,3.062370675941578E-16
16,6,13,11.60118762470895,3.552713678800501E-15,3.062370675941578E-16
16,6,14,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,15,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,16,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,17,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,18,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,19,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,20,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,21,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,22,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,23,11.601187624708952,5.329070518200751E-15,4.593556013912367E-16
16,6,24,11.601187624708954,7.105427357601002E-15,6.124741351883156E-16
16,6,25,11.601187624708954,7.105427357601002E-15,6.124741351883156E-16
16,6,26,11.601187624708954,7.105427357601002E-15,6.124741351883156E-16
16,6,27,11.601187624708954,7.105427357601002E-15,6.124741351883156E-16
16,6,28,11.601187624708954,7.105427357601002E-15,6.124741351883156E-16
16,6,29,11.601187624708956,8.881784197001252E-15,7.655926689853945E-16
16,6,30,11.601187624708956,8.881784197001252E-15,7.655926689853945E-16
16,6,31,11.601187624708956,8.881784197001252E-15,7.655926689853945E-16
16,6,32,11.601187624708956,8.881784197001252E-15,7.655926689853945E-16
16,6,33,11.601187624708956,8.881784197001252E-15,7.655926689853945E-16
16,6,34,11.601187624708956,8.881784197001252E-15,7.655926689853945E-16
16,6,35,11.601187624708958,1.0658141036401503E-14,9.187112027824734E-16
16,6,36,11.601187624708958,1.0658141036401503E-14,9.187112027824734E-16
16,6,37,11.60118762470896,1.2434497875801753E-14,1.0718297365795523E-15
16,6,38,11.60118762470896,1.2434497875801753E-14,1.0718297365795523E-15
16,6,39,11.60118762470896,1.2434497875801753E-14,1.0718297365795523E-15
16,6,40,11.601187624708961,1.4210854715202004E-14,1.2249482703766312E-15
16,6,41,11.601187624708963,1.5987211554602254E-14,1.3780668041737101E-15
16,6,42,11.601187624708965,1.7763568394002505E-14,1.531185337970789E-15
16,6,43,11.601187624708965,1.7763568394002505E-14,1.531185337970789E-15
16,6,44,11.601187624708967,1.9539925233402755E-14,1.684303871767868E-15
16,6,45,11.60118762470897,2.3092638912203256E-14,1.9905409393620257E-15
16,6,46,11.601187624708997,4.973799150320701E-14,4.287318946318209E-15
16,6,47,11.601187797131983,1.724230358490786E-7,1.4862533167021714E-8
16,6,48,11.601187797131992,1.7242304473086278E-7,1.4862533932614384E-8
16,6,49,11.601187797131992,1.7242304473086278E-7,1.4862533932614384E-8
16,7,0,10.706251679514903,0.0,0.0
16,7,1,10.706251679514905,1.7763568394002505E-15,1.6591771729027172E-16
16,7,2,10.706251679514905,1.7763568394002505E-15,1.6591771729027172E-16
16,7,3,10.706251679514905,1.7763568394002505E-15,1.6591771729027172E-16
16,7,4,10.706251679514905,1.7763568394002505E-15,1.6591771729027172E-16
16,7,5,10.706251679514905,1.7763568394002505E-15,1.6591771729027172E-16
16,7,6,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,7,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,8,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,9,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,10,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,11,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,12,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,13,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,14,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,15,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,16,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,17,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,18,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,19,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,20,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,21,10.706251679514907,3.552713678800501E-15,3.3183543458054345E-16
16,7,22,10.706251679514908,5.329070518200751E-15,4.977531518708152E-16
16,7,23,10.706251679514908,5.329070518200751E-15,4.977531518708152E-16
16,7,24,10.706251679514908,5.329070518200751E-15,4.977531518708152E-16
16,7,25,10.706251679514908,5.329070518200751E-15,4.977531518708152E-16
16,7,26,10.70625167951491,7.105427357601002E-15,6.636708691610869E-16
16,7,27,10.70625167951491,7.105427357601002E-15,6.636708691610869E-16
16,7,28,10.70625167951491,7.105427357601002E-15,6.636708691610869E-16
16,7,29,10.706251679514912,8.881784197001252E-15,8.295885864513586E-16
16,7,30,10.706251679514912,8.881784197001252E-15,8.295885864513586E-16
16,7,31,10.706251679514912,8.881784197001252E-15,8.295885864513586E-16
16,7,32,10.706251679514912,8.881784197001252E-15,8.295885864513586E-16
16,7,33,10.706251679514912,8.881784197001252E-15,8.295885864513586E-16
16,7,34,10.706251679514914,1.0658141036401503E-14,9.955063037416303E-16
16,7,35,10.706251679514914,1.0658141036401503E-14,9.955063037416303E-16
16,7,36,10.706251679514915,1.2434497875801753E-14,1.161424021031902E-15
16,7,37,10.706251679514915,1.2434497875801753E-14,1.161424021031902E-15
16,7,38,10.706251679514919,1.5987211554602254E-14,1.4932594556124454E-15
16,7,39,10.70625167951492,1.7763568394002505E-14,1.6591771729027172E-15
16,7,40,10.70625167951492,1.7763568394002505E-14,1.6591771729027172E-15
16,7,41,10.70625167951492,1.7763568394002505E-14,1.6591771729027172E-15
16,7,42,10.706251679514924,2.1316282072803006E-14,1.9910126074832607E-15
16,7,43,10.706251679514926,2.3092638912203256E-14,2.1569303247735323E-15
16,7,44,10.706251679514933,3.019806626980426E-14,2.820601193934619E-15
16,7,45,10.706251679514933,3.019806626980426E-14,2.820601193934619E-15
16,7,46,10.706251679514946,4.263256414560601E-14,3.982025214966521E-15
16,7,47,10.709254146687476,0.00300246717257302,2.8044055589668905E-4
16,7,48,10.709254146687481,0.003002467172578349,2.804405558971868E-4
16,7,49,10.709254146687515,0.0030024671726121,2.8044055590033923E-4
16,8,0,10.022522337573756,0.0,0.0
16,8,1,10.02252233757376,3.552713678800501E-15,3.5447301179680275E-16
16,8,2,10.022522337573761,5.329070518200751E-15,5.317095176952041E-16
16,8,3,10.022522337573763,7.105427357601002E-15,7.089460235936055E-16
16,8,4,10.022522337573763,7.105427357601002E-15,7.089460235936055E-16
16,8,5,10.022522337573765,8.881784197001252E-15,8.861825294920069E-16
16,8,6,10.022522337573765,8.881784197001252E-15,8.861825294920069E-16
16,8,7,10.022522337573765,8.881784197001252E-15,8.861825294920069E-16
16,8,8,10.022522337573767,1.0658141036401503E-14,1.0634190353904083E-15
16,8,9,10.022522337573767,1.0658141036401503E-14,1.0634190353904083E-15
16,8,10,10.022522337573767,1.0658141036401503E-14,1.0634190353904083E-15
16,8,11,10.022522337573767,1.0658141036401503E-14,1.0634190353904083E-15
16,8,12,10.02252233757377,1.4210854715202004E-14,1.417892047187211E-15
16,8,13,10.02252233757377,1.4210854715202004E-14,1.417892047187211E-15
16,8,14,10.02252233757377,1.4210854715202004E-14,1.417892047187211E-15
16,8,15,10.02252233757377,1.4210854715202004E-14,1.417892047187211E-15
16,8,16,10.02252233757377,1.4210854715202004E-14,1.417892047187211E-15
16,8,17,10.022522337573772,1.5987211554602254E-14,1.5951285530856123E-15
16,8,18,10.022522337573772,1.5987211554602254E-14,1.5951285530856123E-15
16,8,19,10.022522337573772,1.5987211554602254E-14,1.5951285530856123E-15
16,8,20,10.022522337573772,1.5987211554602254E-14,1.5951285530856123E-15
16,8,21,10.022522337573774,1.7763568394002505E-14,1.7723650589840138E-15
16,8,22,10.022522337573774,1.7763568394002505E-14,1.7723650589840138E-15
16,8,23,10.022522337573776,1.9539925233402755E-14,1.9496015648824152E-15
16,8,24,10.022522337573777,2.1316282072803006E-14,2.1268380707808165E-15
16,8,25,10.022522337573779,2.3092638912203256E-14,2.3040745766792178E-15
16,8,26,10.022522337573779,2.3092638912203256E-14,2.3040745766792178E-15
16,8,27,10.022522337573779,2.3092638912203256E-14,2.3040745766792178E-15
16,8,28,10.022522337573779,2.3092638912203256E-14,2.3040745766792178E-15
16,8,29,10.022522337573779,2.3092638912203256E-14,2.3040745766792178E-15
16,8,30,10.022522337573779,2.3092638912203256E-14,2.3040745766792178E-15
16,8,31,10.02252233757378,2.4868995751603507E-14,2.481311082577619E-15
16,8,32,10.02252233757378,2.4868995751603507E-14,2.481311082577619E-15
16,8,33,10.022522337573783,2.6645352591003757E-14,2.6585475884760203E-15
16,8,34,10.022522337573784,2.8421709430404007E-14,2.835784094374422E-15
16,8,35,10.022522337573784,2.8421709430404007E-14,2.835784094374422E-15
16,8,36,10.022522337573784,2.8421709430404007E-14,2.835784094374422E-15
16,8,37,10.022522337573784,2.8421709430404007E-14,2.835784094374422E-15
16,8,38,10.022522337573786,3.019806626980426E-14,3.0130206002728233E-15
16,8,39,10.022522337573792,3.552713678800501E-14,3.5447301179680275E-15
16,8,40,10.022522337573792,3.552713678800501E-14,3.5447301179680275E-15
16,8,41,10.022522337573799,4.263256414560601E-14,4.253676141561633E-15
16,8,42,10.022522337573813,5.6843418860808015E-14,5.671568188748844E-15
16,8,43,10.02252233757382,6.394884621840902E-14,6.380514212342449E-15
16,8,44,10.022522337573823,6.750155989720952E-14,6.734987224139252E-15
16,8,45,10.022547564443432,2.5226869675876173E-5,2.5170180545572196E-6
16,8,46,10.022547564443439,2.52268696829816E-5,2.517018055266166E-6
16,8,47,10.023971485313927,0.0014491477401712416,1.4458912550770629E-4
16,8,48,10.02397148531393,0.0014491477401747943,1.4458912550806077E-4
16,8,49,10.024778154444176,0.002255816870420091,2.2507476605596442E-4
16,16,0,7.260153139137023,0.0,0.0
16,16,1,7.260153139137025,2.6645352591003757E-15,3.6700813440652787E-16
16,16,2,7.260153139137029,6.217248937900877E-15,8.563523136152317E-16
16,16,3,7.260153139137029,6.217248937900877E-15,8.563523136152317E-16
16,16,4,7.260153139137031,7.993605777301127E-15,1.1010244032195836E-15
16,16,5,7.260153139137035,1.2434497875801753E-14,1.7127046272304633E-15
16,16,6,7.260153139137035,1.2434497875801753E-14,1.7127046272304633E-15
16,16,7,7.260153139137037,1.4210854715202004E-14,1.957376716834815E-15
16,16,8,7.260153139137037,1.4210854715202004E-14,1.957376716834815E-15
16,16,9,7.2601531391370395,1.687538997430238E-14,2.3243848512413433E-15
16,16,10,7.260153139137041,1.865174681370263E-14,2.5690569408456953E-15
16,16,11,7.260153139137041,1.865174681370263E-14,2.5690569408456953E-15
16,16,12,7.260153139137046,2.3092638912203256E-14,3.180737164856575E-15
16,16,13,7.260153139137047,2.398081733190338E-14,3.303073209658751E-15
16,16,14,7.26015313913705,2.7533531010703882E-14,3.792417388867454E-15
16,16,15,7.260153139137054,3.108624468950438E-14,4.2817615680761585E-15
16,16,16,7.260153139137054,3.108624468950438E-14,4.2817615680761585E-15
16,16,17,7.260153139137057,3.4638958368304884E-14,4.7711057472848626E-15
16,16,18,7.260153139137059,3.6415315207705135E-14,5.0157778368892146E-15
16,16,19,7.260153139137065,4.263256414560601E-14,5.872130150504446E-15
16,16,20,7.260153139137066,4.3520742565306136E-14,5.994466195306622E-15
16,16,21,7.260153139137078,5.5067062021407764E-14,7.584834777734909E-15
16,16,22,7.260153139137085,6.217248937900877E-14,8.563523136152317E-15
16,16,23,7.260153139137089,6.661338147750939E-14,9.175203360163197E-15
16,16,24,7.26015313913709,6.750155989720952E-14,9.297539404965373E-15
16,16,25,7.260153139137094,7.105427357601002E-14,9.786883584174077E-15
16,16,26,7.260153139137127,1.0391687510491465E-13,1.4313317241854587E-14
16,16,27,7.260153139137147,1.2434497875801753E-13,1.7127046272304634E-14
16,16,28,7.26015313913715,1.270095140171179E-13,1.7494054406711163E-14
16,16,29,7.260153139137151,1.2878587085651816E-13,1.7738726496315516E-14
16,16,30,7.2601531391371585,1.3589129821411916E-13,1.871741485473292E-14
16,16,31,7.260153139137165,1.4210854715202004E-13,1.9573767168348154E-14
16,16,32,7.260153139137227,2.042810365310288E-13,2.813729030450047E-14
16,16,33,7.26015313913746,4.369837824924616E-13,6.018933404267057E-14
16,16,34,7.260206113775449,5.2974638426128706E-5,7.29662824060286E-6
16,16,35,7.260206113775455,5.2974638432345955E-5,7.296628241459212E-6
16,16,36,7.26032352048781,1.703813507871743E-4,2.346801059452951E-5
16,16,37,7.260323520487921,1.7038135089819662E-4,2.3468010609821513E-5
16,16,38,7.260394162584948,2.4102344792531483E-4,3.31981217622035E-5
16,16,39,7.260394162584992,2.4102344796972375E-4,3.31981217683203E-5
16,16,40,7.260394162585035,2.410234480123563E-4,3.319812177419243E-5
16,16,41,7.260422075253626,2.6893611660305794E-4,3.7042760868681206E-5
16,16,42,7.260659671167688,5.065320306654186E-4,6.976878048685727E-5
16,16,43,7.260659671167692,5.065320306689713E-4,6.976878048734661E-5
16,16,44,7.261007279754614,8.541406175917032E-4,1.1764774120084615E-4
16,16,45,7.26101625194388,8.631128068570249E-4,1.1888355387495569E-4
16,16,46,7.261016251943901,8.631128068783411E-4,1.1888355387789175E-4
16,16,47,7.261257197226917,0.001104058089894444,1.520709093507741E-4
16,16,48,7.261451123887999,0.0012979847509759779,1.787820072250243E-4
16,16,49,7.282811125033969,0.02265798589694601,0.0031208688663610265
16,32,0,5.4645258275837225,0.0,0.0
16,32,1,5.464525827583723,8.881784197001252E-16,1.6253531371684551E-16
16,32,2,5.464525827583724,1.7763568394002505E-15,3.2507062743369102E-16
16,32,3,5.464525827583724,1.7763568394002505E-15,3.2507062743369102E-16
16,32,4,5.464525827583725,2.6645352591003757E-15,4.876059411505366E-16
16,32,5,5.464525827583726,3.552713678800501E-15,6.5014125486738205E-16
16,32,6,5.464525827583726,3.552713678800501E-15,6.5014125486738205E-16
16,32,7,5.464525827583726,3.552713678800501E-15,6.5014125486738205E-16
16,32,8,5.464525827583727,4.440892098500626E-15,8.126765685842276E-16
16,32,9,5.464525827583727,4.440892098500626E-15,8.126765685842276E-16
16,32,10,5.464525827583727,4.440892098500626E-15,8.126765685842276E-16
16,32,11,5.464525827583728,5.329070518200751E-15,9.752118823010731E-16
16,32,12,5.464525827583728,5.329070518200751E-15,9.752118823010731E-16
16,32,13,5.464525827583729,6.217248937900877E-15,1.1377471960179186E-15
16,32,14,5.464525827583729,6.217248937900877E-15,1.1377471960179186E-15
16,32,15,5.464525827583729,6.217248937900877E-15,1.1377471960179186E-15
16,32,16,5.46452582758373,7.105427357601002E-15,1.3002825097347641E-15
16,32,17,5.46452582758373,7.105427357601002E-15,1.3002825097347641E-15
16,32,18,5.4645258275837305,7.993605777301127E-15,1.4628178234516096E-15
16,32,19,5.4645258275837305,7.993605777301127E-15,1.4628178234516096E-15
16,32,20,5.464525827583732,9.769962616701378E-15,1.7878884508853006E-15
16,32,21,5.464525827583733,1.0658141036401503E-14,1.9504237646021462E-15
16,32,22,5.464525827583733,1.0658141036401503E-14,1.9504237646021462E-15
16,32,23,5.464525827583735,1.2434497875801753E-14,2.2754943920358372E-15
16,32,24,5.464525827583735,1.2434497875801753E-14,2.2754943920358372E-15
16,32,25,5.464525827583736,1.3322676295501878E-14,2.438029705752683E-15
16,32,26,5.464525827583736,1.3322676295501878E-14,2.438029705752683E-15
16,32,27,5.464525827583738,1.509903313490213E-14,2.763100333186374E-15
16,32,28,5.464525827583738,1.509903313490213E-14,2.763100333186374E-15
16,32,29,5.464525827583738,1.509903313490213E-14,2.763100333186374E-15
16,32,30,5.464525827583738,1.509903313490213E-14,2.763100333186374E-15
16,32,31,5.4645258275837385,1.5987211554602254E-14,2.925635646903219E-15
16,32,32,5.4645258275837385,1.5987211554602254E-14,2.925635646903219E-15
16,32,33,5.4645258275837385,1.5987211554602254E-14,2.925635646903219E-15
16,32,34,5.4645258275837385,1.5987211554602254E-14,2.925635646903219E-15
16,32,35,5.464525827583739,1.687538997430238E-14,3.088170960620065E-15
16,32,36,5.464525827583742,1.9539925233402755E-14,3.575776901770601E-15
16,32,37,5.464525827583746,2.3092638912203256E-14,4.225918156637984E-15
16,32,38,5.464525827583746,2.3092638912203256E-14,4.225918156637984E-15
16,32,39,5.4645258275837465,2.398081733190338E-14,4.388453470354829E-15
16,32,40,5.464525827583747,2.4868995751603507E-14,4.5509887840716744E-15
16,32,41,5.464525827583748,2.5757174171303632E-14,4.71352409778852E-15
16,32,42,5.464525827583753,3.019806626980426E-14,5.526200666372748E-15
16,32,43,5.464525827583769,4.618527782440651E-14,8.451836313275968E-15
16,32,44,5.464525827583772,4.973799150320701E-14,9.101977568143349E-15
16,32,45,5.4658807713705135,0.0013549437867910186,2.479526732130281E-4
16,32,46,5.465880771370519,0.0013549437867963476,2.479526732140033E-4
16,32,47,5.465880771370523,0.0013549437868007885,2.47952673214816E-4
16,32,48,5.4668863310723665,0.002360503488644028,4.319685848548334E-4
16,32,49,5.467015209841345,0.00248938225762263,4.5555320556026595E-4
16,64,0,4.3141736098282735,0.0,0.0
16,64,1,4.314173609828281,7.105427357601002E-15,1.6469961573669342E-15
16,64,2,4.314173609828283,9.769962616701378E-15,2.2646197163795345E-15
16,64,3,4.314173609828283,9.769962616701378E-15,2.2646197163795345E-15
16,64,4,4.314173609828284,1.0658141036401503E-14,2.4704942360504015E-15
16,64,5,4.314173609828285,1.1546319456101628E-14,2.676368755721268E-15
16,64,6,4.314173609828286,1.2434497875801753E-14,2.8822432753921347E-15
16,64,7,4.314173609828289,1.509903313490213E-14,3.4998668344047354E-15
16,64,8,4.314173609828289,1.509903313490213E-14,3.4998668344047354E-15
16,64,9,4.3141736098282895,1.5987211554602254E-14,3.7057413540756024E-15
16,64,10,4.3141736098282895,1.5987211554602254E-14,3.7057413540756024E-15
16,64,11,4.31417360982829,1.687538997430238E-14,3.911615873746469E-15
16,64,12,4.314173609828291,1.7763568394002505E-14,4.117490393417336E-15
16,64,13,4.314173609828291,1.7763568394002505E-14,4.117490393417336E-15
16,64,14,4.314173609828293,1.9539925233402755E-14,4.529239432759069E-15
16,64,15,4.314173609828295,2.1316282072803006E-14,4.940988472100803E-15
16,64,16,4.314173609828295,2.1316282072803006E-14,4.940988472100803E-15
16,64,17,4.314173609828296,2.220446049250313E-14,5.146862991771669E-15
16,64,18,4.314173609828297,2.3092638912203256E-14,5.352737511442536E-15
16,64,19,4.314173609828297,2.3092638912203256E-14,5.352737511442536E-15
16,64,20,4.3141736098282975,2.398081733190338E-14,5.558612031113403E-15
16,64,21,4.314173609828298,2.4868995751603507E-14,5.7644865507842695E-15
16,64,22,4.314173609828299,2.5757174171303632E-14,5.9703610704551365E-15
16,64,23,4.314173609828299,2.5757174171303632E-14,5.9703610704551365E-15
16,64,24,4.314173609828299,2.5757174171303632E-14,5.9703610704551365E-15
16,64,25,4.314173609828299,2.5757174171303632E-14,5.9703610704551365E-15
16,64,26,4.3141736098283,2.6645352591003757E-14,6.1762355901260035E-15
16,64,27,4.314173609828301,2.7533531010703882E-14,6.3821101097968705E-15
16,64,28,4.314173609828301,2.7533531010703882E-14,6.3821101097968705E-15
16,64,29,4.314173609828302,2.8421709430404007E-14,6.587984629467737E-15
16,64,30,4.314173609828302,2.8421709430404007E-14,6.587984629467737E-15
16,64,31,4.314173609828303,2.930988785010413E-14,6.793859149138604E-15
16,64,32,4.314173609828304,3.019806626980426E-14,6.999733668809471E-15
16,64,33,4.314173609828305,3.108624468950438E-14,7.205608188480337E-15
16,64,34,4.314173609828305,3.108624468950438E-14,7.205608188480337E-15
16,64,35,4.314173609828305,3.108624468950438E-14,7.205608188480337E-15
16,64,36,4.3141736098283054,3.197442310920451E-14,7.411482708151205E-15
16,64,37,4.314173609828306,3.2862601528904634E-14,7.617357227822071E-15
16,64,38,4.314173609828306,3.2862601528904634E-14,7.617357227822071E-15
16,64,39,4.314173609828307,3.375077994860476E-14,7.823231747492937E-15
16,64,40,4.314173609828307,3.375077994860476E-14,7.823231747492937E-15
16,64,41,4.314173609828308,3.4638958368304884E-14,8.029106267163805E-15
16,64,42,4.314173609828308,3.4638958368304884E-14,8.029106267163805E-15
16,64,43,4.314173609828321,4.796163466380676E-14,1.1117224062226807E-14
16,64,44,4.314173609828323,4.973799150320701E-14,1.1528973101568539E-14
16,64,45,4.31417360982833,5.6843418860808015E-14,1.3175969258935474E-14
16,64,46,4.314173609828333,5.950795411990839E-14,1.3793592817948074E-14
16,64,47,4.314173609828356,8.260059303211165E-14,1.914633032939061E-14
16,64,48,4.314173609828366,9.237055564881302E-14,2.1410950045770145E-14
16,64,49,4.314801325977005,6.277161487311389E-4,1.4550090133162843E-4
16,128,0,3.543708138559045,0.0,0.0
16,128,1,3.543708138559046,8.881784197001252E-16,2.506353189857445E-16
16,128,2,3.54370813855905,4.884981308350689E-15,1.3784942544215948E-15
16,128,3,3.543708138559056,1.0658141036401503E-14,3.0076238278289343E-15
16,128,4,3.5437081385590576,1.2434497875801753E-14,3.5088944658004233E-15
16,128,5,3.543708138559059,1.3766765505351941E-14,3.88484744427904E-15
16,128,6,3.54370813855906,1.4654943925052066E-14,4.135482763264785E-15
16,128,7,3.5437081385590603,1.509903313490213E-14,4.260800422757657E-15
16,128,8,3.5437081385590616,1.6431300764452317E-14,4.636753401236273E-15
16,128,9,3.543708138559062,1.687538997430238E-14,4.762071060729146E-15
16,128,10,3.543708138559063,1.7763568394002505E-14,5.012706379714891E-15
16,128,11,3.5437081385590634,1.8207657603852567E-14,5.138024039207763E-15
16,128,12,3.5437081385590634,1.8207657603852567E-14,5.138024039207763E-15
16,128,13,3.5437081385590647,1.9539925233402755E-14,5.513977017686379E-15
16,128,14,3.543708138559066,2.0872192862952943E-14,5.889929996164996E-15
16,128,15,3.5437081385590687,2.353672812205332E-14,6.64183595312223E-15
16,128,16,3.5437081385590705,2.531308496145357E-14,7.143106591093719E-15
16,128,17,3.5437081385590736,2.8421709430404007E-14,8.020330207543824E-15
16,128,18,3.543708138559074,2.886579864025407E-14,8.145647867036697E-15
16,128,19,3.543708138559074,2.886579864025407E-14,8.145647867036697E-15
16,128,20,3.543708138559075,2.9753977059954195E-14,8.396283186022441E-15
16,128,21,3.543708138559075,2.9753977059954195E-14,8.396283186022441E-15
16,128,22,3.543708138559076,3.064215547965432E-14,8.646918505008185E-15
16,128,23,3.543708138559076,3.064215547965432E-14,8.646918505008185E-15
16,128,24,3.5437081385590763,3.108624468950438E-14,8.772236164501059E-15
16,128,25,3.543708138559077,3.197442310920451E-14,9.022871483486803E-15
16,128,26,3.5437081385590776,3.241851231905457E-14,9.148189142979675E-15
16,128,27,3.54370813855908,3.4638958368304884E-14,9.774777440444036E-15
16,128,28,3.5437081385590807,3.552713678800501E-14,1.0025412759429781E-14
16,128,29,3.5437081385590816,3.6415315207705135E-14,1.0276048078415525E-14
16,128,30,3.543708138559082,3.68594044175552E-14,1.0401365737908397E-14
16,128,31,3.543708138559082,3.68594044175552E-14,1.0401365737908397E-14
16,128,32,3.543708138559083,3.774758283725532E-14,1.0652001056894143E-14
16,128,33,3.5437081385590834,3.8191672047105385E-14,1.0777318716387015E-14
16,128,34,3.543708138559084,3.863576125695545E-14,1.0902636375879887E-14
16,128,35,3.5437081385590843,3.907985046680551E-14,1.1027954035372759E-14
16,128,36,3.5437081385590843,3.907985046680551E-14,1.1027954035372759E-14
16,128,37,3.5437081385590843,3.907985046680551E-14,1.1027954035372759E-14
16,128,38,3.543708138559085,3.9968028886505635E-14,1.1278589354358504E-14
16,128,39,3.543708138559085,3.9968028886505635E-14,1.1278589354358504E-14
16,128,40,3.5437081385590865,4.1300296516055823E-14,1.165454233283712E-14
16,128,41,3.5437081385590865,4.1300296516055823E-14,1.165454233283712E-14
16,128,42,3.54370813855909,4.4853010194856324E-14,1.2657083608780099E-14
16,128,43,3.5437081385590905,4.529709940470639E-14,1.278240126827297E-14
16,128,44,3.543708138559091,4.574118861455645E-14,1.2907718927765843E-14
16,128,45,3.5437081385590945,4.929390229335695E-14,1.3910260203708821E-14
16,128,46,3.543708138559096,5.062616992290714E-14,1.4286213182187437E-14
16,128,47,3.543708138559098,5.284661597215745E-14,1.49128014796518E-14
16,128,48,3.5437081385591,5.46229728115577E-14,1.5414072117623288E-14
16,128,49,3.5437081385591025,5.728750807065808E-14,1.6165978074580523E-14
16,256,0,3.0064110254349456,0.0,0.0
16,256,1,3.0064110254349683,2.2648549702353193E-14,7.53341759019014E-15
16,256,2,3.0064110254349687,2.3092638912203256E-14,7.681131660586024E-15
16,256,3,3.00641102543497,2.4424906541753444E-14,8.12427387177368E-15
16,256,4,3.0064110254349754,2.9753977059954195E-14,9.8968427165243E-15
16,256,5,3.0064110254349776,3.197442310920451E-14,1.0635413068503727E-14
16,256,6,3.006411025434978,3.241851231905457E-14,1.0783127138899611E-14
16,256,7,3.00641102543498,3.419486915845482E-14,1.1373983420483151E-14
16,256,8,3.0064110254349825,3.68594044175552E-14,1.2260267842858461E-14
16,256,9,3.006411025434986,4.04121180963557E-14,1.3441980406025543E-14
16,256,10,3.0064110254349927,4.707345624410664E-14,1.5657691461963818E-14
16,256,11,3.006411025435,5.417888360170764E-14,1.802111658829798E-14
16,256,12,3.006411025435017,7.149836278586008E-14,2.37819653337375E-14
16,256,13,3.0064110254350203,7.460698725481052E-14,2.4815963826508695E-14
16,256,14,3.0064110254350376,9.192646643896296E-14,3.0576812571948214E-14
16,256,15,3.006413413590308,2.3881553623539276E-6,7.943542456934766E-7
16,256,16,3.006413413590314,2.3881553685711765E-6,7.943542477614735E-7
16,256,17,3.006425885171501,1.4859736555461467E-5,4.94268296308941E-6
16,256,18,3.0064258851715095,1.4859736563899162E-5,4.942682965895977E-6
16,256,19,3.0064258851715193,1.4859736573669124E-5,4.942682969145686E-6
16,256,20,3.006425885171527,1.4859736581218641E-5,4.942682971656825E-6
16,256,21,3.006425885171529,1.4859736583439087E-5,4.942682972395396E-6
16,256,22,3.006425885171549,1.4859736603423102E-5,4.942682979042529E-6
16,256,23,3.006425885171564,1.4859736618522135E-5,4.9426829840648076E-6
16,256,24,3.006426797200729,1.5771765783156866E-5,5.246044419649879E-6
16,256,25,3.0064267972007337,1.5771765788041847E-5,5.246044421274733E-6
16,256,26,3.0064303691683905,1.9343733444809885E-5,6.434161291040162E-6
16,256,27,3.006430369168397,1.9343733451471223E-5,6.434161293255872E-6
16,256,28,3.0064303691684398,1.9343733494103788E-5,6.434161307436423E-6
16,256,29,3.006430859157842,1.9833722896489547E-5,6.597142815367419E-6
16,256,30,3.006430859157863,1.983372291736174E-5,6.597142822309981E-6
16,256,31,3.006430859157864,1.983372291824992E-5,6.597142822605409E-6
16,256,32,3.006430859157888,1.9833722942230736E-5,6.597142830581969E-6
16,256,33,3.006466362682523,5.53372475775582E-5,1.8406414528616365E-5
16,256,34,3.006466362682536,5.533724759043679E-5,1.840641453290007E-5
16,256,35,3.006466362682548,5.53372476024272E-5,1.840641453688835E-5
16,256,36,3.0065043288820563,9.330344711067085E-5,3.103482734772514E-5
16,256,37,3.0065043288820767,9.330344713109895E-5,3.103482735451999E-5
16,256,38,3.006504328882077,9.330344713154304E-5,3.103482735466771E-5
16,256,39,3.0065043288820825,9.330344713687211E-5,3.103482735644028E-5
16,256,40,3.006504328882083,9.33034471373162E-5,3.1034827356587986E-5
16,256,41,3.0065043288820865,9.330344714086891E-5,3.10348273577697E-5
16,256,42,3.006504328882098,9.330344715241523E-5,3.103482736161027E-5
16,256,43,3.0065181180040446,1.0709256909890996E-4,3.562139979958881E-5
16,256,44,3.0065181180040463,1.0709256910068632E-4,3.562139980017967E-5
16,256,45,3.0065181180040494,1.0709256910379494E-4,3.5621399801213664E-5
16,256,46,3.0065350735943124,1.2404815936672975E-4,4.1261210898061876E-5
16,256,47,3.006560971187053,1.4994575210725003E-4,4.987533335883671E-5
16,256,48,3.006561333809909,1.5030837496343707E-4,4.999594988569188E-5
16,256,49,3.00656133380992,1.503083749745393E-4,4.999594988938473E-5
16,512,0,2.6112950296112416,0.0,0.0
16,512,1,2.611295029611246,4.440892098500626E-15,1.7006473983760338E-15
16,512,2,2.611295029611249,7.549516567451064E-15,2.8911005772392573E-15
16,512,3,2.6112950296112594,1.7763568394002505E-14,6.802589593504135E-15
16,512,4,2.611295029611281,3.952393967665557E-14,1.51357618455467E-14
16,512,5,2.6112950296112896,4.796163466380676E-14,1.8366991902461164E-14
16,512,6,2.6112950296112913,4.973799150320701E-14,1.904725086181158E-14
16,512,7,2.611295029611295,5.3290705182007514E-14,2.0407768780512406E-14
16,512,8,2.611295029611299,5.728750807065808E-14,2.1938351439050836E-14
16,512,9,2.611295029611325,8.348877145181177E-14,3.197217108946944E-14
16,512,10,2.611296334496325,1.3048850835417625E-6,4.997080256136466E-7
16,512,11,2.6112963344963265,1.30488508487403E-6,4.997080261238408E-7
16,512,12,2.6112963344963287,1.3048850870944761E-6,4.997080269741646E-7
16,512,13,2.61129633449633,1.3048850884267438E-6,4.997080274843588E-7
16,512,14,2.61129633449633,1.3048850884267438E-6,4.997080274843588E-7
16,512,15,2.611296334496336,1.3048850941999035E-6,4.997080296952003E-7
16,512,16,2.6112963344963416,1.3048850999730632E-6,4.99708031906042E-7
16,512,17,2.611296334496343,1.3048851013053309E-6,4.997080324162362E-7
16,512,18,2.6112963344963487,1.3048851070784906E-6,4.997080346270778E-7
16,512,19,2.6112963344963522,1.3048851106312043E-6,4.997080359875957E-7
16,512,20,2.611296334496365,1.3048851235097914E-6,4.997080409194732E-7
16,512,21,2.6112963344963656,1.3048851239538806E-6,4.99708041089538E-7
16,512,22,2.6112963344963704,1.3048851288388619E-6,4.997080429602501E-7
16,512,23,2.6112963344963753,1.3048851337238432E-6,4.997080448309622E-7
16,512,24,2.6112963344963775,1.3048851359442892E-6,4.99708045681286E-7
16,512,25,2.6112963344963815,1.3048851399410921E-6,4.997080472118686E-7
16,512,26,2.6112963344963873,1.3048851457142518E-6,4.997080494227102E-7
16,512,27,2.611296334496388,1.3048851466024303E-6,4.997080497628397E-7
16,512,28,2.6112963344963886,1.3048851470465195E-6,4.997080499329044E-7
16,512,29,2.61129633449639,1.3048851483787871E-6,4.997080504430986E-7
16,512,30,2.6112963344963935,1.3048851519315008E-6,4.997080518036166E-7
16,512,31,2.6112963344963944,1.3048851528196792E-6,4.997080521437461E-7
16,512,32,2.6112963344963966,1.3048851550401253E-6,4.997080529940698E-7
16,512,33,2.611296334496398,1.3048851563723929E-6,4.99708053504264E-7
16,512,34,2.611296334496408,1.3048851665864447E-6,4.99708057415753E-7
16,512,35,2.6112963344964246,1.3048851830177455E-6,4.997080637081483E-7
16,512,36,2.611311370460281,1.6340849039231387E-5,6.257756727574418E-6
16,512,37,2.6113113704602955,1.634084905388633E-5,6.257756733186555E-6
16,512,38,2.611311370460306,1.634084906454447E-5,6.2577567372681085E-6
16,512,39,2.6113584458779475,6.341626670591793E-5,2.4285370280568823E-5
16,512,40,2.61135844587799,6.34162667485505E-5,2.428537029689504E-5
16,512,41,2.611358445878004,6.341626676231726E-5,2.4285370302167045E-5
16,512,42,2.611358445878029,6.341626678718626E-5,2.428537031169067E-5
16,512,43,2.6114993076324344,2.0427802119282745E-4,7.822862559625808E-5
16,512,44,2.611550844814173,2.558152029314975E-4,9.79648795063889E-5
16,512,45,2.611550844814173,2.558152029314975E-4,9.79648795063889E-5
16,512,46,2.611550844814213,2.5581520297146554E-4,9.796487952169472E-5
16,512,47,2.6115508448142375,2.5581520299589044E-4,9.796487953104828E-5
16,512,48,2.6116625397514657,3.675101402240699E-4,1.4073865115072165E-4
16,512,49,2.611705434056954,4.104044457124978E-4,1.5716510048027665E-4
16,1024,0,2.259552440114554,0.0,0.0
16,1024,1,2.2595524401145557,1.7763568394002505E-15,7.861542878421505E-16
16,1024,2,2.2595524401145597,5.773159728050814E-15,2.555001435486989E-15
16,1024,3,2.2595524401145624,8.43769498715119E-15,3.734232867250215E-15
16,1024,4,2.2595524401145637,9.769962616701378E-15,4.323848583131827E-15
16,1024,5,2.2595524401145637,9.769962616701378E-15,4.323848583131827E-15
16,1024,6,2.2595524401145655,1.1546319456101628E-14,5.110002870973978E-15
16,1024,7,2.25955244011457,1.5987211554602254E-14,7.075388590579354E-15
16,1024,8,2.2595524401145712,1.7319479184152442E-14,7.665004306460967E-15
16,1024,9,2.2595524401145837,2.9753977059954195E-14,1.316808432135602E-14
16,1024,10,2.2595524401145854,3.1530333899354446E-14,1.395423860919817E-14
16,1024,11,2.259552440114589,3.5083047578154947E-14,1.5526547184882473E-14
16,1024,12,2.2595524401145903,3.6415315207705135E-14,1.6116162900764086E-14
16,1024,13,2.2595524401145908,3.68594044175552E-14,1.631270147272462E-14
16,1024,14,2.2595524401145965,4.263256414560601E-14,1.8867702908211612E-14
16,1024,15,2.2595524401145988,4.4853010194856324E-14,1.98503957680143E-14
16,1024,16,2.2595524401146028,4.884981308350689E-14,2.161924291565914E-14
16,1024,17,2.2595524401146054,5.1514348342607263E-14,2.2798474347422362E-14
16,1024,18,2.2595524401146085,5.46229728115577E-14,2.4174244351146127E-14
16,1024,19,2.259552440114613,5.906386491005833E-14,2.6139630070751502E-14
16,1024,20,2.259552440114615,6.128431095930864E-14,2.7122322930554193E-14
16,1024,21,2.259552440114616,6.217248937900877E-14,2.7515400074475267E-14
16,1024,22,2.259552440114618,6.394884621840902E-14,2.8301554362317416E-14
16,1024,23,2.25955244011462,6.616929226765933E-14,2.92842472221201E-14
16,1024,24,2.259552440114621,6.705747068735946E-14,2.967732436604118E-14
16,1024,25,2.259552440114632,7.815970093361102E-14,3.459078866505462E-14
16,1024,26,2.2595524401146356,8.171241461241152E-14,3.616309724073892E-14
16,1024,27,2.259552440114646,9.192646643896296E-14,4.068348439583129E-14
16,1024,28,2.259552440114658,1.0391687510491465E-13,4.59900258387658E-14
16,1024,29,2.25955244011466,1.0613732115416497E-13,4.697271869856849E-14
16,1024,30,2.2595524401146627,1.0880185641326534E-13,4.8151950130331715E-14
16,1024,31,2.259552440114682,1.2789769243681803E-13,5.660310872463483E-14
16,1024,32,2.259552440114712,1.580957587066223E-13,6.996773161795139E-14
16,1024,33,2.2595524401147347,1.8074430840897548E-13,7.999119878793882E-14
16,1024,34,2.2595528926484802,4.5253392633171075E-7,2.002759122991491E-7
16,1024,35,2.2595528926485002,4.525339463157252E-7,2.0027592114338483E-7
16,1024,36,2.2595528926485096,4.525339556415986E-7,2.0027592527069485E-7
16,1024,37,2.2595528926485096,4.525339556415986E-7,2.0027592527069485E-7
16,1024,38,2.259552892648513,4.525339591943123E-7,2.0027592684300344E-7
16,1024,39,2.2595528926485136,4.525339596384015E-7,2.00275927039542E-7
16,1024,40,2.2595528926485198,4.525339658556504E-7,2.00275929791082E-7
16,1024,41,2.2595528926485415,4.525339876160217E-7,2.0027593942147203E-7
16,1024,42,2.2595528926485575,4.5253400360323326E-7,2.002759464968606E-7
16,1024,43,2.259552892648559,4.525340049355009E-7,2.0027594708647633E-7
16,1024,44,2.259552892648571,4.5253401692590955E-7,2.0027595239301778E-7
16,1024,45,2.2595528926485717,4.52534017814088E-7,2.0027595278609493E-7
16,1024,46,2.259552892648579,4.5253402491951533E-7,2.0027595593071208E-7
16,1024,47,2.259552892648603,4.5253404890033266E-7,2.0027596654379496E-7
16,1024,48,2.2595528926486197,4.5253406577572264E-7,2.002759740122607E-7
16,1024,49,2.259567863439,1.542332444604E-5,6.825831599313567E-6


==> static-results-v2/static-16-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,3.0317640282203828E-9
6,3.791670861267421E-8
7,2.7082966990500503E-8
8,5.071845093689501E-8
16,2.4053265249081216E-7
32,1.7750537803820446E-8
64,9.111373683878208E-8
128,4.24473103789035E-8
256,1.956906880974084E-7
512,1.3241567157603967E-7
1024,1.7837529359315813E-7


==> static-results-v2/static-16-distributions-0.csv <==
n,lambda,attempt,distance,probability
16,1,0,1,1.0
16,1,0,2,0.0
16,1,0,3,0.0
16,1,0,4,0.0
16,1,0,5,0.0
16,1,0,6,0.0
16,1,0,7,0.0
16,1,0,8,0.0
16,1,0,9,0.0
16,1,0,10,0.0
16,1,0,11,0.0
16,1,0,12,0.0
16,1,0,13,0.0
16,1,0,14,0.0
16,1,0,15,0.0
16,1,0,16,0.0
16,2,0,1,1.0
16,2,0,2,0.0
16,2,0,3,0.0
16,2,0,4,0.0
16,2,0,5,0.0
16,2,0,6,0.0
16,2,0,7,0.0
16,2,0,8,0.0
16,2,0,9,0.0
16,2,0,10,0.0
16,2,0,11,0.0
16,2,0,12,0.0
16,2,0,13,0.0
16,2,0,14,0.0
16,2,0,15,0.0
16,2,0,16,0.0
16,3,0,1,1.0
16,3,0,2,0.0
16,3,0,3,0.0
16,3,0,4,0.0
16,3,0,5,0.0
16,3,0,6,0.0
16,3,0,7,0.0
16,3,0,8,0.0
16,3,0,9,0.0
16,3,0,10,0.0
16,3,0,11,0.0
16,3,0,12,0.0
16,3,0,13,0.0
16,3,0,14,0.0
16,3,0,15,0.0
16,3,0,16,0.0
16,4,0,1,1.0
16,4,0,2,0.0
16,4,0,3,0.0
16,4,0,4,0.0
16,4,0,5,0.0
16,4,0,6,0.0
16,4,0,7,0.0
16,4,0,8,0.0
16,4,0,9,0.0
16,4,0,10,0.0
16,4,0,11,0.0
16,4,0,12,0.0
16,4,0,13,0.0
16,4,0,14,0.0
16,4,0,15,0.0
16,4,0,16,0.0
16,5,0,1,0.9703615580525328
16,5,0,2,0.0
16,5,0,3,0.0
16,5,0,4,0.0
16,5,0,5,0.0
16,5,0,6,0.0
16,5,0,7,0.0
16,5,0,8,0.0
16,5,0,9,0.0
16,5,0,10,0.0
16,5,0,11,0.0
16,5,0,12,0.0
16,5,0,13,0.0
16,5,0,14,0.0
16,5,0,15,0.0
16,5,0,16,0.029638441947467266
16,6,0,1,0.9462757598006735
16,6,0,2,0.0
16,6,0,3,0.0
16,6,0,4,0.0
16,6,0,5,0.0
16,6,0,6,0.0
16,6,0,7,0.0
16,6,0,8,0.0
16,6,0,9,0.0
16,6,0,10,0.0
16,6,0,11,0.0
16,6,0,12,0.0
16,6,0,13,0.0
16,6,0,14,3.576685728043943E-4
16,6,0,15,0.0
16,6,0,16,0.053366571626522155
16,7,0,1,0.9241432712497503
16,7,0,2,0.0
16,7,0,3,0.0
16,7,0,4,0.0
16,7,0,5,0.0
16,7,0,6,0.0
16,7,0,7,0.0
16,7,0,8,0.0
16,7,0,9,0.0
16,7,0,10,0.0
16,7,0,11,0.0
16,7,0,12,0.0
16,7,0,13,0.0
16,7,0,14,0.05850161779716602
16,7,0,15,0.0
16,7,0,16,0.01735511095308384
16,8,0,1,0.8952133456364901
16,8,0,2,0.0
16,8,0,3,0.0
16,8,0,4,0.0
16,8,0,5,0.0
16,8,0,6,0.034798645413813716
16,8,0,7,0.0
16,8,0,8,0.0
16,8,0,9,0.0
16,8,0,10,0.0
16,8,0,11,0.0
16,8,0,12,0.0
16,8,0,13,0.0
16,8,0,14,0.06660810020345923
16,8,0,15,0.0
16,8,0,16,0.0033799087462368306
16,16,0,1,0.6799609508462743
16,16,0,2,0.20964235764600994
16,16,0,3,0.0
16,16,0,4,0.02636792997529242
16,16,0,5,0.0
16,16,0,6,0.0
16,16,0,7,0.0
16,16,0,8,0.0
16,16,0,9,0.0
16,16,0,10,0.0
16,16,0,11,0.0
16,16,0,12,0.0
16,16,0,13,0.04495432615893551
16,16,0,14,0.03135688067365715
16,16,0,15,0.007717554699830765
16,16,0,16,0.0
16,32,0,1,0.5220613840499949
16,32,0,2,0.33134566637522694
16,32,0,3,0.0
16,32,0,4,0.0
16,32,0,5,0.0
16,32,0,6,0.0
16,32,0,7,0.0
16,32,0,8,0.0
16,32,0,9,0.0
16,32,0,10,0.0
16,32,0,11,0.10443079966559046
16,32,0,12,0.0421621499091876
16,32,0,13,0.0
16,32,0,14,0.0
16,32,0,15,0.0
16,32,0,16,0.0
16,64,0,1,0.3895255608091592
16,64,0,2,0.37804172398179486
16,64,0,3,0.0
16,64,0,4,0.0
16,64,0,5,0.0
16,64,0,6,0.0
16,64,0,7,0.0
16,64,0,8,0.0
16,64,0,9,0.14939692340322266
16,64,0,10,0.0481120125224498
16,64,0,11,0.0
16,64,0,12,0.034923779283373396
16,64,0,13,0.0
16,64,0,14,0.0
16,64,0,15,0.0
16,64,0,16,0.0
16,128,0,1,0.2733133665385046
16,128,0,2,0.3830998154866245
16,128,0,3,0.061268105621101146
16,128,0,4,0.0
16,128,0,5,0.0
16,128,0,6,0.0
16,128,0,7,0.0
16,128,0,8,0.0
16,128,0,9,0.14929504683491565
16,128,0,10,0.1330236655188543
16,128,0,11,0.0
16,128,0,12,0.0
16,128,0,13,0.0
16,128,0,14,0.0
16,128,0,15,0.0
16,128,0,16,0.0
16,256,0,1,0.18677775386274265
16,256,0,2,0.3553809859413846
16,256,0,3,0.12020491269687529
16,256,0,4,0.0
16,256,0,5,0.0
16,256,0,6,0.0
16,256,0,7,0.0
16,256,0,8,0.09753767864273093
16,256,0,9,0.1513301740646997
16,256,0,10,0.08183956916629041
16,256,0,11,0.00320501134274248
16,256,0,12,0.0
16,256,0,13,0.0
16,256,0,14,0.0
16,256,0,15,0.0031286010469134752
16,256,0,16,5.953132356204871E-4
16,512,0,1,0.11513785551496737
16,512,0,2,0.2968324381982533
16,512,0,3,0.1801394268431775
16,512,0,4,0.0
16,512,0,5,0.0
16,512,0,6,0.0
16,512,0,7,0.0
16,512,0,8,0.19755648022558114
16,512,0,9,0.1768597626585828
16,512,0,10,0.0
16,512,0,11,0.0
16,512,0,12,0.023764593924207614
16,512,0,13,0.006994927599248116
16,512,0,14,0.0023144130720017773
16,512,0,15,4.0010196398052424E-4
16,512,0,16,0.0
16,1024,0,1,0.06341511453279705
16,1024,0,2,0.2785380623718446
16,1024,0,3,0.14065088302030285
16,1024,0,4,0.0
16,1024,0,5,0.0
16,1024,0,6,0.006171156251521024
16,1024,0,7,0.031179089373973005
16,1024,0,8,0.2372671699730359
16,1024,0,9,0.19482661374778387
16,1024,0,10,0.0
16,1024,0,11,0.0
16,1024,0,12,0.03567542087830987
16,1024,0,13,0.012045177105719935
16,1024,0,14,2.3131274471204681E-4
16,1024,0,15,0.0
16,1024,0,16,0.0


==> static-results-v2/static-16-distributions.csv <==
n,lambda,attempt,distance,probability
16,1,0,1,1.0
16,1,0,2,0.0
16,1,0,3,0.0
16,1,0,4,0.0
16,1,0,5,0.0
16,1,0,6,0.0
16,1,0,7,0.0
16,1,0,8,0.0
16,1,0,9,0.0
16,1,0,10,0.0
16,1,0,11,0.0
16,1,0,12,0.0
16,1,0,13,0.0
16,1,0,14,0.0
16,1,0,15,0.0
16,1,0,16,0.0
16,1,1,1,1.0
16,1,1,2,0.0
16,1,1,3,0.0
16,1,1,4,0.0
16,1,1,5,0.0
16,1,1,6,0.0
16,1,1,7,0.0
16,1,1,8,0.0
16,1,1,9,0.0
16,1,1,10,0.0
16,1,1,11,0.0
16,1,1,12,0.0
16,1,1,13,0.0
16,1,1,14,0.0
16,1,1,15,0.0
16,1,1,16,0.0
16,1,2,1,1.0
16,1,2,2,0.0
16,1,2,3,0.0
16,1,2,4,0.0
16,1,2,5,0.0
16,1,2,6,0.0
16,1,2,7,0.0
16,1,2,8,0.0
16,1,2,9,0.0
16,1,2,10,0.0
16,1,2,11,0.0
16,1,2,12,0.0
16,1,2,13,0.0
16,1,2,14,0.0
16,1,2,15,0.0
16,1,2,16,0.0
16,1,3,1,1.0
16,1,3,2,0.0
16,1,3,3,0.0
16,1,3,4,0.0
16,1,3,5,0.0
16,1,3,6,0.0
16,1,3,7,0.0
16,1,3,8,0.0
16,1,3,9,0.0
16,1,3,10,0.0
16,1,3,11,0.0
16,1,3,12,0.0
16,1,3,13,0.0
16,1,3,14,0.0
16,1,3,15,0.0
16,1,3,16,0.0
16,1,4,1,1.0
16,1,4,2,0.0
16,1,4,3,0.0
16,1,4,4,0.0
16,1,4,5,0.0
16,1,4,6,0.0
16,1,4,7,0.0
16,1,4,8,0.0
16,1,4,9,0.0
16,1,4,10,0.0
16,1,4,11,0.0
16,1,4,12,0.0
16,1,4,13,0.0
16,1,4,14,0.0
16,1,4,15,0.0
16,1,4,16,0.0
16,1,5,1,1.0
16,1,5,2,0.0
16,1,5,3,0.0
16,1,5,4,0.0
16,1,5,5,0.0
16,1,5,6,0.0
16,1,5,7,0.0
16,1,5,8,0.0
16,1,5,9,0.0
16,1,5,10,0.0
16,1,5,11,0.0
16,1,5,12,0.0
16,1,5,13,0.0
16,1,5,14,0.0
16,1,5,15,0.0
16,1,5,16,0.0
16,1,6,1,1.0
16,1,6,2,0.0
16,1,6,3,0.0
16,1,6,4,0.0
16,1,6,5,0.0
16,1,6,6,0.0
16,1,6,7,0.0
16,1,6,8,0.0
16,1,6,9,0.0
16,1,6,10,0.0
16,1,6,11,0.0
16,1,6,12,0.0
16,1,6,13,0.0
16,1,6,14,0.0
16,1,6,15,0.0
16,1,6,16,0.0
16,1,7,1,1.0
16,1,7,2,0.0
16,1,7,3,0.0
16,1,7,4,0.0
16,1,7,5,0.0
16,1,7,6,0.0
16,1,7,7,0.0
16,1,7,8,0.0
16,1,7,9,0.0
16,1,7,10,0.0
16,1,7,11,0.0
16,1,7,12,0.0
16,1,7,13,0.0
16,1,7,14,0.0
16,1,7,15,0.0
16,1,7,16,0.0
16,1,8,1,1.0
16,1,8,2,0.0
16,1,8,3,0.0
16,1,8,4,0.0
16,1,8,5,0.0
16,1,8,6,0.0
16,1,8,7,0.0
16,1,8,8,0.0
16,1,8,9,0.0
16,1,8,10,0.0
16,1,8,11,0.0
16,1,8,12,0.0
16,1,8,13,0.0
16,1,8,14,0.0
16,1,8,15,0.0
16,1,8,16,0.0
16,1,9,1,1.0
16,1,9,2,0.0
16,1,9,3,0.0
16,1,9,4,0.0
16,1,9,5,0.0
16,1,9,6,0.0
16,1,9,7,0.0
16,1,9,8,0.0
16,1,9,9,0.0
16,1,9,10,0.0
16,1,9,11,0.0
16,1,9,12,0.0
16,1,9,13,0.0
16,1,9,14,0.0
16,1,9,15,0.0
16,1,9,16,0.0
16,1,10,1,1.0
16,1,10,2,0.0
16,1,10,3,0.0
16,1,10,4,0.0
16,1,10,5,0.0
16,1,10,6,0.0
16,1,10,7,0.0
16,1,10,8,0.0
16,1,10,9,0.0
16,1,10,10,0.0
16,1,10,11,0.0
16,1,10,12,0.0
16,1,10,13,0.0
16,1,10,14,0.0
16,1,10,15,0.0
16,1,10,16,0.0
16,1,11,1,1.0
16,1,11,2,0.0
16,1,11,3,0.0
16,1,11,4,0.0
16,1,11,5,0.0
16,1,11,6,0.0
16,1,11,7,0.0
16,1,11,8,0.0
16,1,11,9,0.0
16,1,11,10,0.0
16,1,11,11,0.0
16,1,11,12,0.0
16,1,11,13,0.0
16,1,11,14,0.0
16,1,11,15,0.0
16,1,11,16,0.0
16,1,12,1,1.0
16,1,12,2,0.0
16,1,12,3,0.0
16,1,12,4,0.0
16,1,12,5,0.0
16,1,12,6,0.0
16,1,12,7,0.0
16,1,12,8,0.0
16,1,12,9,0.0
16,1,12,10,0.0
16,1,12,11,0.0
16,1,12,12,0.0
16,1,12,13,0.0
16,1,12,14,0.0
16,1,12,15,0.0
16,1,12,16,0.0
16,1,13,1,1.0
16,1,13,2,0.0
16,1,13,3,0.0
16,1,13,4,0.0
16,1,13,5,0.0
16,1,13,6,0.0
16,1,13,7,0.0
16,1,13,8,0.0
16,1,13,9,0.0
16,1,13,10,0.0
16,1,13,11,0.0
16,1,13,12,0.0
16,1,13,13,0.0
16,1,13,14,0.0
16,1,13,15,0.0
16,1,13,16,0.0
16,1,14,1,1.0
16,1,14,2,0.0
16,1,14,3,0.0
16,1,14,4,0.0
16,1,14,5,0.0
16,1,14,6,0.0
16,1,14,7,0.0
16,1,14,8,0.0
16,1,14,9,0.0
16,1,14,10,0.0
16,1,14,11,0.0
16,1,14,12,0.0
16,1,14,13,0.0
16,1,14,14,0.0
16,1,14,15,0.0
16,1,14,16,0.0
16,1,15,1,1.0
16,1,15,2,0.0
16,1,15,3,0.0
16,1,15,4,0.0
16,1,15,5,0.0
16,1,15,6,0.0
16,1,15,7,0.0
16,1,15,8,0.0
16,1,15,9,0.0
16,1,15,10,0.0
16,1,15,11,0.0
16,1,15,12,0.0
16,1,15,13,0.0
16,1,15,14,0.0
16,1,15,15,0.0
16,1,15,16,0.0
16,1,16,1,1.0
16,1,16,2,0.0
16,1,16,3,0.0
16,1,16,4,0.0
16,1,16,5,0.0
16,1,16,6,0.0
16,1,16,7,0.0
16,1,16,8,0.0
16,1,16,9,0.0
16,1,16,10,0.0
16,1,16,11,0.0
16,1,16,12,0.0
16,1,16,13,0.0
16,1,16,14,0.0
16,1,16,15,0.0
16,1,16,16,0.0
16,1,17,1,1.0
16,1,17,2,0.0
16,1,17,3,0.0
16,1,17,4,0.0
16,1,17,5,0.0
16,1,17,6,0.0
16,1,17,7,0.0
16,1,17,8,0.0
16,1,17,9,0.0
16,1,17,10,0.0
16,1,17,11,0.0
16,1,17,12,0.0
16,1,17,13,0.0
16,1,17,14,0.0
16,1,17,15,0.0
16,1,17,16,0.0
16,1,18,1,1.0
16,1,18,2,0.0
16,1,18,3,0.0
16,1,18,4,0.0
16,1,18,5,0.0
16,1,18,6,0.0
16,1,18,7,0.0
16,1,18,8,0.0
16,1,18,9,0.0
16,1,18,10,0.0
16,1,18,11,0.0
16,1,18,12,0.0
16,1,18,13,0.0
16,1,18,14,0.0
16,1,18,15,0.0
16,1,18,16,0.0
16,1,19,1,1.0
16,1,19,2,0.0
16,1,19,3,0.0
16,1,19,4,0.0
16,1,19,5,0.0
16,1,19,6,0.0
16,1,19,7,0.0
16,1,19,8,0.0
16,1,19,9,0.0
16,1,19,10,0.0
16,1,19,11,0.0
16,1,19,12,0.0
16,1,19,13,0.0
16,1,19,14,0.0
16,1,19,15,0.0
16,1,19,16,0.0
16,1,20,1,1.0
16,1,20,2,0.0
16,1,20,3,0.0
16,1,20,4,0.0
16,1,20,5,0.0
16,1,20,6,0.0
16,1,20,7,0.0
16,1,20,8,0.0
16,1,20,9,0.0
16,1,20,10,0.0
16,1,20,11,0.0
16,1,20,12,0.0
16,1,20,13,0.0
16,1,20,14,0.0
16,1,20,15,0.0
16,1,20,16,0.0
16,1,21,1,1.0
16,1,21,2,0.0
16,1,21,3,0.0
16,1,21,4,0.0
16,1,21,5,0.0
16,1,21,6,0.0
16,1,21,7,0.0
16,1,21,8,0.0
16,1,21,9,0.0
16,1,21,10,0.0
16,1,21,11,0.0
16,1,21,12,0.0
16,1,21,13,0.0
16,1,21,14,0.0
16,1,21,15,0.0
16,1,21,16,0.0
16,1,22,1,1.0
16,1,22,2,0.0
16,1,22,3,0.0
16,1,22,4,0.0
16,1,22,5,0.0
16,1,22,6,0.0
16,1,22,7,0.0
16,1,22,8,0.0
16,1,22,9,0.0
16,1,22,10,0.0
16,1,22,11,0.0
16,1,22,12,0.0
16,1,22,13,0.0
16,1,22,14,0.0
16,1,22,15,0.0
16,1,22,16,0.0
16,1,23,1,1.0
16,1,23,2,0.0
16,1,23,3,0.0
16,1,23,4,0.0
16,1,23,5,0.0
16,1,23,6,0.0
16,1,23,7,0.0
16,1,23,8,0.0
16,1,23,9,0.0
16,1,23,10,0.0
16,1,23,11,0.0
16,1,23,12,0.0
16,1,23,13,0.0
16,1,23,14,0.0
16,1,23,15,0.0
16,1,23,16,0.0
16,1,24,1,1.0
16,1,24,2,0.0
16,1,24,3,0.0
16,1,24,4,0.0
16,1,24,5,0.0
16,1,24,6,0.0
16,1,24,7,0.0
16,1,24,8,0.0
16,1,24,9,0.0
16,1,24,10,0.0
16,1,24,11,0.0
16,1,24,12,0.0
16,1,24,13,0.0
16,1,24,14,0.0
16,1,24,15,0.0
16,1,24,16,0.0
16,1,25,1,1.0
16,1,25,2,0.0
16,1,25,3,0.0
16,1,25,4,0.0
16,1,25,5,0.0
16,1,25,6,0.0
16,1,25,7,0.0
16,1,25,8,0.0
16,1,25,9,0.0
16,1,25,10,0.0
16,1,25,11,0.0
16,1,25,12,0.0
16,1,25,13,0.0
16,1,25,14,0.0
16,1,25,15,0.0
16,1,25,16,0.0
16,1,26,1,1.0
16,1,26,2,0.0
16,1,26,3,0.0
16,1,26,4,0.0
16,1,26,5,0.0
16,1,26,6,0.0
16,1,26,7,0.0
16,1,26,8,0.0
16,1,26,9,0.0
16,1,26,10,0.0
16,1,26,11,0.0
16,1,26,12,0.0
16,1,26,13,0.0
16,1,26,14,0.0
16,1,26,15,0.0
16,1,26,16,0.0
16,1,27,1,1.0
16,1,27,2,0.0
16,1,27,3,0.0
16,1,27,4,0.0
16,1,27,5,0.0
16,1,27,6,0.0
16,1,27,7,0.0
16,1,27,8,0.0
16,1,27,9,0.0
16,1,27,10,0.0
16,1,27,11,0.0
16,1,27,12,0.0
16,1,27,13,0.0
16,1,27,14,0.0
16,1,27,15,0.0
16,1,27,16,0.0
16,1,28,1,1.0
16,1,28,2,0.0
16,1,28,3,0.0
16,1,28,4,0.0
16,1,28,5,0.0
16,1,28,6,0.0
16,1,28,7,0.0
16,1,28,8,0.0
16,1,28,9,0.0
16,1,28,10,0.0
16,1,28,11,0.0
16,1,28,12,0.0
16,1,28,13,0.0
16,1,28,14,0.0
16,1,28,15,0.0
16,1,28,16,0.0
16,1,29,1,1.0
16,1,29,2,0.0
16,1,29,3,0.0
16,1,29,4,0.0
16,1,29,5,0.0
16,1,29,6,0.0
16,1,29,7,0.0
16,1,29,8,0.0
16,1,29,9,0.0
16,1,29,10,0.0
16,1,29,11,0.0
16,1,29,12,0.0
16,1,29,13,0.0
16,1,29,14,0.0
16,1,29,15,0.0
16,1,29,16,0.0
16,1,30,1,1.0
16,1,30,2,0.0
16,1,30,3,0.0
16,1,30,4,0.0
16,1,30,5,0.0
16,1,30,6,0.0
16,1,30,7,0.0
16,1,30,8,0.0
16,1,30,9,0.0
16,1,30,10,0.0
16,1,30,11,0.0
16,1,30,12,0.0
16,1,30,13,0.0
16,1,30,14,0.0
16,1,30,15,0.0
16,1,30,16,0.0
16,1,31,1,1.0
16,1,31,2,0.0
16,1,31,3,0.0
16,1,31,4,0.0
16,1,31,5,0.0
16,1,31,6,0.0
16,1,31,7,0.0
16,1,31,8,0.0
16,1,31,9,0.0
16,1,31,10,0.0
16,1,31,11,0.0
16,1,31,12,0.0
16,1,31,13,0.0
16,1,31,14,0.0
16,1,31,15,0.0
16,1,31,16,0.0
16,1,32,1,1.0
16,1,32,2,0.0
16,1,32,3,0.0
16,1,32,4,0.0
16,1,32,5,0.0
16,1,32,6,0.0
16,1,32,7,0.0
16,1,32,8,0.0
16,1,32,9,0.0
16,1,32,10,0.0
16,1,32,11,0.0
16,1,32,12,0.0
16,1,32,13,0.0
16,1,32,14,0.0
16,1,32,15,0.0
16,1,32,16,0.0
16,1,33,1,1.0
16,1,33,2,0.0
16,1,33,3,0.0
16,1,33,4,0.0
16,1,33,5,0.0
16,1,33,6,0.0
16,1,33,7,0.0
16,1,33,8,0.0
16,1,33,9,0.0
16,1,33,10,0.0
16,1,33,11,0.0
16,1,33,12,0.0
16,1,33,13,0.0
16,1,33,14,0.0
16,1,33,15,0.0
16,1,33,16,0.0
16,1,34,1,1.0
16,1,34,2,0.0
16,1,34,3,0.0
16,1,34,4,0.0
16,1,34,5,0.0
16,1,34,6,0.0
16,1,34,7,0.0
16,1,34,8,0.0
16,1,34,9,0.0
16,1,34,10,0.0
16,1,34,11,0.0
16,1,34,12,0.0
16,1,34,13,0.0
16,1,34,14,0.0
16,1,34,15,0.0
16,1,34,16,0.0
16,1,35,1,1.0
16,1,35,2,0.0
16,1,35,3,0.0
16,1,35,4,0.0
16,1,35,5,0.0
16,1,35,6,0.0
16,1,35,7,0.0
16,1,35,8,0.0
16,1,35,9,0.0
16,1,35,10,0.0
16,1,35,11,0.0
16,1,35,12,0.0
16,1,35,13,0.0
16,1,35,14,0.0
16,1,35,15,0.0
16,1,35,16,0.0
16,1,36,1,1.0
16,1,36,2,0.0
16,1,36,3,0.0
16,1,36,4,0.0
16,1,36,5,0.0
16,1,36,6,0.0
16,1,36,7,0.0
16,1,36,8,0.0
16,1,36,9,0.0
16,1,36,10,0.0
16,1,36,11,0.0
16,1,36,12,0.0
16,1,36,13,0.0
16,1,36,14,0.0
16,1,36,15,0.0
16,1,36,16,0.0
16,1,37,1,1.0
16,1,37,2,0.0
16,1,37,3,0.0
16,1,37,4,0.0
16,1,37,5,0.0
16,1,37,6,0.0
16,1,37,7,0.0
16,1,37,8,0.0
16,1,37,9,0.0
16,1,37,10,0.0
16,1,37,11,0.0
16,1,37,12,0.0
16,1,37,13,0.0
16,1,37,14,0.0
16,1,37,15,0.0
16,1,37,16,0.0
16,1,38,1,1.0
16,1,38,2,0.0
16,1,38,3,0.0
16,1,38,4,0.0
16,1,38,5,0.0
16,1,38,6,0.0
16,1,38,7,0.0
16,1,38,8,0.0
16,1,38,9,0.0
16,1,38,10,0.0
16,1,38,11,0.0
16,1,38,12,0.0
16,1,38,13,0.0
16,1,38,14,0.0
16,1,38,15,0.0
16,1,38,16,0.0
16,1,39,1,1.0
16,1,39,2,0.0
16,1,39,3,0.0
16,1,39,4,0.0
16,1,39,5,0.0
16,1,39,6,0.0
16,1,39,7,0.0
16,1,39,8,0.0
16,1,39,9,0.0
16,1,39,10,0.0
16,1,39,11,0.0
16,1,39,12,0.0
16,1,39,13,0.0
16,1,39,14,0.0
16,1,39,15,0.0
16,1,39,16,0.0
16,1,40,1,1.0
16,1,40,2,0.0
16,1,40,3,0.0
16,1,40,4,0.0
16,1,40,5,0.0
16,1,40,6,0.0
16,1,40,7,0.0
16,1,40,8,0.0
16,1,40,9,0.0
16,1,40,10,0.0
16,1,40,11,0.0
16,1,40,12,0.0
16,1,40,13,0.0
16,1,40,14,0.0
16,1,40,15,0.0
16,1,40,16,0.0
16,1,41,1,1.0
16,1,41,2,0.0
16,1,41,3,0.0
16,1,41,4,0.0
16,1,41,5,0.0
16,1,41,6,0.0
16,1,41,7,0.0
16,1,41,8,0.0
16,1,41,9,0.0
16,1,41,10,0.0
16,1,41,11,0.0
16,1,41,12,0.0
16,1,41,13,0.0
16,1,41,14,0.0
16,1,41,15,0.0
16,1,41,16,0.0
16,1,42,1,1.0
16,1,42,2,0.0
16,1,42,3,0.0
16,1,42,4,0.0
16,1,42,5,0.0
16,1,42,6,0.0
16,1,42,7,0.0
16,1,42,8,0.0
16,1,42,9,0.0
16,1,42,10,0.0
16,1,42,11,0.0
16,1,42,12,0.0
16,1,42,13,0.0
16,1,42,14,0.0
16,1,42,15,0.0
16,1,42,16,0.0
16,1,43,1,1.0
16,1,43,2,0.0
16,1,43,3,0.0
16,1,43,4,0.0
16,1,43,5,0.0
16,1,43,6,0.0
16,1,43,7,0.0
16,1,43,8,0.0
16,1,43,9,0.0
16,1,43,10,0.0
16,1,43,11,0.0
16,1,43,12,0.0
16,1,43,13,0.0
16,1,43,14,0.0
16,1,43,15,0.0
16,1,43,16,0.0
16,1,44,1,1.0
16,1,44,2,0.0
16,1,44,3,0.0
16,1,44,4,0.0
16,1,44,5,0.0
16,1,44,6,0.0
16,1,44,7,0.0
16,1,44,8,0.0
16,1,44,9,0.0
16,1,44,10,0.0
16,1,44,11,0.0
16,1,44,12,0.0
16,1,44,13,0.0
16,1,44,14,0.0
16,1,44,15,0.0
16,1,44,16,0.0
16,1,45,1,1.0
16,1,45,2,0.0
16,1,45,3,0.0
16,1,45,4,0.0
16,1,45,5,0.0
16,1,45,6,0.0
16,1,45,7,0.0
16,1,45,8,0.0
16,1,45,9,0.0
16,1,45,10,0.0
16,1,45,11,0.0
16,1,45,12,0.0
16,1,45,13,0.0
16,1,45,14,0.0
16,1,45,15,0.0
16,1,45,16,0.0
16,1,46,1,1.0
16,1,46,2,0.0
16,1,46,3,0.0
16,1,46,4,0.0
16,1,46,5,0.0
16,1,46,6,0.0
16,1,46,7,0.0
16,1,46,8,0.0
16,1,46,9,0.0
16,1,46,10,0.0
16,1,46,11,0.0
16,1,46,12,0.0
16,1,46,13,0.0
16,1,46,14,0.0
16,1,46,15,0.0
16,1,46,16,0.0
16,1,47,1,1.0
16,1,47,2,0.0
16,1,47,3,0.0
16,1,47,4,0.0
16,1,47,5,0.0
16,1,47,6,0.0
16,1,47,7,0.0
16,1,47,8,0.0
16,1,47,9,0.0
16,1,47,10,0.0
16,1,47,11,0.0
16,1,47,12,0.0
16,1,47,13,0.0
16,1,47,14,0.0
16,1,47,15,0.0
16,1,47,16,0.0
16,1,48,1,1.0
16,1,48,2,0.0
16,1,48,3,0.0
16,1,48,4,0.0
16,1,48,5,0.0
16,1,48,6,0.0
16,1,48,7,0.0
16,1,48,8,0.0
16,1,48,9,0.0
16,1,48,10,0.0
16,1,48,11,0.0
16,1,48,12,0.0
16,1,48,13,0.0
16,1,48,14,0.0
16,1,48,15,0.0
16,1,48,16,0.0
16,1,49,1,1.0
16,1,49,2,0.0
16,1,49,3,0.0
16,1,49,4,0.0
16,1,49,5,0.0
16,1,49,6,0.0
16,1,49,7,0.0
16,1,49,8,0.0
16,1,49,9,0.0
16,1,49,10,0.0
16,1,49,11,0.0
16,1,49,12,0.0
16,1,49,13,0.0
16,1,49,14,0.0
16,1,49,15,0.0
16,1,49,16,0.0
16,2,0,1,1.0
16,2,0,2,0.0
16,2,0,3,0.0
16,2,0,4,0.0
16,2,0,5,0.0
16,2,0,6,0.0
16,2,0,7,0.0
16,2,0,8,0.0
16,2,0,9,0.0
16,2,0,10,0.0
16,2,0,11,0.0
16,2,0,12,0.0
16,2,0,13,0.0
16,2,0,14,0.0
16,2,0,15,0.0
16,2,0,16,0.0
16,2,1,1,1.0
16,2,1,2,0.0
16,2,1,3,0.0
16,2,1,4,0.0
16,2,1,5,0.0
16,2,1,6,0.0
16,2,1,7,0.0
16,2,1,8,0.0
16,2,1,9,0.0
16,2,1,10,0.0
16,2,1,11,0.0
16,2,1,12,0.0
16,2,1,13,0.0
16,2,1,14,0.0
16,2,1,15,0.0
16,2,1,16,0.0
16,2,2,1,1.0
16,2,2,2,0.0
16,2,2,3,0.0
16,2,2,4,0.0
16,2,2,5,0.0
16,2,2,6,0.0
16,2,2,7,0.0
16,2,2,8,0.0
16,2,2,9,0.0
16,2,2,10,0.0
16,2,2,11,0.0
16,2,2,12,0.0
16,2,2,13,0.0
16,2,2,14,0.0
16,2,2,15,0.0
16,2,2,16,0.0
16,2,3,1,1.0
16,2,3,2,0.0
16,2,3,3,0.0
16,2,3,4,0.0
16,2,3,5,0.0
16,2,3,6,0.0
16,2,3,7,0.0
16,2,3,8,0.0
16,2,3,9,0.0
16,2,3,10,0.0
16,2,3,11,0.0
16,2,3,12,0.0
16,2,3,13,0.0
16,2,3,14,0.0
16,2,3,15,0.0
16,2,3,16,0.0
16,2,4,1,1.0
16,2,4,2,0.0
16,2,4,3,0.0
16,2,4,4,0.0
16,2,4,5,0.0
16,2,4,6,0.0
16,2,4,7,0.0
16,2,4,8,0.0
16,2,4,9,0.0
16,2,4,10,0.0
16,2,4,11,0.0
16,2,4,12,0.0
16,2,4,13,0.0
16,2,4,14,0.0
16,2,4,15,0.0
16,2,4,16,0.0
16,2,5,1,1.0
16,2,5,2,0.0
16,2,5,3,0.0
16,2,5,4,0.0
16,2,5,5,0.0
16,2,5,6,0.0
16,2,5,7,0.0
16,2,5,8,0.0
16,2,5,9,0.0
16,2,5,10,0.0
16,2,5,11,0.0
16,2,5,12,0.0
16,2,5,13,0.0
16,2,5,14,0.0
16,2,5,15,0.0
16,2,5,16,0.0
16,2,6,1,1.0
16,2,6,2,0.0
16,2,6,3,0.0
16,2,6,4,0.0
16,2,6,5,0.0
16,2,6,6,0.0
16,2,6,7,0.0
16,2,6,8,0.0
16,2,6,9,0.0
16,2,6,10,0.0
16,2,6,11,0.0
16,2,6,12,0.0
16,2,6,13,0.0
16,2,6,14,0.0
16,2,6,15,0.0
16,2,6,16,0.0
16,2,7,1,1.0
16,2,7,2,0.0
16,2,7,3,0.0
16,2,7,4,0.0
16,2,7,5,0.0
16,2,7,6,0.0
16,2,7,7,0.0
16,2,7,8,0.0
16,2,7,9,0.0
16,2,7,10,0.0
16,2,7,11,0.0
16,2,7,12,0.0
16,2,7,13,0.0
16,2,7,14,0.0
16,2,7,15,0.0
16,2,7,16,0.0
16,2,8,1,1.0
16,2,8,2,0.0
16,2,8,3,0.0
16,2,8,4,0.0
16,2,8,5,0.0
16,2,8,6,0.0
16,2,8,7,0.0
16,2,8,8,0.0
16,2,8,9,0.0
16,2,8,10,0.0
16,2,8,11,0.0
16,2,8,12,0.0
16,2,8,13,0.0
16,2,8,14,0.0
16,2,8,15,0.0
16,2,8,16,0.0
16,2,9,1,1.0
16,2,9,2,0.0
16,2,9,3,0.0
16,2,9,4,0.0
16,2,9,5,0.0
16,2,9,6,0.0
16,2,9,7,0.0
16,2,9,8,0.0
16,2,9,9,0.0
16,2,9,10,0.0
16,2,9,11,0.0
16,2,9,12,0.0
16,2,9,13,0.0
16,2,9,14,0.0
16,2,9,15,0.0
16,2,9,16,0.0
16,2,10,1,1.0
16,2,10,2,0.0
16,2,10,3,0.0
16,2,10,4,0.0
16,2,10,5,0.0
16,2,10,6,0.0
16,2,10,7,0.0
16,2,10,8,0.0
16,2,10,9,0.0
16,2,10,10,0.0
16,2,10,11,0.0
16,2,10,12,0.0
16,2,10,13,0.0
16,2,10,14,0.0
16,2,10,15,0.0
16,2,10,16,0.0
16,2,11,1,1.0
16,2,11,2,0.0
16,2,11,3,0.0
16,2,11,4,0.0
16,2,11,5,0.0
16,2,11,6,0.0
16,2,11,7,0.0
16,2,11,8,0.0
16,2,11,9,0.0
16,2,11,10,0.0
16,2,11,11,0.0
16,2,11,12,0.0
16,2,11,13,0.0
16,2,11,14,0.0
16,2,11,15,0.0
16,2,11,16,0.0
16,2,12,1,1.0
16,2,12,2,0.0
16,2,12,3,0.0
16,2,12,4,0.0
16,2,12,5,0.0
16,2,12,6,0.0
16,2,12,7,0.0
16,2,12,8,0.0
16,2,12,9,0.0
16,2,12,10,0.0
16,2,12,11,0.0
16,2,12,12,0.0
16,2,12,13,0.0
16,2,12,14,0.0
16,2,12,15,0.0
16,2,12,16,0.0
16,2,13,1,1.0
16,2,13,2,0.0
16,2,13,3,0.0
16,2,13,4,0.0
16,2,13,5,0.0
16,2,13,6,0.0
16,2,13,7,0.0
16,2,13,8,0.0
16,2,13,9,0.0
16,2,13,10,0.0
16,2,13,11,0.0
16,2,13,12,0.0
16,2,13,13,0.0
16,2,13,14,0.0
16,2,13,15,0.0
16,2,13,16,0.0
16,2,14,1,1.0
16,2,14,2,0.0
16,2,14,3,0.0
16,2,14,4,0.0
16,2,14,5,0.0
16,2,14,6,0.0
16,2,14,7,0.0
16,2,14,8,0.0
16,2,14,9,0.0
16,2,14,10,0.0
16,2,14,11,0.0
16,2,14,12,0.0
16,2,14,13,0.0
16,2,14,14,0.0
16,2,14,15,0.0
16,2,14,16,0.0
16,2,15,1,1.0
16,2,15,2,0.0
16,2,15,3,0.0
16,2,15,4,0.0
16,2,15,5,0.0
16,2,15,6,0.0
16,2,15,7,0.0
16,2,15,8,0.0
16,2,15,9,0.0
16,2,15,10,0.0
16,2,15,11,0.0
16,2,15,12,0.0
16,2,15,13,0.0
16,2,15,14,0.0
16,2,15,15,0.0
16,2,15,16,0.0
16,2,16,1,1.0
16,2,16,2,0.0
16,2,16,3,0.0
16,2,16,4,0.0
16,2,16,5,0.0
16,2,16,6,0.0
16,2,16,7,0.0
16,2,16,8,0.0
16,2,16,9,0.0
16,2,16,10,0.0
16,2,16,11,0.0
16,2,16,12,0.0
16,2,16,13,0.0
16,2,16,14,0.0
16,2,16,15,0.0
16,2,16,16,0.0
16,2,17,1,1.0
16,2,17,2,0.0
16,2,17,3,0.0
16,2,17,4,0.0
16,2,17,5,0.0
16,2,17,6,0.0
16,2,17,7,0.0
16,2,17,8,0.0
16,2,17,9,0.0
16,2,17,10,0.0
16,2,17,11,0.0
16,2,17,12,0.0
16,2,17,13,0.0
16,2,17,14,0.0
16,2,17,15,0.0
16,2,17,16,0.0
16,2,18,1,1.0
16,2,18,2,0.0
16,2,18,3,0.0
16,2,18,4,0.0
16,2,18,5,0.0
16,2,18,6,0.0
16,2,18,7,0.0
16,2,18,8,0.0
16,2,18,9,0.0
16,2,18,10,0.0
16,2,18,11,0.0
16,2,18,12,0.0
16,2,18,13,0.0
16,2,18,14,0.0
16,2,18,15,0.0
16,2,18,16,0.0
16,2,19,1,1.0
16,2,19,2,0.0
16,2,19,3,0.0
16,2,19,4,0.0
16,2,19,5,0.0
16,2,19,6,0.0
16,2,19,7,0.0
16,2,19,8,0.0
16,2,19,9,0.0
16,2,19,10,0.0
16,2,19,11,0.0
16,2,19,12,0.0
16,2,19,13,0.0
16,2,19,14,0.0
16,2,19,15,0.0
16,2,19,16,0.0
16,2,20,1,1.0
16,2,20,2,0.0
16,2,20,3,0.0
16,2,20,4,0.0
16,2,20,5,0.0
16,2,20,6,0.0
16,2,20,7,0.0
16,2,20,8,0.0
16,2,20,9,0.0
16,2,20,10,0.0
16,2,20,11,0.0
16,2,20,12,0.0
16,2,20,13,0.0
16,2,20,14,0.0
16,2,20,15,0.0
16,2,20,16,0.0
16,2,21,1,1.0
16,2,21,2,0.0
16,2,21,3,0.0
16,2,21,4,0.0
16,2,21,5,0.0
16,2,21,6,0.0
16,2,21,7,0.0
16,2,21,8,0.0
16,2,21,9,0.0
16,2,21,10,0.0
16,2,21,11,0.0
16,2,21,12,0.0
16,2,21,13,0.0
16,2,21,14,0.0
16,2,21,15,0.0
16,2,21,16,0.0
16,2,22,1,1.0
16,2,22,2,0.0
16,2,22,3,0.0
16,2,22,4,0.0
16,2,22,5,0.0
16,2,22,6,0.0
16,2,22,7,0.0
16,2,22,8,0.0
16,2,22,9,0.0
16,2,22,10,0.0
16,2,22,11,0.0
16,2,22,12,0.0
16,2,22,13,0.0
16,2,22,14,0.0
16,2,22,15,0.0
16,2,22,16,0.0
16,2,23,1,1.0
16,2,23,2,0.0
16,2,23,3,0.0
16,2,23,4,0.0
16,2,23,5,0.0
16,2,23,6,0.0
16,2,23,7,0.0
16,2,23,8,0.0
16,2,23,9,0.0
16,2,23,10,0.0
16,2,23,11,0.0
16,2,23,12,0.0
16,2,23,13,0.0
16,2,23,14,0.0
16,2,23,15,0.0
16,2,23,16,0.0
16,2,24,1,1.0
16,2,24,2,0.0
16,2,24,3,0.0
16,2,24,4,0.0
16,2,24,5,0.0
16,2,24,6,0.0
16,2,24,7,0.0
16,2,24,8,0.0
16,2,24,9,0.0
16,2,24,10,0.0
16,2,24,11,0.0
16,2,24,12,0.0
16,2,24,13,0.0
16,2,24,14,0.0
16,2,24,15,0.0
16,2,24,16,0.0
16,2,25,1,1.0
16,2,25,2,0.0
16,2,25,3,0.0
16,2,25,4,0.0
16,2,25,5,0.0
16,2,25,6,0.0
16,2,25,7,0.0
16,2,25,8,0.0
16,2,25,9,0.0
16,2,25,10,0.0
16,2,25,11,0.0
16,2,25,12,0.0
16,2,25,13,0.0
16,2,25,14,0.0
16,2,25,15,0.0
16,2,25,16,0.0
16,2,26,1,1.0
16,2,26,2,0.0
16,2,26,3,0.0
16,2,26,4,0.0
16,2,26,5,0.0
16,2,26,6,0.0
16,2,26,7,0.0
16,2,26,8,0.0
16,2,26,9,0.0
16,2,26,10,0.0
16,2,26,11,0.0
16,2,26,12,0.0
16,2,26,13,0.0
16,2,26,14,0.0
16,2,26,15,0.0
16,2,26,16,0.0
16,2,27,1,1.0
16,2,27,2,0.0
16,2,27,3,0.0
16,2,27,4,0.0
16,2,27,5,0.0
16,2,27,6,0.0
16,2,27,7,0.0
16,2,27,8,0.0
16,2,27,9,0.0
16,2,27,10,0.0
16,2,27,11,0.0
16,2,27,12,0.0
16,2,27,13,0.0
16,2,27,14,0.0
16,2,27,15,0.0
16,2,27,16,0.0
16,2,28,1,1.0
16,2,28,2,0.0
16,2,28,3,0.0
16,2,28,4,0.0
16,2,28,5,0.0
16,2,28,6,0.0
16,2,28,7,0.0
16,2,28,8,0.0
16,2,28,9,0.0
16,2,28,10,0.0
16,2,28,11,0.0
16,2,28,12,0.0
16,2,28,13,0.0
16,2,28,14,0.0
16,2,28,15,0.0
16,2,28,16,0.0
16,2,29,1,1.0
16,2,29,2,0.0
16,2,29,3,0.0
16,2,29,4,0.0
16,2,29,5,0.0
16,2,29,6,0.0
16,2,29,7,0.0
16,2,29,8,0.0
16,2,29,9,0.0
16,2,29,10,0.0
16,2,29,11,0.0
16,2,29,12,0.0
16,2,29,13,0.0
16,2,29,14,0.0
16,2,29,15,0.0
16,2,29,16,0.0
16,2,30,1,1.0
16,2,30,2,0.0
16,2,30,3,0.0
16,2,30,4,0.0
16,2,30,5,0.0
16,2,30,6,0.0
16,2,30,7,0.0
16,2,30,8,0.0
16,2,30,9,0.0
16,2,30,10,0.0
16,2,30,11,0.0
16,2,30,12,0.0
16,2,30,13,0.0
16,2,30,14,0.0
16,2,30,15,0.0
16,2,30,16,0.0
16,2,31,1,1.0
16,2,31,2,0.0
16,2,31,3,0.0
16,2,31,4,0.0
16,2,31,5,0.0
16,2,31,6,0.0
16,2,31,7,0.0
16,2,31,8,0.0
16,2,31,9,0.0
16,2,31,10,0.0
16,2,31,11,0.0
16,2,31,12,0.0
16,2,31,13,0.0
16,2,31,14,0.0
16,2,31,15,0.0
16,2,31,16,0.0
16,2,32,1,1.0
16,2,32,2,0.0
16,2,32,3,0.0
16,2,32,4,0.0
16,2,32,5,0.0
16,2,32,6,0.0
16,2,32,7,0.0
16,2,32,8,0.0
16,2,32,9,0.0
16,2,32,10,0.0
16,2,32,11,0.0
16,2,32,12,0.0
16,2,32,13,0.0
16,2,32,14,0.0
16,2,32,15,0.0
16,2,32,16,0.0
16,2,33,1,1.0
16,2,33,2,0.0
16,2,33,3,0.0
16,2,33,4,0.0
16,2,33,5,0.0
16,2,33,6,0.0
16,2,33,7,0.0
16,2,33,8,0.0
16,2,33,9,0.0
16,2,33,10,0.0
16,2,33,11,0.0
16,2,33,12,0.0
16,2,33,13,0.0
16,2,33,14,0.0
16,2,33,15,0.0
16,2,33,16,0.0
16,2,34,1,1.0
16,2,34,2,0.0
16,2,34,3,0.0
16,2,34,4,0.0
16,2,34,5,0.0
16,2,34,6,0.0
16,2,34,7,0.0
16,2,34,8,0.0
16,2,34,9,0.0
16,2,34,10,0.0
16,2,34,11,0.0
16,2,34,12,0.0
16,2,34,13,0.0
16,2,34,14,0.0
16,2,34,15,0.0
16,2,34,16,0.0
16,2,35,1,1.0
16,2,35,2,0.0
16,2,35,3,0.0
16,2,35,4,0.0
16,2,35,5,0.0
16,2,35,6,0.0
16,2,35,7,0.0
16,2,35,8,0.0
16,2,35,9,0.0
16,2,35,10,0.0
16,2,35,11,0.0
16,2,35,12,0.0
16,2,35,13,0.0
16,2,35,14,0.0
16,2,35,15,0.0
16,2,35,16,0.0
16,2,36,1,1.0
16,2,36,2,0.0
16,2,36,3,0.0
16,2,36,4,0.0
16,2,36,5,0.0
16,2,36,6,0.0
16,2,36,7,0.0
16,2,36,8,0.0
16,2,36,9,0.0
16,2,36,10,0.0
16,2,36,11,0.0
16,2,36,12,0.0
16,2,36,13,0.0
16,2,36,14,0.0
16,2,36,15,0.0
16,2,36,16,0.0
16,2,37,1,1.0
16,2,37,2,0.0
16,2,37,3,0.0
16,2,37,4,0.0
16,2,37,5,0.0
16,2,37,6,0.0
16,2,37,7,0.0
16,2,37,8,0.0
16,2,37,9,0.0
16,2,37,10,0.0
16,2,37,11,0.0
16,2,37,12,0.0
16,2,37,13,0.0
16,2,37,14,0.0
16,2,37,15,0.0
16,2,37,16,0.0
16,2,38,1,1.0
16,2,38,2,0.0
16,2,38,3,0.0
16,2,38,4,0.0
16,2,38,5,0.0
16,2,38,6,0.0
16,2,38,7,0.0
16,2,38,8,0.0
16,2,38,9,0.0
16,2,38,10,0.0
16,2,38,11,0.0
16,2,38,12,0.0
16,2,38,13,0.0
16,2,38,14,0.0
16,2,38,15,0.0
16,2,38,16,0.0
16,2,39,1,1.0
16,2,39,2,0.0
16,2,39,3,0.0
16,2,39,4,0.0
16,2,39,5,0.0
16,2,39,6,0.0
16,2,39,7,0.0
16,2,39,8,0.0
16,2,39,9,0.0
16,2,39,10,0.0
16,2,39,11,0.0
16,2,39,12,0.0
16,2,39,13,0.0
16,2,39,14,0.0
16,2,39,15,0.0
16,2,39,16,0.0
16,2,40,1,1.0
16,2,40,2,0.0
16,2,40,3,0.0
16,2,40,4,0.0
16,2,40,5,0.0
16,2,40,6,0.0
16,2,40,7,0.0
16,2,40,8,0.0
16,2,40,9,0.0
16,2,40,10,0.0
16,2,40,11,0.0
16,2,40,12,0.0
16,2,40,13,0.0
16,2,40,14,0.0
16,2,40,15,0.0
16,2,40,16,0.0
16,2,41,1,1.0
16,2,41,2,0.0
16,2,41,3,0.0
16,2,41,4,0.0
16,2,41,5,0.0
16,2,41,6,0.0
16,2,41,7,0.0
16,2,41,8,0.0
16,2,41,9,0.0
16,2,41,10,0.0
16,2,41,11,0.0
16,2,41,12,0.0
16,2,41,13,0.0
16,2,41,14,0.0
16,2,41,15,0.0
16,2,41,16,0.0
16,2,42,1,1.0
16,2,42,2,0.0
16,2,42,3,0.0
16,2,42,4,0.0
16,2,42,5,0.0
16,2,42,6,0.0
16,2,42,7,0.0
16,2,42,8,0.0
16,2,42,9,0.0
16,2,42,10,0.0
16,2,42,11,0.0
16,2,42,12,0.0
16,2,42,13,0.0
16,2,42,14,0.0
16,2,42,15,0.0
16,2,42,16,0.0
16,2,43,1,1.0
16,2,43,2,0.0
16,2,43,3,0.0
16,2,43,4,0.0
16,2,43,5,0.0
16,2,43,6,0.0
16,2,43,7,0.0
16,2,43,8,0.0
16,2,43,9,0.0
16,2,43,10,0.0
16,2,43,11,0.0
16,2,43,12,0.0
16,2,43,13,0.0
16,2,43,14,0.0
16,2,43,15,0.0
16,2,43,16,0.0
16,2,44,1,1.0
16,2,44,2,0.0
16,2,44,3,0.0
16,2,44,4,0.0
16,2,44,5,0.0
16,2,44,6,0.0
16,2,44,7,0.0
16,2,44,8,0.0
16,2,44,9,0.0
16,2,44,10,0.0
16,2,44,11,0.0
16,2,44,12,0.0
16,2,44,13,0.0
16,2,44,14,0.0
16,2,44,15,0.0
16,2,44,16,0.0
16,2,45,1,1.0
16,2,45,2,0.0
16,2,45,3,0.0
16,2,45,4,0.0
16,2,45,5,0.0
16,2,45,6,0.0
16,2,45,7,0.0
16,2,45,8,0.0
16,2,45,9,0.0
16,2,45,10,0.0
16,2,45,11,0.0
16,2,45,12,0.0
16,2,45,13,0.0
16,2,45,14,0.0
16,2,45,15,0.0
16,2,45,16,0.0
16,2,46,1,1.0
16,2,46,2,0.0
16,2,46,3,0.0
16,2,46,4,0.0
16,2,46,5,0.0
16,2,46,6,0.0
16,2,46,7,0.0
16,2,46,8,0.0
16,2,46,9,0.0
16,2,46,10,0.0
16,2,46,11,0.0
16,2,46,12,0.0
16,2,46,13,0.0
16,2,46,14,0.0
16,2,46,15,0.0
16,2,46,16,0.0
16,2,47,1,1.0
16,2,47,2,0.0
16,2,47,3,0.0
16,2,47,4,0.0
16,2,47,5,0.0
16,2,47,6,0.0
16,2,47,7,0.0
16,2,47,8,0.0
16,2,47,9,0.0
16,2,47,10,0.0
16,2,47,11,0.0
16,2,47,12,0.0
16,2,47,13,0.0
16,2,47,14,0.0
16,2,47,15,0.0
16,2,47,16,0.0
16,2,48,1,1.0
16,2,48,2,0.0
16,2,48,3,0.0
16,2,48,4,0.0
16,2,48,5,0.0
16,2,48,6,0.0
16,2,48,7,0.0
16,2,48,8,0.0
16,2,48,9,0.0
16,2,48,10,0.0
16,2,48,11,0.0
16,2,48,12,0.0
16,2,48,13,0.0
16,2,48,14,0.0
16,2,48,15,0.0
16,2,48,16,0.0
16,2,49,1,1.0
16,2,49,2,0.0
16,2,49,3,0.0
16,2,49,4,0.0
16,2,49,5,0.0
16,2,49,6,0.0
16,2,49,7,0.0
16,2,49,8,0.0
16,2,49,9,0.0
16,2,49,10,0.0
16,2,49,11,0.0
16,2,49,12,0.0
16,2,49,13,0.0
16,2,49,14,0.0
16,2,49,15,0.0
16,2,49,16,0.0
16,3,0,1,1.0
16,3,0,2,0.0
16,3,0,3,0.0
16,3,0,4,0.0
16,3,0,5,0.0
16,3,0,6,0.0
16,3,0,7,0.0
16,3,0,8,0.0
16,3,0,9,0.0
16,3,0,10,0.0
16,3,0,11,0.0
16,3,0,12,0.0
16,3,0,13,0.0
16,3,0,14,0.0
16,3,0,15,0.0
16,3,0,16,0.0
16,3,1,1,1.0
16,3,1,2,0.0
16,3,1,3,0.0
16,3,1,4,0.0
16,3,1,5,0.0
16,3,1,6,0.0
16,3,1,7,0.0
16,3,1,8,0.0
16,3,1,9,0.0
16,3,1,10,0.0
16,3,1,11,0.0
16,3,1,12,0.0
16,3,1,13,0.0
16,3,1,14,0.0
16,3,1,15,0.0
16,3,1,16,0.0
16,3,2,1,1.0
16,3,2,2,0.0
16,3,2,3,0.0
16,3,2,4,0.0
16,3,2,5,0.0
16,3,2,6,0.0
16,3,2,7,0.0
16,3,2,8,0.0
16,3,2,9,0.0
16,3,2,10,0.0
16,3,2,11,0.0
16,3,2,12,0.0
16,3,2,13,0.0
16,3,2,14,0.0
16,3,2,15,0.0
16,3,2,16,0.0
16,3,3,1,1.0
16,3,3,2,0.0
16,3,3,3,0.0
16,3,3,4,0.0
16,3,3,5,0.0
16,3,3,6,0.0
16,3,3,7,0.0
16,3,3,8,0.0
16,3,3,9,0.0
16,3,3,10,0.0
16,3,3,11,0.0
16,3,3,12,0.0
16,3,3,13,0.0
16,3,3,14,0.0
16,3,3,15,0.0
16,3,3,16,0.0
16,3,4,1,1.0
16,3,4,2,0.0
16,3,4,3,0.0
16,3,4,4,0.0
16,3,4,5,0.0
16,3,4,6,0.0
16,3,4,7,0.0
16,3,4,8,0.0
16,3,4,9,0.0
16,3,4,10,0.0
16,3,4,11,0.0
16,3,4,12,0.0
16,3,4,13,0.0
16,3,4,14,0.0
16,3,4,15,0.0
16,3,4,16,0.0
16,3,5,1,1.0
16,3,5,2,0.0
16,3,5,3,0.0
16,3,5,4,0.0
16,3,5,5,0.0
16,3,5,6,0.0
16,3,5,7,0.0
16,3,5,8,0.0
16,3,5,9,0.0
16,3,5,10,0.0
16,3,5,11,0.0
16,3,5,12,0.0
16,3,5,13,0.0
16,3,5,14,0.0
16,3,5,15,0.0
16,3,5,16,0.0
16,3,6,1,1.0
16,3,6,2,0.0
16,3,6,3,0.0
16,3,6,4,0.0
16,3,6,5,0.0
16,3,6,6,0.0
16,3,6,7,0.0
16,3,6,8,0.0
16,3,6,9,0.0
16,3,6,10,0.0
16,3,6,11,0.0
16,3,6,12,0.0
16,3,6,13,0.0
16,3,6,14,0.0
16,3,6,15,0.0
16,3,6,16,0.0
16,3,7,1,1.0
16,3,7,2,0.0
16,3,7,3,0.0
16,3,7,4,0.0
16,3,7,5,0.0
16,3,7,6,0.0
16,3,7,7,0.0
16,3,7,8,0.0
16,3,7,9,0.0
16,3,7,10,0.0
16,3,7,11,0.0
16,3,7,12,0.0
16,3,7,13,0.0
16,3,7,14,0.0
16,3,7,15,0.0
16,3,7,16,0.0
16,3,8,1,1.0
16,3,8,2,0.0
16,3,8,3,0.0
16,3,8,4,0.0
16,3,8,5,0.0
16,3,8,6,0.0
16,3,8,7,0.0
16,3,8,8,0.0
16,3,8,9,0.0
16,3,8,10,0.0
16,3,8,11,0.0
16,3,8,12,0.0
16,3,8,13,0.0
16,3,8,14,0.0
16,3,8,15,0.0
16,3,8,16,0.0
16,3,9,1,1.0
16,3,9,2,0.0
16,3,9,3,0.0
16,3,9,4,0.0
16,3,9,5,0.0
16,3,9,6,0.0
16,3,9,7,0.0
16,3,9,8,0.0
16,3,9,9,0.0
16,3,9,10,0.0
16,3,9,11,0.0
16,3,9,12,0.0
16,3,9,13,0.0
16,3,9,14,0.0
16,3,9,15,0.0
16,3,9,16,0.0
16,3,10,1,1.0
16,3,10,2,0.0
16,3,10,3,0.0
16,3,10,4,0.0
16,3,10,5,0.0
16,3,10,6,0.0
16,3,10,7,0.0
16,3,10,8,0.0
16,3,10,9,0.0
16,3,10,10,0.0
16,3,10,11,0.0
16,3,10,12,0.0
16,3,10,13,0.0
16,3,10,14,0.0
16,3,10,15,0.0
16,3,10,16,0.0
16,3,11,1,1.0
16,3,11,2,0.0
16,3,11,3,0.0
16,3,11,4,0.0
16,3,11,5,0.0
16,3,11,6,0.0
16,3,11,7,0.0
16,3,11,8,0.0
16,3,11,9,0.0
16,3,11,10,0.0
16,3,11,11,0.0
16,3,11,12,0.0
16,3,11,13,0.0
16,3,11,14,0.0
16,3,11,15,0.0
16,3,11,16,0.0
16,3,12,1,1.0
16,3,12,2,0.0
16,3,12,3,0.0
16,3,12,4,0.0
16,3,12,5,0.0
16,3,12,6,0.0
16,3,12,7,0.0
16,3,12,8,0.0
16,3,12,9,0.0
16,3,12,10,0.0
16,3,12,11,0.0
16,3,12,12,0.0
16,3,12,13,0.0
16,3,12,14,0.0
16,3,12,15,0.0
16,3,12,16,0.0
16,3,13,1,1.0
16,3,13,2,0.0
16,3,13,3,0.0
16,3,13,4,0.0
16,3,13,5,0.0
16,3,13,6,0.0
16,3,13,7,0.0
16,3,13,8,0.0
16,3,13,9,0.0
16,3,13,10,0.0
16,3,13,11,0.0
16,3,13,12,0.0
16,3,13,13,0.0
16,3,13,14,0.0
16,3,13,15,0.0
16,3,13,16,0.0
16,3,14,1,1.0
16,3,14,2,0.0
16,3,14,3,0.0
16,3,14,4,0.0
16,3,14,5,0.0
16,3,14,6,0.0
16,3,14,7,0.0
16,3,14,8,0.0
16,3,14,9,0.0
16,3,14,10,0.0
16,3,14,11,0.0
16,3,14,12,0.0
16,3,14,13,0.0
16,3,14,14,0.0
16,3,14,15,0.0
16,3,14,16,0.0
16,3,15,1,1.0
16,3,15,2,0.0
16,3,15,3,0.0
16,3,15,4,0.0
16,3,15,5,0.0
16,3,15,6,0.0
16,3,15,7,0.0
16,3,15,8,0.0
16,3,15,9,0.0
16,3,15,10,0.0
16,3,15,11,0.0
16,3,15,12,0.0
16,3,15,13,0.0
16,3,15,14,0.0
16,3,15,15,0.0
16,3,15,16,0.0
16,3,16,1,1.0
16,3,16,2,0.0
16,3,16,3,0.0
16,3,16,4,0.0
16,3,16,5,0.0
16,3,16,6,0.0
16,3,16,7,0.0
16,3,16,8,0.0
16,3,16,9,0.0
16,3,16,10,0.0
16,3,16,11,0.0
16,3,16,12,0.0
16,3,16,13,0.0
16,3,16,14,0.0
16,3,16,15,0.0
16,3,16,16,0.0
16,3,17,1,1.0
16,3,17,2,0.0
16,3,17,3,0.0
16,3,17,4,0.0
16,3,17,5,0.0
16,3,17,6,0.0
16,3,17,7,0.0
16,3,17,8,0.0
16,3,17,9,0.0
16,3,17,10,0.0
16,3,17,11,0.0
16,3,17,12,0.0
16,3,17,13,0.0
16,3,17,14,0.0
16,3,17,15,0.0
16,3,17,16,0.0
16,3,18,1,1.0
16,3,18,2,0.0
16,3,18,3,0.0
16,3,18,4,0.0
16,3,18,5,0.0
16,3,18,6,0.0
16,3,18,7,0.0
16,3,18,8,0.0
16,3,18,9,0.0
16,3,18,10,0.0
16,3,18,11,0.0
16,3,18,12,0.0
16,3,18,13,0.0
16,3,18,14,0.0
16,3,18,15,0.0
16,3,18,16,0.0
16,3,19,1,1.0
16,3,19,2,0.0
16,3,19,3,0.0
16,3,19,4,0.0
16,3,19,5,0.0
16,3,19,6,0.0
16,3,19,7,0.0
16,3,19,8,0.0
16,3,19,9,0.0
16,3,19,10,0.0
16,3,19,11,0.0
16,3,19,12,0.0
16,3,19,13,0.0
16,3,19,14,0.0
16,3,19,15,0.0
16,3,19,16,0.0
16,3,20,1,1.0
16,3,20,2,0.0
16,3,20,3,0.0
16,3,20,4,0.0
16,3,20,5,0.0
16,3,20,6,0.0
16,3,20,7,0.0
16,3,20,8,0.0
16,3,20,9,0.0
16,3,20,10,0.0
16,3,20,11,0.0
16,3,20,12,0.0
16,3,20,13,0.0
16,3,20,14,0.0
16,3,20,15,0.0
16,3,20,16,0.0
16,3,21,1,1.0
16,3,21,2,0.0
16,3,21,3,0.0
16,3,21,4,0.0
16,3,21,5,0.0
16,3,21,6,0.0
16,3,21,7,0.0
16,3,21,8,0.0
16,3,21,9,0.0
16,3,21,10,0.0
16,3,21,11,0.0
16,3,21,12,0.0
16,3,21,13,0.0
16,3,21,14,0.0
16,3,21,15,0.0
16,3,21,16,0.0
16,3,22,1,1.0
16,3,22,2,0.0
16,3,22,3,0.0
16,3,22,4,0.0
16,3,22,5,0.0
16,3,22,6,0.0
16,3,22,7,0.0
16,3,22,8,0.0
16,3,22,9,0.0
16,3,22,10,0.0
16,3,22,11,0.0
16,3,22,12,0.0
16,3,22,13,0.0
16,3,22,14,0.0
16,3,22,15,0.0
16,3,22,16,0.0
16,3,23,1,1.0
16,3,23,2,0.0
16,3,23,3,0.0
16,3,23,4,0.0
16,3,23,5,0.0
16,3,23,6,0.0
16,3,23,7,0.0
16,3,23,8,0.0
16,3,23,9,0.0
16,3,23,10,0.0
16,3,23,11,0.0
16,3,23,12,0.0
16,3,23,13,0.0
16,3,23,14,0.0
16,3,23,15,0.0
16,3,23,16,0.0
16,3,24,1,1.0
16,3,24,2,0.0
16,3,24,3,0.0
16,3,24,4,0.0
16,3,24,5,0.0
16,3,24,6,0.0
16,3,24,7,0.0
16,3,24,8,0.0
16,3,24,9,0.0
16,3,24,10,0.0
16,3,24,11,0.0
16,3,24,12,0.0
16,3,24,13,0.0
16,3,24,14,0.0
16,3,24,15,0.0
16,3,24,16,0.0
16,3,25,1,1.0
16,3,25,2,0.0
16,3,25,3,0.0
16,3,25,4,0.0
16,3,25,5,0.0
16,3,25,6,0.0
16,3,25,7,0.0
16,3,25,8,0.0
16,3,25,9,0.0
16,3,25,10,0.0
16,3,25,11,0.0
16,3,25,12,0.0
16,3,25,13,0.0
16,3,25,14,0.0
16,3,25,15,0.0
16,3,25,16,0.0
16,3,26,1,1.0
16,3,26,2,0.0
16,3,26,3,0.0
16,3,26,4,0.0
16,3,26,5,0.0
16,3,26,6,0.0
16,3,26,7,0.0
16,3,26,8,0.0
16,3,26,9,0.0
16,3,26,10,0.0
16,3,26,11,0.0
16,3,26,12,0.0
16,3,26,13,0.0
16,3,26,14,0.0
16,3,26,15,0.0
16,3,26,16,0.0
16,3,27,1,1.0
16,3,27,2,0.0
16,3,27,3,0.0
16,3,27,4,0.0
16,3,27,5,0.0
16,3,27,6,0.0
16,3,27,7,0.0
16,3,27,8,0.0
16,3,27,9,0.0
16,3,27,10,0.0
16,3,27,11,0.0
16,3,27,12,0.0
16,3,27,13,0.0
16,3,27,14,0.0
16,3,27,15,0.0
16,3,27,16,0.0
16,3,28,1,1.0
16,3,28,2,0.0
16,3,28,3,0.0
16,3,28,4,0.0
16,3,28,5,0.0
16,3,28,6,0.0
16,3,28,7,0.0
16,3,28,8,0.0
16,3,28,9,0.0
16,3,28,10,0.0
16,3,28,11,0.0
16,3,28,12,0.0
16,3,28,13,0.0
16,3,28,14,0.0
16,3,28,15,0.0
16,3,28,16,0.0
16,3,29,1,1.0
16,3,29,2,0.0
16,3,29,3,0.0
16,3,29,4,0.0
16,3,29,5,0.0
16,3,29,6,0.0
16,3,29,7,0.0
16,3,29,8,0.0
16,3,29,9,0.0
16,3,29,10,0.0
16,3,29,11,0.0
16,3,29,12,0.0
16,3,29,13,0.0
16,3,29,14,0.0
16,3,29,15,0.0
16,3,29,16,0.0
16,3,30,1,1.0
16,3,30,2,0.0
16,3,30,3,0.0
16,3,30,4,0.0
16,3,30,5,0.0
16,3,30,6,0.0
16,3,30,7,0.0
16,3,30,8,0.0
16,3,30,9,0.0
16,3,30,10,0.0
16,3,30,11,0.0
16,3,30,12,0.0
16,3,30,13,0.0
16,3,30,14,0.0
16,3,30,15,0.0
16,3,30,16,0.0
16,3,31,1,1.0
16,3,31,2,0.0
16,3,31,3,0.0
16,3,31,4,0.0
16,3,31,5,0.0
16,3,31,6,0.0
16,3,31,7,0.0
16,3,31,8,0.0
16,3,31,9,0.0
16,3,31,10,0.0
16,3,31,11,0.0
16,3,31,12,0.0
16,3,31,13,0.0
16,3,31,14,0.0
16,3,31,15,0.0
16,3,31,16,0.0
16,3,32,1,1.0
16,3,32,2,0.0
16,3,32,3,0.0
16,3,32,4,0.0
16,3,32,5,0.0
16,3,32,6,0.0
16,3,32,7,0.0
16,3,32,8,0.0
16,3,32,9,0.0
16,3,32,10,0.0
16,3,32,11,0.0
16,3,32,12,0.0
16,3,32,13,0.0
16,3,32,14,0.0
16,3,32,15,0.0
16,3,32,16,0.0
16,3,33,1,1.0
16,3,33,2,0.0
16,3,33,3,0.0
16,3,33,4,0.0
16,3,33,5,0.0
16,3,33,6,0.0
16,3,33,7,0.0
16,3,33,8,0.0
16,3,33,9,0.0
16,3,33,10,0.0
16,3,33,11,0.0
16,3,33,12,0.0
16,3,33,13,0.0
16,3,33,14,0.0
16,3,33,15,0.0
16,3,33,16,0.0
16,3,34,1,1.0
16,3,34,2,0.0
16,3,34,3,0.0
16,3,34,4,0.0
16,3,34,5,0.0
16,3,34,6,0.0
16,3,34,7,0.0
16,3,34,8,0.0
16,3,34,9,0.0
16,3,34,10,0.0
16,3,34,11,0.0
16,3,34,12,0.0
16,3,34,13,0.0
16,3,34,14,0.0
16,3,34,15,0.0
16,3,34,16,0.0
16,3,35,1,1.0
16,3,35,2,0.0
16,3,35,3,0.0
16,3,35,4,0.0
16,3,35,5,0.0
16,3,35,6,0.0
16,3,35,7,0.0
16,3,35,8,0.0
16,3,35,9,0.0
16,3,35,10,0.0
16,3,35,11,0.0
16,3,35,12,0.0
16,3,35,13,0.0
16,3,35,14,0.0
16,3,35,15,0.0
16,3,35,16,0.0
16,3,36,1,1.0
16,3,36,2,0.0
16,3,36,3,0.0
16,3,36,4,0.0
16,3,36,5,0.0
16,3,36,6,0.0
16,3,36,7,0.0
16,3,36,8,0.0
16,3,36,9,0.0
16,3,36,10,0.0
16,3,36,11,0.0
16,3,36,12,0.0
16,3,36,13,0.0
16,3,36,14,0.0
16,3,36,15,0.0
16,3,36,16,0.0
16,3,37,1,1.0
16,3,37,2,0.0
16,3,37,3,0.0
16,3,37,4,0.0
16,3,37,5,0.0
16,3,37,6,0.0
16,3,37,7,0.0
16,3,37,8,0.0
16,3,37,9,0.0
16,3,37,10,0.0
16,3,37,11,0.0
16,3,37,12,0.0
16,3,37,13,0.0
16,3,37,14,0.0
16,3,37,15,0.0
16,3,37,16,0.0
16,3,38,1,1.0
16,3,38,2,0.0
16,3,38,3,0.0
16,3,38,4,0.0
16,3,38,5,0.0
16,3,38,6,0.0
16,3,38,7,0.0
16,3,38,8,0.0
16,3,38,9,0.0
16,3,38,10,0.0
16,3,38,11,0.0
16,3,38,12,0.0
16,3,38,13,0.0
16,3,38,14,0.0
16,3,38,15,0.0
16,3,38,16,0.0
16,3,39,1,1.0
16,3,39,2,0.0
16,3,39,3,0.0
16,3,39,4,0.0
16,3,39,5,0.0
16,3,39,6,0.0
16,3,39,7,0.0
16,3,39,8,0.0
16,3,39,9,0.0
16,3,39,10,0.0
16,3,39,11,0.0
16,3,39,12,0.0
16,3,39,13,0.0
16,3,39,14,0.0
16,3,39,15,0.0
16,3,39,16,0.0
16,3,40,1,1.0
16,3,40,2,0.0
16,3,40,3,0.0
16,3,40,4,0.0
16,3,40,5,0.0
16,3,40,6,0.0
16,3,40,7,0.0
16,3,40,8,0.0
16,3,40,9,0.0
16,3,40,10,0.0
16,3,40,11,0.0
16,3,40,12,0.0
16,3,40,13,0.0
16,3,40,14,0.0
16,3,40,15,0.0
16,3,40,16,0.0
16,3,41,1,1.0
16,3,41,2,0.0
16,3,41,3,0.0
16,3,41,4,0.0
16,3,41,5,0.0
16,3,41,6,0.0
16,3,41,7,0.0
16,3,41,8,0.0
16,3,41,9,0.0
16,3,41,10,0.0
16,3,41,11,0.0
16,3,41,12,0.0
16,3,41,13,0.0
16,3,41,14,0.0
16,3,41,15,0.0
16,3,41,16,0.0
16,3,42,1,1.0
16,3,42,2,0.0
16,3,42,3,0.0
16,3,42,4,0.0
16,3,42,5,0.0
16,3,42,6,0.0
16,3,42,7,0.0
16,3,42,8,0.0
16,3,42,9,0.0
16,3,42,10,0.0
16,3,42,11,0.0
16,3,42,12,0.0
16,3,42,13,0.0
16,3,42,14,0.0
16,3,42,15,0.0
16,3,42,16,0.0
16,3,43,1,1.0
16,3,43,2,0.0
16,3,43,3,0.0
16,3,43,4,0.0
16,3,43,5,0.0
16,3,43,6,0.0
16,3,43,7,0.0
16,3,43,8,0.0
16,3,43,9,0.0
16,3,43,10,0.0
16,3,43,11,0.0
16,3,43,12,0.0
16,3,43,13,0.0
16,3,43,14,0.0
16,3,43,15,0.0
16,3,43,16,0.0
16,3,44,1,1.0
16,3,44,2,0.0
16,3,44,3,0.0
16,3,44,4,0.0
16,3,44,5,0.0
16,3,44,6,0.0
16,3,44,7,0.0
16,3,44,8,0.0
16,3,44,9,0.0
16,3,44,10,0.0
16,3,44,11,0.0
16,3,44,12,0.0
16,3,44,13,0.0
16,3,44,14,0.0
16,3,44,15,0.0
16,3,44,16,0.0
16,3,45,1,1.0
16,3,45,2,0.0
16,3,45,3,0.0
16,3,45,4,0.0
16,3,45,5,0.0
16,3,45,6,0.0
16,3,45,7,0.0
16,3,45,8,0.0
16,3,45,9,0.0
16,3,45,10,0.0
16,3,45,11,0.0
16,3,45,12,0.0
16,3,45,13,0.0
16,3,45,14,0.0
16,3,45,15,0.0
16,3,45,16,0.0
16,3,46,1,1.0
16,3,46,2,0.0
16,3,46,3,0.0
16,3,46,4,0.0
16,3,46,5,0.0
16,3,46,6,0.0
16,3,46,7,0.0
16,3,46,8,0.0
16,3,46,9,0.0
16,3,46,10,0.0
16,3,46,11,0.0
16,3,46,12,0.0
16,3,46,13,0.0
16,3,46,14,0.0
16,3,46,15,0.0
16,3,46,16,0.0
16,3,47,1,1.0
16,3,47,2,0.0
16,3,47,3,0.0
16,3,47,4,0.0
16,3,47,5,0.0
16,3,47,6,0.0
16,3,47,7,0.0
16,3,47,8,0.0
16,3,47,9,0.0
16,3,47,10,0.0
16,3,47,11,0.0
16,3,47,12,0.0
16,3,47,13,0.0
16,3,47,14,0.0
16,3,47,15,0.0
16,3,47,16,0.0
16,3,48,1,1.0
16,3,48,2,0.0
16,3,48,3,0.0
16,3,48,4,0.0
16,3,48,5,0.0
16,3,48,6,0.0
16,3,48,7,0.0
16,3,48,8,0.0
16,3,48,9,0.0
16,3,48,10,0.0
16,3,48,11,0.0
16,3,48,12,0.0
16,3,48,13,0.0
16,3,48,14,0.0
16,3,48,15,0.0
16,3,48,16,0.0
16,3,49,1,1.0
16,3,49,2,0.0
16,3,49,3,0.0
16,3,49,4,0.0
16,3,49,5,0.0
16,3,49,6,0.0
16,3,49,7,0.0
16,3,49,8,0.0
16,3,49,9,0.0
16,3,49,10,0.0
16,3,49,11,0.0
16,3,49,12,0.0
16,3,49,13,0.0
16,3,49,14,0.0
16,3,49,15,0.0
16,3,49,16,0.0
16,4,0,1,1.0
16,4,0,2,0.0
16,4,0,3,0.0
16,4,0,4,0.0
16,4,0,5,0.0
16,4,0,6,0.0
16,4,0,7,0.0
16,4,0,8,0.0
16,4,0,9,0.0
16,4,0,10,0.0
16,4,0,11,0.0
16,4,0,12,0.0
16,4,0,13,0.0
16,4,0,14,0.0
16,4,0,15,0.0
16,4,0,16,0.0
16,4,1,1,1.0
16,4,1,2,0.0
16,4,1,3,0.0
16,4,1,4,0.0
16,4,1,5,0.0
16,4,1,6,0.0
16,4,1,7,0.0
16,4,1,8,0.0
16,4,1,9,0.0
16,4,1,10,0.0
16,4,1,11,0.0
16,4,1,12,0.0
16,4,1,13,0.0
16,4,1,14,0.0
16,4,1,15,0.0
16,4,1,16,0.0
16,4,2,1,1.0
16,4,2,2,0.0
16,4,2,3,0.0
16,4,2,4,0.0
16,4,2,5,0.0
16,4,2,6,0.0
16,4,2,7,0.0
16,4,2,8,0.0
16,4,2,9,0.0
16,4,2,10,0.0
16,4,2,11,0.0
16,4,2,12,0.0
16,4,2,13,0.0
16,4,2,14,0.0
16,4,2,15,0.0
16,4,2,16,0.0
16,4,3,1,1.0
16,4,3,2,0.0
16,4,3,3,0.0
16,4,3,4,0.0
16,4,3,5,0.0
16,4,3,6,0.0
16,4,3,7,0.0
16,4,3,8,0.0
16,4,3,9,0.0
16,4,3,10,0.0
16,4,3,11,0.0
16,4,3,12,0.0
16,4,3,13,0.0
16,4,3,14,0.0
16,4,3,15,0.0
16,4,3,16,0.0
16,4,4,1,1.0
16,4,4,2,0.0
16,4,4,3,0.0
16,4,4,4,0.0
16,4,4,5,0.0
16,4,4,6,0.0
16,4,4,7,0.0
16,4,4,8,0.0
16,4,4,9,0.0
16,4,4,10,0.0
16,4,4,11,0.0
16,4,4,12,0.0
16,4,4,13,0.0
16,4,4,14,0.0
16,4,4,15,0.0
16,4,4,16,0.0
16,4,5,1,1.0
16,4,5,2,0.0
16,4,5,3,0.0
16,4,5,4,0.0
16,4,5,5,0.0
16,4,5,6,0.0
16,4,5,7,0.0
16,4,5,8,0.0
16,4,5,9,0.0
16,4,5,10,0.0
16,4,5,11,0.0
16,4,5,12,0.0
16,4,5,13,0.0
16,4,5,14,0.0
16,4,5,15,0.0
16,4,5,16,0.0
16,4,6,1,1.0
16,4,6,2,0.0
16,4,6,3,0.0
16,4,6,4,0.0
16,4,6,5,0.0
16,4,6,6,0.0
16,4,6,7,0.0
16,4,6,8,0.0
16,4,6,9,0.0
16,4,6,10,0.0
16,4,6,11,0.0
16,4,6,12,0.0
16,4,6,13,0.0
16,4,6,14,0.0
16,4,6,15,0.0
16,4,6,16,0.0
16,4,7,1,1.0
16,4,7,2,0.0
16,4,7,3,0.0
16,4,7,4,0.0
16,4,7,5,0.0
16,4,7,6,0.0
16,4,7,7,0.0
16,4,7,8,0.0
16,4,7,9,0.0
16,4,7,10,0.0
16,4,7,11,0.0
16,4,7,12,0.0
16,4,7,13,0.0
16,4,7,14,0.0
16,4,7,15,0.0
16,4,7,16,0.0
16,4,8,1,1.0
16,4,8,2,0.0
16,4,8,3,0.0
16,4,8,4,0.0
16,4,8,5,0.0
16,4,8,6,0.0
16,4,8,7,0.0
16,4,8,8,0.0
16,4,8,9,0.0
16,4,8,10,0.0
16,4,8,11,0.0
16,4,8,12,0.0
16,4,8,13,0.0
16,4,8,14,0.0
16,4,8,15,0.0
16,4,8,16,0.0
16,4,9,1,1.0
16,4,9,2,0.0
16,4,9,3,0.0
16,4,9,4,0.0
16,4,9,5,0.0
16,4,9,6,0.0
16,4,9,7,0.0
16,4,9,8,0.0
16,4,9,9,0.0
16,4,9,10,0.0
16,4,9,11,0.0
16,4,9,12,0.0
16,4,9,13,0.0
16,4,9,14,0.0
16,4,9,15,0.0
16,4,9,16,0.0
16,4,10,1,1.0
16,4,10,2,0.0
16,4,10,3,0.0
16,4,10,4,0.0
16,4,10,5,0.0
16,4,10,6,0.0
16,4,10,7,0.0
16,4,10,8,0.0
16,4,10,9,0.0
16,4,10,10,0.0
16,4,10,11,0.0
16,4,10,12,0.0
16,4,10,13,0.0
16,4,10,14,0.0
16,4,10,15,0.0
16,4,10,16,0.0
16,4,11,1,1.0
16,4,11,2,0.0
16,4,11,3,0.0
16,4,11,4,0.0
16,4,11,5,0.0
16,4,11,6,0.0
16,4,11,7,0.0
16,4,11,8,0.0
16,4,11,9,0.0
16,4,11,10,0.0
16,4,11,11,0.0
16,4,11,12,0.0
16,4,11,13,0.0
16,4,11,14,0.0
16,4,11,15,0.0
16,4,11,16,0.0
16,4,12,1,1.0
16,4,12,2,0.0
16,4,12,3,0.0
16,4,12,4,0.0
16,4,12,5,0.0
16,4,12,6,0.0
16,4,12,7,0.0
16,4,12,8,0.0
16,4,12,9,0.0
16,4,12,10,0.0
16,4,12,11,0.0
16,4,12,12,0.0
16,4,12,13,0.0
16,4,12,14,0.0
16,4,12,15,0.0
16,4,12,16,0.0
16,4,13,1,1.0
16,4,13,2,0.0
16,4,13,3,0.0
16,4,13,4,0.0
16,4,13,5,0.0
16,4,13,6,0.0
16,4,13,7,0.0
16,4,13,8,0.0
16,4,13,9,0.0
16,4,13,10,0.0
16,4,13,11,0.0
16,4,13,12,0.0
16,4,13,13,0.0
16,4,13,14,0.0
16,4,13,15,0.0
16,4,13,16,0.0
16,4,14,1,1.0
16,4,14,2,0.0
16,4,14,3,0.0
16,4,14,4,0.0
16,4,14,5,0.0
16,4,14,6,0.0
16,4,14,7,0.0
16,4,14,8,0.0
16,4,14,9,0.0
16,4,14,10,0.0
16,4,14,11,0.0
16,4,14,12,0.0
16,4,14,13,0.0
16,4,14,14,0.0
16,4,14,15,0.0
16,4,14,16,0.0
16,4,15,1,1.0
16,4,15,2,0.0
16,4,15,3,0.0
16,4,15,4,0.0
16,4,15,5,0.0
16,4,15,6,0.0
16,4,15,7,0.0
16,4,15,8,0.0
16,4,15,9,0.0
16,4,15,10,0.0
16,4,15,11,0.0
16,4,15,12,0.0
16,4,15,13,0.0
16,4,15,14,0.0
16,4,15,15,0.0
16,4,15,16,0.0
16,4,16,1,1.0
16,4,16,2,0.0
16,4,16,3,0.0
16,4,16,4,0.0
16,4,16,5,0.0
16,4,16,6,0.0
16,4,16,7,0.0
16,4,16,8,0.0
16,4,16,9,0.0
16,4,16,10,0.0
16,4,16,11,0.0
16,4,16,12,0.0
16,4,16,13,0.0
16,4,16,14,0.0
16,4,16,15,0.0
16,4,16,16,0.0
16,4,17,1,1.0
16,4,17,2,0.0
16,4,17,3,0.0
16,4,17,4,0.0
16,4,17,5,0.0
16,4,17,6,0.0
16,4,17,7,0.0
16,4,17,8,0.0
16,4,17,9,0.0
16,4,17,10,0.0
16,4,17,11,0.0
16,4,17,12,0.0
16,4,17,13,0.0
16,4,17,14,0.0
16,4,17,15,0.0
16,4,17,16,0.0
16,4,18,1,1.0
16,4,18,2,0.0
16,4,18,3,0.0
16,4,18,4,0.0
16,4,18,5,0.0
16,4,18,6,0.0
16,4,18,7,0.0
16,4,18,8,0.0
16,4,18,9,0.0
16,4,18,10,0.0
16,4,18,11,0.0
16,4,18,12,0.0
16,4,18,13,0.0
16,4,18,14,0.0
16,4,18,15,0.0
16,4,18,16,0.0
16,4,19,1,1.0
16,4,19,2,0.0
16,4,19,3,0.0
16,4,19,4,0.0
16,4,19,5,0.0
16,4,19,6,0.0
16,4,19,7,0.0
16,4,19,8,0.0
16,4,19,9,0.0
16,4,19,10,0.0
16,4,19,11,0.0
16,4,19,12,0.0
16,4,19,13,0.0
16,4,19,14,0.0
16,4,19,15,0.0
16,4,19,16,0.0
16,4,20,1,1.0
16,4,20,2,0.0
16,4,20,3,0.0
16,4,20,4,0.0
16,4,20,5,0.0
16,4,20,6,0.0
16,4,20,7,0.0
16,4,20,8,0.0
16,4,20,9,0.0
16,4,20,10,0.0
16,4,20,11,0.0
16,4,20,12,0.0
16,4,20,13,0.0
16,4,20,14,0.0
16,4,20,15,0.0
16,4,20,16,0.0
16,4,21,1,1.0
16,4,21,2,0.0
16,4,21,3,0.0
16,4,21,4,0.0
16,4,21,5,0.0
16,4,21,6,0.0
16,4,21,7,0.0
16,4,21,8,0.0
16,4,21,9,0.0
16,4,21,10,0.0
16,4,21,11,0.0
16,4,21,12,0.0
16,4,21,13,0.0
16,4,21,14,0.0
16,4,21,15,0.0
16,4,21,16,0.0
16,4,22,1,1.0
16,4,22,2,0.0
16,4,22,3,0.0
16,4,22,4,0.0
16,4,22,5,0.0
16,4,22,6,0.0
16,4,22,7,0.0
16,4,22,8,0.0
16,4,22,9,0.0
16,4,22,10,0.0
16,4,22,11,0.0
16,4,22,12,0.0
16,4,22,13,0.0
16,4,22,14,0.0
16,4,22,15,0.0
16,4,22,16,0.0
16,4,23,1,1.0
16,4,23,2,0.0
16,4,23,3,0.0
16,4,23,4,0.0
16,4,23,5,0.0
16,4,23,6,0.0
16,4,23,7,0.0
16,4,23,8,0.0
16,4,23,9,0.0
16,4,23,10,0.0
16,4,23,11,0.0
16,4,23,12,0.0
16,4,23,13,0.0
16,4,23,14,0.0
16,4,23,15,0.0
16,4,23,16,0.0
16,4,24,1,1.0
16,4,24,2,0.0
16,4,24,3,0.0
16,4,24,4,0.0
16,4,24,5,0.0
16,4,24,6,0.0
16,4,24,7,0.0
16,4,24,8,0.0
16,4,24,9,0.0
16,4,24,10,0.0
16,4,24,11,0.0
16,4,24,12,0.0
16,4,24,13,0.0
16,4,24,14,0.0
16,4,24,15,0.0
16,4,24,16,0.0
16,4,25,1,1.0
16,4,25,2,0.0
16,4,25,3,0.0
16,4,25,4,0.0
16,4,25,5,0.0
16,4,25,6,0.0
16,4,25,7,0.0
16,4,25,8,0.0
16,4,25,9,0.0
16,4,25,10,0.0
16,4,25,11,0.0
16,4,25,12,0.0
16,4,25,13,0.0
16,4,25,14,0.0
16,4,25,15,0.0
16,4,25,16,0.0
16,4,26,1,1.0
16,4,26,2,0.0
16,4,26,3,0.0
16,4,26,4,0.0
16,4,26,5,0.0
16,4,26,6,0.0
16,4,26,7,0.0
16,4,26,8,0.0
16,4,26,9,0.0
16,4,26,10,0.0
16,4,26,11,0.0
16,4,26,12,0.0
16,4,26,13,0.0
16,4,26,14,0.0
16,4,26,15,0.0
16,4,26,16,0.0
16,4,27,1,1.0
16,4,27,2,0.0
16,4,27,3,0.0
16,4,27,4,0.0
16,4,27,5,0.0
16,4,27,6,0.0
16,4,27,7,0.0
16,4,27,8,0.0
16,4,27,9,0.0
16,4,27,10,0.0
16,4,27,11,0.0
16,4,27,12,0.0
16,4,27,13,0.0
16,4,27,14,0.0
16,4,27,15,0.0
16,4,27,16,0.0
16,4,28,1,1.0
16,4,28,2,0.0
16,4,28,3,0.0
16,4,28,4,0.0
16,4,28,5,0.0
16,4,28,6,0.0
16,4,28,7,0.0
16,4,28,8,0.0
16,4,28,9,0.0
16,4,28,10,0.0
16,4,28,11,0.0
16,4,28,12,0.0
16,4,28,13,0.0
16,4,28,14,0.0
16,4,28,15,0.0
16,4,28,16,0.0
16,4,29,1,1.0
16,4,29,2,0.0
16,4,29,3,0.0
16,4,29,4,0.0
16,4,29,5,0.0
16,4,29,6,0.0
16,4,29,7,0.0
16,4,29,8,0.0
16,4,29,9,0.0
16,4,29,10,0.0
16,4,29,11,0.0
16,4,29,12,0.0
16,4,29,13,0.0
16,4,29,14,0.0
16,4,29,15,0.0
16,4,29,16,0.0
16,4,30,1,1.0
16,4,30,2,0.0
16,4,30,3,0.0
16,4,30,4,0.0
16,4,30,5,0.0
16,4,30,6,0.0
16,4,30,7,0.0
16,4,30,8,0.0
16,4,30,9,0.0
16,4,30,10,0.0
16,4,30,11,0.0
16,4,30,12,0.0
16,4,30,13,0.0
16,4,30,14,0.0
16,4,30,15,0.0
16,4,30,16,0.0
16,4,31,1,1.0
16,4,31,2,0.0
16,4,31,3,0.0
16,4,31,4,0.0
16,4,31,5,0.0
16,4,31,6,0.0
16,4,31,7,0.0
16,4,31,8,0.0
16,4,31,9,0.0
16,4,31,10,0.0
16,4,31,11,0.0
16,4,31,12,0.0
16,4,31,13,0.0
16,4,31,14,0.0
16,4,31,15,0.0
16,4,31,16,0.0
16,4,32,1,1.0
16,4,32,2,0.0
16,4,32,3,0.0
16,4,32,4,0.0
16,4,32,5,0.0
16,4,32,6,0.0
16,4,32,7,0.0
16,4,32,8,0.0
16,4,32,9,0.0
16,4,32,10,0.0
16,4,32,11,0.0
16,4,32,12,0.0
16,4,32,13,0.0
16,4,32,14,0.0
16,4,32,15,0.0
16,4,32,16,0.0
16,4,33,1,1.0
16,4,33,2,0.0
16,4,33,3,0.0
16,4,33,4,0.0
16,4,33,5,0.0
16,4,33,6,0.0
16,4,33,7,0.0
16,4,33,8,0.0
16,4,33,9,0.0
16,4,33,10,0.0
16,4,33,11,0.0
16,4,33,12,0.0
16,4,33,13,0.0
16,4,33,14,0.0
16,4,33,15,0.0
16,4,33,16,0.0
16,4,34,1,1.0
16,4,34,2,0.0
16,4,34,3,0.0
16,4,34,4,0.0
16,4,34,5,0.0
16,4,34,6,0.0
16,4,34,7,0.0
16,4,34,8,0.0
16,4,34,9,0.0
16,4,34,10,0.0
16,4,34,11,0.0
16,4,34,12,0.0
16,4,34,13,0.0
16,4,34,14,0.0
16,4,34,15,0.0
16,4,34,16,0.0
16,4,35,1,1.0
16,4,35,2,0.0
16,4,35,3,0.0
16,4,35,4,0.0
16,4,35,5,0.0
16,4,35,6,0.0
16,4,35,7,0.0
16,4,35,8,0.0
16,4,35,9,0.0
16,4,35,10,0.0
16,4,35,11,0.0
16,4,35,12,0.0
16,4,35,13,0.0
16,4,35,14,0.0
16,4,35,15,0.0
16,4,35,16,0.0
16,4,36,1,1.0
16,4,36,2,0.0
16,4,36,3,0.0
16,4,36,4,0.0
16,4,36,5,0.0
16,4,36,6,0.0
16,4,36,7,0.0
16,4,36,8,0.0
16,4,36,9,0.0
16,4,36,10,0.0
16,4,36,11,0.0
16,4,36,12,0.0
16,4,36,13,0.0
16,4,36,14,0.0
16,4,36,15,0.0
16,4,36,16,0.0
16,4,37,1,1.0
16,4,37,2,0.0
16,4,37,3,0.0
16,4,37,4,0.0
16,4,37,5,0.0
16,4,37,6,0.0
16,4,37,7,0.0
16,4,37,8,0.0
16,4,37,9,0.0
16,4,37,10,0.0
16,4,37,11,0.0
16,4,37,12,0.0
16,4,37,13,0.0
16,4,37,14,0.0
16,4,37,15,0.0
16,4,37,16,0.0
16,4,38,1,1.0
16,4,38,2,0.0
16,4,38,3,0.0
16,4,38,4,0.0
16,4,38,5,0.0
16,4,38,6,0.0
16,4,38,7,0.0
16,4,38,8,0.0
16,4,38,9,0.0
16,4,38,10,0.0
16,4,38,11,0.0
16,4,38,12,0.0
16,4,38,13,0.0
16,4,38,14,0.0
16,4,38,15,0.0
16,4,38,16,0.0
16,4,39,1,1.0
16,4,39,2,0.0
16,4,39,3,0.0
16,4,39,4,0.0
16,4,39,5,0.0
16,4,39,6,0.0
16,4,39,7,0.0
16,4,39,8,0.0
16,4,39,9,0.0
16,4,39,10,0.0
16,4,39,11,0.0
16,4,39,12,0.0
16,4,39,13,0.0
16,4,39,14,0.0
16,4,39,15,0.0
16,4,39,16,0.0
16,4,40,1,1.0
16,4,40,2,0.0
16,4,40,3,0.0
16,4,40,4,0.0
16,4,40,5,0.0
16,4,40,6,0.0
16,4,40,7,0.0
16,4,40,8,0.0
16,4,40,9,0.0
16,4,40,10,0.0
16,4,40,11,0.0
16,4,40,12,0.0
16,4,40,13,0.0
16,4,40,14,0.0
16,4,40,15,0.0
16,4,40,16,0.0
16,4,41,1,1.0
16,4,41,2,0.0
16,4,41,3,0.0
16,4,41,4,0.0
16,4,41,5,0.0
16,4,41,6,0.0
16,4,41,7,0.0
16,4,41,8,0.0
16,4,41,9,0.0
16,4,41,10,0.0
16,4,41,11,0.0
16,4,41,12,0.0
16,4,41,13,0.0
16,4,41,14,0.0
16,4,41,15,0.0
16,4,41,16,0.0
16,4,42,1,1.0
16,4,42,2,0.0
16,4,42,3,0.0
16,4,42,4,0.0
16,4,42,5,0.0
16,4,42,6,0.0
16,4,42,7,0.0
16,4,42,8,0.0
16,4,42,9,0.0
16,4,42,10,0.0
16,4,42,11,0.0
16,4,42,12,0.0
16,4,42,13,0.0
16,4,42,14,0.0
16,4,42,15,0.0
16,4,42,16,0.0
16,4,43,1,1.0
16,4,43,2,0.0
16,4,43,3,0.0
16,4,43,4,0.0
16,4,43,5,0.0
16,4,43,6,0.0
16,4,43,7,0.0
16,4,43,8,0.0
16,4,43,9,0.0
16,4,43,10,0.0
16,4,43,11,0.0
16,4,43,12,0.0
16,4,43,13,0.0
16,4,43,14,0.0
16,4,43,15,0.0
16,4,43,16,0.0
16,4,44,1,1.0
16,4,44,2,0.0
16,4,44,3,0.0
16,4,44,4,0.0
16,4,44,5,0.0
16,4,44,6,0.0
16,4,44,7,0.0
16,4,44,8,0.0
16,4,44,9,0.0
16,4,44,10,0.0
16,4,44,11,0.0
16,4,44,12,0.0
16,4,44,13,0.0
16,4,44,14,0.0
16,4,44,15,0.0
16,4,44,16,0.0
16,4,45,1,1.0
16,4,45,2,0.0
16,4,45,3,0.0
16,4,45,4,0.0
16,4,45,5,0.0
16,4,45,6,0.0
16,4,45,7,0.0
16,4,45,8,0.0
16,4,45,9,0.0
16,4,45,10,0.0
16,4,45,11,0.0
16,4,45,12,0.0
16,4,45,13,0.0
16,4,45,14,0.0
16,4,45,15,0.0
16,4,45,16,0.0
16,4,46,1,1.0
16,4,46,2,0.0
16,4,46,3,0.0
16,4,46,4,0.0
16,4,46,5,0.0
16,4,46,6,0.0
16,4,46,7,0.0
16,4,46,8,0.0
16,4,46,9,0.0
16,4,46,10,0.0
16,4,46,11,0.0
16,4,46,12,0.0
16,4,46,13,0.0
16,4,46,14,0.0
16,4,46,15,0.0
16,4,46,16,0.0
16,4,47,1,1.0
16,4,47,2,0.0
16,4,47,3,0.0
16,4,47,4,0.0
16,4,47,5,0.0
16,4,47,6,0.0
16,4,47,7,0.0
16,4,47,8,0.0
16,4,47,9,0.0
16,4,47,10,0.0
16,4,47,11,0.0
16,4,47,12,0.0
16,4,47,13,0.0
16,4,47,14,0.0
16,4,47,15,0.0
16,4,47,16,0.0
16,4,48,1,1.0
16,4,48,2,0.0
16,4,48,3,0.0
16,4,48,4,0.0
16,4,48,5,0.0
16,4,48,6,0.0
16,4,48,7,0.0
16,4,48,8,0.0
16,4,48,9,0.0
16,4,48,10,0.0
16,4,48,11,0.0
16,4,48,12,0.0
16,4,48,13,0.0
16,4,48,14,0.0
16,4,48,15,0.0
16,4,48,16,0.0
16,4,49,1,1.0
16,4,49,2,0.0
16,4,49,3,0.0
16,4,49,4,0.0
16,4,49,5,0.0
16,4,49,6,0.0
16,4,49,7,0.0
16,4,49,8,0.0
16,4,49,9,0.0
16,4,49,10,0.0
16,4,49,11,0.0
16,4,49,12,0.0
16,4,49,13,0.0
16,4,49,14,0.0
16,4,49,15,0.0
16,4,49,16,0.0
16,5,0,1,0.9703615580525328
16,5,0,2,0.0
16,5,0,3,0.0
16,5,0,4,0.0
16,5,0,5,0.0
16,5,0,6,0.0
16,5,0,7,0.0
16,5,0,8,0.0
16,5,0,9,0.0
16,5,0,10,0.0
16,5,0,11,0.0
16,5,0,12,0.0
16,5,0,13,0.0
16,5,0,14,0.0
16,5,0,15,0.0
16,5,0,16,0.029638441947467266
16,5,1,1,0.9703615604400874
16,5,1,2,0.0
16,5,1,3,0.0
16,5,1,4,0.0
16,5,1,5,0.0
16,5,1,6,0.0
16,5,1,7,0.0
16,5,1,8,0.0
16,5,1,9,0.0
16,5,1,10,0.0
16,5,1,11,0.0
16,5,1,12,0.0
16,5,1,13,0.0
16,5,1,14,0.0
16,5,1,15,0.0
16,5,1,16,0.029638439559912584
16,5,2,1,0.9703615555290132
16,5,2,2,0.0
16,5,2,3,0.0
16,5,2,4,0.0
16,5,2,5,0.0
16,5,2,6,0.0
16,5,2,7,0.0
16,5,2,8,0.0
16,5,2,9,0.0
16,5,2,10,0.0
16,5,2,11,0.0
16,5,2,12,0.0
16,5,2,13,0.0
16,5,2,14,0.0
16,5,2,15,0.0
16,5,2,16,0.0296384444709869
16,5,3,1,0.9703615632578918
16,5,3,2,0.0
16,5,3,3,0.0
16,5,3,4,0.0
16,5,3,5,0.0
16,5,3,6,0.0
16,5,3,7,0.0
16,5,3,8,0.0
16,5,3,9,0.0
16,5,3,10,0.0
16,5,3,11,0.0
16,5,3,12,0.0
16,5,3,13,0.0
16,5,3,14,0.0
16,5,3,15,0.0
16,5,3,16,0.029638436742108285
16,5,4,1,0.9703615556116278
16,5,4,2,0.0
16,5,4,3,0.0
16,5,4,4,0.0
16,5,4,5,0.0
16,5,4,6,0.0
16,5,4,7,0.0
16,5,4,8,0.0
16,5,4,9,0.0
16,5,4,10,0.0
16,5,4,11,0.0
16,5,4,12,0.0
16,5,4,13,0.0
16,5,4,14,0.0
16,5,4,15,0.0
16,5,4,16,0.029638444388372133
16,5,5,1,0.970361565600214
16,5,5,2,0.0
16,5,5,3,0.0
16,5,5,4,0.0
16,5,5,5,0.0
16,5,5,6,0.0
16,5,5,7,0.0
16,5,5,8,0.0
16,5,5,9,0.0
16,5,5,10,0.0
16,5,5,11,0.0
16,5,5,12,0.0
16,5,5,13,0.0
16,5,5,14,0.0
16,5,5,15,0.0
16,5,5,16,0.029638434399785998
16,5,6,1,0.9703615604902694
16,5,6,2,0.0
16,5,6,3,0.0
16,5,6,4,0.0
16,5,6,5,0.0
16,5,6,6,0.0
16,5,6,7,0.0
16,5,6,8,0.0
16,5,6,9,0.0
16,5,6,10,0.0
16,5,6,11,0.0
16,5,6,12,0.0
16,5,6,13,0.0
16,5,6,14,0.0
16,5,6,15,0.0
16,5,6,16,0.029638439509730496
16,5,7,1,0.9703615617273528
16,5,7,2,0.0
16,5,7,3,0.0
16,5,7,4,0.0
16,5,7,5,0.0
16,5,7,6,0.0
16,5,7,7,0.0
16,5,7,8,0.0
16,5,7,9,0.0
16,5,7,10,0.0
16,5,7,11,0.0
16,5,7,12,0.0
16,5,7,13,0.0
16,5,7,14,0.0
16,5,7,15,0.0
16,5,7,16,0.02963843827264737
16,5,8,1,0.9703615632054627
16,5,8,2,0.0
16,5,8,3,0.0
16,5,8,4,0.0
16,5,8,5,0.0
16,5,8,6,0.0
16,5,8,7,0.0
16,5,8,8,0.0
16,5,8,9,0.0
16,5,8,10,0.0
16,5,8,11,0.0
16,5,8,12,0.0
16,5,8,13,0.0
16,5,8,14,0.0
16,5,8,15,0.0
16,5,8,16,0.029638436794537308
16,5,9,1,0.9703615583402009
16,5,9,2,0.0
16,5,9,3,0.0
16,5,9,4,0.0
16,5,9,5,0.0
16,5,9,6,0.0
16,5,9,7,0.0
16,5,9,8,0.0
16,5,9,9,0.0
16,5,9,10,0.0
16,5,9,11,0.0
16,5,9,12,0.0
16,5,9,13,0.0
16,5,9,14,0.0
16,5,9,15,0.0
16,5,9,16,0.02963844165979913
16,5,10,1,0.970361557294437
16,5,10,2,0.0
16,5,10,3,0.0
16,5,10,4,0.0
16,5,10,5,0.0
16,5,10,6,0.0
16,5,10,7,0.0
16,5,10,8,0.0
16,5,10,9,0.0
16,5,10,10,0.0
16,5,10,11,0.0
16,5,10,12,0.0
16,5,10,13,0.0
16,5,10,14,0.0
16,5,10,15,0.0
16,5,10,16,0.029638442705563088
16,5,11,1,0.9703615609317651
16,5,11,2,0.0
16,5,11,3,0.0
16,5,11,4,0.0
16,5,11,5,0.0
16,5,11,6,0.0
16,5,11,7,0.0
16,5,11,8,0.0
16,5,11,9,0.0
16,5,11,10,0.0
16,5,11,11,0.0
16,5,11,12,0.0
16,5,11,13,0.0
16,5,11,14,0.0
16,5,11,15,0.0
16,5,11,16,0.029638439068235
16,5,12,1,0.970361565202945
16,5,12,2,0.0
16,5,12,3,0.0
16,5,12,4,0.0
16,5,12,5,0.0
16,5,12,6,0.0
16,5,12,7,0.0
16,5,12,8,0.0
16,5,12,9,0.0
16,5,12,10,0.0
16,5,12,11,0.0
16,5,12,12,0.0
16,5,12,13,0.0
16,5,12,14,0.0
16,5,12,15,0.0
16,5,12,16,0.029638434797055087
16,5,13,1,0.9703615574554119
16,5,13,2,0.0
16,5,13,3,0.0
16,5,13,4,0.0
16,5,13,5,0.0
16,5,13,6,0.0
16,5,13,7,0.0
16,5,13,8,0.0
16,5,13,9,0.0
16,5,13,10,0.0
16,5,13,11,0.0
16,5,13,12,0.0
16,5,13,13,0.0
16,5,13,14,0.0
16,5,13,15,0.0
16,5,13,16,0.029638442544588084
16,5,14,1,0.9703615631793452
16,5,14,2,0.0
16,5,14,3,0.0
16,5,14,4,0.0
16,5,14,5,0.0
16,5,14,6,0.0
16,5,14,7,0.0
16,5,14,8,0.0
16,5,14,9,0.0
16,5,14,10,0.0
16,5,14,11,0.0
16,5,14,12,0.0
16,5,14,13,0.0
16,5,14,14,0.0
16,5,14,15,0.0
16,5,14,16,0.029638436820654777
16,5,15,1,0.970361570446469
16,5,15,2,0.0
16,5,15,3,0.0
16,5,15,4,0.0
16,5,15,5,0.0
16,5,15,6,0.0
16,5,15,7,0.0
16,5,15,8,0.0
16,5,15,9,0.0
16,5,15,10,0.0
16,5,15,11,0.0
16,5,15,12,0.0
16,5,15,13,0.0
16,5,15,14,0.0
16,5,15,15,0.0
16,5,15,16,0.02963842955353106
16,5,16,1,0.9703615643216029
16,5,16,2,0.0
16,5,16,3,0.0
16,5,16,4,0.0
16,5,16,5,0.0
16,5,16,6,0.0
16,5,16,7,0.0
16,5,16,8,0.0
16,5,16,9,0.0
16,5,16,10,0.0
16,5,16,11,0.0
16,5,16,12,0.0
16,5,16,13,0.0
16,5,16,14,0.0
16,5,16,15,0.0
16,5,16,16,0.029638435678397135
16,5,17,1,0.9703615636936235
16,5,17,2,0.0
16,5,17,3,0.0
16,5,17,4,0.0
16,5,17,5,0.0
16,5,17,6,0.0
16,5,17,7,0.0
16,5,17,8,0.0
16,5,17,9,0.0
16,5,17,10,0.0
16,5,17,11,0.0
16,5,17,12,0.0
16,5,17,13,0.0
16,5,17,14,0.0
16,5,17,15,0.0
16,5,17,16,0.029638436306376473
16,5,18,1,0.9703615676173062
16,5,18,2,0.0
16,5,18,3,0.0
16,5,18,4,0.0
16,5,18,5,0.0
16,5,18,6,0.0
16,5,18,7,0.0
16,5,18,8,0.0
16,5,18,9,0.0
16,5,18,10,0.0
16,5,18,11,0.0
16,5,18,12,0.0
16,5,18,13,0.0
16,5,18,14,0.0
16,5,18,15,0.0
16,5,18,16,0.029638432382693897
16,5,19,1,0.9703615596552377
16,5,19,2,0.0
16,5,19,3,0.0
16,5,19,4,0.0
16,5,19,5,0.0
16,5,19,6,0.0
16,5,19,7,0.0
16,5,19,8,0.0
16,5,19,9,0.0
16,5,19,10,0.0
16,5,19,11,0.0
16,5,19,12,0.0
16,5,19,13,0.0
16,5,19,14,0.0
16,5,19,15,0.0
16,5,19,16,0.02963844034476238
16,5,20,1,0.9703615648122682
16,5,20,2,0.0
16,5,20,3,0.0
16,5,20,4,0.0
16,5,20,5,0.0
16,5,20,6,0.0
16,5,20,7,0.0
16,5,20,8,0.0
16,5,20,9,0.0
16,5,20,10,0.0
16,5,20,11,0.0
16,5,20,12,0.0
16,5,20,13,0.0
16,5,20,14,0.0
16,5,20,15,0.0
16,5,20,16,0.029638435187731862
16,5,21,1,0.9703615608149948
16,5,21,2,0.0
16,5,21,3,0.0
16,5,21,4,0.0
16,5,21,5,0.0
16,5,21,6,0.0
16,5,21,7,0.0
16,5,21,8,0.0
16,5,21,9,0.0
16,5,21,10,0.0
16,5,21,11,0.0
16,5,21,12,0.0
16,5,21,13,0.0
16,5,21,14,0.0
16,5,21,15,0.0
16,5,21,16,0.02963843918500526
16,5,22,1,0.9703615638809279
16,5,22,2,0.0
16,5,22,3,0.0
16,5,22,4,0.0
16,5,22,5,0.0
16,5,22,6,0.0
16,5,22,7,0.0
16,5,22,8,0.0
16,5,22,9,0.0
16,5,22,10,0.0
16,5,22,11,0.0
16,5,22,12,0.0
16,5,22,13,0.0
16,5,22,14,0.0
16,5,22,15,0.0
16,5,22,16,0.029638436119072197
16,5,23,1,0.9703615624312804
16,5,23,2,0.0
16,5,23,3,0.0
16,5,23,4,0.0
16,5,23,5,0.0
16,5,23,6,0.0
16,5,23,7,0.0
16,5,23,8,0.0
16,5,23,9,0.0
16,5,23,10,0.0
16,5,23,11,0.0
16,5,23,12,0.0
16,5,23,13,0.0
16,5,23,14,0.0
16,5,23,15,0.0
16,5,23,16,0.029638437568719735
16,5,24,1,0.9703615620361811
16,5,24,2,0.0
16,5,24,3,0.0
16,5,24,4,0.0
16,5,24,5,0.0
16,5,24,6,0.0
16,5,24,7,0.0
16,5,24,8,0.0
16,5,24,9,0.0
16,5,24,10,0.0
16,5,24,11,0.0
16,5,24,12,0.0
16,5,24,13,0.0
16,5,24,14,0.0
16,5,24,15,0.0
16,5,24,16,0.02963843796381891
16,5,25,1,0.970361560477023
16,5,25,2,0.0
16,5,25,3,0.0
16,5,25,4,0.0
16,5,25,5,0.0
16,5,25,6,0.0
16,5,25,7,0.0
16,5,25,8,0.0
16,5,25,9,0.0
16,5,25,10,0.0
16,5,25,11,0.0
16,5,25,12,0.0
16,5,25,13,0.0
16,5,25,14,0.0
16,5,25,15,0.0
16,5,25,16,0.02963843952297693
16,5,26,1,0.9703615620562402
16,5,26,2,0.0
16,5,26,3,0.0
16,5,26,4,0.0
16,5,26,5,0.0
16,5,26,6,0.0
16,5,26,7,0.0
16,5,26,8,0.0
16,5,26,9,0.0
16,5,26,10,0.0
16,5,26,11,0.0
16,5,26,12,0.0
16,5,26,13,0.0
16,5,26,14,0.0
16,5,26,15,0.0
16,5,26,16,0.02963843794375966
16,5,27,1,0.9703615597249846
16,5,27,2,0.0
16,5,27,3,0.0
16,5,27,4,0.0
16,5,27,5,0.0
16,5,27,6,0.0
16,5,27,7,0.0
16,5,27,8,0.0
16,5,27,9,0.0
16,5,27,10,0.0
16,5,27,11,0.0
16,5,27,12,0.0
16,5,27,13,0.0
16,5,27,14,0.0
16,5,27,15,0.0
16,5,27,16,0.02963844027501537
16,5,28,1,0.9703615639495486
16,5,28,2,0.0
16,5,28,3,0.0
16,5,28,4,0.0
16,5,28,5,0.0
16,5,28,6,0.0
16,5,28,7,0.0
16,5,28,8,0.0
16,5,28,9,0.0
16,5,28,10,0.0
16,5,28,11,0.0
16,5,28,12,0.0
16,5,28,13,0.0
16,5,28,14,0.0
16,5,28,15,0.0
16,5,28,16,0.029638436050451317
16,5,29,1,0.9703615643993183
16,5,29,2,0.0
16,5,29,3,0.0
16,5,29,4,0.0
16,5,29,5,0.0
16,5,29,6,0.0
16,5,29,7,0.0
16,5,29,8,0.0
16,5,29,9,0.0
16,5,29,10,0.0
16,5,29,11,0.0
16,5,29,12,0.0
16,5,29,13,0.0
16,5,29,14,0.0
16,5,29,15,0.0
16,5,29,16,0.029638435600681787
16,5,30,1,0.9703615681083729
16,5,30,2,0.0
16,5,30,3,0.0
16,5,30,4,0.0
16,5,30,5,0.0
16,5,30,6,0.0
16,5,30,7,0.0
16,5,30,8,0.0
16,5,30,9,0.0
16,5,30,10,0.0
16,5,30,11,0.0
16,5,30,12,0.0
16,5,30,13,0.0
16,5,30,14,0.0
16,5,30,15,0.0
16,5,30,16,0.02963843189162711
16,5,31,1,0.9703615612622032
16,5,31,2,0.0
16,5,31,3,0.0
16,5,31,4,0.0
16,5,31,5,0.0
16,5,31,6,0.0
16,5,31,7,0.0
16,5,31,8,0.0
16,5,31,9,0.0
16,5,31,10,0.0
16,5,31,11,0.0
16,5,31,12,0.0
16,5,31,13,0.0
16,5,31,14,0.0
16,5,31,15,0.0
16,5,31,16,0.0296384387377968
16,5,32,1,0.9703615648922611
16,5,32,2,0.0
16,5,32,3,0.0
16,5,32,4,0.0
16,5,32,5,0.0
16,5,32,6,0.0
16,5,32,7,0.0
16,5,32,8,0.0
16,5,32,9,0.0
16,5,32,10,0.0
16,5,32,11,0.0
16,5,32,12,0.0
16,5,32,13,0.0
16,5,32,14,0.0
16,5,32,15,0.0
16,5,32,16,0.02963843510773886
16,5,33,1,0.9703615607233647
16,5,33,2,0.0
16,5,33,3,0.0
16,5,33,4,0.0
16,5,33,5,0.0
16,5,33,6,0.0
16,5,33,7,0.0
16,5,33,8,0.0
16,5,33,9,0.0
16,5,33,10,0.0
16,5,33,11,0.0
16,5,33,12,0.0
16,5,33,13,0.0
16,5,33,14,0.0
16,5,33,15,0.0
16,5,33,16,0.029638439276635314
16,5,34,1,0.9703615596147351
16,5,34,2,0.0
16,5,34,3,0.0
16,5,34,4,0.0
16,5,34,5,0.0
16,5,34,6,0.0
16,5,34,7,0.0
16,5,34,8,0.0
16,5,34,9,0.0
16,5,34,10,0.0
16,5,34,11,0.0
16,5,34,12,0.0
16,5,34,13,0.0
16,5,34,14,0.0
16,5,34,15,0.0
16,5,34,16,0.029638440385264815
16,5,35,1,0.9703615607634575
16,5,35,2,0.0
16,5,35,3,0.0
16,5,35,4,0.0
16,5,35,5,0.0
16,5,35,6,0.0
16,5,35,7,0.0
16,5,35,8,0.0
16,5,35,9,0.0
16,5,35,10,0.0
16,5,35,11,0.0
16,5,35,12,0.0
16,5,35,13,0.0
16,5,35,14,0.0
16,5,35,15,0.0
16,5,35,16,0.029638439236542448
16,5,36,1,0.9703615597753087
16,5,36,2,0.0
16,5,36,3,0.0
16,5,36,4,0.0
16,5,36,5,0.0
16,5,36,6,0.0
16,5,36,7,0.0
16,5,36,8,0.0
16,5,36,9,0.0
16,5,36,10,0.0
16,5,36,11,0.0
16,5,36,12,0.0
16,5,36,13,0.0
16,5,36,14,0.0
16,5,36,15,0.0
16,5,36,16,0.029638440224691438
16,5,37,1,0.9703615633778883
16,5,37,2,0.0
16,5,37,3,0.0
16,5,37,4,0.0
16,5,37,5,0.0
16,5,37,6,0.0
16,5,37,7,0.0
16,5,37,8,0.0
16,5,37,9,0.0
16,5,37,10,0.0
16,5,37,11,0.0
16,5,37,12,0.0
16,5,37,13,0.0
16,5,37,14,0.0
16,5,37,15,0.0
16,5,37,16,0.02963843662211182
16,5,38,1,0.9703615587612419
16,5,38,2,0.0
16,5,38,3,0.0
16,5,38,4,0.0
16,5,38,5,0.0
16,5,38,6,0.0
16,5,38,7,0.0
16,5,38,8,0.0
16,5,38,9,0.0
16,5,38,10,0.0
16,5,38,11,0.0
16,5,38,12,0.0
16,5,38,13,0.0
16,5,38,14,0.0
16,5,38,15,0.0
16,5,38,16,0.02963844123875813
16,5,39,1,0.9703615592054059
16,5,39,2,0.0
16,5,39,3,0.0
16,5,39,4,0.0
16,5,39,5,0.0
16,5,39,6,0.0
16,5,39,7,0.0
16,5,39,8,0.0
16,5,39,9,0.0
16,5,39,10,0.0
16,5,39,11,0.0
16,5,39,12,0.0
16,5,39,13,0.0
16,5,39,14,0.0
16,5,39,15,0.0
16,5,39,16,0.029638440794594132
16,5,40,1,0.9703615637330572
16,5,40,2,0.0
16,5,40,3,0.0
16,5,40,4,0.0
16,5,40,5,0.0
16,5,40,6,0.0
16,5,40,7,0.0
16,5,40,8,0.0
16,5,40,9,0.0
16,5,40,10,0.0
16,5,40,11,0.0
16,5,40,12,0.0
16,5,40,13,0.0
16,5,40,14,0.0
16,5,40,15,0.0
16,5,40,16,0.02963843626694294
16,5,41,1,0.9703615598598849
16,5,41,2,0.0
16,5,41,3,0.0
16,5,41,4,0.0
16,5,41,5,0.0
16,5,41,6,0.0
16,5,41,7,0.0
16,5,41,8,0.0
16,5,41,9,0.0
16,5,41,10,0.0
16,5,41,11,0.0
16,5,41,12,0.0
16,5,41,13,0.0
16,5,41,14,0.0
16,5,41,15,0.0
16,5,41,16,0.029638440140115088
16,5,42,1,0.9703615637165862
16,5,42,2,0.0
16,5,42,3,0.0
16,5,42,4,0.0
16,5,42,5,0.0
16,5,42,6,0.0
16,5,42,7,0.0
16,5,42,8,0.0
16,5,42,9,0.0
16,5,42,10,0.0
16,5,42,11,0.0
16,5,42,12,0.0
16,5,42,13,0.0
16,5,42,14,0.0
16,5,42,15,0.0
16,5,42,16,0.02963843628341385
16,5,43,1,0.970361563697565
16,5,43,2,0.0
16,5,43,3,0.0
16,5,43,4,0.0
16,5,43,5,0.0
16,5,43,6,0.0
16,5,43,7,0.0
16,5,43,8,0.0
16,5,43,9,0.0
16,5,43,10,0.0
16,5,43,11,0.0
16,5,43,12,0.0
16,5,43,13,0.0
16,5,43,14,0.0
16,5,43,15,0.0
16,5,43,16,0.02963843630243507
16,5,44,1,0.9703615602664472
16,5,44,2,0.0
16,5,44,3,0.0
16,5,44,4,0.0
16,5,44,5,0.0
16,5,44,6,0.0
16,5,44,7,0.0
16,5,44,8,0.0
16,5,44,9,0.0
16,5,44,10,0.0
16,5,44,11,0.0
16,5,44,12,0.0
16,5,44,13,0.0
16,5,44,14,0.0
16,5,44,15,0.0
16,5,44,16,0.029638439733552884
16,5,45,1,0.9703615581683668
16,5,45,2,0.0
16,5,45,3,0.0
16,5,45,4,0.0
16,5,45,5,0.0
16,5,45,6,0.0
16,5,45,7,0.0
16,5,45,8,0.0
16,5,45,9,0.0
16,5,45,10,0.0
16,5,45,11,0.0
16,5,45,12,0.0
16,5,45,13,0.0
16,5,45,14,0.0
16,5,45,15,0.0
16,5,45,16,0.029638441831633233
16,5,46,1,0.9703615608480686
16,5,46,2,0.0
16,5,46,3,0.0
16,5,46,4,0.0
16,5,46,5,0.0
16,5,46,6,0.0
16,5,46,7,0.0
16,5,46,8,0.0
16,5,46,9,0.0
16,5,46,10,0.0
16,5,46,11,0.0
16,5,46,12,0.0
16,5,46,13,0.0
16,5,46,14,0.0
16,5,46,15,0.0
16,5,46,16,0.029638439151931473
16,5,47,1,0.9703615630743783
16,5,47,2,0.0
16,5,47,3,0.0
16,5,47,4,0.0
16,5,47,5,0.0
16,5,47,6,0.0
16,5,47,7,0.0
16,5,47,8,0.0
16,5,47,9,0.0
16,5,47,10,0.0
16,5,47,11,0.0
16,5,47,12,0.0
16,5,47,13,0.0
16,5,47,14,0.0
16,5,47,15,0.0
16,5,47,16,0.029638436925621774
16,5,48,1,0.9703615616659175
16,5,48,2,0.0
16,5,48,3,0.0
16,5,48,4,0.0
16,5,48,5,0.0
16,5,48,6,0.0
16,5,48,7,0.0
16,5,48,8,0.0
16,5,48,9,0.0
16,5,48,10,0.0
16,5,48,11,0.0
16,5,48,12,0.0
16,5,48,13,0.0
16,5,48,14,0.0
16,5,48,15,0.0
16,5,48,16,0.029638438334082588
16,5,49,1,0.9703615637368761
16,5,49,2,0.0
16,5,49,3,0.0
16,5,49,4,0.0
16,5,49,5,0.0
16,5,49,6,0.0
16,5,49,7,0.0
16,5,49,8,0.0
16,5,49,9,0.0
16,5,49,10,0.0
16,5,49,11,0.0
16,5,49,12,0.0
16,5,49,13,0.0
16,5,49,14,0.0
16,5,49,15,0.0
16,5,49,16,0.029638436263123843
16,6,0,1,0.9462757598006735
16,6,0,2,0.0
16,6,0,3,0.0
16,6,0,4,0.0
16,6,0,5,0.0
16,6,0,6,0.0
16,6,0,7,0.0
16,6,0,8,0.0
16,6,0,9,0.0
16,6,0,10,0.0
16,6,0,11,0.0
16,6,0,12,0.0
16,6,0,13,0.0
16,6,0,14,3.576685728043943E-4
16,6,0,15,0.0
16,6,0,16,0.053366571626522155
16,6,1,1,0.9462757541151041
16,6,1,2,0.0
16,6,1,3,0.0
16,6,1,4,0.0
16,6,1,5,0.0
16,6,1,6,0.0
16,6,1,7,0.0
16,6,1,8,0.0
16,6,1,9,0.0
16,6,1,10,0.0
16,6,1,11,0.0
16,6,1,12,0.0
16,6,1,13,0.0
16,6,1,14,3.5762706568183135E-4
16,6,1,15,0.0
16,6,1,16,0.05336661881921417
16,6,2,1,0.9462757600440682
16,6,2,2,0.0
16,6,2,3,0.0
16,6,2,4,0.0
16,6,2,5,0.0
16,6,2,6,0.0
16,6,2,7,0.0
16,6,2,8,0.0
16,6,2,9,0.0
16,6,2,10,0.0
16,6,2,11,0.0
16,6,2,12,0.0
16,6,2,13,0.0
16,6,2,14,3.57637294696403E-4
16,6,2,15,0.0
16,6,2,16,0.05336660266123545
16,6,3,1,0.9462757588280686
16,6,3,2,0.0
16,6,3,3,0.0
16,6,3,4,0.0
16,6,3,5,0.0
16,6,3,6,0.0
16,6,3,7,0.0
16,6,3,8,0.0
16,6,3,9,0.0
16,6,3,10,0.0
16,6,3,11,0.0
16,6,3,12,0.0
16,6,3,13,0.0
16,6,3,14,3.576590569191588E-4
16,6,3,15,0.0
16,6,3,16,0.05336658211501237
16,6,4,1,0.9462757627128275
16,6,4,2,0.0
16,6,4,3,0.0
16,6,4,4,0.0
16,6,4,5,0.0
16,6,4,6,0.0
16,6,4,7,0.0
16,6,4,8,0.0
16,6,4,9,0.0
16,6,4,10,0.0
16,6,4,11,0.0
16,6,4,12,0.0
16,6,4,13,0.0
16,6,4,14,3.5765554378946833E-4
16,6,4,15,0.0
16,6,4,16,0.0533665817433831
16,6,5,1,0.9462757492201237
16,6,5,2,0.0
16,6,5,3,0.0
16,6,5,4,0.0
16,6,5,5,0.0
16,6,5,6,0.0
16,6,5,7,0.0
16,6,5,8,0.0
16,6,5,9,0.0
16,6,5,10,0.0
16,6,5,11,0.0
16,6,5,12,0.0
16,6,5,13,0.0
16,6,5,14,3.5769061662205135E-4
16,6,5,15,0.0
16,6,5,16,0.053366560163254355
16,6,6,1,0.946275776106393
16,6,6,2,0.0
16,6,6,3,0.0
16,6,6,4,0.0
16,6,6,5,0.0
16,6,6,6,0.0
16,6,6,7,0.0
16,6,6,8,0.0
16,6,6,9,0.0
16,6,6,10,0.0
16,6,6,11,0.0
16,6,6,12,0.0
16,6,6,13,0.0
16,6,6,14,3.5763978280357395E-4
16,6,6,15,0.0
16,6,6,16,0.05336658411080344
16,6,7,1,0.9462757609659641
16,6,7,2,0.0
16,6,7,3,0.0
16,6,7,4,0.0
16,6,7,5,0.0
16,6,7,6,0.0
16,6,7,7,0.0
16,6,7,8,0.0
16,6,7,9,0.0
16,6,7,10,0.0
16,6,7,11,0.0
16,6,7,12,0.0
16,6,7,13,0.0
16,6,7,14,3.576935478243622E-4
16,6,7,15,0.0
16,6,7,16,0.05336654548621154
16,6,8,1,0.9462757696785108
16,6,8,2,0.0
16,6,8,3,0.0
16,6,8,4,0.0
16,6,8,5,0.0
16,6,8,6,0.0
16,6,8,7,0.0
16,6,8,8,0.0
16,6,8,9,0.0
16,6,8,10,0.0
16,6,8,11,0.0
16,6,8,12,0.0
16,6,8,13,0.0
16,6,8,14,3.575930319358054E-4
16,6,8,15,0.0
16,6,8,16,0.05336663728955351
16,6,9,1,0.9462757595737347
16,6,9,2,0.0
16,6,9,3,0.0
16,6,9,4,0.0
16,6,9,5,0.0
16,6,9,6,0.0
16,6,9,7,0.0
16,6,9,8,0.0
16,6,9,9,0.0
16,6,9,10,0.0
16,6,9,11,0.0
16,6,9,12,0.0
16,6,9,13,0.0
16,6,9,14,3.5765292249119825E-4
16,6,9,15,0.0
16,6,9,16,0.053366587503774085
16,6,10,1,0.9462757507533398
16,6,10,2,0.0
16,6,10,3,0.0
16,6,10,4,0.0
16,6,10,5,0.0
16,6,10,6,0.0
16,6,10,7,0.0
16,6,10,8,0.0
16,6,10,9,0.0
16,6,10,10,0.0
16,6,10,11,0.0
16,6,10,12,0.0
16,6,10,13,0.0
16,6,10,14,3.57714538909815E-4
16,6,10,15,0.0
16,6,10,16,0.053366534707750456
16,6,11,1,0.9462757669430645
16,6,11,2,0.0
16,6,11,3,0.0
16,6,11,4,0.0
16,6,11,5,0.0
16,6,11,6,0.0
16,6,11,7,0.0
16,6,11,8,0.0
16,6,11,9,0.0
16,6,11,10,0.0
16,6,11,11,0.0
16,6,11,12,0.0
16,6,11,13,0.0
16,6,11,14,3.5763951063750156E-4
16,6,11,15,0.0
16,6,11,16,0.05336659354629798
16,6,12,1,0.9462757579760496
16,6,12,2,0.0
16,6,12,3,0.0
16,6,12,4,0.0
16,6,12,5,0.0
16,6,12,6,0.0
16,6,12,7,0.0
16,6,12,8,0.0
16,6,12,9,0.0
16,6,12,10,0.0
16,6,12,11,0.0
16,6,12,12,0.0
16,6,12,13,0.0
16,6,12,14,3.5771707415610846E-4
16,6,12,15,0.0
16,6,12,16,0.053366524949794374
16,6,13,1,0.9462757570282548
16,6,13,2,0.0
16,6,13,3,0.0
16,6,13,4,0.0
16,6,13,5,0.0
16,6,13,6,0.0
16,6,13,7,0.0
16,6,13,8,0.0
16,6,13,9,0.0
16,6,13,10,0.0
16,6,13,11,0.0
16,6,13,12,0.0
16,6,13,13,0.0
16,6,13,14,3.5766420389806775E-4
16,6,13,15,0.0
16,6,13,16,0.053366578767847186
16,6,14,1,0.9462757602080419
16,6,14,2,0.0
16,6,14,3,0.0
16,6,14,4,0.0
16,6,14,5,0.0
16,6,14,6,0.0
16,6,14,7,0.0
16,6,14,8,0.0
16,6,14,9,0.0
16,6,14,10,0.0
16,6,14,11,0.0
16,6,14,12,0.0
16,6,14,13,0.0
16,6,14,14,3.576392751583937E-4
16,6,14,15,0.0
16,6,14,16,0.05336660051679975
16,6,15,1,0.9462757626727993
16,6,15,2,0.0
16,6,15,3,0.0
16,6,15,4,0.0
16,6,15,5,0.0
16,6,15,6,0.0
16,6,15,7,0.0
16,6,15,8,0.0
16,6,15,9,0.0
16,6,15,10,0.0
16,6,15,11,0.0
16,6,15,12,0.0
16,6,15,13,0.0
16,6,15,14,3.5763029207819876E-4
16,6,15,15,0.0
16,6,15,16,0.053366607035122436
16,6,16,1,0.9462757634276128
16,6,16,2,0.0
16,6,16,3,0.0
16,6,16,4,0.0
16,6,16,5,0.0
16,6,16,6,0.0
16,6,16,7,0.0
16,6,16,8,0.0
16,6,16,9,0.0
16,6,16,10,0.0
16,6,16,11,0.0
16,6,16,12,0.0
16,6,16,13,0.0
16,6,16,14,3.577188868376444E-4
16,6,16,15,0.0
16,6,16,16,0.05336651768554955
16,6,17,1,0.9462757588022971
16,6,17,2,0.0
16,6,17,3,0.0
16,6,17,4,0.0
16,6,17,5,0.0
16,6,17,6,0.0
16,6,17,7,0.0
16,6,17,8,0.0
16,6,17,9,0.0
16,6,17,10,0.0
16,6,17,11,0.0
16,6,17,12,0.0
16,6,17,13,0.0
16,6,17,14,3.5771881976494894E-4
16,6,17,15,0.0
16,6,17,16,0.05336652237793804
16,6,18,1,0.9462757600750141
16,6,18,2,0.0
16,6,18,3,0.0
16,6,18,4,0.0
16,6,18,5,0.0
16,6,18,6,0.0
16,6,18,7,0.0
16,6,18,8,0.0
16,6,18,9,0.0
16,6,18,10,0.0
16,6,18,11,0.0
16,6,18,12,0.0
16,6,18,13,0.0
16,6,18,14,3.5761962332324284E-4
16,6,18,15,0.0
16,6,18,16,0.05336662030166277
16,6,19,1,0.9462757557239275
16,6,19,2,0.0
16,6,19,3,0.0
16,6,19,4,0.0
16,6,19,5,0.0
16,6,19,6,0.0
16,6,19,7,0.0
16,6,19,8,0.0
16,6,19,9,0.0
16,6,19,10,0.0
16,6,19,11,0.0
16,6,19,12,0.0
16,6,19,13,0.0
16,6,19,14,3.5772427931655054E-4
16,6,19,15,0.0
16,6,19,16,0.05336651999675592
16,6,20,1,0.9462757569858248
16,6,20,2,0.0
16,6,20,3,0.0
16,6,20,4,0.0
16,6,20,5,0.0
16,6,20,6,0.0
16,6,20,7,0.0
16,6,20,8,0.0
16,6,20,9,0.0
16,6,20,10,0.0
16,6,20,11,0.0
16,6,20,12,0.0
16,6,20,13,0.0
16,6,20,14,3.576787957503947E-4
16,6,20,15,0.0
16,6,20,16,0.05336656421842494
16,6,21,1,0.9462757623194735
16,6,21,2,0.0
16,6,21,3,0.0
16,6,21,4,0.0
16,6,21,5,0.0
16,6,21,6,0.0
16,6,21,7,0.0
16,6,21,8,0.0
16,6,21,9,0.0
16,6,21,10,0.0
16,6,21,11,0.0
16,6,21,12,0.0
16,6,21,13,0.0
16,6,21,14,3.576596869757379E-4
16,6,21,15,0.0
16,6,21,16,0.05336657799355072
16,6,22,1,0.9462757544921075
16,6,22,2,0.0
16,6,22,3,0.0
16,6,22,4,0.0
16,6,22,5,0.0
16,6,22,6,0.0
16,6,22,7,0.0
16,6,22,8,0.0
16,6,22,9,0.0
16,6,22,10,0.0
16,6,22,11,0.0
16,6,22,12,0.0
16,6,22,13,0.0
16,6,22,14,3.5775438576319103E-4
16,6,22,15,0.0
16,6,22,16,0.05336649112212936
16,6,23,1,0.9462757581045005
16,6,23,2,0.0
16,6,23,3,0.0
16,6,23,4,0.0
16,6,23,5,0.0
16,6,23,6,0.0
16,6,23,7,0.0
16,6,23,8,0.0
16,6,23,9,0.0
16,6,23,10,0.0
16,6,23,11,0.0
16,6,23,12,0.0
16,6,23,13,0.0
16,6,23,14,3.5767539516732113E-4
16,6,23,15,0.0
16,6,23,16,0.0533665665003323
16,6,24,1,0.9462757618031751
16,6,24,2,0.0
16,6,24,3,0.0
16,6,24,4,0.0
16,6,24,5,0.0
16,6,24,6,0.0
16,6,24,7,0.0
16,6,24,8,0.0
16,6,24,9,0.0
16,6,24,10,0.0
16,6,24,11,0.0
16,6,24,12,0.0
16,6,24,13,0.0
16,6,24,14,3.5764420045625837E-4
16,6,24,15,0.0
16,6,24,16,0.053366593996368714
16,6,25,1,0.9462757654444061
16,6,25,2,0.0
16,6,25,3,0.0
16,6,25,4,0.0
16,6,25,5,0.0
16,6,25,6,0.0
16,6,25,7,0.0
16,6,25,8,0.0
16,6,25,9,0.0
16,6,25,10,0.0
16,6,25,11,0.0
16,6,25,12,0.0
16,6,25,13,0.0
16,6,25,14,3.5768223468120314E-4
16,6,25,15,0.0
16,6,25,16,0.05336655232091275
16,6,26,1,0.9462757581492292
16,6,26,2,0.0
16,6,26,3,0.0
16,6,26,4,0.0
16,6,26,5,0.0
16,6,26,6,0.0
16,6,26,7,0.0
16,6,26,8,0.0
16,6,26,9,0.0
16,6,26,10,0.0
16,6,26,11,0.0
16,6,26,12,0.0
16,6,26,13,0.0
16,6,26,14,3.5767903295928094E-4
16,6,26,15,0.0
16,6,26,16,0.05336656281781169
16,6,27,1,0.9462757617451111
16,6,27,2,0.0
16,6,27,3,0.0
16,6,27,4,0.0
16,6,27,5,0.0
16,6,27,6,0.0
16,6,27,7,0.0
16,6,27,8,0.0
16,6,27,9,0.0
16,6,27,10,0.0
16,6,27,11,0.0
16,6,27,12,0.0
16,6,27,13,0.0
16,6,27,14,3.5764762552279404E-4
16,6,27,15,0.0
16,6,27,16,0.05336659062936612
16,6,28,1,0.9462757632534552
16,6,28,2,0.0
16,6,28,3,0.0
16,6,28,4,0.0
16,6,28,5,0.0
16,6,28,6,0.0
16,6,28,7,0.0
16,6,28,8,0.0
16,6,28,9,0.0
16,6,28,10,0.0
16,6,28,11,0.0
16,6,28,12,0.0
16,6,28,13,0.0
16,6,28,14,3.576514801099559E-4
16,6,28,15,0.0
16,6,28,16,0.05336658526643483
16,6,29,1,0.9462757605146322
16,6,29,2,0.0
16,6,29,3,0.0
16,6,29,4,0.0
16,6,29,5,0.0
16,6,29,6,0.0
16,6,29,7,0.0
16,6,29,8,0.0
16,6,29,9,0.0
16,6,29,10,0.0
16,6,29,11,0.0
16,6,29,12,0.0
16,6,29,13,0.0
16,6,29,14,3.576827078390578E-4
16,6,29,15,0.0
16,6,29,16,0.05336655677752878
16,6,30,1,0.9462757585362519
16,6,30,2,0.0
16,6,30,3,0.0
16,6,30,4,0.0
16,6,30,5,0.0
16,6,30,6,0.0
16,6,30,7,0.0
16,6,30,8,0.0
16,6,30,9,0.0
16,6,30,10,0.0
16,6,30,11,0.0
16,6,30,12,0.0
16,6,30,13,0.0
16,6,30,14,3.5768036846293543E-4
16,6,30,15,0.0
16,6,30,16,0.053366561095285196
16,6,31,1,0.946275767734505
16,6,31,2,0.0
16,6,31,3,0.0
16,6,31,4,0.0
16,6,31,5,0.0
16,6,31,6,0.0
16,6,31,7,0.0
16,6,31,8,0.0
16,6,31,9,0.0
16,6,31,10,0.0
16,6,31,11,0.0
16,6,31,12,0.0
16,6,31,13,0.0
16,6,31,14,3.5763883472882953E-4
16,6,31,15,0.0
16,6,31,16,0.053366593430766336
16,6,32,1,0.9462757736474728
16,6,32,2,0.0
16,6,32,3,0.0
16,6,32,4,0.0
16,6,32,5,0.0
16,6,32,6,0.0
16,6,32,7,0.0
16,6,32,8,0.0
16,6,32,9,0.0
16,6,32,10,0.0
16,6,32,11,0.0
16,6,32,12,0.0
16,6,32,13,0.0
16,6,32,14,3.575532309709592E-4
16,6,32,15,0.0
16,6,32,16,0.05336667312155614
16,6,33,1,0.9462757601007145
16,6,33,2,0.0
16,6,33,3,0.0
16,6,33,4,0.0
16,6,33,5,0.0
16,6,33,6,0.0
16,6,33,7,0.0
16,6,33,8,0.0
16,6,33,9,0.0
16,6,33,10,0.0
16,6,33,11,0.0
16,6,33,12,0.0
16,6,33,13,0.0
16,6,33,14,3.5769853744031923E-4
16,6,33,15,0.0
16,6,33,16,0.05336654136184517
16,6,34,1,0.9462757539695638
16,6,34,2,0.0
16,6,34,3,0.0
16,6,34,4,0.0
16,6,34,5,0.0
16,6,34,6,0.0
16,6,34,7,0.0
16,6,34,8,0.0
16,6,34,9,0.0
16,6,34,10,0.0
16,6,34,11,0.0
16,6,34,12,0.0
16,6,34,13,0.0
16,6,34,14,3.576914634878998E-4
16,6,34,15,0.0
16,6,34,16,0.053366554566948346
16,6,35,1,0.9462757642413081
16,6,35,2,0.0
16,6,35,3,0.0
16,6,35,4,0.0
16,6,35,5,0.0
16,6,35,6,0.0
16,6,35,7,0.0
16,6,35,8,0.0
16,6,35,9,0.0
16,6,35,10,0.0
16,6,35,11,0.0
16,6,35,12,0.0
16,6,35,13,0.0
16,6,35,14,3.576636776988427E-4
16,6,35,15,0.0
16,6,35,16,0.05336657208099323
16,6,36,1,0.9462757647280191
16,6,36,2,0.0
16,6,36,3,0.0
16,6,36,4,0.0
16,6,36,5,0.0
16,6,36,6,0.0
16,6,36,7,0.0
16,6,36,8,0.0
16,6,36,9,0.0
16,6,36,10,0.0
16,6,36,11,0.0
16,6,36,12,0.0
16,6,36,13,0.0
16,6,36,14,3.576473678075638E-4
16,6,36,15,0.0
16,6,36,16,0.053366587904173285
16,6,37,1,0.9462757605517605
16,6,37,2,0.0
16,6,37,3,0.0
16,6,37,4,0.0
16,6,37,5,0.0
16,6,37,6,0.0
16,6,37,7,0.0
16,6,37,8,0.0
16,6,37,9,0.0
16,6,37,10,0.0
16,6,37,11,0.0
16,6,37,12,0.0
16,6,37,13,0.0
16,6,37,14,3.576600046806052E-4
16,6,37,15,0.0
16,6,37,16,0.05336657944355884
16,6,38,1,0.9462757665830918
16,6,38,2,0.0
16,6,38,3,0.0
16,6,38,4,0.0
16,6,38,5,0.0
16,6,38,6,0.0
16,6,38,7,0.0
16,6,38,8,0.0
16,6,38,9,0.0
16,6,38,10,0.0
16,6,38,11,0.0
16,6,38,12,0.0
16,6,38,13,0.0
16,6,38,14,3.5766935239461606E-4
16,6,38,15,0.0
16,6,38,16,0.05336656406451375
16,6,39,1,0.946275761728751
16,6,39,2,0.0
16,6,39,3,0.0
16,6,39,4,0.0
16,6,39,5,0.0
16,6,39,6,0.0
16,6,39,7,0.0
16,6,39,8,0.0
16,6,39,9,0.0
16,6,39,10,0.0
16,6,39,11,0.0
16,6,39,12,0.0
16,6,39,13,0.0
16,6,39,14,3.576954212115041E-4
16,6,39,15,0.0
16,6,39,16,0.053366542850037516
16,6,40,1,0.9462757600131683
16,6,40,2,0.0
16,6,40,3,0.0
16,6,40,4,0.0
16,6,40,5,0.0
16,6,40,6,0.0
16,6,40,7,0.0
16,6,40,8,0.0
16,6,40,9,0.0
16,6,40,10,0.0
16,6,40,11,0.0
16,6,40,12,0.0
16,6,40,13,0.0
16,6,40,14,3.5767689924367336E-4
16,6,40,15,0.0
16,6,40,16,0.053366563087588095
16,6,41,1,0.9462757514579124
16,6,41,2,0.0
16,6,41,3,0.0
16,6,41,4,0.0
16,6,41,5,0.0
16,6,41,6,0.0
16,6,41,7,0.0
16,6,41,8,0.0
16,6,41,9,0.0
16,6,41,10,0.0
16,6,41,11,0.0
16,6,41,12,0.0
16,6,41,13,0.0
16,6,41,14,3.577137466641353E-4
16,6,41,15,0.0
16,6,41,16,0.05336653479542347
16,6,42,1,0.9462757589326602
16,6,42,2,0.0
16,6,42,3,0.0
16,6,42,4,0.0
16,6,42,5,0.0
16,6,42,6,0.0
16,6,42,7,0.0
16,6,42,8,0.0
16,6,42,9,0.0
16,6,42,10,0.0
16,6,42,11,0.0
16,6,42,12,0.0
16,6,42,13,0.0
16,6,42,14,3.5771596561070027E-4
16,6,42,15,0.0
16,6,42,16,0.053366525101729054
16,6,43,1,0.9462757665926077
16,6,43,2,0.0
16,6,43,3,0.0
16,6,43,4,0.0
16,6,43,5,0.0
16,6,43,6,0.0
16,6,43,7,0.0
16,6,43,8,0.0
16,6,43,9,0.0
16,6,43,10,0.0
16,6,43,11,0.0
16,6,43,12,0.0
16,6,43,13,0.0
16,6,43,14,3.576286541335782E-4
16,6,43,15,0.0
16,6,43,16,0.05336660475325877
16,6,44,1,0.9462757648020079
16,6,44,2,0.0
16,6,44,3,0.0
16,6,44,4,0.0
16,6,44,5,0.0
16,6,44,6,0.0
16,6,44,7,0.0
16,6,44,8,0.0
16,6,44,9,0.0
16,6,44,10,0.0
16,6,44,11,0.0
16,6,44,12,0.0
16,6,44,13,0.0
16,6,44,14,3.576501655993047E-4
16,6,44,15,0.0
16,6,44,16,0.05336658503239284
16,6,45,1,0.9462757612989978
16,6,45,2,0.0
16,6,45,3,0.0
16,6,45,4,0.0
16,6,45,5,0.0
16,6,45,6,0.0
16,6,45,7,0.0
16,6,45,8,0.0
16,6,45,9,0.0
16,6,45,10,0.0
16,6,45,11,0.0
16,6,45,12,0.0
16,6,45,13,0.0
16,6,45,14,3.5773180051698464E-4
16,6,45,15,0.0
16,6,45,16,0.05336650690048519
16,6,46,1,0.9462757598289978
16,6,46,2,0.0
16,6,46,3,0.0
16,6,46,4,0.0
16,6,46,5,0.0
16,6,46,6,0.0
16,6,46,7,0.0
16,6,46,8,0.0
16,6,46,9,0.0
16,6,46,10,0.0
16,6,46,11,0.0
16,6,46,12,0.0
16,6,46,13,0.0
16,6,46,14,3.5764972702539993E-4
16,6,46,15,0.0
16,6,46,16,0.05336659044397688
16,7,0,1,0.9241432712497503
16,7,0,2,0.0
16,7,0,3,0.0
16,7,0,4,0.0
16,7,0,5,0.0
16,7,0,6,0.0
16,7,0,7,0.0
16,7,0,8,0.0
16,7,0,9,0.0
16,7,0,10,0.0
16,7,0,11,0.0
16,7,0,12,0.0
16,7,0,13,0.0
16,7,0,14,0.05850161779716602
16,7,0,15,0.0
16,7,0,16,0.01735511095308384
16,7,1,1,0.9241432651522569
16,7,1,2,0.0
16,7,1,3,0.0
16,7,1,4,0.0
16,7,1,5,0.0
16,7,1,6,0.0
16,7,1,7,0.0
16,7,1,8,0.0
16,7,1,9,0.0
16,7,1,10,0.0
16,7,1,11,0.0
16,7,1,12,0.0
16,7,1,13,0.0
16,7,1,14,0.05850169280973322
16,7,1,15,0.0
16,7,1,16,0.017355042038010065
16,7,2,1,0.924143253942121
16,7,2,2,0.0
16,7,2,3,0.0
16,7,2,4,0.0
16,7,2,5,0.0
16,7,2,6,0.0
16,7,2,7,0.0
16,7,2,8,0.0
16,7,2,9,0.0
16,7,2,10,0.0
16,7,2,11,0.0
16,7,2,12,0.0
16,7,2,13,0.0
16,7,2,14,0.05850167004502932
16,7,2,15,0.0
16,7,2,16,0.01735507601284974
16,7,3,1,0.9241432645429881
16,7,3,2,0.0
16,7,3,3,0.0
16,7,3,4,0.0
16,7,3,5,0.0
16,7,3,6,0.0
16,7,3,7,0.0
16,7,3,8,0.0
16,7,3,9,0.0
16,7,3,10,0.0
16,7,3,11,0.0
16,7,3,12,0.0
16,7,3,13,0.0
16,7,3,14,0.058501650726848514
16,7,3,15,0.0
16,7,3,16,0.017355084730163364
16,7,4,1,0.9241432538949766
16,7,4,2,0.0
16,7,4,3,0.0
16,7,4,4,0.0
16,7,4,5,0.0
16,7,4,6,0.0
16,7,4,7,0.0
16,7,4,8,0.0
16,7,4,9,0.0
16,7,4,10,0.0
16,7,4,11,0.0
16,7,4,12,0.0
16,7,4,13,0.0
16,7,4,14,0.05850168267616526
16,7,4,15,0.0
16,7,4,16,0.01735506342885823
16,7,5,1,0.9241432553949999
16,7,5,2,0.0
16,7,5,3,0.0
16,7,5,4,0.0
16,7,5,5,0.0
16,7,5,6,0.0
16,7,5,7,0.0
16,7,5,8,0.0
16,7,5,9,0.0
16,7,5,10,0.0
16,7,5,11,0.0
16,7,5,12,0.0
16,7,5,13,0.0
16,7,5,14,0.05850164558001895
16,7,5,15,0.0
16,7,5,16,0.01735509902498123
16,7,6,1,0.9241432535338024
16,7,6,2,0.0
16,7,6,3,0.0
16,7,6,4,0.0
16,7,6,5,0.0
16,7,6,6,0.0
16,7,6,7,0.0
16,7,6,8,0.0
16,7,6,9,0.0
16,7,6,10,0.0
16,7,6,11,0.0
16,7,6,12,0.0
16,7,6,13,0.0
16,7,6,14,0.05850161949880576
16,7,6,15,0.0
16,7,6,16,0.017355126967391863
16,7,7,1,0.9241432532375666
16,7,7,2,0.0
16,7,7,3,0.0
16,7,7,4,0.0
16,7,7,5,0.0
16,7,7,6,0.0
16,7,7,7,0.0
16,7,7,8,0.0
16,7,7,9,0.0
16,7,7,10,0.0
16,7,7,11,0.0
16,7,7,12,0.0
16,7,7,13,0.0
16,7,7,14,0.05850165296874535
16,7,7,15,0.0
16,7,7,16,0.01735509379368796
16,7,8,1,0.924143256892858
16,7,8,2,0.0
16,7,8,3,0.0
16,7,8,4,0.0
16,7,8,5,0.0
16,7,8,6,0.0
16,7,8,7,0.0
16,7,8,8,0.0
16,7,8,9,0.0
16,7,8,10,0.0
16,7,8,11,0.0
16,7,8,12,0.0
16,7,8,13,0.0
16,7,8,14,0.05850166824839522
16,7,8,15,0.0
16,7,8,16,0.01735507485874692
16,7,9,1,0.9241432532073506
16,7,9,2,0.0
16,7,9,3,0.0
16,7,9,4,0.0
16,7,9,5,0.0
16,7,9,6,0.0
16,7,9,7,0.0
16,7,9,8,0.0
16,7,9,9,0.0
16,7,9,10,0.0
16,7,9,11,0.0
16,7,9,12,0.0
16,7,9,13,0.0
16,7,9,14,0.058501630987283185
16,7,9,15,0.0
16,7,9,16,0.01735511580536621
16,7,10,1,0.924143253488664
16,7,10,2,0.0
16,7,10,3,0.0
16,7,10,4,0.0
16,7,10,5,0.0
16,7,10,6,0.0
16,7,10,7,0.0
16,7,10,8,0.0
16,7,10,9,0.0
16,7,10,10,0.0
16,7,10,11,0.0
16,7,10,12,0.0
16,7,10,13,0.0
16,7,10,14,0.05850167218636151
16,7,10,15,0.0
16,7,10,16,0.017355074324974604
16,7,11,1,0.9241432589346502
16,7,11,2,0.0
16,7,11,3,0.0
16,7,11,4,0.0
16,7,11,5,0.0
16,7,11,6,0.0
16,7,11,7,0.0
16,7,11,8,0.0
16,7,11,9,0.0
16,7,11,10,0.0
16,7,11,11,0.0
16,7,11,12,0.0
16,7,11,13,0.0
16,7,11,14,0.05850164396295017
16,7,11,15,0.0
16,7,11,16,0.017355097102399537
16,7,12,1,0.924143251517634
16,7,12,2,0.0
16,7,12,3,0.0
16,7,12,4,0.0
16,7,12,5,0.0
16,7,12,6,0.0
16,7,12,7,0.0
16,7,12,8,0.0
16,7,12,9,0.0
16,7,12,10,0.0
16,7,12,11,0.0
16,7,12,12,0.0
16,7,12,13,0.0
16,7,12,14,0.058501727662761446
16,7,12,15,0.0
16,7,12,16,0.017355020819604647
16,7,13,1,0.924143257317089
16,7,13,2,0.0
16,7,13,3,0.0
16,7,13,4,0.0
16,7,13,5,0.0
16,7,13,6,0.0
16,7,13,7,0.0
16,7,13,8,0.0
16,7,13,9,0.0
16,7,13,10,0.0
16,7,13,11,0.0
16,7,13,12,0.0
16,7,13,13,0.0
16,7,13,14,0.05850166749216677
16,7,13,15,0.0
16,7,13,16,0.01735507519074429
16,7,14,1,0.9241432563768598
16,7,14,2,0.0
16,7,14,3,0.0
16,7,14,4,0.0
16,7,14,5,0.0
16,7,14,6,0.0
16,7,14,7,0.0
16,7,14,8,0.0
16,7,14,9,0.0
16,7,14,10,0.0
16,7,14,11,0.0
16,7,14,12,0.0
16,7,14,13,0.0
16,7,14,14,0.05850162945252361
16,7,14,15,0.0
16,7,14,16,0.01735511417061656
16,7,15,1,0.9241432534110909
16,7,15,2,0.0
16,7,15,3,0.0
16,7,15,4,0.0
16,7,15,5,0.0
16,7,15,6,0.0
16,7,15,7,0.0
16,7,15,8,0.0
16,7,15,9,0.0
16,7,15,10,0.0
16,7,15,11,0.0
16,7,15,12,0.0
16,7,15,13,0.0
16,7,15,14,0.05850165544074491
16,7,15,15,0.0
16,7,15,16,0.01735509114816434
16,7,16,1,0.924143243793047
16,7,16,2,0.0
16,7,16,3,0.0
16,7,16,4,0.0
16,7,16,5,0.0
16,7,16,6,0.0
16,7,16,7,0.0
16,7,16,8,0.0
16,7,16,9,0.0
16,7,16,10,0.0
16,7,16,11,0.0
16,7,16,12,0.0
16,7,16,13,0.0
16,7,16,14,0.058501720216934595
16,7,16,15,0.0
16,7,16,16,0.017355035990018454
16,7,17,1,0.924143252755705
16,7,17,2,0.0
16,7,17,3,0.0
16,7,17,4,0.0
16,7,17,5,0.0
16,7,17,6,0.0
16,7,17,7,0.0
16,7,17,8,0.0
16,7,17,9,0.0
16,7,17,10,0.0
16,7,17,11,0.0
16,7,17,12,0.0
16,7,17,13,0.0
16,7,17,14,0.05850167149899836
16,7,17,15,0.0
16,7,17,16,0.01735507574529665
16,7,18,1,0.9241432536275823
16,7,18,2,0.0
16,7,18,3,0.0
16,7,18,4,0.0
16,7,18,5,0.0
16,7,18,6,0.0
16,7,18,7,0.0
16,7,18,8,0.0
16,7,18,9,0.0
16,7,18,10,0.0
16,7,18,11,0.0
16,7,18,12,0.0
16,7,18,13,0.0
16,7,18,14,0.058501657601925175
16,7,18,15,0.0
16,7,18,16,0.01735508877049253
16,7,19,1,0.9241432574870169
16,7,19,2,0.0
16,7,19,3,0.0
16,7,19,4,0.0
16,7,19,5,0.0
16,7,19,6,0.0
16,7,19,7,0.0
16,7,19,8,0.0
16,7,19,9,0.0
16,7,19,10,0.0
16,7,19,11,0.0
16,7,19,12,0.0
16,7,19,13,0.0
16,7,19,14,0.05850165470770357
16,7,19,15,0.0
16,7,19,16,0.01735508780527959
16,7,20,1,0.9241432553671202
16,7,20,2,0.0
16,7,20,3,0.0
16,7,20,4,0.0
16,7,20,5,0.0
16,7,20,6,0.0
16,7,20,7,0.0
16,7,20,8,0.0
16,7,20,9,0.0
16,7,20,10,0.0
16,7,20,11,0.0
16,7,20,12,0.0
16,7,20,13,0.0
16,7,20,14,0.05850164940075681
16,7,20,15,0.0
16,7,20,16,0.01735509523212307
16,7,21,1,0.924143253981844
16,7,21,2,0.0
16,7,21,3,0.0
16,7,21,4,0.0
16,7,21,5,0.0
16,7,21,6,0.0
16,7,21,7,0.0
16,7,21,8,0.0
16,7,21,9,0.0
16,7,21,10,0.0
16,7,21,11,0.0
16,7,21,12,0.0
16,7,21,13,0.0
16,7,21,14,0.0585016686947648
16,7,21,15,0.0
16,7,21,16,0.017355077323391224
16,7,22,1,0.9241432509712231
16,7,22,2,0.0
16,7,22,3,0.0
16,7,22,4,0.0
16,7,22,5,0.0
16,7,22,6,0.0
16,7,22,7,0.0
16,7,22,8,0.0
16,7,22,9,0.0
16,7,22,10,0.0
16,7,22,11,0.0
16,7,22,12,0.0
16,7,22,13,0.0
16,7,22,14,0.05850167743931857
16,7,22,15,0.0
16,7,22,16,0.017355071589458176
16,7,23,1,0.9241432491868085
16,7,23,2,0.0
16,7,23,3,0.0
16,7,23,4,0.0
16,7,23,5,0.0
16,7,23,6,0.0
16,7,23,7,0.0
16,7,23,8,0.0
16,7,23,9,0.0
16,7,23,10,0.0
16,7,23,11,0.0
16,7,23,12,0.0
16,7,23,13,0.0
16,7,23,14,0.05850172377198374
16,7,23,15,0.0
16,7,23,16,0.017355027041207904
16,7,24,1,0.9241432490647159
16,7,24,2,0.0
16,7,24,3,0.0
16,7,24,4,0.0
16,7,24,5,0.0
16,7,24,6,0.0
16,7,24,7,0.0
16,7,24,8,0.0
16,7,24,9,0.0
16,7,24,10,0.0
16,7,24,11,0.0
16,7,24,12,0.0
16,7,24,13,0.0
16,7,24,14,0.05850169429785388
16,7,24,15,0.0
16,7,24,16,0.017355056637430415
16,7,25,1,0.9241432549800074
16,7,25,2,0.0
16,7,25,3,0.0
16,7,25,4,0.0
16,7,25,5,0.0
16,7,25,6,0.0
16,7,25,7,0.0
16,7,25,8,0.0
16,7,25,9,0.0
16,7,25,10,0.0
16,7,25,11,0.0
16,7,25,12,0.0
16,7,25,13,0.0
16,7,25,14,0.05850165148640384
16,7,25,15,0.0
16,7,25,16,0.017355093533588908
16,7,26,1,0.9241432523293172
16,7,26,2,0.0
16,7,26,3,0.0
16,7,26,4,0.0
16,7,26,5,0.0
16,7,26,6,0.0
16,7,26,7,0.0
16,7,26,8,0.0
16,7,26,9,0.0
16,7,26,10,0.0
16,7,26,11,0.0
16,7,26,12,0.0
16,7,26,13,0.0
16,7,26,14,0.05850164298550638
16,7,26,15,0.0
16,7,26,16,0.017355104685176512
16,7,27,1,0.9241432518945591
16,7,27,2,0.0
16,7,27,3,0.0
16,7,27,4,0.0
16,7,27,5,0.0
16,7,27,6,0.0
16,7,27,7,0.0
16,7,27,8,0.0
16,7,27,9,0.0
16,7,27,10,0.0
16,7,27,11,0.0
16,7,27,12,0.0
16,7,27,13,0.0
16,7,27,14,0.05850168900671637
16,7,27,15,0.0
16,7,27,16,0.01735505909872444
16,7,28,1,0.9241432514442545
16,7,28,2,0.0
16,7,28,3,0.0
16,7,28,4,0.0
16,7,28,5,0.0
16,7,28,6,0.0
16,7,28,7,0.0
16,7,28,8,0.0
16,7,28,9,0.0
16,7,28,10,0.0
16,7,28,11,0.0
16,7,28,12,0.0
16,7,28,13,0.0
16,7,28,14,0.05850168871651255
16,7,28,15,0.0
16,7,28,16,0.01735505983923296
16,7,29,1,0.9241432615381323
16,7,29,2,0.0
16,7,29,3,0.0
16,7,29,4,0.0
16,7,29,5,0.0
16,7,29,6,0.0
16,7,29,7,0.0
16,7,29,8,0.0
16,7,29,9,0.0
16,7,29,10,0.0
16,7,29,11,0.0
16,7,29,12,0.0
16,7,29,13,0.0
16,7,29,14,0.05850161940851994
16,7,29,15,0.0
16,7,29,16,0.017355119053347887
16,7,30,1,0.9241432537734707
16,7,30,2,0.0
16,7,30,3,0.0
16,7,30,4,0.0
16,7,30,5,0.0
16,7,30,6,0.0
16,7,30,7,0.0
16,7,30,8,0.0
16,7,30,9,0.0
16,7,30,10,0.0
16,7,30,11,0.0
16,7,30,12,0.0
16,7,30,13,0.0
16,7,30,14,0.05850170079921825
16,7,30,15,0.0
16,7,30,16,0.01735504542731102
16,7,31,1,0.9241432608997435
16,7,31,2,0.0
16,7,31,3,0.0
16,7,31,4,0.0
16,7,31,5,0.0
16,7,31,6,0.0
16,7,31,7,0.0
16,7,31,8,0.0
16,7,31,9,0.0
16,7,31,10,0.0
16,7,31,11,0.0
16,7,31,12,0.0
16,7,31,13,0.0
16,7,31,14,0.05850163358405038
16,7,31,15,0.0
16,7,31,16,0.017355105516206136
16,7,32,1,0.9241432567144511
16,7,32,2,0.0
16,7,32,3,0.0
16,7,32,4,0.0
16,7,32,5,0.0
16,7,32,6,0.0
16,7,32,7,0.0
16,7,32,8,0.0
16,7,32,9,0.0
16,7,32,10,0.0
16,7,32,11,0.0
16,7,32,12,0.0
16,7,32,13,0.0
16,7,32,14,0.05850163251585781
16,7,32,15,0.0
16,7,32,16,0.017355110769691286
16,7,33,1,0.9241432440823335
16,7,33,2,0.0
16,7,33,3,0.0
16,7,33,4,0.0
16,7,33,5,0.0
16,7,33,6,0.0
16,7,33,7,0.0
16,7,33,8,0.0
16,7,33,9,0.0
16,7,33,10,0.0
16,7,33,11,0.0
16,7,33,12,0.0
16,7,33,13,0.0
16,7,33,14,0.05850167890429824
16,7,33,15,0.0
16,7,33,16,0.01735507701336838
16,7,34,1,0.924143251433044
16,7,34,2,0.0
16,7,34,3,0.0
16,7,34,4,0.0
16,7,34,5,0.0
16,7,34,6,0.0
16,7,34,7,0.0
16,7,34,8,0.0
16,7,34,9,0.0
16,7,34,10,0.0
16,7,34,11,0.0
16,7,34,12,0.0
16,7,34,13,0.0
16,7,34,14,0.05850165373102962
16,7,34,15,0.0
16,7,34,16,0.01735509483592654
16,7,35,1,0.9241432553087685
16,7,35,2,0.0
16,7,35,3,0.0
16,7,35,4,0.0
16,7,35,5,0.0
16,7,35,6,0.0
16,7,35,7,0.0
16,7,35,8,0.0
16,7,35,9,0.0
16,7,35,10,0.0
16,7,35,11,0.0
16,7,35,12,0.0
16,7,35,13,0.0
16,7,35,14,0.05850163439135673
16,7,35,15,0.0
16,7,35,16,0.01735511029987488
16,7,36,1,0.9241432536905728
16,7,36,2,0.0
16,7,36,3,0.0
16,7,36,4,0.0
16,7,36,5,0.0
16,7,36,6,0.0
16,7,36,7,0.0
16,7,36,8,0.0
16,7,36,9,0.0
16,7,36,10,0.0
16,7,36,11,0.0
16,7,36,12,0.0
16,7,36,13,0.0
16,7,36,14,0.058501669952260485
16,7,36,15,0.0
16,7,36,16,0.017355076357166623
16,7,37,1,0.9241432730060831
16,7,37,2,0.0
16,7,37,3,0.0
16,7,37,4,0.0
16,7,37,5,0.0
16,7,37,6,0.0
16,7,37,7,0.0
16,7,37,8,0.0
16,7,37,9,0.0
16,7,37,10,0.0
16,7,37,11,0.0
16,7,37,12,0.0
16,7,37,13,0.0
16,7,37,14,0.05850165681893114
16,7,37,15,0.0
16,7,37,16,0.01735507017498581
16,7,38,1,0.9241432488812149
16,7,38,2,0.0
16,7,38,3,0.0
16,7,38,4,0.0
16,7,38,5,0.0
16,7,38,6,0.0
16,7,38,7,0.0
16,7,38,8,0.0
16,7,38,9,0.0
16,7,38,10,0.0
16,7,38,11,0.0
16,7,38,12,0.0
16,7,38,13,0.0
16,7,38,14,0.05850165659928142
16,7,38,15,0.0
16,7,38,16,0.017355094519503653
16,7,39,1,0.9241432595386219
16,7,39,2,0.0
16,7,39,3,0.0
16,7,39,4,0.0
16,7,39,5,0.0
16,7,39,6,0.0
16,7,39,7,0.0
16,7,39,8,0.0
16,7,39,9,0.0
16,7,39,10,0.0
16,7,39,11,0.0
16,7,39,12,0.0
16,7,39,13,0.0
16,7,39,14,0.058501683944597295
16,7,39,15,0.0
16,7,39,16,0.017355056516780824
16,7,40,1,0.9241432541357405
16,7,40,2,0.0
16,7,40,3,0.0
16,7,40,4,0.0
16,7,40,5,0.0
16,7,40,6,0.0
16,7,40,7,0.0
16,7,40,8,0.0
16,7,40,9,0.0
16,7,40,10,0.0
16,7,40,11,0.0
16,7,40,12,0.0
16,7,40,13,0.0
16,7,40,14,0.05850163057558292
16,7,40,15,0.0
16,7,40,16,0.017355115288676583
16,7,41,1,0.9241432587472305
16,7,41,2,0.0
16,7,41,3,0.0
16,7,41,4,0.0
16,7,41,5,0.0
16,7,41,6,0.0
16,7,41,7,0.0
16,7,41,8,0.0
16,7,41,9,0.0
16,7,41,10,0.0
16,7,41,11,0.0
16,7,41,12,0.0
16,7,41,13,0.0
16,7,41,14,0.05850162895266003
16,7,41,15,0.0
16,7,41,16,0.017355112300109516
16,7,42,1,0.924143251482171
16,7,42,2,0.0
16,7,42,3,0.0
16,7,42,4,0.0
16,7,42,5,0.0
16,7,42,6,0.0
16,7,42,7,0.0
16,7,42,8,0.0
16,7,42,9,0.0
16,7,42,10,0.0
16,7,42,11,0.0
16,7,42,12,0.0
16,7,42,13,0.0
16,7,42,14,0.058501655763284
16,7,42,15,0.0
16,7,42,16,0.017355092754545127
16,7,43,1,0.924143257575254
16,7,43,2,0.0
16,7,43,3,0.0
16,7,43,4,0.0
16,7,43,5,0.0
16,7,43,6,0.0
16,7,43,7,0.0
16,7,43,8,0.0
16,7,43,9,0.0
16,7,43,10,0.0
16,7,43,11,0.0
16,7,43,12,0.0
16,7,43,13,0.0
16,7,43,14,0.05850163327220707
16,7,43,15,0.0
16,7,43,16,0.01735510915253918
16,7,44,1,0.9241432590884525
16,7,44,2,0.0
16,7,44,3,0.0
16,7,44,4,0.0
16,7,44,5,0.0
16,7,44,6,0.0
16,7,44,7,0.0
16,7,44,8,0.0
16,7,44,9,0.0
16,7,44,10,0.0
16,7,44,11,0.0
16,7,44,12,0.0
16,7,44,13,0.0
16,7,44,14,0.05850163496116748
16,7,44,15,0.0
16,7,44,16,0.01735510595037997
16,7,45,1,0.924143254389815
16,7,45,2,0.0
16,7,45,3,0.0
16,7,45,4,0.0
16,7,45,5,0.0
16,7,45,6,0.0
16,7,45,7,0.0
16,7,45,8,0.0
16,7,45,9,0.0
16,7,45,10,0.0
16,7,45,11,0.0
16,7,45,12,0.0
16,7,45,13,0.0
16,7,45,14,0.058501654434865165
16,7,45,15,0.0
16,7,45,16,0.017355091175319817
16,7,46,1,0.9241432519270293
16,7,46,2,0.0
16,7,46,3,0.0
16,7,46,4,0.0
16,7,46,5,0.0
16,7,46,6,0.0
16,7,46,7,0.0
16,7,46,8,0.0
16,7,46,9,0.0
16,7,46,10,0.0
16,7,46,11,0.0
16,7,46,12,0.0
16,7,46,13,0.0
16,7,46,14,0.058501670378605986
16,7,46,15,0.0
16,7,46,16,0.017355077694364736
16,8,0,1,0.8952133456364901
16,8,0,2,0.0
16,8,0,3,0.0
16,8,0,4,0.0
16,8,0,5,0.0
16,8,0,6,0.034798645413813716
16,8,0,7,0.0
16,8,0,8,0.0
16,8,0,9,0.0
16,8,0,10,0.0
16,8,0,11,0.0
16,8,0,12,0.0
16,8,0,13,0.0
16,8,0,14,0.06660810020345923
16,8,0,15,0.0
16,8,0,16,0.0033799087462368306
16,8,1,1,0.8952133535143213
16,8,1,2,0.0
16,8,1,3,0.0
16,8,1,4,0.0
16,8,1,5,0.0
16,8,1,6,0.03479868839424993
16,8,1,7,0.0
16,8,1,8,0.0
16,8,1,9,0.0
16,8,1,10,0.0
16,8,1,11,0.0
16,8,1,12,0.0
16,8,1,13,0.0
16,8,1,14,0.06660798368883401
16,8,1,15,0.0
16,8,1,16,0.003379974402594828
16,8,2,1,0.8952133453949324
16,8,2,2,0.0
16,8,2,3,0.0
16,8,2,4,0.0
16,8,2,5,0.0
16,8,2,6,0.03479872072346699
16,8,2,7,0.0
16,8,2,8,0.0
16,8,2,9,0.0
16,8,2,10,0.0
16,8,2,11,0.0
16,8,2,12,0.0
16,8,2,13,0.0
16,8,2,14,0.06660792038408125
16,8,2,15,0.0
16,8,2,16,0.0033800134975193567
16,8,3,1,0.8952133544219966
16,8,3,2,0.0
16,8,3,3,0.0
16,8,3,4,0.0
16,8,3,5,0.0
16,8,3,6,0.034798697344402614
16,8,3,7,0.0
16,8,3,8,0.0
16,8,3,9,0.0
16,8,3,10,0.0
16,8,3,11,0.0
16,8,3,12,0.0
16,8,3,13,0.0
16,8,3,14,0.06660795087511678
16,8,3,15,0.0
16,8,3,16,0.0033799973584840255
16,8,4,1,0.8952133312699878
16,8,4,2,0.0
16,8,4,3,0.0
16,8,4,4,0.0
16,8,4,5,0.0
16,8,4,6,0.03479873745561266
16,8,4,7,0.0
16,8,4,8,0.0
16,8,4,9,0.0
16,8,4,10,0.0
16,8,4,11,0.0
16,8,4,12,0.0
16,8,4,13,0.0
16,8,4,14,0.06660802651864733
16,8,4,15,0.0
16,8,4,16,0.0033799047557521184
16,8,5,1,0.8952133400525102
16,8,5,2,0.0
16,8,5,3,0.0
16,8,5,4,0.0
16,8,5,5,0.0
16,8,5,6,0.03479870495057069
16,8,5,7,0.0
16,8,5,8,0.0
16,8,5,9,0.0
16,8,5,10,0.0
16,8,5,11,0.0
16,8,5,12,0.0
16,8,5,13,0.0
16,8,5,14,0.06660793589174423
16,8,5,15,0.0
16,8,5,16,0.0033800191051748356
16,8,6,1,0.8952133559778573
16,8,6,2,0.0
16,8,6,3,0.0
16,8,6,4,0.0
16,8,6,5,0.0
16,8,6,6,0.03479866517716614
16,8,6,7,0.0
16,8,6,8,0.0
16,8,6,9,0.0
16,8,6,10,0.0
16,8,6,11,0.0
16,8,6,12,0.0
16,8,6,13,0.0
16,8,6,14,0.0666080341109998
16,8,6,15,0.0
16,8,6,16,0.003379944733976931
16,8,7,1,0.8952133558017435
16,8,7,2,0.0
16,8,7,3,0.0
16,8,7,4,0.0
16,8,7,5,0.0
16,8,7,6,0.03479867156263901
16,8,7,7,0.0
16,8,7,8,0.0
16,8,7,9,0.0
16,8,7,10,0.0
16,8,7,11,0.0
16,8,7,12,0.0
16,8,7,13,0.0
16,8,7,14,0.06660798648629414
16,8,7,15,0.0
16,8,7,16,0.00337998614932345
16,8,8,1,0.8952133336073878
16,8,8,2,0.0
16,8,8,3,0.0
16,8,8,4,0.0
16,8,8,5,0.0
16,8,8,6,0.03479871624959974
16,8,8,7,0.0
16,8,8,8,0.0
16,8,8,9,0.0
16,8,8,10,0.0
16,8,8,11,0.0
16,8,8,12,0.0
16,8,8,13,0.0
16,8,8,14,0.06660804798010103
16,8,8,15,0.0
16,8,8,16,0.0033799021629114675
16,8,9,1,0.895213347908227
16,8,9,2,0.0
16,8,9,3,0.0
16,8,9,4,0.0
16,8,9,5,0.0
16,8,9,6,0.03479872498570313
16,8,9,7,0.0
16,8,9,8,0.0
16,8,9,9,0.0
16,8,9,10,0.0
16,8,9,11,0.0
16,8,9,12,0.0
16,8,9,13,0.0
16,8,9,14,0.06660796193690745
16,8,9,15,0.0
16,8,9,16,0.003379965169162506
16,8,10,1,0.8952133337143979
16,8,10,2,0.0
16,8,10,3,0.0
16,8,10,4,0.0
16,8,10,5,0.0
16,8,10,6,0.03479868595648812
16,8,10,7,0.0
16,8,10,8,0.0
16,8,10,9,0.0
16,8,10,10,0.0
16,8,10,11,0.0
16,8,10,12,0.0
16,8,10,13,0.0
16,8,10,14,0.06660802729227233
16,8,10,15,0.0
16,8,10,16,0.003379953036841649
16,8,11,1,0.8952133405056434
16,8,11,2,0.0
16,8,11,3,0.0
16,8,11,4,0.0
16,8,11,5,0.0
16,8,11,6,0.0347987199435784
16,8,11,7,0.0
16,8,11,8,0.0
16,8,11,9,0.0
16,8,11,10,0.0
16,8,11,11,0.0
16,8,11,12,0.0
16,8,11,13,0.0
16,8,11,14,0.06660797490291039
16,8,11,15,0.0
16,8,11,16,0.0033799646478677417
16,8,12,1,0.8952133466879846
16,8,12,2,0.0
16,8,12,3,0.0
16,8,12,4,0.0
16,8,12,5,0.0
16,8,12,6,0.03479868804610122
16,8,12,7,0.0
16,8,12,8,0.0
16,8,12,9,0.0
16,8,12,10,0.0
16,8,12,11,0.0
16,8,12,12,0.0
16,8,12,13,0.0
16,8,12,14,0.06660801260889104
16,8,12,15,0.0
16,8,12,16,0.0033799526570230487
16,8,13,1,0.8952133506256481
16,8,13,2,0.0
16,8,13,3,0.0
16,8,13,4,0.0
16,8,13,5,0.0
16,8,13,6,0.03479867467249091
16,8,13,7,0.0
16,8,13,8,0.0
16,8,13,9,0.0
16,8,13,10,0.0
16,8,13,11,0.0
16,8,13,12,0.0
16,8,13,13,0.0
16,8,13,14,0.06660806185243874
16,8,13,15,0.0
16,8,13,16,0.003379912849422285
16,8,14,1,0.8952133510631908
16,8,14,2,0.0
16,8,14,3,0.0
16,8,14,4,0.0
16,8,14,5,0.0
16,8,14,6,0.034798718708253656
16,8,14,7,0.0
16,8,14,8,0.0
16,8,14,9,0.0
16,8,14,10,0.0
16,8,14,11,0.0
16,8,14,12,0.0
16,8,14,13,0.0
16,8,14,14,0.06660788109397314
16,8,14,15,0.0
16,8,14,16,0.0033800491345822906
16,8,15,1,0.8952133415507999
16,8,15,2,0.0
16,8,15,3,0.0
16,8,15,4,0.0
16,8,15,5,0.0
16,8,15,6,0.03479868711049617
16,8,15,7,0.0
16,8,15,8,0.0
16,8,15,9,0.0
16,8,15,10,0.0
16,8,15,11,0.0
16,8,15,12,0.0
16,8,15,13,0.0
16,8,15,14,0.06660803311583947
16,8,15,15,0.0
16,8,15,16,0.003379938222864586
16,8,16,1,0.8952133446610908
16,8,16,2,0.0
16,8,16,3,0.0
16,8,16,4,0.0
16,8,16,5,0.0
16,8,16,6,0.034798705778289064
16,8,16,7,0.0
16,8,16,8,0.0
16,8,16,9,0.0
16,8,16,10,0.0
16,8,16,11,0.0
16,8,16,12,0.0
16,8,16,13,0.0
16,8,16,14,0.06660801212868629
16,8,16,15,0.0
16,8,16,16,0.0033799374319339695
16,8,17,1,0.8952133265335215
16,8,17,2,0.0
16,8,17,3,0.0
16,8,17,4,0.0
16,8,17,5,0.0
16,8,17,6,0.034798717344038374
16,8,17,7,0.0
16,8,17,8,0.0
16,8,17,9,0.0
16,8,17,10,0.0
16,8,17,11,0.0
16,8,17,12,0.0
16,8,17,13,0.0
16,8,17,14,0.06660799533663742
16,8,17,15,0.0
16,8,17,16,0.003379960785802733
16,8,18,1,0.8952133461152364
16,8,18,2,0.0
16,8,18,3,0.0
16,8,18,4,0.0
16,8,18,5,0.0
16,8,18,6,0.034798682289310844
16,8,18,7,0.0
16,8,18,8,0.0
16,8,18,9,0.0
16,8,18,10,0.0
16,8,18,11,0.0
16,8,18,12,0.0
16,8,18,13,0.0
16,8,18,14,0.066608059986689
16,8,18,15,0.0
16,8,18,16,0.0033799116087636608
16,8,19,1,0.8952133578478472
16,8,19,2,0.0
16,8,19,3,0.0
16,8,19,4,0.0
16,8,19,5,0.0
16,8,19,6,0.034798682483838814
16,8,19,7,0.0
16,8,19,8,0.0
16,8,19,9,0.0
16,8,19,10,0.0
16,8,19,11,0.0
16,8,19,12,0.0
16,8,19,13,0.0
16,8,19,14,0.06660801287046339
16,8,19,15,0.0
16,8,19,16,0.003379946797850634
16,8,20,1,0.8952133470185353
16,8,20,2,0.0
16,8,20,3,0.0
16,8,20,4,0.0
16,8,20,5,0.0
16,8,20,6,0.034798688524309236
16,8,20,7,0.0
16,8,20,8,0.0
16,8,20,9,0.0
16,8,20,10,0.0
16,8,20,11,0.0
16,8,20,12,0.0
16,8,20,13,0.0
16,8,20,14,0.0666080325207498
16,8,20,15,0.0
16,8,20,16,0.0033799319364056692
16,8,21,1,0.8952133650709889
16,8,21,2,0.0
16,8,21,3,0.0
16,8,21,4,0.0
16,8,21,5,0.0
16,8,21,6,0.03479865047725163
16,8,21,7,0.0
16,8,21,8,0.0
16,8,21,9,0.0
16,8,21,10,0.0
16,8,21,11,0.0
16,8,21,12,0.0
16,8,21,13,0.0
16,8,21,14,0.06660805676556333
16,8,21,15,0.0
16,8,21,16,0.003379927686195975
16,8,22,1,0.895213347964688
16,8,22,2,0.0
16,8,22,3,0.0
16,8,22,4,0.0
16,8,22,5,0.0
16,8,22,6,0.034798690033765345
16,8,22,7,0.0
16,8,22,8,0.0
16,8,22,9,0.0
16,8,22,10,0.0
16,8,22,11,0.0
16,8,22,12,0.0
16,8,22,13,0.0
16,8,22,14,0.066608039745349
16,8,22,15,0.0
16,8,22,16,0.003379922256197771
16,8,23,1,0.8952133382734839
16,8,23,2,0.0
16,8,23,3,0.0
16,8,23,4,0.0
16,8,23,5,0.0
16,8,23,6,0.034798694203200996
16,8,23,7,0.0
16,8,23,8,0.0
16,8,23,9,0.0
16,8,23,10,0.0
16,8,23,11,0.0
16,8,23,12,0.0
16,8,23,13,0.0
16,8,23,14,0.06660800864088291
16,8,23,15,0.0
16,8,23,16,0.0033799588824323583
16,8,24,1,0.8952133680017534
16,8,24,2,0.0
16,8,24,3,0.0
16,8,24,4,0.0
16,8,24,5,0.0
16,8,24,6,0.03479865063914971
16,8,24,7,0.0
16,8,24,8,0.0
16,8,24,9,0.0
16,8,24,10,0.0
16,8,24,11,0.0
16,8,24,12,0.0
16,8,24,13,0.0
16,8,24,14,0.0666080256926508
16,8,24,15,0.0
16,8,24,16,0.0033799556664459497
16,8,25,1,0.8952133525925995
16,8,25,2,0.0
16,8,25,3,0.0
16,8,25,4,0.0
16,8,25,5,0.0
16,8,25,6,0.03479867675879443
16,8,25,7,0.0
16,8,25,8,0.0
16,8,25,9,0.0
16,8,25,10,0.0
16,8,25,11,0.0
16,8,25,12,0.0
16,8,25,13,0.0
16,8,25,14,0.06660801878135195
16,8,25,15,0.0
16,8,25,16,0.0033799518672542037
16,8,26,1,0.8952133445235384
16,8,26,2,0.0
16,8,26,3,0.0
16,8,26,4,0.0
16,8,26,5,0.0
16,8,26,6,0.03479871335963932
16,8,26,7,0.0
16,8,26,8,0.0
16,8,26,9,0.0
16,8,26,10,0.0
16,8,26,11,0.0
16,8,26,12,0.0
16,8,26,13,0.0
16,8,26,14,0.06660798475644764
16,8,26,15,0.0
16,8,26,16,0.003379957360374761
16,8,27,1,0.8952133411200071
16,8,27,2,0.0
16,8,27,3,0.0
16,8,27,4,0.0
16,8,27,5,0.0
16,8,27,6,0.03479871126282025
16,8,27,7,0.0
16,8,27,8,0.0
16,8,27,9,0.0
16,8,27,10,0.0
16,8,27,11,0.0
16,8,27,12,0.0
16,8,27,13,0.0
16,8,27,14,0.06660799078498636
16,8,27,15,0.0
16,8,27,16,0.00337995683218629
16,8,28,1,0.8952133482419771
16,8,28,2,0.0
16,8,28,3,0.0
16,8,28,4,0.0
16,8,28,5,0.0
16,8,28,6,0.03479871559074572
16,8,28,7,0.0
16,8,28,8,0.0
16,8,28,9,0.0
16,8,28,10,0.0
16,8,28,11,0.0
16,8,28,12,0.0
16,8,28,13,0.0
16,8,28,14,0.06660799011305461
16,8,28,15,0.0
16,8,28,16,0.0033799460542226155
16,8,29,1,0.8952133543949437
16,8,29,2,0.0
16,8,29,3,0.0
16,8,29,4,0.0
16,8,29,5,0.0
16,8,29,6,0.03479866662723195
16,8,29,7,0.0
16,8,29,8,0.0
16,8,29,9,0.0
16,8,29,10,0.0
16,8,29,11,0.0
16,8,29,12,0.0
16,8,29,13,0.0
16,8,29,14,0.06660807694150724
16,8,29,15,0.0
16,8,29,16,0.0033799020363172523
16,8,30,1,0.8952133509332112
16,8,30,2,0.0
16,8,30,3,0.0
16,8,30,4,0.0
16,8,30,5,0.0
16,8,30,6,0.03479868707040966
16,8,30,7,0.0
16,8,30,8,0.0
16,8,30,9,0.0
16,8,30,10,0.0
16,8,30,11,0.0
16,8,30,12,0.0
16,8,30,13,0.0
16,8,30,14,0.06660800935507329
16,8,30,15,0.0
16,8,30,16,0.0033799526413059375
16,8,31,1,0.8952133377143594
16,8,31,2,0.0
16,8,31,3,0.0
16,8,31,4,0.0
16,8,31,5,0.0
16,8,31,6,0.03479871313709928
16,8,31,7,0.0
16,8,31,8,0.0
16,8,31,9,0.0
16,8,31,10,0.0
16,8,31,11,0.0
16,8,31,12,0.0
16,8,31,13,0.0
16,8,31,14,0.06660800631053487
16,8,31,15,0.0
16,8,31,16,0.0033799428380063066
16,8,32,1,0.8952133222510353
16,8,32,2,0.0
16,8,32,3,0.0
16,8,32,4,0.0
16,8,32,5,0.0
16,8,32,6,0.03479877478097483
16,8,32,7,0.0
16,8,32,8,0.0
16,8,32,9,0.0
16,8,32,10,0.0
16,8,32,11,0.0
16,8,32,12,0.0
16,8,32,13,0.0
16,8,32,14,0.0666078747681141
16,8,32,15,0.0
16,8,32,16,0.003380028199875885
16,8,33,1,0.8952133375922345
16,8,33,2,0.0
16,8,33,3,0.0
16,8,33,4,0.0
16,8,33,5,0.0
16,8,33,6,0.03479873154154017
16,8,33,7,0.0
16,8,33,8,0.0
16,8,33,9,0.0
16,8,33,10,0.0
16,8,33,11,0.0
16,8,33,12,0.0
16,8,33,13,0.0
16,8,33,14,0.06660792942575355
16,8,33,15,0.0
16,8,33,16,0.003380001440471833
16,8,34,1,0.8952133456919369
16,8,34,2,0.0
16,8,34,3,0.0
16,8,34,4,0.0
16,8,34,5,0.0
16,8,34,6,0.03479869690809243
16,8,34,7,0.0
16,8,34,8,0.0
16,8,34,9,0.0
16,8,34,10,0.0
16,8,34,11,0.0
16,8,34,12,0.0
16,8,34,13,0.0
16,8,34,14,0.06660800233929244
16,8,34,15,0.0
16,8,34,16,0.003379955060678302
16,8,35,1,0.8952133512346503
16,8,35,2,0.0
16,8,35,3,0.0
16,8,35,4,0.0
16,8,35,5,0.0
16,8,35,6,0.03479866820093844
16,8,35,7,0.0
16,8,35,8,0.0
16,8,35,9,0.0
16,8,35,10,0.0
16,8,35,11,0.0
16,8,35,12,0.0
16,8,35,13,0.0
16,8,35,14,0.06660803750280822
16,8,35,15,0.0
16,8,35,16,0.003379943061602982
16,8,36,1,0.895213340683748
16,8,36,2,0.0
16,8,36,3,0.0
16,8,36,4,0.0
16,8,36,5,0.0
16,8,36,6,0.03479870559698685
16,8,36,7,0.0
16,8,36,8,0.0
16,8,36,9,0.0
16,8,36,10,0.0
16,8,36,11,0.0
16,8,36,12,0.0
16,8,36,13,0.0
16,8,36,14,0.0666080020682825
16,8,36,15,0.0
16,8,36,16,0.0033799516509828674
16,8,37,1,0.8952133551577838
16,8,37,2,0.0
16,8,37,3,0.0
16,8,37,4,0.0
16,8,37,5,0.0
16,8,37,6,0.03479867040328264
16,8,37,7,0.0
16,8,37,8,0.0
16,8,37,9,0.0
16,8,37,10,0.0
16,8,37,11,0.0
16,8,37,12,0.0
16,8,37,13,0.0
16,8,37,14,0.0666079712073309
16,8,37,15,0.0
16,8,37,16,0.0033800032316028375
16,8,38,1,0.8952133465463331
16,8,38,2,0.0
16,8,38,3,0.0
16,8,38,4,0.0
16,8,38,5,0.0
16,8,38,6,0.034798708558834116
16,8,38,7,0.0
16,8,38,8,0.0
16,8,38,9,0.0
16,8,38,10,0.0
16,8,38,11,0.0
16,8,38,12,0.0
16,8,38,13,0.0
16,8,38,14,0.06660796786895098
16,8,38,15,0.0
16,8,38,16,0.0033799770258818272
16,8,39,1,0.8952133489491924
16,8,39,2,0.0
16,8,39,3,0.0
16,8,39,4,0.0
16,8,39,5,0.0
16,8,39,6,0.03479873149762656
16,8,39,7,0.0
16,8,39,8,0.0
16,8,39,9,0.0
16,8,39,10,0.0
16,8,39,11,0.0
16,8,39,12,0.0
16,8,39,13,0.0
16,8,39,14,0.06660800180029777
16,8,39,15,0.0
16,8,39,16,0.0033799177528831786
16,8,40,1,0.8952133339290833
16,8,40,2,0.0
16,8,40,3,0.0
16,8,40,4,0.0
16,8,40,5,0.0
16,8,40,6,0.034798715397248825
16,8,40,7,0.0
16,8,40,8,0.0
16,8,40,9,0.0
16,8,40,10,0.0
16,8,40,11,0.0
16,8,40,12,0.0
16,8,40,13,0.0
16,8,40,14,0.06660798324873274
16,8,40,15,0.0
16,8,40,16,0.0033799674249352213
16,8,41,1,0.8952133484062983
16,8,41,2,0.0
16,8,41,3,0.0
16,8,41,4,0.0
16,8,41,5,0.0
16,8,41,6,0.034798678311157974
16,8,41,7,0.0
16,8,41,8,0.0
16,8,41,9,0.0
16,8,41,10,0.0
16,8,41,11,0.0
16,8,41,12,0.0
16,8,41,13,0.0
16,8,41,14,0.06660804735587003
16,8,41,15,0.0
16,8,41,16,0.003379925926673719
16,8,42,1,0.8952133494912481
16,8,42,2,0.0
16,8,42,3,0.0
16,8,42,4,0.0
16,8,42,5,0.0
16,8,42,6,0.034798692339070604
16,8,42,7,0.0
16,8,42,8,0.0
16,8,42,9,0.0
16,8,42,10,0.0
16,8,42,11,0.0
16,8,42,12,0.0
16,8,42,13,0.0
16,8,42,14,0.06660798807885504
16,8,42,15,0.0
16,8,42,16,0.003379970090826206
16,8,43,1,0.8952133241235335
16,8,43,2,0.0
16,8,43,3,0.0
16,8,43,4,0.0
16,8,43,5,0.0
16,8,43,6,0.03479877386266941
16,8,43,7,0.0
16,8,43,8,0.0
16,8,43,9,0.0
16,8,43,10,0.0
16,8,43,11,0.0
16,8,43,12,0.0
16,8,43,13,0.0
16,8,43,14,0.06660789567934082
16,8,43,15,0.0
16,8,43,16,0.0033800063344562132
16,8,44,1,0.8952133541233818
16,8,44,2,0.0
16,8,44,3,0.0
16,8,44,4,0.0
16,8,44,5,0.0
16,8,44,6,0.03479866098609978
16,8,44,7,0.0
16,8,44,8,0.0
16,8,44,9,0.0
16,8,44,10,0.0
16,8,44,11,0.0
16,8,44,12,0.0
16,8,44,13,0.0
16,8,44,14,0.06660809408819339
16,8,44,15,0.0
16,8,44,16,0.0033798908023251572
16,16,0,1,0.6799609508462743
16,16,0,2,0.20964235764600994
16,16,0,3,0.0
16,16,0,4,0.02636792997529242
16,16,0,5,0.0
16,16,0,6,0.0
16,16,0,7,0.0
16,16,0,8,0.0
16,16,0,9,0.0
16,16,0,10,0.0
16,16,0,11,0.0
16,16,0,12,0.0
16,16,0,13,0.04495432615893551
16,16,0,14,0.03135688067365715
16,16,0,15,0.007717554699830765
16,16,0,16,0.0
16,16,1,1,0.679960767907797
16,16,1,2,0.20964333965847362
16,16,1,3,0.0
16,16,1,4,0.02636686443677051
16,16,1,5,0.0
16,16,1,6,0.0
16,16,1,7,0.0
16,16,1,8,0.0
16,16,1,9,0.0
16,16,1,10,0.0
16,16,1,11,0.0
16,16,1,12,0.0
16,16,1,13,0.0449548234979497
16,16,1,14,0.03135705289446332
16,16,1,15,0.007717151604546135
16,16,1,16,0.0
16,16,2,1,0.679960793221786
16,16,2,2,0.20964312446546213
16,16,2,3,0.0
16,16,2,4,0.02636713755612533
16,16,2,5,0.0
16,16,2,6,0.0
16,16,2,7,0.0
16,16,2,8,0.0
16,16,2,9,0.0
16,16,2,10,0.0
16,16,2,11,0.0
16,16,2,12,0.0
16,16,2,13,0.04495462952795302
16,16,2,14,0.03135701009995701
16,16,2,15,0.0077173051287165355
16,16,2,16,0.0
16,16,3,1,0.6799607829098427
16,16,3,2,0.20964327898408944
16,16,3,3,0.0
16,16,3,4,0.026366944013530316
16,16,3,5,0.0
16,16,3,6,0.0
16,16,3,7,0.0
16,16,3,8,0.0
16,16,3,9,0.0
16,16,3,10,0.0
16,16,3,11,0.0
16,16,3,12,0.0
16,16,3,13,0.04495473703418147
16,16,3,14,0.03135705188338928
16,16,3,15,0.0077172051749669155
16,16,3,16,0.0
16,16,4,1,0.6799608063034218
16,16,4,2,0.20964313850544836
16,16,4,3,0.0
16,16,4,4,0.02636711576506905
16,16,4,5,0.0
16,16,4,6,0.0
16,16,4,7,0.0
16,16,4,8,0.0
16,16,4,9,0.0
16,16,4,10,0.0
16,16,4,11,0.0
16,16,4,12,0.0
16,16,4,13,0.04495460055546011
16,16,4,14,0.03135700435640903
16,16,4,15,0.007717334514191676
16,16,4,16,0.0
16,16,5,1,0.6799607491440275
16,16,5,2,0.2096434015311619
16,16,5,3,0.0
16,16,5,4,0.02636683782647005
16,16,5,5,0.0
16,16,5,6,0.0
16,16,5,7,0.0
16,16,5,8,0.0
16,16,5,9,0.0
16,16,5,10,0.0
16,16,5,11,0.0
16,16,5,12,0.0
16,16,5,13,0.044954678804573274
16,16,5,14,0.031357055088196896
16,16,5,15,0.007717277605570344
16,16,5,16,0.0
16,16,6,1,0.6799608118961575
16,16,6,2,0.20964312384995917
16,16,6,3,0.0
16,16,6,4,0.026367172315420927
16,16,6,5,0.0
16,16,6,6,0.0
16,16,6,7,0.0
16,16,6,8,0.0
16,16,6,9,0.0
16,16,6,10,0.0
16,16,6,11,0.0
16,16,6,12,0.0
16,16,6,13,0.0449542870084148
16,16,6,14,0.03135698746055038
16,16,6,15,0.007717617469497192
16,16,6,16,0.0
16,16,7,1,0.6799607511454775
16,16,7,2,0.2096434523238272
16,16,7,3,0.0
16,16,7,4,0.026366652811289665
16,16,7,5,0.0
16,16,7,6,0.0
16,16,7,7,0.0
16,16,7,8,0.0
16,16,7,9,0.0
16,16,7,10,0.0
16,16,7,11,0.0
16,16,7,12,0.0
16,16,7,13,0.044955140326017246
16,16,7,14,0.03135711057949022
16,16,7,15,0.007716892813898163
16,16,7,16,0.0
16,16,8,1,0.6799607656874944
16,16,8,2,0.20964332293943885
16,16,8,3,0.0
16,16,8,4,0.026366898549718902
16,16,8,5,0.0
16,16,8,6,0.0
16,16,8,7,0.0
16,16,8,8,0.0
16,16,8,9,0.0
16,16,8,10,0.0
16,16,8,11,0.0
16,16,8,12,0.0
16,16,8,13,0.04495482555175082
16,16,8,14,0.031357038698678806
16,16,8,15,0.0077171485729183075
16,16,8,16,0.0
16,16,9,1,0.679960799029898
16,16,9,2,0.20964315148730286
16,16,9,3,0.0
16,16,9,4,0.0263670891100856
16,16,9,5,0.0
16,16,9,6,0.0
16,16,9,7,0.0
16,16,9,8,0.0
16,16,9,9,0.0
16,16,9,10,0.0
16,16,9,11,0.0
16,16,9,12,0.0
16,16,9,13,0.04495467288891183
16,16,9,14,0.031357012412019346
16,16,9,15,0.00771727507178224
16,16,9,16,0.0
16,16,10,1,0.6799607953333201
16,16,10,2,0.20964318958993938
16,16,10,3,0.0
16,16,10,4,0.02636705883076864
16,16,10,5,0.0
16,16,10,6,0.0
16,16,10,7,0.0
16,16,10,8,0.0
16,16,10,9,0.0
16,16,10,10,0.0
16,16,10,11,0.0
16,16,10,12,0.0
16,16,10,13,0.04495463108264278
16,16,10,14,0.031357024232042945
16,16,10,15,0.007717300931286273
16,16,10,16,0.0
16,16,11,1,0.679960791470952
16,16,11,2,0.20964322789892856
16,16,11,3,0.0
16,16,11,4,0.026367015696333568
16,16,11,5,0.0
16,16,11,6,0.0
16,16,11,7,0.0
16,16,11,8,0.0
16,16,11,9,0.0
16,16,11,10,0.0
16,16,11,11,0.0
16,16,11,12,0.0
16,16,11,13,0.044954724053772877
16,16,11,14,0.03135702162019295
16,16,11,15,0.007717219259820137
16,16,11,16,0.0
16,16,12,1,0.6799608228153997
16,16,12,2,0.20964307243739622
16,16,12,3,0.0
16,16,12,4,0.02636716928165302
16,16,12,5,0.0
16,16,12,6,0.0
16,16,12,7,0.0
16,16,12,8,0.0
16,16,12,9,0.0
16,16,12,10,0.0
16,16,12,11,0.0
16,16,12,12,0.0
16,16,12,13,0.0449546517990753
16,16,12,14,0.03135699004815581
16,16,12,15,0.0077172936183198355
16,16,12,16,0.0
16,16,13,1,0.679960769004813
16,16,13,2,0.20964332859977947
16,16,13,3,0.0
16,16,13,4,0.026366893570376308
16,16,13,5,0.0
16,16,13,6,0.0
16,16,13,7,0.0
16,16,13,8,0.0
16,16,13,9,0.0
16,16,13,10,0.0
16,16,13,11,0.0
16,16,13,12,0.0
16,16,13,13,0.04495479935846086
16,16,13,14,0.03135704869517744
16,16,13,15,0.007717160771392859
16,16,13,16,0.0
16,16,14,1,0.6799607359712867
16,16,14,2,0.20964354136233987
16,16,14,3,0.0
16,16,14,4,0.026366645155413385
16,16,14,5,0.0
16,16,14,6,0.0
16,16,14,7,0.0
16,16,14,8,0.0
16,16,14,9,0.0
16,16,14,10,0.0
16,16,14,11,0.0
16,16,14,12,0.0
16,16,14,13,0.04495500973183307
16,16,14,14,0.03135700402885377
16,16,14,15,0.007717063750273235
16,16,14,16,0.0
16,16,15,1,0.6799607500165198
16,16,15,2,0.20964340514736488
16,16,15,3,0.0
16,16,15,4,0.026366806721723576
16,16,15,5,0.0
16,16,15,6,0.0
16,16,15,7,0.0
16,16,15,8,0.0
16,16,15,9,0.0
16,16,15,10,0.0
16,16,15,11,0.0
16,16,15,12,0.0
16,16,15,13,0.0449549015087696
16,16,15,14,0.031356999132557836
16,16,15,15,0.007717137473064496
16,16,15,16,0.0
16,16,16,1,0.6799607339000645
16,16,16,2,0.20964346805059672
16,16,16,3,0.0
16,16,16,4,0.026366725176846875
16,16,16,5,0.0
16,16,16,6,0.0
16,16,16,7,0.0
16,16,16,8,0.0
16,16,16,9,0.0
16,16,16,10,0.0
16,16,16,11,0.0
16,16,16,12,0.0
16,16,16,13,0.04495506000238175
16,16,16,14,0.03135703078220002
16,16,16,15,0.007716982087910017
16,16,16,16,0.0
16,16,17,1,0.6799607913172757
16,16,17,2,0.2096431757991659
16,16,17,3,0.0
16,16,17,4,0.02636707816942472
16,16,17,5,0.0
16,16,17,6,0.0
16,16,17,7,0.0
16,16,17,8,0.0
16,16,17,9,0.0
16,16,17,10,0.0
16,16,17,11,0.0
16,16,17,12,0.0
16,16,17,13,0.04495464008092084
16,16,17,14,0.031357007600251084
16,16,17,15,0.007717307032961787
16,16,17,16,0.0
16,16,18,1,0.6799607937964806
16,16,18,2,0.20964311345976183
16,16,18,3,0.0
16,16,18,4,0.02636714617744825
16,16,18,5,0.0
16,16,18,6,0.0
16,16,18,7,0.0
16,16,18,8,0.0
16,16,18,9,0.0
16,16,18,10,0.0
16,16,18,11,0.0
16,16,18,12,0.0
16,16,18,13,0.044954573514100614
16,16,18,14,0.03135700618237569
16,16,18,15,0.007717366869833023
16,16,18,16,0.0
16,16,19,1,0.6799608206809901
16,16,19,2,0.20964301722852244
16,16,19,3,0.0
16,16,19,4,0.026367269702176517
16,16,19,5,0.0
16,16,19,6,0.0
16,16,19,7,0.0
16,16,19,8,0.0
16,16,19,9,0.0
16,16,19,10,0.0
16,16,19,11,0.0
16,16,19,12,0.0
16,16,19,13,0.04495447557160391
16,16,19,14,0.03135696006228684
16,16,19,15,0.007717456754420231
16,16,19,16,0.0
16,16,20,1,0.6799607901194339
16,16,20,2,0.20964332876632003
16,16,20,3,0.0
16,16,20,4,0.026366841293250315
16,16,20,5,0.0
16,16,20,6,0.0
16,16,20,7,0.0
16,16,20,8,0.0
16,16,20,9,0.0
16,16,20,10,0.0
16,16,20,11,0.0
16,16,20,12,0.0
16,16,20,13,0.044954823426919706
16,16,20,14,0.0313570389283156
16,16,20,15,0.007717177465760336
16,16,20,16,0.0
16,16,21,1,0.679960793202624
16,16,21,2,0.2096431924955702
16,16,21,3,0.0
16,16,21,4,0.02636706280865231
16,16,21,5,0.0
16,16,21,6,0.0
16,16,21,7,0.0
16,16,21,8,0.0
16,16,21,9,0.0
16,16,21,10,0.0
16,16,21,11,0.0
16,16,21,12,0.0
16,16,21,13,0.04495457891117008
16,16,21,14,0.03135701291765941
16,16,21,15,0.0077173596643239535
16,16,21,16,0.0
16,16,22,1,0.6799607864873198
16,16,22,2,0.20964321941234892
16,16,22,3,0.0
16,16,22,4,0.026367032712689732
16,16,22,5,0.0
16,16,22,6,0.0
16,16,22,7,0.0
16,16,22,8,0.0
16,16,22,9,0.0
16,16,22,10,0.0
16,16,22,11,0.0
16,16,22,12,0.0
16,16,22,13,0.04495480109721579
16,16,22,14,0.03135697817007627
16,16,22,15,0.007717182120349579
16,16,22,16,0.0
16,16,23,1,0.6799608068049191
16,16,23,2,0.20964311346507747
16,16,23,3,0.0
16,16,23,4,0.026367134274265028
16,16,23,5,0.0
16,16,23,6,0.0
16,16,23,7,0.0
16,16,23,8,0.0
16,16,23,9,0.0
16,16,23,10,0.0
16,16,23,11,0.0
16,16,23,12,0.0
16,16,23,13,0.044954644873072706
16,16,23,14,0.03135701369916703
16,16,23,15,0.007717286883498538
16,16,23,16,0.0
16,16,24,1,0.6799607309584423
16,16,24,2,0.2096434059779514
16,16,24,3,0.0
16,16,24,4,0.026366845733161587
16,16,24,5,0.0
16,16,24,6,0.0
16,16,24,7,0.0
16,16,24,8,0.0
16,16,24,9,0.0
16,16,24,10,0.0
16,16,24,11,0.0
16,16,24,12,0.0
16,16,24,13,0.04495487267613569
16,16,24,14,0.0313570455740825
16,16,24,15,0.007717099080226516
16,16,24,16,0.0
16,16,25,1,0.6799608393980399
16,16,25,2,0.2096431878452276
16,16,25,3,0.0
16,16,25,4,0.026367012254895288
16,16,25,5,0.0
16,16,25,6,0.0
16,16,25,7,0.0
16,16,25,8,0.0
16,16,25,9,0.0
16,16,25,10,0.0
16,16,25,11,0.0
16,16,25,12,0.0
16,16,25,13,0.04495466342253664
16,16,25,14,0.031357027589510554
16,16,25,15,0.007717269489790345
16,16,25,16,0.0
16,16,26,1,0.6799608050276773
16,16,26,2,0.20964307119699688
16,16,26,3,0.0
16,16,26,4,0.026367195443233994
16,16,26,5,0.0
16,16,26,6,0.0
16,16,26,7,0.0
16,16,26,8,0.0
16,16,26,9,0.0
16,16,26,10,0.0
16,16,26,11,0.0
16,16,26,12,0.0
16,16,26,13,0.04495459341806357
16,16,26,14,0.031356991728541485
16,16,26,15,0.007717343185486562
16,16,26,16,0.0
16,16,27,1,0.6799607826580254
16,16,27,2,0.20964335366607145
16,16,27,3,0.0
16,16,27,4,0.026366862238143968
16,16,27,5,0.0
16,16,27,6,0.0
16,16,27,7,0.0
16,16,27,8,0.0
16,16,27,9,0.0
16,16,27,10,0.0
16,16,27,11,0.0
16,16,27,12,0.0
16,16,27,13,0.04495478143484412
16,16,27,14,0.031357027853482974
16,16,27,15,0.007717192149431992
16,16,27,16,0.0
16,16,28,1,0.6799607608080431
16,16,28,2,0.20964338129924442
16,16,28,3,0.0
16,16,28,4,0.026366813250494205
16,16,28,5,0.0
16,16,28,6,0.0
16,16,28,7,0.0
16,16,28,8,0.0
16,16,28,9,0.0
16,16,28,10,0.0
16,16,28,11,0.0
16,16,28,12,0.0
16,16,28,13,0.044955045185328175
16,16,28,14,0.031357074700093954
16,16,28,15,0.007716924756796191
16,16,28,16,0.0
16,16,29,1,0.6799607670590014
16,16,29,2,0.2096433000299184
16,16,29,3,0.0
16,16,29,4,0.02636693569225008
16,16,29,5,0.0
16,16,29,6,0.0
16,16,29,7,0.0
16,16,29,8,0.0
16,16,29,9,0.0
16,16,29,10,0.0
16,16,29,11,0.0
16,16,29,12,0.0
16,16,29,13,0.04495476935490782
16,16,29,14,0.031357016682616576
16,16,29,15,0.007717211181305615
16,16,29,16,0.0
16,16,30,1,0.6799607807458337
16,16,30,2,0.20964329392019296
16,16,30,3,0.0
16,16,30,4,0.02636691303620081
16,16,30,5,0.0
16,16,30,6,0.0
16,16,30,7,0.0
16,16,30,8,0.0
16,16,30,9,0.0
16,16,30,10,0.0
16,16,30,11,0.0
16,16,30,12,0.0
16,16,30,13,0.044954822814438515
16,16,30,14,0.03135702746013926
16,16,30,15,0.007717162023194666
16,16,30,16,0.0
16,16,31,1,0.6799607558728235
16,16,31,2,0.20964356928359487
16,16,31,3,0.0
16,16,31,4,0.026366569521271865
16,16,31,5,0.0
16,16,31,6,0.0
16,16,31,7,0.0
16,16,31,8,0.0
16,16,31,9,0.0
16,16,31,10,0.0
16,16,31,11,0.0
16,16,31,12,0.0
16,16,31,13,0.04495493390438563
16,16,31,14,0.03135710400265368
16,16,31,15,0.007717067415270443
16,16,31,16,0.0
16,16,32,1,0.6799607737189638
16,16,32,2,0.20964331291190727
16,16,32,3,0.0
16,16,32,4,0.026366893929837733
16,16,32,5,0.0
16,16,32,6,0.0
16,16,32,7,0.0
16,16,32,8,0.0
16,16,32,9,0.0
16,16,32,10,0.0
16,16,32,11,0.0
16,16,32,12,0.0
16,16,32,13,0.04495482123263504
16,16,32,14,0.031357004771549964
16,16,32,15,0.0077171934351063405
16,16,32,16,0.0
16,16,33,1,0.6799608214208142
16,16,33,2,0.20964303454856828
16,16,33,3,0.0
16,16,33,4,0.02636720534975392
16,16,33,5,0.0
16,16,33,6,0.0
16,16,33,7,0.0
16,16,33,8,0.0
16,16,33,9,0.0
16,16,33,10,0.0
16,16,33,11,0.0
16,16,33,12,0.0
16,16,33,13,0.044954596586964185
16,16,33,14,0.0313569234491598
16,16,33,15,0.007717418644739456
16,16,33,16,0.0
16,32,0,1,0.5220613840499949
16,32,0,2,0.33134566637522694
16,32,0,3,0.0
16,32,0,4,0.0
16,32,0,5,0.0
16,32,0,6,0.0
16,32,0,7,0.0
16,32,0,8,0.0
16,32,0,9,0.0
16,32,0,10,0.0
16,32,0,11,0.10443079966559046
16,32,0,12,0.0421621499091876
16,32,0,13,0.0
16,32,0,14,0.0
16,32,0,15,0.0
16,32,0,16,0.0
16,32,1,1,0.5220613955362429
16,32,1,2,0.33134565091063467
16,32,1,3,0.0
16,32,1,4,0.0
16,32,1,5,0.0
16,32,1,6,0.0
16,32,1,7,0.0
16,32,1,8,0.0
16,32,1,9,0.0
16,32,1,10,0.0
16,32,1,11,0.10443080293385792
16,32,1,12,0.04216215061926449
16,32,1,13,0.0
16,32,1,14,0.0
16,32,1,15,0.0
16,32,1,16,0.0
16,32,2,1,0.5220613863333929
16,32,2,2,0.33134565800722887
16,32,2,3,0.0
16,32,2,4,0.0
16,32,2,5,0.0
16,32,2,6,0.0
16,32,2,7,0.0
16,32,2,8,0.0
16,32,2,9,0.0
16,32,2,10,0.0
16,32,2,11,0.10443079986580849
16,32,2,12,0.042162155793569696
16,32,2,13,0.0
16,32,2,14,0.0
16,32,2,15,0.0
16,32,2,16,0.0
16,32,3,1,0.5220613899805125
16,32,3,2,0.3313456639593702
16,32,3,3,0.0
16,32,3,4,0.0
16,32,3,5,0.0
16,32,3,6,0.0
16,32,3,7,0.0
16,32,3,8,0.0
16,32,3,9,0.0
16,32,3,10,0.0
16,32,3,11,0.10443075739750306
16,32,3,12,0.04216218866261409
16,32,3,13,0.0
16,32,3,14,0.0
16,32,3,15,0.0
16,32,3,16,0.0
16,32,4,1,0.5220614027803953
16,32,4,2,0.33134564389507587
16,32,4,3,0.0
16,32,4,4,0.0
16,32,4,5,0.0
16,32,4,6,0.0
16,32,4,7,0.0
16,32,4,8,0.0
16,32,4,9,0.0
16,32,4,10,0.0
16,32,4,11,0.10443082431307422
16,32,4,12,0.0421621290114547
16,32,4,13,0.0
16,32,4,14,0.0
16,32,4,15,0.0
16,32,4,16,0.0
16,32,5,1,0.5220614048210326
16,32,5,2,0.33134564646272047
16,32,5,3,0.0
16,32,5,4,0.0
16,32,5,5,0.0
16,32,5,6,0.0
16,32,5,7,0.0
16,32,5,8,0.0
16,32,5,9,0.0
16,32,5,10,0.0
16,32,5,11,0.10443078150239567
16,32,5,12,0.042162167213851305
16,32,5,13,0.0
16,32,5,14,0.0
16,32,5,15,0.0
16,32,5,16,0.0
16,32,6,1,0.5220613918429043
16,32,6,2,0.33134565925477094
16,32,6,3,0.0
16,32,6,4,0.0
16,32,6,5,0.0
16,32,6,6,0.0
16,32,6,7,0.0
16,32,6,8,0.0
16,32,6,9,0.0
16,32,6,10,0.0
16,32,6,11,0.10443077550815263
16,32,6,12,0.04216217339417202
16,32,6,13,0.0
16,32,6,14,0.0
16,32,6,15,0.0
16,32,6,16,0.0
16,32,7,1,0.5220613787242572
16,32,7,2,0.3313456764443413
16,32,7,3,0.0
16,32,7,4,0.0
16,32,7,5,0.0
16,32,7,6,0.0
16,32,7,7,0.0
16,32,7,8,0.0
16,32,7,9,0.0
16,32,7,10,0.0
16,32,7,11,0.10443081281597481
16,32,7,12,0.042162132015426707
16,32,7,13,0.0
16,32,7,14,0.0
16,32,7,15,0.0
16,32,7,16,0.0
16,32,8,1,0.5220613954824346
16,32,8,2,0.3313456527965855
16,32,8,3,0.0
16,32,8,4,0.0
16,32,8,5,0.0
16,32,8,6,0.0
16,32,8,7,0.0
16,32,8,8,0.0
16,32,8,9,0.0
16,32,8,10,0.0
16,32,8,11,0.10443075088664458
16,32,8,12,0.04216220083433526
16,32,8,13,0.0
16,32,8,14,0.0
16,32,8,15,0.0
16,32,8,16,0.0
16,32,9,1,0.522061383061546
16,32,9,2,0.3313456746056979
16,32,9,3,0.0
16,32,9,4,0.0
16,32,9,5,0.0
16,32,9,6,0.0
16,32,9,7,0.0
16,32,9,8,0.0
16,32,9,9,0.0
16,32,9,10,0.0
16,32,9,11,0.10443081794180509
16,32,9,12,0.042162124390951065
16,32,9,13,0.0
16,32,9,14,0.0
16,32,9,15,0.0
16,32,9,16,0.0
16,32,10,1,0.5220613758119286
16,32,10,2,0.3313456585458866
16,32,10,3,0.0
16,32,10,4,0.0
16,32,10,5,0.0
16,32,10,6,0.0
16,32,10,7,0.0
16,32,10,8,0.0
16,32,10,9,0.0
16,32,10,10,0.0
16,32,10,11,0.10443080562029208
16,32,10,12,0.0421621600218928
16,32,10,13,0.0
16,32,10,14,0.0
16,32,10,15,0.0
16,32,10,16,0.0
16,32,11,1,0.5220613822809365
16,32,11,2,0.33134564821866036
16,32,11,3,0.0
16,32,11,4,0.0
16,32,11,5,0.0
16,32,11,6,0.0
16,32,11,7,0.0
16,32,11,8,0.0
16,32,11,9,0.0
16,32,11,10,0.0
16,32,11,11,0.10443080219571353
16,32,11,12,0.042162167304689704
16,32,11,13,0.0
16,32,11,14,0.0
16,32,11,15,0.0
16,32,11,16,0.0
16,32,12,1,0.5220613939437562
16,32,12,2,0.3313456450545151
16,32,12,3,0.0
16,32,12,4,0.0
16,32,12,5,0.0
16,32,12,6,0.0
16,32,12,7,0.0
16,32,12,8,0.0
16,32,12,9,0.0
16,32,12,10,0.0
16,32,12,11,0.10443081043232373
16,32,12,12,0.04216215056940495
16,32,12,13,0.0
16,32,12,14,0.0
16,32,12,15,0.0
16,32,12,16,0.0
16,32,13,1,0.5220614024674
16,32,13,2,0.331345641827396
16,32,13,3,0.0
16,32,13,4,0.0
16,32,13,5,0.0
16,32,13,6,0.0
16,32,13,7,0.0
16,32,13,8,0.0
16,32,13,9,0.0
16,32,13,10,0.0
16,32,13,11,0.10443080826659216
16,32,13,12,0.04216214743861182
16,32,13,13,0.0
16,32,13,14,0.0
16,32,13,15,0.0
16,32,13,16,0.0
16,32,14,1,0.5220613967890989
16,32,14,2,0.3313456602959031
16,32,14,3,0.0
16,32,14,4,0.0
16,32,14,5,0.0
16,32,14,6,0.0
16,32,14,7,0.0
16,32,14,8,0.0
16,32,14,9,0.0
16,32,14,10,0.0
16,32,14,11,0.10443079007417272
16,32,14,12,0.04216215284082533
16,32,14,13,0.0
16,32,14,14,0.0
16,32,14,15,0.0
16,32,14,16,0.0
16,32,15,1,0.5220613704319695
16,32,15,2,0.3313456729540952
16,32,15,3,0.0
16,32,15,4,0.0
16,32,15,5,0.0
16,32,15,6,0.0
16,32,15,7,0.0
16,32,15,8,0.0
16,32,15,9,0.0
16,32,15,10,0.0
16,32,15,11,0.10443080549780344
16,32,15,12,0.04216215111613191
16,32,15,13,0.0
16,32,15,14,0.0
16,32,15,15,0.0
16,32,15,16,0.0
16,32,16,1,0.5220613906956042
16,32,16,2,0.33134566745462385
16,32,16,3,0.0
16,32,16,4,0.0
16,32,16,5,0.0
16,32,16,6,0.0
16,32,16,7,0.0
16,32,16,8,0.0
16,32,16,9,0.0
16,32,16,10,0.0
16,32,16,11,0.10443078572856056
16,32,16,12,0.0421621561212114
16,32,16,13,0.0
16,32,16,14,0.0
16,32,16,15,0.0
16,32,16,16,0.0
16,32,17,1,0.5220613967094577
16,32,17,2,0.3313456524676586
16,32,17,3,0.0
16,32,17,4,0.0
16,32,17,5,0.0
16,32,17,6,0.0
16,32,17,7,0.0
16,32,17,8,0.0
16,32,17,9,0.0
16,32,17,10,0.0
16,32,17,11,0.1044307998602106
16,32,17,12,0.04216215096267299
16,32,17,13,0.0
16,32,17,14,0.0
16,32,17,15,0.0
16,32,17,16,0.0
16,32,18,1,0.5220613459903641
16,32,18,2,0.331345687569151
16,32,18,3,0.0
16,32,18,4,0.0
16,32,18,5,0.0
16,32,18,6,0.0
16,32,18,7,0.0
16,32,18,8,0.0
16,32,18,9,0.0
16,32,18,10,0.0
16,32,18,11,0.10443084093548669
16,32,18,12,0.04216212550499824
16,32,18,13,0.0
16,32,18,14,0.0
16,32,18,15,0.0
16,32,18,16,0.0
16,32,19,1,0.5220613924917755
16,32,19,2,0.33134565567413327
16,32,19,3,0.0
16,32,19,4,0.0
16,32,19,5,0.0
16,32,19,6,0.0
16,32,19,7,0.0
16,32,19,8,0.0
16,32,19,9,0.0
16,32,19,10,0.0
16,32,19,11,0.10443079896273333
16,32,19,12,0.04216215287135777
16,32,19,13,0.0
16,32,19,14,0.0
16,32,19,15,0.0
16,32,19,16,0.0
16,32,20,1,0.5220613926094627
16,32,20,2,0.3313456457696922
16,32,20,3,0.0
16,32,20,4,0.0
16,32,20,5,0.0
16,32,20,6,0.0
16,32,20,7,0.0
16,32,20,8,0.0
16,32,20,9,0.0
16,32,20,10,0.0
16,32,20,11,0.10443080726333163
16,32,20,12,0.042162154357513464
16,32,20,13,0.0
16,32,20,14,0.0
16,32,20,15,0.0
16,32,20,16,0.0
16,32,21,1,0.5220613841347929
16,32,21,2,0.3313456620962572
16,32,21,3,0.0
16,32,21,4,0.0
16,32,21,5,0.0
16,32,21,6,0.0
16,32,21,7,0.0
16,32,21,8,0.0
16,32,21,9,0.0
16,32,21,10,0.0
16,32,21,11,0.10443074682292144
16,32,21,12,0.042162206946028485
16,32,21,13,0.0
16,32,21,14,0.0
16,32,21,15,0.0
16,32,21,16,0.0
16,32,22,1,0.5220613906712818
16,32,22,2,0.3313456679787462
16,32,22,3,0.0
16,32,22,4,0.0
16,32,22,5,0.0
16,32,22,6,0.0
16,32,22,7,0.0
16,32,22,8,0.0
16,32,22,9,0.0
16,32,22,10,0.0
16,32,22,11,0.10443080713575857
16,32,22,12,0.0421621342142134
16,32,22,13,0.0
16,32,22,14,0.0
16,32,22,15,0.0
16,32,22,16,0.0
16,32,23,1,0.5220613784341032
16,32,23,2,0.3313456610730413
16,32,23,3,0.0
16,32,23,4,0.0
16,32,23,5,0.0
16,32,23,6,0.0
16,32,23,7,0.0
16,32,23,8,0.0
16,32,23,9,0.0
16,32,23,10,0.0
16,32,23,11,0.10443081256589988
16,32,23,12,0.042162147926955634
16,32,23,13,0.0
16,32,23,14,0.0
16,32,23,15,0.0
16,32,23,16,0.0
16,32,24,1,0.5220614196647653
16,32,24,2,0.33134564451438897
16,32,24,3,0.0
16,32,24,4,0.0
16,32,24,5,0.0
16,32,24,6,0.0
16,32,24,7,0.0
16,32,24,8,0.0
16,32,24,9,0.0
16,32,24,10,0.0
16,32,24,11,0.1044307878541185
16,32,24,12,0.042162147966727216
16,32,24,13,0.0
16,32,24,14,0.0
16,32,24,15,0.0
16,32,24,16,0.0
16,32,25,1,0.5220613951913174
16,32,25,2,0.33134563269195766
16,32,25,3,0.0
16,32,25,4,0.0
16,32,25,5,0.0
16,32,25,6,0.0
16,32,25,7,0.0
16,32,25,8,0.0
16,32,25,9,0.0
16,32,25,10,0.0
16,32,25,11,0.10443081687260715
16,32,25,12,0.04216215524411773
16,32,25,13,0.0
16,32,25,14,0.0
16,32,25,15,0.0
16,32,25,16,0.0
16,32,26,1,0.5220613996326643
16,32,26,2,0.33134564768268565
16,32,26,3,0.0
16,32,26,4,0.0
16,32,26,5,0.0
16,32,26,6,0.0
16,32,26,7,0.0
16,32,26,8,0.0
16,32,26,9,0.0
16,32,26,10,0.0
16,32,26,11,0.10443081680937645
16,32,26,12,0.04216213587527362
16,32,26,13,0.0
16,32,26,14,0.0
16,32,26,15,0.0
16,32,26,16,0.0
16,32,27,1,0.5220613877430688
16,32,27,2,0.331345666372103
16,32,27,3,0.0
16,32,27,4,0.0
16,32,27,5,0.0
16,32,27,6,0.0
16,32,27,7,0.0
16,32,27,8,0.0
16,32,27,9,0.0
16,32,27,10,0.0
16,32,27,11,0.10443079063143718
16,32,27,12,0.04216215525339101
16,32,27,13,0.0
16,32,27,14,0.0
16,32,27,15,0.0
16,32,27,16,0.0
16,32,28,1,0.5220613872966162
16,32,28,2,0.33134566110211117
16,32,28,3,0.0
16,32,28,4,0.0
16,32,28,5,0.0
16,32,28,6,0.0
16,32,28,7,0.0
16,32,28,8,0.0
16,32,28,9,0.0
16,32,28,10,0.0
16,32,28,11,0.10443079408190335
16,32,28,12,0.042162157519369144
16,32,28,13,0.0
16,32,28,14,0.0
16,32,28,15,0.0
16,32,28,16,0.0
16,32,29,1,0.5220614059986121
16,32,29,2,0.331345646969017
16,32,29,3,0.0
16,32,29,4,0.0
16,32,29,5,0.0
16,32,29,6,0.0
16,32,29,7,0.0
16,32,29,8,0.0
16,32,29,9,0.0
16,32,29,10,0.0
16,32,29,11,0.10443079889780724
16,32,29,12,0.04216214813456381
16,32,29,13,0.0
16,32,29,14,0.0
16,32,29,15,0.0
16,32,29,16,0.0
16,32,30,1,0.5220613888821243
16,32,30,2,0.3313456577058153
16,32,30,3,0.0
16,32,30,4,0.0
16,32,30,5,0.0
16,32,30,6,0.0
16,32,30,7,0.0
16,32,30,8,0.0
16,32,30,9,0.0
16,32,30,10,0.0
16,32,30,11,0.10443080426716464
16,32,30,12,0.042162149144895696
16,32,30,13,0.0
16,32,30,14,0.0
16,32,30,15,0.0
16,32,30,16,0.0
16,32,31,1,0.5220613883251066
16,32,31,2,0.33134564421216384
16,32,31,3,0.0
16,32,31,4,0.0
16,32,31,5,0.0
16,32,31,6,0.0
16,32,31,7,0.0
16,32,31,8,0.0
16,32,31,9,0.0
16,32,31,10,0.0
16,32,31,11,0.1044308229284038
16,32,31,12,0.042162144534325756
16,32,31,13,0.0
16,32,31,14,0.0
16,32,31,15,0.0
16,32,31,16,0.0
16,32,32,1,0.5220614017638855
16,32,32,2,0.33134566519887004
16,32,32,3,0.0
16,32,32,4,0.0
16,32,32,5,0.0
16,32,32,6,0.0
16,32,32,7,0.0
16,32,32,8,0.0
16,32,32,9,0.0
16,32,32,10,0.0
16,32,32,11,0.10443079517995343
16,32,32,12,0.04216213785729105
16,32,32,13,0.0
16,32,32,14,0.0
16,32,32,15,0.0
16,32,32,16,0.0
16,32,33,1,0.52206140165729
16,32,33,2,0.3313456298697166
16,32,33,3,0.0
16,32,33,4,0.0
16,32,33,5,0.0
16,32,33,6,0.0
16,32,33,7,0.0
16,32,33,8,0.0
16,32,33,9,0.0
16,32,33,10,0.0
16,32,33,11,0.10443080045916768
16,32,33,12,0.04216216801382569
16,32,33,13,0.0
16,32,33,14,0.0
16,32,33,15,0.0
16,32,33,16,0.0
16,32,34,1,0.5220614041507405
16,32,34,2,0.3313456464941553
16,32,34,3,0.0
16,32,34,4,0.0
16,32,34,5,0.0
16,32,34,6,0.0
16,32,34,7,0.0
16,32,34,8,0.0
16,32,34,9,0.0
16,32,34,10,0.0
16,32,34,11,0.10443081835253971
16,32,34,12,0.04216213100256447
16,32,34,13,0.0
16,32,34,14,0.0
16,32,34,15,0.0
16,32,34,16,0.0
16,32,35,1,0.5220613968269548
16,32,35,2,0.33134565032421004
16,32,35,3,0.0
16,32,35,4,0.0
16,32,35,5,0.0
16,32,35,6,0.0
16,32,35,7,0.0
16,32,35,8,0.0
16,32,35,9,0.0
16,32,35,10,0.0
16,32,35,11,0.1044308059555366
16,32,35,12,0.04216214689329855
16,32,35,13,0.0
16,32,35,14,0.0
16,32,35,15,0.0
16,32,35,16,0.0
16,32,36,1,0.5220613991167478
16,32,36,2,0.33134564552982293
16,32,36,3,0.0
16,32,36,4,0.0
16,32,36,5,0.0
16,32,36,6,0.0
16,32,36,7,0.0
16,32,36,8,0.0
16,32,36,9,0.0
16,32,36,10,0.0
16,32,36,11,0.10443080105031852
16,32,36,12,0.0421621543031108
16,32,36,13,0.0
16,32,36,14,0.0
16,32,36,15,0.0
16,32,36,16,0.0
16,32,37,1,0.5220613918880072
16,32,37,2,0.3313456575397454
16,32,37,3,0.0
16,32,37,4,0.0
16,32,37,5,0.0
16,32,37,6,0.0
16,32,37,7,0.0
16,32,37,8,0.0
16,32,37,9,0.0
16,32,37,10,0.0
16,32,37,11,0.1044307894739597
16,32,37,12,0.04216216109828783
16,32,37,13,0.0
16,32,37,14,0.0
16,32,37,15,0.0
16,32,37,16,0.0
16,32,38,1,0.5220613865208371
16,32,38,2,0.33134567030015083
16,32,38,3,0.0
16,32,38,4,0.0
16,32,38,5,0.0
16,32,38,6,0.0
16,32,38,7,0.0
16,32,38,8,0.0
16,32,38,9,0.0
16,32,38,10,0.0
16,32,38,11,0.10443079624389237
16,32,38,12,0.0421621469351196
16,32,38,13,0.0
16,32,38,14,0.0
16,32,38,15,0.0
16,32,38,16,0.0
16,32,39,1,0.5220613733260584
16,32,39,2,0.3313456699241573
16,32,39,3,0.0
16,32,39,4,0.0
16,32,39,5,0.0
16,32,39,6,0.0
16,32,39,7,0.0
16,32,39,8,0.0
16,32,39,9,0.0
16,32,39,10,0.0
16,32,39,11,0.1044308004119275
16,32,39,12,0.042162156337856777
16,32,39,13,0.0
16,32,39,14,0.0
16,32,39,15,0.0
16,32,39,16,0.0
16,32,40,1,0.5220613925054393
16,32,40,2,0.33134565933952115
16,32,40,3,0.0
16,32,40,4,0.0
16,32,40,5,0.0
16,32,40,6,0.0
16,32,40,7,0.0
16,32,40,8,0.0
16,32,40,9,0.0
16,32,40,10,0.0
16,32,40,11,0.10443078894382272
16,32,40,12,0.04216215921121681
16,32,40,13,0.0
16,32,40,14,0.0
16,32,40,15,0.0
16,32,40,16,0.0
16,32,41,1,0.5220613745990799
16,32,41,2,0.33134567553064287
16,32,41,3,0.0
16,32,41,4,0.0
16,32,41,5,0.0
16,32,41,6,0.0
16,32,41,7,0.0
16,32,41,8,0.0
16,32,41,9,0.0
16,32,41,10,0.0
16,32,41,11,0.10443080912811126
16,32,41,12,0.04216214074216598
16,32,41,13,0.0
16,32,41,14,0.0
16,32,41,15,0.0
16,32,41,16,0.0
16,32,42,1,0.5220613967236449
16,32,42,2,0.3313456496230714
16,32,42,3,0.0
16,32,42,4,0.0
16,32,42,5,0.0
16,32,42,6,0.0
16,32,42,7,0.0
16,32,42,8,0.0
16,32,42,9,0.0
16,32,42,10,0.0
16,32,42,11,0.10443079814573296
16,32,42,12,0.042162155507550605
16,32,42,13,0.0
16,32,42,14,0.0
16,32,42,15,0.0
16,32,42,16,0.0
16,32,43,1,0.5220613879873984
16,32,43,2,0.33134566722012165
16,32,43,3,0.0
16,32,43,4,0.0
16,32,43,5,0.0
16,32,43,6,0.0
16,32,43,7,0.0
16,32,43,8,0.0
16,32,43,9,0.0
16,32,43,10,0.0
16,32,43,11,0.10443078911112859
16,32,43,12,0.0421621556813512
16,32,43,13,0.0
16,32,43,14,0.0
16,32,43,15,0.0
16,32,43,16,0.0
16,32,44,1,0.5220613858221559
16,32,44,2,0.3313456575347512
16,32,44,3,0.0
16,32,44,4,0.0
16,32,44,5,0.0
16,32,44,6,0.0
16,32,44,7,0.0
16,32,44,8,0.0
16,32,44,9,0.0
16,32,44,10,0.0
16,32,44,11,0.10443080867159554
16,32,44,12,0.042162147971497546
16,32,44,13,0.0
16,32,44,14,0.0
16,32,44,15,0.0
16,32,44,16,0.0
16,64,0,1,0.3895255608091592
16,64,0,2,0.37804172398179486
16,64,0,3,0.0
16,64,0,4,0.0
16,64,0,5,0.0
16,64,0,6,0.0
16,64,0,7,0.0
16,64,0,8,0.0
16,64,0,9,0.14939692340322266
16,64,0,10,0.0481120125224498
16,64,0,11,0.0
16,64,0,12,0.034923779283373396
16,64,0,13,0.0
16,64,0,14,0.0
16,64,0,15,0.0
16,64,0,16,0.0
16,64,1,1,0.389525588644349
16,64,1,2,0.37804172575022105
16,64,1,3,0.0
16,64,1,4,0.0
16,64,1,5,0.0
16,64,1,6,0.0
16,64,1,7,0.0
16,64,1,8,0.0
16,64,1,9,0.14939691446260392
16,64,1,10,0.04811205187381262
16,64,1,11,0.0
16,64,1,12,0.03492371926901333
16,64,1,13,0.0
16,64,1,14,0.0
16,64,1,15,0.0
16,64,1,16,0.0
16,64,2,1,0.38952558119112435
16,64,2,2,0.3780417389444922
16,64,2,3,0.0
16,64,2,4,0.0
16,64,2,5,0.0
16,64,2,6,0.0
16,64,2,7,0.0
16,64,2,8,0.0
16,64,2,9,0.14939690119868784
16,64,2,10,0.04811200066355886
16,64,2,11,0.0
16,64,2,12,0.034923778002136724
16,64,2,13,0.0
16,64,2,14,0.0
16,64,2,15,0.0
16,64,2,16,0.0
16,64,3,1,0.389525548256973
16,64,3,2,0.3780417305111399
16,64,3,3,0.0
16,64,3,4,0.0
16,64,3,5,0.0
16,64,3,6,0.0
16,64,3,7,0.0
16,64,3,8,0.0
16,64,3,9,0.14939691064060534
16,64,3,10,0.048112026600968194
16,64,3,11,0.0
16,64,3,12,0.03492378399031347
16,64,3,13,0.0
16,64,3,14,0.0
16,64,3,15,0.0
16,64,3,16,0.0
16,64,4,1,0.38952559073561693
16,64,4,2,0.3780417491956474
16,64,4,3,0.0
16,64,4,4,0.0
16,64,4,5,0.0
16,64,4,6,0.0
16,64,4,7,0.0
16,64,4,8,0.0
16,64,4,9,0.14939687697963636
16,64,4,10,0.04811206866147825
16,64,4,11,0.0
16,64,4,12,0.03492371442762108
16,64,4,13,0.0
16,64,4,14,0.0
16,64,4,15,0.0
16,64,4,16,0.0
16,64,5,1,0.38952557695712176
16,64,5,2,0.3780417397580712
16,64,5,3,0.0
16,64,5,4,0.0
16,64,5,5,0.0
16,64,5,6,0.0
16,64,5,7,0.0
16,64,5,8,0.0
16,64,5,9,0.1493968675526188
16,64,5,10,0.048112055906537256
16,64,5,11,0.0
16,64,5,12,0.03492375982565108
16,64,5,13,0.0
16,64,5,14,0.0
16,64,5,15,0.0
16,64,5,16,0.0
16,64,6,1,0.389525564646684
16,64,6,2,0.378041768394716
16,64,6,3,0.0
16,64,6,4,0.0
16,64,6,5,0.0
16,64,6,6,0.0
16,64,6,7,0.0
16,64,6,8,0.0
16,64,6,9,0.14939689864719363
16,64,6,10,0.048111972443735246
16,64,6,11,0.0
16,64,6,12,0.03492379586767123
16,64,6,13,0.0
16,64,6,14,0.0
16,64,6,15,0.0
16,64,6,16,0.0
16,64,7,1,0.3895255772151266
16,64,7,2,0.3780417304218406
16,64,7,3,0.0
16,64,7,4,0.0
16,64,7,5,0.0
16,64,7,6,0.0
16,64,7,7,0.0
16,64,7,8,0.0
16,64,7,9,0.1493969171321222
16,64,7,10,0.0481119457067958
16,64,7,11,0.0
16,64,7,12,0.03492382952411475
16,64,7,13,0.0
16,64,7,14,0.0
16,64,7,15,0.0
16,64,7,16,0.0
16,64,8,1,0.38952557670660226
16,64,8,2,0.37804174488795783
16,64,8,3,0.0
16,64,8,4,0.0
16,64,8,5,0.0
16,64,8,6,0.0
16,64,8,7,0.0
16,64,8,8,0.0
16,64,8,9,0.14939689065054626
16,64,8,10,0.048111976052317824
16,64,8,11,0.0
16,64,8,12,0.03492381170257586
16,64,8,13,0.0
16,64,8,14,0.0
16,64,8,15,0.0
16,64,8,16,0.0
16,64,9,1,0.3895255859457943
16,64,9,2,0.37804170617643845
16,64,9,3,0.0
16,64,9,4,0.0
16,64,9,5,0.0
16,64,9,6,0.0
16,64,9,7,0.0
16,64,9,8,0.0
16,64,9,9,0.14939688882407404
16,64,9,10,0.048112016344912946
16,64,9,11,0.0
16,64,9,12,0.03492380270878031
16,64,9,13,0.0
16,64,9,14,0.0
16,64,9,15,0.0
16,64,9,16,0.0
16,64,10,1,0.38952556750780976
16,64,10,2,0.3780417347441227
16,64,10,3,0.0
16,64,10,4,0.0
16,64,10,5,0.0
16,64,10,6,0.0
16,64,10,7,0.0
16,64,10,8,0.0
16,64,10,9,0.14939688012834007
16,64,10,10,0.0481120965918725
16,64,10,11,0.0
16,64,10,12,0.03492372102785497
16,64,10,13,0.0
16,64,10,14,0.0
16,64,10,15,0.0
16,64,10,16,0.0
16,64,11,1,0.3895255875501057
16,64,11,2,0.37804173339171393
16,64,11,3,0.0
16,64,11,4,0.0
16,64,11,5,0.0
16,64,11,6,0.0
16,64,11,7,0.0
16,64,11,8,0.0
16,64,11,9,0.1493968991442221
16,64,11,10,0.048112007026270324
16,64,11,11,0.0
16,64,11,12,0.034923772887688116
16,64,11,13,0.0
16,64,11,14,0.0
16,64,11,15,0.0
16,64,11,16,0.0
16,64,12,1,0.3895255736266021
16,64,12,2,0.3780417288930284
16,64,12,3,0.0
16,64,12,4,0.0
16,64,12,5,0.0
16,64,12,6,0.0
16,64,12,7,0.0
16,64,12,8,0.0
16,64,12,9,0.1493969272811515
16,64,12,10,0.04811198174752183
16,64,12,11,0.0
16,64,12,12,0.034923788451696226
16,64,12,13,0.0
16,64,12,14,0.0
16,64,12,15,0.0
16,64,12,16,0.0
16,64,13,1,0.3895255655489666
16,64,13,2,0.37804173700930843
16,64,13,3,0.0
16,64,13,4,0.0
16,64,13,5,0.0
16,64,13,6,0.0
16,64,13,7,0.0
16,64,13,8,0.0
16,64,13,9,0.14939687043946356
16,64,13,10,0.04811208406045864
16,64,13,11,0.0
16,64,13,12,0.03492374294180274
16,64,13,13,0.0
16,64,13,14,0.0
16,64,13,15,0.0
16,64,13,16,0.0
16,64,14,1,0.38952556791208237
16,64,14,2,0.37804170814799765
16,64,14,3,0.0
16,64,14,4,0.0
16,64,14,5,0.0
16,64,14,6,0.0
16,64,14,7,0.0
16,64,14,8,0.0
16,64,14,9,0.1493969116204121
16,64,14,10,0.04811208402195068
16,64,14,11,0.0
16,64,14,12,0.0349237282975573
16,64,14,13,0.0
16,64,14,14,0.0
16,64,14,15,0.0
16,64,14,16,0.0
16,64,15,1,0.38952557782537583
16,64,15,2,0.37804173499681176
16,64,15,3,0.0
16,64,15,4,0.0
16,64,15,5,0.0
16,64,15,6,0.0
16,64,15,7,0.0
16,64,15,8,0.0
16,64,15,9,0.1493968852677314
16,64,15,10,0.048112083421681044
16,64,15,11,0.0
16,64,15,12,0.034923718488399834
16,64,15,13,0.0
16,64,15,14,0.0
16,64,15,15,0.0
16,64,15,16,0.0
16,64,16,1,0.3895255671298799
16,64,16,2,0.37804174925720957
16,64,16,3,0.0
16,64,16,4,0.0
16,64,16,5,0.0
16,64,16,6,0.0
16,64,16,7,0.0
16,64,16,8,0.0
16,64,16,9,0.149396922145343
16,64,16,10,0.048112008275241626
16,64,16,11,0.0
16,64,16,12,0.034923753192325886
16,64,16,13,0.0
16,64,16,14,0.0
16,64,16,15,0.0
16,64,16,16,0.0
16,64,17,1,0.3895255603836979
16,64,17,2,0.3780417333047026
16,64,17,3,0.0
16,64,17,4,0.0
16,64,17,5,0.0
16,64,17,6,0.0
16,64,17,7,0.0
16,64,17,8,0.0
16,64,17,9,0.14939691568802216
16,64,17,10,0.04811205719124871
16,64,17,11,0.0
16,64,17,12,0.034923733432328734
16,64,17,13,0.0
16,64,17,14,0.0
16,64,17,15,0.0
16,64,17,16,0.0
16,64,18,1,0.3895256085001799
16,64,18,2,0.3780417122717565
16,64,18,3,0.0
16,64,18,4,0.0
16,64,18,5,0.0
16,64,18,6,0.0
16,64,18,7,0.0
16,64,18,8,0.0
16,64,18,9,0.14939692405909835
16,64,18,10,0.04811191273498071
16,64,18,11,0.0
16,64,18,12,0.03492384243398451
16,64,18,13,0.0
16,64,18,14,0.0
16,64,18,15,0.0
16,64,18,16,0.0
16,64,19,1,0.38952556983518566
16,64,19,2,0.3780417670406659
16,64,19,3,0.0
16,64,19,4,0.0
16,64,19,5,0.0
16,64,19,6,0.0
16,64,19,7,0.0
16,64,19,8,0.0
16,64,19,9,0.14939690201407518
16,64,19,10,0.04811187526164363
16,64,19,11,0.0
16,64,19,12,0.03492388584842952
16,64,19,13,0.0
16,64,19,14,0.0
16,64,19,15,0.0
16,64,19,16,0.0
16,64,20,1,0.3895255580708238
16,64,20,2,0.37804172927663177
16,64,20,3,0.0
16,64,20,4,0.0
16,64,20,5,0.0
16,64,20,6,0.0
16,64,20,7,0.0
16,64,20,8,0.0
16,64,20,9,0.14939691010532136
16,64,20,10,0.04811203382554621
16,64,20,11,0.0
16,64,20,12,0.034923768721676816
16,64,20,13,0.0
16,64,20,14,0.0
16,64,20,15,0.0
16,64,20,16,0.0
16,64,21,1,0.3895255664084186
16,64,21,2,0.37804172906449435
16,64,21,3,0.0
16,64,21,4,0.0
16,64,21,5,0.0
16,64,21,6,0.0
16,64,21,7,0.0
16,64,21,8,0.0
16,64,21,9,0.14939690287849283
16,64,21,10,0.048112069670090796
16,64,21,11,0.0
16,64,21,12,0.03492373197850333
16,64,21,13,0.0
16,64,21,14,0.0
16,64,21,15,0.0
16,64,21,16,0.0
16,64,22,1,0.3895255837220281
16,64,22,2,0.37804173253025103
16,64,22,3,0.0
16,64,22,4,0.0
16,64,22,5,0.0
16,64,22,6,0.0
16,64,22,7,0.0
16,64,22,8,0.0
16,64,22,9,0.14939688426093128
16,64,22,10,0.04811196735189417
16,64,22,11,0.0
16,64,22,12,0.03492383213489532
16,64,22,13,0.0
16,64,22,14,0.0
16,64,22,15,0.0
16,64,22,16,0.0
16,64,23,1,0.38952557455206566
16,64,23,2,0.3780417345234176
16,64,23,3,0.0
16,64,23,4,0.0
16,64,23,5,0.0
16,64,23,6,0.0
16,64,23,7,0.0
16,64,23,8,0.0
16,64,23,9,0.14939685797794494
16,64,23,10,0.048112112227110385
16,64,23,11,0.0
16,64,23,12,0.0349237207194615
16,64,23,13,0.0
16,64,23,14,0.0
16,64,23,15,0.0
16,64,23,16,0.0
16,64,24,1,0.38952555923313475
16,64,24,2,0.37804174446383093
16,64,24,3,0.0
16,64,24,4,0.0
16,64,24,5,0.0
16,64,24,6,0.0
16,64,24,7,0.0
16,64,24,8,0.0
16,64,24,9,0.14939695420057048
16,64,24,10,0.04811195840067211
16,64,24,11,0.0
16,64,24,12,0.0349237837017918
16,64,24,13,0.0
16,64,24,14,0.0
16,64,24,15,0.0
16,64,24,16,0.0
16,64,25,1,0.38952557901611246
16,64,25,2,0.3780417259111459
16,64,25,3,0.0
16,64,25,4,0.0
16,64,25,5,0.0
16,64,25,6,0.0
16,64,25,7,0.0
16,64,25,8,0.0
16,64,25,9,0.14939693516479205
16,64,25,10,0.048111865135487326
16,64,25,11,0.0
16,64,25,12,0.034923894772462306
16,64,25,13,0.0
16,64,25,14,0.0
16,64,25,15,0.0
16,64,25,16,0.0
16,64,26,1,0.38952556249639014
16,64,26,2,0.3780417084382878
16,64,26,3,0.0
16,64,26,4,0.0
16,64,26,5,0.0
16,64,26,6,0.0
16,64,26,7,0.0
16,64,26,8,0.0
16,64,26,9,0.14939692988891143
16,64,26,10,0.04811204195702783
16,64,26,11,0.0
16,64,26,12,0.03492375721938259
16,64,26,13,0.0
16,64,26,14,0.0
16,64,26,15,0.0
16,64,26,16,0.0
16,64,27,1,0.3895255557594767
16,64,27,2,0.3780417064747265
16,64,27,3,0.0
16,64,27,4,0.0
16,64,27,5,0.0
16,64,27,6,0.0
16,64,27,7,0.0
16,64,27,8,0.0
16,64,27,9,0.14939701157242333
16,64,27,10,0.04811201254125184
16,64,27,11,0.0
16,64,27,12,0.0349237136521215
16,64,27,13,0.0
16,64,27,14,0.0
16,64,27,15,0.0
16,64,27,16,0.0
16,64,28,1,0.38952559180706375
16,64,28,2,0.3780417506152929
16,64,28,3,0.0
16,64,28,4,0.0
16,64,28,5,0.0
16,64,28,6,0.0
16,64,28,7,0.0
16,64,28,8,0.0
16,64,28,9,0.14939699953962154
16,64,28,10,0.048111600278974626
16,64,28,11,0.0
16,64,28,12,0.03492405775904732
16,64,28,13,0.0
16,64,28,14,0.0
16,64,28,15,0.0
16,64,28,16,0.0
16,64,29,1,0.3895255959544782
16,64,29,2,0.37804171978690715
16,64,29,3,0.0
16,64,29,4,0.0
16,64,29,5,0.0
16,64,29,6,0.0
16,64,29,7,0.0
16,64,29,8,0.0
16,64,29,9,0.14939688456874406
16,64,29,10,0.04811206836658166
16,64,29,11,0.0
16,64,29,12,0.034923731323288916
16,64,29,13,0.0
16,64,29,14,0.0
16,64,29,15,0.0
16,64,29,16,0.0
16,64,30,1,0.3895255896797395
16,64,30,2,0.378041750605292
16,64,30,3,0.0
16,64,30,4,0.0
16,64,30,5,0.0
16,64,30,6,0.0
16,64,30,7,0.0
16,64,30,8,0.0
16,64,30,9,0.14939691141533973
16,64,30,10,0.04811197621932141
16,64,30,11,0.0
16,64,30,12,0.034923772080307273
16,64,30,13,0.0
16,64,30,14,0.0
16,64,30,15,0.0
16,64,30,16,0.0
16,64,31,1,0.3895255626371556
16,64,31,2,0.3780417284649207
16,64,31,3,0.0
16,64,31,4,0.0
16,64,31,5,0.0
16,64,31,6,0.0
16,64,31,7,0.0
16,64,31,8,0.0
16,64,31,9,0.14939691157563945
16,64,31,10,0.04811203777155087
16,64,31,11,0.0
16,64,31,12,0.03492375955073357
16,64,31,13,0.0
16,64,31,14,0.0
16,64,31,15,0.0
16,64,31,16,0.0
16,64,32,1,0.38952557924769043
16,64,32,2,0.3780417515414638
16,64,32,3,0.0
16,64,32,4,0.0
16,64,32,5,0.0
16,64,32,6,0.0
16,64,32,7,0.0
16,64,32,8,0.0
16,64,32,9,0.14939690192007693
16,64,32,10,0.048111969393217956
16,64,32,11,0.0
16,64,32,12,0.03492379789755075
16,64,32,13,0.0
16,64,32,14,0.0
16,64,32,15,0.0
16,64,32,16,0.0
16,64,33,1,0.38952557779557295
16,64,33,2,0.37804171469023873
16,64,33,3,0.0
16,64,33,4,0.0
16,64,33,5,0.0
16,64,33,6,0.0
16,64,33,7,0.0
16,64,33,8,0.0
16,64,33,9,0.14939694366359688
16,64,33,10,0.048111948698765124
16,64,33,11,0.0
16,64,33,12,0.0349238151518262
16,64,33,13,0.0
16,64,33,14,0.0
16,64,33,15,0.0
16,64,33,16,0.0
16,64,34,1,0.3895256002352443
16,64,34,2,0.37804170435912104
16,64,34,3,0.0
16,64,34,4,0.0
16,64,34,5,0.0
16,64,34,6,0.0
16,64,34,7,0.0
16,64,34,8,0.0
16,64,34,9,0.14939690228423474
16,64,34,10,0.048112076447982696
16,64,34,11,0.0
16,64,34,12,0.03492371667341713
16,64,34,13,0.0
16,64,34,14,0.0
16,64,34,15,0.0
16,64,34,16,0.0
16,64,35,1,0.38952558430341744
16,64,35,2,0.37804175479352775
16,64,35,3,0.0
16,64,35,4,0.0
16,64,35,5,0.0
16,64,35,6,0.0
16,64,35,7,0.0
16,64,35,8,0.0
16,64,35,9,0.14939690966215427
16,64,35,10,0.04811186421597594
16,64,35,11,0.0
16,64,35,12,0.03492388702492462
16,64,35,13,0.0
16,64,35,14,0.0
16,64,35,15,0.0
16,64,35,16,0.0
16,64,36,1,0.38952556132162286
16,64,36,2,0.37804173132589597
16,64,36,3,0.0
16,64,36,4,0.0
16,64,36,5,0.0
16,64,36,6,0.0
16,64,36,7,0.0
16,64,36,8,0.0
16,64,36,9,0.14939687359977788
16,64,36,10,0.04811216792734994
16,64,36,11,0.0
16,64,36,12,0.03492366582535334
16,64,36,13,0.0
16,64,36,14,0.0
16,64,36,15,0.0
16,64,36,16,0.0
16,64,37,1,0.3895255935313099
16,64,37,2,0.37804171610695253
16,64,37,3,0.0
16,64,37,4,0.0
16,64,37,5,0.0
16,64,37,6,0.0
16,64,37,7,0.0
16,64,37,8,0.0
16,64,37,9,0.1493969101165327
16,64,37,10,0.048111941673251
16,64,37,11,0.0
16,64,37,12,0.03492383857195378
16,64,37,13,0.0
16,64,37,14,0.0
16,64,37,15,0.0
16,64,37,16,0.0
16,64,38,1,0.3895255836759649
16,64,38,2,0.37804172297932054
16,64,38,3,0.0
16,64,38,4,0.0
16,64,38,5,0.0
16,64,38,6,0.0
16,64,38,7,0.0
16,64,38,8,0.0
16,64,38,9,0.1493969132037349
16,64,38,10,0.048112093587028004
16,64,38,11,0.0
16,64,38,12,0.03492368655395181
16,64,38,13,0.0
16,64,38,14,0.0
16,64,38,15,0.0
16,64,38,16,0.0
16,64,39,1,0.38952560034503625
16,64,39,2,0.3780417047272959
16,64,39,3,0.0
16,64,39,4,0.0
16,64,39,5,0.0
16,64,39,6,0.0
16,64,39,7,0.0
16,64,39,8,0.0
16,64,39,9,0.14939685864901717
16,64,39,10,0.04811211695408834
16,64,39,11,0.0
16,64,39,12,0.034923719324562126
16,64,39,13,0.0
16,64,39,14,0.0
16,64,39,15,0.0
16,64,39,16,0.0
16,64,40,1,0.38952558632109135
16,64,40,2,0.3780417194039426
16,64,40,3,0.0
16,64,40,4,0.0
16,64,40,5,0.0
16,64,40,6,0.0
16,64,40,7,0.0
16,64,40,8,0.0
16,64,40,9,0.14939692787339567
16,64,40,10,0.0481120020242957
16,64,40,11,0.0
16,64,40,12,0.03492376437727457
16,64,40,13,0.0
16,64,40,14,0.0
16,64,40,15,0.0
16,64,40,16,0.0
16,64,41,1,0.38952557161733825
16,64,41,2,0.3780417286875018
16,64,41,3,0.0
16,64,41,4,0.0
16,64,41,5,0.0
16,64,41,6,0.0
16,64,41,7,0.0
16,64,41,8,0.0
16,64,41,9,0.149396910333207
16,64,41,10,0.048111958657366734
16,64,41,11,0.0
16,64,41,12,0.03492383070458615
16,64,41,13,0.0
16,64,41,14,0.0
16,64,41,15,0.0
16,64,41,16,0.0
16,64,42,1,0.3895255761639318
16,64,42,2,0.3780417380579613
16,64,42,3,0.0
16,64,42,4,0.0
16,64,42,5,0.0
16,64,42,6,0.0
16,64,42,7,0.0
16,64,42,8,0.0
16,64,42,9,0.14939690210187007
16,64,42,10,0.048111996577950296
16,64,42,11,0.0
16,64,42,12,0.034923787098286516
16,64,42,13,0.0
16,64,42,14,0.0
16,64,42,15,0.0
16,64,42,16,0.0
16,64,43,1,0.3895255497436853
16,64,43,2,0.37804174127431295
16,64,43,3,0.0
16,64,43,4,0.0
16,64,43,5,0.0
16,64,43,6,0.0
16,64,43,7,0.0
16,64,43,8,0.0
16,64,43,9,0.14939694036155235
16,64,43,10,0.048112013692061154
16,64,43,11,0.0
16,64,43,12,0.03492375492838837
16,64,43,13,0.0
16,64,43,14,0.0
16,64,43,15,0.0
16,64,43,16,0.0
16,64,44,1,0.3895255881164604
16,64,44,2,0.3780417244382572
16,64,44,3,0.0
16,64,44,4,0.0
16,64,44,5,0.0
16,64,44,6,0.0
16,64,44,7,0.0
16,64,44,8,0.0
16,64,44,9,0.14939685138997644
16,64,44,10,0.04811214706947127
16,64,44,11,0.0
16,64,44,12,0.03492368898583467
16,64,44,13,0.0
16,64,44,14,0.0
16,64,44,15,0.0
16,64,44,16,0.0
16,64,45,1,0.38952556236207325
16,64,45,2,0.3780417403297507
16,64,45,3,0.0
16,64,45,4,0.0
16,64,45,5,0.0
16,64,45,6,0.0
16,64,45,7,0.0
16,64,45,8,0.0
16,64,45,9,0.1493968938921169
16,64,45,10,0.04811204326335324
16,64,45,11,0.0
16,64,45,12,0.03492376015270591
16,64,45,13,0.0
16,64,45,14,0.0
16,64,45,15,0.0
16,64,45,16,0.0
16,64,46,1,0.38952557227031753
16,64,46,2,0.37804172527802876
16,64,46,3,0.0
16,64,46,4,0.0
16,64,46,5,0.0
16,64,46,6,0.0
16,64,46,7,0.0
16,64,46,8,0.0
16,64,46,9,0.14939689492819974
16,64,46,10,0.04811211707711902
16,64,46,11,0.0
16,64,46,12,0.034923690446334865
16,64,46,13,0.0
16,64,46,14,0.0
16,64,46,15,0.0
16,64,46,16,0.0
16,64,47,1,0.3895255599989777
16,64,47,2,0.3780417642974535
16,64,47,3,0.0
16,64,47,4,0.0
16,64,47,5,0.0
16,64,47,6,0.0
16,64,47,7,0.0
16,64,47,8,0.0
16,64,47,9,0.14939688350356578
16,64,47,10,0.04811205054089402
16,64,47,11,0.0
16,64,47,12,0.03492374165910885
16,64,47,13,0.0
16,64,47,14,0.0
16,64,47,15,0.0
16,64,47,16,0.0
16,64,48,1,0.3895255606157961
16,64,48,2,0.3780417393276629
16,64,48,3,0.0
16,64,48,4,0.0
16,64,48,5,0.0
16,64,48,6,0.0
16,64,48,7,0.0
16,64,48,8,0.0
16,64,48,9,0.1493969006802523
16,64,48,10,0.04811203355566562
16,64,48,11,0.0
16,64,48,12,0.03492376582062308
16,64,48,13,0.0
16,64,48,14,0.0
16,64,48,15,0.0
16,64,48,16,0.0
16,128,0,1,0.2733133665385046
16,128,0,2,0.3830998154866245
16,128,0,3,0.061268105621101146
16,128,0,4,0.0
16,128,0,5,0.0
16,128,0,6,0.0
16,128,0,7,0.0
16,128,0,8,0.0
16,128,0,9,0.14929504683491565
16,128,0,10,0.1330236655188543
16,128,0,11,0.0
16,128,0,12,0.0
16,128,0,13,0.0
16,128,0,14,0.0
16,128,0,15,0.0
16,128,0,16,0.0
16,128,1,1,0.2733133340495581
16,128,1,2,0.3830998588810369
16,128,1,3,0.06126799320814448
16,128,1,4,0.0
16,128,1,5,0.0
16,128,1,6,0.0
16,128,1,7,0.0
16,128,1,8,0.0
16,128,1,9,0.14929512665433953
16,128,1,10,0.13302368720692107
16,128,1,11,0.0
16,128,1,12,0.0
16,128,1,13,0.0
16,128,1,14,0.0
16,128,1,15,0.0
16,128,1,16,0.0
16,128,2,1,0.2733133561361961
16,128,2,2,0.38309984803260516
16,128,2,3,0.06126812983470457
16,128,2,4,0.0
16,128,2,5,0.0
16,128,2,6,0.0
16,128,2,7,0.0
16,128,2,8,0.0
16,128,2,9,0.14929493874916275
16,128,2,10,0.13302372724733147
16,128,2,11,0.0
16,128,2,12,0.0
16,128,2,13,0.0
16,128,2,14,0.0
16,128,2,15,0.0
16,128,2,16,0.0
16,128,3,1,0.27331334587970646
16,128,3,2,0.38309980507955965
16,128,3,3,0.06126809563066784
16,128,3,4,0.0
16,128,3,5,0.0
16,128,3,6,0.0
16,128,3,7,0.0
16,128,3,8,0.0
16,128,3,9,0.14929506220081953
16,128,3,10,0.1330236912092465
16,128,3,11,0.0
16,128,3,12,0.0
16,128,3,13,0.0
16,128,3,14,0.0
16,128,3,15,0.0
16,128,3,16,0.0
16,128,4,1,0.27331335453817446
16,128,4,2,0.3830998369587391
16,128,4,3,0.061268036147011845
16,128,4,4,0.0
16,128,4,5,0.0
16,128,4,6,0.0
16,128,4,7,0.0
16,128,4,8,0.0
16,128,4,9,0.14929500418019798
16,128,4,10,0.13302376817587663
16,128,4,11,0.0
16,128,4,12,0.0
16,128,4,13,0.0
16,128,4,14,0.0
16,128,4,15,0.0
16,128,4,16,0.0
16,128,5,1,0.2733133716939641
16,128,5,2,0.383099886004363
16,128,5,3,0.06126803868894363
16,128,5,4,0.0
16,128,5,5,0.0
16,128,5,6,0.0
16,128,5,7,0.0
16,128,5,8,0.0
16,128,5,9,0.14929500309682686
16,128,5,10,0.13302370051590243
16,128,5,11,0.0
16,128,5,12,0.0
16,128,5,13,0.0
16,128,5,14,0.0
16,128,5,15,0.0
16,128,5,16,0.0
16,128,6,1,0.27331335016838276
16,128,6,2,0.3830998245459512
16,128,6,3,0.0612680442855901
16,128,6,4,0.0
16,128,6,5,0.0
16,128,6,6,0.0
16,128,6,7,0.0
16,128,6,8,0.0
16,128,6,9,0.149295108033482
16,128,6,10,0.13302367296659393
16,128,6,11,0.0
16,128,6,12,0.0
16,128,6,13,0.0
16,128,6,14,0.0
16,128,6,15,0.0
16,128,6,16,0.0
16,128,7,1,0.2733133612348714
16,128,7,2,0.3830998272436442
16,128,7,3,0.061268005896371
16,128,7,4,0.0
16,128,7,5,0.0
16,128,7,6,0.0
16,128,7,7,0.0
16,128,7,8,0.0
16,128,7,9,0.1492950513412032
16,128,7,10,0.1330237542839102
16,128,7,11,0.0
16,128,7,12,0.0
16,128,7,13,0.0
16,128,7,14,0.0
16,128,7,15,0.0
16,128,7,16,0.0
16,128,8,1,0.2733133978818962
16,128,8,2,0.3830998018231446
16,128,8,3,0.06126806849500039
16,128,8,4,0.0
16,128,8,5,0.0
16,128,8,6,0.0
16,128,8,7,0.0
16,128,8,8,0.0
16,128,8,9,0.14929499719588094
16,128,8,10,0.13302373460407776
16,128,8,11,0.0
16,128,8,12,0.0
16,128,8,13,0.0
16,128,8,14,0.0
16,128,8,15,0.0
16,128,8,16,0.0
16,128,9,1,0.27331337039301257
16,128,9,2,0.38309983117404595
16,128,9,3,0.06126807499224562
16,128,9,4,0.0
16,128,9,5,0.0
16,128,9,6,0.0
16,128,9,7,0.0
16,128,9,8,0.0
16,128,9,9,0.14929498910907113
16,128,9,10,0.13302373433162465
16,128,9,11,0.0
16,128,9,12,0.0
16,128,9,13,0.0
16,128,9,14,0.0
16,128,9,15,0.0
16,128,9,16,0.0
16,128,10,1,0.2733133429797833
16,128,10,2,0.38309984499691213
16,128,10,3,0.06126808782059606
16,128,10,4,0.0
16,128,10,5,0.0
16,128,10,6,0.0
16,128,10,7,0.0
16,128,10,8,0.0
16,128,10,9,0.14929500456336461
16,128,10,10,0.13302371963934378
16,128,10,11,0.0
16,128,10,12,0.0
16,128,10,13,0.0
16,128,10,14,0.0
16,128,10,15,0.0
16,128,10,16,0.0
16,128,11,1,0.2733133733151315
16,128,11,2,0.3830998194587186
16,128,11,3,0.06126807607605734
16,128,11,4,0.0
16,128,11,5,0.0
16,128,11,6,0.0
16,128,11,7,0.0
16,128,11,8,0.0
16,128,11,9,0.14929499794803852
16,128,11,10,0.13302373320205393
16,128,11,11,0.0
16,128,11,12,0.0
16,128,11,13,0.0
16,128,11,14,0.0
16,128,11,15,0.0
16,128,11,16,0.0
16,128,12,1,0.2733133717488941
16,128,12,2,0.38309980730605436
16,128,12,3,0.06126810901204952
16,128,12,4,0.0
16,128,12,5,0.0
16,128,12,6,0.0
16,128,12,7,0.0
16,128,12,8,0.0
16,128,12,9,0.14929501710276755
16,128,12,10,0.1330236948302344
16,128,12,11,0.0
16,128,12,12,0.0
16,128,12,13,0.0
16,128,12,14,0.0
16,128,12,15,0.0
16,128,12,16,0.0
16,128,13,1,0.27331335743487195
16,128,13,2,0.383099901396983
16,128,13,3,0.06126807385767617
16,128,13,4,0.0
16,128,13,5,0.0
16,128,13,6,0.0
16,128,13,7,0.0
16,128,13,8,0.0
16,128,13,9,0.14929496769178682
16,128,13,10,0.13302369961868213
16,128,13,11,0.0
16,128,13,12,0.0
16,128,13,13,0.0
16,128,13,14,0.0
16,128,13,15,0.0
16,128,13,16,0.0
16,128,14,1,0.27331335220032515
16,128,14,2,0.38309980293888823
16,128,14,3,0.06126810660617982
16,128,14,4,0.0
16,128,14,5,0.0
16,128,14,6,0.0
16,128,14,7,0.0
16,128,14,8,0.0
16,128,14,9,0.14929499929628737
16,128,14,10,0.1330237389583195
16,128,14,11,0.0
16,128,14,12,0.0
16,128,14,13,0.0
16,128,14,14,0.0
16,128,14,15,0.0
16,128,14,16,0.0
16,128,15,1,0.2733133785706996
16,128,15,2,0.38309980716421094
16,128,15,3,0.061268099126634654
16,128,15,4,0.0
16,128,15,5,0.0
16,128,15,6,0.0
16,128,15,7,0.0
16,128,15,8,0.0
16,128,15,9,0.14929500127429882
16,128,15,10,0.13302371386415604
16,128,15,11,0.0
16,128,15,12,0.0
16,128,15,13,0.0
16,128,15,14,0.0
16,128,15,15,0.0
16,128,15,16,0.0
16,128,16,1,0.27331334203421603
16,128,16,2,0.38309986395802725
16,128,16,3,0.061268065424080614
16,128,16,4,0.0
16,128,16,5,0.0
16,128,16,6,0.0
16,128,16,7,0.0
16,128,16,8,0.0
16,128,16,9,0.14929500143178157
16,128,16,10,0.13302372715189456
16,128,16,11,0.0
16,128,16,12,0.0
16,128,16,13,0.0
16,128,16,14,0.0
16,128,16,15,0.0
16,128,16,16,0.0
16,128,17,1,0.2733133709485792
16,128,17,2,0.3830998089271357
16,128,17,3,0.06126806431388536
16,128,17,4,0.0
16,128,17,5,0.0
16,128,17,6,0.0
16,128,17,7,0.0
16,128,17,8,0.0
16,128,17,9,0.1492950272891879
16,128,17,10,0.13302372852121194
16,128,17,11,0.0
16,128,17,12,0.0
16,128,17,13,0.0
16,128,17,14,0.0
16,128,17,15,0.0
16,128,17,16,0.0
16,128,18,1,0.27331336489190006
16,128,18,2,0.3830998339960711
16,128,18,3,0.061268076157225786
16,128,18,4,0.0
16,128,18,5,0.0
16,128,18,6,0.0
16,128,18,7,0.0
16,128,18,8,0.0
16,128,18,9,0.1492949930914577
16,128,18,10,0.13302373186334546
16,128,18,11,0.0
16,128,18,12,0.0
16,128,18,13,0.0
16,128,18,14,0.0
16,128,18,15,0.0
16,128,18,16,0.0
16,128,19,1,0.27331335076746593
16,128,19,2,0.3830998461062674
16,128,19,3,0.061268051458308215
16,128,19,4,0.0
16,128,19,5,0.0
16,128,19,6,0.0
16,128,19,7,0.0
16,128,19,8,0.0
16,128,19,9,0.14929502106915124
16,128,19,10,0.13302373059880715
16,128,19,11,0.0
16,128,19,12,0.0
16,128,19,13,0.0
16,128,19,14,0.0
16,128,19,15,0.0
16,128,19,16,0.0
16,128,20,1,0.273313324398556
16,128,20,2,0.38309985086013765
16,128,20,3,0.0612680146767365
16,128,20,4,0.0
16,128,20,5,0.0
16,128,20,6,0.0
16,128,20,7,0.0
16,128,20,8,0.0
16,128,20,9,0.1492950845386898
16,128,20,10,0.1330237255258801
16,128,20,11,0.0
16,128,20,12,0.0
16,128,20,13,0.0
16,128,20,14,0.0
16,128,20,15,0.0
16,128,20,16,0.0
16,128,21,1,0.273313365398491
16,128,21,2,0.3830998184309978
16,128,21,3,0.061268147385097636
16,128,21,4,0.0
16,128,21,5,0.0
16,128,21,6,0.0
16,128,21,7,0.0
16,128,21,8,0.0
16,128,21,9,0.14929497413906953
16,128,21,10,0.13302369464634406
16,128,21,11,0.0
16,128,21,12,0.0
16,128,21,13,0.0
16,128,21,14,0.0
16,128,21,15,0.0
16,128,21,16,0.0
16,128,22,1,0.27331335607545465
16,128,22,2,0.38309986966778437
16,128,22,3,0.0612680261962856
16,128,22,4,0.0
16,128,22,5,0.0
16,128,22,6,0.0
16,128,22,7,0.0
16,128,22,8,0.0
16,128,22,9,0.149295069074346
16,128,22,10,0.1330236789861296
16,128,22,11,0.0
16,128,22,12,0.0
16,128,22,13,0.0
16,128,22,14,0.0
16,128,22,15,0.0
16,128,22,16,0.0
16,128,23,1,0.273313392950939
16,128,23,2,0.38309984402478675
16,128,23,3,0.061268025386167366
16,128,23,4,0.0
16,128,23,5,0.0
16,128,23,6,0.0
16,128,23,7,0.0
16,128,23,8,0.0
16,128,23,9,0.14929499074965283
16,128,23,10,0.133023746888454
16,128,23,11,0.0
16,128,23,12,0.0
16,128,23,13,0.0
16,128,23,14,0.0
16,128,23,15,0.0
16,128,23,16,0.0
16,128,24,1,0.2733133609350756
16,128,24,2,0.3830998597616255
16,128,24,3,0.06126797764232579
16,128,24,4,0.0
16,128,24,5,0.0
16,128,24,6,0.0
16,128,24,7,0.0
16,128,24,8,0.0
16,128,24,9,0.1492950964190844
16,128,24,10,0.13302370524188864
16,128,24,11,0.0
16,128,24,12,0.0
16,128,24,13,0.0
16,128,24,14,0.0
16,128,24,15,0.0
16,128,24,16,0.0
16,128,25,1,0.27331336001169654
16,128,25,2,0.3830998508028637
16,128,25,3,0.06126802457789767
16,128,25,4,0.0
16,128,25,5,0.0
16,128,25,6,0.0
16,128,25,7,0.0
16,128,25,8,0.0
16,128,25,9,0.14929505309336255
16,128,25,10,0.13302371151417952
16,128,25,11,0.0
16,128,25,12,0.0
16,128,25,13,0.0
16,128,25,14,0.0
16,128,25,15,0.0
16,128,25,16,0.0
16,128,26,1,0.27331334083429754
16,128,26,2,0.38309980606713406
16,128,26,3,0.06126807145281622
16,128,26,4,0.0
16,128,26,5,0.0
16,128,26,6,0.0
16,128,26,7,0.0
16,128,26,8,0.0
16,128,26,9,0.14929500124231584
16,128,26,10,0.13302378040343632
16,128,26,11,0.0
16,128,26,12,0.0
16,128,26,13,0.0
16,128,26,14,0.0
16,128,26,15,0.0
16,128,26,16,0.0
16,128,27,1,0.2733133725067442
16,128,27,2,0.38309978966199987
16,128,27,3,0.061268110405531206
16,128,27,4,0.0
16,128,27,5,0.0
16,128,27,6,0.0
16,128,27,7,0.0
16,128,27,8,0.0
16,128,27,9,0.14929501815519106
16,128,27,10,0.13302370927053378
16,128,27,11,0.0
16,128,27,12,0.0
16,128,27,13,0.0
16,128,27,14,0.0
16,128,27,15,0.0
16,128,27,16,0.0
16,128,28,1,0.2733133543817392
16,128,28,2,0.383099814217863
16,128,28,3,0.061268050196004495
16,128,28,4,0.0
16,128,28,5,0.0
16,128,28,6,0.0
16,128,28,7,0.0
16,128,28,8,0.0
16,128,28,9,0.14929501801445177
16,128,28,10,0.13302376318994152
16,128,28,11,0.0
16,128,28,12,0.0
16,128,28,13,0.0
16,128,28,14,0.0
16,128,28,15,0.0
16,128,28,16,0.0
16,128,29,1,0.27331335092565007
16,128,29,2,0.38309985154712206
16,128,29,3,0.06126805684648658
16,128,29,4,0.0
16,128,29,5,0.0
16,128,29,6,0.0
16,128,29,7,0.0
16,128,29,8,0.0
16,128,29,9,0.14929503568756672
16,128,29,10,0.13302370499317465
16,128,29,11,0.0
16,128,29,12,0.0
16,128,29,13,0.0
16,128,29,14,0.0
16,128,29,15,0.0
16,128,29,16,0.0
16,128,30,1,0.27331338693919544
16,128,30,2,0.38309976350020664
16,128,30,3,0.06126811056273715
16,128,30,4,0.0
16,128,30,5,0.0
16,128,30,6,0.0
16,128,30,7,0.0
16,128,30,8,0.0
16,128,30,9,0.1492949959876559
16,128,30,10,0.13302374301020475
16,128,30,11,0.0
16,128,30,12,0.0
16,128,30,13,0.0
16,128,30,14,0.0
16,128,30,15,0.0
16,128,30,16,0.0
16,128,31,1,0.27331337866617256
16,128,31,2,0.38309986116503736
16,128,31,3,0.06126803076760224
16,128,31,4,0.0
16,128,31,5,0.0
16,128,31,6,0.0
16,128,31,7,0.0
16,128,31,8,0.0
16,128,31,9,0.14929498815014888
16,128,31,10,0.13302374125103897
16,128,31,11,0.0
16,128,31,12,0.0
16,128,31,13,0.0
16,128,31,14,0.0
16,128,31,15,0.0
16,128,31,16,0.0
16,128,32,1,0.2733133577604211
16,128,32,2,0.3830998666743093
16,128,32,3,0.06126803757799819
16,128,32,4,0.0
16,128,32,5,0.0
16,128,32,6,0.0
16,128,32,7,0.0
16,128,32,8,0.0
16,128,32,9,0.1492950233450244
16,128,32,10,0.13302371464224697
16,128,32,11,0.0
16,128,32,12,0.0
16,128,32,13,0.0
16,128,32,14,0.0
16,128,32,15,0.0
16,128,32,16,0.0
16,128,33,1,0.2733133603977992
16,128,33,2,0.3830998364677039
16,128,33,3,0.061268066011521856
16,128,33,4,0.0
16,128,33,5,0.0
16,128,33,6,0.0
16,128,33,7,0.0
16,128,33,8,0.0
16,128,33,9,0.14929502912143755
16,128,33,10,0.13302370800153754
16,128,33,11,0.0
16,128,33,12,0.0
16,128,33,13,0.0
16,128,33,14,0.0
16,128,33,15,0.0
16,128,33,16,0.0
16,128,34,1,0.27331335176504423
16,128,34,2,0.3830998677332374
16,128,34,3,0.0612680444760289
16,128,34,4,0.0
16,128,34,5,0.0
16,128,34,6,0.0
16,128,34,7,0.0
16,128,34,8,0.0
16,128,34,9,0.1492950639595168
16,128,34,10,0.13302367206617266
16,128,34,11,0.0
16,128,34,12,0.0
16,128,34,13,0.0
16,128,34,14,0.0
16,128,34,15,0.0
16,128,34,16,0.0
16,128,35,1,0.2733133345040464
16,128,35,2,0.38309986070124163
16,128,35,3,0.061268098999591014
16,128,35,4,0.0
16,128,35,5,0.0
16,128,35,6,0.0
16,128,35,7,0.0
16,128,35,8,0.0
16,128,35,9,0.14929496914064563
16,128,35,10,0.1330237366544753
16,128,35,11,0.0
16,128,35,12,0.0
16,128,35,13,0.0
16,128,35,14,0.0
16,128,35,15,0.0
16,128,35,16,0.0
16,128,36,1,0.2733133649499983
16,128,36,2,0.38309983749050314
16,128,36,3,0.06126806651224653
16,128,36,4,0.0
16,128,36,5,0.0
16,128,36,6,0.0
16,128,36,7,0.0
16,128,36,8,0.0
16,128,36,9,0.14929503708850003
16,128,36,10,0.1330236939587519
16,128,36,11,0.0
16,128,36,12,0.0
16,128,36,13,0.0
16,128,36,14,0.0
16,128,36,15,0.0
16,128,36,16,0.0
16,128,37,1,0.2733133456397277
16,128,37,2,0.3830998541430595
16,128,37,3,0.06126808486871613
16,128,37,4,0.0
16,128,37,5,0.0
16,128,37,6,0.0
16,128,37,7,0.0
16,128,37,8,0.0
16,128,37,9,0.14929503686809534
16,128,37,10,0.13302367848040125
16,128,37,11,0.0
16,128,37,12,0.0
16,128,37,13,0.0
16,128,37,14,0.0
16,128,37,15,0.0
16,128,37,16,0.0
16,128,38,1,0.2733133649652785
16,128,38,2,0.38309981932730947
16,128,38,3,0.06126802539112454
16,128,38,4,0.0
16,128,38,5,0.0
16,128,38,6,0.0
16,128,38,7,0.0
16,128,38,8,0.0
16,128,38,9,0.1492951356555385
16,128,38,10,0.13302365466074906
16,128,38,11,0.0
16,128,38,12,0.0
16,128,38,13,0.0
16,128,38,14,0.0
16,128,38,15,0.0
16,128,38,16,0.0
16,128,39,1,0.27331334005035135
16,128,39,2,0.38309984918069984
16,128,39,3,0.061268103703825245
16,128,39,4,0.0
16,128,39,5,0.0
16,128,39,6,0.0
16,128,39,7,0.0
16,128,39,8,0.0
16,128,39,9,0.14929496854238478
16,128,39,10,0.13302373852273883
16,128,39,11,0.0
16,128,39,12,0.0
16,128,39,13,0.0
16,128,39,14,0.0
16,128,39,15,0.0
16,128,39,16,0.0
16,128,40,1,0.27331337349384255
16,128,40,2,0.38309983777718554
16,128,40,3,0.06126803518980861
16,128,40,4,0.0
16,128,40,5,0.0
16,128,40,6,0.0
16,128,40,7,0.0
16,128,40,8,0.0
16,128,40,9,0.14929504810880148
16,128,40,10,0.13302370543036166
16,128,40,11,0.0
16,128,40,12,0.0
16,128,40,13,0.0
16,128,40,14,0.0
16,128,40,15,0.0
16,128,40,16,0.0
16,128,41,1,0.2733134048624718
16,128,41,2,0.38309978347925416
16,128,41,3,0.06126809259428502
16,128,41,4,0.0
16,128,41,5,0.0
16,128,41,6,0.0
16,128,41,7,0.0
16,128,41,8,0.0
16,128,41,9,0.14929501058083125
16,128,41,10,0.13302370848315784
16,128,41,11,0.0
16,128,41,12,0.0
16,128,41,13,0.0
16,128,41,14,0.0
16,128,41,15,0.0
16,128,41,16,0.0
16,128,42,1,0.2733133984924759
16,128,42,2,0.38309977279541024
16,128,42,3,0.06126810525235595
16,128,42,4,0.0
16,128,42,5,0.0
16,128,42,6,0.0
16,128,42,7,0.0
16,128,42,8,0.0
16,128,42,9,0.14929501979399773
16,128,42,10,0.13302370366576022
16,128,42,11,0.0
16,128,42,12,0.0
16,128,42,13,0.0
16,128,42,14,0.0
16,128,42,15,0.0
16,128,42,16,0.0
16,128,43,1,0.2733133578321001
16,128,43,2,0.38309985418108383
16,128,43,3,0.06126806989389504
16,128,43,4,0.0
16,128,43,5,0.0
16,128,43,6,0.0
16,128,43,7,0.0
16,128,43,8,0.0
16,128,43,9,0.14929502469110623
16,128,43,10,0.1330236934018149
16,128,43,11,0.0
16,128,43,12,0.0
16,128,43,13,0.0
16,128,43,14,0.0
16,128,43,15,0.0
16,128,43,16,0.0
16,128,44,1,0.27331335476273505
16,128,44,2,0.38309984676030184
16,128,44,3,0.06126796700206732
16,128,44,4,0.0
16,128,44,5,0.0
16,128,44,6,0.0
16,128,44,7,0.0
16,128,44,8,0.0
16,128,44,9,0.14929509788296147
16,128,44,10,0.1330237335919342
16,128,44,11,0.0
16,128,44,12,0.0
16,128,44,13,0.0
16,128,44,14,0.0
16,128,44,15,0.0
16,128,44,16,0.0
16,128,45,1,0.2733133699140646
16,128,45,2,0.3830998561320159
16,128,45,3,0.06126802983990859
16,128,45,4,0.0
16,128,45,5,0.0
16,128,45,6,0.0
16,128,45,7,0.0
16,128,45,8,0.0
16,128,45,9,0.14929495489259328
16,128,45,10,0.1330237892214178
16,128,45,11,0.0
16,128,45,12,0.0
16,128,45,13,0.0
16,128,45,14,0.0
16,128,45,15,0.0
16,128,45,16,0.0
16,128,46,1,0.27331335039945137
16,128,46,2,0.3830998290256696
16,128,46,3,0.0612680691933717
16,128,46,4,0.0
16,128,46,5,0.0
16,128,46,6,0.0
16,128,46,7,0.0
16,128,46,8,0.0
16,128,46,9,0.14929504378526662
16,128,46,10,0.1330237075962408
16,128,46,11,0.0
16,128,46,12,0.0
16,128,46,13,0.0
16,128,46,14,0.0
16,128,46,15,0.0
16,128,46,16,0.0
16,128,47,1,0.2733133677723087
16,128,47,2,0.38309983121479085
16,128,47,3,0.06126809079409738
16,128,47,4,0.0
16,128,47,5,0.0
16,128,47,6,0.0
16,128,47,7,0.0
16,128,47,8,0.0
16,128,47,9,0.1492950174588623
16,128,47,10,0.13302369275994078
16,128,47,11,0.0
16,128,47,12,0.0
16,128,47,13,0.0
16,128,47,14,0.0
16,128,47,15,0.0
16,128,47,16,0.0
16,128,48,1,0.273313378855289
16,128,48,2,0.38309977729265166
16,128,48,3,0.061268020017636704
16,128,48,4,0.0
16,128,48,5,0.0
16,128,48,6,0.0
16,128,48,7,0.0
16,128,48,8,0.0
16,128,48,9,0.14929500667623863
16,128,48,10,0.1330238171581841
16,128,48,11,0.0
16,128,48,12,0.0
16,128,48,13,0.0
16,128,48,14,0.0
16,128,48,15,0.0
16,128,48,16,0.0
16,128,49,1,0.27331337803415334
16,128,49,2,0.3830998511084804
16,128,49,3,0.06126803654714253
16,128,49,4,0.0
16,128,49,5,0.0
16,128,49,6,0.0
16,128,49,7,0.0
16,128,49,8,0.0
16,128,49,9,0.14929499902205362
16,128,49,10,0.13302373528816994
16,128,49,11,0.0
16,128,49,12,0.0
16,128,49,13,0.0
16,128,49,14,0.0
16,128,49,15,0.0
16,128,49,16,0.0
16,256,0,1,0.18677775386274265
16,256,0,2,0.3553809859413846
16,256,0,3,0.12020491269687529
16,256,0,4,0.0
16,256,0,5,0.0
16,256,0,6,0.0
16,256,0,7,0.0
16,256,0,8,0.09753767864273093
16,256,0,9,0.1513301740646997
16,256,0,10,0.08183956916629041
16,256,0,11,0.00320501134274248
16,256,0,12,0.0
16,256,0,13,0.0
16,256,0,14,0.0
16,256,0,15,0.0031286010469134752
16,256,0,16,5.953132356204871E-4
16,256,1,1,0.186777781990903
16,256,1,2,0.3553809761248443
16,256,1,3,0.12020496733878258
16,256,1,4,0.0
16,256,1,5,0.0
16,256,1,6,0.0
16,256,1,7,0.0
16,256,1,8,0.09753782422306147
16,256,1,9,0.15133001538377516
16,256,1,10,0.08183940712398516
16,256,1,11,0.0032051257309244885
16,256,1,12,0.0
16,256,1,13,0.0
16,256,1,14,0.0
16,256,1,15,0.0031285694413061976
16,256,1,16,5.953326424178657E-4
16,256,2,1,0.18677779951916376
16,256,2,2,0.3553809764583141
16,256,2,3,0.12020490845725776
16,256,2,4,0.0
16,256,2,5,0.0
16,256,2,6,0.0
16,256,2,7,0.0
16,256,2,8,0.09753784920912982
16,256,2,9,0.1513299519266992
16,256,2,10,0.08183943094408225
16,256,2,11,0.003205190971665179
16,256,2,12,0.0
16,256,2,13,0.0
16,256,2,14,0.0
16,256,2,15,0.0031285643801192164
16,256,2,16,5.953281335688205E-4
16,256,3,1,0.1867777749011155
16,256,3,2,0.3553810191148253
16,256,3,3,0.12020491459749662
16,256,3,4,0.0
16,256,3,5,0.0
16,256,3,6,0.0
16,256,3,7,0.0
16,256,3,8,0.09753772437701035
16,256,3,9,0.15133007332170098
16,256,3,10,0.08183948355375804
16,256,3,11,0.003205097709337846
16,256,3,12,0.0
16,256,3,13,0.0
16,256,3,14,0.0
16,256,3,15,0.0031285983709017622
16,256,3,16,5.95314053853861E-4
16,256,4,1,0.18677777809546486
16,256,4,2,0.35538095236166506
16,256,4,3,0.12020501113867353
16,256,4,4,0.0
16,256,4,5,0.0
16,256,4,6,0.0
16,256,4,7,0.0
16,256,4,8,0.09753785027005234
16,256,4,9,0.15132985921799144
16,256,4,10,0.08183936235455969
16,256,4,11,0.003205302999180096
16,256,4,12,0.0
16,256,4,13,0.0
16,256,4,14,0.0
16,256,4,15,0.003128551949773337
16,256,4,16,5.953316126397224E-4
16,256,5,1,0.18677777475463775
16,256,5,2,0.3553808917870014
16,256,5,3,0.12020491928933857
16,256,5,4,0.0
16,256,5,5,0.0
16,256,5,6,0.0
16,256,5,7,0.0
16,256,5,8,0.09753755874418035
16,256,5,9,0.15133035398032077
16,256,5,10,0.08183967279235434
16,256,5,11,0.003204901173825107
16,256,5,12,0.0
16,256,5,13,0.0
16,256,5,14,0.0
16,256,5,15,0.003128619911720365
16,256,5,16,5.953075666214683E-4
16,256,6,1,0.1867777524070347
16,256,6,2,0.355380981290255
16,256,6,3,0.12020496245699427
16,256,6,4,0.0
16,256,6,5,0.0
16,256,6,6,0.0
16,256,6,7,0.0
16,256,6,8,0.09753790998786248
16,256,6,9,0.1513298871568169
16,256,6,10,0.08183935254286842
16,256,6,11,0.0032052823654468397
16,256,6,12,0.0
16,256,6,13,0.0
16,256,6,14,0.0
16,256,6,15,0.0031285462219305905
16,256,6,16,5.953255707909404E-4
16,256,7,1,0.18677770402000188
16,256,7,2,0.3553810029380487
16,256,7,3,0.12020487824292952
16,256,7,4,0.0
16,256,7,5,0.0
16,256,7,6,0.0
16,256,7,7,0.0
16,256,7,8,0.09753749718949269
16,256,7,9,0.15133034449457425
16,256,7,10,0.08183975739445251
16,256,7,11,0.0032048739928661678
16,256,7,12,0.0
16,256,7,13,0.0
16,256,7,14,0.0
16,256,7,15,0.0031286373184491434
16,256,7,16,5.953044091850621E-4
16,256,8,1,0.18677778055289931
16,256,8,2,0.35538094100562106
16,256,8,3,0.12020501054497164
16,256,8,4,0.0
16,256,8,5,0.0
16,256,8,6,0.0
16,256,8,7,0.0
16,256,8,8,0.09753755555500775
16,256,8,9,0.1513301247771265
16,256,8,10,0.08183963542322328
16,256,8,11,0.003205032586893421
16,256,8,12,0.0
16,256,8,13,0.0
16,256,8,14,0.0
16,256,8,15,0.0031286052022232945
16,256,8,16,5.953143520337048E-4
16,256,9,1,0.1867777987642655
16,256,9,2,0.3553808892898194
16,256,9,3,0.12020502015561359
16,256,9,4,0.0
16,256,9,5,0.0
16,256,9,6,0.0
16,256,9,7,0.0
16,256,9,8,0.09753789650427262
16,256,9,9,0.15132975530702975
16,256,9,10,0.08183932351808251
16,256,9,11,0.0032054442235839946
16,256,9,12,0.0
16,256,9,13,0.0
16,256,9,14,0.0
16,256,9,15,0.0031285375441510487
16,256,9,16,5.953346931814759E-4
16,256,10,1,0.18677779098413289
16,256,10,2,0.3553809330071523
16,256,10,3,0.12020500903705497
16,256,10,4,0.0
16,256,10,5,0.0
16,256,10,6,0.0
16,256,10,7,0.0
16,256,10,8,0.09753789082199807
16,256,10,9,0.15132970485284508
16,256,10,10,0.08183936742255768
16,256,10,11,0.003205450635564341
16,256,10,12,0.0
16,256,10,13,0.0
16,256,10,14,0.0
16,256,10,15,0.003128526806237032
16,256,10,16,5.953264324575683E-4
16,256,11,1,0.18677776375887564
16,256,11,2,0.3553809308368122
16,256,11,3,0.12020498177049661
16,256,11,4,0.0
16,256,11,5,0.0
16,256,11,6,0.0
16,256,11,7,0.0
16,256,11,8,0.09753772800267742
16,256,11,9,0.1513300696234492
16,256,11,10,0.08183955438331339
16,256,11,11,0.003205065937098476
16,256,11,12,0.0
16,256,11,13,0.0
16,256,11,14,0.0
16,256,11,15,0.0031285866480962985
16,256,11,16,5.953190391806185E-4
16,256,12,1,0.18677774577224915
16,256,12,2,0.35538098567750587
16,256,12,3,0.12020494663683935
16,256,12,4,0.0
16,256,12,5,0.0
16,256,12,6,0.0
16,256,12,7,0.0
16,256,12,8,0.09753755369613185
16,256,12,9,0.15133023865491885
16,256,12,10,0.08183960952010874
16,256,12,11,0.0032050064645983943
16,256,12,12,0.0
16,256,12,13,0.0
16,256,12,14,0.0
16,256,12,15,0.003128596845241789
16,256,12,16,5.95316732405793E-4
16,256,13,1,0.18677776127172654
16,256,13,2,0.355380947202631
16,256,13,3,0.12020500531942448
16,256,13,4,0.0
16,256,13,5,0.0
16,256,13,6,0.0
16,256,13,7,0.0
16,256,13,8,0.09753757742094472
16,256,13,9,0.15133005629322488
16,256,13,10,0.0818397177695916
16,256,13,11,0.003205008301032826
16,256,13,12,0.0
16,256,13,13,0.0
16,256,13,14,0.0
16,256,13,15,0.003128608305602053
16,256,13,16,5.953181158217293E-4
16,256,14,1,0.18677778801097178
16,256,14,2,0.3553810207952258
16,256,14,3,0.1202049046260317
16,256,14,4,0.0
16,256,14,5,0.0
16,256,14,6,0.0
16,256,14,7,0.0
16,256,14,8,0.09753759915199073
16,256,14,9,0.1513301911343616
16,256,14,10,0.08183954395294132
16,256,14,11,0.003205038739753859
16,256,14,12,0.0
16,256,14,13,0.0
16,256,14,14,0.0
16,256,14,15,0.003128591335862677
16,256,14,16,5.953222528604637E-4
16,512,0,1,0.11513785551496737
16,512,0,2,0.2968324381982533
16,512,0,3,0.1801394268431775
16,512,0,4,0.0
16,512,0,5,0.0
16,512,0,6,0.0
16,512,0,7,0.0
16,512,0,8,0.19755648022558114
16,512,0,9,0.1768597626585828
16,512,0,10,0.0
16,512,0,11,0.0
16,512,0,12,0.023764593924207614
16,512,0,13,0.006994927599248116
16,512,0,14,0.0023144130720017773
16,512,0,15,4.0010196398052424E-4
16,512,0,16,0.0
16,512,1,1,0.11513784732581935
16,512,1,2,0.29683237909013016
16,512,1,3,0.1801394139382151
16,512,1,4,0.0
16,512,1,5,0.0
16,512,1,6,0.0
16,512,1,7,0.0
16,512,1,8,0.19755640951311754
16,512,1,9,0.17685981690946104
16,512,1,10,0.0
16,512,1,11,0.0
16,512,1,12,0.023764882619896687
16,512,1,13,0.006994872825076694
16,512,1,14,0.0023142264611445613
16,512,1,15,4.001513171387777E-4
16,512,1,16,0.0
16,512,2,1,0.11513786719117368
16,512,2,2,0.2968323894077838
16,512,2,3,0.1801393515036014
16,512,2,4,0.0
16,512,2,5,0.0
16,512,2,6,0.0
16,512,2,7,0.0
16,512,2,8,0.19755653582539287
16,512,2,9,0.17685983210294787
16,512,2,10,0.0
16,512,2,11,0.0
16,512,2,12,0.023764630525612982
16,512,2,13,0.006994924790167291
16,512,2,14,0.0023143712346421724
16,512,2,15,4.00097418678013E-4
16,512,2,16,0.0
16,512,3,1,0.11513787428541804
16,512,3,2,0.29683239365028447
16,512,3,3,0.18013932194232427
16,512,3,4,0.0
16,512,3,5,0.0
16,512,3,6,0.0
16,512,3,7,0.0
16,512,3,8,0.19755652806946475
16,512,3,9,0.17685984477140676
16,512,3,10,0.0
16,512,3,11,0.0
16,512,3,12,0.02376473868826832
16,512,3,13,0.006994810881082211
16,512,3,14,0.002314358938202548
16,512,3,15,4.0012877354854914E-4
16,512,3,16,0.0
16,512,4,1,0.11513784742839508
16,512,4,2,0.2968324914587337
16,512,4,3,0.18013942235145225
16,512,4,4,0.0
16,512,4,5,0.0
16,512,4,6,0.0
16,512,4,7,0.0
16,512,4,8,0.19755642931371803
16,512,4,9,0.1768596503894298
16,512,4,10,0.0
16,512,4,11,0.0
16,512,4,12,0.02376480621237627
16,512,4,13,0.006994969751390317
16,512,4,14,0.0023143021823490402
16,512,4,15,4.0008091215549624E-4
16,512,4,16,0.0
16,512,5,1,0.11513788151936799
16,512,5,2,0.2968324533572116
16,512,5,3,0.18013929697969153
16,512,5,4,0.0
16,512,5,5,0.0
16,512,5,6,0.0
16,512,5,7,0.0
16,512,5,8,0.19755634810622447
16,512,5,9,0.17685982460646194
16,512,5,10,0.0
16,512,5,11,0.0
16,512,5,12,0.023765071543621293
16,512,5,13,0.006994776096630091
16,512,5,14,0.002314188828112929
16,512,5,15,4.0015896267836233E-4
16,512,5,16,0.0
16,512,6,1,0.11513786715995723
16,512,6,2,0.2968324561524467
16,512,6,3,0.1801393052849457
16,512,6,4,0.0
16,512,6,5,0.0
16,512,6,6,0.0
16,512,6,7,0.0
16,512,6,8,0.19755640318640424
16,512,6,9,0.17685985385132255
16,512,6,10,0.0
16,512,6,11,0.0
16,512,6,12,0.02376481971428429
16,512,6,13,0.006994867396883896
16,512,6,14,0.002314283800155315
16,512,6,15,4.0014345360002727E-4
16,512,6,16,0.0
16,512,7,1,0.11513784225060916
16,512,7,2,0.29683250321915317
16,512,7,3,0.18013933179995986
16,512,7,4,0.0
16,512,7,5,0.0
16,512,7,6,0.0
16,512,7,7,0.0
16,512,7,8,0.19755644685365623
16,512,7,9,0.17685977609092352
16,512,7,10,0.0
16,512,7,11,0.0
16,512,7,12,0.023764807232102194
16,512,7,13,0.006994883800358091
16,512,7,14,0.002314292516909626
16,512,7,15,4.0011623632817556E-4
16,512,7,16,0.0
16,512,8,1,0.11513784392046023
16,512,8,2,0.2968325060805527
16,512,8,3,0.18013933984079203
16,512,8,4,0.0
16,512,8,5,0.0
16,512,8,6,0.0
16,512,8,7,0.0
16,512,8,8,0.19755643692928496
16,512,8,9,0.1768597928806316
16,512,8,10,0.0
16,512,8,11,0.0
16,512,8,12,0.023764795569651373
16,512,8,13,0.006994830651173034
16,512,8,14,0.0023143124454895847
16,512,8,15,4.0014168196448045E-4
16,512,8,16,0.0
16,512,9,1,0.11513782422193447
16,512,9,2,0.29683242566616347
16,512,9,3,0.18013931747908304
16,512,9,4,0.0
16,512,9,5,0.0
16,512,9,6,0.0
16,512,9,7,0.0
16,512,9,8,0.1975564563263477
16,512,9,9,0.17685988606748856
16,512,9,10,0.0
16,512,9,11,0.0
16,512,9,12,0.023764745472262625
16,512,9,13,0.006994850017346967
16,512,9,14,0.002314355384958414
16,512,9,15,4.0013936441460574E-4
16,512,9,16,0.0
16,1024,0,1,0.06341511453279705
16,1024,0,2,0.2785380623718446
16,1024,0,3,0.14065088302030285
16,1024,0,4,0.0
16,1024,0,5,0.0
16,1024,0,6,0.006171156251521024
16,1024,0,7,0.031179089373973005
16,1024,0,8,0.2372671699730359
16,1024,0,9,0.19482661374778387
16,1024,0,10,0.0
16,1024,0,11,0.0
16,1024,0,12,0.03567542087830987
16,1024,0,13,0.012045177105719935
16,1024,0,14,2.3131274471204681E-4
16,1024,0,15,0.0
16,1024,0,16,0.0
16,1024,1,1,0.06341515657861183
16,1024,1,2,0.2785380479189504
16,1024,1,3,0.14065091836076038
16,1024,1,4,0.0
16,1024,1,5,0.0
16,1024,1,6,0.006171058274509609
16,1024,1,7,0.03117930277511071
16,1024,1,8,0.23726705600729026
16,1024,1,9,0.19482658148546655
16,1024,1,10,0.0
16,1024,1,11,0.0
16,1024,1,12,0.03567536454414227
16,1024,1,13,0.012045160178178325
16,1024,1,14,2.3135387697969492E-4
16,1024,1,15,0.0
16,1024,1,16,0.0
16,1024,2,1,0.06341517369414147
16,1024,2,2,0.2785380306620722
16,1024,2,3,0.14065086810416255
16,1024,2,4,0.0
16,1024,2,5,0.0
16,1024,2,6,0.0061711806796512746
16,1024,2,7,0.0311790788779188
16,1024,2,8,0.2372670156281882
16,1024,2,9,0.1948267204260832
16,1024,2,10,0.0
16,1024,2,11,0.0
16,1024,2,12,0.035675483543379675
16,1024,2,13,0.012045153960798735
16,1024,2,14,2.3129442360412278E-4
16,1024,2,15,0.0
16,1024,2,16,0.0
16,1024,3,1,0.06341514637051912
16,1024,3,2,0.27853805874073395
16,1024,3,3,0.1406508166691273
16,1024,3,4,0.0
16,1024,3,5,0.0
16,1024,3,6,0.006171184810591203
16,1024,3,7,0.03117928052615241
16,1024,3,8,0.2372670539782502
16,1024,3,9,0.1948264504171811
16,1024,3,10,0.0
16,1024,3,11,0.0
16,1024,3,12,0.03567549741836867
16,1024,3,13,0.01204519754854182
16,1024,3,14,2.313135205342605E-4
16,1024,3,15,0.0
16,1024,3,16,0.0
16,1024,4,1,0.06341516346837912
16,1024,4,2,0.27853801700677183
16,1024,4,3,0.14065088634655717
16,1024,4,4,0.0
16,1024,4,5,0.0
16,1024,4,6,0.00617135364519669
16,1024,4,7,0.03117905251829556
16,1024,4,8,0.23726695869911002
16,1024,4,9,0.1948265894923517
16,1024,4,10,0.0
16,1024,4,11,0.0
16,1024,4,12,0.03567546296980427
16,1024,4,13,0.01204518132432041
16,1024,4,14,2.3133452921336167E-4
16,1024,4,15,0.0
16,1024,4,16,0.0
16,1024,5,1,0.06341514131028539
16,1024,5,2,0.2785378909142649
16,1024,5,3,0.14065096726844617
16,1024,5,4,0.0
16,1024,5,5,0.0
16,1024,5,6,0.006171324348835962
16,1024,5,7,0.031179015114769348
16,1024,5,8,0.2372668898424138
16,1024,5,9,0.19482674881034326
16,1024,5,10,0.0
16,1024,5,11,0.0
16,1024,5,12,0.03567557396161377
16,1024,5,13,0.01204516555314043
16,1024,5,14,2.3128287588696682E-4
16,1024,5,15,0.0
16,1024,5,16,0.0
16,1024,6,1,0.06341516408388881
16,1024,6,2,0.2785379899198984
16,1024,6,3,0.14065091173340905
16,1024,6,4,0.0
16,1024,6,5,0.0
16,1024,6,6,0.006171217773531226
16,1024,6,7,0.031179054057614883
16,1024,6,8,0.2372668270445147
16,1024,6,9,0.19482678171512144
16,1024,6,10,0.0
16,1024,6,11,0.0
16,1024,6,12,0.03567557308232746
16,1024,6,13,0.012045172272373115
16,1024,6,14,2.3130831732085932E-4
16,1024,6,15,0.0
16,1024,6,16,0.0
16,1024,7,1,0.063415103765496
16,1024,7,2,0.2785379924701363
16,1024,7,3,0.1406509775191956
16,1024,7,4,0.0
16,1024,7,5,0.0
16,1024,7,6,0.006171289771273987
16,1024,7,7,0.0311792819573856
16,1024,7,8,0.2372668184341705
16,1024,7,9,0.19482656295144918
16,1024,7,10,0.0
16,1024,7,11,0.0
16,1024,7,12,0.03567548742835245
16,1024,7,13,0.012045191766116594
16,1024,7,14,2.3129393642379935E-4
16,1024,7,15,0.0
16,1024,7,16,0.0
16,1024,8,1,0.06341515966023693
16,1024,8,2,0.2785380634642817
16,1024,8,3,0.14065092831486542
16,1024,8,4,0.0
16,1024,8,5,0.0
16,1024,8,6,0.006171043195426191
16,1024,8,7,0.031179379643110457
16,1024,8,8,0.23726718577036243
16,1024,8,9,0.19482632479715706
16,1024,8,10,0.0
16,1024,8,11,0.0
16,1024,8,12,0.035675466953564564
16,1024,8,13,0.012045181180433082
16,1024,8,14,2.3126702056230734E-4
16,1024,8,15,0.0
16,1024,8,16,0.0
16,1024,9,1,0.06341514070372603
16,1024,9,2,0.2785379728249481
16,1024,9,3,0.14065089151729487
16,1024,9,4,0.0
16,1024,9,5,0.0
16,1024,9,6,0.006171170493151562
16,1024,9,7,0.031179301500889076
16,1024,9,8,0.23726691574105147
16,1024,9,9,0.19482666997864617
16,1024,9,10,0.0
16,1024,9,11,0.0
16,1024,9,12,0.03567544109709422
16,1024,9,13,0.012045147347924947
16,1024,9,14,2.3134879527341164E-4
16,1024,9,15,0.0
16,1024,9,16,0.0
16,1024,10,1,0.06341513075195797
16,1024,10,2,0.27853796109533346
16,1024,10,3,0.14065109444610477
16,1024,10,4,0.0
16,1024,10,5,0.0
16,1024,10,6,0.006171079007227651
16,1024,10,7,0.031179209181168534
16,1024,10,8,0.23726711623847457
16,1024,10,9,0.19482650792107395
16,1024,10,10,0.0
16,1024,10,11,0.0
16,1024,10,12,0.03567544605772317
16,1024,10,13,0.012045151633204047
16,1024,10,14,2.313036677320334E-4
16,1024,10,15,0.0
16,1024,10,16,0.0
16,1024,11,1,0.06341513241565735
16,1024,11,2,0.2785380923349804
16,1024,11,3,0.14065092862007153
16,1024,11,4,0.0
16,1024,11,5,0.0
16,1024,11,6,0.006171282862788205
16,1024,11,7,0.03117905594904663
16,1024,11,8,0.23726685632176162
16,1024,11,9,0.1948267025455374
16,1024,11,10,0.0
16,1024,11,11,0.0
16,1024,11,12,0.03567545535801167
16,1024,11,13,0.012045196099340268
16,1024,11,14,2.31297492804815E-4
16,1024,11,15,0.0
16,1024,11,16,0.0
16,1024,12,1,0.06341515654333015
16,1024,12,2,0.27853807105644046
16,1024,12,3,0.14065084269883457
16,1024,12,4,0.0
16,1024,12,5,0.0
16,1024,12,6,0.006171431044232777
16,1024,12,7,0.031179260979693056
16,1024,12,8,0.23726670442704992
16,1024,12,9,0.1948264696245453
16,1024,12,10,0.0
16,1024,12,11,0.0
16,1024,12,12,0.0356756260853132
16,1024,12,13,0.012045207265358801
16,1024,12,14,2.3123027520180315E-4
16,1024,12,15,0.0
16,1024,12,16,0.0
16,1024,13,1,0.06341510359733646
16,1024,13,2,0.27853805122412034
16,1024,13,3,0.1406509414890936
16,1024,13,4,0.0
16,1024,13,5,0.0
16,1024,13,6,0.006171004105137184
16,1024,13,7,0.031179104565308206
16,1024,13,8,0.23726722585713791
16,1024,13,9,0.19482663370249786
16,1024,13,10,0.0
16,1024,13,11,0.0
16,1024,13,12,0.03567544523778814
16,1024,13,13,0.012045176796663205
16,1024,13,14,2.3131342491712826E-4
16,1024,13,15,0.0
16,1024,13,16,0.0
16,1024,14,1,0.06341512885742928
16,1024,14,2,0.27853798252602396
16,1024,14,3,0.14065093074546914
16,1024,14,4,0.0
16,1024,14,5,0.0
16,1024,14,6,0.00617116026039542
16,1024,14,7,0.03117925006718356
16,1024,14,8,0.2372671230352345
16,1024,14,9,0.19482642687468743
16,1024,14,10,0.0
16,1024,14,11,0.0
16,1024,14,12,0.03567544184529457
16,1024,14,13,0.01204521962477189
16,1024,14,14,2.313361635103667E-4
16,1024,14,15,0.0
16,1024,14,16,0.0
16,1024,15,1,0.06341515930981233
16,1024,15,2,0.27853798561290644
16,1024,15,3,0.14065106269367045
16,1024,15,4,0.0
16,1024,15,5,0.0
16,1024,15,6,0.006171313374953642
16,1024,15,7,0.03117906911592793
16,1024,15,8,0.2372667680353013
16,1024,15,9,0.1948267453733225
16,1024,15,10,0.0
16,1024,15,11,0.0
16,1024,15,12,0.03567541668366885
16,1024,15,13,0.012045146012368979
16,1024,15,14,2.3133378806760563E-4
16,1024,15,15,0.0
16,1024,15,16,0.0
16,1024,16,1,0.06341514102297661
16,1024,16,2,0.27853801635720604
16,1024,16,3,0.14065109210295926
16,1024,16,4,0.0
16,1024,16,5,0.0
16,1024,16,6,0.006171049219403451
16,1024,16,7,0.031179089353745547
16,1024,16,8,0.23726729474562006
16,1024,16,9,0.1948264039001985
16,1024,16,10,0.0
16,1024,16,11,0.0
16,1024,16,12,0.03567544570995603
16,1024,16,13,0.012045159842365852
16,1024,16,14,2.313077455687815E-4
16,1024,16,15,0.0
16,1024,16,16,0.0
16,1024,17,1,0.06341511578331849
16,1024,17,2,0.27853802458496274
16,1024,17,3,0.14065118340487776
16,1024,17,4,0.0
16,1024,17,5,0.0
16,1024,17,6,0.0061711352215904364
16,1024,17,7,0.031178948096735985
16,1024,17,8,0.23726694469404538
16,1024,17,9,0.194826845623738
16,1024,17,10,0.0
16,1024,17,11,0.0
16,1024,17,12,0.03567530153469154
16,1024,17,13,0.012045159383605484
16,1024,17,14,2.313416724341942E-4
16,1024,17,15,0.0
16,1024,17,16,0.0
16,1024,18,1,0.06341512417539079
16,1024,18,2,0.2785380314193189
16,1024,18,3,0.1406510537162426
16,1024,18,4,8.971364564053975E-14
16,1024,18,5,4.1411090701300374E-13
16,1024,18,6,0.006171441306872057
16,1024,18,7,0.03117868918231795
16,1024,18,8,0.23726677326937265
16,1024,18,9,0.19482710277064222
16,1024,18,10,6.790533463061184E-13
16,1024,18,11,3.2016132096251596E-13
16,1024,18,12,0.03567523949874677
16,1024,18,13,0.012045138698607788
16,1024,18,14,2.3140596002148455E-4
16,1024,18,15,9.234145033288508E-13
16,1024,18,16,4.0451154902016364E-14
16,1024,19,1,0.06341510825756966
16,1024,19,2,0.2785379504405485
16,1024,19,3,0.14065096022273718
16,1024,19,4,0.0
16,1024,19,5,0.0
16,1024,19,6,0.0061713252721832075
16,1024,19,7,0.031178833311438326
16,1024,19,8,0.23726697362932403
16,1024,19,9,0.1948269911976312
16,1024,19,10,0.0
16,1024,19,11,0.0
16,1024,19,12,0.03567542566003305
16,1024,19,13,0.012045115589438462
16,1024,19,14,2.3131641909640655E-4
16,1024,19,15,0.0
16,1024,19,16,0.0
16,1024,20,1,0.0634151673903938
16,1024,20,2,0.27853802339628403
16,1024,20,3,0.1406507949639386
16,1024,20,4,0.0
16,1024,20,5,0.0
16,1024,20,6,0.006171213952047389
16,1024,20,7,0.031179351884610833
16,1024,20,8,0.23726692587205025
16,1024,20,9,0.19482643981304149
16,1024,20,10,0.0
16,1024,20,11,0.0
16,1024,20,12,0.035675549753636196
16,1024,20,13,0.012045251079265696
16,1024,20,14,2.3128189473172497E-4
16,1024,20,15,0.0
16,1024,20,16,0.0
16,1024,21,1,0.06341514413449341
16,1024,21,2,0.27853796443626544
16,1024,21,3,0.14065111277025893
16,1024,21,4,0.0
16,1024,21,5,0.0
16,1024,21,6,0.006171148836852606
16,1024,21,7,0.03117903068029102
16,1024,21,8,0.23726709409500135
16,1024,21,9,0.19482662514839474
16,1024,21,10,0.0
16,1024,21,11,0.0
16,1024,21,12,0.03567538910100016
16,1024,21,13,0.012045154244798769
16,1024,21,14,2.3133655264339877E-4
16,1024,21,15,0.0
16,1024,21,16,0.0
16,1024,22,1,0.06341511962152907
16,1024,22,2,0.27853801318067023
16,1024,22,3,0.14065100488495916
16,1024,22,4,0.0
16,1024,22,5,0.0
16,1024,22,6,0.0061713803410290225
16,1024,22,7,0.031178948689371187
16,1024,22,8,0.23726686605558805
16,1024,22,9,0.19482667625374436
16,1024,22,10,0.0
16,1024,22,11,0.0
16,1024,22,12,0.03567557930344574
16,1024,22,13,0.012045146369134868
16,1024,22,14,2.3126530052831372E-4
16,1024,22,15,0.0
16,1024,22,16,0.0
16,1024,23,1,0.06341513190685966
16,1024,23,2,0.2785379699702673
16,1024,23,3,0.14065094321651198
16,1024,23,4,0.0
16,1024,23,5,0.0
16,1024,23,6,0.006171363540305171
16,1024,23,7,0.031178928964283543
16,1024,23,8,0.2372668218157127
16,1024,23,9,0.19482686735586752
16,1024,23,10,0.0
16,1024,23,11,0.0
16,1024,23,12,0.03567556809664405
16,1024,23,13,0.012045131225277745
16,1024,23,14,2.312739082702083E-4
16,1024,23,15,0.0
16,1024,23,16,0.0
16,1024,24,1,0.06341516227685248
16,1024,24,2,0.27853798296804605
16,1024,24,3,0.14065088397103348
16,1024,24,4,0.0
16,1024,24,5,0.0
16,1024,24,6,0.006171207765986717
16,1024,24,7,0.031179062030613807
16,1024,24,8,0.23726702246390288
16,1024,24,9,0.19482670792849088
16,1024,24,10,0.0
16,1024,24,11,0.0
16,1024,24,12,0.035675476059135236
16,1024,24,13,0.012045200945661269
16,1024,24,14,2.312935902774277E-4
16,1024,24,15,0.0
16,1024,24,16,0.0
16,1024,25,1,0.06341511348103258
16,1024,25,2,0.2785379788845958
16,1024,25,3,0.14065117599931942
16,1024,25,4,0.0
16,1024,25,5,0.0
16,1024,25,6,0.006171150017267764
16,1024,25,7,0.03117926715442483
16,1024,25,8,0.23726702476050204
16,1024,25,9,0.1948264091287934
16,1024,25,10,0.0
16,1024,25,11,0.0
16,1024,25,12,0.0356754025859209
16,1024,25,13,0.012045194032732943
16,1024,25,14,2.312839554103198E-4
16,1024,25,15,0.0
16,1024,25,16,0.0
16,1024,26,1,0.06341511348769409
16,1024,26,2,0.27853798293341053
16,1024,26,3,0.14065090438385924
16,1024,26,4,0.0
16,1024,26,5,0.0
16,1024,26,6,0.006171188134556511
16,1024,26,7,0.031179343460264387
16,1024,26,8,0.2372670243540689
16,1024,26,9,0.19482654708594094
16,1024,26,10,0.0
16,1024,26,11,0.0
16,1024,26,12,0.03567542227642915
16,1024,26,13,0.012045160153282221
16,1024,26,14,2.3131373049413217E-4
16,1024,26,15,0.0
16,1024,26,16,0.0
16,1024,27,1,0.06341512691905998
16,1024,27,2,0.278537972391299
16,1024,27,3,0.1406508746551909
16,1024,27,4,0.0
16,1024,27,5,0.0
16,1024,27,6,0.006171197053254911
16,1024,27,7,0.031179248382586004
16,1024,27,8,0.2372671404825566
16,1024,27,9,0.1948264717197404
16,1024,27,10,0.0
16,1024,27,11,0.0
16,1024,27,12,0.03567548052234619
16,1024,27,13,0.012045186338946797
16,1024,27,14,2.313015350192483E-4
16,1024,27,15,0.0
16,1024,27,16,0.0
16,1024,28,1,0.063415120704307
16,1024,28,2,0.2785380209904599
16,1024,28,3,0.1406508997987217
16,1024,28,4,0.0
16,1024,28,5,0.0
16,1024,28,6,0.006171249295636827
16,1024,28,7,0.031178798377970475
16,1024,28,8,0.237267119945873
16,1024,28,9,0.19482691976332214
16,1024,28,10,0.0
16,1024,28,11,0.0
16,1024,28,12,0.035675301696464025
16,1024,28,13,0.012045178207660719
16,1024,28,14,2.3139121958432388E-4
16,1024,28,15,0.0
16,1024,28,16,0.0
16,1024,29,1,0.0634150983440257
16,1024,29,2,0.2785381119464782
16,1024,29,3,0.14065096081386685
16,1024,29,4,0.0
16,1024,29,5,0.0
16,1024,29,6,0.006171249047797729
16,1024,29,7,0.031179031674809034
16,1024,29,8,0.23726689628997352
16,1024,29,9,0.194826742963261
16,1024,29,10,0.0
16,1024,29,11,0.0
16,1024,29,12,0.03567540179150904
16,1024,29,13,0.012045194098983131
16,1024,29,14,2.3131302929585394E-4
16,1024,29,15,0.0
16,1024,29,16,0.0
16,1024,30,1,0.06341508037914555
16,1024,30,2,0.2785379832316839
16,1024,30,3,0.14065104881352655
16,1024,30,4,0.0
16,1024,30,5,0.0
16,1024,30,6,0.006171504649194014
16,1024,30,7,0.03117881843358139
16,1024,30,8,0.23726671016521925
16,1024,30,9,0.19482682292564893
16,1024,30,10,0.0
16,1024,30,11,0.0
16,1024,30,12,0.03567556735406983
16,1024,30,13,0.012045174066382242
16,1024,30,14,2.3128998154839869E-4
16,1024,30,15,0.0
16,1024,30,16,0.0
16,1024,31,1,0.06341514876301353
16,1024,31,2,0.2785379587190956
16,1024,31,3,0.1406510518058887
16,1024,31,4,0.0
16,1024,31,5,0.0
16,1024,31,6,0.006171132896077755
16,1024,31,7,0.03117915352536964
16,1024,31,8,0.23726701376898482
16,1024,31,9,0.19482656374381324
16,1024,31,10,0.0
16,1024,31,11,0.0
16,1024,31,12,0.03567548070049402
16,1024,31,13,0.012045192001559568
16,1024,31,14,2.3130407570323347E-4
16,1024,31,15,0.0
16,1024,31,16,0.0
16,1024,32,1,0.06341511577845396
16,1024,32,2,0.27853799084206005
16,1024,32,3,0.14065081644328403
16,1024,32,4,0.0
16,1024,32,5,0.0
16,1024,32,6,0.006171337538923871
16,1024,32,7,0.031179237700829244
16,1024,32,8,0.2372670044054571
16,1024,32,9,0.1948265910452171
16,1024,32,10,0.0
16,1024,32,11,0.0
16,1024,32,12,0.03567538896764689
16,1024,32,13,0.012045182635303067
16,1024,32,14,2.3133464282474174E-4
16,1024,32,15,0.0
16,1024,32,16,0.0
16,1024,33,1,0.06341510510521153
16,1024,33,2,0.2785379636330725
16,1024,33,3,0.1406509865224926
16,1024,33,4,0.0
16,1024,33,5,0.0
16,1024,33,6,0.006171269345697264
16,1024,33,7,0.031179159997787986
16,1024,33,8,0.2372670574266068
16,1024,33,9,0.19482659659100277
16,1024,33,10,0.0
16,1024,33,11,0.0
16,1024,33,12,0.03567539134501336
16,1024,33,13,0.012045147729833507
16,1024,33,14,2.3132230328159453E-4
16,1024,33,15,0.0
16,1024,33,16,0.0


==> static-results-v2/static-16-fitness-log-short.csv <==
n,lambda,attempt,evaluation,fitness
16,7,46,1522,10.707769890522975
16,7,46,1523,10.707509036382412
16,7,46,1524,10.707269234510159
16,7,46,1535,10.707269234510159
16,7,46,1536,10.70726132750463
16,7,46,1544,10.70726132750463
16,7,46,1545,10.706848685162113
16,7,46,1560,10.706848685162113
16,7,46,1561,10.706733758792057
16,7,46,1577,10.706733758792057
16,7,46,1578,10.706624501855032
16,7,46,1586,10.706624501855032
16,7,46,1587,10.706602593869034
16,7,46,1639,10.706602593869034
16,7,46,1640,10.706530556834116
16,7,46,1648,10.706530556834116
16,7,46,1649,10.706499608201769
16,7,46,1670,10.706499608201769
16,7,46,1671,10.706433299603288
16,7,46,1717,10.706433299603288
16,7,46,1718,10.706415127094806
16,7,46,1722,10.706415127094806
16,7,46,1723,10.706330270420423
16,7,46,1738,10.706330270420423
16,7,46,1739,10.706269301495317
16,7,46,1749,10.706269301495317
16,7,46,1750,10.706261907747415
16,7,46,1900,10.706261907747415
16,7,46,1901,10.706260457554825
16,7,46,2158,10.706260457554825
16,7,46,2159,10.706260176991282
16,7,46,2200,10.706260176991282
16,7,46,2201,10.70625854629256
16,7,46,2207,10.70625854629256
16,7,46,2208,10.706252634918984
16,7,46,2237,10.706252634918984
16,7,46,2238,10.706252358558496
16,7,46,2390,10.706252358558496
16,7,46,2391,10.706251966678694
16,7,46,2488,10.706251966678694
16,7,46,2489,10.706251749239314
16,7,46,2588,10.706251749239314
16,7,46,2589,10.706251692439633
16,7,46,2814,10.706251692439633
16,7,46,2815,10.706251686978206
16,7,46,3387,10.706251686978206
16,7,46,3388,10.706251685721467
16,7,46,3475,10.706251685721467
16,7,46,3476,10.706251681092862
16,7,46,3753,10.706251681092862
16,7,46,3754,10.706251679875598
16,7,46,4279,10.706251679875598
16,7,46,4280,10.706251679656148
16,7,46,4375,10.706251679656148
16,7,46,4376,10.706251679639553
16,7,46,4382,10.706251679639553
16,7,46,4383,10.70625167954282
16,7,46,7122,10.70625167954282
16,7,46,7123,10.706251679537239
16,7,46,7141,10.706251679537239
16,7,46,7142,10.706251679517623
16,7,46,7198,10.706251679517623
16,7,46,7199,10.70625167951519
16,7,46,7509,10.70625167951519
16,7,46,7510,10.706251679514946
16,7,46,7645,10.706251679514946
16,7,46,7646,10.70625167951493
16,7,46,7675,10.70625167951493
16,7,46,7676,10.706251679514919
16,7,46,7763,10.706251679514919
16,7,46,7764,10.706251679514917
16,7,46,8606,10.706251679514917
16,7,46,8607,10.706251679514914
16,7,46,8728,10.706251679514914
16,7,46,8729,10.706251679514912
16,7,46,8765,10.706251679514912
16,7,46,8766,10.70625167951491
16,7,46,15257,10.70625167951491
16,7,46,15258,10.706251679514908
16,7,46,16742,10.706251679514908
16,7,46,16743,10.706251679514907
16,8,0,1,42.09194380896721
16,8,0,2,22.805764253487535
16,8,0,3,20.299772274592666
16,8,0,18,20.299772274592666
16,8,0,19,20.146409872931525
16,8,0,21,20.146409872931525
16,8,0,22,19.069965089566733
16,8,0,357,19.069965089566733
16,8,0,358,19.016633935975793
16,8,0,366,19.016633935975793
16,8,0,367,17.275833784621884
16,8,0,368,17.275833784621884
16,8,0,369,17.15667337757808
16,8,0,390,17.15667337757808
16,8,0,391,16.19593621963329
16,8,0,398,16.19593621963329
16,8,0,399,15.402208888914712
16,8,0,408,15.402208888914712
16,8,0,409,14.12234496738383
16,8,0,412,14.12234496738383
16,8,0,413,13.638922542617253
16,8,0,440,13.638922542617253
16,8,0,441,13.516942462177779
16,8,0,445,13.516942462177779
16,8,0,446,13.129227761747831
16,8,0,452,13.129227761747831
16,8,0,453,11.578167285889531
16,8,0,497,11.578167285889531
16,8,0,498,11.424956688767523
16,8,0,506,11.424956688767523
16,8,0,507,11.15915776951083
16,8,0,510,11.15915776951083
16,8,0,511,10.935624300849904
16,8,0,514,10.935624300849904
16,8,0,515,10.296710959699482
16,8,0,569,10.296710959699482
16,8,0,570,10.264196612505291
16,8,0,593,10.264196612505291
16,8,0,594,10.2012524786279
16,8,0,598,10.2012524786279
16,8,0,599,10.16440838038008
16,8,0,631,10.16440838038008
16,8,0,632,10.151878869391526
16,8,0,633,10.151878869391526
16,8,0,634,10.095643142200647
16,8,0,661,10.095643142200647
16,8,0,662,10.079347861575053
16,8,0,680,10.079347861575053
16,8,0,681,10.070883478642488
16,8,0,682,10.057979765804454
16,8,0,703,10.057979765804454
16,8,0,704,10.051447361375589
16,8,0,705,10.051447361375589
16,8,0,706,10.042382627864356
16,8,0,726,10.042382627864356
16,8,0,727,10.033364797022026
16,8,0,737,10.033364797022026
16,8,0,738,10.027487087902786
16,8,0,750,10.027487087902786
16,8,0,751,10.024303677736537
16,8,0,812,10.024303677736537
16,8,0,813,10.024046898389058
16,8,0,837,10.024046898389058
16,8,0,838,10.023008013207251
16,8,0,3591,10.023008013207251
16,8,0,3592,10.022978238843791
16,8,0,3624,10.022978238843791
16,8,0,3625,10.022972352708734
16,8,0,3630,10.022972352708734
16,8,0,3631,10.022956192805179
16,8,0,3634,10.022956192805179
16,8,0,3635,10.022939032826606
16,8,0,3645,10.022939032826606
16,8,0,3646,10.022935476301264
16,8,0,3653,10.022935476301264
16,8,0,3654,10.022923337736298
16,8,0,3667,10.022923337736298
16,8,0,3668,10.022916483684059
16,8,0,3702,10.022916483684059
16,8,0,3703,10.022901125845017
16,8,0,3728,10.022901125845017
16,8,0,3729,10.022892679355477
16,8,0,3732,10.022892679355477
16,8,0,3733,10.02289144900893
16,8,0,3741,10.02289144900893
16,8,0,3742,10.022880623935391
16,8,0,3751,10.022880623935391
16,8,0,3752,10.022875408122234
16,8,0,3761,10.022875408122234
16,8,0,3762,10.02287049941998
16,8,0,3767,10.02287049941998
16,8,0,3768,10.022840902493686
16,8,0,3780,10.022840902493686
16,8,0,3781,10.022823575765871
16,8,0,3832,10.022823575765871
16,8,0,3833,10.0228232782469
16,8,0,3847,10.0228232782469
16,8,0,3848,10.022792496560768
16,8,0,3856,10.022792496560768
16,8,0,3857,10.022726380507878
16,8,0,3977,10.022726380507878
16,8,0,3978,10.022721454578464
16,8,0,4003,10.022721454578464
16,8,0,4004,10.022711914011312
16,8,0,4016,10.022711914011312
16,8,0,4017,10.022711893241196
16,8,0,4028,10.022711893241196
16,8,0,4029,10.02270552581616
16,8,0,4034,10.02270552581616
16,8,0,4035,10.022686119534356
16,8,0,4055,10.022686119534356
16,8,0,4056,10.022603415736798
16,8,0,4082,10.022603415736798
16,8,0,4083,10.022562634145851
16,8,0,4143,10.022562634145851
16,8,0,4144,10.022544528494896
16,8,0,4151,10.022544528494896
16,8,0,4152,10.0225422438693
16,8,0,4169,10.0225422438693
16,8,0,4170,10.022541772938006
16,8,0,4233,10.022541772938006
16,8,0,4234,10.022536283848758
16,8,0,4381,10.022536283848758
16,8,0,4382,10.022536164405688
16,8,0,4403,10.022536164405688
16,8,0,4404,10.022536129700176
16,8,0,4417,10.022536129700176
16,8,0,4418,10.022534934185156
16,8,0,4427,10.022534934185156
16,8,0,4428,10.022532899362714
16,8,0,4445,10.022532899362714
16,8,0,4446,10.022531808494993
16,8,0,4447,10.022531808494993
16,8,0,4448,10.022530997321699
16,8,0,4452,10.022530997321699
16,8,0,4453,10.022530708052114
16,8,0,4457,10.022530708052114
16,8,0,4458,10.02252961869109
16,8,0,4488,10.02252961869109
16,8,0,4489,10.022529338471683
16,8,0,4493,10.022529338471683
16,8,0,4494,10.022528998264413
16,8,0,4496,10.022528998264413
16,8,0,4497,10.022528323527826
16,8,0,4507,10.022528323527826
16,8,0,4508,10.022528023605872
16,8,0,4510,10.022528023605872
16,8,0,4511,10.022527225325348
16,8,0,4545,10.022527225325348
16,8,0,4546,10.02252473501607
16,8,0,4781,10.02252473501607
16,8,0,4782,10.022524319939585
16,8,0,4820,10.022524319939585
16,8,0,4821,10.022523739758192
16,8,0,4868,10.022523739758192
16,8,0,4869,10.022523691050836
16,8,0,4870,10.022523114237675
16,8,0,4871,10.022523114237675
16,8,0,4872,10.02252264080094
16,8,0,5052,10.02252264080094
16,8,0,5053,10.022522520035144
16,8,0,5093,10.022522520035144
16,8,0,5094,10.022522517568047
16,8,0,5095,10.022522517568047
16,8,0,5096,10.022522373954933
16,8,0,5098,10.022522373954933
16,8,0,5099,10.022522373651015
16,8,0,5107,10.022522373651015
16,8,0,5108,10.022522340703986
16,8,0,5494,10.022522340703986
16,8,0,5495,10.02252233856057
16,8,0,5893,10.02252233856057
16,8,0,5894,10.022522337872024
16,8,0,6354,10.022522337872024
16,8,0,6355,10.02252233779076
16,8,0,6395,10.02252233779076
16,8,0,6396,10.022522337610466
16,8,0,7409,10.022522337610466
16,8,0,7410,10.0225223375963
16,8,0,7547,10.0225223375963
16,8,0,7548,10.022522337595328
16,8,0,7584,10.022522337595328
16,8,0,7585,10.022522337582515
16,8,0,8142,10.022522337582515
16,8,0,8143,10.02252233757881
16,8,0,8177,10.02252233757881
16,8,0,8178,10.022522337575381
16,8,0,8197,10.022522337575381
16,8,0,8198,10.022522337574594
16,8,0,8218,10.022522337574594
16,8,0,8219,10.022522337574358
16,8,0,13034,10.022522337574358
16,8,0,13035,10.022522337574157
16,8,0,13133,10.022522337574157
16,8,0,13134,10.022522337574118
16,8,0,15408,10.022522337574118
16,8,0,15409,10.022522337574117
16,8,0,15413,10.022522337574117
16,8,0,15414,10.02252233757405
16,8,0,15428,10.02252233757405
16,8,0,15429,10.022522337573935
16,8,0,16009,10.022522337573935
16,8,0,16010,10.02252233757389
16,8,0,16087,10.02252233757389
16,8,0,16088,10.02252233757387
16,8,0,16127,10.02252233757387
16,8,0,16128,10.022522337573795
16,8,0,16276,10.022522337573795
16,8,0,16277,10.022522337573792
16,8,0,16313,10.022522337573792
16,8,0,16314,10.022522337573786
16,8,0,16372,10.022522337573786
16,8,0,16373,10.022522337573784
16,8,0,16505,10.022522337573784
16,8,0,16506,10.02252233757378
16,8,0,16572,10.02252233757378
16,8,0,16573,10.022522337573779
16,8,0,16605,10.022522337573779
16,8,0,16606,10.022522337573776
16,8,1,1,57.00821691822428
16,8,1,2,24.288014528015584
16,8,1,17,24.288014528015584
16,8,1,18,23.60836973411876
16,8,1,23,23.60836973411876
16,8,1,24,23.308967030386963
16,8,1,25,17.911574101796607
16,8,1,56,17.911574101796607
16,8,1,57,16.607436654731107
16,8,1,360,16.607436654731107
16,8,1,361,16.464461951050115
16,8,1,364,16.464461951050115
16,8,1,365,15.691987651475326
16,8,1,367,15.691987651475326
16,8,1,368,15.320528657135458
16,8,1,371,15.320528657135458
16,8,1,372,15.042031082976052
16,8,1,375,15.042031082976052
16,8,1,376,13.782519902591806
16,8,1,381,13.782519902591806
16,8,1,382,12.727780744556595
16,8,1,410,12.727780744556595
16,8,1,411,12.53693426465387
16,8,1,413,12.53693426465387
16,8,1,414,11.458799478950098
16,8,1,425,11.458799478950098
16,8,1,426,11.38842642585688
16,8,1,427,11.38842642585688
16,8,1,428,11.083751866140691
16,8,1,442,11.083751866140691
16,8,1,443,10.938765948097053
16,8,1,444,10.938765948097053
16,8,1,445,10.906521997576426
16,8,1,472,10.906521997576426
16,8,1,473,10.33422748197046
16,8,1,510,10.33422748197046
16,8,1,511,10.317229431204845
16,8,1,512,10.317229431204845
16,8,1,513,10.098261389093047
16,8,1,523,10.098261389093047
16,8,1,524,10.094287681310144
16,8,1,525,10.094287681310144
16,8,1,526,10.059365711498014
16,8,1,573,10.059365711498014
16,8,1,574,10.050927350713007
16,8,1,598,10.050927350713007
16,8,1,599,10.04359684840602
16,8,1,600,10.04359684840602
16,8,1,601,10.027159566279488
16,8,1,697,10.027159566279488
16,8,1,698,10.025172044319309
16,8,1,701,10.025172044319309
16,8,1,702,10.024133482803434
16,8,1,776,10.024133482803434
16,8,1,777,10.023240302068423
16,8,1,1369,10.023240302068423
16,8,1,1370,10.023157185666618
16,8,1,1436,10.023157185666618
16,8,1,1437,10.023103500552292
16,8,1,1490,10.023103500552292
16,8,1,1491,10.02294227723225
16,8,1,1522,10.02294227723225
16,8,1,1523,10.022932969117482
16,8,1,1540,10.022932969117482
16,8,1,1541,10.022909676486435
16,8,1,1544,10.022909676486435
16,8,1,1545,10.022879647755913
16,8,1,1566,10.022879647755913
16,8,1,1567,10.02281844083311
16,8,1,1589,10.02281844083311
16,8,1,1590,10.022785358105244
16,8,1,1635,10.022785358105244
16,8,1,1636,10.022774456419338
16,8,1,1654,10.022774456419338
16,8,1,1655,10.022755104481414
16,8,1,1671,10.022755104481414
16,8,1,1672,10.022751248953659
16,8,1,1673,10.022751248953659
16,8,1,1674,10.022735770552194
16,8,1,1705,10.022735770552194
16,8,1,1706,10.022692754910121
16,8,1,1762,10.022692754910121
16,8,1,1763,10.022672521198578
16,8,1,1829,10.022672521198578
16,8,1,1830,10.022639153814998
16,8,1,1832,10.022639153814998
16,8,1,1833,10.022634005131781
16,8,1,1845,10.022634005131781
16,8,1,1846,10.022611129132173
16,8,1,1854,10.022611129132173
16,8,1,1855,10.02257819842892
16,8,1,1882,10.02257819842892
16,8,1,1883,10.022569645263617
16,8,1,1891,10.022569645263617
16,8,1,1892,10.0225634960125
16,8,1,1906,10.0225634960125
16,8,1,1907,10.022562622044166
16,8,1,1912,10.022562622044166
16,8,1,1913,10.02255483769573
16,8,1,1942,10.02255483769573
16,8,1,1943,10.022550006450539
16,8,1,1947,10.022550006450539
16,8,1,1948,10.022549114011566
16,8,1,2010,10.022549114011566
16,8,1,2011,10.022547910032493
16,8,1,2056,10.022547910032493
16,8,1,2057,10.022547846777881
16,8,1,2159,10.022547846777881
16,8,1,2160,10.022547737511767
16,8,1,2333,10.022547737511767
16,8,1,2334,10.022547605826617
16,8,1,2661,10.022547605826617
16,8,1,2662,10.02254759578235
16,8,1,2787,10.02254759578235
16,8,1,2788,10.022547565984588
16,8,1,2803,10.022547565984588
16,8,1,2804,10.022547565616811
16,8,1,3348,10.022547565616811
16,8,1,3349,10.022547565395067
16,8,1,3585,10.022547565395067
16,8,1,3586,10.022547564730209
16,8,1,3604,10.022547564730209
16,8,1,3605,10.022547564624519
16,8,1,4132,10.022547564624519
16,8,1,4133,10.022546764216388
16,8,1,4138,10.022546764216388
16,8,1,4139,10.022546167292223
16,8,1,4141,10.022546167292223
16,8,1,4142,10.022546067485578
16,8,1,4143,10.02254606600831
16,8,1,4146,10.02254606600831
16,8,1,4147,10.022545936705026
16,8,1,4176,10.022545936705026
16,8,1,4177,10.022545865357671
16,8,1,4246,10.022545865357671
16,8,1,4247,10.022545773294869
16,8,1,4310,10.022545773294869
16,8,1,4311,10.02254575067378
16,8,1,4315,10.02254575067378
16,8,1,4316,10.022545730883628
16,8,1,4328,10.022545730883628
16,8,1,4329,10.022545691742279
16,8,1,4330,10.022545683087213
16,8,1,4333,10.022545683087213
16,8,1,4334,10.022545626206757
16,8,1,4344,10.022545626206757
16,8,1,4345,10.02254558030112
16,8,1,4353,10.02254558030112
16,8,1,4354,10.022545570575168
16,8,1,4361,10.022545570575168
16,8,1,4362,10.022545568362233
16,8,1,4369,10.022545568362233
16,8,1,4370,10.022545532018409
16,8,1,4416,10.022545532018409
16,8,1,4417,10.022545518458656
16,8,1,4443,10.022545518458656
16,8,1,4444,10.022545380994764
16,8,1,4473,10.022545380994764
16,8,1,4474,10.022545378348982
16,8,1,4475,10.02254529425937
16,8,1,4482,10.02254529425937
16,8,1,4483,10.022545270888106
16,8,1,4485,10.022545270888106
16,8,1,4486,10.022545195275004
16,8,1,4495,10.022545195275004
16,8,1,4496,10.022545151640267
16,8,1,4503,10.022545151640267
16,8,1,4504,10.02254491729362
16,8,1,4512,10.02254491729362
16,8,1,4513,10.022544747504158
16,8,1,4526,10.022544747504158
16,8,1,4527,10.022544718713357
16,8,1,4531,10.022544718713357
16,8,1,4532,10.022544442360408
16,8,1,4534,10.022544442360408
16,8,1,4535,10.022544431202808
16,8,1,4544,10.022544431202808
16,8,1,4545,10.022544108030573
16,8,1,4552,10.022544108030573
16,8,1,4553,10.022543878362152
16,8,1,4558,10.022543878362152
16,8,1,4559,10.022543752946921
16,8,1,4561,10.022543752946921
16,8,1,4562,10.022543637981123
16,8,1,4568,10.022543637981123
16,8,1,4569,10.02254362199895
16,8,1,4571,10.02254362199895
16,8,1,4572,10.022543163157474
16,8,1,4577,10.022543163157474
16,8,1,4578,10.02254214722775
16,8,1,4592,10.02254214722775
16,8,1,4593,10.02254162661642
16,8,1,4607,10.02254162661642
16,8,1,4608,10.022541417109922
16,8,1,4612,10.022541417109922
16,8,1,4613,10.022539777845633
16,8,1,4634,10.022539777845633
16,8,1,4635,10.022537629663734
16,8,1,4657,10.022537629663734
16,8,1,4658,10.022536390124648
16,8,1,4671,10.022536390124648
16,8,1,4672,10.022534102306444
16,8,1,4682,10.022534102306444
16,8,1,4683,10.022533204984075
16,8,1,4704,10.022533204984075
16,8,1,4705,10.022532224669552
16,8,1,4726,10.022532224669552
16,8,1,4727,10.022530896490697
16,8,1,4744,10.022530896490697
16,8,1,4745,10.022530125045611
16,8,1,4750,10.022530125045611
16,8,1,4751,10.022529766427775
16,8,1,4754,10.022529766427775
16,8,1,4755,10.022529322606175
16,8,1,4757,10.022529322606175
16,8,1,4758,10.02252855530885
16,8,1,4762,10.02252855530885
16,8,1,4763,10.022527550447554
16,8,1,4782,10.022527550447554
16,8,1,4783,10.022527475918574
16,8,1,4794,10.022527475918574
16,8,1,4795,10.02252603603225
16,8,1,4808,10.02252603603225
16,8,1,4809,10.022525661785451
16,8,1,4892,10.022525661785451
16,8,1,4893,10.022525607025194
16,8,1,4913,10.022525607025194
16,8,1,4914,10.022525495916602
16,8,1,4922,10.022525495916602
16,8,1,4923,10.022525196200212
16,8,1,5093,10.022525196200212
16,8,1,5094,10.022525144580918
16,8,1,5108,10.022525144580918
16,8,1,5109,10.02252511844496
16,8,1,5122,10.02252511844496
16,8,1,5123,10.022525099616649
16,8,1,5127,10.022525099616649
16,8,1,5128,10.02252497868169
16,8,1,5134,10.02252497868169
16,8,1,5135,10.022524684958583
16,8,1,5161,10.022524684958583
16,8,1,5162,10.022524549784952
16,8,1,5247,10.022524549784952
16,8,1,5248,10.022524517922047
16,8,1,5279,10.022524517922047
16,8,1,5280,10.022524411160763
16,8,1,5281,10.022524411160763
16,8,1,5282,10.02252440390889
16,8,1,5300,10.02252440390889
16,8,1,5301,10.022524383528877
16,8,1,5302,10.022524383528877
16,8,1,5303,10.022524294602217
16,8,1,5323,10.022524294602217
16,8,1,5324,10.022524181497994
16,8,1,5362,10.022524181497994
16,8,1,5363,10.022524101799707
16,8,1,5375,10.022524101799707
16,8,1,5376,10.022523980963575
16,8,1,5440,10.022523980963575
16,8,1,5441,10.022523874413833
16,8,1,5473,10.022523874413833
16,8,1,5474,10.022523858187547
16,8,1,5496,10.022523858187547
16,8,1,5497,10.022523840442476
16,8,1,5503,10.022523840442476
16,8,1,5504,10.022523818590008
16,8,1,5519,10.022523818590008
16,8,1,5520,10.022523784791186
16,8,1,5527,10.022523784791186
16,8,1,5528,10.022523637487689
16,8,1,5543,10.022523637487689
16,8,1,5544,10.02252359981658
16,8,1,5559,10.02252359981658
16,8,1,5560,10.022523555715454
16,8,1,5562,10.022523555715454
16,8,1,5563,10.022523410882693
16,8,1,5581,10.022523410882693
16,8,1,5582,10.022523328750044
16,8,1,5590,10.022523328750044
16,8,1,5591,10.022523318183039
16,8,1,5595,10.022523318183039
16,8,1,5596,10.022523265305733
16,8,1,5598,10.022523265305733
16,8,1,5599,10.02252315561757
16,8,1,5622,10.02252315561757
16,8,1,5623,10.022523128737602
16,8,1,5648,10.022523128737602
16,8,1,5649,10.022523115585336
16,8,1,5650,10.022523050979501
16,8,1,5651,10.022523050979501
16,8,1,5652,10.02252302249665
16,8,1,5653,10.022523012811565
16,8,1,5654,10.022523012811565
16,8,1,5655,10.022522945733993
16,8,1,5677,10.022522945733993
16,8,1,5678,10.022522889175045
16,8,1,5686,10.022522889175045
16,8,1,5687,10.022522820201832
16,8,1,5698,10.022522820201832
16,8,1,5699,10.022522661194104
16,8,1,5711,10.022522661194104
16,8,1,5712,10.022522528649892
16,8,1,5726,10.022522528649892
16,8,1,5727,10.022522487379328
16,8,1,5749,10.022522487379328
16,8,1,5750,10.022522473392746
16,8,1,5751,10.022522460597001
16,8,1,5755,10.022522460597001
16,8,1,5756,10.022522420074768
16,8,1,5762,10.022522420074768
16,8,1,5763,10.022522367925289
16,8,1,5921,10.022522367925289
16,8,1,5922,10.022522351731482
16,8,1,5985,10.022522351731482
16,8,1,5986,10.022522344766587
16,8,1,6046,10.022522344766587
16,8,1,6047,10.022522341294044
16,8,1,6101,10.022522341294044
16,8,1,6102,10.022522340101277
16,8,1,6184,10.022522340101277
16,8,1,6185,10.02252233892798
16,8,1,6273,10.02252233892798
16,8,1,6274,10.022522338546727
16,8,1,6403,10.022522338546727
16,8,1,6404,10.022522338139455
16,8,1,6446,10.022522338139455
16,8,1,6447,10.022522337860892
16,8,1,6568,10.022522337860892
16,8,1,6569,10.022522337751553
16,8,1,6617,10.022522337751553
16,8,1,6618,10.022522337706338
16,8,1,6623,10.022522337706338
16,8,1,6624,10.022522337582783
16,8,1,7889,10.022522337582783
16,8,1,7890,10.022522337581929
16,8,1,8536,10.022522337581929
16,8,1,8537,10.022522337580241
16,8,1,8569,10.022522337580241
16,8,1,8570,10.022522337579803
16,8,1,8694,10.022522337579803
16,8,1,8695,10.022522337579069
16,8,1,8722,10.022522337579069
16,8,1,8723,10.02252233757528
16,8,1,8840,10.02252233757528
16,8,1,8841,10.02252233757418
16,8,1,9025,10.02252233757418
16,8,1,9026,10.022522337574118
16,8,1,9106,10.022522337574118
16,8,1,9107,10.022522337574102
16,8,1,12374,10.022522337574102
16,8,1,12375,10.022522337574037
16,8,1,12395,10.022522337574037
16,8,1,12396,10.022522337573992
16,8,1,12513,10.022522337573992
16,8,1,12514,10.02252233757392
16,8,1,13121,10.02252233757392
16,8,1,13122,10.022522337573918
16,8,1,13131,10.022522337573918
16,8,1,13132,10.022522337573903
16,8,1,13156,10.022522337573903
16,8,1,13157,10.022522337573882
16,8,1,13172,10.022522337573882
16,8,1,13173,10.022522337573854
16,8,1,13192,10.022522337573854
16,8,1,13193,10.022522337573847
16,8,1,13210,10.022522337573847
16,8,1,13211,10.022522337573843
16,8,1,13245,10.022522337573843
16,8,1,13246,10.022522337573832
16,8,1,13273,10.022522337573832
16,8,1,13274,10.02252233757383
16,8,1,13293,10.02252233757383
16,8,1,13294,10.022522337573811
16,8,1,13401,10.022522337573811
16,8,1,13402,10.022522337573806
16,8,1,13513,10.022522337573806
16,8,1,13514,10.022522337573792
16,8,1,13561,10.022522337573792
16,8,1,13562,10.022522337573783
16,8,1,13590,10.022522337573783
16,8,1,13591,10.02252233757378
16,8,1,13625,10.02252233757378
16,8,1,13626,10.022522337573772
16,8,1,14061,10.022522337573772
16,8,1,14062,10.02252233757377
16,8,1,14106,10.02252233757377
16,8,1,14107,10.022522337573765
16,8,1,14448,10.022522337573765
16,8,1,14449,10.02252233757376
16,8,2,1,43.03230559297233
16,8,2,4,43.03230559297233
16,8,2,5,18.286397971514603
16,8,2,8,18.286397971514603
16,8,2,9,15.487380586416284
16,8,2,104,15.487380586416284
16,8,2,105,14.976432580607066
16,8,2,420,14.976432580607066
16,8,2,421,14.52086766673259
16,8,2,439,14.52086766673259
16,8,2,440,13.79351386650094
16,8,2,456,13.79351386650094
16,8,2,457,13.737827579265918
16,8,2,459,13.737827579265918
16,8,2,460,13.629967035703528
16,8,2,464,13.629967035703528
16,8,2,465,13.20985210943586
16,8,2,470,13.20985210943586
16,8,2,471,12.767922492464704
16,8,2,474,12.767922492464704
16,8,2,475,12.504538753528971
16,8,2,477,12.504538753528971
16,8,2,478,11.188177565424523
16,8,2,510,11.188177565424523
16,8,2,511,11.122819838134944
16,8,2,512,11.122819838134944
16,8,2,513,10.925482897586479
16,8,2,522,10.925482897586479
16,8,2,523,10.829384645031386
16,8,2,527,10.829384645031386
16,8,2,528,10.379326303101204
16,8,2,607,10.379326303101204
16,8,2,608,10.339147162617556
16,8,2,618,10.339147162617556
16,8,2,619,10.338575001486733
16,8,2,621,10.338575001486733
16,8,2,622,10.284918244139815
16,8,2,633,10.284918244139815
16,8,2,634,10.157309237466528
16,8,2,648,10.157309237466528
16,8,2,649,10.129729330955458
16,8,2,651,10.129729330955458
16,8,2,652,10.045227355447496
16,8,2,704,10.045227355447496
16,8,2,705,10.04381508112803
16,8,2,741,10.04381508112803
16,8,2,742,10.033997341223067
16,8,2,756,10.033997341223067
16,8,2,757,10.025192501369034
16,8,2,943,10.025192501369034
16,8,2,944,10.025145999720076
16,8,2,972,10.025145999720076
16,8,2,973,10.024812032001574
16,8,2,985,10.024812032001574
16,8,2,986,10.024444343436066
16,8,2,1001,10.024444343436066
16,8,2,1002,10.02380772842614
16,8,2,1092,10.02380772842614
16,8,2,1093,10.02376035081952
16,8,2,1124,10.02376035081952
16,8,2,1125,10.023715423553746
16,8,2,1144,10.023715423553746
16,8,2,1145,10.023621823664026
16,8,2,1159,10.023621823664026
16,8,2,1160,10.02355941199729
16,8,2,1297,10.02355941199729
16,8,2,1298,10.023556146814553
16,8,2,1535,10.023556146814553
16,8,2,1536,10.023523063213318
16,8,2,1542,10.023523063213318
16,8,2,1543,10.023514583134489
16,8,2,1572,10.023514583134489
16,8,2,1573,10.023507233087043
16,8,2,1589,10.023507233087043
16,8,2,1590,10.023473858400015
16,8,2,1599,10.023473858400015
16,8,2,1600,10.023461376500412
16,8,2,1607,10.023461376500412
16,8,2,1608,10.0234100248146
16,8,2,1609,10.0234100248146
16,8,2,1610,10.023395985549751
16,8,2,1648,10.023395985549751
16,8,2,1649,10.023390320520061
16,8,2,1664,10.023390320520061
16,8,2,1665,10.023346758288529
16,8,2,1667,10.023346758288529
16,8,2,1668,10.023288582258823
16,8,2,1761,10.023288582258823
16,8,2,1762,10.023284220865943
16,8,2,1771,10.023284220865943
16,8,2,1772,10.023280993745464
16,8,2,1820,10.023280993745464
16,8,2,1821,10.023280507682625
16,8,2,1940,10.023280507682625
16,8,2,1941,10.023280295119719
16,8,2,2025,10.023280295119719
16,8,2,2026,10.023279407553813
16,8,2,2028,10.023279407553813
16,8,2,2029,10.02327903726649
16,8,2,2133,10.02327903726649
16,8,2,2134,10.023278974458577
16,8,2,2250,10.023278974458577
16,8,2,2251,10.023278973071452
16,8,2,2262,10.023278973071452
16,8,2,2263,10.023278970291166
16,8,2,2357,10.023278970291166
16,8,2,2358,10.023278968151184
16,8,2,2611,10.023278968151184
16,8,2,2612,10.023278968048215
16,8,2,2792,10.023278968048215
16,8,2,2793,10.023278967991793
16,8,2,3140,10.023278967991793
16,8,2,3141,10.023278967963336
16,8,2,3147,10.023278967963336
16,8,2,3148,10.02327896794664
16,8,2,3226,10.02327896794664
16,8,2,3227,10.023278967923948
16,8,2,3527,10.023278967923948
16,8,2,3528,10.023278967923718
16,8,2,3548,10.023278967923718
16,8,2,3549,10.023278967923535
16,8,2,3625,10.023278967923535
16,8,2,3626,10.023278967922744
16,8,2,4025,10.023278967922744
16,8,2,4026,10.023275027050264
16,8,2,4031,10.023275027050264
16,8,2,4032,10.023273237020275
16,8,2,4034,10.023273237020275
16,8,2,4035,10.023271718096689
16,8,2,4041,10.023271718096689
16,8,2,4042,10.023271597211547
16,8,2,4055,10.023271597211547
16,8,2,4056,10.023271374728951
16,8,2,4168,10.023271374728951
16,8,2,4169,10.023266418778817
16,8,2,4170,10.02326522688949
16,8,2,4250,10.02326522688949
16,8,2,4251,10.02326485572041
16,8,2,4254,10.02326485572041
16,8,2,4255,10.023264815989734
16,8,2,4256,10.023264815989734
16,8,2,4257,10.023264769782536
16,8,2,4267,10.023264769782536
16,8,2,4268,10.023264284237582
16,8,2,4296,10.023264284237582
16,8,2,4297,10.02326401662043
16,8,2,4306,10.02326401662043
16,8,2,4307,10.023263594060788
16,8,2,4473,10.023263594060788
16,8,2,4474,10.023263350290618
16,8,2,4529,10.023263350290618
16,8,2,4530,10.023263233468755
16,8,2,4533,10.023263233468755
16,8,2,4534,10.023262819397026
16,8,2,4568,10.023262819397026
16,8,2,4569,10.023262400272676
16,8,2,4574,10.023262400272676
16,8,2,4575,10.023262328735914
16,8,2,4581,10.023262328735914
16,8,2,4582,10.023261987891347
16,8,2,4595,10.023261987891347
16,8,2,4596,10.023261820001846
16,8,2,4598,10.023261820001846
16,8,2,4599,10.023261809201419
16,8,2,4603,10.023261809201419
16,8,2,4604,10.02326131781973
16,8,2,4611,10.02326131781973
16,8,2,4612,10.023260917558042
16,8,2,4648,10.023260917558042
16,8,2,4649,10.023260250289031
16,8,2,4652,10.023260250289031
16,8,2,4653,10.023260242721848
16,8,2,4661,10.023260242721848
16,8,2,4662,10.023260074026641
16,8,2,4685,10.023260074026641
16,8,2,4686,10.023259874236473
16,8,2,4694,10.023259874236473
16,8,2,4695,10.023259386833791
16,8,2,4697,10.023259386833791
16,8,2,4698,10.023259017697132
16,8,2,4706,10.023259017697132
16,8,2,4707,10.023258689361038
16,8,2,4710,10.023258689361038
16,8,2,4711,10.023258537566473
16,8,2,4717,10.023258537566473
16,8,2,4718,10.023258270292782
16,8,2,4724,10.023258270292782
16,8,2,4725,10.023257695630424
16,8,2,4726,10.023257304027787
16,8,2,4739,10.023257304027787
16,8,2,4740,10.02325706455071
16,8,2,4744,10.02325706455071
16,8,2,4745,10.023257031814186
16,8,2,4746,10.023255940229657
16,8,2,4753,10.023255940229657
16,8,2,4754,10.023255202910589
16,8,2,4763,10.023255202910589
16,8,2,4764,10.023254547497883
16,8,2,4778,10.023254547497883
16,8,2,4779,10.023252100380919
16,8,2,4781,10.023252100380919
16,8,2,4782,10.023252069374136
16,8,2,4793,10.023252069374136
16,8,2,4794,10.023250611374529
16,8,2,4885,10.023250611374529
16,8,2,4886,10.023249861126102
16,8,2,4905,10.023249861126102
16,8,2,4906,10.023249523051616
16,8,2,4913,10.023249523051616
16,8,2,4914,10.023248475166369
16,8,2,4936,10.023248475166369
16,8,2,4937,10.023247843579883
16,8,2,4950,10.023247843579883
16,8,2,4951,10.023247341396837
16,8,2,4952,10.023247312327562
16,8,2,4962,10.023247312327562
16,8,2,4963,10.023246998720506
16,8,2,4983,10.023246998720506
16,8,2,4984,10.023246341436161
16,8,2,4999,10.023246341436161
16,8,2,5000,10.023246111070979
16,8,2,5004,10.023246111070979
16,8,2,5005,10.02324506548875
16,8,2,5026,10.02324506548875
16,8,2,5027,10.023244383113632
16,8,2,5032,10.023244383113632
16,8,2,5033,10.023243849552802
16,8,2,5042,10.023243849552802
16,8,2,5043,10.023242112334167
16,8,2,5051,10.023242112334167
16,8,2,5052,10.023241369444252
16,8,2,5061,10.023241369444252
16,8,2,5062,10.023241160844329
16,8,2,5063,10.023238531706122
16,8,2,5080,10.023238531706122
16,8,2,5081,10.023238166402
16,8,2,5082,10.023238166402
16,8,2,5083,10.023236804031885
16,8,2,5087,10.023236804031885
16,8,2,5088,10.023234572389457
16,8,2,5094,10.023234572389457
16,8,2,5095,10.023232102134846
16,8,2,5101,10.023232102134846
16,8,2,5102,10.023228032769467
16,8,2,5113,10.023228032769467
16,8,2,5114,10.023226596974988
16,8,2,5117,10.023226596974988
16,8,2,5118,10.023223383408903
16,8,2,5122,10.023223383408903
16,8,2,5123,10.023217450087031
16,8,2,5138,10.023217450087031
16,8,2,5139,10.023212290571475
16,8,2,5155,10.023212290571475
16,8,2,5156,10.02320882465787
16,8,2,5179,10.02320882465787
16,8,2,5180,10.0232061031664
16,8,2,5199,10.0232061031664
16,8,2,5200,10.02320268361544
16,8,2,5204,10.02320268361544
16,8,2,5205,10.023202457365596
16,8,2,5263,10.023202457365596
16,8,2,5264,10.02320185074769
16,8,2,5274,10.02320185074769
16,8,2,5275,10.02319488610278
16,8,2,5299,10.02319488610278
16,8,2,5300,10.023194611891132
16,8,2,5304,10.023194611891132
16,8,2,5305,10.023187066401746
16,8,2,5319,10.023187066401746
16,8,2,5320,10.023181830590584
16,8,2,5341,10.023181830590584
16,8,2,5342,10.023175267463554
16,8,2,5390,10.023175267463554
16,8,2,5391,10.02317356526587
16,8,2,5434,10.02317356526587
16,8,2,5435,10.023173467738486
16,8,2,5442,10.023173467738486
16,8,2,5443,10.023171347408603
16,8,2,5452,10.023171347408603
16,8,2,5453,10.023170688793291
16,8,2,5455,10.023170688793291
16,8,2,5456,10.02316872609039
16,8,2,5492,10.02316872609039
16,8,2,5493,10.02316804210156
16,8,2,5517,10.02316804210156
16,8,2,5518,10.023167970603623
16,8,2,5540,10.023167970603623
16,8,2,5541,10.023167950449157
16,8,2,5600,10.023167950449157
16,8,2,5601,10.023167795295066
16,8,2,5701,10.023167795295066
16,8,2,5702,10.02316775390318
16,8,2,5717,10.02316775390318
16,8,2,5718,10.023167736397868
16,8,2,5719,10.023167736397868
16,8,2,5720,10.023167712806673
16,8,2,5721,10.023167712806673
16,8,2,5722,10.023167492302573
16,8,2,5724,10.023167492302573
16,8,2,5725,10.023167448612233
16,8,2,5730,10.023167448612233
16,8,2,5731,10.023167092209052
16,8,2,5739,10.023167092209052
16,8,2,5740,10.0231667510917
16,8,2,5743,10.0231667510917
16,8,2,5744,10.023166571855302
16,8,2,5745,10.023166571855302
16,8,2,5746,10.023166348099087
16,8,2,5757,10.023166348099087
16,8,2,5758,10.023166305986653
16,8,2,5759,10.023166305986653
16,8,2,5760,10.023166061063321
16,8,2,5763,10.023166061063321
16,8,2,5764,10.023165974937536
16,8,2,5775,10.023165974937536
16,8,2,5776,10.023165781311487
16,8,2,5782,10.023165781311487
16,8,2,5783,10.023165368054284
16,8,2,5794,10.023165368054284
16,8,2,5795,10.023164908547797
16,8,2,5800,10.023164908547797
16,8,2,5801,10.02316468417175
16,8,2,5824,10.02316468417175
16,8,2,5825,10.023163889671533
16,8,2,5854,10.023163889671533
16,8,2,5855,10.023162237664966
16,8,2,5866,10.023162237664966
16,8,2,5867,10.023161582764923
16,8,2,5871,10.023161582764923
16,8,2,5872,10.023161395978365
16,8,2,5880,10.023161395978365
16,8,2,5881,10.023160798000253
16,8,2,5886,10.023160798000253
16,8,2,5887,10.023160766503459
16,8,2,5888,10.02316020992502
16,8,2,5891,10.02316020992502
16,8,2,5892,10.023159265556718
16,8,2,5893,10.023159265556718
16,8,2,5894,10.0231584632933
16,8,2,5902,10.0231584632933
16,8,2,5903,10.023158353229764
16,8,2,5914,10.023158353229764
16,8,2,5915,10.023156074034375
16,8,2,5933,10.023156074034375
16,8,2,5934,10.023153754034759
16,8,2,5964,10.023153754034759
16,8,2,5965,10.023152279045481
16,8,2,5967,10.023152279045481
16,8,2,5968,10.023151992056844
16,8,2,5977,10.023151992056844
16,8,2,5978,10.02314722710296
16,8,2,5988,10.02314722710296
16,8,2,5989,10.023146324225413
16,8,2,5997,10.023146324225413
16,8,2,5998,10.023143649084613
16,8,2,6031,10.023143649084613
16,8,2,6032,10.023141665020841
16,8,2,6037,10.023141665020841
16,8,2,6038,10.023137456022926
16,8,2,6056,10.023137456022926
16,8,2,6057,10.023137103670223
16,8,2,6064,10.023137103670223
16,8,2,6065,10.023136493212744
16,8,2,6067,10.023136493212744
16,8,2,6068,10.023134934118442
16,8,2,6079,10.023134934118442
16,8,2,6080,10.02313318721796
16,8,2,6087,10.02313318721796
16,8,2,6088,10.02313001274921
16,8,2,6092,10.02313001274921
16,8,2,6093,10.0231274721305
16,8,2,6094,10.023126221443825
16,8,2,6103,10.023126221443825
16,8,2,6104,10.023124789659686
16,8,2,6125,10.023124789659686
16,8,2,6126,10.023121409926295
16,8,2,6159,10.023121409926295
16,8,2,6160,10.023117221558326
16,8,2,6171,10.023117221558326
16,8,2,6172,10.023115311335532
16,8,2,6189,10.023115311335532
16,8,2,6190,10.023114538408821
16,8,2,6193,10.023114538408821
16,8,2,6194,10.023110174352414
16,8,2,6202,10.023110174352414
16,8,2,6203,10.02310925913685
16,8,2,6204,10.02310925913685
16,8,2,6205,10.023103003983566
16,8,2,6219,10.023103003983566
16,8,2,6220,10.023099240526493
16,8,2,6221,10.023099240526493
16,8,2,6222,10.023089640406859
16,8,2,6229,10.023089640406859
16,8,2,6230,10.023089219169655
16,8,2,6244,10.023089219169655
16,8,2,6245,10.023088283435046
16,8,2,6251,10.023088283435046
16,8,2,6252,10.023081270543484
16,8,2,6257,10.023081270543484
16,8,2,6258,10.023075925624662
16,8,2,6262,10.023075925624662
16,8,2,6263,10.023073211321423
16,8,2,6277,10.023073211321423
16,8,2,6278,10.023062579529384
16,8,2,6286,10.023062579529384
16,8,2,6287,10.023061311170189
16,8,2,6290,10.023061311170189
16,8,2,6291,10.02305863828327
16,8,2,6304,10.02305863828327
16,8,2,6305,10.023039215879933
16,8,2,6314,10.023039215879933
16,8,2,6315,10.023038150016825
16,8,2,6323,10.023038150016825
16,8,2,6324,10.023028054827078
16,8,2,6328,10.023028054827078
16,8,2,6329,10.023022079304143
16,8,2,6334,10.023022079304143
16,8,2,6335,10.023007237476287
16,8,2,6347,10.023007237476287
16,8,2,6348,10.022993755828686
16,8,2,6385,10.022993755828686
16,8,2,6386,10.022972106862516
16,8,2,6401,10.022972106862516
16,8,2,6402,10.022952673769792
16,8,2,6403,10.022952673769792
16,8,2,6404,10.02292828022111
16,8,2,6417,10.02292828022111
16,8,2,6418,10.022919000027194
16,8,2,6432,10.022919000027194
16,8,2,6433,10.022913577669508
16,8,2,6443,10.022913577669508
16,8,2,6444,10.022890410042619
16,8,2,6445,10.022890410042619
16,8,2,6446,10.022879108149162
16,8,2,6456,10.022879108149162
16,8,2,6457,10.022862791025485
16,8,2,6461,10.022862791025485
16,8,2,6462,10.02282169223599
16,8,2,6478,10.02282169223599
16,8,2,6479,10.02281836100637
16,8,2,6499,10.02281836100637
16,8,2,6500,10.022796354375945
16,8,2,6517,10.022796354375945
16,8,2,6518,10.022790195729467
16,8,2,6529,10.022790195729467
16,8,2,6530,10.022779964650544
16,8,2,6531,10.022774888565548
16,8,2,6538,10.022774888565548
16,8,2,6539,10.022746771616397
16,8,2,6561,10.022746771616397
16,8,2,6562,10.022738262414919
16,8,2,6584,10.022738262414919
16,8,2,6585,10.022734216060247
16,8,2,6595,10.022734216060247
16,8,2,6596,10.02273070347297
16,8,2,6605,10.02273070347297
16,8,2,6606,10.022723111453091
16,8,2,6630,10.022723111453091
16,8,2,6631,10.022720721830769
16,8,2,6634,10.022720721830769
16,8,2,6635,10.022690465392527
16,8,2,6655,10.022690465392527
16,8,2,6656,10.022667733273142
16,8,2,6715,10.022667733273142
16,8,2,6716,10.022612851633667
16,8,2,6756,10.022612851633667
16,8,2,6757,10.02261148904857
16,8,2,6759,10.02261148904857
16,8,2,6760,10.022606781149715
16,8,2,6770,10.022606781149715
16,8,2,6771,10.022597216518664
16,8,2,6780,10.022597216518664
16,8,2,6781,10.022594082908512
16,8,2,6804,10.022594082908512
16,8,2,6805,10.022589688533694
16,8,2,6809,10.022589688533694
16,8,2,6810,10.022589115003832
16,8,2,6819,10.022589115003832
16,8,2,6820,10.022588112117619
16,8,2,6850,10.022588112117619
16,8,2,6851,10.02258770177623
16,8,2,6868,10.02258770177623
16,8,2,6869,10.02258666739439
16,8,2,6878,10.02258666739439
16,8,2,6879,10.022586604796787
16,8,2,7077,10.022586604796787
16,8,2,7078,10.02258578228695
16,8,2,7131,10.02258578228695
16,8,2,7132,10.02258565553271
16,8,2,7139,10.02258565553271
16,8,2,7140,10.02258544173453
16,8,2,7143,10.02258544173453
16,8,2,7144,10.022584388097249
16,8,2,7161,10.022584388097249
16,8,2,7162,10.022584337465398
16,8,2,7163,10.022582054537803
16,8,2,7165,10.022582054537803
16,8,2,7166,10.022581648460347
16,8,2,7172,10.022581648460347
16,8,2,7173,10.02258042091445
16,8,2,7184,10.02258042091445
16,8,2,7185,10.022580216454127
16,8,2,7195,10.022580216454127
16,8,2,7196,10.02258004076742
16,8,2,7212,10.02258004076742
16,8,2,7213,10.022579788993214
16,8,2,7268,10.022579788993214
16,8,2,7269,10.022579414381998
16,8,2,7274,10.022579414381998
16,8,2,7275,10.022579336429825
16,8,2,7528,10.022579336429825
16,8,2,7529,10.022579157844413
16,8,2,7568,10.022579157844413
16,8,2,7569,10.022578650242206
16,8,2,7572,10.022578650242206
16,8,2,7573,10.022576932530454
16,8,2,7578,10.022576932530454
16,8,2,7579,10.02257692595871
16,8,2,7582,10.02257692595871
16,8,2,7583,10.022575966613479
16,8,2,7592,10.022575966613479
16,8,2,7593,10.02257486325352
16,8,2,7607,10.02257486325352
16,8,2,7608,10.022574243845455
16,8,2,7611,10.022574243845455
16,8,2,7612,10.022573727551666
16,8,2,7617,10.022573727551666
16,8,2,7618,10.02257295124877
16,8,2,7665,10.02257295124877
16,8,2,7666,10.022571789930804
16,8,2,7671,10.022571789930804
16,8,2,7672,10.022571129283884
16,8,2,7678,10.022571129283884
16,8,2,7679,10.022569536750176
16,8,2,7708,10.022569536750176
16,8,2,7709,10.022567560818352
16,8,2,7718,10.022567560818352
16,8,2,7719,10.022567443072429
16,8,2,7724,10.022567443072429
16,8,2,7725,10.022567216715018
16,8,2,7726,10.022566753739902
16,8,2,7731,10.022566753739902
16,8,2,7732,10.022563032322385
16,8,2,7747,10.022563032322385
16,8,2,7748,10.022562530538046
16,8,2,7769,10.022562530538046
16,8,2,7770,10.02255989432641
16,8,2,7781,10.02255989432641
16,8,2,7782,10.022557996522663
16,8,2,7794,10.022557996522663
16,8,2,7795,10.022555529683821
16,8,2,7811,10.022555529683821
16,8,2,7812,10.022554378920114
16,8,2,7932,10.022554378920114
16,8,2,7933,10.022553567147174
16,8,2,7957,10.022553567147174
16,8,2,7958,10.022552745539677
16,8,2,7962,10.022552745539677
16,8,2,7963,10.022551391445122
16,8,2,7981,10.022551391445122
16,8,2,7982,10.022550580648407
16,8,2,8005,10.022550580648407
16,8,2,8006,10.022549868500658
16,8,2,8025,10.022549868500658
16,8,2,8026,10.022549420245943
16,8,2,8036,10.022549420245943
16,8,2,8037,10.022549407459312
16,8,2,8040,10.022549407459312
16,8,2,8041,10.022546885481058
16,8,2,8075,10.022546885481058
16,8,2,8076,10.022543857535146
16,8,2,8154,10.022543857535146
16,8,2,8155,10.022543389697677
16,8,2,8156,10.022543389697677
16,8,2,8157,10.022542636343333
16,8,2,8169,10.022542636343333
16,8,2,8170,10.02254210743575
16,8,2,8216,10.02254210743575
16,8,2,8217,10.022540680555853
16,8,2,8221,10.022540680555853
16,8,2,8222,10.022539950189518
16,8,2,8223,10.022539950189518
16,8,2,8224,10.022538879970197
16,8,2,8247,10.022538879970197
16,8,2,8248,10.02253693682086
16,8,2,8258,10.02253693682086
16,8,2,8259,10.022536875238254
16,8,2,8265,10.022536875238254
16,8,2,8266,10.022536547632193
16,8,2,8307,10.022536547632193
16,8,2,8308,10.022536128173034
16,8,2,8345,10.022536128173034
16,8,2,8346,10.02253457483261
16,8,2,8362,10.02253457483261
16,8,2,8363,10.02253444412987
16,8,2,8375,10.02253444412987
16,8,2,8376,10.022534206925778
16,8,2,8377,10.02253290208442
16,8,2,8390,10.02253290208442
16,8,2,8391,10.022531959670575
16,8,2,8486,10.022531959670575
16,8,2,8487,10.02253186154484
16,8,2,8504,10.02253186154484
16,8,2,8505,10.022531835718576
16,8,2,8511,10.022531835718576
16,8,2,8512,10.02253088338359
16,8,2,8520,10.02253088338359
16,8,2,8521,10.02253042220121
16,8,2,8525,10.02253042220121
16,8,2,8526,10.022530234784604
16,8,2,8557,10.022530234784604
16,8,2,8558,10.022528260207949
16,8,2,8565,10.022528260207949
16,8,2,8566,10.022527457226374
16,8,2,8572,10.022527457226374
16,8,2,8573,10.022526725065093
16,8,2,8615,10.022526725065093
16,8,2,8616,10.022526502621442
16,8,2,8617,10.022526502621442
16,8,2,8618,10.022524342626562
16,8,2,8641,10.022524342626562
16,8,2,8642,10.022523591455148
16,8,2,8754,10.022523591455148
16,8,2,8755,10.022522946128545
16,8,2,8767,10.022522946128545
16,8,2,8768,10.022522769568782
16,8,2,8779,10.022522769568782
16,8,2,8780,10.022522446237318
16,8,2,8877,10.022522446237318
16,8,2,8878,10.022522445403055
16,8,2,8879,10.022522400621813
16,8,2,8916,10.022522400621813
16,8,2,8917,10.022522388276439
16,8,2,9051,10.022522388276439
16,8,2,9052,10.022522380942855
16,8,2,9069,10.022522380942855
16,8,2,9070,10.02252237264786
16,8,2,9304,10.02252237264786
16,8,2,9305,10.022522355358715
16,8,2,9443,10.022522355358715
16,8,2,9444,10.02252235403302
16,8,2,9446,10.02252235403302
16,8,2,9447,10.02252235162186
16,8,2,9461,10.02252235162186
16,8,2,9462,10.022522339905668
16,8,2,9514,10.022522339905668
16,8,2,9515,10.022522339638085
16,8,2,10273,10.022522339638085
16,8,2,10274,10.022522338539918
16,8,2,10429,10.022522338539918
16,8,2,10430,10.022522337729844
16,8,2,10506,10.022522337729844
16,8,2,10507,10.022522337707093
16,8,2,10531,10.022522337707093
16,8,2,10532,10.022522337625846
16,8,2,10545,10.022522337625846
16,8,2,10546,10.022522337620044
16,8,2,10600,10.022522337620044
16,8,2,10601,10.022522337599867
16,8,2,11744,10.022522337599867
16,8,2,11745,10.022522337593934
16,8,2,11768,10.022522337593934
16,8,2,11769,10.02252233758754
16,8,2,11770,10.022522337584904
16,8,2,11776,10.022522337584904
16,8,2,11777,10.022522337583691
16,8,2,11781,10.022522337583691
16,8,2,11782,10.022522337582327
16,8,2,11783,10.022522337582327
16,8,2,11784,10.022522337578295
16,8,2,12516,10.022522337578295
16,8,2,12517,10.022522337577964
16,8,2,12546,10.022522337577964
16,8,2,12547,10.022522337576731
16,8,2,12582,10.022522337576731
16,8,2,12583,10.022522337575513
16,8,2,12600,10.022522337575513
16,8,2,12601,10.022522337574998
16,8,2,12616,10.022522337574998
16,8,2,12617,10.02252233757391
16,8,2,15508,10.02252233757391
16,8,2,15509,10.022522337573818
16,8,2,16230,10.022522337573818
16,8,2,16231,10.02252233757381
16,8,2,16234,10.02252233757381
16,8,2,16235,10.022522337573806
16,8,2,16264,10.022522337573806
16,8,2,16265,10.0225223375738
16,8,2,16350,10.0225223375738
16,8,2,16351,10.022522337573799
16,8,2,17186,10.022522337573799
16,8,2,17187,10.022522337573784
16,8,2,19629,10.022522337573784
16,8,2,19630,10.022522337573783
16,8,2,19704,10.022522337573783
16,8,2,19705,10.022522337573779
16,8,2,19756,10.022522337573779
16,8,2,19757,10.022522337573776
16,8,2,19948,10.022522337573776
16,8,2,19949,10.022522337573774
16,8,3,1,78.2064085341421
16,8,3,2,32.01378520622081
16,8,3,3,20.76333785738401
16,8,3,12,20.76333785738401
16,8,3,13,17.558721845770343
16,8,3,428,17.558721845770343
16,8,3,429,17.556639836118176
16,8,3,435,17.556639836118176
16,8,3,436,17.3994026748145
16,8,3,437,17.3994026748145
16,8,3,438,17.299196299651186
16,8,3,458,17.299196299651186
16,8,3,459,16.552533332679985
16,8,3,487,16.552533332679985
16,8,3,488,16.043976298355766
16,8,3,493,16.043976298355766
16,8,3,494,15.980048697276706
16,8,3,497,15.980048697276706
16,8,3,498,15.967393173439355
16,8,3,499,15.849030256211467
16,8,3,503,15.849030256211467
16,8,3,504,14.611570208860687
16,8,3,514,14.611570208860687
16,8,3,515,14.596564339785047
16,8,3,524,14.596564339785047
16,8,3,525,14.531483539013223
16,8,3,532,14.531483539013223
16,8,3,533,14.492322520550303
16,8,3,536,14.492322520550303
16,8,3,537,13.880902073538014
16,8,3,542,13.880902073538014
16,8,3,543,13.692012949994261
16,8,3,546,13.692012949994261
16,8,3,547,13.209058164175262
16,8,3,553,13.209058164175262
16,8,3,554,13.051932221183336
16,8,3,562,13.051932221183336
16,8,3,563,12.035436463348615
16,8,3,571,12.035436463348615
16,8,3,572,11.962613929139334
16,8,3,598,11.962613929139334
16,8,3,599,11.712604864230233
16,8,3,625,11.712604864230233
16,8,3,626,11.245140612180244
16,8,3,649,11.245140612180244
16,8,3,650,10.96905826176898
16,8,3,652,10.96905826176898
16,8,3,653,10.773634941971023
16,8,3,671,10.773634941971023
16,8,3,672,10.76491118352907
16,8,3,673,10.716764007541503
16,8,3,678,10.716764007541503
16,8,3,679,10.52069712438845
16,8,3,684,10.52069712438845
16,8,3,685,10.437209185259396
16,8,3,686,10.356361343220387
16,8,3,693,10.356361343220387
16,8,3,694,10.290677026172583
16,8,3,695,10.290677026172583
16,8,3,696,10.211733613814987
16,8,3,701,10.211733613814987
16,8,3,702,10.121828841023065
16,8,3,712,10.121828841023065
16,8,3,713,10.115262273635384
16,8,3,728,10.115262273635384
16,8,3,729,10.081190436206436
16,8,3,764,10.081190436206436
16,8,3,765,10.074181580485373
16,8,3,777,10.074181580485373
16,8,3,778,10.068946305211615
16,8,3,798,10.068946305211615
16,8,3,799,10.057025288241277
16,8,3,823,10.057025288241277
16,8,3,824,10.050142503716229
16,8,3,837,10.050142503716229
16,8,3,838,10.049859656835656
16,8,3,855,10.049859656835656
16,8,3,856,10.024336931738048
16,8,3,1262,10.024336931738048
16,8,3,1263,10.02380117327387
16,8,3,1334,10.02380117327387
16,8,3,1335,10.023615519281087
16,8,3,1361,10.023615519281087
16,8,3,1362,10.02357049617242
16,8,3,1399,10.02357049617242
16,8,3,1400,10.023423578210767
16,8,3,1418,10.023423578210767
16,8,3,1419,10.02325724176761
16,8,3,1496,10.02325724176761
16,8,3,1497,10.023196582086856
16,8,3,1560,10.023196582086856
16,8,3,1561,10.023121567260338
16,8,3,1575,10.023121567260338
16,8,3,1576,10.02309850266132
16,8,3,1805,10.02309850266132
16,8,3,1806,10.023094941337783
16,8,3,1818,10.023094941337783
16,8,3,1819,10.023036048474957
16,8,3,1832,10.023036048474957
16,8,3,1833,10.023035630504356
16,8,3,1834,10.023030676505257
16,8,3,1845,10.023030676505257
16,8,3,1846,10.023010673902457
16,8,3,1860,10.023010673902457
16,8,3,1861,10.022971442341571
16,8,3,1878,10.022971442341571
16,8,3,1879,10.022956994591498
16,8,3,1892,10.022956994591498
16,8,3,1893,10.02292798501773
16,8,3,1962,10.02292798501773
16,8,3,1963,10.02291744457801
16,8,3,1971,10.02291744457801
16,8,3,1972,10.022891371068878
16,8,3,2047,10.022891371068878
16,8,3,2048,10.022890700921497
16,8,3,2076,10.022890700921497
16,8,3,2077,10.02278025431685
16,8,3,2085,10.02278025431685
16,8,3,2086,10.022778759142042
16,8,3,2098,10.022778759142042
16,8,3,2099,10.022751743290039
16,8,3,2168,10.022751743290039
16,8,3,2169,10.022738632935603
16,8,3,2179,10.022738632935603
16,8,3,2180,10.022733490020943
16,8,3,2181,10.022733490020943
16,8,3,2182,10.022639858145094
16,8,3,2200,10.022639858145094
16,8,3,2201,10.022588913543883
16,8,3,2238,10.022588913543883
16,8,3,2239,10.022582704709984
16,8,3,2292,10.022582704709984
16,8,3,2293,10.02256474259251
16,8,3,2356,10.02256474259251
16,8,3,2357,10.022551094304232
16,8,3,2450,10.022551094304232
16,8,3,2451,10.022543623245186
16,8,3,2461,10.022543623245186
16,8,3,2462,10.022531723090564
16,8,3,2468,10.022531723090564
16,8,3,2469,10.022531601764854
16,8,3,2495,10.022531601764854
16,8,3,2496,10.022527518355135
16,8,3,2553,10.022527518355135
16,8,3,2554,10.022526239771553
16,8,3,2615,10.022526239771553
16,8,3,2616,10.022525792985995
16,8,3,2619,10.022525792985995
16,8,3,2620,10.02252372020673
16,8,3,2675,10.02252372020673
16,8,3,2676,10.02252297944851
16,8,3,2743,10.02252297944851
16,8,3,2744,10.02252289804275
16,8,3,2827,10.02252289804275
16,8,3,2828,10.022522785080838
16,8,3,2931,10.022522785080838
16,8,3,2932,10.022522751963429
16,8,3,2934,10.022522751963429
16,8,3,2935,10.022522746721773
16,8,3,2941,10.022522746721773
16,8,3,2942,10.022522514079446
16,8,3,2955,10.022522514079446
16,8,3,2956,10.022522382645286
16,8,3,2971,10.022522382645286
16,8,3,2972,10.022522376720199
16,8,3,3064,10.022522376720199
16,8,3,3065,10.022522348019566
16,8,3,3128,10.022522348019566
16,8,3,3129,10.022522344164562
16,8,3,3363,10.022522344164562
16,8,3,3364,10.022522342765818
16,8,3,3366,10.022522342765818
16,8,3,3367,10.022522340734639
16,8,3,3617,10.022522340734639
16,8,3,3618,10.022522340661588
16,8,3,3634,10.022522340661588
16,8,3,3635,10.022522340151204
16,8,3,3661,10.022522340151204
16,8,3,3662,10.022522337766365
16,8,3,3712,10.022522337766365
16,8,3,3713,10.022522337672449
16,8,3,3877,10.022522337672449
16,8,3,3878,10.022522337597154
16,8,3,3909,10.022522337597154
16,8,3,3910,10.02252233757879
16,8,3,4057,10.02252233757879
16,8,3,4058,10.02252233757429
16,8,3,4728,10.02252233757429
16,8,3,4729,10.022522337574134
16,8,3,4805,10.022522337574134
16,8,3,4806,10.022522337573966
16,8,3,4914,10.022522337573966
16,8,3,4915,10.022522337573914
16,8,3,4923,10.022522337573914
16,8,3,4924,10.02252233757387
16,8,3,4943,10.02252233757387
16,8,3,4944,10.022522337573832
16,8,3,4991,10.022522337573832
16,8,3,4992,10.02252233757382
16,8,3,5007,10.02252233757382
16,8,3,5008,10.022522337573786
16,8,3,5012,10.022522337573786
16,8,3,5013,10.022522337573765
16,8,4,1,111.15532110201532
16,8,4,2,44.925145558440676
16,8,4,5,44.925145558440676
16,8,4,6,28.740223255951907
16,8,4,8,28.740223255951907
16,8,4,9,26.10917059352657
16,8,4,92,26.10917059352657
16,8,4,93,23.250154670873677


==> static-results-v2/static-16-summary.csv <==
n,lambda,expectation
16,1,43.001322639423876
16,2,23.873558175583486
16,3,17.64454400456622
16,4,14.624663234134344
16,5,12.832277673318705
16,6,11.601187624708947
16,7,10.706251679514903
16,8,10.022522337573756
16,16,7.260153139137023
16,32,5.4645258275837225
16,64,4.3141736098282735
16,128,3.543708138559045
16,256,3.0064110254349456
16,512,2.6112950296112416
16,1024,2.259552440114554


==> static-results-v2/static-23-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
23,1,0,69.94631971210845,0.0,0.0
23,1,1,69.94631971210845,0.0,0.0
23,1,2,69.94631971210845,0.0,0.0
23,1,3,69.94631971210845,0.0,0.0
23,1,4,69.94631971210845,0.0,0.0
23,1,5,69.94631971210845,0.0,0.0
23,1,6,69.94631971210845,0.0,0.0
23,1,7,69.94631971210845,0.0,0.0
23,1,8,69.94631971210845,0.0,0.0
23,1,9,69.94631971210845,0.0,0.0
23,1,10,69.94631971210845,0.0,0.0
23,1,11,69.94631971210845,0.0,0.0
23,1,12,69.94631971210845,0.0,0.0
23,1,13,69.94631971210845,0.0,0.0
23,1,14,69.94631971210845,0.0,0.0
23,1,15,69.94631971210845,0.0,0.0
23,1,16,69.94631971210845,0.0,0.0
23,1,17,69.94631971210845,0.0,0.0
23,1,18,69.94631971210845,0.0,0.0
23,1,19,69.94631971210845,0.0,0.0
23,1,20,69.94631971210845,0.0,0.0
23,1,21,69.94631971210845,0.0,0.0
23,1,22,69.94631971210845,0.0,0.0
23,1,23,69.94631971210845,0.0,0.0
23,1,24,69.94631971210845,0.0,0.0
23,1,25,69.94631971210845,0.0,0.0
23,1,26,69.94631971210845,0.0,0.0
23,1,27,69.94631971210845,0.0,0.0
23,1,28,69.94631971210845,0.0,0.0
23,1,29,69.94631971210845,0.0,0.0
23,1,30,69.94631971210845,0.0,0.0
23,1,31,69.94631971210845,0.0,0.0
23,1,32,69.94631971210845,0.0,0.0
23,1,33,69.94631971210845,0.0,0.0
23,1,34,69.94631971210845,0.0,0.0
23,1,35,69.94631971210845,0.0,0.0
23,1,36,69.94631971210845,0.0,0.0
23,1,37,69.94631971210845,0.0,0.0
23,1,38,69.94631971210845,0.0,0.0
23,1,39,69.94631971210845,0.0,0.0
23,1,40,69.94631971210845,0.0,0.0
23,1,41,69.94631971210845,0.0,0.0
23,1,42,69.94631971210845,0.0,0.0
23,1,43,69.94631971210845,0.0,0.0
23,1,44,69.94631971210845,0.0,0.0
23,1,45,69.94631971210845,0.0,0.0
23,1,46,69.94631971210845,0.0,0.0
23,1,47,69.94631971210845,0.0,0.0
23,1,48,69.94631971210845,0.0,0.0
23,1,49,69.94631971210845,0.0,0.0
23,2,0,38.352327530775405,0.0,0.0
23,2,1,38.352327530775405,0.0,0.0
23,2,2,38.352327530775405,0.0,0.0
23,2,3,38.352327530775405,0.0,0.0
23,2,4,38.352327530775405,0.0,0.0
23,2,5,38.352327530775405,0.0,0.0
23,2,6,38.352327530775405,0.0,0.0
23,2,7,38.352327530775405,0.0,0.0
23,2,8,38.352327530775405,0.0,0.0
23,2,9,38.352327530775405,0.0,0.0
23,2,10,38.352327530775405,0.0,0.0
23,2,11,38.352327530775405,0.0,0.0
23,2,12,38.352327530775405,0.0,0.0
23,2,13,38.352327530775405,0.0,0.0
23,2,14,38.352327530775405,0.0,0.0
23,2,15,38.352327530775405,0.0,0.0
23,2,16,38.352327530775405,0.0,0.0
23,2,17,38.352327530775405,0.0,0.0
23,2,18,38.352327530775405,0.0,0.0
23,2,19,38.352327530775405,0.0,0.0
23,2,20,38.352327530775405,0.0,0.0
23,2,21,38.352327530775405,0.0,0.0
23,2,22,38.352327530775405,0.0,0.0
23,2,23,38.352327530775405,0.0,0.0
23,2,24,38.352327530775405,0.0,0.0
23,2,25,38.352327530775405,0.0,0.0
23,2,26,38.352327530775405,0.0,0.0
23,2,27,38.352327530775405,0.0,0.0
23,2,28,38.352327530775405,0.0,0.0
23,2,29,38.352327530775405,0.0,0.0
23,2,30,38.352327530775405,0.0,0.0
23,2,31,38.352327530775405,0.0,0.0
23,2,32,38.352327530775405,0.0,0.0
23,2,33,38.352327530775405,0.0,0.0
23,2,34,38.352327530775405,0.0,0.0
23,2,35,38.352327530775405,0.0,0.0
23,2,36,38.352327530775405,0.0,0.0
23,2,37,38.352327530775405,0.0,0.0
23,2,38,38.352327530775405,0.0,0.0
23,2,39,38.352327530775405,0.0,0.0
23,2,40,38.352327530775405,0.0,0.0
23,2,41,38.352327530775405,0.0,0.0
23,2,42,38.352327530775405,0.0,0.0
23,2,43,38.352327530775405,0.0,0.0
23,2,44,38.352327530775405,0.0,0.0
23,2,45,38.352327530775405,0.0,0.0
23,2,46,38.352327530775405,0.0,0.0
23,2,47,38.352327530775405,0.0,0.0
23,2,48,38.352327530775405,0.0,0.0
23,2,49,38.352327530775405,0.0,0.0
23,3,0,28.022982993799232,0.0,0.0
23,3,1,28.022982993799232,0.0,0.0
23,3,2,28.022982993799232,0.0,0.0
23,3,3,28.022982993799232,0.0,0.0
23,3,4,28.022982993799232,0.0,0.0
23,3,5,28.022982993799232,0.0,0.0
23,3,6,28.022982993799232,0.0,0.0
23,3,7,28.022982993799232,0.0,0.0
23,3,8,28.022982993799232,0.0,0.0
23,3,9,28.022982993799232,0.0,0.0
23,3,10,28.022982993799232,0.0,0.0
23,3,11,28.022982993799232,0.0,0.0
23,3,12,28.022982993799232,0.0,0.0
23,3,13,28.022982993799232,0.0,0.0
23,3,14,28.022982993799232,0.0,0.0
23,3,15,28.022982993799232,0.0,0.0
23,3,16,28.022982993799232,0.0,0.0
23,3,17,28.022982993799232,0.0,0.0
23,3,18,28.022982993799232,0.0,0.0
23,3,19,28.022982993799232,0.0,0.0
23,3,20,28.022982993799232,0.0,0.0
23,3,21,28.022982993799232,0.0,0.0
23,3,22,28.022982993799232,0.0,0.0
23,3,23,28.022982993799232,0.0,0.0
23,3,24,28.022982993799232,0.0,0.0
23,3,25,28.022982993799232,0.0,0.0
23,3,26,28.022982993799232,0.0,0.0
23,3,27,28.022982993799232,0.0,0.0
23,3,28,28.022982993799232,0.0,0.0
23,3,29,28.022982993799232,0.0,0.0
23,3,30,28.022982993799232,0.0,0.0
23,3,31,28.022982993799232,0.0,0.0
23,3,32,28.022982993799232,0.0,0.0
23,3,33,28.022982993799232,0.0,0.0
23,3,34,28.022982993799232,0.0,0.0
23,3,35,28.022982993799232,0.0,0.0
23,3,36,28.022982993799232,0.0,0.0
23,3,37,28.022982993799232,0.0,0.0
23,3,38,28.022982993799232,0.0,0.0
23,3,39,28.022982993799232,0.0,0.0
23,3,40,28.022982993799232,0.0,0.0
23,3,41,28.022982993799232,0.0,0.0
23,3,42,28.022982993799232,0.0,0.0
23,3,43,28.022982993799232,0.0,0.0
23,3,44,28.022982993799232,0.0,0.0
23,3,45,28.022982993799232,0.0,0.0
23,3,46,28.022982993799232,0.0,0.0
23,3,47,28.022982993799232,0.0,0.0
23,3,48,28.022982993799232,0.0,0.0
23,3,49,28.022982993799232,0.0,0.0
23,4,0,22.990532416807635,0.0,0.0
23,4,1,22.990532416807635,0.0,0.0
23,4,2,22.990532416807635,0.0,0.0
23,4,3,22.990532416807635,0.0,0.0
23,4,4,22.990532416807635,0.0,0.0
23,4,5,22.990532416807635,0.0,0.0
23,4,6,22.990532416807635,0.0,0.0
23,4,7,22.990532416807635,0.0,0.0
23,4,8,22.990532416807635,0.0,0.0
23,4,9,22.990532416807635,0.0,0.0
23,4,10,22.990532416807635,0.0,0.0
23,4,11,22.990532416807635,0.0,0.0
23,4,12,22.990532416807635,0.0,0.0
23,4,13,22.990532416807635,0.0,0.0
23,4,14,22.990532416807635,0.0,0.0
23,4,15,22.990532416807635,0.0,0.0
23,4,16,22.990532416807635,0.0,0.0
23,4,17,22.990532416807635,0.0,0.0
23,4,18,22.990532416807635,0.0,0.0
23,4,19,22.990532416807635,0.0,0.0
23,4,20,22.990532416807635,0.0,0.0
23,4,21,22.990532416807635,0.0,0.0
23,4,22,22.990532416807635,0.0,0.0
23,4,23,22.990532416807635,0.0,0.0
23,4,24,22.990532416807635,0.0,0.0
23,4,25,22.990532416807635,0.0,0.0
23,4,26,22.990532416807635,0.0,0.0
23,4,27,22.990532416807635,0.0,0.0
23,4,28,22.990532416807635,0.0,0.0
23,4,29,22.990532416807635,0.0,0.0
23,4,30,22.990532416807635,0.0,0.0
23,4,31,22.990532416807635,0.0,0.0
23,4,32,22.990532416807635,0.0,0.0
23,4,33,22.990532416807635,0.0,0.0
23,4,34,22.990532416807635,0.0,0.0
23,4,35,22.990532416807635,0.0,0.0
23,4,36,22.990532416807635,0.0,0.0
23,4,37,22.990532416807635,0.0,0.0
23,4,38,22.990532416807635,0.0,0.0
23,4,39,22.990532416807635,0.0,0.0
23,4,40,22.990532416807635,0.0,0.0
23,4,41,22.990532416807635,0.0,0.0
23,4,42,22.990532416807635,0.0,0.0
23,4,43,22.990532416807635,0.0,0.0
23,4,44,22.990532416807635,0.0,0.0
23,4,45,22.990532416807635,0.0,0.0
23,4,46,22.990532416807635,0.0,0.0
23,4,47,22.990532416807635,0.0,0.0
23,4,48,22.990532416807635,0.0,0.0
23,4,49,22.990532416807635,0.0,0.0
23,5,0,20.042956376945355,0.0,0.0
23,5,1,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,2,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,3,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,4,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,5,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,6,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,7,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,8,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,9,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,10,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,11,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,12,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,13,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,14,20.04295637694536,3.552713678800501E-15,1.772549723695977E-16
23,5,15,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,16,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,17,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,18,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,19,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,20,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,21,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,22,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,23,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,24,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,25,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,26,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,27,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,28,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,29,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,30,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,31,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,32,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,33,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,34,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,35,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,36,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,37,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,38,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,39,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,40,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,41,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,42,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,43,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,44,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,45,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,46,20.042956376945362,7.105427357601002E-15,3.545099447391954E-16
23,5,47,20.042956376945366,1.0658141036401503E-14,5.317649171087931E-16
23,5,48,20.042956376945366,1.0658141036401503E-14,5.317649171087931E-16
23,5,49,20.042956376945366,1.0658141036401503E-14,5.317649171087931E-16
23,6,0,18.044109292178163,0.0,0.0
23,6,1,18.044109292178163,0.0,0.0
23,6,2,18.044109292178163,0.0,0.0
23,6,3,18.044109292178163,0.0,0.0
23,6,4,18.044109292178163,0.0,0.0
23,6,5,18.044109292178163,0.0,0.0
23,6,6,18.044109292178163,0.0,0.0
23,6,7,18.044109292178163,0.0,0.0
23,6,8,18.044109292178163,0.0,0.0
23,6,9,18.044109292178163,0.0,0.0
23,6,10,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,11,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,12,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,13,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,14,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,15,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,16,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,17,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,18,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,19,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,20,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,21,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,22,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,23,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,24,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,25,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,26,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,27,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,28,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,29,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,30,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,31,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,32,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,33,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,34,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,35,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,36,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,37,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,38,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,39,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,40,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,41,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,42,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,43,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,44,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,45,18.044109292178167,3.552713678800501E-15,1.9689049879234252E-16
23,6,46,18.04410929217817,7.105427357601002E-15,3.9378099758468504E-16
23,6,47,18.04410929217817,7.105427357601002E-15,3.9378099758468504E-16
23,6,48,18.04410929217817,7.105427357601002E-15,3.9378099758468504E-16
23,6,49,18.044109292178206,4.263256414560601E-14,2.36268598550811E-15
23,7,0,16.597819039182472,0.0,0.0
23,7,1,16.597819039182472,0.0,0.0
23,7,2,16.597819039182472,0.0,0.0
23,7,3,16.597819039182472,0.0,0.0
23,7,4,16.597819039182472,0.0,0.0
23,7,5,16.597819039182472,0.0,0.0
23,7,6,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,7,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,8,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,9,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,10,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,11,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,12,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,13,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,14,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,15,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,16,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,17,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,18,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,19,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,20,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,21,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,22,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,23,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,24,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,25,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,26,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,27,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,28,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,29,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,30,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,31,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,32,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,33,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,34,16.597819039182475,3.552713678800501E-15,2.1404701849162288E-16
23,7,35,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,36,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,37,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,38,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,39,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,40,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,41,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,42,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,43,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,44,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,45,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,46,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,47,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,48,16.59781903918248,7.105427357601002E-15,4.2809403698324575E-16
23,7,49,16.597819039182486,1.4210854715202004E-14,8.561880739664915E-16
23,8,0,15.502099450331617,0.0,0.0
23,8,1,15.502099450331619,1.7763568394002505E-15,1.145881462760356E-16
23,8,2,15.502099450331622,5.329070518200751E-15,3.437644388281068E-16
23,8,3,15.502099450331624,7.105427357601002E-15,4.583525851041424E-16
23,8,4,15.502099450331624,7.105427357601002E-15,4.583525851041424E-16
23,8,5,15.502099450331626,8.881784197001252E-15,5.72940731380178E-16
23,8,6,15.502099450331626,8.881784197001252E-15,5.72940731380178E-16
23,8,7,15.502099450331626,8.881784197001252E-15,5.72940731380178E-16
23,8,8,15.502099450331627,1.0658141036401503E-14,6.875288776562136E-16
23,8,9,15.502099450331635,1.7763568394002505E-14,1.145881462760356E-15
23,8,10,15.502099450331636,1.9539925233402755E-14,1.2604696090363916E-15
23,8,11,15.50209945033164,2.3092638912203256E-14,1.489645901588463E-15
23,8,12,15.502099450331643,2.6645352591003757E-14,1.718822194140534E-15
23,8,13,15.502099450331645,2.8421709430404007E-14,1.8334103404165697E-15
23,8,14,15.502099450331645,2.8421709430404007E-14,1.8334103404165697E-15
23,8,15,15.502099450331647,3.019806626980426E-14,1.947998486692605E-15
23,8,16,15.502099450331649,3.197442310920451E-14,2.062586632968641E-15
23,8,17,15.502099450331649,3.197442310920451E-14,2.062586632968641E-15
23,8,18,15.50209945033165,3.375077994860476E-14,2.1771747792446765E-15
23,8,19,15.502099450331658,4.085620730620576E-14,2.635527364348819E-15
23,8,20,15.502099450331658,4.085620730620576E-14,2.635527364348819E-15
23,8,21,15.502099450331661,4.440892098500626E-14,2.86470365690089E-15
23,8,22,15.502099450331665,4.796163466380676E-14,3.0938799494529614E-15
23,8,23,15.502099450331665,4.796163466380676E-14,3.0938799494529614E-15
23,8,24,15.502099450331666,4.973799150320701E-14,3.208468095728997E-15
23,8,25,15.502099450331675,5.861977570020827E-14,3.781408827109175E-15
23,8,26,15.502099450331679,6.217248937900877E-14,4.010585119661246E-15
23,8,27,15.50209945033168,6.394884621840902E-14,4.125173265937282E-15
23,8,28,15.50209945033169,7.283063041541027E-14,4.69811399731746E-15
23,8,29,15.502099450331691,7.460698725481052E-14,4.812702143593496E-15
23,8,30,15.502099450331695,7.815970093361102E-14,5.0418784361455665E-15
23,8,31,15.502099450331707,9.059419880941277E-14,5.843995460077816E-15
23,8,32,15.502099450331729,1.1191048088221578E-13,7.219053215390244E-15
23,8,33,15.502099450331734,1.1723955140041653E-13,7.56281765421835E-15
23,8,34,15.502099450331762,1.4566126083082054E-13,9.39622799463492E-15
23,8,35,15.502099450331777,1.5987211554602254E-13,1.0312933164843205E-14
23,8,36,15.502099450331805,1.8829382497642655E-13,1.2146343505259774E-14
23,8,37,15.502099450331825,2.078337502098293E-13,1.3406813114296166E-14
23,8,38,15.502099450331857,2.398081733190338E-13,1.5469399747264806E-14
23,8,39,15.502099450332068,4.511946372076636E-13,2.9105389154113045E-14
23,8,40,15.502100296559018,8.46227401041233E-7,5.4587922349003555E-8
23,8,41,15.502100296559027,8.462274099230171E-7,5.4587922921944283E-8
23,8,42,15.502100296559039,8.46227422357515E-7,5.458792372406131E-8
23,8,43,15.502100296559043,8.462274259102287E-7,5.45879239532376E-8
23,8,44,15.50210029655907,8.462274525555813E-7,5.4587925672059794E-8
23,8,45,15.50210029655908,8.462274632137223E-7,5.4587926359588675E-8
23,8,46,15.502226478186406,1.2702785478957423E-4,8.194235574127793E-6
23,8,47,15.502226478186408,1.270278547913506E-4,8.194235574242381E-6
23,8,48,15.502840330505386,7.40880173768943E-4,4.77922475044562E-5
23,8,49,15.502840330505396,7.408801737796011E-4,4.7792247505143726E-5
23,16,0,11.136825505835347,0.0,0.0
23,16,1,11.136825505835349,1.7763568394002505E-15,1.5950297851658852E-16
23,16,2,11.136825505835349,1.7763568394002505E-15,1.5950297851658852E-16
23,16,3,11.13682550583535,3.552713678800501E-15,3.1900595703317703E-16
23,16,4,11.136825505835352,5.329070518200751E-15,4.785089355497656E-16
23,16,5,11.136825505835352,5.329070518200751E-15,4.785089355497656E-16
23,16,6,11.136825505835352,5.329070518200751E-15,4.785089355497656E-16
23,16,7,11.136825505835352,5.329070518200751E-15,4.785089355497656E-16
23,16,8,11.136825505835354,7.105427357601002E-15,6.380119140663541E-16
23,16,9,11.136825505835354,7.105427357601002E-15,6.380119140663541E-16
23,16,10,11.136825505835354,7.105427357601002E-15,6.380119140663541E-16
23,16,11,11.136825505835354,7.105427357601002E-15,6.380119140663541E-16
23,16,12,11.136825505835358,1.0658141036401503E-14,9.570178710995312E-16
23,16,13,11.13682550583536,1.2434497875801753E-14,1.1165208496161197E-15
23,16,14,11.136825505835361,1.4210854715202004E-14,1.2760238281327081E-15
23,16,15,11.136825505835361,1.4210854715202004E-14,1.2760238281327081E-15
23,16,16,11.136825505835365,1.7763568394002505E-14,1.5950297851658853E-15
23,16,17,11.136825505835366,1.9539925233402755E-14,1.7545327636824737E-15
23,16,18,11.136825505835366,1.9539925233402755E-14,1.7545327636824737E-15
23,16,19,11.136825505835366,1.9539925233402755E-14,1.7545327636824737E-15
23,16,20,11.136825505835375,2.8421709430404007E-14,2.5520476562654163E-15
23,16,21,11.136825505835377,3.019806626980426E-14,2.711550634782005E-15
23,16,22,11.136825505835379,3.197442310920451E-14,2.8710536132985936E-15
23,16,23,11.136825505835379,3.197442310920451E-14,2.8710536132985936E-15
23,16,24,11.136825505835379,3.197442310920451E-14,2.8710536132985936E-15
23,16,25,11.13682550583538,3.375077994860476E-14,3.030556591815182E-15
23,16,26,11.13682550583538,3.375077994860476E-14,3.030556591815182E-15
23,16,27,11.136825505835382,3.552713678800501E-14,3.1900595703317705E-15
23,16,28,11.136825505835382,3.552713678800501E-14,3.1900595703317705E-15
23,16,29,11.136825505835386,3.907985046680551E-14,3.5090655273649475E-15
23,16,30,11.136825505835386,3.907985046680551E-14,3.5090655273649475E-15
23,16,31,11.136825505835388,4.085620730620576E-14,3.668568505881536E-15
23,16,32,11.136825505835388,4.085620730620576E-14,3.668568505881536E-15
23,16,33,11.136825505835388,4.085620730620576E-14,3.668568505881536E-15
23,16,34,11.136825505835388,4.085620730620576E-14,3.668568505881536E-15
23,16,35,11.136825505835395,4.796163466380676E-14,4.30658041994789E-15
23,16,36,11.136825505835402,5.5067062021407764E-14,4.944592334014244E-15
23,16,37,11.136825505835406,5.861977570020827E-14,5.263598291047421E-15
23,16,38,11.136825505835416,6.927791673660977E-14,6.2206161621469524E-15
23,16,39,11.13682550583543,8.348877145181177E-14,7.496639990279661E-15
23,16,40,11.136938565350595,1.1305951524853697E-4,1.0151861963653585E-5
23,16,41,11.136938565350608,1.1305951526097147E-4,1.0151861964770107E-5
23,16,42,11.13693856535061,1.1305951526274782E-4,1.015186196492961E-5
23,16,43,11.136938565350611,1.1305951526452418E-4,1.0151861965089113E-5
23,16,44,11.137232193014768,4.066871794208282E-4,3.651733424464062E-5
23,16,45,11.138047298366823,0.0012217925314761402,1.0970743241294022E-4
23,16,46,11.138047298366832,0.001221792531485022,1.0970743241373775E-4
23,16,47,11.138258385702411,0.0014328798670639742,1.2866142746990067E-4
23,16,48,11.138258385702425,0.001432879867078185,1.2866142747117667E-4
23,16,49,11.13825838570243,0.0014328798670835141,1.2866142747165518E-4
23,32,0,8.320229998171973,0.0,0.0
23,32,1,8.32022999817199,1.7763568394002505E-14,2.134985258569212E-15
23,32,2,8.320229998171994,2.1316282072803006E-14,2.5619823102830546E-15
23,32,3,8.320229998172005,3.197442310920451E-14,3.842973465424582E-15
23,32,4,8.32022999817201,3.730349362740526E-14,4.4834690429953455E-15
23,32,5,8.320229998172055,8.171241461241152E-14,9.820932189418375E-15
23,32,6,8.320229998172085,1.1191048088221578E-13,1.3450407128986036E-14
23,32,7,8.32022999817209,1.1723955140041653E-13,1.40909027065568E-14
23,32,8,8.320229998172119,1.4566126083082054E-13,1.750687912026754E-14
23,32,9,8.32022999817212,1.474376176702208E-13,1.772037764612446E-14
23,32,10,8.320229998172122,1.4921397450962104E-13,1.7933876171981382E-14
23,32,11,8.32022999817215,1.7763568394002505E-13,2.134985258569212E-14
23,32,12,8.320229998172152,1.794120407794253E-13,2.156335111154904E-14
23,32,13,8.32022999817216,1.865174681370263E-13,2.2417345214976728E-14
23,32,14,8.320229998172167,1.936228954946273E-13,2.3271339318404412E-14
23,32,15,8.320229998172167,1.936228954946273E-13,2.3271339318404412E-14
23,32,16,8.320229998172174,2.007283228522283E-13,2.4125333421832096E-14
23,32,17,8.320229998172174,2.007283228522283E-13,2.4125333421832096E-14
23,32,18,8.320229998172175,2.0250467969162855E-13,2.4338831947689017E-14
23,32,19,8.32022999817218,2.078337502098293E-13,2.497932752525978E-14
23,32,20,8.320229998172247,2.7355895326763857E-13,3.2878772981965865E-14
23,32,21,8.320229998172248,2.753353101070388E-13,3.3092271507822785E-14
23,32,22,8.320229998172273,3.0020430585864233E-13,3.6081250869819685E-14
23,32,23,8.320229998172305,3.3217872896784684E-13,3.992422433524427E-14
23,32,24,8.320229998172351,3.7836400679225335E-13,4.547518600752422E-14
23,32,25,8.320229998172376,4.0323300254385686E-13,4.846416536952111E-14
23,32,26,8.320229998172385,4.121147867408581E-13,4.953165799880572E-14
23,32,27,8.320229998172444,4.707345624410664E-13,5.657710935208412E-14
23,32,28,8.320229998172469,4.956035581926699E-13,5.956608871408102E-14
23,32,29,8.320229998172527,5.542233338928781E-13,6.661154006735941E-14
23,32,30,8.320229998172596,6.235012506294879E-13,7.493798257577934E-14
23,32,31,8.320229998172637,6.643574579356937E-13,7.984844867048854E-14
23,32,32,8.320229998172655,6.821210263296962E-13,8.198343392905775E-14
23,32,33,8.320229998172797,8.242295734817162E-13,9.906331599761144E-14
23,32,34,8.320229998172803,8.29558643999917E-13,9.97038115751822E-14
23,32,35,8.320229998172945,9.71667191151937E-13,1.167836936437359E-13
23,32,36,8.320229998173934,1.9610979506978765E-12,2.3570237254604103E-13
23,32,37,8.32023010202651,1.0385453741434958E-7,1.2482171458861994E-8
23,32,38,8.32023010202652,1.0385454629613378E-7,1.2482172526354624E-8
23,32,39,8.320230102026526,1.0385455340156113E-7,1.2482173380348726E-8
23,32,40,8.32023010202654,1.0385456761241585E-7,1.2482175088336934E-8
23,32,41,8.320283364263297,5.3366091323781006E-5,6.414016359584531E-6
23,32,42,8.320283364263318,5.336609134509729E-5,6.414016362146514E-6
23,32,43,8.320285057509532,5.505933755856063E-5,6.617525906213848E-6
23,32,44,8.320285057509983,5.5059338009755265E-5,6.617525960442474E-6
23,32,45,8.320285686115035,5.5687943062210365E-5,6.693077363780267E-6
23,32,46,8.320382136155885,1.521379839122261E-4,1.8285309894756773E-5
23,32,47,8.320458368136169,2.2836996419606237E-4,2.7447554243841485E-5
23,32,48,8.320511452078033,2.814539060604915E-4,3.382765934623554E-5
23,32,49,8.320822219548782,5.922213768094764E-4,7.117848628458499E-5
23,64,0,6.507565683092787,0.0,0.0
23,64,1,6.507565683092796,8.881784197001252E-15,1.3648397310958978E-15
23,64,2,6.507565683092799,1.1546319456101628E-14,1.774291650424667E-15
23,64,3,6.507565683092803,1.5987211554602254E-14,2.456711515972616E-15
23,64,4,6.5075656830928095,2.220446049250313E-14,3.4120993277397444E-15
23,64,5,6.5075656830928095,2.220446049250313E-14,3.4120993277397444E-15
23,64,6,6.50756568309281,2.3092638912203256E-14,3.548583300849334E-15
23,64,7,6.507565683092812,2.4868995751603507E-14,3.821551247068514E-15
23,64,8,6.507565683092818,3.108624468950438E-14,4.776939058835642E-15
23,64,9,6.507565683092819,3.197442310920451E-14,4.913423031945232E-15
23,64,10,6.50756568309282,3.2862601528904634E-14,5.049907005054822E-15
23,64,11,6.507565683092824,3.6415315207705135E-14,5.595842897493181E-15
23,64,12,6.5075656830928255,3.8191672047105385E-14,5.86881084371236E-15
23,64,13,6.507565683092829,4.1744385725905886E-14,6.4147467361507194E-15
23,64,14,6.507565683092832,4.440892098500626E-14,6.824198655479489E-15
23,64,15,6.5075656830928335,4.618527782440651E-14,7.097166601698668E-15
23,64,16,6.507565683092841,5.3290705182007514E-14,8.189038386575387E-15
23,64,17,6.5075656830928414,5.417888360170764E-14,8.325522359684977E-15
23,64,18,6.507565683092846,5.861977570020827E-14,9.007942225232925E-15
23,64,19,6.5075656830928486,6.128431095930864E-14,9.417394144561695E-15
23,64,20,6.50756568309285,6.306066779870889E-14,9.690362090780875E-15
23,64,21,6.50756568309285,6.306066779870889E-14,9.690362090780875E-15
23,64,22,6.507565683092851,6.394884621840902E-14,9.826846063890464E-15
23,64,23,6.507565683092851,6.394884621840902E-14,9.826846063890464E-15
23,64,24,6.507565683092851,6.394884621840902E-14,9.826846063890464E-15
23,64,25,6.507565683092853,6.572520305780927E-14,1.0099814010109643E-14
23,64,26,6.507565683092856,6.838973831690964E-14,1.0509265929438413E-14
23,64,27,6.507565683092859,7.194245199571014E-14,1.1055201821876773E-14
23,64,28,6.50756568309286,7.283063041541027E-14,1.1191685794986362E-14
23,64,29,6.507565683092861,7.37188088351104E-14,1.1328169768095952E-14
23,64,30,6.507565683092862,7.460698725481052E-14,1.1464653741205541E-14
23,64,31,6.507565683092863,7.549516567451064E-14,1.1601137714315132E-14
23,64,32,6.507565683092863,7.549516567451064E-14,1.1601137714315132E-14
23,64,33,6.5075656830928645,7.72715225139109E-14,1.1874105660534311E-14
23,64,34,6.507565683092865,7.815970093361102E-14,1.20105896336439E-14
23,64,35,6.507565683092866,7.904787935331115E-14,1.2147073606753491E-14
23,64,36,6.507565683092866,7.904787935331115E-14,1.2147073606753491E-14
23,64,37,6.507565683092871,8.348877145181177E-14,1.2829493472301439E-14
23,64,38,6.507565683092872,8.43769498715119E-14,1.296597744541103E-14
23,64,39,6.507565683092872,8.43769498715119E-14,1.296597744541103E-14
23,64,40,6.507565683092874,8.704148513061227E-14,1.3375429364739798E-14
23,64,41,6.50756568309288,9.237055564881302E-14,1.4194333203397337E-14
23,64,42,6.507565683092886,9.85878045867139E-14,1.5149721015164466E-14
23,64,43,6.50756568309289,1.0302869668521453E-13,1.5832140880712414E-14
23,64,44,6.50756568309289,1.0302869668521453E-13,1.5832140880712414E-14
23,64,45,6.507565683094051,1.2638778912332782E-12,1.9421669373494625E-13
23,64,46,6.507666053314436,1.0037022164866016E-4,1.5423620219374903E-5
23,64,47,6.508147473416986,5.817903241984723E-4,8.940214398603972E-5
23,64,48,6.508942282529751,0.0013765994369636658,2.1153830848610395E-4
23,64,49,6.50894228252977,0.0013765994369823176,2.1153830848897012E-4
23,128,0,5.304913579946909,0.0,0.0
23,128,1,5.3049135799469145,5.329070518200751E-15,1.0045536911939824E-15
23,128,2,5.304913579946923,1.4210854715202004E-14,2.6788098431839533E-15
23,128,3,5.304913579946928,1.865174681370263E-14,3.5159379191789387E-15
23,128,4,5.304913579946929,1.9539925233402755E-14,3.683363534377936E-15
23,128,5,5.304913579946929,1.9539925233402755E-14,3.683363534377936E-15
23,128,6,5.304913579946929,1.9539925233402755E-14,3.683363534377936E-15
23,128,7,5.30491357994693,2.042810365310288E-14,3.850789149576933E-15
23,128,8,5.304913579946932,2.3092638912203256E-14,4.353065995173924E-15
23,128,9,5.304913579946932,2.3092638912203256E-14,4.353065995173924E-15
23,128,10,5.304913579946932,2.3092638912203256E-14,4.353065995173924E-15
23,128,11,5.304913579946933,2.398081733190338E-14,4.520491610372921E-15
23,128,12,5.304913579946935,2.5757174171303632E-14,4.855342840770915E-15
23,128,13,5.304913579946935,2.5757174171303632E-14,4.855342840770915E-15
23,128,14,5.3049135799469385,2.930988785010413E-14,5.5250453015669035E-15
23,128,15,5.3049135799469385,2.930988785010413E-14,5.5250453015669035E-15
23,128,16,5.30491357994694,3.108624468950438E-14,5.859896531964897E-15
23,128,17,5.304913579946946,3.6415315207705135E-14,6.8644502231588804E-15
23,128,18,5.304913579946947,3.8191672047105385E-14,7.199301453556874E-15
23,128,19,5.304913579946949,3.9968028886505635E-14,7.534152683954868E-15
23,128,20,5.304913579946951,4.1744385725905886E-14,7.869003914352863E-15
23,128,21,5.304913579946958,4.884981308350689E-14,9.208408835944839E-15
23,128,22,5.30491357994697,6.128431095930864E-14,1.1552367448730799E-14
23,128,23,5.304913579946973,6.394884621840902E-14,1.205464429432779E-14
23,128,24,5.3049135799469775,6.838973831690964E-14,1.2891772370322775E-14
23,128,25,5.304913579946982,7.283063041541027E-14,1.3728900446317761E-14
23,128,26,5.304913579946983,7.37188088351104E-14,1.3896326061516757E-14
23,128,27,5.3049135799469855,7.638334409421077E-14,1.439860290711375E-14
23,128,28,5.3049135799469855,7.638334409421077E-14,1.439860290711375E-14
23,128,29,5.304913579946986,7.72715225139109E-14,1.4566028522312745E-14
23,128,30,5.304913579946987,7.815970093361102E-14,1.4733454137511744E-14
23,128,31,5.304913579946992,8.260059303211165E-14,1.5570582213506728E-14
23,128,32,5.304913579946993,8.348877145181177E-14,1.5738007828705727E-14
23,128,33,5.304913579946994,8.526512829121202E-14,1.607285905910372E-14
23,128,34,5.304913579946994,8.526512829121202E-14,1.607285905910372E-14
23,128,35,5.304913579946994,8.526512829121202E-14,1.607285905910372E-14
23,128,36,5.304913579946999,8.970602038971265E-14,1.6909987135098706E-14
23,128,37,5.304913579947001,9.14823772291129E-14,1.7244838365496698E-14
23,128,38,5.3049135799470015,9.237055564881302E-14,1.7412263980695698E-14
23,128,39,5.304913579947002,9.325873406851315E-14,1.7579689595894694E-14
23,128,40,5.304913579947007,9.769962616701378E-14,1.8416817671889677E-14
23,128,41,5.304913579947009,9.947598300641403E-14,1.8751668902287673E-14
23,128,42,5.304913579947012,1.0302869668521453E-13,1.942137136308366E-14
23,128,43,5.304913579947017,1.0746958878371515E-13,2.0258499439078647E-14
23,128,44,5.30491357994703,1.2079226507921703E-13,2.2769883667063602E-14
23,128,45,5.3049135799470335,1.2434497875801753E-13,2.343958612785959E-14
23,128,46,5.30491357994704,1.305622276959184E-13,2.4611565434252572E-14
23,128,47,5.304913579947135,2.255973186038318E-13,4.252610626054526E-14
23,128,48,5.3060205780546585,0.0011069981077493907,2.0867410770534538E-4
23,128,49,5.306020578054699,0.0011069981077902469,2.0867410771304695E-4
23,256,0,4.455564729630561,0.0,0.0
23,256,1,4.455564729630563,1.7763568394002505E-15,3.9868275901976163E-16
23,256,2,4.4555647296305745,1.3322676295501878E-14,2.9901206926482124E-15
23,256,3,4.455564729630577,1.5987211554602254E-14,3.588144831177855E-15
23,256,4,4.455564729630581,1.9539925233402755E-14,4.385510349217378E-15
23,256,5,4.455564729630582,2.042810365310288E-14,4.584851728727259E-15
23,256,6,4.455564729630585,2.398081733190338E-14,5.3822172467667824E-15
23,256,7,4.455564729630588,2.6645352591003757E-14,5.980241385296425E-15
23,256,8,4.455564729630596,3.4638958368304884E-14,7.774313800885352E-15
23,256,9,4.455564729630602,4.085620730620576E-14,9.169703457454518E-15
23,256,10,4.4555647296306145,5.3290705182007514E-14,1.196048277059285E-14
23,256,11,4.455564729630616,5.5067062021407764E-14,1.2359165529612612E-14
23,256,12,4.455564729630619,5.773159728050814E-14,1.2957189668142253E-14
23,256,13,4.4555647296306224,6.128431095930864E-14,1.3754555186181776E-14
23,256,14,4.455564729630625,6.394884621840902E-14,1.435257932471142E-14
23,256,15,4.45556472963063,6.927791673660977E-14,1.5548627601770704E-14
23,256,16,4.455564729630631,7.016609515630989E-14,1.5747968981280585E-14
23,256,17,4.455564729630632,7.105427357601002E-14,1.5947310360790466E-14
23,256,18,4.455564729630632,7.105427357601002E-14,1.5947310360790466E-14
23,256,19,4.4555647296306375,7.638334409421077E-14,1.714335863784975E-14
23,256,20,4.4555647296306375,7.638334409421077E-14,1.714335863784975E-14
23,256,21,4.455564729630642,8.08242361927114E-14,1.8140065535399155E-14
23,256,22,4.455564729630645,8.348877145181177E-14,1.8738089673928798E-14
23,256,23,4.4555647296306455,8.43769498715119E-14,1.893743105343868E-14
23,256,24,4.4555647296306455,8.43769498715119E-14,1.893743105343868E-14
23,256,25,4.455564729630649,8.79296635503124E-14,1.97347965714782E-14
23,256,26,4.4555647296306535,9.237055564881302E-14,2.0731503469027605E-14
23,256,27,4.455564729630654,9.325873406851315E-14,2.0930844848537486E-14
23,256,28,4.455564729630657,9.592326932761353E-14,2.152886898706713E-14
23,256,29,4.45556472963066,9.85878045867139E-14,2.2126893125596773E-14
23,256,30,4.455564729630663,1.021405182655144E-13,2.2924258643636294E-14
23,256,31,4.455564729630668,1.0658141036401503E-13,2.39209655411857E-14
23,256,32,4.455564729630669,1.0746958878371515E-13,2.412030692069558E-14
23,256,33,4.4555647296306695,1.0835776720341528E-13,2.431964830020546E-14
23,256,34,4.455564729630671,1.1013412404281553E-13,2.4718331059225223E-14
23,256,35,4.455564729630672,1.1102230246251565E-13,2.49176724387351E-14
23,256,36,4.455564729630675,1.1368683772161603E-13,2.5515696577264745E-14
23,256,37,4.455564729630679,1.1812772982011666E-13,2.651240347481415E-14
23,256,38,4.455564729630679,1.1812772982011666E-13,2.651240347481415E-14
23,256,39,4.45556472963068,1.1901590823981678E-13,2.671174485432403E-14
23,256,40,4.455564729630682,1.2079226507921703E-13,2.7110427613343793E-14
23,256,41,4.455564729630683,1.2168044349891716E-13,2.7309768992853674E-14
23,256,42,4.455564729630687,1.2612133559741778E-13,2.8306475890403076E-14
23,256,43,4.455564729630696,1.3500311979441904E-13,3.0299889685501884E-14
23,256,44,4.455564729630697,1.3589129821411916E-13,3.0499231065011765E-14
23,256,45,4.455564729630708,1.4654943925052066E-13,3.289132761913034E-14
23,256,46,4.455564729630747,1.8562928971732617E-13,4.166234831756509E-14
23,256,47,4.455564729630751,1.900701818158268E-13,4.26590552151145E-14
23,256,48,4.4555647296307574,1.9628743075372768E-13,4.4054444871683665E-14
23,256,49,4.455564729630797,2.362554596402333E-13,5.30248069496283E-14
23,512,0,3.8329419587406317,0.0,0.0
23,512,1,3.832941958740671,3.907985046680551E-14,1.019578456639238E-14
23,512,2,3.8329420251331348,6.639250305084943E-8,1.7321551895521957E-8
23,512,3,3.8329420251331787,6.63925470156812E-8,1.7321563365779592E-8
23,512,4,3.8329420251332476,6.639261584950873E-8,1.7321581324263773E-8
23,512,5,3.832942842798321,8.840576892765739E-7,2.306472935914333E-7
23,512,6,3.832942842798377,8.840577452318144E-7,2.3064730818994303E-7
23,512,7,3.8329428427983947,8.840577629953827E-7,2.3064731282439055E-7
23,512,8,3.832942842798397,8.840577652158288E-7,2.306473134036965E-7
23,512,9,3.832945486467625,3.5277269931910382E-6,9.203705746564771E-7
23,512,10,3.8329454864676507,3.5277270189482124E-6,9.20370581376426E-7
23,512,11,3.8329454864676786,3.5277270469258326E-6,9.203705886756809E-7
23,512,12,3.8329454864676995,3.5277270677980255E-6,9.203705941211568E-7
23,512,13,3.832945486467772,3.5277271401845667E-6,9.203706130065304E-7
23,512,14,3.832948006208432,6.0474678003075155E-6,1.577761381571898E-6
23,512,15,3.832948006208435,6.04746780341614E-6,1.5777613823829263E-6
23,512,16,3.832948006208474,6.0474678424959905E-6,1.5777613925787108E-6
23,512,17,3.832948006208475,6.047467843384169E-6,1.5777613928104332E-6
23,512,18,3.83294834489537,6.38615473835813E-6,1.6661235174185608E-6
23,512,19,3.8329483448953807,6.386154749016271E-6,1.6661235201992294E-6
23,512,20,3.8329483448953936,6.386154761894858E-6,1.6661235235592039E-6
23,512,21,3.8329483448954074,6.386154775661623E-6,1.6661235271509007E-6
23,512,22,3.8329494524192773,7.493678645609236E-6,1.9550722985827297E-6
23,512,23,3.8329494524192986,7.4936786669255184E-6,1.9550723041440664E-6
23,512,24,3.83294945241931,7.493678678471838E-6,1.9550723071564573E-6
23,512,25,3.8329494524193333,7.493678701564477E-6,1.955072313181239E-6
23,512,26,3.83294945241934,7.493678708225815E-6,1.9550723149191572E-6
23,512,27,3.832949452419359,7.493678727321651E-6,1.955072319901188E-6
23,512,28,3.8329556708395462,1.3712098914542281E-5,3.577434529962877E-6
23,512,29,3.832955670839556,1.3712098924312244E-5,3.577434532511823E-6
23,512,30,3.8329556708395676,1.3712098935858563E-5,3.577434535524214E-6
23,512,31,3.8329556708395813,1.3712098949625329E-5,3.577434539115911E-6
23,512,32,3.8329556708396035,1.371209897182979E-5,3.5774345449089703E-6
23,512,33,3.8329556708396377,1.3712099006024658E-5,3.5774345538302817E-6
23,512,34,3.8329589668576416,1.7008117009886803E-5,4.437353133172688E-6
23,512,35,3.8329589668576642,1.7008117032535353E-5,4.437353139081609E-6
23,512,36,3.8329589668576736,1.7008117041861226E-5,4.437353141514694E-6
23,512,37,3.8329645730103303,2.2614269698628675E-5,5.899977078196853E-6
23,512,38,3.8329656381684267,2.3679427795020302E-5,6.177872780207848E-6
23,512,39,3.83296565368674,2.3694946108321346E-5,6.181921449211472E-6
23,512,40,3.8330664076199104,1.2444887927864912E-4,3.2468239962480043E-5
23,512,41,3.833066407619993,1.244488793612497E-4,3.246823998403023E-5
23,512,42,3.8330664076200023,1.2444887937057558E-4,3.2468239986463314E-5
23,512,43,3.833077040091075,1.350813504434889E-4,3.524221130858758E-5
23,512,44,3.833077040091103,1.3508135047146652E-4,3.524221131588683E-5
23,512,45,3.833077040091112,1.350813504803483E-4,3.524221131820405E-5
23,512,46,3.833121126699091,1.79167958459292E-4,4.674423990447281E-5
23,512,47,3.8331382409366115,1.9628219597978003E-4,5.120927947582889E-5
23,512,48,3.8331382409366617,1.962821960299621E-4,5.120927948892121E-5
23,512,49,3.835041967222628,0.0021000084819964293,5.478842373826128E-4
23,1024,0,3.3415988420088603,0.0,0.0
23,1024,1,3.341598842008921,6.084022174945858E-14,1.8206919689044247E-14
23,1024,2,3.341598842010951,2.0907719999740948E-12,6.256801306278856E-13
23,1024,3,3.3415993507143225,5.08705462198833E-7,1.5223415085127806E-7
23,1024,4,3.341599350714363,5.08705502610951E-7,1.5223416294492546E-7
23,1024,5,3.3415993507144326,5.08705572332957E-7,1.5223418380978964E-7
23,1024,6,3.3415993507144477,5.087055874319901E-7,1.5223418832829523E-7
23,1024,7,3.3415993507144632,5.087056029751125E-7,1.5223419297969807E-7
23,1024,8,3.341599350714491,5.087056309527327E-7,1.522342013522232E-7
23,1024,9,3.341599350714569,5.087057086683444E-7,1.522342246092374E-7
23,1024,10,3.341599350714619,5.087057588504251E-7,1.522342396266237E-7
23,1024,11,3.3415993507147324,5.087058720931736E-7,1.5223427351541584E-7
23,1024,12,3.3415993507149895,5.087061292208261E-7,1.5223435046290852E-7
23,1024,13,3.341599731060921,8.890520608595409E-7,2.6605589207263187E-7
23,1024,14,3.3415997310609877,8.890521274729224E-7,2.6605591200721543E-7
23,1024,15,3.3416081548574614,9.312848601172874E-6,2.7869439275883556E-6
23,1024,16,3.3416081548574637,9.31284860339332E-6,2.7869439282528415E-6
23,1024,17,3.3416081548575285,9.312848668230345E-6,2.7869439476558362E-6
23,1024,18,3.341608154857548,9.31284868777027E-6,2.7869439535033142E-6
23,1024,19,3.3416081548575507,9.312848690434805E-6,2.7869439543006975E-6
23,1024,20,3.341608154857575,9.312848714859712E-6,2.786943961610045E-6
23,1024,21,3.3416081548576466,9.312848786358074E-6,2.786943983006498E-6
23,1024,22,3.3416081548576564,9.312848796128037E-6,2.7869439859302367E-6
23,1024,23,3.3416111977208947,1.2355712034395339E-5,3.6975449832773724E-6
23,1024,24,3.3416111977210066,1.235571214630582E-5,3.697545016767473E-6
23,1024,25,3.341611197721022,1.2355712161848942E-5,3.697545021418876E-6
23,1024,26,3.341617443119438,1.8601110577609603E-5,5.566530112401889E-6
23,1024,27,3.341617443119462,1.860111060159042E-5,5.566530119578339E-6
23,1024,28,3.341617443119469,1.8601110608695848E-5,5.5665301217046944E-6
23,1024,29,3.341617443119472,1.8601110611804472E-5,5.5665301226349755E-6
23,1024,30,3.3416174431194876,1.8601110627347595E-5,5.566530127286378E-6
23,1024,31,3.3416174431194983,1.8601110638005736E-5,5.566530130475911E-6
23,1024,32,3.341617443119522,1.8601110661542464E-5,5.5665301375194645E-6
23,1024,33,3.3416174431195347,1.860111067442105E-5,5.566530141373484E-6
23,1024,34,3.341617443119537,1.8601110676641497E-5,5.56653014203797E-6
23,1024,35,3.3416199504415585,2.1108432698202506E-5,6.316866175807268E-6
23,1024,36,3.3416199504415607,2.1108432700422952E-5,6.316866176471755E-6
23,1024,37,3.3416199504417006,2.1108432840311053E-5,6.31686621833438E-6
23,1024,38,3.3416321080743754,3.326606551512512E-5,9.955134379663193E-6
23,1024,39,3.3416406115342228,4.176952536250056E-5,1.2499862292683248E-5
23,1024,40,3.3416406115342414,4.1769525381152306E-5,1.2499862298264932E-5
23,1024,41,3.341640611534258,4.176952539758361E-5,1.249986230318213E-5
23,1024,42,3.3416474924753468,4.865046648649951E-5,1.4559038588022864E-5
23,1024,43,3.341647492475427,4.865046656687966E-5,1.4559038612077261E-5
23,1024,44,3.3416747142779966,7.587226913630118E-5,2.2705379288044416E-5
23,1024,45,3.3418207958150883,2.2195380622802574E-4,6.642143977240379E-5
23,1024,46,3.341821919660003,2.2307765114293332E-4,6.675775929130569E-5
23,1024,47,3.341821919660008,2.230776511478183E-4,6.675775929276756E-5
23,1024,48,3.3418659485630315,2.671065541712814E-4,7.993375829957662E-5
23,1024,49,3.3443802919700265,0.002781449961166249,8.323709974396963E-4


==> static-results-v2/static-23-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,2.348133594482126E-9
6,2.378792777689313E-9
7,2.173178067069156E-9
8,3.8418379633775274E-7
16,5.393602626651958E-8
32,2.3352004895242648E-6
64,5.639233572241709E-7
128,1.6036715984433736E-7
256,2.692613852596717E-7
512,6.297792482846502E-8
1024,4.571290627611786E-6


==> static-results-v2/static-23-distributions.csv <==
n,lambda,attempt,distance,probability
23,1,0,1,1.0
23,1,0,2,0.0
23,1,0,3,0.0
23,1,0,4,0.0
23,1,0,5,0.0
23,1,0,6,0.0
23,1,0,7,0.0
23,1,0,8,0.0
23,1,0,9,0.0
23,1,0,10,0.0
23,1,0,11,0.0
23,1,0,12,0.0
23,1,0,13,0.0
23,1,0,14,0.0
23,1,0,15,0.0
23,1,0,16,0.0
23,1,0,17,0.0
23,1,0,18,0.0
23,1,0,19,0.0
23,1,0,20,0.0
23,1,0,21,0.0
23,1,0,22,0.0
23,1,0,23,0.0
23,1,1,1,1.0
23,1,1,2,0.0
23,1,1,3,0.0
23,1,1,4,0.0
23,1,1,5,0.0
23,1,1,6,0.0
23,1,1,7,0.0
23,1,1,8,0.0
23,1,1,9,0.0
23,1,1,10,0.0
23,1,1,11,0.0
23,1,1,12,0.0
23,1,1,13,0.0
23,1,1,14,0.0
23,1,1,15,0.0
23,1,1,16,0.0
23,1,1,17,0.0
23,1,1,18,0.0
23,1,1,19,0.0
23,1,1,20,0.0
23,1,1,21,0.0
23,1,1,22,0.0
23,1,1,23,0.0
23,1,2,1,1.0
23,1,2,2,0.0
23,1,2,3,0.0
23,1,2,4,0.0
23,1,2,5,0.0
23,1,2,6,0.0
23,1,2,7,0.0
23,1,2,8,0.0
23,1,2,9,0.0
23,1,2,10,0.0
23,1,2,11,0.0
23,1,2,12,0.0
23,1,2,13,0.0
23,1,2,14,0.0
23,1,2,15,0.0
23,1,2,16,0.0
23,1,2,17,0.0
23,1,2,18,0.0
23,1,2,19,0.0
23,1,2,20,0.0
23,1,2,21,0.0
23,1,2,22,0.0
23,1,2,23,0.0
23,1,3,1,1.0
23,1,3,2,0.0
23,1,3,3,0.0
23,1,3,4,0.0
23,1,3,5,0.0
23,1,3,6,0.0
23,1,3,7,0.0
23,1,3,8,0.0
23,1,3,9,0.0
23,1,3,10,0.0
23,1,3,11,0.0
23,1,3,12,0.0
23,1,3,13,0.0
23,1,3,14,0.0
23,1,3,15,0.0
23,1,3,16,0.0
23,1,3,17,0.0
23,1,3,18,0.0
23,1,3,19,0.0
23,1,3,20,0.0
23,1,3,21,0.0
23,1,3,22,0.0
23,1,3,23,0.0
23,1,4,1,1.0
23,1,4,2,0.0
23,1,4,3,0.0
23,1,4,4,0.0
23,1,4,5,0.0
23,1,4,6,0.0
23,1,4,7,0.0
23,1,4,8,0.0
23,1,4,9,0.0
23,1,4,10,0.0
23,1,4,11,0.0
23,1,4,12,0.0
23,1,4,13,0.0
23,1,4,14,0.0
23,1,4,15,0.0
23,1,4,16,0.0
23,1,4,17,0.0
23,1,4,18,0.0
23,1,4,19,0.0
23,1,4,20,0.0
23,1,4,21,0.0
23,1,4,22,0.0
23,1,4,23,0.0
23,1,5,1,1.0
23,1,5,2,0.0
23,1,5,3,0.0
23,1,5,4,0.0
23,1,5,5,0.0
23,1,5,6,0.0
23,1,5,7,0.0
23,1,5,8,0.0
23,1,5,9,0.0
23,1,5,10,0.0
23,1,5,11,0.0
23,1,5,12,0.0
23,1,5,13,0.0
23,1,5,14,0.0
23,1,5,15,0.0
23,1,5,16,0.0
23,1,5,17,0.0
23,1,5,18,0.0
23,1,5,19,0.0
23,1,5,20,0.0
23,1,5,21,0.0
23,1,5,22,0.0
23,1,5,23,0.0
23,1,6,1,1.0
23,1,6,2,0.0
23,1,6,3,0.0
23,1,6,4,0.0
23,1,6,5,0.0
23,1,6,6,0.0
23,1,6,7,0.0
23,1,6,8,0.0
23,1,6,9,0.0
23,1,6,10,0.0
23,1,6,11,0.0
23,1,6,12,0.0
23,1,6,13,0.0
23,1,6,14,0.0
23,1,6,15,0.0
23,1,6,16,0.0
23,1,6,17,0.0
23,1,6,18,0.0
23,1,6,19,0.0
23,1,6,20,0.0
23,1,6,21,0.0
23,1,6,22,0.0
23,1,6,23,0.0
23,1,7,1,1.0
23,1,7,2,0.0
23,1,7,3,0.0
23,1,7,4,0.0
23,1,7,5,0.0
23,1,7,6,0.0
23,1,7,7,0.0
23,1,7,8,0.0
23,1,7,9,0.0
23,1,7,10,0.0
23,1,7,11,0.0
23,1,7,12,0.0
23,1,7,13,0.0
23,1,7,14,0.0
23,1,7,15,0.0
23,1,7,16,0.0
23,1,7,17,0.0
23,1,7,18,0.0
23,1,7,19,0.0
23,1,7,20,0.0
23,1,7,21,0.0
23,1,7,22,0.0
23,1,7,23,0.0
23,1,8,1,1.0
23,1,8,2,0.0
23,1,8,3,0.0
23,1,8,4,0.0
23,1,8,5,0.0
23,1,8,6,0.0
23,1,8,7,0.0
23,1,8,8,0.0
23,1,8,9,0.0
23,1,8,10,0.0
23,1,8,11,0.0
23,1,8,12,0.0
23,1,8,13,0.0
23,1,8,14,0.0
23,1,8,15,0.0
23,1,8,16,0.0
23,1,8,17,0.0
23,1,8,18,0.0
23,1,8,19,0.0
23,1,8,20,0.0
23,1,8,21,0.0
23,1,8,22,0.0
23,1,8,23,0.0
23,1,9,1,1.0
23,1,9,2,0.0
23,1,9,3,0.0
23,1,9,4,0.0
23,1,9,5,0.0
23,1,9,6,0.0
23,1,9,7,0.0
23,1,9,8,0.0
23,1,9,9,0.0
23,1,9,10,0.0
23,1,9,11,0.0
23,1,9,12,0.0
23,1,9,13,0.0
23,1,9,14,0.0
23,1,9,15,0.0
23,1,9,16,0.0
23,1,9,17,0.0
23,1,9,18,0.0
23,1,9,19,0.0
23,1,9,20,0.0
23,1,9,21,0.0
23,1,9,22,0.0
23,1,9,23,0.0
23,1,10,1,1.0
23,1,10,2,0.0
23,1,10,3,0.0
23,1,10,4,0.0
23,1,10,5,0.0
23,1,10,6,0.0
23,1,10,7,0.0
23,1,10,8,0.0
23,1,10,9,0.0
23,1,10,10,0.0
23,1,10,11,0.0
23,1,10,12,0.0
23,1,10,13,0.0
23,1,10,14,0.0
23,1,10,15,0.0
23,1,10,16,0.0
23,1,10,17,0.0
23,1,10,18,0.0
23,1,10,19,0.0
23,1,10,20,0.0
23,1,10,21,0.0
23,1,10,22,0.0
23,1,10,23,0.0
23,1,11,1,1.0
23,1,11,2,0.0
23,1,11,3,0.0
23,1,11,4,0.0
23,1,11,5,0.0
23,1,11,6,0.0
23,1,11,7,0.0
23,1,11,8,0.0
23,1,11,9,0.0
23,1,11,10,0.0
23,1,11,11,0.0
23,1,11,12,0.0
23,1,11,13,0.0
23,1,11,14,0.0
23,1,11,15,0.0
23,1,11,16,0.0
23,1,11,17,0.0
23,1,11,18,0.0
23,1,11,19,0.0
23,1,11,20,0.0
23,1,11,21,0.0
23,1,11,22,0.0
23,1,11,23,0.0
23,1,12,1,1.0
23,1,12,2,0.0
23,1,12,3,0.0
23,1,12,4,0.0
23,1,12,5,0.0
23,1,12,6,0.0
23,1,12,7,0.0
23,1,12,8,0.0
23,1,12,9,0.0
23,1,12,10,0.0
23,1,12,11,0.0
23,1,12,12,0.0
23,1,12,13,0.0
23,1,12,14,0.0
23,1,12,15,0.0
23,1,12,16,0.0
23,1,12,17,0.0
23,1,12,18,0.0
23,1,12,19,0.0
23,1,12,20,0.0
23,1,12,21,0.0
23,1,12,22,0.0
23,1,12,23,0.0
23,1,13,1,1.0
23,1,13,2,0.0
23,1,13,3,0.0
23,1,13,4,0.0
23,1,13,5,0.0
23,1,13,6,0.0
23,1,13,7,0.0
23,1,13,8,0.0
23,1,13,9,0.0
23,1,13,10,0.0
23,1,13,11,0.0
23,1,13,12,0.0
23,1,13,13,0.0
23,1,13,14,0.0
23,1,13,15,0.0
23,1,13,16,0.0
23,1,13,17,0.0
23,1,13,18,0.0
23,1,13,19,0.0
23,1,13,20,0.0
23,1,13,21,0.0
23,1,13,22,0.0
23,1,13,23,0.0
23,1,14,1,1.0
23,1,14,2,0.0
23,1,14,3,0.0
23,1,14,4,0.0
23,1,14,5,0.0
23,1,14,6,0.0
23,1,14,7,0.0
23,1,14,8,0.0
23,1,14,9,0.0
23,1,14,10,0.0
23,1,14,11,0.0
23,1,14,12,0.0
23,1,14,13,0.0
23,1,14,14,0.0
23,1,14,15,0.0
23,1,14,16,0.0
23,1,14,17,0.0
23,1,14,18,0.0
23,1,14,19,0.0
23,1,14,20,0.0
23,1,14,21,0.0
23,1,14,22,0.0
23,1,14,23,0.0
23,1,15,1,1.0
23,1,15,2,0.0
23,1,15,3,0.0
23,1,15,4,0.0
23,1,15,5,0.0
23,1,15,6,0.0
23,1,15,7,0.0
23,1,15,8,0.0
23,1,15,9,0.0
23,1,15,10,0.0
23,1,15,11,0.0
23,1,15,12,0.0
23,1,15,13,0.0
23,1,15,14,0.0
23,1,15,15,0.0
23,1,15,16,0.0
23,1,15,17,0.0
23,1,15,18,0.0
23,1,15,19,0.0
23,1,15,20,0.0
23,1,15,21,0.0
23,1,15,22,0.0
23,1,15,23,0.0
23,1,16,1,1.0
23,1,16,2,0.0
23,1,16,3,0.0
23,1,16,4,0.0
23,1,16,5,0.0
23,1,16,6,0.0
23,1,16,7,0.0
23,1,16,8,0.0
23,1,16,9,0.0
23,1,16,10,0.0
23,1,16,11,0.0
23,1,16,12,0.0
23,1,16,13,0.0
23,1,16,14,0.0
23,1,16,15,0.0
23,1,16,16,0.0
23,1,16,17,0.0
23,1,16,18,0.0
23,1,16,19,0.0
23,1,16,20,0.0
23,1,16,21,0.0
23,1,16,22,0.0
23,1,16,23,0.0
23,1,17,1,1.0
23,1,17,2,0.0
23,1,17,3,0.0
23,1,17,4,0.0
23,1,17,5,0.0
23,1,17,6,0.0
23,1,17,7,0.0
23,1,17,8,0.0
23,1,17,9,0.0
23,1,17,10,0.0
23,1,17,11,0.0
23,1,17,12,0.0
23,1,17,13,0.0
23,1,17,14,0.0
23,1,17,15,0.0
23,1,17,16,0.0
23,1,17,17,0.0
23,1,17,18,0.0
23,1,17,19,0.0
23,1,17,20,0.0
23,1,17,21,0.0
23,1,17,22,0.0
23,1,17,23,0.0
23,1,18,1,1.0
23,1,18,2,0.0
23,1,18,3,0.0
23,1,18,4,0.0
23,1,18,5,0.0
23,1,18,6,0.0
23,1,18,7,0.0
23,1,18,8,0.0
23,1,18,9,0.0
23,1,18,10,0.0
23,1,18,11,0.0
23,1,18,12,0.0
23,1,18,13,0.0
23,1,18,14,0.0
23,1,18,15,0.0
23,1,18,16,0.0
23,1,18,17,0.0
23,1,18,18,0.0
23,1,18,19,0.0
23,1,18,20,0.0
23,1,18,21,0.0
23,1,18,22,0.0
23,1,18,23,0.0
23,1,19,1,1.0
23,1,19,2,0.0
23,1,19,3,0.0
23,1,19,4,0.0
23,1,19,5,0.0
23,1,19,6,0.0
23,1,19,7,0.0
23,1,19,8,0.0
23,1,19,9,0.0
23,1,19,10,0.0
23,1,19,11,0.0
23,1,19,12,0.0
23,1,19,13,0.0
23,1,19,14,0.0
23,1,19,15,0.0
23,1,19,16,0.0
23,1,19,17,0.0
23,1,19,18,0.0
23,1,19,19,0.0
23,1,19,20,0.0
23,1,19,21,0.0
23,1,19,22,0.0
23,1,19,23,0.0
23,1,20,1,1.0
23,1,20,2,0.0
23,1,20,3,0.0
23,1,20,4,0.0
23,1,20,5,0.0
23,1,20,6,0.0
23,1,20,7,0.0
23,1,20,8,0.0
23,1,20,9,0.0
23,1,20,10,0.0
23,1,20,11,0.0
23,1,20,12,0.0
23,1,20,13,0.0
23,1,20,14,0.0
23,1,20,15,0.0
23,1,20,16,0.0
23,1,20,17,0.0
23,1,20,18,0.0
23,1,20,19,0.0
23,1,20,20,0.0
23,1,20,21,0.0
23,1,20,22,0.0
23,1,20,23,0.0
23,1,21,1,1.0
23,1,21,2,0.0
23,1,21,3,0.0
23,1,21,4,0.0
23,1,21,5,0.0
23,1,21,6,0.0
23,1,21,7,0.0
23,1,21,8,0.0
23,1,21,9,0.0
23,1,21,10,0.0
23,1,21,11,0.0
23,1,21,12,0.0
23,1,21,13,0.0
23,1,21,14,0.0
23,1,21,15,0.0
23,1,21,16,0.0
23,1,21,17,0.0
23,1,21,18,0.0
23,1,21,19,0.0
23,1,21,20,0.0
23,1,21,21,0.0
23,1,21,22,0.0
23,1,21,23,0.0
23,1,22,1,1.0
23,1,22,2,0.0
23,1,22,3,0.0
23,1,22,4,0.0
23,1,22,5,0.0
23,1,22,6,0.0
23,1,22,7,0.0
23,1,22,8,0.0
23,1,22,9,0.0
23,1,22,10,0.0
23,1,22,11,0.0
23,1,22,12,0.0
23,1,22,13,0.0
23,1,22,14,0.0
23,1,22,15,0.0
23,1,22,16,0.0
23,1,22,17,0.0
23,1,22,18,0.0
23,1,22,19,0.0
23,1,22,20,0.0
23,1,22,21,0.0
23,1,22,22,0.0
23,1,22,23,0.0
23,1,23,1,1.0
23,1,23,2,0.0
23,1,23,3,0.0
23,1,23,4,0.0
23,1,23,5,0.0
23,1,23,6,0.0
23,1,23,7,0.0
23,1,23,8,0.0
23,1,23,9,0.0
23,1,23,10,0.0
23,1,23,11,0.0
23,1,23,12,0.0
23,1,23,13,0.0
23,1,23,14,0.0
23,1,23,15,0.0
23,1,23,16,0.0
23,1,23,17,0.0
23,1,23,18,0.0
23,1,23,19,0.0
23,1,23,20,0.0
23,1,23,21,0.0
23,1,23,22,0.0
23,1,23,23,0.0
23,1,24,1,1.0
23,1,24,2,0.0
23,1,24,3,0.0
23,1,24,4,0.0
23,1,24,5,0.0
23,1,24,6,0.0
23,1,24,7,0.0
23,1,24,8,0.0
23,1,24,9,0.0
23,1,24,10,0.0
23,1,24,11,0.0
23,1,24,12,0.0
23,1,24,13,0.0
23,1,24,14,0.0
23,1,24,15,0.0
23,1,24,16,0.0
23,1,24,17,0.0
23,1,24,18,0.0
23,1,24,19,0.0
23,1,24,20,0.0
23,1,24,21,0.0
23,1,24,22,0.0
23,1,24,23,0.0
23,1,25,1,1.0
23,1,25,2,0.0
23,1,25,3,0.0
23,1,25,4,0.0
23,1,25,5,0.0
23,1,25,6,0.0
23,1,25,7,0.0
23,1,25,8,0.0
23,1,25,9,0.0
23,1,25,10,0.0
23,1,25,11,0.0
23,1,25,12,0.0
23,1,25,13,0.0
23,1,25,14,0.0
23,1,25,15,0.0
23,1,25,16,0.0
23,1,25,17,0.0
23,1,25,18,0.0
23,1,25,19,0.0
23,1,25,20,0.0
23,1,25,21,0.0
23,1,25,22,0.0
23,1,25,23,0.0
23,1,26,1,1.0
23,1,26,2,0.0
23,1,26,3,0.0
23,1,26,4,0.0
23,1,26,5,0.0
23,1,26,6,0.0
23,1,26,7,0.0
23,1,26,8,0.0
23,1,26,9,0.0
23,1,26,10,0.0
23,1,26,11,0.0
23,1,26,12,0.0
23,1,26,13,0.0
23,1,26,14,0.0
23,1,26,15,0.0
23,1,26,16,0.0
23,1,26,17,0.0
23,1,26,18,0.0
23,1,26,19,0.0
23,1,26,20,0.0
23,1,26,21,0.0
23,1,26,22,0.0
23,1,26,23,0.0
23,1,27,1,1.0
23,1,27,2,0.0
23,1,27,3,0.0
23,1,27,4,0.0
23,1,27,5,0.0
23,1,27,6,0.0
23,1,27,7,0.0
23,1,27,8,0.0
23,1,27,9,0.0
23,1,27,10,0.0
23,1,27,11,0.0
23,1,27,12,0.0
23,1,27,13,0.0
23,1,27,14,0.0
23,1,27,15,0.0
23,1,27,16,0.0
23,1,27,17,0.0
23,1,27,18,0.0
23,1,27,19,0.0
23,1,27,20,0.0
23,1,27,21,0.0
23,1,27,22,0.0
23,1,27,23,0.0
23,1,28,1,1.0
23,1,28,2,0.0
23,1,28,3,0.0
23,1,28,4,0.0
23,1,28,5,0.0
23,1,28,6,0.0
23,1,28,7,0.0
23,1,28,8,0.0
23,1,28,9,0.0
23,1,28,10,0.0
23,1,28,11,0.0
23,1,28,12,0.0
23,1,28,13,0.0
23,1,28,14,0.0
23,1,28,15,0.0
23,1,28,16,0.0
23,1,28,17,0.0
23,1,28,18,0.0
23,1,28,19,0.0
23,1,28,20,0.0
23,1,28,21,0.0
23,1,28,22,0.0
23,1,28,23,0.0
23,1,29,1,1.0
23,1,29,2,0.0
23,1,29,3,0.0
23,1,29,4,0.0
23,1,29,5,0.0
23,1,29,6,0.0
23,1,29,7,0.0
23,1,29,8,0.0
23,1,29,9,0.0
23,1,29,10,0.0
23,1,29,11,0.0
23,1,29,12,0.0
23,1,29,13,0.0
23,1,29,14,0.0
23,1,29,15,0.0
23,1,29,16,0.0
23,1,29,17,0.0
23,1,29,18,0.0
23,1,29,19,0.0
23,1,29,20,0.0
23,1,29,21,0.0
23,1,29,22,0.0
23,1,29,23,0.0
23,1,30,1,1.0
23,1,30,2,0.0
23,1,30,3,0.0
23,1,30,4,0.0
23,1,30,5,0.0
23,1,30,6,0.0
23,1,30,7,0.0
23,1,30,8,0.0
23,1,30,9,0.0
23,1,30,10,0.0
23,1,30,11,0.0
23,1,30,12,0.0
23,1,30,13,0.0
23,1,30,14,0.0
23,1,30,15,0.0
23,1,30,16,0.0
23,1,30,17,0.0
23,1,30,18,0.0
23,1,30,19,0.0
23,1,30,20,0.0
23,1,30,21,0.0
23,1,30,22,0.0
23,1,30,23,0.0
23,1,31,1,1.0
23,1,31,2,0.0
23,1,31,3,0.0
23,1,31,4,0.0
23,1,31,5,0.0
23,1,31,6,0.0
23,1,31,7,0.0
23,1,31,8,0.0
23,1,31,9,0.0
23,1,31,10,0.0
23,1,31,11,0.0
23,1,31,12,0.0
23,1,31,13,0.0
23,1,31,14,0.0
23,1,31,15,0.0
23,1,31,16,0.0
23,1,31,17,0.0
23,1,31,18,0.0
23,1,31,19,0.0
23,1,31,20,0.0
23,1,31,21,0.0
23,1,31,22,0.0
23,1,31,23,0.0
23,1,32,1,1.0
23,1,32,2,0.0
23,1,32,3,0.0
23,1,32,4,0.0
23,1,32,5,0.0
23,1,32,6,0.0
23,1,32,7,0.0
23,1,32,8,0.0
23,1,32,9,0.0
23,1,32,10,0.0
23,1,32,11,0.0
23,1,32,12,0.0
23,1,32,13,0.0
23,1,32,14,0.0
23,1,32,15,0.0
23,1,32,16,0.0
23,1,32,17,0.0
23,1,32,18,0.0
23,1,32,19,0.0
23,1,32,20,0.0
23,1,32,21,0.0
23,1,32,22,0.0
23,1,32,23,0.0
23,1,33,1,1.0
23,1,33,2,0.0
23,1,33,3,0.0
23,1,33,4,0.0
23,1,33,5,0.0
23,1,33,6,0.0
23,1,33,7,0.0
23,1,33,8,0.0
23,1,33,9,0.0
23,1,33,10,0.0
23,1,33,11,0.0
23,1,33,12,0.0
23,1,33,13,0.0
23,1,33,14,0.0
23,1,33,15,0.0
23,1,33,16,0.0
23,1,33,17,0.0
23,1,33,18,0.0
23,1,33,19,0.0
23,1,33,20,0.0
23,1,33,21,0.0
23,1,33,22,0.0
23,1,33,23,0.0
23,1,34,1,1.0
23,1,34,2,0.0
23,1,34,3,0.0
23,1,34,4,0.0
23,1,34,5,0.0
23,1,34,6,0.0
23,1,34,7,0.0
23,1,34,8,0.0
23,1,34,9,0.0
23,1,34,10,0.0
23,1,34,11,0.0
23,1,34,12,0.0
23,1,34,13,0.0
23,1,34,14,0.0
23,1,34,15,0.0
23,1,34,16,0.0
23,1,34,17,0.0
23,1,34,18,0.0
23,1,34,19,0.0
23,1,34,20,0.0
23,1,34,21,0.0
23,1,34,22,0.0
23,1,34,23,0.0
23,1,35,1,1.0
23,1,35,2,0.0
23,1,35,3,0.0
23,1,35,4,0.0
23,1,35,5,0.0
23,1,35,6,0.0
23,1,35,7,0.0
23,1,35,8,0.0
23,1,35,9,0.0
23,1,35,10,0.0
23,1,35,11,0.0
23,1,35,12,0.0
23,1,35,13,0.0
23,1,35,14,0.0
23,1,35,15,0.0
23,1,35,16,0.0
23,1,35,17,0.0
23,1,35,18,0.0
23,1,35,19,0.0
23,1,35,20,0.0
23,1,35,21,0.0
23,1,35,22,0.0
23,1,35,23,0.0
23,1,36,1,1.0
23,1,36,2,0.0
23,1,36,3,0.0
23,1,36,4,0.0
23,1,36,5,0.0
23,1,36,6,0.0
23,1,36,7,0.0
23,1,36,8,0.0
23,1,36,9,0.0
23,1,36,10,0.0
23,1,36,11,0.0
23,1,36,12,0.0
23,1,36,13,0.0
23,1,36,14,0.0
23,1,36,15,0.0
23,1,36,16,0.0
23,1,36,17,0.0
23,1,36,18,0.0
23,1,36,19,0.0
23,1,36,20,0.0
23,1,36,21,0.0
23,1,36,22,0.0
23,1,36,23,0.0
23,1,37,1,1.0
23,1,37,2,0.0
23,1,37,3,0.0
23,1,37,4,0.0
23,1,37,5,0.0
23,1,37,6,0.0
23,1,37,7,0.0
23,1,37,8,0.0
23,1,37,9,0.0
23,1,37,10,0.0
23,1,37,11,0.0
23,1,37,12,0.0
23,1,37,13,0.0
23,1,37,14,0.0
23,1,37,15,0.0
23,1,37,16,0.0
23,1,37,17,0.0
23,1,37,18,0.0
23,1,37,19,0.0
23,1,37,20,0.0
23,1,37,21,0.0
23,1,37,22,0.0
23,1,37,23,0.0
23,1,38,1,1.0
23,1,38,2,0.0
23,1,38,3,0.0
23,1,38,4,0.0
23,1,38,5,0.0
23,1,38,6,0.0
23,1,38,7,0.0
23,1,38,8,0.0
23,1,38,9,0.0
23,1,38,10,0.0
23,1,38,11,0.0
23,1,38,12,0.0
23,1,38,13,0.0
23,1,38,14,0.0
23,1,38,15,0.0
23,1,38,16,0.0
23,1,38,17,0.0
23,1,38,18,0.0
23,1,38,19,0.0
23,1,38,20,0.0
23,1,38,21,0.0
23,1,38,22,0.0
23,1,38,23,0.0
23,1,39,1,1.0
23,1,39,2,0.0
23,1,39,3,0.0
23,1,39,4,0.0
23,1,39,5,0.0
23,1,39,6,0.0
23,1,39,7,0.0
23,1,39,8,0.0
23,1,39,9,0.0
23,1,39,10,0.0
23,1,39,11,0.0
23,1,39,12,0.0
23,1,39,13,0.0
23,1,39,14,0.0
23,1,39,15,0.0
23,1,39,16,0.0
23,1,39,17,0.0
23,1,39,18,0.0
23,1,39,19,0.0
23,1,39,20,0.0
23,1,39,21,0.0
23,1,39,22,0.0
23,1,39,23,0.0
23,1,40,1,1.0
23,1,40,2,0.0
23,1,40,3,0.0
23,1,40,4,0.0
23,1,40,5,0.0
23,1,40,6,0.0
23,1,40,7,0.0
23,1,40,8,0.0
23,1,40,9,0.0
23,1,40,10,0.0
23,1,40,11,0.0
23,1,40,12,0.0
23,1,40,13,0.0
23,1,40,14,0.0
23,1,40,15,0.0
23,1,40,16,0.0
23,1,40,17,0.0
23,1,40,18,0.0
23,1,40,19,0.0
23,1,40,20,0.0
23,1,40,21,0.0
23,1,40,22,0.0
23,1,40,23,0.0
23,1,41,1,1.0
23,1,41,2,0.0
23,1,41,3,0.0
23,1,41,4,0.0
23,1,41,5,0.0
23,1,41,6,0.0
23,1,41,7,0.0
23,1,41,8,0.0
23,1,41,9,0.0
23,1,41,10,0.0
23,1,41,11,0.0
23,1,41,12,0.0
23,1,41,13,0.0
23,1,41,14,0.0
23,1,41,15,0.0
23,1,41,16,0.0
23,1,41,17,0.0
23,1,41,18,0.0
23,1,41,19,0.0
23,1,41,20,0.0
23,1,41,21,0.0
23,1,41,22,0.0
23,1,41,23,0.0
23,1,42,1,1.0
23,1,42,2,0.0
23,1,42,3,0.0
23,1,42,4,0.0
23,1,42,5,0.0
23,1,42,6,0.0
23,1,42,7,0.0
23,1,42,8,0.0
23,1,42,9,0.0
23,1,42,10,0.0
23,1,42,11,0.0
23,1,42,12,0.0
23,1,42,13,0.0
23,1,42,14,0.0
23,1,42,15,0.0
23,1,42,16,0.0
23,1,42,17,0.0
23,1,42,18,0.0
23,1,42,19,0.0
23,1,42,20,0.0
23,1,42,21,0.0
23,1,42,22,0.0
23,1,42,23,0.0
23,1,43,1,1.0
23,1,43,2,0.0
23,1,43,3,0.0
23,1,43,4,0.0
23,1,43,5,0.0
23,1,43,6,0.0
23,1,43,7,0.0
23,1,43,8,0.0
23,1,43,9,0.0
23,1,43,10,0.0
23,1,43,11,0.0
23,1,43,12,0.0
23,1,43,13,0.0
23,1,43,14,0.0
23,1,43,15,0.0
23,1,43,16,0.0
23,1,43,17,0.0
23,1,43,18,0.0
23,1,43,19,0.0
23,1,43,20,0.0
23,1,43,21,0.0
23,1,43,22,0.0
23,1,43,23,0.0
23,1,44,1,1.0
23,1,44,2,0.0
23,1,44,3,0.0
23,1,44,4,0.0
23,1,44,5,0.0
23,1,44,6,0.0
23,1,44,7,0.0
23,1,44,8,0.0
23,1,44,9,0.0
23,1,44,10,0.0
23,1,44,11,0.0
23,1,44,12,0.0
23,1,44,13,0.0
23,1,44,14,0.0
23,1,44,15,0.0
23,1,44,16,0.0
23,1,44,17,0.0
23,1,44,18,0.0
23,1,44,19,0.0
23,1,44,20,0.0
23,1,44,21,0.0
23,1,44,22,0.0
23,1,44,23,0.0
23,1,45,1,1.0
23,1,45,2,0.0
23,1,45,3,0.0
23,1,45,4,0.0
23,1,45,5,0.0
23,1,45,6,0.0
23,1,45,7,0.0
23,1,45,8,0.0
23,1,45,9,0.0
23,1,45,10,0.0
23,1,45,11,0.0
23,1,45,12,0.0
23,1,45,13,0.0
23,1,45,14,0.0
23,1,45,15,0.0
23,1,45,16,0.0
23,1,45,17,0.0
23,1,45,18,0.0
23,1,45,19,0.0
23,1,45,20,0.0
23,1,45,21,0.0
23,1,45,22,0.0
23,1,45,23,0.0
23,1,46,1,1.0
23,1,46,2,0.0
23,1,46,3,0.0
23,1,46,4,0.0
23,1,46,5,0.0
23,1,46,6,0.0
23,1,46,7,0.0
23,1,46,8,0.0
23,1,46,9,0.0
23,1,46,10,0.0
23,1,46,11,0.0
23,1,46,12,0.0
23,1,46,13,0.0
23,1,46,14,0.0
23,1,46,15,0.0
23,1,46,16,0.0
23,1,46,17,0.0
23,1,46,18,0.0
23,1,46,19,0.0
23,1,46,20,0.0
23,1,46,21,0.0
23,1,46,22,0.0
23,1,46,23,0.0
23,1,47,1,1.0
23,1,47,2,0.0
23,1,47,3,0.0
23,1,47,4,0.0
23,1,47,5,0.0
23,1,47,6,0.0
23,1,47,7,0.0
23,1,47,8,0.0
23,1,47,9,0.0
23,1,47,10,0.0
23,1,47,11,0.0
23,1,47,12,0.0
23,1,47,13,0.0
23,1,47,14,0.0
23,1,47,15,0.0
23,1,47,16,0.0
23,1,47,17,0.0
23,1,47,18,0.0
23,1,47,19,0.0
23,1,47,20,0.0
23,1,47,21,0.0
23,1,47,22,0.0
23,1,47,23,0.0
23,1,48,1,1.0
23,1,48,2,0.0
23,1,48,3,0.0
23,1,48,4,0.0
23,1,48,5,0.0
23,1,48,6,0.0
23,1,48,7,0.0
23,1,48,8,0.0
23,1,48,9,0.0
23,1,48,10,0.0
23,1,48,11,0.0
23,1,48,12,0.0
23,1,48,13,0.0
23,1,48,14,0.0
23,1,48,15,0.0
23,1,48,16,0.0
23,1,48,17,0.0
23,1,48,18,0.0
23,1,48,19,0.0
23,1,48,20,0.0
23,1,48,21,0.0
23,1,48,22,0.0
23,1,48,23,0.0
23,1,49,1,1.0
23,1,49,2,0.0
23,1,49,3,0.0
23,1,49,4,0.0
23,1,49,5,0.0
23,1,49,6,0.0
23,1,49,7,0.0
23,1,49,8,0.0
23,1,49,9,0.0
23,1,49,10,0.0
23,1,49,11,0.0
23,1,49,12,0.0
23,1,49,13,0.0
23,1,49,14,0.0
23,1,49,15,0.0
23,1,49,16,0.0
23,1,49,17,0.0
23,1,49,18,0.0
23,1,49,19,0.0
23,1,49,20,0.0
23,1,49,21,0.0
23,1,49,22,0.0
23,1,49,23,0.0
23,2,0,1,1.0
23,2,0,2,0.0
23,2,0,3,0.0
23,2,0,4,0.0
23,2,0,5,0.0
23,2,0,6,0.0
23,2,0,7,0.0
23,2,0,8,0.0
23,2,0,9,0.0
23,2,0,10,0.0
23,2,0,11,0.0
23,2,0,12,0.0
23,2,0,13,0.0
23,2,0,14,0.0
23,2,0,15,0.0
23,2,0,16,0.0
23,2,0,17,0.0
23,2,0,18,0.0
23,2,0,19,0.0
23,2,0,20,0.0
23,2,0,21,0.0
23,2,0,22,0.0
23,2,0,23,0.0
23,2,1,1,1.0
23,2,1,2,0.0
23,2,1,3,0.0
23,2,1,4,0.0
23,2,1,5,0.0
23,2,1,6,0.0
23,2,1,7,0.0
23,2,1,8,0.0
23,2,1,9,0.0
23,2,1,10,0.0
23,2,1,11,0.0
23,2,1,12,0.0
23,2,1,13,0.0
23,2,1,14,0.0
23,2,1,15,0.0
23,2,1,16,0.0
23,2,1,17,0.0
23,2,1,18,0.0
23,2,1,19,0.0
23,2,1,20,0.0
23,2,1,21,0.0
23,2,1,22,0.0
23,2,1,23,0.0
23,2,2,1,1.0
23,2,2,2,0.0
23,2,2,3,0.0
23,2,2,4,0.0
23,2,2,5,0.0
23,2,2,6,0.0
23,2,2,7,0.0
23,2,2,8,0.0
23,2,2,9,0.0
23,2,2,10,0.0
23,2,2,11,0.0
23,2,2,12,0.0
23,2,2,13,0.0
23,2,2,14,0.0
23,2,2,15,0.0
23,2,2,16,0.0
23,2,2,17,0.0
23,2,2,18,0.0
23,2,2,19,0.0
23,2,2,20,0.0
23,2,2,21,0.0
23,2,2,22,0.0
23,2,2,23,0.0
23,2,3,1,1.0
23,2,3,2,0.0
23,2,3,3,0.0
23,2,3,4,0.0
23,2,3,5,0.0
23,2,3,6,0.0
23,2,3,7,0.0
23,2,3,8,0.0
23,2,3,9,0.0
23,2,3,10,0.0
23,2,3,11,0.0
23,2,3,12,0.0
23,2,3,13,0.0
23,2,3,14,0.0
23,2,3,15,0.0
23,2,3,16,0.0
23,2,3,17,0.0
23,2,3,18,0.0
23,2,3,19,0.0
23,2,3,20,0.0
23,2,3,21,0.0
23,2,3,22,0.0
23,2,3,23,0.0
23,2,4,1,1.0
23,2,4,2,0.0
23,2,4,3,0.0
23,2,4,4,0.0
23,2,4,5,0.0
23,2,4,6,0.0
23,2,4,7,0.0
23,2,4,8,0.0
23,2,4,9,0.0
23,2,4,10,0.0
23,2,4,11,0.0
23,2,4,12,0.0
23,2,4,13,0.0
23,2,4,14,0.0
23,2,4,15,0.0
23,2,4,16,0.0
23,2,4,17,0.0
23,2,4,18,0.0
23,2,4,19,0.0
23,2,4,20,0.0
23,2,4,21,0.0
23,2,4,22,0.0
23,2,4,23,0.0
23,2,5,1,1.0
23,2,5,2,0.0
23,2,5,3,0.0
23,2,5,4,0.0
23,2,5,5,0.0
23,2,5,6,0.0
23,2,5,7,0.0
23,2,5,8,0.0
23,2,5,9,0.0
23,2,5,10,0.0
23,2,5,11,0.0
23,2,5,12,0.0
23,2,5,13,0.0
23,2,5,14,0.0
23,2,5,15,0.0
23,2,5,16,0.0
23,2,5,17,0.0
23,2,5,18,0.0
23,2,5,19,0.0
23,2,5,20,0.0
23,2,5,21,0.0
23,2,5,22,0.0
23,2,5,23,0.0
23,2,6,1,1.0
23,2,6,2,0.0
23,2,6,3,0.0
23,2,6,4,0.0
23,2,6,5,0.0
23,2,6,6,0.0
23,2,6,7,0.0
23,2,6,8,0.0
23,2,6,9,0.0
23,2,6,10,0.0
23,2,6,11,0.0
23,2,6,12,0.0
23,2,6,13,0.0
23,2,6,14,0.0
23,2,6,15,0.0
23,2,6,16,0.0
23,2,6,17,0.0
23,2,6,18,0.0
23,2,6,19,0.0
23,2,6,20,0.0
23,2,6,21,0.0
23,2,6,22,0.0
23,2,6,23,0.0
23,2,7,1,1.0
23,2,7,2,0.0
23,2,7,3,0.0
23,2,7,4,0.0
23,2,7,5,0.0
23,2,7,6,0.0
23,2,7,7,0.0
23,2,7,8,0.0
23,2,7,9,0.0
23,2,7,10,0.0
23,2,7,11,0.0
23,2,7,12,0.0
23,2,7,13,0.0
23,2,7,14,0.0
23,2,7,15,0.0
23,2,7,16,0.0
23,2,7,17,0.0
23,2,7,18,0.0
23,2,7,19,0.0
23,2,7,20,0.0
23,2,7,21,0.0
23,2,7,22,0.0
23,2,7,23,0.0
23,2,8,1,1.0
23,2,8,2,0.0
23,2,8,3,0.0
23,2,8,4,0.0
23,2,8,5,0.0
23,2,8,6,0.0
23,2,8,7,0.0
23,2,8,8,0.0
23,2,8,9,0.0
23,2,8,10,0.0
23,2,8,11,0.0
23,2,8,12,0.0
23,2,8,13,0.0
23,2,8,14,0.0
23,2,8,15,0.0
23,2,8,16,0.0
23,2,8,17,0.0
23,2,8,18,0.0
23,2,8,19,0.0
23,2,8,20,0.0
23,2,8,21,0.0
23,2,8,22,0.0
23,2,8,23,0.0
23,2,9,1,1.0
23,2,9,2,0.0
23,2,9,3,0.0
23,2,9,4,0.0
23,2,9,5,0.0
23,2,9,6,0.0
23,2,9,7,0.0
23,2,9,8,0.0
23,2,9,9,0.0
23,2,9,10,0.0
23,2,9,11,0.0
23,2,9,12,0.0
23,2,9,13,0.0
23,2,9,14,0.0
23,2,9,15,0.0
23,2,9,16,0.0
23,2,9,17,0.0
23,2,9,18,0.0
23,2,9,19,0.0
23,2,9,20,0.0
23,2,9,21,0.0
23,2,9,22,0.0
23,2,9,23,0.0
23,2,10,1,1.0
23,2,10,2,0.0
23,2,10,3,0.0
23,2,10,4,0.0
23,2,10,5,0.0
23,2,10,6,0.0
23,2,10,7,0.0
23,2,10,8,0.0
23,2,10,9,0.0
23,2,10,10,0.0
23,2,10,11,0.0
23,2,10,12,0.0
23,2,10,13,0.0
23,2,10,14,0.0
23,2,10,15,0.0
23,2,10,16,0.0
23,2,10,17,0.0
23,2,10,18,0.0
23,2,10,19,0.0
23,2,10,20,0.0
23,2,10,21,0.0
23,2,10,22,0.0
23,2,10,23,0.0
23,2,11,1,1.0
23,2,11,2,0.0
23,2,11,3,0.0
23,2,11,4,0.0
23,2,11,5,0.0
23,2,11,6,0.0
23,2,11,7,0.0
23,2,11,8,0.0
23,2,11,9,0.0
23,2,11,10,0.0
23,2,11,11,0.0
23,2,11,12,0.0
23,2,11,13,0.0
23,2,11,14,0.0
23,2,11,15,0.0
23,2,11,16,0.0
23,2,11,17,0.0
23,2,11,18,0.0
23,2,11,19,0.0
23,2,11,20,0.0
23,2,11,21,0.0
23,2,11,22,0.0
23,2,11,23,0.0
23,2,12,1,1.0
23,2,12,2,0.0
23,2,12,3,0.0
23,2,12,4,0.0
23,2,12,5,0.0
23,2,12,6,0.0
23,2,12,7,0.0
23,2,12,8,0.0
23,2,12,9,0.0
23,2,12,10,0.0
23,2,12,11,0.0
23,2,12,12,0.0
23,2,12,13,0.0
23,2,12,14,0.0
23,2,12,15,0.0
23,2,12,16,0.0
23,2,12,17,0.0
23,2,12,18,0.0
23,2,12,19,0.0
23,2,12,20,0.0
23,2,12,21,0.0
23,2,12,22,0.0
23,2,12,23,0.0
23,2,13,1,1.0
23,2,13,2,0.0
23,2,13,3,0.0
23,2,13,4,0.0
23,2,13,5,0.0
23,2,13,6,0.0
23,2,13,7,0.0
23,2,13,8,0.0
23,2,13,9,0.0
23,2,13,10,0.0
23,2,13,11,0.0
23,2,13,12,0.0
23,2,13,13,0.0
23,2,13,14,0.0
23,2,13,15,0.0
23,2,13,16,0.0
23,2,13,17,0.0
23,2,13,18,0.0
23,2,13,19,0.0
23,2,13,20,0.0
23,2,13,21,0.0
23,2,13,22,0.0
23,2,13,23,0.0
23,2,14,1,1.0
23,2,14,2,0.0
23,2,14,3,0.0
23,2,14,4,0.0
23,2,14,5,0.0
23,2,14,6,0.0
23,2,14,7,0.0
23,2,14,8,0.0
23,2,14,9,0.0
23,2,14,10,0.0
23,2,14,11,0.0
23,2,14,12,0.0
23,2,14,13,0.0
23,2,14,14,0.0
23,2,14,15,0.0
23,2,14,16,0.0
23,2,14,17,0.0
23,2,14,18,0.0
23,2,14,19,0.0
23,2,14,20,0.0
23,2,14,21,0.0
23,2,14,22,0.0
23,2,14,23,0.0
23,2,15,1,1.0
23,2,15,2,0.0
23,2,15,3,0.0
23,2,15,4,0.0
23,2,15,5,0.0
23,2,15,6,0.0
23,2,15,7,0.0
23,2,15,8,0.0
23,2,15,9,0.0
23,2,15,10,0.0
23,2,15,11,0.0
23,2,15,12,0.0
23,2,15,13,0.0
23,2,15,14,0.0
23,2,15,15,0.0
23,2,15,16,0.0
23,2,15,17,0.0
23,2,15,18,0.0
23,2,15,19,0.0
23,2,15,20,0.0
23,2,15,21,0.0
23,2,15,22,0.0
23,2,15,23,0.0
23,2,16,1,1.0
23,2,16,2,0.0
23,2,16,3,0.0
23,2,16,4,0.0
23,2,16,5,0.0
23,2,16,6,0.0
23,2,16,7,0.0
23,2,16,8,0.0
23,2,16,9,0.0
23,2,16,10,0.0
23,2,16,11,0.0
23,2,16,12,0.0
23,2,16,13,0.0
23,2,16,14,0.0
23,2,16,15,0.0
23,2,16,16,0.0
23,2,16,17,0.0
23,2,16,18,0.0
23,2,16,19,0.0
23,2,16,20,0.0
23,2,16,21,0.0
23,2,16,22,0.0
23,2,16,23,0.0
23,2,17,1,1.0
23,2,17,2,0.0
23,2,17,3,0.0
23,2,17,4,0.0
23,2,17,5,0.0
23,2,17,6,0.0
23,2,17,7,0.0
23,2,17,8,0.0
23,2,17,9,0.0
23,2,17,10,0.0
23,2,17,11,0.0
23,2,17,12,0.0
23,2,17,13,0.0
23,2,17,14,0.0
23,2,17,15,0.0
23,2,17,16,0.0
23,2,17,17,0.0
23,2,17,18,0.0
23,2,17,19,0.0
23,2,17,20,0.0
23,2,17,21,0.0
23,2,17,22,0.0
23,2,17,23,0.0
23,2,18,1,1.0
23,2,18,2,0.0
23,2,18,3,0.0
23,2,18,4,0.0
23,2,18,5,0.0
23,2,18,6,0.0
23,2,18,7,0.0
23,2,18,8,0.0
23,2,18,9,0.0
23,2,18,10,0.0
23,2,18,11,0.0
23,2,18,12,0.0
23,2,18,13,0.0
23,2,18,14,0.0
23,2,18,15,0.0
23,2,18,16,0.0
23,2,18,17,0.0
23,2,18,18,0.0
23,2,18,19,0.0
23,2,18,20,0.0
23,2,18,21,0.0
23,2,18,22,0.0
23,2,18,23,0.0
23,2,19,1,1.0
23,2,19,2,0.0
23,2,19,3,0.0
23,2,19,4,0.0
23,2,19,5,0.0
23,2,19,6,0.0
23,2,19,7,0.0
23,2,19,8,0.0
23,2,19,9,0.0
23,2,19,10,0.0
23,2,19,11,0.0
23,2,19,12,0.0
23,2,19,13,0.0
23,2,19,14,0.0
23,2,19,15,0.0
23,2,19,16,0.0
23,2,19,17,0.0
23,2,19,18,0.0
23,2,19,19,0.0
23,2,19,20,0.0
23,2,19,21,0.0
23,2,19,22,0.0
23,2,19,23,0.0
23,2,20,1,1.0
23,2,20,2,0.0
23,2,20,3,0.0
23,2,20,4,0.0
23,2,20,5,0.0
23,2,20,6,0.0
23,2,20,7,0.0
23,2,20,8,0.0
23,2,20,9,0.0
23,2,20,10,0.0
23,2,20,11,0.0
23,2,20,12,0.0
23,2,20,13,0.0
23,2,20,14,0.0
23,2,20,15,0.0
23,2,20,16,0.0
23,2,20,17,0.0
23,2,20,18,0.0
23,2,20,19,0.0
23,2,20,20,0.0
23,2,20,21,0.0
23,2,20,22,0.0
23,2,20,23,0.0
23,2,21,1,1.0
23,2,21,2,0.0
23,2,21,3,0.0
23,2,21,4,0.0
23,2,21,5,0.0
23,2,21,6,0.0
23,2,21,7,0.0
23,2,21,8,0.0
23,2,21,9,0.0
23,2,21,10,0.0
23,2,21,11,0.0
23,2,21,12,0.0
23,2,21,13,0.0
23,2,21,14,0.0
23,2,21,15,0.0
23,2,21,16,0.0
23,2,21,17,0.0
23,2,21,18,0.0
23,2,21,19,0.0
23,2,21,20,0.0
23,2,21,21,0.0
23,2,21,22,0.0
23,2,21,23,0.0
23,2,22,1,1.0
23,2,22,2,0.0
23,2,22,3,0.0
23,2,22,4,0.0
23,2,22,5,0.0
23,2,22,6,0.0
23,2,22,7,0.0
23,2,22,8,0.0
23,2,22,9,0.0
23,2,22,10,0.0
23,2,22,11,0.0
23,2,22,12,0.0
23,2,22,13,0.0
23,2,22,14,0.0
23,2,22,15,0.0
23,2,22,16,0.0
23,2,22,17,0.0
23,2,22,18,0.0
23,2,22,19,0.0
23,2,22,20,0.0
23,2,22,21,0.0
23,2,22,22,0.0
23,2,22,23,0.0
23,2,23,1,1.0
23,2,23,2,0.0
23,2,23,3,0.0
23,2,23,4,0.0
23,2,23,5,0.0
23,2,23,6,0.0
23,2,23,7,0.0
23,2,23,8,0.0
23,2,23,9,0.0
23,2,23,10,0.0
23,2,23,11,0.0
23,2,23,12,0.0
23,2,23,13,0.0
23,2,23,14,0.0
23,2,23,15,0.0
23,2,23,16,0.0
23,2,23,17,0.0
23,2,23,18,0.0
23,2,23,19,0.0
23,2,23,20,0.0
23,2,23,21,0.0
23,2,23,22,0.0
23,2,23,23,0.0
23,2,24,1,1.0
23,2,24,2,0.0
23,2,24,3,0.0
23,2,24,4,0.0
23,2,24,5,0.0
23,2,24,6,0.0
23,2,24,7,0.0
23,2,24,8,0.0
23,2,24,9,0.0
23,2,24,10,0.0
23,2,24,11,0.0
23,2,24,12,0.0
23,2,24,13,0.0
23,2,24,14,0.0
23,2,24,15,0.0
23,2,24,16,0.0
23,2,24,17,0.0
23,2,24,18,0.0
23,2,24,19,0.0
23,2,24,20,0.0
23,2,24,21,0.0
23,2,24,22,0.0
23,2,24,23,0.0
23,2,25,1,1.0
23,2,25,2,0.0
23,2,25,3,0.0
23,2,25,4,0.0
23,2,25,5,0.0
23,2,25,6,0.0
23,2,25,7,0.0
23,2,25,8,0.0
23,2,25,9,0.0
23,2,25,10,0.0
23,2,25,11,0.0
23,2,25,12,0.0
23,2,25,13,0.0
23,2,25,14,0.0
23,2,25,15,0.0
23,2,25,16,0.0
23,2,25,17,0.0
23,2,25,18,0.0
23,2,25,19,0.0
23,2,25,20,0.0
23,2,25,21,0.0
23,2,25,22,0.0
23,2,25,23,0.0
23,2,26,1,1.0
23,2,26,2,0.0
23,2,26,3,0.0
23,2,26,4,0.0
23,2,26,5,0.0
23,2,26,6,0.0
23,2,26,7,0.0
23,2,26,8,0.0
23,2,26,9,0.0
23,2,26,10,0.0
23,2,26,11,0.0
23,2,26,12,0.0
23,2,26,13,0.0
23,2,26,14,0.0
23,2,26,15,0.0
23,2,26,16,0.0
23,2,26,17,0.0
23,2,26,18,0.0
23,2,26,19,0.0
23,2,26,20,0.0
23,2,26,21,0.0
23,2,26,22,0.0
23,2,26,23,0.0
23,2,27,1,1.0
23,2,27,2,0.0
23,2,27,3,0.0
23,2,27,4,0.0
23,2,27,5,0.0
23,2,27,6,0.0
23,2,27,7,0.0
23,2,27,8,0.0
23,2,27,9,0.0
23,2,27,10,0.0
23,2,27,11,0.0
23,2,27,12,0.0
23,2,27,13,0.0
23,2,27,14,0.0
23,2,27,15,0.0
23,2,27,16,0.0
23,2,27,17,0.0
23,2,27,18,0.0
23,2,27,19,0.0
23,2,27,20,0.0
23,2,27,21,0.0
23,2,27,22,0.0
23,2,27,23,0.0
23,2,28,1,1.0
23,2,28,2,0.0
23,2,28,3,0.0
23,2,28,4,0.0
23,2,28,5,0.0
23,2,28,6,0.0
23,2,28,7,0.0
23,2,28,8,0.0
23,2,28,9,0.0
23,2,28,10,0.0
23,2,28,11,0.0
23,2,28,12,0.0
23,2,28,13,0.0
23,2,28,14,0.0
23,2,28,15,0.0
23,2,28,16,0.0
23,2,28,17,0.0
23,2,28,18,0.0
23,2,28,19,0.0
23,2,28,20,0.0
23,2,28,21,0.0
23,2,28,22,0.0
23,2,28,23,0.0
23,2,29,1,1.0
23,2,29,2,0.0
23,2,29,3,0.0
23,2,29,4,0.0
23,2,29,5,0.0
23,2,29,6,0.0
23,2,29,7,0.0
23,2,29,8,0.0
23,2,29,9,0.0
23,2,29,10,0.0
23,2,29,11,0.0
23,2,29,12,0.0
23,2,29,13,0.0
23,2,29,14,0.0
23,2,29,15,0.0
23,2,29,16,0.0
23,2,29,17,0.0
23,2,29,18,0.0
23,2,29,19,0.0
23,2,29,20,0.0
23,2,29,21,0.0
23,2,29,22,0.0
23,2,29,23,0.0
23,2,30,1,1.0
23,2,30,2,0.0
23,2,30,3,0.0
23,2,30,4,0.0
23,2,30,5,0.0
23,2,30,6,0.0
23,2,30,7,0.0
23,2,30,8,0.0
23,2,30,9,0.0
23,2,30,10,0.0
23,2,30,11,0.0
23,2,30,12,0.0
23,2,30,13,0.0
23,2,30,14,0.0
23,2,30,15,0.0
23,2,30,16,0.0
23,2,30,17,0.0
23,2,30,18,0.0
23,2,30,19,0.0
23,2,30,20,0.0
23,2,30,21,0.0
23,2,30,22,0.0
23,2,30,23,0.0
23,2,31,1,1.0
23,2,31,2,0.0
23,2,31,3,0.0
23,2,31,4,0.0
23,2,31,5,0.0
23,2,31,6,0.0
23,2,31,7,0.0
23,2,31,8,0.0
23,2,31,9,0.0
23,2,31,10,0.0
23,2,31,11,0.0
23,2,31,12,0.0
23,2,31,13,0.0
23,2,31,14,0.0
23,2,31,15,0.0
23,2,31,16,0.0
23,2,31,17,0.0
23,2,31,18,0.0
23,2,31,19,0.0
23,2,31,20,0.0
23,2,31,21,0.0
23,2,31,22,0.0
23,2,31,23,0.0
23,2,32,1,1.0
23,2,32,2,0.0
23,2,32,3,0.0
23,2,32,4,0.0
23,2,32,5,0.0
23,2,32,6,0.0
23,2,32,7,0.0
23,2,32,8,0.0
23,2,32,9,0.0
23,2,32,10,0.0
23,2,32,11,0.0
23,2,32,12,0.0
23,2,32,13,0.0
23,2,32,14,0.0
23,2,32,15,0.0
23,2,32,16,0.0
23,2,32,17,0.0
23,2,32,18,0.0
23,2,32,19,0.0
23,2,32,20,0.0
23,2,32,21,0.0
23,2,32,22,0.0
23,2,32,23,0.0
23,2,33,1,1.0
23,2,33,2,0.0
23,2,33,3,0.0
23,2,33,4,0.0
23,2,33,5,0.0
23,2,33,6,0.0
23,2,33,7,0.0
23,2,33,8,0.0
23,2,33,9,0.0
23,2,33,10,0.0
23,2,33,11,0.0
23,2,33,12,0.0
23,2,33,13,0.0
23,2,33,14,0.0
23,2,33,15,0.0
23,2,33,16,0.0
23,2,33,17,0.0
23,2,33,18,0.0
23,2,33,19,0.0
23,2,33,20,0.0
23,2,33,21,0.0
23,2,33,22,0.0
23,2,33,23,0.0
23,2,34,1,1.0
23,2,34,2,0.0
23,2,34,3,0.0
23,2,34,4,0.0
23,2,34,5,0.0
23,2,34,6,0.0
23,2,34,7,0.0
23,2,34,8,0.0
23,2,34,9,0.0
23,2,34,10,0.0
23,2,34,11,0.0
23,2,34,12,0.0
23,2,34,13,0.0
23,2,34,14,0.0
23,2,34,15,0.0
23,2,34,16,0.0
23,2,34,17,0.0
23,2,34,18,0.0
23,2,34,19,0.0
23,2,34,20,0.0
23,2,34,21,0.0
23,2,34,22,0.0
23,2,34,23,0.0
23,2,35,1,1.0
23,2,35,2,0.0
23,2,35,3,0.0
23,2,35,4,0.0
23,2,35,5,0.0
23,2,35,6,0.0
23,2,35,7,0.0
23,2,35,8,0.0
23,2,35,9,0.0
23,2,35,10,0.0
23,2,35,11,0.0
23,2,35,12,0.0
23,2,35,13,0.0
23,2,35,14,0.0
23,2,35,15,0.0
23,2,35,16,0.0
23,2,35,17,0.0
23,2,35,18,0.0
23,2,35,19,0.0
23,2,35,20,0.0
23,2,35,21,0.0
23,2,35,22,0.0
23,2,35,23,0.0
23,2,36,1,1.0
23,2,36,2,0.0
23,2,36,3,0.0
23,2,36,4,0.0
23,2,36,5,0.0
23,2,36,6,0.0
23,2,36,7,0.0
23,2,36,8,0.0
23,2,36,9,0.0
23,2,36,10,0.0
23,2,36,11,0.0
23,2,36,12,0.0
23,2,36,13,0.0
23,2,36,14,0.0
23,2,36,15,0.0
23,2,36,16,0.0
23,2,36,17,0.0
23,2,36,18,0.0
23,2,36,19,0.0
23,2,36,20,0.0
23,2,36,21,0.0
23,2,36,22,0.0
23,2,36,23,0.0
23,2,37,1,1.0
23,2,37,2,0.0
23,2,37,3,0.0
23,2,37,4,0.0
23,2,37,5,0.0
23,2,37,6,0.0
23,2,37,7,0.0
23,2,37,8,0.0
23,2,37,9,0.0
23,2,37,10,0.0
23,2,37,11,0.0
23,2,37,12,0.0
23,2,37,13,0.0
23,2,37,14,0.0
23,2,37,15,0.0
23,2,37,16,0.0
23,2,37,17,0.0
23,2,37,18,0.0
23,2,37,19,0.0
23,2,37,20,0.0
23,2,37,21,0.0
23,2,37,22,0.0
23,2,37,23,0.0
23,2,38,1,1.0
23,2,38,2,0.0
23,2,38,3,0.0
23,2,38,4,0.0
23,2,38,5,0.0
23,2,38,6,0.0
23,2,38,7,0.0
23,2,38,8,0.0
23,2,38,9,0.0
23,2,38,10,0.0
23,2,38,11,0.0
23,2,38,12,0.0
23,2,38,13,0.0
23,2,38,14,0.0
23,2,38,15,0.0
23,2,38,16,0.0
23,2,38,17,0.0
23,2,38,18,0.0
23,2,38,19,0.0
23,2,38,20,0.0
23,2,38,21,0.0
23,2,38,22,0.0
23,2,38,23,0.0
23,2,39,1,1.0
23,2,39,2,0.0
23,2,39,3,0.0
23,2,39,4,0.0
23,2,39,5,0.0
23,2,39,6,0.0
23,2,39,7,0.0
23,2,39,8,0.0
23,2,39,9,0.0
23,2,39,10,0.0
23,2,39,11,0.0
23,2,39,12,0.0
23,2,39,13,0.0
23,2,39,14,0.0
23,2,39,15,0.0
23,2,39,16,0.0
23,2,39,17,0.0
23,2,39,18,0.0
23,2,39,19,0.0
23,2,39,20,0.0
23,2,39,21,0.0
23,2,39,22,0.0
23,2,39,23,0.0
23,2,40,1,1.0
23,2,40,2,0.0
23,2,40,3,0.0
23,2,40,4,0.0
23,2,40,5,0.0
23,2,40,6,0.0
23,2,40,7,0.0
23,2,40,8,0.0
23,2,40,9,0.0
23,2,40,10,0.0
23,2,40,11,0.0
23,2,40,12,0.0
23,2,40,13,0.0
23,2,40,14,0.0
23,2,40,15,0.0
23,2,40,16,0.0
23,2,40,17,0.0
23,2,40,18,0.0
23,2,40,19,0.0
23,2,40,20,0.0
23,2,40,21,0.0
23,2,40,22,0.0
23,2,40,23,0.0
23,2,41,1,1.0
23,2,41,2,0.0
23,2,41,3,0.0
23,2,41,4,0.0
23,2,41,5,0.0
23,2,41,6,0.0
23,2,41,7,0.0
23,2,41,8,0.0
23,2,41,9,0.0
23,2,41,10,0.0
23,2,41,11,0.0
23,2,41,12,0.0
23,2,41,13,0.0
23,2,41,14,0.0
23,2,41,15,0.0
23,2,41,16,0.0
23,2,41,17,0.0
23,2,41,18,0.0
23,2,41,19,0.0
23,2,41,20,0.0
23,2,41,21,0.0
23,2,41,22,0.0
23,2,41,23,0.0
23,2,42,1,1.0
23,2,42,2,0.0
23,2,42,3,0.0
23,2,42,4,0.0
23,2,42,5,0.0
23,2,42,6,0.0
23,2,42,7,0.0
23,2,42,8,0.0
23,2,42,9,0.0
23,2,42,10,0.0
23,2,42,11,0.0
23,2,42,12,0.0
23,2,42,13,0.0
23,2,42,14,0.0
23,2,42,15,0.0
23,2,42,16,0.0
23,2,42,17,0.0
23,2,42,18,0.0
23,2,42,19,0.0
23,2,42,20,0.0
23,2,42,21,0.0
23,2,42,22,0.0
23,2,42,23,0.0
23,2,43,1,1.0
23,2,43,2,0.0
23,2,43,3,0.0
23,2,43,4,0.0
23,2,43,5,0.0
23,2,43,6,0.0
23,2,43,7,0.0
23,2,43,8,0.0
23,2,43,9,0.0
23,2,43,10,0.0
23,2,43,11,0.0
23,2,43,12,0.0
23,2,43,13,0.0
23,2,43,14,0.0
23,2,43,15,0.0
23,2,43,16,0.0
23,2,43,17,0.0
23,2,43,18,0.0
23,2,43,19,0.0
23,2,43,20,0.0
23,2,43,21,0.0
23,2,43,22,0.0
23,2,43,23,0.0
23,2,44,1,1.0
23,2,44,2,0.0
23,2,44,3,0.0
23,2,44,4,0.0
23,2,44,5,0.0
23,2,44,6,0.0
23,2,44,7,0.0
23,2,44,8,0.0
23,2,44,9,0.0
23,2,44,10,0.0
23,2,44,11,0.0
23,2,44,12,0.0
23,2,44,13,0.0
23,2,44,14,0.0
23,2,44,15,0.0
23,2,44,16,0.0
23,2,44,17,0.0
23,2,44,18,0.0
23,2,44,19,0.0
23,2,44,20,0.0
23,2,44,21,0.0
23,2,44,22,0.0
23,2,44,23,0.0
23,2,45,1,1.0
23,2,45,2,0.0
23,2,45,3,0.0
23,2,45,4,0.0
23,2,45,5,0.0
23,2,45,6,0.0
23,2,45,7,0.0
23,2,45,8,0.0
23,2,45,9,0.0
23,2,45,10,0.0
23,2,45,11,0.0
23,2,45,12,0.0
23,2,45,13,0.0
23,2,45,14,0.0
23,2,45,15,0.0
23,2,45,16,0.0
23,2,45,17,0.0
23,2,45,18,0.0
23,2,45,19,0.0
23,2,45,20,0.0
23,2,45,21,0.0
23,2,45,22,0.0
23,2,45,23,0.0
23,2,46,1,1.0
23,2,46,2,0.0
23,2,46,3,0.0
23,2,46,4,0.0
23,2,46,5,0.0
23,2,46,6,0.0
23,2,46,7,0.0
23,2,46,8,0.0
23,2,46,9,0.0
23,2,46,10,0.0
23,2,46,11,0.0
23,2,46,12,0.0
23,2,46,13,0.0
23,2,46,14,0.0
23,2,46,15,0.0
23,2,46,16,0.0
23,2,46,17,0.0
23,2,46,18,0.0
23,2,46,19,0.0
23,2,46,20,0.0
23,2,46,21,0.0
23,2,46,22,0.0
23,2,46,23,0.0
23,2,47,1,1.0
23,2,47,2,0.0
23,2,47,3,0.0
23,2,47,4,0.0
23,2,47,5,0.0
23,2,47,6,0.0
23,2,47,7,0.0
23,2,47,8,0.0
23,2,47,9,0.0
23,2,47,10,0.0
23,2,47,11,0.0
23,2,47,12,0.0
23,2,47,13,0.0
23,2,47,14,0.0
23,2,47,15,0.0
23,2,47,16,0.0
23,2,47,17,0.0
23,2,47,18,0.0
23,2,47,19,0.0
23,2,47,20,0.0
23,2,47,21,0.0
23,2,47,22,0.0
23,2,47,23,0.0
23,2,48,1,1.0
23,2,48,2,0.0
23,2,48,3,0.0
23,2,48,4,0.0
23,2,48,5,0.0
23,2,48,6,0.0
23,2,48,7,0.0
23,2,48,8,0.0
23,2,48,9,0.0
23,2,48,10,0.0
23,2,48,11,0.0
23,2,48,12,0.0
23,2,48,13,0.0
23,2,48,14,0.0
23,2,48,15,0.0
23,2,48,16,0.0
23,2,48,17,0.0
23,2,48,18,0.0
23,2,48,19,0.0
23,2,48,20,0.0
23,2,48,21,0.0
23,2,48,22,0.0
23,2,48,23,0.0
23,2,49,1,1.0
23,2,49,2,0.0
23,2,49,3,0.0
23,2,49,4,0.0
23,2,49,5,0.0
23,2,49,6,0.0
23,2,49,7,0.0
23,2,49,8,0.0
23,2,49,9,0.0
23,2,49,10,0.0
23,2,49,11,0.0
23,2,49,12,0.0
23,2,49,13,0.0
23,2,49,14,0.0
23,2,49,15,0.0
23,2,49,16,0.0
23,2,49,17,0.0
23,2,49,18,0.0
23,2,49,19,0.0
23,2,49,20,0.0
23,2,49,21,0.0
23,2,49,22,0.0
23,2,49,23,0.0
23,3,0,1,1.0
23,3,0,2,0.0
23,3,0,3,0.0
23,3,0,4,0.0
23,3,0,5,0.0
23,3,0,6,0.0
23,3,0,7,0.0
23,3,0,8,0.0
23,3,0,9,0.0
23,3,0,10,0.0
23,3,0,11,0.0
23,3,0,12,0.0
23,3,0,13,0.0
23,3,0,14,0.0
23,3,0,15,0.0
23,3,0,16,0.0
23,3,0,17,0.0
23,3,0,18,0.0
23,3,0,19,0.0
23,3,0,20,0.0
23,3,0,21,0.0
23,3,0,22,0.0
23,3,0,23,0.0
23,3,1,1,1.0
23,3,1,2,0.0
23,3,1,3,0.0
23,3,1,4,0.0
23,3,1,5,0.0
23,3,1,6,0.0
23,3,1,7,0.0
23,3,1,8,0.0
23,3,1,9,0.0
23,3,1,10,0.0
23,3,1,11,0.0
23,3,1,12,0.0
23,3,1,13,0.0
23,3,1,14,0.0
23,3,1,15,0.0
23,3,1,16,0.0
23,3,1,17,0.0
23,3,1,18,0.0
23,3,1,19,0.0
23,3,1,20,0.0
23,3,1,21,0.0
23,3,1,22,0.0
23,3,1,23,0.0
23,3,2,1,1.0
23,3,2,2,0.0
23,3,2,3,0.0
23,3,2,4,0.0
23,3,2,5,0.0
23,3,2,6,0.0
23,3,2,7,0.0
23,3,2,8,0.0
23,3,2,9,0.0
23,3,2,10,0.0
23,3,2,11,0.0
23,3,2,12,0.0
23,3,2,13,0.0
23,3,2,14,0.0
23,3,2,15,0.0
23,3,2,16,0.0
23,3,2,17,0.0
23,3,2,18,0.0
23,3,2,19,0.0
23,3,2,20,0.0
23,3,2,21,0.0
23,3,2,22,0.0
23,3,2,23,0.0
23,3,3,1,1.0
23,3,3,2,0.0
23,3,3,3,0.0
23,3,3,4,0.0
23,3,3,5,0.0
23,3,3,6,0.0
23,3,3,7,0.0
23,3,3,8,0.0
23,3,3,9,0.0
23,3,3,10,0.0
23,3,3,11,0.0
23,3,3,12,0.0
23,3,3,13,0.0
23,3,3,14,0.0
23,3,3,15,0.0
23,3,3,16,0.0
23,3,3,17,0.0
23,3,3,18,0.0
23,3,3,19,0.0
23,3,3,20,0.0
23,3,3,21,0.0
23,3,3,22,0.0
23,3,3,23,0.0
23,3,4,1,1.0
23,3,4,2,0.0
23,3,4,3,0.0
23,3,4,4,0.0
23,3,4,5,0.0
23,3,4,6,0.0
23,3,4,7,0.0
23,3,4,8,0.0
23,3,4,9,0.0
23,3,4,10,0.0
23,3,4,11,0.0
23,3,4,12,0.0
23,3,4,13,0.0
23,3,4,14,0.0
23,3,4,15,0.0
23,3,4,16,0.0
23,3,4,17,0.0
23,3,4,18,0.0
23,3,4,19,0.0
23,3,4,20,0.0
23,3,4,21,0.0
23,3,4,22,0.0
23,3,4,23,0.0
23,3,5,1,1.0
23,3,5,2,0.0
23,3,5,3,0.0
23,3,5,4,0.0
23,3,5,5,0.0
23,3,5,6,0.0
23,3,5,7,0.0
23,3,5,8,0.0
23,3,5,9,0.0
23,3,5,10,0.0
23,3,5,11,0.0
23,3,5,12,0.0
23,3,5,13,0.0
23,3,5,14,0.0
23,3,5,15,0.0
23,3,5,16,0.0
23,3,5,17,0.0
23,3,5,18,0.0
23,3,5,19,0.0
23,3,5,20,0.0
23,3,5,21,0.0
23,3,5,22,0.0
23,3,5,23,0.0
23,3,6,1,1.0
23,3,6,2,0.0
23,3,6,3,0.0
23,3,6,4,0.0
23,3,6,5,0.0
23,3,6,6,0.0
23,3,6,7,0.0
23,3,6,8,0.0
23,3,6,9,0.0
23,3,6,10,0.0
23,3,6,11,0.0
23,3,6,12,0.0
23,3,6,13,0.0
23,3,6,14,0.0
23,3,6,15,0.0
23,3,6,16,0.0
23,3,6,17,0.0
23,3,6,18,0.0
23,3,6,19,0.0
23,3,6,20,0.0
23,3,6,21,0.0
23,3,6,22,0.0
23,3,6,23,0.0
23,3,7,1,1.0
23,3,7,2,0.0
23,3,7,3,0.0
23,3,7,4,0.0
23,3,7,5,0.0
23,3,7,6,0.0
23,3,7,7,0.0
23,3,7,8,0.0
23,3,7,9,0.0
23,3,7,10,0.0
23,3,7,11,0.0
23,3,7,12,0.0
23,3,7,13,0.0
23,3,7,14,0.0
23,3,7,15,0.0
23,3,7,16,0.0
23,3,7,17,0.0
23,3,7,18,0.0
23,3,7,19,0.0
23,3,7,20,0.0
23,3,7,21,0.0
23,3,7,22,0.0
23,3,7,23,0.0
23,3,8,1,1.0
23,3,8,2,0.0
23,3,8,3,0.0
23,3,8,4,0.0
23,3,8,5,0.0
23,3,8,6,0.0
23,3,8,7,0.0
23,3,8,8,0.0
23,3,8,9,0.0
23,3,8,10,0.0
23,3,8,11,0.0
23,3,8,12,0.0
23,3,8,13,0.0
23,3,8,14,0.0
23,3,8,15,0.0
23,3,8,16,0.0
23,3,8,17,0.0
23,3,8,18,0.0
23,3,8,19,0.0
23,3,8,20,0.0
23,3,8,21,0.0
23,3,8,22,0.0
23,3,8,23,0.0
23,3,9,1,1.0
23,3,9,2,0.0
23,3,9,3,0.0
23,3,9,4,0.0
23,3,9,5,0.0
23,3,9,6,0.0
23,3,9,7,0.0
23,3,9,8,0.0
23,3,9,9,0.0
23,3,9,10,0.0
23,3,9,11,0.0
23,3,9,12,0.0
23,3,9,13,0.0
23,3,9,14,0.0
23,3,9,15,0.0
23,3,9,16,0.0
23,3,9,17,0.0
23,3,9,18,0.0
23,3,9,19,0.0
23,3,9,20,0.0
23,3,9,21,0.0
23,3,9,22,0.0
23,3,9,23,0.0
23,3,10,1,1.0
23,3,10,2,0.0
23,3,10,3,0.0
23,3,10,4,0.0
23,3,10,5,0.0
23,3,10,6,0.0
23,3,10,7,0.0
23,3,10,8,0.0
23,3,10,9,0.0
23,3,10,10,0.0
23,3,10,11,0.0
23,3,10,12,0.0
23,3,10,13,0.0
23,3,10,14,0.0
23,3,10,15,0.0
23,3,10,16,0.0
23,3,10,17,0.0
23,3,10,18,0.0
23,3,10,19,0.0
23,3,10,20,0.0
23,3,10,21,0.0
23,3,10,22,0.0
23,3,10,23,0.0
23,3,11,1,1.0
23,3,11,2,0.0
23,3,11,3,0.0
23,3,11,4,0.0
23,3,11,5,0.0
23,3,11,6,0.0
23,3,11,7,0.0
23,3,11,8,0.0
23,3,11,9,0.0
23,3,11,10,0.0
23,3,11,11,0.0
23,3,11,12,0.0
23,3,11,13,0.0
23,3,11,14,0.0
23,3,11,15,0.0
23,3,11,16,0.0
23,3,11,17,0.0
23,3,11,18,0.0
23,3,11,19,0.0
23,3,11,20,0.0
23,3,11,21,0.0
23,3,11,22,0.0
23,3,11,23,0.0
23,3,12,1,1.0
23,3,12,2,0.0
23,3,12,3,0.0
23,3,12,4,0.0
23,3,12,5,0.0
23,3,12,6,0.0
23,3,12,7,0.0
23,3,12,8,0.0
23,3,12,9,0.0
23,3,12,10,0.0
23,3,12,11,0.0
23,3,12,12,0.0
23,3,12,13,0.0
23,3,12,14,0.0
23,3,12,15,0.0
23,3,12,16,0.0
23,3,12,17,0.0
23,3,12,18,0.0
23,3,12,19,0.0
23,3,12,20,0.0
23,3,12,21,0.0
23,3,12,22,0.0
23,3,12,23,0.0
23,3,13,1,1.0
23,3,13,2,0.0
23,3,13,3,0.0
23,3,13,4,0.0
23,3,13,5,0.0
23,3,13,6,0.0
23,3,13,7,0.0
23,3,13,8,0.0
23,3,13,9,0.0
23,3,13,10,0.0
23,3,13,11,0.0
23,3,13,12,0.0
23,3,13,13,0.0
23,3,13,14,0.0
23,3,13,15,0.0
23,3,13,16,0.0
23,3,13,17,0.0
23,3,13,18,0.0
23,3,13,19,0.0
23,3,13,20,0.0
23,3,13,21,0.0
23,3,13,22,0.0
23,3,13,23,0.0
23,3,14,1,1.0
23,3,14,2,0.0
23,3,14,3,0.0
23,3,14,4,0.0
23,3,14,5,0.0
23,3,14,6,0.0
23,3,14,7,0.0
23,3,14,8,0.0
23,3,14,9,0.0
23,3,14,10,0.0
23,3,14,11,0.0
23,3,14,12,0.0
23,3,14,13,0.0
23,3,14,14,0.0
23,3,14,15,0.0
23,3,14,16,0.0
23,3,14,17,0.0
23,3,14,18,0.0
23,3,14,19,0.0
23,3,14,20,0.0
23,3,14,21,0.0
23,3,14,22,0.0
23,3,14,23,0.0
23,3,15,1,1.0
23,3,15,2,0.0
23,3,15,3,0.0
23,3,15,4,0.0
23,3,15,5,0.0
23,3,15,6,0.0
23,3,15,7,0.0
23,3,15,8,0.0
23,3,15,9,0.0
23,3,15,10,0.0
23,3,15,11,0.0
23,3,15,12,0.0
23,3,15,13,0.0
23,3,15,14,0.0
23,3,15,15,0.0
23,3,15,16,0.0
23,3,15,17,0.0
23,3,15,18,0.0
23,3,15,19,0.0
23,3,15,20,0.0
23,3,15,21,0.0
23,3,15,22,0.0
23,3,15,23,0.0
23,3,16,1,1.0
23,3,16,2,0.0
23,3,16,3,0.0
23,3,16,4,0.0
23,3,16,5,0.0
23,3,16,6,0.0
23,3,16,7,0.0
23,3,16,8,0.0
23,3,16,9,0.0
23,3,16,10,0.0
23,3,16,11,0.0
23,3,16,12,0.0
23,3,16,13,0.0
23,3,16,14,0.0
23,3,16,15,0.0
23,3,16,16,0.0
23,3,16,17,0.0
23,3,16,18,0.0
23,3,16,19,0.0
23,3,16,20,0.0
23,3,16,21,0.0
23,3,16,22,0.0
23,3,16,23,0.0
23,3,17,1,1.0
23,3,17,2,0.0
23,3,17,3,0.0
23,3,17,4,0.0
23,3,17,5,0.0
23,3,17,6,0.0
23,3,17,7,0.0
23,3,17,8,0.0
23,3,17,9,0.0
23,3,17,10,0.0
23,3,17,11,0.0
23,3,17,12,0.0
23,3,17,13,0.0
23,3,17,14,0.0
23,3,17,15,0.0
23,3,17,16,0.0
23,3,17,17,0.0
23,3,17,18,0.0
23,3,17,19,0.0
23,3,17,20,0.0
23,3,17,21,0.0
23,3,17,22,0.0
23,3,17,23,0.0
23,3,18,1,1.0
23,3,18,2,0.0
23,3,18,3,0.0
23,3,18,4,0.0
23,3,18,5,0.0
23,3,18,6,0.0
23,3,18,7,0.0
23,3,18,8,0.0
23,3,18,9,0.0
23,3,18,10,0.0
23,3,18,11,0.0
23,3,18,12,0.0
23,3,18,13,0.0
23,3,18,14,0.0
23,3,18,15,0.0
23,3,18,16,0.0
23,3,18,17,0.0
23,3,18,18,0.0
23,3,18,19,0.0
23,3,18,20,0.0
23,3,18,21,0.0
23,3,18,22,0.0
23,3,18,23,0.0
23,3,19,1,1.0
23,3,19,2,0.0
23,3,19,3,0.0
23,3,19,4,0.0
23,3,19,5,0.0
23,3,19,6,0.0
23,3,19,7,0.0
23,3,19,8,0.0
23,3,19,9,0.0
23,3,19,10,0.0
23,3,19,11,0.0
23,3,19,12,0.0
23,3,19,13,0.0
23,3,19,14,0.0
23,3,19,15,0.0
23,3,19,16,0.0
23,3,19,17,0.0
23,3,19,18,0.0
23,3,19,19,0.0
23,3,19,20,0.0
23,3,19,21,0.0
23,3,19,22,0.0
23,3,19,23,0.0
23,3,20,1,1.0
23,3,20,2,0.0
23,3,20,3,0.0
23,3,20,4,0.0
23,3,20,5,0.0
23,3,20,6,0.0
23,3,20,7,0.0
23,3,20,8,0.0
23,3,20,9,0.0
23,3,20,10,0.0
23,3,20,11,0.0
23,3,20,12,0.0
23,3,20,13,0.0
23,3,20,14,0.0
23,3,20,15,0.0
23,3,20,16,0.0
23,3,20,17,0.0
23,3,20,18,0.0
23,3,20,19,0.0
23,3,20,20,0.0
23,3,20,21,0.0
23,3,20,22,0.0
23,3,20,23,0.0
23,3,21,1,1.0
23,3,21,2,0.0
23,3,21,3,0.0
23,3,21,4,0.0
23,3,21,5,0.0
23,3,21,6,0.0
23,3,21,7,0.0
23,3,21,8,0.0
23,3,21,9,0.0
23,3,21,10,0.0
23,3,21,11,0.0
23,3,21,12,0.0
23,3,21,13,0.0
23,3,21,14,0.0
23,3,21,15,0.0
23,3,21,16,0.0
23,3,21,17,0.0
23,3,21,18,0.0
23,3,21,19,0.0
23,3,21,20,0.0
23,3,21,21,0.0
23,3,21,22,0.0
23,3,21,23,0.0
23,3,22,1,1.0
23,3,22,2,0.0
23,3,22,3,0.0
23,3,22,4,0.0
23,3,22,5,0.0
23,3,22,6,0.0
23,3,22,7,0.0
23,3,22,8,0.0
23,3,22,9,0.0
23,3,22,10,0.0
23,3,22,11,0.0
23,3,22,12,0.0
23,3,22,13,0.0
23,3,22,14,0.0
23,3,22,15,0.0
23,3,22,16,0.0
23,3,22,17,0.0
23,3,22,18,0.0
23,3,22,19,0.0
23,3,22,20,0.0
23,3,22,21,0.0
23,3,22,22,0.0
23,3,22,23,0.0
23,3,23,1,1.0
23,3,23,2,0.0
23,3,23,3,0.0
23,3,23,4,0.0
23,3,23,5,0.0
23,3,23,6,0.0
23,3,23,7,0.0
23,3,23,8,0.0
23,3,23,9,0.0
23,3,23,10,0.0
23,3,23,11,0.0
23,3,23,12,0.0
23,3,23,13,0.0
23,3,23,14,0.0
23,3,23,15,0.0
23,3,23,16,0.0
23,3,23,17,0.0
23,3,23,18,0.0
23,3,23,19,0.0
23,3,23,20,0.0
23,3,23,21,0.0
23,3,23,22,0.0
23,3,23,23,0.0
23,3,24,1,1.0
23,3,24,2,0.0
23,3,24,3,0.0
23,3,24,4,0.0
23,3,24,5,0.0
23,3,24,6,0.0
23,3,24,7,0.0
23,3,24,8,0.0
23,3,24,9,0.0
23,3,24,10,0.0
23,3,24,11,0.0
23,3,24,12,0.0
23,3,24,13,0.0
23,3,24,14,0.0
23,3,24,15,0.0
23,3,24,16,0.0
23,3,24,17,0.0
23,3,24,18,0.0
23,3,24,19,0.0
23,3,24,20,0.0
23,3,24,21,0.0
23,3,24,22,0.0
23,3,24,23,0.0
23,3,25,1,1.0
23,3,25,2,0.0
23,3,25,3,0.0
23,3,25,4,0.0
23,3,25,5,0.0
23,3,25,6,0.0
23,3,25,7,0.0
23,3,25,8,0.0
23,3,25,9,0.0
23,3,25,10,0.0
23,3,25,11,0.0
23,3,25,12,0.0
23,3,25,13,0.0
23,3,25,14,0.0
23,3,25,15,0.0
23,3,25,16,0.0
23,3,25,17,0.0
23,3,25,18,0.0
23,3,25,19,0.0
23,3,25,20,0.0
23,3,25,21,0.0
23,3,25,22,0.0
23,3,25,23,0.0
23,3,26,1,1.0
23,3,26,2,0.0
23,3,26,3,0.0
23,3,26,4,0.0
23,3,26,5,0.0
23,3,26,6,0.0
23,3,26,7,0.0
23,3,26,8,0.0
23,3,26,9,0.0
23,3,26,10,0.0
23,3,26,11,0.0
23,3,26,12,0.0
23,3,26,13,0.0
23,3,26,14,0.0
23,3,26,15,0.0
23,3,26,16,0.0
23,3,26,17,0.0
23,3,26,18,0.0
23,3,26,19,0.0
23,3,26,20,0.0
23,3,26,21,0.0
23,3,26,22,0.0
23,3,26,23,0.0
23,3,27,1,1.0
23,3,27,2,0.0
23,3,27,3,0.0
23,3,27,4,0.0
23,3,27,5,0.0
23,3,27,6,0.0
23,3,27,7,0.0
23,3,27,8,0.0
23,3,27,9,0.0
23,3,27,10,0.0
23,3,27,11,0.0
23,3,27,12,0.0
23,3,27,13,0.0
23,3,27,14,0.0
23,3,27,15,0.0
23,3,27,16,0.0
23,3,27,17,0.0
23,3,27,18,0.0
23,3,27,19,0.0
23,3,27,20,0.0
23,3,27,21,0.0
23,3,27,22,0.0
23,3,27,23,0.0
23,3,28,1,1.0
23,3,28,2,0.0
23,3,28,3,0.0
23,3,28,4,0.0
23,3,28,5,0.0
23,3,28,6,0.0
23,3,28,7,0.0
23,3,28,8,0.0
23,3,28,9,0.0
23,3,28,10,0.0
23,3,28,11,0.0
23,3,28,12,0.0
23,3,28,13,0.0
23,3,28,14,0.0
23,3,28,15,0.0
23,3,28,16,0.0
23,3,28,17,0.0
23,3,28,18,0.0
23,3,28,19,0.0
23,3,28,20,0.0
23,3,28,21,0.0
23,3,28,22,0.0
23,3,28,23,0.0
23,3,29,1,1.0
23,3,29,2,0.0
23,3,29,3,0.0
23,3,29,4,0.0
23,3,29,5,0.0
23,3,29,6,0.0
23,3,29,7,0.0
23,3,29,8,0.0
23,3,29,9,0.0
23,3,29,10,0.0
23,3,29,11,0.0
23,3,29,12,0.0
23,3,29,13,0.0
23,3,29,14,0.0
23,3,29,15,0.0
23,3,29,16,0.0
23,3,29,17,0.0
23,3,29,18,0.0
23,3,29,19,0.0
23,3,29,20,0.0
23,3,29,21,0.0
23,3,29,22,0.0
23,3,29,23,0.0
23,3,30,1,1.0
23,3,30,2,0.0
23,3,30,3,0.0
23,3,30,4,0.0
23,3,30,5,0.0
23,3,30,6,0.0
23,3,30,7,0.0
23,3,30,8,0.0
23,3,30,9,0.0
23,3,30,10,0.0
23,3,30,11,0.0
23,3,30,12,0.0
23,3,30,13,0.0
23,3,30,14,0.0
23,3,30,15,0.0
23,3,30,16,0.0
23,3,30,17,0.0
23,3,30,18,0.0
23,3,30,19,0.0
23,3,30,20,0.0
23,3,30,21,0.0
23,3,30,22,0.0
23,3,30,23,0.0
23,3,31,1,1.0
23,3,31,2,0.0
23,3,31,3,0.0
23,3,31,4,0.0
23,3,31,5,0.0
23,3,31,6,0.0
23,3,31,7,0.0
23,3,31,8,0.0
23,3,31,9,0.0
23,3,31,10,0.0
23,3,31,11,0.0
23,3,31,12,0.0
23,3,31,13,0.0
23,3,31,14,0.0
23,3,31,15,0.0
23,3,31,16,0.0
23,3,31,17,0.0
23,3,31,18,0.0
23,3,31,19,0.0
23,3,31,20,0.0
23,3,31,21,0.0
23,3,31,22,0.0
23,3,31,23,0.0
23,3,32,1,1.0
23,3,32,2,0.0
23,3,32,3,0.0
23,3,32,4,0.0
23,3,32,5,0.0
23,3,32,6,0.0
23,3,32,7,0.0
23,3,32,8,0.0
23,3,32,9,0.0
23,3,32,10,0.0
23,3,32,11,0.0
23,3,32,12,0.0
23,3,32,13,0.0
23,3,32,14,0.0
23,3,32,15,0.0
23,3,32,16,0.0
23,3,32,17,0.0
23,3,32,18,0.0
23,3,32,19,0.0
23,3,32,20,0.0
23,3,32,21,0.0
23,3,32,22,0.0
23,3,32,23,0.0
23,3,33,1,1.0
23,3,33,2,0.0
23,3,33,3,0.0
23,3,33,4,0.0
23,3,33,5,0.0
23,3,33,6,0.0
23,3,33,7,0.0
23,3,33,8,0.0
23,3,33,9,0.0
23,3,33,10,0.0
23,3,33,11,0.0
23,3,33,12,0.0
23,3,33,13,0.0
23,3,33,14,0.0
23,3,33,15,0.0
23,3,33,16,0.0
23,3,33,17,0.0
23,3,33,18,0.0
23,3,33,19,0.0
23,3,33,20,0.0
23,3,33,21,0.0
23,3,33,22,0.0
23,3,33,23,0.0
23,3,34,1,1.0
23,3,34,2,0.0
23,3,34,3,0.0
23,3,34,4,0.0
23,3,34,5,0.0
23,3,34,6,0.0
23,3,34,7,0.0
23,3,34,8,0.0
23,3,34,9,0.0
23,3,34,10,0.0
23,3,34,11,0.0
23,3,34,12,0.0
23,3,34,13,0.0
23,3,34,14,0.0
23,3,34,15,0.0
23,3,34,16,0.0
23,3,34,17,0.0
23,3,34,18,0.0
23,3,34,19,0.0
23,3,34,20,0.0
23,3,34,21,0.0
23,3,34,22,0.0
23,3,34,23,0.0
23,3,35,1,1.0
23,3,35,2,0.0
23,3,35,3,0.0
23,3,35,4,0.0
23,3,35,5,0.0
23,3,35,6,0.0
23,3,35,7,0.0
23,3,35,8,0.0
23,3,35,9,0.0
23,3,35,10,0.0
23,3,35,11,0.0
23,3,35,12,0.0
23,3,35,13,0.0
23,3,35,14,0.0
23,3,35,15,0.0
23,3,35,16,0.0
23,3,35,17,0.0
23,3,35,18,0.0
23,3,35,19,0.0
23,3,35,20,0.0
23,3,35,21,0.0
23,3,35,22,0.0
23,3,35,23,0.0
23,3,36,1,1.0
23,3,36,2,0.0
23,3,36,3,0.0
23,3,36,4,0.0
23,3,36,5,0.0
23,3,36,6,0.0
23,3,36,7,0.0
23,3,36,8,0.0
23,3,36,9,0.0
23,3,36,10,0.0
23,3,36,11,0.0
23,3,36,12,0.0
23,3,36,13,0.0
23,3,36,14,0.0
23,3,36,15,0.0
23,3,36,16,0.0
23,3,36,17,0.0
23,3,36,18,0.0
23,3,36,19,0.0
23,3,36,20,0.0
23,3,36,21,0.0
23,3,36,22,0.0
23,3,36,23,0.0
23,3,37,1,1.0
23,3,37,2,0.0
23,3,37,3,0.0
23,3,37,4,0.0
23,3,37,5,0.0
23,3,37,6,0.0
23,3,37,7,0.0
23,3,37,8,0.0
23,3,37,9,0.0
23,3,37,10,0.0
23,3,37,11,0.0
23,3,37,12,0.0
23,3,37,13,0.0
23,3,37,14,0.0
23,3,37,15,0.0
23,3,37,16,0.0
23,3,37,17,0.0
23,3,37,18,0.0
23,3,37,19,0.0
23,3,37,20,0.0
23,3,37,21,0.0
23,3,37,22,0.0
23,3,37,23,0.0
23,3,38,1,1.0
23,3,38,2,0.0
23,3,38,3,0.0
23,3,38,4,0.0
23,3,38,5,0.0
23,3,38,6,0.0
23,3,38,7,0.0
23,3,38,8,0.0
23,3,38,9,0.0
23,3,38,10,0.0
23,3,38,11,0.0
23,3,38,12,0.0
23,3,38,13,0.0
23,3,38,14,0.0
23,3,38,15,0.0
23,3,38,16,0.0
23,3,38,17,0.0
23,3,38,18,0.0
23,3,38,19,0.0
23,3,38,20,0.0
23,3,38,21,0.0
23,3,38,22,0.0
23,3,38,23,0.0
23,3,39,1,1.0
23,3,39,2,0.0
23,3,39,3,0.0
23,3,39,4,0.0
23,3,39,5,0.0
23,3,39,6,0.0
23,3,39,7,0.0
23,3,39,8,0.0
23,3,39,9,0.0
23,3,39,10,0.0
23,3,39,11,0.0
23,3,39,12,0.0
23,3,39,13,0.0
23,3,39,14,0.0
23,3,39,15,0.0
23,3,39,16,0.0
23,3,39,17,0.0
23,3,39,18,0.0
23,3,39,19,0.0
23,3,39,20,0.0
23,3,39,21,0.0
23,3,39,22,0.0
23,3,39,23,0.0
23,3,40,1,1.0
23,3,40,2,0.0
23,3,40,3,0.0
23,3,40,4,0.0
23,3,40,5,0.0
23,3,40,6,0.0
23,3,40,7,0.0
23,3,40,8,0.0
23,3,40,9,0.0
23,3,40,10,0.0
23,3,40,11,0.0
23,3,40,12,0.0
23,3,40,13,0.0
23,3,40,14,0.0
23,3,40,15,0.0
23,3,40,16,0.0
23,3,40,17,0.0
23,3,40,18,0.0
23,3,40,19,0.0
23,3,40,20,0.0
23,3,40,21,0.0
23,3,40,22,0.0
23,3,40,23,0.0
23,3,41,1,1.0
23,3,41,2,0.0
23,3,41,3,0.0
23,3,41,4,0.0
23,3,41,5,0.0
23,3,41,6,0.0
23,3,41,7,0.0
23,3,41,8,0.0
23,3,41,9,0.0
23,3,41,10,0.0
23,3,41,11,0.0
23,3,41,12,0.0
23,3,41,13,0.0
23,3,41,14,0.0
23,3,41,15,0.0
23,3,41,16,0.0
23,3,41,17,0.0
23,3,41,18,0.0
23,3,41,19,0.0
23,3,41,20,0.0
23,3,41,21,0.0
23,3,41,22,0.0
23,3,41,23,0.0
23,3,42,1,1.0
23,3,42,2,0.0
23,3,42,3,0.0
23,3,42,4,0.0
23,3,42,5,0.0
23,3,42,6,0.0
23,3,42,7,0.0
23,3,42,8,0.0
23,3,42,9,0.0
23,3,42,10,0.0
23,3,42,11,0.0
23,3,42,12,0.0
23,3,42,13,0.0
23,3,42,14,0.0
23,3,42,15,0.0
23,3,42,16,0.0
23,3,42,17,0.0
23,3,42,18,0.0
23,3,42,19,0.0
23,3,42,20,0.0
23,3,42,21,0.0
23,3,42,22,0.0
23,3,42,23,0.0
23,3,43,1,1.0
23,3,43,2,0.0
23,3,43,3,0.0
23,3,43,4,0.0
23,3,43,5,0.0
23,3,43,6,0.0
23,3,43,7,0.0
23,3,43,8,0.0
23,3,43,9,0.0
23,3,43,10,0.0
23,3,43,11,0.0
23,3,43,12,0.0
23,3,43,13,0.0
23,3,43,14,0.0
23,3,43,15,0.0
23,3,43,16,0.0
23,3,43,17,0.0
23,3,43,18,0.0
23,3,43,19,0.0
23,3,43,20,0.0
23,3,43,21,0.0
23,3,43,22,0.0
23,3,43,23,0.0
23,3,44,1,1.0
23,3,44,2,0.0
23,3,44,3,0.0
23,3,44,4,0.0
23,3,44,5,0.0
23,3,44,6,0.0
23,3,44,7,0.0
23,3,44,8,0.0
23,3,44,9,0.0
23,3,44,10,0.0
23,3,44,11,0.0
23,3,44,12,0.0
23,3,44,13,0.0
23,3,44,14,0.0
23,3,44,15,0.0
23,3,44,16,0.0
23,3,44,17,0.0
23,3,44,18,0.0
23,3,44,19,0.0
23,3,44,20,0.0
23,3,44,21,0.0
23,3,44,22,0.0
23,3,44,23,0.0
23,3,45,1,1.0
23,3,45,2,0.0
23,3,45,3,0.0
23,3,45,4,0.0
23,3,45,5,0.0
23,3,45,6,0.0
23,3,45,7,0.0
23,3,45,8,0.0
23,3,45,9,0.0
23,3,45,10,0.0
23,3,45,11,0.0
23,3,45,12,0.0
23,3,45,13,0.0
23,3,45,14,0.0
23,3,45,15,0.0
23,3,45,16,0.0
23,3,45,17,0.0
23,3,45,18,0.0
23,3,45,19,0.0
23,3,45,20,0.0
23,3,45,21,0.0
23,3,45,22,0.0
23,3,45,23,0.0
23,3,46,1,1.0
23,3,46,2,0.0
23,3,46,3,0.0
23,3,46,4,0.0
23,3,46,5,0.0
23,3,46,6,0.0
23,3,46,7,0.0
23,3,46,8,0.0
23,3,46,9,0.0
23,3,46,10,0.0
23,3,46,11,0.0
23,3,46,12,0.0
23,3,46,13,0.0
23,3,46,14,0.0
23,3,46,15,0.0
23,3,46,16,0.0
23,3,46,17,0.0
23,3,46,18,0.0
23,3,46,19,0.0
23,3,46,20,0.0
23,3,46,21,0.0
23,3,46,22,0.0
23,3,46,23,0.0
23,3,47,1,1.0
23,3,47,2,0.0
23,3,47,3,0.0
23,3,47,4,0.0
23,3,47,5,0.0
23,3,47,6,0.0
23,3,47,7,0.0
23,3,47,8,0.0
23,3,47,9,0.0
23,3,47,10,0.0
23,3,47,11,0.0
23,3,47,12,0.0
23,3,47,13,0.0
23,3,47,14,0.0
23,3,47,15,0.0
23,3,47,16,0.0
23,3,47,17,0.0
23,3,47,18,0.0
23,3,47,19,0.0
23,3,47,20,0.0
23,3,47,21,0.0
23,3,47,22,0.0
23,3,47,23,0.0
23,3,48,1,1.0
23,3,48,2,0.0
23,3,48,3,0.0
23,3,48,4,0.0
23,3,48,5,0.0
23,3,48,6,0.0
23,3,48,7,0.0
23,3,48,8,0.0
23,3,48,9,0.0
23,3,48,10,0.0
23,3,48,11,0.0
23,3,48,12,0.0
23,3,48,13,0.0
23,3,48,14,0.0
23,3,48,15,0.0
23,3,48,16,0.0
23,3,48,17,0.0
23,3,48,18,0.0
23,3,48,19,0.0
23,3,48,20,0.0
23,3,48,21,0.0
23,3,48,22,0.0
23,3,48,23,0.0
23,3,49,1,1.0
23,3,49,2,0.0
23,3,49,3,0.0
23,3,49,4,0.0
23,3,49,5,0.0
23,3,49,6,0.0
23,3,49,7,0.0
23,3,49,8,0.0
23,3,49,9,0.0
23,3,49,10,0.0
23,3,49,11,0.0
23,3,49,12,0.0
23,3,49,13,0.0
23,3,49,14,0.0
23,3,49,15,0.0
23,3,49,16,0.0
23,3,49,17,0.0
23,3,49,18,0.0
23,3,49,19,0.0
23,3,49,20,0.0
23,3,49,21,0.0
23,3,49,22,0.0
23,3,49,23,0.0
23,4,0,1,1.0
23,4,0,2,0.0
23,4,0,3,0.0
23,4,0,4,0.0
23,4,0,5,0.0
23,4,0,6,0.0
23,4,0,7,0.0
23,4,0,8,0.0
23,4,0,9,0.0
23,4,0,10,0.0
23,4,0,11,0.0
23,4,0,12,0.0
23,4,0,13,0.0
23,4,0,14,0.0
23,4,0,15,0.0
23,4,0,16,0.0
23,4,0,17,0.0
23,4,0,18,0.0
23,4,0,19,0.0
23,4,0,20,0.0
23,4,0,21,0.0
23,4,0,22,0.0
23,4,0,23,0.0
23,4,1,1,1.0
23,4,1,2,0.0
23,4,1,3,0.0
23,4,1,4,0.0
23,4,1,5,0.0
23,4,1,6,0.0
23,4,1,7,0.0
23,4,1,8,0.0
23,4,1,9,0.0
23,4,1,10,0.0
23,4,1,11,0.0
23,4,1,12,0.0
23,4,1,13,0.0
23,4,1,14,0.0
23,4,1,15,0.0
23,4,1,16,0.0
23,4,1,17,0.0
23,4,1,18,0.0
23,4,1,19,0.0
23,4,1,20,0.0
23,4,1,21,0.0
23,4,1,22,0.0
23,4,1,23,0.0
23,4,2,1,1.0
23,4,2,2,0.0
23,4,2,3,0.0
23,4,2,4,0.0
23,4,2,5,0.0
23,4,2,6,0.0
23,4,2,7,0.0
23,4,2,8,0.0
23,4,2,9,0.0
23,4,2,10,0.0
23,4,2,11,0.0
23,4,2,12,0.0
23,4,2,13,0.0
23,4,2,14,0.0
23,4,2,15,0.0
23,4,2,16,0.0
23,4,2,17,0.0
23,4,2,18,0.0
23,4,2,19,0.0
23,4,2,20,0.0
23,4,2,21,0.0
23,4,2,22,0.0
23,4,2,23,0.0
23,4,3,1,1.0
23,4,3,2,0.0
23,4,3,3,0.0
23,4,3,4,0.0
23,4,3,5,0.0
23,4,3,6,0.0
23,4,3,7,0.0
23,4,3,8,0.0
23,4,3,9,0.0
23,4,3,10,0.0
23,4,3,11,0.0
23,4,3,12,0.0
23,4,3,13,0.0
23,4,3,14,0.0
23,4,3,15,0.0
23,4,3,16,0.0
23,4,3,17,0.0
23,4,3,18,0.0
23,4,3,19,0.0
23,4,3,20,0.0
23,4,3,21,0.0
23,4,3,22,0.0
23,4,3,23,0.0
23,4,4,1,1.0
23,4,4,2,0.0
23,4,4,3,0.0
23,4,4,4,0.0
23,4,4,5,0.0
23,4,4,6,0.0
23,4,4,7,0.0
23,4,4,8,0.0
23,4,4,9,0.0
23,4,4,10,0.0
23,4,4,11,0.0
23,4,4,12,0.0
23,4,4,13,0.0
23,4,4,14,0.0
23,4,4,15,0.0
23,4,4,16,0.0
23,4,4,17,0.0
23,4,4,18,0.0
23,4,4,19,0.0
23,4,4,20,0.0
23,4,4,21,0.0
23,4,4,22,0.0
23,4,4,23,0.0
23,4,5,1,1.0
23,4,5,2,0.0
23,4,5,3,0.0
23,4,5,4,0.0
23,4,5,5,0.0
23,4,5,6,0.0
23,4,5,7,0.0
23,4,5,8,0.0
23,4,5,9,0.0
23,4,5,10,0.0
23,4,5,11,0.0
23,4,5,12,0.0
23,4,5,13,0.0
23,4,5,14,0.0
23,4,5,15,0.0
23,4,5,16,0.0
23,4,5,17,0.0
23,4,5,18,0.0
23,4,5,19,0.0
23,4,5,20,0.0
23,4,5,21,0.0
23,4,5,22,0.0
23,4,5,23,0.0
23,4,6,1,1.0
23,4,6,2,0.0
23,4,6,3,0.0
23,4,6,4,0.0
23,4,6,5,0.0
23,4,6,6,0.0
23,4,6,7,0.0
23,4,6,8,0.0
23,4,6,9,0.0
23,4,6,10,0.0
23,4,6,11,0.0
23,4,6,12,0.0
23,4,6,13,0.0
23,4,6,14,0.0
23,4,6,15,0.0
23,4,6,16,0.0
23,4,6,17,0.0
23,4,6,18,0.0
23,4,6,19,0.0
23,4,6,20,0.0
23,4,6,21,0.0
23,4,6,22,0.0
23,4,6,23,0.0
23,4,7,1,1.0
23,4,7,2,0.0
23,4,7,3,0.0
23,4,7,4,0.0
23,4,7,5,0.0
23,4,7,6,0.0
23,4,7,7,0.0
23,4,7,8,0.0
23,4,7,9,0.0
23,4,7,10,0.0
23,4,7,11,0.0
23,4,7,12,0.0
23,4,7,13,0.0
23,4,7,14,0.0
23,4,7,15,0.0
23,4,7,16,0.0
23,4,7,17,0.0
23,4,7,18,0.0
23,4,7,19,0.0
23,4,7,20,0.0
23,4,7,21,0.0
23,4,7,22,0.0
23,4,7,23,0.0
23,4,8,1,1.0
23,4,8,2,0.0
23,4,8,3,0.0
23,4,8,4,0.0
23,4,8,5,0.0
23,4,8,6,0.0
23,4,8,7,0.0
23,4,8,8,0.0
23,4,8,9,0.0
23,4,8,10,0.0
23,4,8,11,0.0
23,4,8,12,0.0
23,4,8,13,0.0
23,4,8,14,0.0
23,4,8,15,0.0
23,4,8,16,0.0
23,4,8,17,0.0
23,4,8,18,0.0
23,4,8,19,0.0
23,4,8,20,0.0
23,4,8,21,0.0
23,4,8,22,0.0
23,4,8,23,0.0
23,4,9,1,1.0
23,4,9,2,0.0
23,4,9,3,0.0
23,4,9,4,0.0
23,4,9,5,0.0
23,4,9,6,0.0
23,4,9,7,0.0
23,4,9,8,0.0
23,4,9,9,0.0
23,4,9,10,0.0
23,4,9,11,0.0
23,4,9,12,0.0
23,4,9,13,0.0
23,4,9,14,0.0
23,4,9,15,0.0
23,4,9,16,0.0
23,4,9,17,0.0
23,4,9,18,0.0
23,4,9,19,0.0
23,4,9,20,0.0
23,4,9,21,0.0
23,4,9,22,0.0
23,4,9,23,0.0
23,4,10,1,1.0
23,4,10,2,0.0
23,4,10,3,0.0
23,4,10,4,0.0
23,4,10,5,0.0
23,4,10,6,0.0
23,4,10,7,0.0
23,4,10,8,0.0
23,4,10,9,0.0
23,4,10,10,0.0
23,4,10,11,0.0
23,4,10,12,0.0
23,4,10,13,0.0
23,4,10,14,0.0
23,4,10,15,0.0
23,4,10,16,0.0
23,4,10,17,0.0
23,4,10,18,0.0
23,4,10,19,0.0
23,4,10,20,0.0
23,4,10,21,0.0
23,4,10,22,0.0
23,4,10,23,0.0
23,4,11,1,1.0
23,4,11,2,0.0
23,4,11,3,0.0
23,4,11,4,0.0
23,4,11,5,0.0
23,4,11,6,0.0
23,4,11,7,0.0
23,4,11,8,0.0
23,4,11,9,0.0
23,4,11,10,0.0
23,4,11,11,0.0
23,4,11,12,0.0
23,4,11,13,0.0
23,4,11,14,0.0
23,4,11,15,0.0
23,4,11,16,0.0
23,4,11,17,0.0
23,4,11,18,0.0
23,4,11,19,0.0
23,4,11,20,0.0
23,4,11,21,0.0
23,4,11,22,0.0
23,4,11,23,0.0
23,4,12,1,1.0
23,4,12,2,0.0
23,4,12,3,0.0
23,4,12,4,0.0
23,4,12,5,0.0
23,4,12,6,0.0
23,4,12,7,0.0
23,4,12,8,0.0
23,4,12,9,0.0
23,4,12,10,0.0
23,4,12,11,0.0
23,4,12,12,0.0
23,4,12,13,0.0
23,4,12,14,0.0
23,4,12,15,0.0
23,4,12,16,0.0
23,4,12,17,0.0
23,4,12,18,0.0
23,4,12,19,0.0
23,4,12,20,0.0
23,4,12,21,0.0
23,4,12,22,0.0
23,4,12,23,0.0
23,4,13,1,1.0
23,4,13,2,0.0
23,4,13,3,0.0
23,4,13,4,0.0
23,4,13,5,0.0
23,4,13,6,0.0
23,4,13,7,0.0
23,4,13,8,0.0
23,4,13,9,0.0
23,4,13,10,0.0
23,4,13,11,0.0
23,4,13,12,0.0
23,4,13,13,0.0
23,4,13,14,0.0
23,4,13,15,0.0
23,4,13,16,0.0
23,4,13,17,0.0
23,4,13,18,0.0
23,4,13,19,0.0
23,4,13,20,0.0
23,4,13,21,0.0
23,4,13,22,0.0
23,4,13,23,0.0
23,4,14,1,1.0
23,4,14,2,0.0
23,4,14,3,0.0
23,4,14,4,0.0
23,4,14,5,0.0
23,4,14,6,0.0
23,4,14,7,0.0
23,4,14,8,0.0
23,4,14,9,0.0
23,4,14,10,0.0
23,4,14,11,0.0
23,4,14,12,0.0
23,4,14,13,0.0
23,4,14,14,0.0
23,4,14,15,0.0
23,4,14,16,0.0
23,4,14,17,0.0
23,4,14,18,0.0
23,4,14,19,0.0
23,4,14,20,0.0
23,4,14,21,0.0
23,4,14,22,0.0
23,4,14,23,0.0
23,4,15,1,1.0
23,4,15,2,0.0
23,4,15,3,0.0
23,4,15,4,0.0
23,4,15,5,0.0
23,4,15,6,0.0
23,4,15,7,0.0
23,4,15,8,0.0
23,4,15,9,0.0
23,4,15,10,0.0
23,4,15,11,0.0
23,4,15,12,0.0
23,4,15,13,0.0
23,4,15,14,0.0
23,4,15,15,0.0
23,4,15,16,0.0
23,4,15,17,0.0
23,4,15,18,0.0
23,4,15,19,0.0
23,4,15,20,0.0
23,4,15,21,0.0
23,4,15,22,0.0
23,4,15,23,0.0
23,4,16,1,1.0
23,4,16,2,0.0
23,4,16,3,0.0
23,4,16,4,0.0
23,4,16,5,0.0
23,4,16,6,0.0
23,4,16,7,0.0
23,4,16,8,0.0
23,4,16,9,0.0
23,4,16,10,0.0
23,4,16,11,0.0
23,4,16,12,0.0
23,4,16,13,0.0
23,4,16,14,0.0
23,4,16,15,0.0
23,4,16,16,0.0
23,4,16,17,0.0
23,4,16,18,0.0
23,4,16,19,0.0
23,4,16,20,0.0
23,4,16,21,0.0
23,4,16,22,0.0
23,4,16,23,0.0
23,4,17,1,1.0
23,4,17,2,0.0
23,4,17,3,0.0
23,4,17,4,0.0
23,4,17,5,0.0
23,4,17,6,0.0
23,4,17,7,0.0
23,4,17,8,0.0
23,4,17,9,0.0
23,4,17,10,0.0
23,4,17,11,0.0
23,4,17,12,0.0
23,4,17,13,0.0
23,4,17,14,0.0
23,4,17,15,0.0
23,4,17,16,0.0
23,4,17,17,0.0
23,4,17,18,0.0
23,4,17,19,0.0
23,4,17,20,0.0
23,4,17,21,0.0
23,4,17,22,0.0
23,4,17,23,0.0
23,4,18,1,1.0
23,4,18,2,0.0
23,4,18,3,0.0
23,4,18,4,0.0
23,4,18,5,0.0
23,4,18,6,0.0
23,4,18,7,0.0
23,4,18,8,0.0
23,4,18,9,0.0
23,4,18,10,0.0
23,4,18,11,0.0
23,4,18,12,0.0
23,4,18,13,0.0
23,4,18,14,0.0
23,4,18,15,0.0
23,4,18,16,0.0
23,4,18,17,0.0
23,4,18,18,0.0
23,4,18,19,0.0
23,4,18,20,0.0
23,4,18,21,0.0
23,4,18,22,0.0
23,4,18,23,0.0
23,4,19,1,1.0
23,4,19,2,0.0
23,4,19,3,0.0
23,4,19,4,0.0
23,4,19,5,0.0
23,4,19,6,0.0
23,4,19,7,0.0
23,4,19,8,0.0
23,4,19,9,0.0
23,4,19,10,0.0
23,4,19,11,0.0
23,4,19,12,0.0
23,4,19,13,0.0
23,4,19,14,0.0
23,4,19,15,0.0
23,4,19,16,0.0
23,4,19,17,0.0
23,4,19,18,0.0
23,4,19,19,0.0
23,4,19,20,0.0
23,4,19,21,0.0
23,4,19,22,0.0
23,4,19,23,0.0
23,4,20,1,1.0
23,4,20,2,0.0
23,4,20,3,0.0
23,4,20,4,0.0
23,4,20,5,0.0
23,4,20,6,0.0
23,4,20,7,0.0
23,4,20,8,0.0
23,4,20,9,0.0
23,4,20,10,0.0
23,4,20,11,0.0
23,4,20,12,0.0
23,4,20,13,0.0
23,4,20,14,0.0
23,4,20,15,0.0
23,4,20,16,0.0
23,4,20,17,0.0
23,4,20,18,0.0
23,4,20,19,0.0
23,4,20,20,0.0
23,4,20,21,0.0
23,4,20,22,0.0
23,4,20,23,0.0
23,4,21,1,1.0
23,4,21,2,0.0
23,4,21,3,0.0
23,4,21,4,0.0
23,4,21,5,0.0
23,4,21,6,0.0
23,4,21,7,0.0
23,4,21,8,0.0
23,4,21,9,0.0
23,4,21,10,0.0
23,4,21,11,0.0
23,4,21,12,0.0
23,4,21,13,0.0
23,4,21,14,0.0
23,4,21,15,0.0
23,4,21,16,0.0
23,4,21,17,0.0
23,4,21,18,0.0
23,4,21,19,0.0
23,4,21,20,0.0
23,4,21,21,0.0
23,4,21,22,0.0
23,4,21,23,0.0
23,4,22,1,1.0
23,4,22,2,0.0
23,4,22,3,0.0
23,4,22,4,0.0
23,4,22,5,0.0
23,4,22,6,0.0
23,4,22,7,0.0
23,4,22,8,0.0
23,4,22,9,0.0
23,4,22,10,0.0
23,4,22,11,0.0
23,4,22,12,0.0
23,4,22,13,0.0
23,4,22,14,0.0
23,4,22,15,0.0
23,4,22,16,0.0
23,4,22,17,0.0
23,4,22,18,0.0
23,4,22,19,0.0
23,4,22,20,0.0
23,4,22,21,0.0
23,4,22,22,0.0
23,4,22,23,0.0
23,4,23,1,1.0
23,4,23,2,0.0
23,4,23,3,0.0
23,4,23,4,0.0
23,4,23,5,0.0
23,4,23,6,0.0
23,4,23,7,0.0
23,4,23,8,0.0
23,4,23,9,0.0
23,4,23,10,0.0
23,4,23,11,0.0
23,4,23,12,0.0
23,4,23,13,0.0
23,4,23,14,0.0
23,4,23,15,0.0
23,4,23,16,0.0
23,4,23,17,0.0
23,4,23,18,0.0
23,4,23,19,0.0
23,4,23,20,0.0
23,4,23,21,0.0
23,4,23,22,0.0
23,4,23,23,0.0
23,4,24,1,1.0
23,4,24,2,0.0
23,4,24,3,0.0
23,4,24,4,0.0
23,4,24,5,0.0
23,4,24,6,0.0
23,4,24,7,0.0
23,4,24,8,0.0
23,4,24,9,0.0
23,4,24,10,0.0
23,4,24,11,0.0
23,4,24,12,0.0
23,4,24,13,0.0
23,4,24,14,0.0
23,4,24,15,0.0
23,4,24,16,0.0
23,4,24,17,0.0
23,4,24,18,0.0
23,4,24,19,0.0
23,4,24,20,0.0
23,4,24,21,0.0
23,4,24,22,0.0
23,4,24,23,0.0
23,4,25,1,1.0
23,4,25,2,0.0
23,4,25,3,0.0
23,4,25,4,0.0
23,4,25,5,0.0
23,4,25,6,0.0
23,4,25,7,0.0
23,4,25,8,0.0
23,4,25,9,0.0
23,4,25,10,0.0
23,4,25,11,0.0
23,4,25,12,0.0
23,4,25,13,0.0
23,4,25,14,0.0
23,4,25,15,0.0
23,4,25,16,0.0
23,4,25,17,0.0
23,4,25,18,0.0
23,4,25,19,0.0
23,4,25,20,0.0
23,4,25,21,0.0
23,4,25,22,0.0
23,4,25,23,0.0
23,4,26,1,1.0
23,4,26,2,0.0
23,4,26,3,0.0
23,4,26,4,0.0
23,4,26,5,0.0
23,4,26,6,0.0
23,4,26,7,0.0
23,4,26,8,0.0
23,4,26,9,0.0
23,4,26,10,0.0
23,4,26,11,0.0
23,4,26,12,0.0
23,4,26,13,0.0
23,4,26,14,0.0
23,4,26,15,0.0
23,4,26,16,0.0
23,4,26,17,0.0
23,4,26,18,0.0
23,4,26,19,0.0
23,4,26,20,0.0
23,4,26,21,0.0
23,4,26,22,0.0
23,4,26,23,0.0
23,4,27,1,1.0
23,4,27,2,0.0
23,4,27,3,0.0
23,4,27,4,0.0
23,4,27,5,0.0
23,4,27,6,0.0
23,4,27,7,0.0
23,4,27,8,0.0
23,4,27,9,0.0
23,4,27,10,0.0
23,4,27,11,0.0
23,4,27,12,0.0
23,4,27,13,0.0
23,4,27,14,0.0
23,4,27,15,0.0
23,4,27,16,0.0
23,4,27,17,0.0
23,4,27,18,0.0
23,4,27,19,0.0
23,4,27,20,0.0
23,4,27,21,0.0
23,4,27,22,0.0
23,4,27,23,0.0
23,4,28,1,1.0
23,4,28,2,0.0
23,4,28,3,0.0
23,4,28,4,0.0
23,4,28,5,0.0
23,4,28,6,0.0
23,4,28,7,0.0
23,4,28,8,0.0
23,4,28,9,0.0
23,4,28,10,0.0
23,4,28,11,0.0
23,4,28,12,0.0
23,4,28,13,0.0
23,4,28,14,0.0
23,4,28,15,0.0
23,4,28,16,0.0
23,4,28,17,0.0
23,4,28,18,0.0
23,4,28,19,0.0
23,4,28,20,0.0
23,4,28,21,0.0
23,4,28,22,0.0
23,4,28,23,0.0
23,4,29,1,1.0
23,4,29,2,0.0
23,4,29,3,0.0
23,4,29,4,0.0
23,4,29,5,0.0
23,4,29,6,0.0
23,4,29,7,0.0
23,4,29,8,0.0
23,4,29,9,0.0
23,4,29,10,0.0
23,4,29,11,0.0
23,4,29,12,0.0
23,4,29,13,0.0
23,4,29,14,0.0
23,4,29,15,0.0
23,4,29,16,0.0
23,4,29,17,0.0
23,4,29,18,0.0
23,4,29,19,0.0
23,4,29,20,0.0
23,4,29,21,0.0
23,4,29,22,0.0
23,4,29,23,0.0
23,4,30,1,1.0
23,4,30,2,0.0
23,4,30,3,0.0
23,4,30,4,0.0
23,4,30,5,0.0
23,4,30,6,0.0
23,4,30,7,0.0
23,4,30,8,0.0
23,4,30,9,0.0
23,4,30,10,0.0
23,4,30,11,0.0
23,4,30,12,0.0
23,4,30,13,0.0
23,4,30,14,0.0
23,4,30,15,0.0
23,4,30,16,0.0
23,4,30,17,0.0
23,4,30,18,0.0
23,4,30,19,0.0
23,4,30,20,0.0
23,4,30,21,0.0
23,4,30,22,0.0
23,4,30,23,0.0
23,4,31,1,1.0
23,4,31,2,0.0
23,4,31,3,0.0
23,4,31,4,0.0
23,4,31,5,0.0
23,4,31,6,0.0
23,4,31,7,0.0
23,4,31,8,0.0
23,4,31,9,0.0
23,4,31,10,0.0
23,4,31,11,0.0
23,4,31,12,0.0
23,4,31,13,0.0
23,4,31,14,0.0
23,4,31,15,0.0
23,4,31,16,0.0
23,4,31,17,0.0
23,4,31,18,0.0
23,4,31,19,0.0
23,4,31,20,0.0
23,4,31,21,0.0
23,4,31,22,0.0
23,4,31,23,0.0
23,4,32,1,1.0
23,4,32,2,0.0
23,4,32,3,0.0
23,4,32,4,0.0
23,4,32,5,0.0
23,4,32,6,0.0
23,4,32,7,0.0
23,4,32,8,0.0
23,4,32,9,0.0
23,4,32,10,0.0
23,4,32,11,0.0
23,4,32,12,0.0
23,4,32,13,0.0
23,4,32,14,0.0
23,4,32,15,0.0
23,4,32,16,0.0
23,4,32,17,0.0
23,4,32,18,0.0
23,4,32,19,0.0
23,4,32,20,0.0
23,4,32,21,0.0
23,4,32,22,0.0
23,4,32,23,0.0
23,4,33,1,1.0
23,4,33,2,0.0
23,4,33,3,0.0
23,4,33,4,0.0
23,4,33,5,0.0
23,4,33,6,0.0
23,4,33,7,0.0
23,4,33,8,0.0
23,4,33,9,0.0
23,4,33,10,0.0
23,4,33,11,0.0
23,4,33,12,0.0
23,4,33,13,0.0
23,4,33,14,0.0
23,4,33,15,0.0
23,4,33,16,0.0
23,4,33,17,0.0
23,4,33,18,0.0
23,4,33,19,0.0
23,4,33,20,0.0
23,4,33,21,0.0
23,4,33,22,0.0
23,4,33,23,0.0
23,4,34,1,1.0
23,4,34,2,0.0
23,4,34,3,0.0
23,4,34,4,0.0
23,4,34,5,0.0
23,4,34,6,0.0
23,4,34,7,0.0
23,4,34,8,0.0
23,4,34,9,0.0
23,4,34,10,0.0
23,4,34,11,0.0
23,4,34,12,0.0
23,4,34,13,0.0
23,4,34,14,0.0
23,4,34,15,0.0
23,4,34,16,0.0
23,4,34,17,0.0
23,4,34,18,0.0
23,4,34,19,0.0
23,4,34,20,0.0
23,4,34,21,0.0
23,4,34,22,0.0
23,4,34,23,0.0
23,4,35,1,1.0
23,4,35,2,0.0
23,4,35,3,0.0
23,4,35,4,0.0
23,4,35,5,0.0
23,4,35,6,0.0
23,4,35,7,0.0
23,4,35,8,0.0
23,4,35,9,0.0
23,4,35,10,0.0
23,4,35,11,0.0
23,4,35,12,0.0
23,4,35,13,0.0
23,4,35,14,0.0
23,4,35,15,0.0
23,4,35,16,0.0
23,4,35,17,0.0
23,4,35,18,0.0
23,4,35,19,0.0
23,4,35,20,0.0
23,4,35,21,0.0
23,4,35,22,0.0
23,4,35,23,0.0
23,4,36,1,1.0
23,4,36,2,0.0
23,4,36,3,0.0
23,4,36,4,0.0
23,4,36,5,0.0
23,4,36,6,0.0
23,4,36,7,0.0
23,4,36,8,0.0
23,4,36,9,0.0
23,4,36,10,0.0
23,4,36,11,0.0
23,4,36,12,0.0
23,4,36,13,0.0
23,4,36,14,0.0
23,4,36,15,0.0
23,4,36,16,0.0
23,4,36,17,0.0
23,4,36,18,0.0
23,4,36,19,0.0
23,4,36,20,0.0
23,4,36,21,0.0
23,4,36,22,0.0
23,4,36,23,0.0
23,4,37,1,1.0
23,4,37,2,0.0
23,4,37,3,0.0
23,4,37,4,0.0
23,4,37,5,0.0
23,4,37,6,0.0
23,4,37,7,0.0
23,4,37,8,0.0
23,4,37,9,0.0
23,4,37,10,0.0
23,4,37,11,0.0
23,4,37,12,0.0
23,4,37,13,0.0
23,4,37,14,0.0
23,4,37,15,0.0
23,4,37,16,0.0
23,4,37,17,0.0
23,4,37,18,0.0
23,4,37,19,0.0
23,4,37,20,0.0
23,4,37,21,0.0
23,4,37,22,0.0
23,4,37,23,0.0
23,4,38,1,1.0
23,4,38,2,0.0
23,4,38,3,0.0
23,4,38,4,0.0
23,4,38,5,0.0
23,4,38,6,0.0
23,4,38,7,0.0
23,4,38,8,0.0
23,4,38,9,0.0
23,4,38,10,0.0
23,4,38,11,0.0
23,4,38,12,0.0
23,4,38,13,0.0
23,4,38,14,0.0
23,4,38,15,0.0
23,4,38,16,0.0
23,4,38,17,0.0
23,4,38,18,0.0
23,4,38,19,0.0
23,4,38,20,0.0
23,4,38,21,0.0
23,4,38,22,0.0
23,4,38,23,0.0
23,4,39,1,1.0
23,4,39,2,0.0
23,4,39,3,0.0
23,4,39,4,0.0
23,4,39,5,0.0
23,4,39,6,0.0
23,4,39,7,0.0
23,4,39,8,0.0
23,4,39,9,0.0
23,4,39,10,0.0
23,4,39,11,0.0
23,4,39,12,0.0
23,4,39,13,0.0
23,4,39,14,0.0
23,4,39,15,0.0
23,4,39,16,0.0
23,4,39,17,0.0
23,4,39,18,0.0
23,4,39,19,0.0
23,4,39,20,0.0
23,4,39,21,0.0
23,4,39,22,0.0
23,4,39,23,0.0
23,4,40,1,1.0
23,4,40,2,0.0
23,4,40,3,0.0
23,4,40,4,0.0
23,4,40,5,0.0
23,4,40,6,0.0
23,4,40,7,0.0
23,4,40,8,0.0
23,4,40,9,0.0
23,4,40,10,0.0
23,4,40,11,0.0
23,4,40,12,0.0
23,4,40,13,0.0
23,4,40,14,0.0
23,4,40,15,0.0
23,4,40,16,0.0
23,4,40,17,0.0
23,4,40,18,0.0
23,4,40,19,0.0
23,4,40,20,0.0
23,4,40,21,0.0
23,4,40,22,0.0
23,4,40,23,0.0
23,4,41,1,1.0
23,4,41,2,0.0
23,4,41,3,0.0
23,4,41,4,0.0
23,4,41,5,0.0
23,4,41,6,0.0
23,4,41,7,0.0
23,4,41,8,0.0
23,4,41,9,0.0
23,4,41,10,0.0
23,4,41,11,0.0
23,4,41,12,0.0
23,4,41,13,0.0
23,4,41,14,0.0
23,4,41,15,0.0
23,4,41,16,0.0
23,4,41,17,0.0
23,4,41,18,0.0
23,4,41,19,0.0
23,4,41,20,0.0
23,4,41,21,0.0
23,4,41,22,0.0
23,4,41,23,0.0
23,4,42,1,1.0
23,4,42,2,0.0
23,4,42,3,0.0
23,4,42,4,0.0
23,4,42,5,0.0
23,4,42,6,0.0
23,4,42,7,0.0
23,4,42,8,0.0
23,4,42,9,0.0
23,4,42,10,0.0
23,4,42,11,0.0
23,4,42,12,0.0
23,4,42,13,0.0
23,4,42,14,0.0
23,4,42,15,0.0
23,4,42,16,0.0
23,4,42,17,0.0
23,4,42,18,0.0
23,4,42,19,0.0
23,4,42,20,0.0
23,4,42,21,0.0
23,4,42,22,0.0
23,4,42,23,0.0
23,4,43,1,1.0
23,4,43,2,0.0
23,4,43,3,0.0
23,4,43,4,0.0
23,4,43,5,0.0
23,4,43,6,0.0
23,4,43,7,0.0
23,4,43,8,0.0
23,4,43,9,0.0
23,4,43,10,0.0
23,4,43,11,0.0
23,4,43,12,0.0
23,4,43,13,0.0
23,4,43,14,0.0
23,4,43,15,0.0
23,4,43,16,0.0
23,4,43,17,0.0
23,4,43,18,0.0
23,4,43,19,0.0
23,4,43,20,0.0
23,4,43,21,0.0
23,4,43,22,0.0
23,4,43,23,0.0
23,4,44,1,1.0
23,4,44,2,0.0
23,4,44,3,0.0
23,4,44,4,0.0
23,4,44,5,0.0
23,4,44,6,0.0
23,4,44,7,0.0
23,4,44,8,0.0
23,4,44,9,0.0
23,4,44,10,0.0
23,4,44,11,0.0
23,4,44,12,0.0
23,4,44,13,0.0
23,4,44,14,0.0
23,4,44,15,0.0
23,4,44,16,0.0
23,4,44,17,0.0
23,4,44,18,0.0
23,4,44,19,0.0
23,4,44,20,0.0
23,4,44,21,0.0
23,4,44,22,0.0
23,4,44,23,0.0
23,4,45,1,1.0
23,4,45,2,0.0
23,4,45,3,0.0
23,4,45,4,0.0
23,4,45,5,0.0
23,4,45,6,0.0
23,4,45,7,0.0
23,4,45,8,0.0
23,4,45,9,0.0
23,4,45,10,0.0
23,4,45,11,0.0
23,4,45,12,0.0
23,4,45,13,0.0
23,4,45,14,0.0
23,4,45,15,0.0
23,4,45,16,0.0
23,4,45,17,0.0
23,4,45,18,0.0
23,4,45,19,0.0
23,4,45,20,0.0
23,4,45,21,0.0
23,4,45,22,0.0
23,4,45,23,0.0
23,4,46,1,1.0
23,4,46,2,0.0
23,4,46,3,0.0
23,4,46,4,0.0
23,4,46,5,0.0
23,4,46,6,0.0
23,4,46,7,0.0
23,4,46,8,0.0
23,4,46,9,0.0
23,4,46,10,0.0
23,4,46,11,0.0
23,4,46,12,0.0
23,4,46,13,0.0
23,4,46,14,0.0
23,4,46,15,0.0
23,4,46,16,0.0
23,4,46,17,0.0
23,4,46,18,0.0
23,4,46,19,0.0
23,4,46,20,0.0
23,4,46,21,0.0
23,4,46,22,0.0
23,4,46,23,0.0
23,4,47,1,1.0
23,4,47,2,0.0
23,4,47,3,0.0
23,4,47,4,0.0
23,4,47,5,0.0
23,4,47,6,0.0
23,4,47,7,0.0
23,4,47,8,0.0
23,4,47,9,0.0
23,4,47,10,0.0
23,4,47,11,0.0
23,4,47,12,0.0
23,4,47,13,0.0
23,4,47,14,0.0
23,4,47,15,0.0
23,4,47,16,0.0
23,4,47,17,0.0
23,4,47,18,0.0
23,4,47,19,0.0
23,4,47,20,0.0
23,4,47,21,0.0
23,4,47,22,0.0
23,4,47,23,0.0
23,4,48,1,1.0
23,4,48,2,0.0
23,4,48,3,0.0
23,4,48,4,0.0
23,4,48,5,0.0
23,4,48,6,0.0
23,4,48,7,0.0
23,4,48,8,0.0
23,4,48,9,0.0
23,4,48,10,0.0
23,4,48,11,0.0
23,4,48,12,0.0
23,4,48,13,0.0
23,4,48,14,0.0
23,4,48,15,0.0
23,4,48,16,0.0
23,4,48,17,0.0
23,4,48,18,0.0
23,4,48,19,0.0
23,4,48,20,0.0
23,4,48,21,0.0
23,4,48,22,0.0
23,4,48,23,0.0
23,4,49,1,1.0
23,4,49,2,0.0
23,4,49,3,0.0
23,4,49,4,0.0
23,4,49,5,0.0
23,4,49,6,0.0
23,4,49,7,0.0
23,4,49,8,0.0
23,4,49,9,0.0
23,4,49,10,0.0
23,4,49,11,0.0
23,4,49,12,0.0
23,4,49,13,0.0
23,4,49,14,0.0
23,4,49,15,0.0
23,4,49,16,0.0
23,4,49,17,0.0
23,4,49,18,0.0
23,4,49,19,0.0
23,4,49,20,0.0
23,4,49,21,0.0
23,4,49,22,0.0
23,4,49,23,0.0
23,5,0,1,0.9858026596137891
23,5,0,2,0.0
23,5,0,3,0.0
23,5,0,4,0.0
23,5,0,5,0.0
23,5,0,6,0.0
23,5,0,7,0.0
23,5,0,8,0.0
23,5,0,9,0.0
23,5,0,10,0.0
23,5,0,11,0.0
23,5,0,12,0.0
23,5,0,13,0.0
23,5,0,14,0.0
23,5,0,15,0.0
23,5,0,16,0.0
23,5,0,17,0.0
23,5,0,18,0.0
23,5,0,19,0.0
23,5,0,20,0.0
23,5,0,21,0.0
23,5,0,22,0.014197340386210894
23,5,0,23,0.0
23,5,1,1,0.9858026610270816
23,5,1,2,0.0
23,5,1,3,0.0
23,5,1,4,0.0
23,5,1,5,0.0
23,5,1,6,0.0
23,5,1,7,0.0
23,5,1,8,0.0
23,5,1,9,0.0
23,5,1,10,0.0
23,5,1,11,0.0
23,5,1,12,0.0
23,5,1,13,0.0
23,5,1,14,0.0
23,5,1,15,0.0
23,5,1,16,0.0
23,5,1,17,0.0
23,5,1,18,0.0
23,5,1,19,0.0
23,5,1,20,0.0
23,5,1,21,0.0
23,5,1,22,0.014197338972918395
23,5,1,23,0.0
23,5,2,1,0.9858026626678259
23,5,2,2,0.0
23,5,2,3,0.0
23,5,2,4,0.0
23,5,2,5,0.0
23,5,2,6,0.0
23,5,2,7,0.0
23,5,2,8,0.0
23,5,2,9,0.0
23,5,2,10,0.0
23,5,2,11,0.0
23,5,2,12,0.0
23,5,2,13,0.0
23,5,2,14,0.0
23,5,2,15,0.0
23,5,2,16,0.0
23,5,2,17,0.0
23,5,2,18,0.0
23,5,2,19,0.0
23,5,2,20,0.0
23,5,2,21,0.0
23,5,2,22,0.014197337332174122
23,5,2,23,0.0
23,5,3,1,0.9858026590986537
23,5,3,2,0.0
23,5,3,3,0.0
23,5,3,4,0.0
23,5,3,5,0.0
23,5,3,6,0.0
23,5,3,7,0.0
23,5,3,8,0.0
23,5,3,9,0.0
23,5,3,10,0.0
23,5,3,11,0.0
23,5,3,12,0.0
23,5,3,13,0.0
23,5,3,14,0.0
23,5,3,15,0.0
23,5,3,16,0.0
23,5,3,17,0.0
23,5,3,18,0.0
23,5,3,19,0.0
23,5,3,20,0.0
23,5,3,21,0.0
23,5,3,22,0.014197340901346344
23,5,3,23,0.0
23,5,4,1,0.9858026631800964
23,5,4,2,0.0
23,5,4,3,0.0
23,5,4,4,0.0
23,5,4,5,0.0
23,5,4,6,0.0
23,5,4,7,0.0
23,5,4,8,0.0
23,5,4,9,0.0
23,5,4,10,0.0
23,5,4,11,0.0
23,5,4,12,0.0
23,5,4,13,0.0
23,5,4,14,0.0
23,5,4,15,0.0
23,5,4,16,0.0
23,5,4,17,0.0
23,5,4,18,0.0
23,5,4,19,0.0
23,5,4,20,0.0
23,5,4,21,0.0
23,5,4,22,0.01419733681990373
23,5,4,23,0.0
23,5,5,1,0.9858026630067336
23,5,5,2,0.0
23,5,5,3,0.0
23,5,5,4,0.0
23,5,5,5,0.0
23,5,5,6,0.0
23,5,5,7,0.0
23,5,5,8,0.0
23,5,5,9,0.0
23,5,5,10,0.0
23,5,5,11,0.0
23,5,5,12,0.0
23,5,5,13,0.0
23,5,5,14,0.0
23,5,5,15,0.0
23,5,5,16,0.0
23,5,5,17,0.0
23,5,5,18,0.0
23,5,5,19,0.0
23,5,5,20,0.0
23,5,5,21,0.0
23,5,5,22,0.014197336993266496
23,5,5,23,0.0
23,5,6,1,0.9858026624876935
23,5,6,2,0.0
23,5,6,3,0.0
23,5,6,4,0.0
23,5,6,5,0.0
23,5,6,6,0.0
23,5,6,7,0.0
23,5,6,8,0.0
23,5,6,9,0.0
23,5,6,10,0.0
23,5,6,11,0.0
23,5,6,12,0.0
23,5,6,13,0.0
23,5,6,14,0.0
23,5,6,15,0.0
23,5,6,16,0.0
23,5,6,17,0.0
23,5,6,18,0.0
23,5,6,19,0.0
23,5,6,20,0.0
23,5,6,21,0.0
23,5,6,22,0.01419733751230653
23,5,6,23,0.0
23,5,7,1,0.9858026625907204
23,5,7,2,0.0
23,5,7,3,0.0
23,5,7,4,0.0
23,5,7,5,0.0
23,5,7,6,0.0
23,5,7,7,0.0
23,5,7,8,0.0
23,5,7,9,0.0
23,5,7,10,0.0
23,5,7,11,0.0
23,5,7,12,0.0
23,5,7,13,0.0
23,5,7,14,0.0
23,5,7,15,0.0
23,5,7,16,0.0
23,5,7,17,0.0
23,5,7,18,0.0
23,5,7,19,0.0
23,5,7,20,0.0
23,5,7,21,0.0
23,5,7,22,0.014197337409279724
23,5,7,23,0.0
23,5,8,1,0.9858026636435719
23,5,8,2,0.0
23,5,8,3,0.0
23,5,8,4,0.0
23,5,8,5,0.0
23,5,8,6,0.0
23,5,8,7,0.0
23,5,8,8,0.0
23,5,8,9,0.0
23,5,8,10,0.0
23,5,8,11,0.0
23,5,8,12,0.0
23,5,8,13,0.0
23,5,8,14,0.0
23,5,8,15,0.0
23,5,8,16,0.0
23,5,8,17,0.0
23,5,8,18,0.0
23,5,8,19,0.0
23,5,8,20,0.0
23,5,8,21,0.0
23,5,8,22,0.014197336356428033
23,5,8,23,0.0
23,5,9,1,0.9858026647282886
23,5,9,2,0.0
23,5,9,3,0.0
23,5,9,4,0.0
23,5,9,5,0.0
23,5,9,6,0.0
23,5,9,7,0.0
23,5,9,8,0.0
23,5,9,9,0.0
23,5,9,10,0.0
23,5,9,11,0.0
23,5,9,12,0.0
23,5,9,13,0.0
23,5,9,14,0.0
23,5,9,15,0.0
23,5,9,16,0.0
23,5,9,17,0.0
23,5,9,18,0.0
23,5,9,19,0.0
23,5,9,20,0.0
23,5,9,21,0.0
23,5,9,22,0.014197335271711435
23,5,9,23,0.0
23,5,10,1,0.985802663936738
23,5,10,2,0.0
23,5,10,3,0.0
23,5,10,4,0.0
23,5,10,5,0.0
23,5,10,6,0.0
23,5,10,7,0.0
23,5,10,8,0.0
23,5,10,9,0.0
23,5,10,10,0.0
23,5,10,11,0.0
23,5,10,12,0.0
23,5,10,13,0.0
23,5,10,14,0.0
23,5,10,15,0.0
23,5,10,16,0.0
23,5,10,17,0.0
23,5,10,18,0.0
23,5,10,19,0.0
23,5,10,20,0.0
23,5,10,21,0.0
23,5,10,22,0.014197336063262058
23,5,10,23,0.0
23,5,11,1,0.9858026618120163
23,5,11,2,0.0
23,5,11,3,0.0
23,5,11,4,0.0
23,5,11,5,0.0
23,5,11,6,0.0
23,5,11,7,0.0
23,5,11,8,0.0
23,5,11,9,0.0
23,5,11,10,0.0
23,5,11,11,0.0
23,5,11,12,0.0
23,5,11,13,0.0
23,5,11,14,0.0
23,5,11,15,0.0
23,5,11,16,0.0
23,5,11,17,0.0
23,5,11,18,0.0
23,5,11,19,0.0
23,5,11,20,0.0
23,5,11,21,0.0
23,5,11,22,0.014197338187983846
23,5,11,23,0.0
23,5,12,1,0.9858026621111758
23,5,12,2,0.0
23,5,12,3,0.0
23,5,12,4,0.0
23,5,12,5,0.0
23,5,12,6,0.0
23,5,12,7,0.0
23,5,12,8,0.0
23,5,12,9,0.0
23,5,12,10,0.0
23,5,12,11,0.0
23,5,12,12,0.0
23,5,12,13,0.0
23,5,12,14,0.0
23,5,12,15,0.0
23,5,12,16,0.0
23,5,12,17,0.0
23,5,12,18,0.0
23,5,12,19,0.0
23,5,12,20,0.0
23,5,12,21,0.0
23,5,12,22,0.014197337888824083
23,5,12,23,0.0
23,5,13,1,0.9858026648269882
23,5,13,2,0.0
23,5,13,3,0.0
23,5,13,4,0.0
23,5,13,5,0.0
23,5,13,6,0.0
23,5,13,7,0.0
23,5,13,8,0.0
23,5,13,9,0.0
23,5,13,10,0.0
23,5,13,11,0.0
23,5,13,12,0.0
23,5,13,13,0.0
23,5,13,14,0.0
23,5,13,15,0.0
23,5,13,16,0.0
23,5,13,17,0.0
23,5,13,18,0.0
23,5,13,19,0.0
23,5,13,20,0.0
23,5,13,21,0.0
23,5,13,22,0.014197335173011897
23,5,13,23,0.0
23,5,14,1,0.9858026603651547
23,5,14,2,0.0
23,5,14,3,0.0
23,5,14,4,0.0
23,5,14,5,0.0
23,5,14,6,0.0
23,5,14,7,0.0
23,5,14,8,0.0
23,5,14,9,0.0
23,5,14,10,0.0
23,5,14,11,0.0
23,5,14,12,0.0
23,5,14,13,0.0
23,5,14,14,0.0
23,5,14,15,0.0
23,5,14,16,0.0
23,5,14,17,0.0
23,5,14,18,0.0
23,5,14,19,0.0
23,5,14,20,0.0
23,5,14,21,0.0
23,5,14,22,0.014197339634845272
23,5,14,23,0.0
23,5,15,1,0.9858026621414147
23,5,15,2,0.0
23,5,15,3,0.0
23,5,15,4,0.0
23,5,15,5,0.0
23,5,15,6,0.0
23,5,15,7,0.0
23,5,15,8,0.0
23,5,15,9,0.0
23,5,15,10,0.0
23,5,15,11,0.0
23,5,15,12,0.0
23,5,15,13,0.0
23,5,15,14,0.0
23,5,15,15,0.0
23,5,15,16,0.0
23,5,15,17,0.0
23,5,15,18,0.0
23,5,15,19,0.0
23,5,15,20,0.0
23,5,15,21,0.0
23,5,15,22,0.0141973378585853
23,5,15,23,0.0
23,5,16,1,0.9858026587471774
23,5,16,2,0.0
23,5,16,3,0.0
23,5,16,4,0.0
23,5,16,5,0.0
23,5,16,6,0.0
23,5,16,7,0.0
23,5,16,8,0.0
23,5,16,9,0.0
23,5,16,10,0.0
23,5,16,11,0.0
23,5,16,12,0.0
23,5,16,13,0.0
23,5,16,14,0.0
23,5,16,15,0.0
23,5,16,16,0.0
23,5,16,17,0.0
23,5,16,18,0.0
23,5,16,19,0.0
23,5,16,20,0.0
23,5,16,21,0.0
23,5,16,22,0.014197341252822527
23,5,16,23,0.0
23,5,17,1,0.9858026629498512
23,5,17,2,0.0
23,5,17,3,0.0
23,5,17,4,0.0
23,5,17,5,0.0
23,5,17,6,0.0
23,5,17,7,0.0
23,5,17,8,0.0
23,5,17,9,0.0
23,5,17,10,0.0
23,5,17,11,0.0
23,5,17,12,0.0
23,5,17,13,0.0
23,5,17,14,0.0
23,5,17,15,0.0
23,5,17,16,0.0
23,5,17,17,0.0
23,5,17,18,0.0
23,5,17,19,0.0
23,5,17,20,0.0
23,5,17,21,0.0
23,5,17,22,0.014197337050148749
23,5,17,23,0.0
23,5,18,1,0.9858026595818474
23,5,18,2,0.0
23,5,18,3,0.0
23,5,18,4,0.0
23,5,18,5,0.0
23,5,18,6,0.0
23,5,18,7,0.0
23,5,18,8,0.0
23,5,18,9,0.0
23,5,18,10,0.0
23,5,18,11,0.0
23,5,18,12,0.0
23,5,18,13,0.0
23,5,18,14,0.0
23,5,18,15,0.0
23,5,18,16,0.0
23,5,18,17,0.0
23,5,18,18,0.0
23,5,18,19,0.0
23,5,18,20,0.0
23,5,18,21,0.0
23,5,18,22,0.014197340418152609
23,5,18,23,0.0
23,5,19,1,0.9858026632378187
23,5,19,2,0.0
23,5,19,3,0.0
23,5,19,4,0.0
23,5,19,5,0.0
23,5,19,6,0.0
23,5,19,7,0.0
23,5,19,8,0.0
23,5,19,9,0.0
23,5,19,10,0.0
23,5,19,11,0.0
23,5,19,12,0.0
23,5,19,13,0.0
23,5,19,14,0.0
23,5,19,15,0.0
23,5,19,16,0.0
23,5,19,17,0.0
23,5,19,18,0.0
23,5,19,19,0.0
23,5,19,20,0.0
23,5,19,21,0.0
23,5,19,22,0.014197336762181283
23,5,19,23,0.0
23,5,20,1,0.9858026661457032
23,5,20,2,0.0
23,5,20,3,0.0
23,5,20,4,0.0
23,5,20,5,0.0
23,5,20,6,0.0
23,5,20,7,0.0
23,5,20,8,0.0
23,5,20,9,0.0
23,5,20,10,0.0
23,5,20,11,0.0
23,5,20,12,0.0
23,5,20,13,0.0
23,5,20,14,0.0
23,5,20,15,0.0
23,5,20,16,0.0
23,5,20,17,0.0
23,5,20,18,0.0
23,5,20,19,0.0
23,5,20,20,0.0
23,5,20,21,0.0
23,5,20,22,0.014197333854296789
23,5,20,23,0.0
23,5,21,1,0.9858026622436312
23,5,21,2,0.0
23,5,21,3,0.0
23,5,21,4,0.0
23,5,21,5,0.0
23,5,21,6,0.0
23,5,21,7,0.0
23,5,21,8,0.0
23,5,21,9,0.0
23,5,21,10,0.0
23,5,21,11,0.0
23,5,21,12,0.0
23,5,21,13,0.0
23,5,21,14,0.0
23,5,21,15,0.0
23,5,21,16,0.0
23,5,21,17,0.0
23,5,21,18,0.0
23,5,21,19,0.0
23,5,21,20,0.0
23,5,21,21,0.0
23,5,21,22,0.014197337756368804
23,5,21,23,0.0
23,5,22,1,0.9858026635131537
23,5,22,2,0.0
23,5,22,3,0.0
23,5,22,4,0.0
23,5,22,5,0.0
23,5,22,6,0.0
23,5,22,7,0.0
23,5,22,8,0.0
23,5,22,9,0.0
23,5,22,10,0.0
23,5,22,11,0.0
23,5,22,12,0.0
23,5,22,13,0.0
23,5,22,14,0.0
23,5,22,15,0.0
23,5,22,16,0.0
23,5,22,17,0.0
23,5,22,18,0.0
23,5,22,19,0.0
23,5,22,20,0.0
23,5,22,21,0.0
23,5,22,22,0.014197336486846396
23,5,22,23,0.0
23,5,23,1,0.9858026635776911
23,5,23,2,0.0
23,5,23,3,0.0
23,5,23,4,0.0
23,5,23,5,0.0
23,5,23,6,0.0
23,5,23,7,0.0
23,5,23,8,0.0
23,5,23,9,0.0
23,5,23,10,0.0
23,5,23,11,0.0
23,5,23,12,0.0
23,5,23,13,0.0
23,5,23,14,0.0
23,5,23,15,0.0
23,5,23,16,0.0
23,5,23,17,0.0
23,5,23,18,0.0
23,5,23,19,0.0
23,5,23,20,0.0
23,5,23,21,0.0
23,5,23,22,0.01419733642230893
23,5,23,23,0.0
23,5,24,1,0.9858026597354662
23,5,24,2,0.0
23,5,24,3,0.0
23,5,24,4,0.0
23,5,24,5,0.0
23,5,24,6,0.0
23,5,24,7,0.0
23,5,24,8,0.0
23,5,24,9,0.0
23,5,24,10,0.0
23,5,24,11,0.0
23,5,24,12,0.0
23,5,24,13,0.0
23,5,24,14,0.0
23,5,24,15,0.0
23,5,24,16,0.0
23,5,24,17,0.0
23,5,24,18,0.0
23,5,24,19,0.0
23,5,24,20,0.0
23,5,24,21,0.0
23,5,24,22,0.014197340264533774
23,5,24,23,0.0
23,5,25,1,0.9858026602718161
23,5,25,2,0.0
23,5,25,3,0.0
23,5,25,4,0.0
23,5,25,5,0.0
23,5,25,6,0.0
23,5,25,7,0.0
23,5,25,8,0.0
23,5,25,9,0.0
23,5,25,10,0.0
23,5,25,11,0.0
23,5,25,12,0.0
23,5,25,13,0.0
23,5,25,14,0.0
23,5,25,15,0.0
23,5,25,16,0.0
23,5,25,17,0.0
23,5,25,18,0.0
23,5,25,19,0.0
23,5,25,20,0.0
23,5,25,21,0.0
23,5,25,22,0.014197339728183885
23,5,25,23,0.0
23,5,26,1,0.9858026662191447
23,5,26,2,0.0
23,5,26,3,0.0
23,5,26,4,0.0
23,5,26,5,0.0
23,5,26,6,0.0
23,5,26,7,0.0
23,5,26,8,0.0
23,5,26,9,0.0
23,5,26,10,0.0
23,5,26,11,0.0
23,5,26,12,0.0
23,5,26,13,0.0
23,5,26,14,0.0
23,5,26,15,0.0
23,5,26,16,0.0
23,5,26,17,0.0
23,5,26,18,0.0
23,5,26,19,0.0
23,5,26,20,0.0
23,5,26,21,0.0
23,5,26,22,0.014197333780855425
23,5,26,23,0.0
23,5,27,1,0.9858026574489359
23,5,27,2,0.0
23,5,27,3,0.0
23,5,27,4,0.0
23,5,27,5,0.0
23,5,27,6,0.0
23,5,27,7,0.0
23,5,27,8,0.0
23,5,27,9,0.0
23,5,27,10,0.0
23,5,27,11,0.0
23,5,27,12,0.0
23,5,27,13,0.0
23,5,27,14,0.0
23,5,27,15,0.0
23,5,27,16,0.0
23,5,27,17,0.0
23,5,27,18,0.0
23,5,27,19,0.0
23,5,27,20,0.0
23,5,27,21,0.0
23,5,27,22,0.014197342551064087
23,5,27,23,0.0
23,5,28,1,0.9858026611432338
23,5,28,2,0.0
23,5,28,3,0.0
23,5,28,4,0.0
23,5,28,5,0.0
23,5,28,6,0.0
23,5,28,7,0.0
23,5,28,8,0.0
23,5,28,9,0.0
23,5,28,10,0.0
23,5,28,11,0.0
23,5,28,12,0.0
23,5,28,13,0.0
23,5,28,14,0.0
23,5,28,15,0.0
23,5,28,16,0.0
23,5,28,17,0.0
23,5,28,18,0.0
23,5,28,19,0.0
23,5,28,20,0.0
23,5,28,21,0.0
23,5,28,22,0.014197338856766287
23,5,28,23,0.0
23,5,29,1,0.985802661728478
23,5,29,2,0.0
23,5,29,3,0.0
23,5,29,4,0.0
23,5,29,5,0.0
23,5,29,6,0.0
23,5,29,7,0.0
23,5,29,8,0.0
23,5,29,9,0.0
23,5,29,10,0.0
23,5,29,11,0.0
23,5,29,12,0.0
23,5,29,13,0.0
23,5,29,14,0.0
23,5,29,15,0.0
23,5,29,16,0.0
23,5,29,17,0.0
23,5,29,18,0.0
23,5,29,19,0.0
23,5,29,20,0.0
23,5,29,21,0.0
23,5,29,22,0.014197338271521984
23,5,29,23,0.0
23,5,30,1,0.9858026593365871
23,5,30,2,0.0
23,5,30,3,0.0
23,5,30,4,0.0
23,5,30,5,0.0
23,5,30,6,0.0
23,5,30,7,0.0
23,5,30,8,0.0
23,5,30,9,0.0
23,5,30,10,0.0
23,5,30,11,0.0
23,5,30,12,0.0
23,5,30,13,0.0
23,5,30,14,0.0
23,5,30,15,0.0
23,5,30,16,0.0
23,5,30,17,0.0
23,5,30,18,0.0
23,5,30,19,0.0
23,5,30,20,0.0
23,5,30,21,0.0
23,5,30,22,0.014197340663412923
23,5,30,23,0.0
23,5,31,1,0.9858026644346861
23,5,31,2,0.0
23,5,31,3,0.0
23,5,31,4,0.0
23,5,31,5,0.0
23,5,31,6,0.0
23,5,31,7,0.0
23,5,31,8,0.0
23,5,31,9,0.0
23,5,31,10,0.0
23,5,31,11,0.0
23,5,31,12,0.0
23,5,31,13,0.0
23,5,31,14,0.0
23,5,31,15,0.0
23,5,31,16,0.0
23,5,31,17,0.0
23,5,31,18,0.0
23,5,31,19,0.0
23,5,31,20,0.0
23,5,31,21,0.0
23,5,31,22,0.014197335565314021
23,5,31,23,0.0
23,5,32,1,0.9858026598480658
23,5,32,2,0.0
23,5,32,3,0.0
23,5,32,4,0.0
23,5,32,5,0.0
23,5,32,6,0.0
23,5,32,7,0.0
23,5,32,8,0.0
23,5,32,9,0.0
23,5,32,10,0.0
23,5,32,11,0.0
23,5,32,12,0.0
23,5,32,13,0.0
23,5,32,14,0.0
23,5,32,15,0.0
23,5,32,16,0.0
23,5,32,17,0.0
23,5,32,18,0.0
23,5,32,19,0.0
23,5,32,20,0.0
23,5,32,21,0.0
23,5,32,22,0.014197340151934206
23,5,32,23,0.0
23,5,33,1,0.9858026641302079
23,5,33,2,0.0
23,5,33,3,0.0
23,5,33,4,0.0
23,5,33,5,0.0
23,5,33,6,0.0
23,5,33,7,0.0
23,5,33,8,0.0
23,5,33,9,0.0
23,5,33,10,0.0
23,5,33,11,0.0
23,5,33,12,0.0
23,5,33,13,0.0
23,5,33,14,0.0
23,5,33,15,0.0
23,5,33,16,0.0
23,5,33,17,0.0
23,5,33,18,0.0
23,5,33,19,0.0
23,5,33,20,0.0
23,5,33,21,0.0
23,5,33,22,0.01419733586979217
23,5,33,23,0.0
23,5,34,1,0.9858026667013118
23,5,34,2,0.0
23,5,34,3,0.0
23,5,34,4,0.0
23,5,34,5,0.0
23,5,34,6,0.0
23,5,34,7,0.0
23,5,34,8,0.0
23,5,34,9,0.0
23,5,34,10,0.0
23,5,34,11,0.0
23,5,34,12,0.0
23,5,34,13,0.0
23,5,34,14,0.0
23,5,34,15,0.0
23,5,34,16,0.0
23,5,34,17,0.0
23,5,34,18,0.0
23,5,34,19,0.0
23,5,34,20,0.0
23,5,34,21,0.0
23,5,34,22,0.014197333298688195
23,5,34,23,0.0
23,5,35,1,0.9858026646581078
23,5,35,2,0.0
23,5,35,3,0.0
23,5,35,4,0.0
23,5,35,5,0.0
23,5,35,6,0.0
23,5,35,7,0.0
23,5,35,8,0.0
23,5,35,9,0.0
23,5,35,10,0.0
23,5,35,11,0.0
23,5,35,12,0.0
23,5,35,13,0.0
23,5,35,14,0.0
23,5,35,15,0.0
23,5,35,16,0.0
23,5,35,17,0.0
23,5,35,18,0.0
23,5,35,19,0.0
23,5,35,20,0.0
23,5,35,21,0.0
23,5,35,22,0.014197335341892178
23,5,35,23,0.0
23,5,36,1,0.985802660408064
23,5,36,2,0.0
23,5,36,3,0.0
23,5,36,4,0.0
23,5,36,5,0.0
23,5,36,6,0.0
23,5,36,7,0.0
23,5,36,8,0.0
23,5,36,9,0.0
23,5,36,10,0.0
23,5,36,11,0.0
23,5,36,12,0.0
23,5,36,13,0.0
23,5,36,14,0.0
23,5,36,15,0.0
23,5,36,16,0.0
23,5,36,17,0.0
23,5,36,18,0.0
23,5,36,19,0.0
23,5,36,20,0.0
23,5,36,21,0.0
23,5,36,22,0.014197339591936024
23,5,36,23,0.0
23,5,37,1,0.9858026625622613
23,5,37,2,0.0
23,5,37,3,0.0
23,5,37,4,0.0
23,5,37,5,0.0
23,5,37,6,0.0
23,5,37,7,0.0
23,5,37,8,0.0
23,5,37,9,0.0
23,5,37,10,0.0
23,5,37,11,0.0
23,5,37,12,0.0
23,5,37,13,0.0
23,5,37,14,0.0
23,5,37,15,0.0
23,5,37,16,0.0
23,5,37,17,0.0
23,5,37,18,0.0
23,5,37,19,0.0
23,5,37,20,0.0
23,5,37,21,0.0
23,5,37,22,0.014197337437738652
23,5,37,23,0.0
23,5,38,1,0.9858026608873564
23,5,38,2,0.0
23,5,38,3,0.0
23,5,38,4,0.0
23,5,38,5,0.0
23,5,38,6,0.0
23,5,38,7,0.0
23,5,38,8,0.0
23,5,38,9,0.0
23,5,38,10,0.0
23,5,38,11,0.0
23,5,38,12,0.0
23,5,38,13,0.0
23,5,38,14,0.0
23,5,38,15,0.0
23,5,38,16,0.0
23,5,38,17,0.0
23,5,38,18,0.0
23,5,38,19,0.0
23,5,38,20,0.0
23,5,38,21,0.0
23,5,38,22,0.014197339112643701
23,5,38,23,0.0
23,5,39,1,0.9858026615402893
23,5,39,2,0.0
23,5,39,3,0.0
23,5,39,4,0.0
23,5,39,5,0.0
23,5,39,6,0.0
23,5,39,7,0.0
23,5,39,8,0.0
23,5,39,9,0.0
23,5,39,10,0.0
23,5,39,11,0.0
23,5,39,12,0.0
23,5,39,13,0.0
23,5,39,14,0.0
23,5,39,15,0.0
23,5,39,16,0.0
23,5,39,17,0.0
23,5,39,18,0.0
23,5,39,19,0.0
23,5,39,20,0.0
23,5,39,21,0.0
23,5,39,22,0.014197338459710718
23,5,39,23,0.0
23,5,40,1,0.9858026646343169
23,5,40,2,0.0
23,5,40,3,0.0
23,5,40,4,0.0
23,5,40,5,0.0
23,5,40,6,0.0
23,5,40,7,0.0
23,5,40,8,0.0
23,5,40,9,0.0
23,5,40,10,0.0
23,5,40,11,0.0
23,5,40,12,0.0
23,5,40,13,0.0
23,5,40,14,0.0
23,5,40,15,0.0
23,5,40,16,0.0
23,5,40,17,0.0
23,5,40,18,0.0
23,5,40,19,0.0
23,5,40,20,0.0
23,5,40,21,0.0
23,5,40,22,0.01419733536568315
23,5,40,23,0.0
23,5,41,1,0.9858026578630644
23,5,41,2,0.0
23,5,41,3,0.0
23,5,41,4,0.0
23,5,41,5,0.0
23,5,41,6,0.0
23,5,41,7,0.0
23,5,41,8,0.0
23,5,41,9,0.0
23,5,41,10,0.0
23,5,41,11,0.0
23,5,41,12,0.0
23,5,41,13,0.0
23,5,41,14,0.0
23,5,41,15,0.0
23,5,41,16,0.0
23,5,41,17,0.0
23,5,41,18,0.0
23,5,41,19,0.0
23,5,41,20,0.0
23,5,41,21,0.0
23,5,41,22,0.014197342136935626
23,5,41,23,0.0
23,5,42,1,0.9858026653142677
23,5,42,2,0.0
23,5,42,3,0.0
23,5,42,4,0.0
23,5,42,5,0.0
23,5,42,6,0.0
23,5,42,7,0.0
23,5,42,8,0.0
23,5,42,9,0.0
23,5,42,10,0.0
23,5,42,11,0.0
23,5,42,12,0.0
23,5,42,13,0.0
23,5,42,14,0.0
23,5,42,15,0.0
23,5,42,16,0.0
23,5,42,17,0.0
23,5,42,18,0.0
23,5,42,19,0.0
23,5,42,20,0.0
23,5,42,21,0.0
23,5,42,22,0.01419733468573235
23,5,42,23,0.0
23,5,43,1,0.9858026643212
23,5,43,2,0.0
23,5,43,3,0.0
23,5,43,4,0.0
23,5,43,5,0.0
23,5,43,6,0.0
23,5,43,7,0.0
23,5,43,8,0.0
23,5,43,9,0.0
23,5,43,10,0.0
23,5,43,11,0.0
23,5,43,12,0.0
23,5,43,13,0.0
23,5,43,14,0.0
23,5,43,15,0.0
23,5,43,16,0.0
23,5,43,17,0.0
23,5,43,18,0.0
23,5,43,19,0.0
23,5,43,20,0.0
23,5,43,21,0.0
23,5,43,22,0.014197335678799999
23,5,43,23,0.0
23,5,44,1,0.9858026655052847
23,5,44,2,0.0
23,5,44,3,0.0
23,5,44,4,0.0
23,5,44,5,0.0
23,5,44,6,0.0
23,5,44,7,0.0
23,5,44,8,0.0
23,5,44,9,0.0
23,5,44,10,0.0
23,5,44,11,0.0
23,5,44,12,0.0
23,5,44,13,0.0
23,5,44,14,0.0
23,5,44,15,0.0
23,5,44,16,0.0
23,5,44,17,0.0
23,5,44,18,0.0
23,5,44,19,0.0
23,5,44,20,0.0
23,5,44,21,0.0
23,5,44,22,0.014197334494715318
23,5,44,23,0.0
23,5,45,1,0.9858026568497539
23,5,45,2,0.0
23,5,45,3,0.0
23,5,45,4,0.0
23,5,45,5,0.0
23,5,45,6,0.0
23,5,45,7,0.0
23,5,45,8,0.0
23,5,45,9,0.0
23,5,45,10,0.0
23,5,45,11,0.0
23,5,45,12,0.0
23,5,45,13,0.0
23,5,45,14,0.0
23,5,45,15,0.0
23,5,45,16,0.0
23,5,45,17,0.0
23,5,45,18,0.0
23,5,45,19,0.0
23,5,45,20,0.0
23,5,45,21,0.0
23,5,45,22,0.014197343150246103
23,5,45,23,0.0
23,5,46,1,0.9858026600463001
23,5,46,2,0.0
23,5,46,3,0.0
23,5,46,4,0.0
23,5,46,5,0.0
23,5,46,6,0.0
23,5,46,7,0.0
23,5,46,8,0.0
23,5,46,9,0.0
23,5,46,10,0.0
23,5,46,11,0.0
23,5,46,12,0.0
23,5,46,13,0.0
23,5,46,14,0.0
23,5,46,15,0.0
23,5,46,16,0.0
23,5,46,17,0.0
23,5,46,18,0.0
23,5,46,19,0.0
23,5,46,20,0.0
23,5,46,21,0.0
23,5,46,22,0.014197339953699935
23,5,46,23,0.0
23,5,47,1,0.9858026631353868
23,5,47,2,0.0
23,5,47,3,0.0
23,5,47,4,0.0
23,5,47,5,0.0
23,5,47,6,0.0
23,5,47,7,0.0
23,5,47,8,0.0
23,5,47,9,0.0
23,5,47,10,0.0
23,5,47,11,0.0
23,5,47,12,0.0
23,5,47,13,0.0
23,5,47,14,0.0
23,5,47,15,0.0
23,5,47,16,0.0
23,5,47,17,0.0
23,5,47,18,0.0
23,5,47,19,0.0
23,5,47,20,0.0
23,5,47,21,0.0
23,5,47,22,0.014197336864613264
23,5,47,23,0.0
23,5,48,1,0.985802662452455
23,5,48,2,0.0
23,5,48,3,0.0
23,5,48,4,0.0
23,5,48,5,0.0
23,5,48,6,0.0
23,5,48,7,0.0
23,5,48,8,0.0
23,5,48,9,0.0
23,5,48,10,0.0
23,5,48,11,0.0
23,5,48,12,0.0
23,5,48,13,0.0
23,5,48,14,0.0
23,5,48,15,0.0
23,5,48,16,0.0
23,5,48,17,0.0
23,5,48,18,0.0
23,5,48,19,0.0
23,5,48,20,0.0
23,5,48,21,0.0
23,5,48,22,0.014197337547545078
23,5,48,23,0.0
23,5,49,1,0.9858026630750346
23,5,49,2,0.0
23,5,49,3,0.0
23,5,49,4,0.0
23,5,49,5,0.0
23,5,49,6,0.0
23,5,49,7,0.0
23,5,49,8,0.0
23,5,49,9,0.0
23,5,49,10,0.0
23,5,49,11,0.0
23,5,49,12,0.0
23,5,49,13,0.0
23,5,49,14,0.0
23,5,49,15,0.0
23,5,49,16,0.0
23,5,49,17,0.0
23,5,49,18,0.0
23,5,49,19,0.0
23,5,49,20,0.0
23,5,49,21,0.0
23,5,49,22,0.014197336924965257
23,5,49,23,0.0
23,6,0,1,0.9630421196440798
23,6,0,2,0.0
23,6,0,3,0.0
23,6,0,4,0.0
23,6,0,5,0.0
23,6,0,6,0.0
23,6,0,7,0.0
23,6,0,8,0.0
23,6,0,9,0.0
23,6,0,10,0.0
23,6,0,11,0.0
23,6,0,12,0.0
23,6,0,13,0.0
23,6,0,14,0.0
23,6,0,15,0.0
23,6,0,16,0.0
23,6,0,17,0.0
23,6,0,18,0.0
23,6,0,19,0.0
23,6,0,20,0.0
23,6,0,21,0.0
23,6,0,22,0.036957880355920104
23,6,0,23,0.0
23,6,1,1,0.9630421207583513
23,6,1,2,0.0
23,6,1,3,0.0
23,6,1,4,0.0
23,6,1,5,0.0
23,6,1,6,0.0
23,6,1,7,0.0
23,6,1,8,0.0
23,6,1,9,0.0
23,6,1,10,0.0
23,6,1,11,0.0
23,6,1,12,0.0
23,6,1,13,0.0
23,6,1,14,0.0
23,6,1,15,0.0
23,6,1,16,0.0
23,6,1,17,0.0
23,6,1,18,0.0
23,6,1,19,0.0
23,6,1,20,0.0
23,6,1,21,0.0
23,6,1,22,0.03695787924164873
23,6,1,23,0.0
23,6,2,1,0.9630421194733823
23,6,2,2,0.0
23,6,2,3,0.0
23,6,2,4,0.0
23,6,2,5,0.0
23,6,2,6,0.0
23,6,2,7,0.0
23,6,2,8,0.0
23,6,2,9,0.0
23,6,2,10,0.0
23,6,2,11,0.0
23,6,2,12,0.0
23,6,2,13,0.0
23,6,2,14,0.0
23,6,2,15,0.0
23,6,2,16,0.0
23,6,2,17,0.0
23,6,2,18,0.0
23,6,2,19,0.0
23,6,2,20,0.0
23,6,2,21,0.0
23,6,2,22,0.03695788052661772
23,6,2,23,0.0
23,6,3,1,0.9630421182307686
23,6,3,2,0.0
23,6,3,3,0.0
23,6,3,4,0.0
23,6,3,5,0.0
23,6,3,6,0.0
23,6,3,7,0.0
23,6,3,8,0.0
23,6,3,9,0.0
23,6,3,10,0.0
23,6,3,11,0.0
23,6,3,12,0.0
23,6,3,13,0.0
23,6,3,14,0.0
23,6,3,15,0.0
23,6,3,16,0.0
23,6,3,17,0.0
23,6,3,18,0.0
23,6,3,19,0.0
23,6,3,20,0.0
23,6,3,21,0.0
23,6,3,22,0.03695788176923158
23,6,3,23,0.0
23,6,4,1,0.9630421178776537
23,6,4,2,0.0
23,6,4,3,0.0
23,6,4,4,0.0
23,6,4,5,0.0
23,6,4,6,0.0
23,6,4,7,0.0
23,6,4,8,0.0
23,6,4,9,0.0
23,6,4,10,0.0
23,6,4,11,0.0
23,6,4,12,0.0
23,6,4,13,0.0
23,6,4,14,0.0
23,6,4,15,0.0
23,6,4,16,0.0
23,6,4,17,0.0
23,6,4,18,0.0
23,6,4,19,0.0
23,6,4,20,0.0
23,6,4,21,0.0
23,6,4,22,0.036957882122346415
23,6,4,23,0.0
23,6,5,1,0.9630421177413039
23,6,5,2,0.0
23,6,5,3,0.0
23,6,5,4,0.0
23,6,5,5,0.0
23,6,5,6,0.0
23,6,5,7,0.0
23,6,5,8,0.0
23,6,5,9,0.0
23,6,5,10,0.0
23,6,5,11,0.0
23,6,5,12,0.0
23,6,5,13,0.0
23,6,5,14,0.0
23,6,5,15,0.0
23,6,5,16,0.0
23,6,5,17,0.0
23,6,5,18,0.0
23,6,5,19,0.0
23,6,5,20,0.0
23,6,5,21,0.0
23,6,5,22,0.03695788225869612
23,6,5,23,0.0
23,6,6,1,0.963042116495966
23,6,6,2,0.0
23,6,6,3,0.0
23,6,6,4,0.0
23,6,6,5,0.0
23,6,6,6,0.0
23,6,6,7,0.0
23,6,6,8,0.0
23,6,6,9,0.0
23,6,6,10,0.0
23,6,6,11,0.0
23,6,6,12,0.0
23,6,6,13,0.0
23,6,6,14,0.0
23,6,6,15,0.0
23,6,6,16,0.0
23,6,6,17,0.0
23,6,6,18,0.0
23,6,6,19,0.0
23,6,6,20,0.0
23,6,6,21,0.0
23,6,6,22,0.03695788350403391
23,6,6,23,0.0
23,6,7,1,0.9630421153767303
23,6,7,2,0.0
23,6,7,3,0.0
23,6,7,4,0.0
23,6,7,5,0.0
23,6,7,6,0.0
23,6,7,7,0.0
23,6,7,8,0.0
23,6,7,9,0.0
23,6,7,10,0.0
23,6,7,11,0.0
23,6,7,12,0.0
23,6,7,13,0.0
23,6,7,14,0.0
23,6,7,15,0.0
23,6,7,16,0.0
23,6,7,17,0.0
23,6,7,18,0.0
23,6,7,19,0.0
23,6,7,20,0.0
23,6,7,21,0.0
23,6,7,22,0.036957884623269745
23,6,7,23,0.0
23,6,8,1,0.9630421176130867
23,6,8,2,0.0
23,6,8,3,0.0
23,6,8,4,0.0
23,6,8,5,0.0
23,6,8,6,0.0
23,6,8,7,0.0
23,6,8,8,0.0
23,6,8,9,0.0
23,6,8,10,0.0
23,6,8,11,0.0
23,6,8,12,0.0
23,6,8,13,0.0
23,6,8,14,0.0
23,6,8,15,0.0
23,6,8,16,0.0
23,6,8,17,0.0
23,6,8,18,0.0
23,6,8,19,0.0
23,6,8,20,0.0
23,6,8,21,0.0
23,6,8,22,0.03695788238691334
23,6,8,23,0.0
23,6,9,1,0.9630421205349389
23,6,9,2,0.0
23,6,9,3,0.0
23,6,9,4,0.0
23,6,9,5,0.0
23,6,9,6,0.0
23,6,9,7,0.0
23,6,9,8,0.0
23,6,9,9,0.0
23,6,9,10,0.0
23,6,9,11,0.0
23,6,9,12,0.0
23,6,9,13,0.0
23,6,9,14,0.0
23,6,9,15,0.0
23,6,9,16,0.0
23,6,9,17,0.0
23,6,9,18,0.0
23,6,9,19,0.0
23,6,9,20,0.0
23,6,9,21,0.0
23,6,9,22,0.03695787946506117
23,6,9,23,0.0
23,6,10,1,0.9630421209122643
23,6,10,2,0.0
23,6,10,3,0.0
23,6,10,4,0.0
23,6,10,5,0.0
23,6,10,6,0.0
23,6,10,7,0.0
23,6,10,8,0.0
23,6,10,9,0.0
23,6,10,10,0.0
23,6,10,11,0.0
23,6,10,12,0.0
23,6,10,13,0.0
23,6,10,14,0.0
23,6,10,15,0.0
23,6,10,16,0.0
23,6,10,17,0.0
23,6,10,18,0.0
23,6,10,19,0.0
23,6,10,20,0.0
23,6,10,21,0.0
23,6,10,22,0.03695787908773572
23,6,10,23,0.0
23,6,11,1,0.9630421190312058
23,6,11,2,0.0
23,6,11,3,0.0
23,6,11,4,0.0
23,6,11,5,0.0
23,6,11,6,0.0
23,6,11,7,0.0
23,6,11,8,0.0
23,6,11,9,0.0
23,6,11,10,0.0
23,6,11,11,0.0
23,6,11,12,0.0
23,6,11,13,0.0
23,6,11,14,0.0
23,6,11,15,0.0
23,6,11,16,0.0
23,6,11,17,0.0
23,6,11,18,0.0
23,6,11,19,0.0
23,6,11,20,0.0
23,6,11,21,0.0
23,6,11,22,0.03695788096879417
23,6,11,23,0.0
23,6,12,1,0.9630421200018243
23,6,12,2,0.0
23,6,12,3,0.0
23,6,12,4,0.0
23,6,12,5,0.0
23,6,12,6,0.0
23,6,12,7,0.0
23,6,12,8,0.0
23,6,12,9,0.0
23,6,12,10,0.0
23,6,12,11,0.0
23,6,12,12,0.0
23,6,12,13,0.0
23,6,12,14,0.0
23,6,12,15,0.0
23,6,12,16,0.0
23,6,12,17,0.0
23,6,12,18,0.0
23,6,12,19,0.0
23,6,12,20,0.0
23,6,12,21,0.0
23,6,12,22,0.0369578799981757
23,6,12,23,0.0
23,6,13,1,0.9630421212098096
23,6,13,2,0.0
23,6,13,3,0.0
23,6,13,4,0.0
23,6,13,5,0.0
23,6,13,6,0.0
23,6,13,7,0.0
23,6,13,8,0.0
23,6,13,9,0.0
23,6,13,10,0.0
23,6,13,11,0.0
23,6,13,12,0.0
23,6,13,13,0.0
23,6,13,14,0.0
23,6,13,15,0.0
23,6,13,16,0.0
23,6,13,17,0.0
23,6,13,18,0.0
23,6,13,19,0.0
23,6,13,20,0.0
23,6,13,21,0.0
23,6,13,22,0.036957878790190454
23,6,13,23,0.0
23,6,14,1,0.9630421215902777
23,6,14,2,0.0
23,6,14,3,0.0
23,6,14,4,0.0
23,6,14,5,0.0
23,6,14,6,0.0
23,6,14,7,0.0
23,6,14,8,0.0
23,6,14,9,0.0
23,6,14,10,0.0
23,6,14,11,0.0
23,6,14,12,0.0
23,6,14,13,0.0
23,6,14,14,0.0
23,6,14,15,0.0
23,6,14,16,0.0
23,6,14,17,0.0
23,6,14,18,0.0
23,6,14,19,0.0
23,6,14,20,0.0
23,6,14,21,0.0
23,6,14,22,0.03695787840972231
23,6,14,23,0.0
23,6,15,1,0.9630421205855753
23,6,15,2,0.0
23,6,15,3,0.0
23,6,15,4,0.0
23,6,15,5,0.0
23,6,15,6,0.0
23,6,15,7,0.0
23,6,15,8,0.0
23,6,15,9,0.0
23,6,15,10,0.0
23,6,15,11,0.0
23,6,15,12,0.0
23,6,15,13,0.0
23,6,15,14,0.0
23,6,15,15,0.0
23,6,15,16,0.0
23,6,15,17,0.0
23,6,15,18,0.0
23,6,15,19,0.0
23,6,15,20,0.0
23,6,15,21,0.0
23,6,15,22,0.03695787941442485
23,6,15,23,0.0
23,6,16,1,0.963042119276471
23,6,16,2,0.0
23,6,16,3,0.0
23,6,16,4,0.0
23,6,16,5,0.0
23,6,16,6,0.0
23,6,16,7,0.0
23,6,16,8,0.0
23,6,16,9,0.0
23,6,16,10,0.0
23,6,16,11,0.0
23,6,16,12,0.0
23,6,16,13,0.0
23,6,16,14,0.0
23,6,16,15,0.0
23,6,16,16,0.0
23,6,16,17,0.0
23,6,16,18,0.0
23,6,16,19,0.0
23,6,16,20,0.0
23,6,16,21,0.0
23,6,16,22,0.036957880723529124
23,6,16,23,0.0
23,6,17,1,0.9630421138357695
23,6,17,2,0.0
23,6,17,3,0.0
23,6,17,4,0.0
23,6,17,5,0.0
23,6,17,6,0.0
23,6,17,7,0.0
23,6,17,8,0.0
23,6,17,9,0.0
23,6,17,10,0.0
23,6,17,11,0.0
23,6,17,12,0.0
23,6,17,13,0.0
23,6,17,14,0.0
23,6,17,15,0.0
23,6,17,16,0.0
23,6,17,17,0.0
23,6,17,18,0.0
23,6,17,19,0.0
23,6,17,20,0.0
23,6,17,21,0.0
23,6,17,22,0.03695788616423053
23,6,17,23,0.0
23,6,18,1,0.9630421197867066
23,6,18,2,0.0
23,6,18,3,0.0
23,6,18,4,0.0
23,6,18,5,0.0
23,6,18,6,0.0
23,6,18,7,0.0
23,6,18,8,0.0
23,6,18,9,0.0
23,6,18,10,0.0
23,6,18,11,0.0
23,6,18,12,0.0
23,6,18,13,0.0
23,6,18,14,0.0
23,6,18,15,0.0
23,6,18,16,0.0
23,6,18,17,0.0
23,6,18,18,0.0
23,6,18,19,0.0
23,6,18,20,0.0
23,6,18,21,0.0
23,6,18,22,0.036957880213293395
23,6,18,23,0.0
23,6,19,1,0.9630421197430434
23,6,19,2,0.0
23,6,19,3,0.0
23,6,19,4,0.0
23,6,19,5,0.0
23,6,19,6,0.0
23,6,19,7,0.0
23,6,19,8,0.0
23,6,19,9,0.0
23,6,19,10,0.0
23,6,19,11,0.0
23,6,19,12,0.0
23,6,19,13,0.0
23,6,19,14,0.0
23,6,19,15,0.0
23,6,19,16,0.0
23,6,19,17,0.0
23,6,19,18,0.0
23,6,19,19,0.0
23,6,19,20,0.0
23,6,19,21,0.0
23,6,19,22,0.036957880256956524
23,6,19,23,0.0
23,6,20,1,0.9630421204410614
23,6,20,2,0.0
23,6,20,3,0.0
23,6,20,4,0.0
23,6,20,5,0.0
23,6,20,6,0.0
23,6,20,7,0.0
23,6,20,8,0.0
23,6,20,9,0.0
23,6,20,10,0.0
23,6,20,11,0.0
23,6,20,12,0.0
23,6,20,13,0.0
23,6,20,14,0.0
23,6,20,15,0.0
23,6,20,16,0.0
23,6,20,17,0.0
23,6,20,18,0.0
23,6,20,19,0.0
23,6,20,20,0.0
23,6,20,21,0.0
23,6,20,22,0.036957879558938575
23,6,20,23,0.0
23,6,21,1,0.9630421206719175
23,6,21,2,0.0
23,6,21,3,0.0
23,6,21,4,0.0
23,6,21,5,0.0
23,6,21,6,0.0
23,6,21,7,0.0
23,6,21,8,0.0
23,6,21,9,0.0
23,6,21,10,0.0
23,6,21,11,0.0
23,6,21,12,0.0
23,6,21,13,0.0
23,6,21,14,0.0
23,6,21,15,0.0
23,6,21,16,0.0
23,6,21,17,0.0
23,6,21,18,0.0
23,6,21,19,0.0
23,6,21,20,0.0
23,6,21,21,0.0
23,6,21,22,0.03695787932808249
23,6,21,23,0.0
23,6,22,1,0.963042118871596
23,6,22,2,0.0
23,6,22,3,0.0
23,6,22,4,0.0
23,6,22,5,0.0
23,6,22,6,0.0
23,6,22,7,0.0
23,6,22,8,0.0
23,6,22,9,0.0
23,6,22,10,0.0
23,6,22,11,0.0
23,6,22,12,0.0
23,6,22,13,0.0
23,6,22,14,0.0
23,6,22,15,0.0
23,6,22,16,0.0
23,6,22,17,0.0
23,6,22,18,0.0
23,6,22,19,0.0
23,6,22,20,0.0
23,6,22,21,0.0
23,6,22,22,0.03695788112840403
23,6,22,23,0.0
23,6,23,1,0.9630421267255205
23,6,23,2,0.0
23,6,23,3,0.0
23,6,23,4,0.0
23,6,23,5,0.0
23,6,23,6,0.0
23,6,23,7,0.0
23,6,23,8,0.0
23,6,23,9,0.0
23,6,23,10,0.0
23,6,23,11,0.0
23,6,23,12,0.0
23,6,23,13,0.0
23,6,23,14,0.0
23,6,23,15,0.0
23,6,23,16,0.0
23,6,23,17,0.0
23,6,23,18,0.0
23,6,23,19,0.0
23,6,23,20,0.0
23,6,23,21,0.0
23,6,23,22,0.03695787327447952
23,6,23,23,0.0
23,6,24,1,0.9630421241846162
23,6,24,2,0.0
23,6,24,3,0.0
23,6,24,4,0.0
23,6,24,5,0.0
23,6,24,6,0.0
23,6,24,7,0.0
23,6,24,8,0.0
23,6,24,9,0.0
23,6,24,10,0.0
23,6,24,11,0.0
23,6,24,12,0.0
23,6,24,13,0.0
23,6,24,14,0.0
23,6,24,15,0.0
23,6,24,16,0.0
23,6,24,17,0.0
23,6,24,18,0.0
23,6,24,19,0.0
23,6,24,20,0.0
23,6,24,21,0.0
23,6,24,22,0.03695787581538388
23,6,24,23,0.0
23,6,25,1,0.9630421201474054
23,6,25,2,0.0
23,6,25,3,0.0
23,6,25,4,0.0
23,6,25,5,0.0
23,6,25,6,0.0
23,6,25,7,0.0
23,6,25,8,0.0
23,6,25,9,0.0
23,6,25,10,0.0
23,6,25,11,0.0
23,6,25,12,0.0
23,6,25,13,0.0
23,6,25,14,0.0
23,6,25,15,0.0
23,6,25,16,0.0
23,6,25,17,0.0
23,6,25,18,0.0
23,6,25,19,0.0
23,6,25,20,0.0
23,6,25,21,0.0
23,6,25,22,0.03695787985259459
23,6,25,23,0.0
23,6,26,1,0.9630421211551213
23,6,26,2,0.0
23,6,26,3,0.0
23,6,26,4,0.0
23,6,26,5,0.0
23,6,26,6,0.0
23,6,26,7,0.0
23,6,26,8,0.0
23,6,26,9,0.0
23,6,26,10,0.0
23,6,26,11,0.0
23,6,26,12,0.0
23,6,26,13,0.0
23,6,26,14,0.0
23,6,26,15,0.0
23,6,26,16,0.0
23,6,26,17,0.0
23,6,26,18,0.0
23,6,26,19,0.0
23,6,26,20,0.0
23,6,26,21,0.0
23,6,26,22,0.036957878844878646
23,6,26,23,0.0
23,6,27,1,0.963042119818063
23,6,27,2,0.0
23,6,27,3,0.0
23,6,27,4,0.0
23,6,27,5,0.0
23,6,27,6,0.0
23,6,27,7,0.0
23,6,27,8,0.0
23,6,27,9,0.0
23,6,27,10,0.0
23,6,27,11,0.0
23,6,27,12,0.0
23,6,27,13,0.0
23,6,27,14,0.0
23,6,27,15,0.0
23,6,27,16,0.0
23,6,27,17,0.0
23,6,27,18,0.0
23,6,27,19,0.0
23,6,27,20,0.0
23,6,27,21,0.0
23,6,27,22,0.036957880181937006
23,6,27,23,0.0
23,6,28,1,0.9630421182536634
23,6,28,2,0.0
23,6,28,3,0.0
23,6,28,4,0.0
23,6,28,5,0.0
23,6,28,6,0.0
23,6,28,7,0.0
23,6,28,8,0.0
23,6,28,9,0.0
23,6,28,10,0.0
23,6,28,11,0.0
23,6,28,12,0.0
23,6,28,13,0.0
23,6,28,14,0.0
23,6,28,15,0.0
23,6,28,16,0.0
23,6,28,17,0.0
23,6,28,18,0.0
23,6,28,19,0.0
23,6,28,20,0.0
23,6,28,21,0.0
23,6,28,22,0.03695788174633674
23,6,28,23,0.0
23,6,29,1,0.9630421185888045
23,6,29,2,0.0
23,6,29,3,0.0
23,6,29,4,0.0
23,6,29,5,0.0
23,6,29,6,0.0
23,6,29,7,0.0
23,6,29,8,0.0
23,6,29,9,0.0
23,6,29,10,0.0
23,6,29,11,0.0
23,6,29,12,0.0
23,6,29,13,0.0
23,6,29,14,0.0
23,6,29,15,0.0
23,6,29,16,0.0
23,6,29,17,0.0
23,6,29,18,0.0
23,6,29,19,0.0
23,6,29,20,0.0
23,6,29,21,0.0
23,6,29,22,0.03695788141119549
23,6,29,23,0.0
23,6,30,1,0.9630421191598363
23,6,30,2,0.0
23,6,30,3,0.0
23,6,30,4,0.0
23,6,30,5,0.0
23,6,30,6,0.0
23,6,30,7,0.0
23,6,30,8,0.0
23,6,30,9,0.0
23,6,30,10,0.0
23,6,30,11,0.0
23,6,30,12,0.0
23,6,30,13,0.0
23,6,30,14,0.0
23,6,30,15,0.0
23,6,30,16,0.0
23,6,30,17,0.0
23,6,30,18,0.0
23,6,30,19,0.0
23,6,30,20,0.0
23,6,30,21,0.0
23,6,30,22,0.036957880840163645
23,6,30,23,0.0
23,6,31,1,0.9630421219203912
23,6,31,2,0.0
23,6,31,3,0.0
23,6,31,4,0.0
23,6,31,5,0.0
23,6,31,6,0.0
23,6,31,7,0.0
23,6,31,8,0.0
23,6,31,9,0.0
23,6,31,10,0.0
23,6,31,11,0.0
23,6,31,12,0.0
23,6,31,13,0.0
23,6,31,14,0.0
23,6,31,15,0.0
23,6,31,16,0.0
23,6,31,17,0.0
23,6,31,18,0.0
23,6,31,19,0.0
23,6,31,20,0.0
23,6,31,21,0.0
23,6,31,22,0.036957878079608916
23,6,31,23,0.0
23,6,32,1,0.9630421168472449
23,6,32,2,0.0
23,6,32,3,0.0
23,6,32,4,0.0
23,6,32,5,0.0
23,6,32,6,0.0
23,6,32,7,0.0
23,6,32,8,0.0
23,6,32,9,0.0
23,6,32,10,0.0
23,6,32,11,0.0
23,6,32,12,0.0
23,6,32,13,0.0
23,6,32,14,0.0
23,6,32,15,0.0
23,6,32,16,0.0
23,6,32,17,0.0
23,6,32,18,0.0
23,6,32,19,0.0
23,6,32,20,0.0
23,6,32,21,0.0
23,6,32,22,0.03695788315275512
23,6,32,23,0.0
23,6,33,1,0.9630421168239515
23,6,33,2,0.0
23,6,33,3,0.0
23,6,33,4,0.0
23,6,33,5,0.0
23,6,33,6,0.0
23,6,33,7,0.0
23,6,33,8,0.0
23,6,33,9,0.0
23,6,33,10,0.0
23,6,33,11,0.0
23,6,33,12,0.0
23,6,33,13,0.0
23,6,33,14,0.0
23,6,33,15,0.0
23,6,33,16,0.0
23,6,33,17,0.0
23,6,33,18,0.0
23,6,33,19,0.0
23,6,33,20,0.0
23,6,33,21,0.0
23,6,33,22,0.036957883176048464
23,6,33,23,0.0
23,6,34,1,0.9630421165097373
23,6,34,2,0.0
23,6,34,3,0.0
23,6,34,4,0.0
23,6,34,5,0.0
23,6,34,6,0.0
23,6,34,7,0.0
23,6,34,8,0.0
23,6,34,9,0.0
23,6,34,10,0.0
23,6,34,11,0.0
23,6,34,12,0.0
23,6,34,13,0.0
23,6,34,14,0.0
23,6,34,15,0.0
23,6,34,16,0.0
23,6,34,17,0.0
23,6,34,18,0.0
23,6,34,19,0.0
23,6,34,20,0.0
23,6,34,21,0.0
23,6,34,22,0.03695788349026284
23,6,34,23,0.0
23,6,35,1,0.9630421216644727
23,6,35,2,0.0
23,6,35,3,0.0
23,6,35,4,0.0
23,6,35,5,0.0
23,6,35,6,0.0
23,6,35,7,0.0
23,6,35,8,0.0
23,6,35,9,0.0
23,6,35,10,0.0
23,6,35,11,0.0
23,6,35,12,0.0
23,6,35,13,0.0
23,6,35,14,0.0
23,6,35,15,0.0
23,6,35,16,0.0
23,6,35,17,0.0
23,6,35,18,0.0
23,6,35,19,0.0
23,6,35,20,0.0
23,6,35,21,0.0
23,6,35,22,0.0369578783355274
23,6,35,23,0.0
23,6,36,1,0.9630421174580809
23,6,36,2,0.0
23,6,36,3,0.0
23,6,36,4,0.0
23,6,36,5,0.0
23,6,36,6,0.0
23,6,36,7,0.0
23,6,36,8,0.0
23,6,36,9,0.0
23,6,36,10,0.0
23,6,36,11,0.0
23,6,36,12,0.0
23,6,36,13,0.0
23,6,36,14,0.0
23,6,36,15,0.0
23,6,36,16,0.0
23,6,36,17,0.0
23,6,36,18,0.0
23,6,36,19,0.0
23,6,36,20,0.0
23,6,36,21,0.0
23,6,36,22,0.036957882541919125
23,6,36,23,0.0
23,6,37,1,0.9630421239760224
23,6,37,2,0.0
23,6,37,3,0.0
23,6,37,4,0.0
23,6,37,5,0.0
23,6,37,6,0.0
23,6,37,7,0.0
23,6,37,8,0.0
23,6,37,9,0.0
23,6,37,10,0.0
23,6,37,11,0.0
23,6,37,12,0.0
23,6,37,13,0.0
23,6,37,14,0.0
23,6,37,15,0.0
23,6,37,16,0.0
23,6,37,17,0.0
23,6,37,18,0.0
23,6,37,19,0.0
23,6,37,20,0.0
23,6,37,21,0.0
23,6,37,22,0.036957876023977626
23,6,37,23,0.0
23,6,38,1,0.9630421193344532
23,6,38,2,0.0
23,6,38,3,0.0
23,6,38,4,0.0
23,6,38,5,0.0
23,6,38,6,0.0
23,6,38,7,0.0
23,6,38,8,0.0
23,6,38,9,0.0
23,6,38,10,0.0
23,6,38,11,0.0
23,6,38,12,0.0
23,6,38,13,0.0
23,6,38,14,0.0
23,6,38,15,0.0
23,6,38,16,0.0
23,6,38,17,0.0
23,6,38,18,0.0
23,6,38,19,0.0
23,6,38,20,0.0
23,6,38,21,0.0
23,6,38,22,0.03695788066554688
23,6,38,23,0.0
23,6,39,1,0.9630421184083146
23,6,39,2,0.0
23,6,39,3,0.0
23,6,39,4,0.0
23,6,39,5,0.0
23,6,39,6,0.0
23,6,39,7,0.0
23,6,39,8,0.0
23,6,39,9,0.0
23,6,39,10,0.0
23,6,39,11,0.0
23,6,39,12,0.0
23,6,39,13,0.0
23,6,39,14,0.0
23,6,39,15,0.0
23,6,39,16,0.0
23,6,39,17,0.0
23,6,39,18,0.0
23,6,39,19,0.0
23,6,39,20,0.0
23,6,39,21,0.0
23,6,39,22,0.03695788159168545
23,6,39,23,0.0
23,6,40,1,0.9630421196240293
23,6,40,2,0.0
23,6,40,3,0.0
23,6,40,4,0.0
23,6,40,5,0.0
23,6,40,6,0.0
23,6,40,7,0.0
23,6,40,8,0.0
23,6,40,9,0.0
23,6,40,10,0.0
23,6,40,11,0.0
23,6,40,12,0.0
23,6,40,13,0.0
23,6,40,14,0.0
23,6,40,15,0.0
23,6,40,16,0.0
23,6,40,17,0.0
23,6,40,18,0.0
23,6,40,19,0.0
23,6,40,20,0.0
23,6,40,21,0.0
23,6,40,22,0.03695788037597079
23,6,40,23,0.0
23,6,41,1,0.9630421161976135
23,6,41,2,0.0
23,6,41,3,0.0
23,6,41,4,0.0
23,6,41,5,0.0
23,6,41,6,0.0
23,6,41,7,0.0
23,6,41,8,0.0
23,6,41,9,0.0
23,6,41,10,0.0
23,6,41,11,0.0
23,6,41,12,0.0
23,6,41,13,0.0
23,6,41,14,0.0
23,6,41,15,0.0
23,6,41,16,0.0
23,6,41,17,0.0
23,6,41,18,0.0
23,6,41,19,0.0
23,6,41,20,0.0
23,6,41,21,0.0
23,6,41,22,0.03695788380238649
23,6,41,23,0.0
23,6,42,1,0.9630421199561447
23,6,42,2,0.0
23,6,42,3,0.0
23,6,42,4,0.0
23,6,42,5,0.0
23,6,42,6,0.0
23,6,42,7,0.0
23,6,42,8,0.0
23,6,42,9,0.0
23,6,42,10,0.0
23,6,42,11,0.0
23,6,42,12,0.0
23,6,42,13,0.0
23,6,42,14,0.0
23,6,42,15,0.0
23,6,42,16,0.0
23,6,42,17,0.0
23,6,42,18,0.0
23,6,42,19,0.0
23,6,42,20,0.0
23,6,42,21,0.0
23,6,42,22,0.03695788004385534
23,6,42,23,0.0
23,6,43,1,0.9630421229499495
23,6,43,2,0.0
23,6,43,3,0.0
23,6,43,4,0.0
23,6,43,5,0.0
23,6,43,6,0.0
23,6,43,7,0.0
23,6,43,8,0.0
23,6,43,9,0.0
23,6,43,10,0.0
23,6,43,11,0.0
23,6,43,12,0.0
23,6,43,13,0.0
23,6,43,14,0.0
23,6,43,15,0.0
23,6,43,16,0.0
23,6,43,17,0.0
23,6,43,18,0.0
23,6,43,19,0.0
23,6,43,20,0.0
23,6,43,21,0.0
23,6,43,22,0.03695787705005053
23,6,43,23,0.0
23,6,44,1,0.9630421152591948
23,6,44,2,0.0
23,6,44,3,0.0
23,6,44,4,0.0
23,6,44,5,0.0
23,6,44,6,0.0
23,6,44,7,0.0
23,6,44,8,0.0
23,6,44,9,0.0
23,6,44,10,0.0
23,6,44,11,0.0
23,6,44,12,0.0
23,6,44,13,0.0
23,6,44,14,0.0
23,6,44,15,0.0
23,6,44,16,0.0
23,6,44,17,0.0
23,6,44,18,0.0
23,6,44,19,0.0
23,6,44,20,0.0
23,6,44,21,0.0
23,6,44,22,0.03695788474080516
23,6,44,23,0.0
23,6,45,1,0.9630421194525864
23,6,45,2,0.0
23,6,45,3,0.0
23,6,45,4,0.0
23,6,45,5,0.0
23,6,45,6,0.0
23,6,45,7,0.0
23,6,45,8,0.0
23,6,45,9,0.0
23,6,45,10,0.0
23,6,45,11,0.0
23,6,45,12,0.0
23,6,45,13,0.0
23,6,45,14,0.0
23,6,45,15,0.0
23,6,45,16,0.0
23,6,45,17,0.0
23,6,45,18,0.0
23,6,45,19,0.0
23,6,45,20,0.0
23,6,45,21,0.0
23,6,45,22,0.036957880547413655
23,6,45,23,0.0
23,6,46,1,0.9630421216899704
23,6,46,2,0.0
23,6,46,3,0.0
23,6,46,4,0.0
23,6,46,5,0.0
23,6,46,6,0.0
23,6,46,7,0.0
23,6,46,8,0.0
23,6,46,9,0.0
23,6,46,10,0.0
23,6,46,11,0.0
23,6,46,12,0.0
23,6,46,13,0.0
23,6,46,14,0.0
23,6,46,15,0.0
23,6,46,16,0.0
23,6,46,17,0.0
23,6,46,18,0.0
23,6,46,19,0.0
23,6,46,20,0.0
23,6,46,21,0.0
23,6,46,22,0.03695787831002972
23,6,46,23,0.0
23,6,47,1,0.9630421186408681
23,6,47,2,0.0
23,6,47,3,0.0
23,6,47,4,0.0
23,6,47,5,0.0
23,6,47,6,0.0
23,6,47,7,0.0
23,6,47,8,0.0
23,6,47,9,0.0
23,6,47,10,0.0
23,6,47,11,0.0
23,6,47,12,0.0
23,6,47,13,0.0
23,6,47,14,0.0
23,6,47,15,0.0
23,6,47,16,0.0
23,6,47,17,0.0
23,6,47,18,0.0
23,6,47,19,0.0
23,6,47,20,0.0
23,6,47,21,0.0
23,6,47,22,0.036957881359131896
23,6,47,23,0.0
23,6,48,1,0.9630421205830085
23,6,48,2,0.0
23,6,48,3,0.0
23,6,48,4,0.0
23,6,48,5,0.0
23,6,48,6,0.0
23,6,48,7,0.0
23,6,48,8,0.0
23,6,48,9,0.0
23,6,48,10,0.0
23,6,48,11,0.0
23,6,48,12,0.0
23,6,48,13,0.0
23,6,48,14,0.0
23,6,48,15,0.0
23,6,48,16,0.0
23,6,48,17,0.0
23,6,48,18,0.0
23,6,48,19,0.0
23,6,48,20,0.0
23,6,48,21,0.0
23,6,48,22,0.036957879416991544
23,6,48,23,0.0
23,6,49,1,0.9630421217650273
23,6,49,2,0.0
23,6,49,3,0.0
23,6,49,4,0.0
23,6,49,5,0.0
23,6,49,6,0.0
23,6,49,7,0.0
23,6,49,8,0.0
23,6,49,9,0.0
23,6,49,10,0.0
23,6,49,11,0.0
23,6,49,12,0.0
23,6,49,13,0.0
23,6,49,14,0.0
23,6,49,15,0.0
23,6,49,16,0.0
23,6,49,17,0.0
23,6,49,18,0.0
23,6,49,19,0.0
23,6,49,20,0.0
23,6,49,21,0.0
23,6,49,22,0.03695787823497269
23,6,49,23,0.0
23,7,0,1,0.9468843383687953
23,7,0,2,0.0
23,7,0,3,0.0
23,7,0,4,0.0
23,7,0,5,0.0
23,7,0,6,0.0
23,7,0,7,0.0
23,7,0,8,0.0
23,7,0,9,0.0
23,7,0,10,0.0
23,7,0,11,0.0
23,7,0,12,0.0
23,7,0,13,0.0
23,7,0,14,0.0
23,7,0,15,0.0
23,7,0,16,0.0
23,7,0,17,0.0
23,7,0,18,0.0
23,7,0,19,0.0
23,7,0,20,0.0
23,7,0,21,0.0
23,7,0,22,0.053115661631204854
23,7,0,23,0.0
23,7,1,1,0.9468843319489739
23,7,1,2,0.0
23,7,1,3,0.0
23,7,1,4,0.0
23,7,1,5,0.0
23,7,1,6,0.0
23,7,1,7,0.0
23,7,1,8,0.0
23,7,1,9,0.0
23,7,1,10,0.0
23,7,1,11,0.0
23,7,1,12,0.0
23,7,1,13,0.0
23,7,1,14,0.0
23,7,1,15,0.0
23,7,1,16,0.0
23,7,1,17,0.0
23,7,1,18,0.0
23,7,1,19,0.0
23,7,1,20,0.0
23,7,1,21,0.0
23,7,1,22,0.053115668051026015
23,7,1,23,0.0
23,7,2,1,0.9468843315947962
23,7,2,2,0.0
23,7,2,3,0.0
23,7,2,4,0.0
23,7,2,5,0.0
23,7,2,6,0.0
23,7,2,7,0.0
23,7,2,8,0.0
23,7,2,9,0.0
23,7,2,10,0.0
23,7,2,11,0.0
23,7,2,12,0.0
23,7,2,13,0.0
23,7,2,14,0.0
23,7,2,15,0.0
23,7,2,16,0.0
23,7,2,17,0.0
23,7,2,18,0.0
23,7,2,19,0.0
23,7,2,20,0.0
23,7,2,21,0.0
23,7,2,22,0.05311566840520378
23,7,2,23,0.0
23,7,3,1,0.9468843323336376
23,7,3,2,0.0
23,7,3,3,0.0
23,7,3,4,0.0
23,7,3,5,0.0
23,7,3,6,0.0
23,7,3,7,0.0
23,7,3,8,0.0
23,7,3,9,0.0
23,7,3,10,0.0
23,7,3,11,0.0
23,7,3,12,0.0
23,7,3,13,0.0
23,7,3,14,0.0
23,7,3,15,0.0
23,7,3,16,0.0
23,7,3,17,0.0
23,7,3,18,0.0
23,7,3,19,0.0
23,7,3,20,0.0
23,7,3,21,0.0
23,7,3,22,0.05311566766636258
23,7,3,23,0.0
23,7,4,1,0.9468843315997428
23,7,4,2,0.0
23,7,4,3,0.0
23,7,4,4,0.0
23,7,4,5,0.0
23,7,4,6,0.0
23,7,4,7,0.0
23,7,4,8,0.0
23,7,4,9,0.0
23,7,4,10,0.0
23,7,4,11,0.0
23,7,4,12,0.0
23,7,4,13,0.0
23,7,4,14,0.0
23,7,4,15,0.0
23,7,4,16,0.0
23,7,4,17,0.0
23,7,4,18,0.0
23,7,4,19,0.0
23,7,4,20,0.0
23,7,4,21,0.0
23,7,4,22,0.05311566840025709
23,7,4,23,0.0
23,7,5,1,0.9468843319099692
23,7,5,2,0.0
23,7,5,3,0.0
23,7,5,4,0.0
23,7,5,5,0.0
23,7,5,6,0.0
23,7,5,7,0.0
23,7,5,8,0.0
23,7,5,9,0.0
23,7,5,10,0.0
23,7,5,11,0.0
23,7,5,12,0.0
23,7,5,13,0.0
23,7,5,14,0.0
23,7,5,15,0.0
23,7,5,16,0.0
23,7,5,17,0.0
23,7,5,18,0.0
23,7,5,19,0.0
23,7,5,20,0.0
23,7,5,21,0.0
23,7,5,22,0.05311566809003082
23,7,5,23,0.0
23,7,6,1,0.9468843326134847
23,7,6,2,0.0
23,7,6,3,0.0
23,7,6,4,0.0
23,7,6,5,0.0
23,7,6,6,0.0
23,7,6,7,0.0
23,7,6,8,0.0
23,7,6,9,0.0
23,7,6,10,0.0
23,7,6,11,0.0
23,7,6,12,0.0
23,7,6,13,0.0
23,7,6,14,0.0
23,7,6,15,0.0
23,7,6,16,0.0
23,7,6,17,0.0
23,7,6,18,0.0
23,7,6,19,0.0
23,7,6,20,0.0
23,7,6,21,0.0
23,7,6,22,0.05311566738651538
23,7,6,23,0.0
23,7,7,1,0.9468843304838036
23,7,7,2,0.0
23,7,7,3,0.0
23,7,7,4,0.0
23,7,7,5,0.0
23,7,7,6,0.0
23,7,7,7,0.0
23,7,7,8,0.0
23,7,7,9,0.0
23,7,7,10,0.0
23,7,7,11,0.0
23,7,7,12,0.0
23,7,7,13,0.0
23,7,7,14,0.0
23,7,7,15,0.0
23,7,7,16,0.0
23,7,7,17,0.0
23,7,7,18,0.0
23,7,7,19,0.0
23,7,7,20,0.0
23,7,7,21,0.0
23,7,7,22,0.0531156695161964
23,7,7,23,0.0
23,7,8,1,0.9468843312897106
23,7,8,2,0.0
23,7,8,3,0.0
23,7,8,4,0.0
23,7,8,5,0.0
23,7,8,6,0.0
23,7,8,7,0.0
23,7,8,8,0.0
23,7,8,9,0.0
23,7,8,10,0.0
23,7,8,11,0.0
23,7,8,12,0.0
23,7,8,13,0.0
23,7,8,14,0.0
23,7,8,15,0.0
23,7,8,16,0.0
23,7,8,17,0.0
23,7,8,18,0.0
23,7,8,19,0.0
23,7,8,20,0.0
23,7,8,21,0.0
23,7,8,22,0.05311566871028934
23,7,8,23,0.0
23,7,9,1,0.946884331960452
23,7,9,2,0.0
23,7,9,3,0.0
23,7,9,4,0.0
23,7,9,5,0.0
23,7,9,6,0.0
23,7,9,7,0.0
23,7,9,8,0.0
23,7,9,9,0.0
23,7,9,10,0.0
23,7,9,11,0.0
23,7,9,12,0.0
23,7,9,13,0.0
23,7,9,14,0.0
23,7,9,15,0.0
23,7,9,16,0.0
23,7,9,17,0.0
23,7,9,18,0.0
23,7,9,19,0.0
23,7,9,20,0.0
23,7,9,21,0.0
23,7,9,22,0.05311566803954794
23,7,9,23,0.0
23,7,10,1,0.9468843305381847
23,7,10,2,0.0
23,7,10,3,0.0
23,7,10,4,0.0
23,7,10,5,0.0
23,7,10,6,0.0
23,7,10,7,0.0
23,7,10,8,0.0
23,7,10,9,0.0
23,7,10,10,0.0
23,7,10,11,0.0
23,7,10,12,0.0
23,7,10,13,0.0
23,7,10,14,0.0
23,7,10,15,0.0
23,7,10,16,0.0
23,7,10,17,0.0
23,7,10,18,0.0
23,7,10,19,0.0
23,7,10,20,0.0
23,7,10,21,0.0
23,7,10,22,0.05311566946181538
23,7,10,23,0.0
23,7,11,1,0.946884331963335
23,7,11,2,0.0
23,7,11,3,0.0
23,7,11,4,0.0
23,7,11,5,0.0
23,7,11,6,0.0
23,7,11,7,0.0
23,7,11,8,0.0
23,7,11,9,0.0
23,7,11,10,0.0
23,7,11,11,0.0
23,7,11,12,0.0
23,7,11,13,0.0
23,7,11,14,0.0
23,7,11,15,0.0
23,7,11,16,0.0
23,7,11,17,0.0
23,7,11,18,0.0
23,7,11,19,0.0
23,7,11,20,0.0
23,7,11,21,0.0
23,7,11,22,0.05311566803666504
23,7,11,23,0.0
23,7,12,1,0.9468843331422283
23,7,12,2,0.0
23,7,12,3,0.0
23,7,12,4,0.0
23,7,12,5,0.0
23,7,12,6,0.0
23,7,12,7,0.0
23,7,12,8,0.0
23,7,12,9,0.0
23,7,12,10,0.0
23,7,12,11,0.0
23,7,12,12,0.0
23,7,12,13,0.0
23,7,12,14,0.0
23,7,12,15,0.0
23,7,12,16,0.0
23,7,12,17,0.0
23,7,12,18,0.0
23,7,12,19,0.0
23,7,12,20,0.0
23,7,12,21,0.0
23,7,12,22,0.05311566685777177
23,7,12,23,0.0
23,7,13,1,0.9468843293003631
23,7,13,2,0.0
23,7,13,3,0.0
23,7,13,4,0.0
23,7,13,5,0.0
23,7,13,6,0.0
23,7,13,7,0.0
23,7,13,8,0.0
23,7,13,9,0.0
23,7,13,10,0.0
23,7,13,11,0.0
23,7,13,12,0.0
23,7,13,13,0.0
23,7,13,14,0.0
23,7,13,15,0.0
23,7,13,16,0.0
23,7,13,17,0.0
23,7,13,18,0.0
23,7,13,19,0.0
23,7,13,20,0.0
23,7,13,21,0.0
23,7,13,22,0.05311567069963682
23,7,13,23,0.0
23,7,14,1,0.9468843311032429
23,7,14,2,0.0
23,7,14,3,0.0
23,7,14,4,0.0
23,7,14,5,0.0
23,7,14,6,0.0
23,7,14,7,0.0
23,7,14,8,0.0
23,7,14,9,0.0
23,7,14,10,0.0
23,7,14,11,0.0
23,7,14,12,0.0
23,7,14,13,0.0
23,7,14,14,0.0
23,7,14,15,0.0
23,7,14,16,0.0
23,7,14,17,0.0
23,7,14,18,0.0
23,7,14,19,0.0
23,7,14,20,0.0
23,7,14,21,0.0
23,7,14,22,0.053115668896757236
23,7,14,23,0.0
23,7,15,1,0.9468843323724561
23,7,15,2,0.0
23,7,15,3,0.0
23,7,15,4,0.0
23,7,15,5,0.0
23,7,15,6,0.0
23,7,15,7,0.0
23,7,15,8,0.0
23,7,15,9,0.0
23,7,15,10,0.0
23,7,15,11,0.0
23,7,15,12,0.0
23,7,15,13,0.0
23,7,15,14,0.0
23,7,15,15,0.0
23,7,15,16,0.0
23,7,15,17,0.0
23,7,15,18,0.0
23,7,15,19,0.0
23,7,15,20,0.0
23,7,15,21,0.0
23,7,15,22,0.05311566762754394
23,7,15,23,0.0
23,7,16,1,0.9468843322877357
23,7,16,2,0.0
23,7,16,3,0.0
23,7,16,4,0.0
23,7,16,5,0.0
23,7,16,6,0.0
23,7,16,7,0.0
23,7,16,8,0.0
23,7,16,9,0.0
23,7,16,10,0.0
23,7,16,11,0.0
23,7,16,12,0.0
23,7,16,13,0.0
23,7,16,14,0.0
23,7,16,15,0.0
23,7,16,16,0.0
23,7,16,17,0.0
23,7,16,18,0.0
23,7,16,19,0.0
23,7,16,20,0.0
23,7,16,21,0.0
23,7,16,22,0.05311566771226432
23,7,16,23,0.0
23,7,17,1,0.9468843385020743
23,7,17,2,0.0
23,7,17,3,0.0
23,7,17,4,0.0
23,7,17,5,0.0
23,7,17,6,0.0
23,7,17,7,0.0
23,7,17,8,0.0
23,7,17,9,0.0
23,7,17,10,0.0
23,7,17,11,0.0
23,7,17,12,0.0
23,7,17,13,0.0
23,7,17,14,0.0
23,7,17,15,0.0
23,7,17,16,0.0
23,7,17,17,0.0
23,7,17,18,0.0
23,7,17,19,0.0
23,7,17,20,0.0
23,7,17,21,0.0
23,7,17,22,0.0531156614979258
23,7,17,23,0.0
23,7,18,1,0.946884334010721
23,7,18,2,0.0
23,7,18,3,0.0
23,7,18,4,0.0
23,7,18,5,0.0
23,7,18,6,0.0
23,7,18,7,0.0
23,7,18,8,0.0
23,7,18,9,0.0
23,7,18,10,0.0
23,7,18,11,0.0
23,7,18,12,0.0
23,7,18,13,0.0
23,7,18,14,0.0
23,7,18,15,0.0
23,7,18,16,0.0
23,7,18,17,0.0
23,7,18,18,0.0
23,7,18,19,0.0
23,7,18,20,0.0
23,7,18,21,0.0
23,7,18,22,0.053115665989278894
23,7,18,23,0.0
23,7,19,1,0.946884328084901
23,7,19,2,0.0
23,7,19,3,0.0
23,7,19,4,0.0
23,7,19,5,0.0
23,7,19,6,0.0
23,7,19,7,0.0
23,7,19,8,0.0
23,7,19,9,0.0
23,7,19,10,0.0
23,7,19,11,0.0
23,7,19,12,0.0
23,7,19,13,0.0
23,7,19,14,0.0
23,7,19,15,0.0
23,7,19,16,0.0
23,7,19,17,0.0
23,7,19,18,0.0
23,7,19,19,0.0
23,7,19,20,0.0
23,7,19,21,0.0
23,7,19,22,0.053115671915098917
23,7,19,23,0.0
23,7,20,1,0.946884334971041
23,7,20,2,0.0
23,7,20,3,0.0
23,7,20,4,0.0
23,7,20,5,0.0
23,7,20,6,0.0
23,7,20,7,0.0
23,7,20,8,0.0
23,7,20,9,0.0
23,7,20,10,0.0
23,7,20,11,0.0
23,7,20,12,0.0
23,7,20,13,0.0
23,7,20,14,0.0
23,7,20,15,0.0
23,7,20,16,0.0
23,7,20,17,0.0
23,7,20,18,0.0
23,7,20,19,0.0
23,7,20,20,0.0
23,7,20,21,0.0
23,7,20,22,0.053115665028959126
23,7,20,23,0.0
23,7,21,1,0.9468843311178513
23,7,21,2,0.0
23,7,21,3,0.0
23,7,21,4,0.0
23,7,21,5,0.0
23,7,21,6,0.0
23,7,21,7,0.0
23,7,21,8,0.0
23,7,21,9,0.0
23,7,21,10,0.0
23,7,21,11,0.0
23,7,21,12,0.0
23,7,21,13,0.0
23,7,21,14,0.0
23,7,21,15,0.0
23,7,21,16,0.0
23,7,21,17,0.0
23,7,21,18,0.0
23,7,21,19,0.0
23,7,21,20,0.0
23,7,21,21,0.0
23,7,21,22,0.053115668882148685
23,7,21,23,0.0
23,7,22,1,0.9468843344069422
23,7,22,2,0.0
23,7,22,3,0.0
23,7,22,4,0.0
23,7,22,5,0.0
23,7,22,6,0.0
23,7,22,7,0.0
23,7,22,8,0.0
23,7,22,9,0.0
23,7,22,10,0.0
23,7,22,11,0.0
23,7,22,12,0.0
23,7,22,13,0.0
23,7,22,14,0.0
23,7,22,15,0.0
23,7,22,16,0.0
23,7,22,17,0.0
23,7,22,18,0.0
23,7,22,19,0.0
23,7,22,20,0.0
23,7,22,21,0.0
23,7,22,22,0.053115665593057845
23,7,22,23,0.0
23,7,23,1,0.9468843337616948
23,7,23,2,0.0
23,7,23,3,0.0
23,7,23,4,0.0
23,7,23,5,0.0
23,7,23,6,0.0
23,7,23,7,0.0
23,7,23,8,0.0
23,7,23,9,0.0
23,7,23,10,0.0
23,7,23,11,0.0
23,7,23,12,0.0
23,7,23,13,0.0
23,7,23,14,0.0
23,7,23,15,0.0
23,7,23,16,0.0
23,7,23,17,0.0
23,7,23,18,0.0
23,7,23,19,0.0
23,7,23,20,0.0
23,7,23,21,0.0
23,7,23,22,0.053115666238305326
23,7,23,23,0.0
23,7,24,1,0.9468843373655571
23,7,24,2,0.0
23,7,24,3,0.0
23,7,24,4,0.0
23,7,24,5,0.0
23,7,24,6,0.0
23,7,24,7,0.0
23,7,24,8,0.0
23,7,24,9,0.0
23,7,24,10,0.0
23,7,24,11,0.0
23,7,24,12,0.0
23,7,24,13,0.0
23,7,24,14,0.0
23,7,24,15,0.0
23,7,24,16,0.0
23,7,24,17,0.0
23,7,24,18,0.0
23,7,24,19,0.0
23,7,24,20,0.0
23,7,24,21,0.0
23,7,24,22,0.053115662634442874
23,7,24,23,0.0
23,7,25,1,0.9468843325978064
23,7,25,2,0.0
23,7,25,3,0.0
23,7,25,4,0.0
23,7,25,5,0.0
23,7,25,6,0.0
23,7,25,7,0.0
23,7,25,8,0.0
23,7,25,9,0.0
23,7,25,10,0.0
23,7,25,11,0.0
23,7,25,12,0.0
23,7,25,13,0.0
23,7,25,14,0.0
23,7,25,15,0.0
23,7,25,16,0.0
23,7,25,17,0.0
23,7,25,18,0.0
23,7,25,19,0.0
23,7,25,20,0.0
23,7,25,21,0.0
23,7,25,22,0.05311566740219372
23,7,25,23,0.0
23,7,26,1,0.9468843330517694
23,7,26,2,0.0
23,7,26,3,0.0
23,7,26,4,0.0
23,7,26,5,0.0
23,7,26,6,0.0
23,7,26,7,0.0
23,7,26,8,0.0
23,7,26,9,0.0
23,7,26,10,0.0
23,7,26,11,0.0
23,7,26,12,0.0
23,7,26,13,0.0
23,7,26,14,0.0
23,7,26,15,0.0
23,7,26,16,0.0
23,7,26,17,0.0
23,7,26,18,0.0
23,7,26,19,0.0
23,7,26,20,0.0
23,7,26,21,0.0
23,7,26,22,0.05311566694823049
23,7,26,23,0.0
23,7,27,1,0.9468843305518555
23,7,27,2,0.0
23,7,27,3,0.0
23,7,27,4,0.0
23,7,27,5,0.0
23,7,27,6,0.0
23,7,27,7,0.0
23,7,27,8,0.0
23,7,27,9,0.0
23,7,27,10,0.0
23,7,27,11,0.0
23,7,27,12,0.0
23,7,27,13,0.0
23,7,27,14,0.0
23,7,27,15,0.0
23,7,27,16,0.0
23,7,27,17,0.0
23,7,27,18,0.0
23,7,27,19,0.0
23,7,27,20,0.0
23,7,27,21,0.0
23,7,27,22,0.05311566944814451
23,7,27,23,0.0
23,7,28,1,0.946884332766172
23,7,28,2,0.0
23,7,28,3,0.0
23,7,28,4,0.0
23,7,28,5,0.0
23,7,28,6,0.0
23,7,28,7,0.0
23,7,28,8,0.0
23,7,28,9,0.0
23,7,28,10,0.0
23,7,28,11,0.0
23,7,28,12,0.0
23,7,28,13,0.0
23,7,28,14,0.0
23,7,28,15,0.0
23,7,28,16,0.0
23,7,28,17,0.0
23,7,28,18,0.0
23,7,28,19,0.0
23,7,28,20,0.0
23,7,28,21,0.0
23,7,28,22,0.053115667233827955
23,7,28,23,0.0
23,7,29,1,0.9468843325725348
23,7,29,2,0.0
23,7,29,3,0.0
23,7,29,4,0.0
23,7,29,5,0.0
23,7,29,6,0.0
23,7,29,7,0.0
23,7,29,8,0.0
23,7,29,9,0.0
23,7,29,10,0.0
23,7,29,11,0.0
23,7,29,12,0.0
23,7,29,13,0.0
23,7,29,14,0.0
23,7,29,15,0.0
23,7,29,16,0.0
23,7,29,17,0.0
23,7,29,18,0.0
23,7,29,19,0.0
23,7,29,20,0.0
23,7,29,21,0.0
23,7,29,22,0.053115667427465256
23,7,29,23,0.0
23,7,30,1,0.9468843319660721
23,7,30,2,0.0
23,7,30,3,0.0
23,7,30,4,0.0
23,7,30,5,0.0
23,7,30,6,0.0
23,7,30,7,0.0
23,7,30,8,0.0
23,7,30,9,0.0
23,7,30,10,0.0
23,7,30,11,0.0
23,7,30,12,0.0
23,7,30,13,0.0
23,7,30,14,0.0
23,7,30,15,0.0
23,7,30,16,0.0
23,7,30,17,0.0
23,7,30,18,0.0
23,7,30,19,0.0
23,7,30,20,0.0
23,7,30,21,0.0
23,7,30,22,0.053115668033928
23,7,30,23,0.0
23,7,31,1,0.9468843299529056
23,7,31,2,0.0
23,7,31,3,0.0
23,7,31,4,0.0
23,7,31,5,0.0
23,7,31,6,0.0
23,7,31,7,0.0
23,7,31,8,0.0
23,7,31,9,0.0
23,7,31,10,0.0
23,7,31,11,0.0
23,7,31,12,0.0
23,7,31,13,0.0
23,7,31,14,0.0
23,7,31,15,0.0
23,7,31,16,0.0
23,7,31,17,0.0
23,7,31,18,0.0
23,7,31,19,0.0
23,7,31,20,0.0
23,7,31,21,0.0
23,7,31,22,0.05311567004709449
23,7,31,23,0.0
23,7,32,1,0.9468843310355771
23,7,32,2,0.0
23,7,32,3,0.0
23,7,32,4,0.0
23,7,32,5,0.0
23,7,32,6,0.0
23,7,32,7,0.0
23,7,32,8,0.0
23,7,32,9,0.0
23,7,32,10,0.0
23,7,32,11,0.0
23,7,32,12,0.0
23,7,32,13,0.0
23,7,32,14,0.0
23,7,32,15,0.0
23,7,32,16,0.0
23,7,32,17,0.0
23,7,32,18,0.0
23,7,32,19,0.0
23,7,32,20,0.0
23,7,32,21,0.0
23,7,32,22,0.053115668964422984
23,7,32,23,0.0
23,7,33,1,0.9468843283206015
23,7,33,2,0.0
23,7,33,3,0.0
23,7,33,4,0.0
23,7,33,5,0.0
23,7,33,6,0.0
23,7,33,7,0.0
23,7,33,8,0.0
23,7,33,9,0.0
23,7,33,10,0.0
23,7,33,11,0.0
23,7,33,12,0.0
23,7,33,13,0.0
23,7,33,14,0.0
23,7,33,15,0.0
23,7,33,16,0.0
23,7,33,17,0.0
23,7,33,18,0.0
23,7,33,19,0.0
23,7,33,20,0.0
23,7,33,21,0.0
23,7,33,22,0.05311567167939856
23,7,33,23,0.0
23,7,34,1,0.9468843307561666
23,7,34,2,0.0
23,7,34,3,0.0
23,7,34,4,0.0
23,7,34,5,0.0
23,7,34,6,0.0
23,7,34,7,0.0
23,7,34,8,0.0
23,7,34,9,0.0
23,7,34,10,0.0
23,7,34,11,0.0
23,7,34,12,0.0
23,7,34,13,0.0
23,7,34,14,0.0
23,7,34,15,0.0
23,7,34,16,0.0
23,7,34,17,0.0
23,7,34,18,0.0
23,7,34,19,0.0
23,7,34,20,0.0
23,7,34,21,0.0
23,7,34,22,0.05311566924383339
23,7,34,23,0.0
23,7,35,1,0.9468843355158892
23,7,35,2,0.0
23,7,35,3,0.0
23,7,35,4,0.0
23,7,35,5,0.0
23,7,35,6,0.0
23,7,35,7,0.0
23,7,35,8,0.0
23,7,35,9,0.0
23,7,35,10,0.0
23,7,35,11,0.0
23,7,35,12,0.0
23,7,35,13,0.0
23,7,35,14,0.0
23,7,35,15,0.0
23,7,35,16,0.0
23,7,35,17,0.0
23,7,35,18,0.0
23,7,35,19,0.0
23,7,35,20,0.0
23,7,35,21,0.0
23,7,35,22,0.05311566448411083
23,7,35,23,0.0
23,7,36,1,0.9468843336932019
23,7,36,2,0.0
23,7,36,3,0.0
23,7,36,4,0.0
23,7,36,5,0.0
23,7,36,6,0.0
23,7,36,7,0.0
23,7,36,8,0.0
23,7,36,9,0.0
23,7,36,10,0.0
23,7,36,11,0.0
23,7,36,12,0.0
23,7,36,13,0.0
23,7,36,14,0.0
23,7,36,15,0.0
23,7,36,16,0.0
23,7,36,17,0.0
23,7,36,18,0.0
23,7,36,19,0.0
23,7,36,20,0.0
23,7,36,21,0.0
23,7,36,22,0.0531156663067982
23,7,36,23,0.0
23,7,37,1,0.9468843341034034
23,7,37,2,0.0
23,7,37,3,0.0
23,7,37,4,0.0
23,7,37,5,0.0
23,7,37,6,0.0
23,7,37,7,0.0
23,7,37,8,0.0
23,7,37,9,0.0
23,7,37,10,0.0
23,7,37,11,0.0
23,7,37,12,0.0
23,7,37,13,0.0
23,7,37,14,0.0
23,7,37,15,0.0
23,7,37,16,0.0
23,7,37,17,0.0
23,7,37,18,0.0
23,7,37,19,0.0
23,7,37,20,0.0
23,7,37,21,0.0
23,7,37,22,0.053115665896596574
23,7,37,23,0.0
23,7,38,1,0.9468843313388071
23,7,38,2,0.0
23,7,38,3,0.0
23,7,38,4,0.0
23,7,38,5,0.0
23,7,38,6,0.0
23,7,38,7,0.0
23,7,38,8,0.0
23,7,38,9,0.0
23,7,38,10,0.0
23,7,38,11,0.0
23,7,38,12,0.0
23,7,38,13,0.0
23,7,38,14,0.0
23,7,38,15,0.0
23,7,38,16,0.0
23,7,38,17,0.0
23,7,38,18,0.0
23,7,38,19,0.0
23,7,38,20,0.0
23,7,38,21,0.0
23,7,38,22,0.053115668661192834
23,7,38,23,0.0
23,7,39,1,0.9468843301038032
23,7,39,2,0.0
23,7,39,3,0.0
23,7,39,4,0.0
23,7,39,5,0.0
23,7,39,6,0.0
23,7,39,7,0.0
23,7,39,8,0.0
23,7,39,9,0.0
23,7,39,10,0.0
23,7,39,11,0.0
23,7,39,12,0.0
23,7,39,13,0.0
23,7,39,14,0.0
23,7,39,15,0.0
23,7,39,16,0.0
23,7,39,17,0.0
23,7,39,18,0.0
23,7,39,19,0.0
23,7,39,20,0.0
23,7,39,21,0.0
23,7,39,22,0.05311566989619689
23,7,39,23,0.0
23,7,40,1,0.946884333585472
23,7,40,2,0.0
23,7,40,3,0.0
23,7,40,4,0.0
23,7,40,5,0.0
23,7,40,6,0.0
23,7,40,7,0.0
23,7,40,8,0.0
23,7,40,9,0.0
23,7,40,10,0.0
23,7,40,11,0.0
23,7,40,12,0.0
23,7,40,13,0.0
23,7,40,14,0.0
23,7,40,15,0.0
23,7,40,16,0.0
23,7,40,17,0.0
23,7,40,18,0.0
23,7,40,19,0.0
23,7,40,20,0.0
23,7,40,21,0.0
23,7,40,22,0.053115666414528154
23,7,40,23,0.0
23,7,41,1,0.9468843339526646
23,7,41,2,0.0
23,7,41,3,0.0
23,7,41,4,0.0
23,7,41,5,0.0
23,7,41,6,0.0
23,7,41,7,0.0
23,7,41,8,0.0
23,7,41,9,0.0
23,7,41,10,0.0
23,7,41,11,0.0
23,7,41,12,0.0
23,7,41,13,0.0
23,7,41,14,0.0
23,7,41,15,0.0
23,7,41,16,0.0
23,7,41,17,0.0
23,7,41,18,0.0
23,7,41,19,0.0
23,7,41,20,0.0
23,7,41,21,0.0
23,7,41,22,0.05311566604733543
23,7,41,23,0.0
23,7,42,1,0.9468843318378449
23,7,42,2,0.0
23,7,42,3,0.0
23,7,42,4,0.0
23,7,42,5,0.0
23,7,42,6,0.0
23,7,42,7,0.0
23,7,42,8,0.0
23,7,42,9,0.0
23,7,42,10,0.0
23,7,42,11,0.0
23,7,42,12,0.0
23,7,42,13,0.0
23,7,42,14,0.0
23,7,42,15,0.0
23,7,42,16,0.0
23,7,42,17,0.0
23,7,42,18,0.0
23,7,42,19,0.0
23,7,42,20,0.0
23,7,42,21,0.0
23,7,42,22,0.053115668162155114
23,7,42,23,0.0
23,7,43,1,0.9468843311108983
23,7,43,2,0.0
23,7,43,3,0.0
23,7,43,4,0.0
23,7,43,5,0.0
23,7,43,6,0.0
23,7,43,7,0.0
23,7,43,8,0.0
23,7,43,9,0.0
23,7,43,10,0.0
23,7,43,11,0.0
23,7,43,12,0.0
23,7,43,13,0.0
23,7,43,14,0.0
23,7,43,15,0.0
23,7,43,16,0.0
23,7,43,17,0.0
23,7,43,18,0.0
23,7,43,19,0.0
23,7,43,20,0.0
23,7,43,21,0.0
23,7,43,22,0.05311566888910171
23,7,43,23,0.0
23,7,44,1,0.9468843322985626
23,7,44,2,0.0
23,7,44,3,0.0
23,7,44,4,0.0
23,7,44,5,0.0
23,7,44,6,0.0
23,7,44,7,0.0
23,7,44,8,0.0
23,7,44,9,0.0
23,7,44,10,0.0
23,7,44,11,0.0
23,7,44,12,0.0
23,7,44,13,0.0
23,7,44,14,0.0
23,7,44,15,0.0
23,7,44,16,0.0
23,7,44,17,0.0
23,7,44,18,0.0
23,7,44,19,0.0
23,7,44,20,0.0
23,7,44,21,0.0
23,7,44,22,0.05311566770143746
23,7,44,23,0.0
23,7,45,1,0.9468843340520857
23,7,45,2,0.0
23,7,45,3,0.0
23,7,45,4,0.0
23,7,45,5,0.0
23,7,45,6,0.0
23,7,45,7,0.0
23,7,45,8,0.0
23,7,45,9,0.0
23,7,45,10,0.0
23,7,45,11,0.0
23,7,45,12,0.0
23,7,45,13,0.0
23,7,45,14,0.0
23,7,45,15,0.0
23,7,45,16,0.0
23,7,45,17,0.0
23,7,45,18,0.0
23,7,45,19,0.0
23,7,45,20,0.0
23,7,45,21,0.0
23,7,45,22,0.05311566594791415
23,7,45,23,0.0
23,7,46,1,0.9468843285861479
23,7,46,2,0.0
23,7,46,3,0.0
23,7,46,4,0.0
23,7,46,5,0.0
23,7,46,6,0.0
23,7,46,7,0.0
23,7,46,8,0.0
23,7,46,9,0.0
23,7,46,10,0.0
23,7,46,11,0.0
23,7,46,12,0.0
23,7,46,13,0.0
23,7,46,14,0.0
23,7,46,15,0.0
23,7,46,16,0.0
23,7,46,17,0.0
23,7,46,18,0.0
23,7,46,19,0.0
23,7,46,20,0.0
23,7,46,21,0.0
23,7,46,22,0.053115671413852136
23,7,46,23,0.0
23,7,47,1,0.9468843314445581
23,7,47,2,0.0
23,7,47,3,0.0
23,7,47,4,0.0
23,7,47,5,0.0
23,7,47,6,0.0
23,7,47,7,0.0
23,7,47,8,0.0
23,7,47,9,0.0
23,7,47,10,0.0
23,7,47,11,0.0
23,7,47,12,0.0
23,7,47,13,0.0
23,7,47,14,0.0
23,7,47,15,0.0
23,7,47,16,0.0
23,7,47,17,0.0
23,7,47,18,0.0
23,7,47,19,0.0
23,7,47,20,0.0
23,7,47,21,0.0
23,7,47,22,0.05311566855544198
23,7,47,23,0.0
23,7,48,1,0.9468843325852889
23,7,48,2,0.0
23,7,48,3,0.0
23,7,48,4,0.0
23,7,48,5,0.0
23,7,48,6,0.0
23,7,48,7,0.0
23,7,48,8,0.0
23,7,48,9,0.0
23,7,48,10,0.0
23,7,48,11,0.0
23,7,48,12,0.0
23,7,48,13,0.0
23,7,48,14,0.0
23,7,48,15,0.0
23,7,48,16,0.0
23,7,48,17,0.0
23,7,48,18,0.0
23,7,48,19,0.0
23,7,48,20,0.0
23,7,48,21,0.0
23,7,48,22,0.05311566741471119
23,7,48,23,0.0
23,7,49,1,0.9468843327695277
23,7,49,2,0.0
23,7,49,3,0.0
23,7,49,4,0.0
23,7,49,5,0.0
23,7,49,6,0.0
23,7,49,7,0.0
23,7,49,8,0.0
23,7,49,9,0.0
23,7,49,10,0.0
23,7,49,11,0.0
23,7,49,12,0.0
23,7,49,13,0.0
23,7,49,14,0.0
23,7,49,15,0.0
23,7,49,16,0.0
23,7,49,17,0.0
23,7,49,18,0.0
23,7,49,19,0.0
23,7,49,20,0.0
23,7,49,21,0.0
23,7,49,22,0.053115667230472376
23,7,49,23,0.0
23,8,0,1,0.9207410123551776
23,8,0,2,0.0
23,8,0,3,0.0
23,8,0,4,0.0
23,8,0,5,0.0
23,8,0,6,0.0
23,8,0,7,0.0
23,8,0,8,0.03461514172347642
23,8,0,9,0.0
23,8,0,10,0.0
23,8,0,11,0.0
23,8,0,12,0.0
23,8,0,13,0.0
23,8,0,14,0.0
23,8,0,15,0.0
23,8,0,16,0.0
23,8,0,17,0.0
23,8,0,18,0.0
23,8,0,19,0.0
23,8,0,20,0.0016600052949565674
23,8,0,21,0.0
23,8,0,22,0.04298384062638947
23,8,0,23,0.0
23,8,1,1,0.9207410016328622
23,8,1,2,0.0
23,8,1,3,0.0
23,8,1,4,0.0
23,8,1,5,0.0
23,8,1,6,0.0
23,8,1,7,0.0
23,8,1,8,0.034615168322310014
23,8,1,9,0.0
23,8,1,10,0.0
23,8,1,11,0.0
23,8,1,12,0.0
23,8,1,13,0.0
23,8,1,14,0.0
23,8,1,15,0.0
23,8,1,16,0.0
23,8,1,17,0.0
23,8,1,18,0.0
23,8,1,19,0.0
23,8,1,20,0.001659981166773254
23,8,1,21,0.0
23,8,1,22,0.04298384887805466
23,8,1,23,0.0
23,8,2,1,0.9207410268385822
23,8,2,2,0.0
23,8,2,3,0.0
23,8,2,4,0.0
23,8,2,5,0.0
23,8,2,6,0.0
23,8,2,7,0.0
23,8,2,8,0.03461507904494446
23,8,2,9,0.0
23,8,2,10,0.0
23,8,2,11,0.0
23,8,2,12,0.0
23,8,2,13,0.0
23,8,2,14,0.0
23,8,2,15,0.0
23,8,2,16,0.0
23,8,2,17,0.0
23,8,2,18,0.0
23,8,2,19,0.0
23,8,2,20,0.001660320091719992
23,8,2,21,0.0
23,8,2,22,0.04298357402475329
23,8,2,23,0.0
23,8,3,1,0.9207410344535515
23,8,3,2,0.0
23,8,3,3,0.0
23,8,3,4,0.0
23,8,3,5,0.0
23,8,3,6,0.0
23,8,3,7,0.0
23,8,3,8,0.034614935089769934
23,8,3,9,0.0
23,8,3,10,0.0
23,8,3,11,0.0
23,8,3,12,0.0
23,8,3,13,0.0
23,8,3,14,0.0
23,8,3,15,0.0
23,8,3,16,0.0
23,8,3,17,0.0
23,8,3,18,0.0
23,8,3,19,0.0
23,8,3,20,0.0016613698473362112
23,8,3,21,0.0
23,8,3,22,0.042982660609342214
23,8,3,23,0.0
23,8,4,1,0.9207410208340486
23,8,4,2,0.0
23,8,4,3,0.0
23,8,4,4,0.0
23,8,4,5,0.0
23,8,4,6,0.0
23,8,4,7,0.0
23,8,4,8,0.03461515276221267
23,8,4,9,0.0
23,8,4,10,0.0
23,8,4,11,0.0
23,8,4,12,0.0
23,8,4,13,0.0
23,8,4,14,0.0
23,8,4,15,0.0
23,8,4,16,0.0
23,8,4,17,0.0
23,8,4,18,0.0
23,8,4,19,0.0
23,8,4,20,0.0016598250432424946
23,8,4,21,0.0
23,8,4,22,0.04298400136049614
23,8,4,23,0.0
23,8,5,1,0.9207410144758365
23,8,5,2,0.0
23,8,5,3,0.0
23,8,5,4,0.0
23,8,5,5,0.0
23,8,5,6,0.0
23,8,5,7,0.0
23,8,5,8,0.03461507917448847
23,8,5,9,0.0
23,8,5,10,0.0
23,8,5,11,0.0
23,8,5,12,0.0
23,8,5,13,0.0
23,8,5,14,0.0
23,8,5,15,0.0
23,8,5,16,0.0
23,8,5,17,0.0
23,8,5,18,0.0
23,8,5,19,0.0
23,8,5,20,0.0016605402895372612
23,8,5,21,0.0
23,8,5,22,0.04298336606013777
23,8,5,23,0.0
23,8,6,1,0.9207410004468968
23,8,6,2,0.0
23,8,6,3,0.0
23,8,6,4,0.0
23,8,6,5,0.0
23,8,6,6,0.0
23,8,6,7,0.0
23,8,6,8,0.034615222128848905
23,8,6,9,0.0
23,8,6,10,0.0
23,8,6,11,0.0
23,8,6,12,0.0
23,8,6,13,0.0
23,8,6,14,0.0
23,8,6,15,0.0
23,8,6,16,0.0
23,8,6,17,0.0
23,8,6,18,0.0
23,8,6,19,0.0
23,8,6,20,0.0016595507186030988
23,8,6,21,0.0
23,8,6,22,0.04298422670565105
23,8,6,23,0.0
23,8,7,1,0.9207410202522123
23,8,7,2,0.0
23,8,7,3,0.0
23,8,7,4,0.0
23,8,7,5,0.0
23,8,7,6,0.0
23,8,7,7,0.0
23,8,7,8,0.03461502997002025
23,8,7,9,0.0
23,8,7,10,0.0
23,8,7,11,0.0
23,8,7,12,0.0
23,8,7,13,0.0
23,8,7,14,0.0
23,8,7,15,0.0
23,8,7,16,0.0
23,8,7,17,0.0
23,8,7,18,0.0
23,8,7,19,0.0
23,8,7,20,0.0016608476215727679
23,8,7,21,0.0
23,8,7,22,0.04298310215619442
23,8,7,23,0.0
23,8,8,1,0.9207410248184278
23,8,8,2,0.0
23,8,8,3,0.0
23,8,8,4,0.0
23,8,8,5,0.0
23,8,8,6,0.0
23,8,8,7,0.0
23,8,8,8,0.03461500583133458
23,8,8,9,0.0
23,8,8,10,0.0
23,8,8,11,0.0
23,8,8,12,0.0
23,8,8,13,0.0
23,8,8,14,0.0
23,8,8,15,0.0
23,8,8,16,0.0
23,8,8,17,0.0
23,8,8,18,0.0
23,8,8,19,0.0
23,8,8,20,0.0016608638734204957
23,8,8,21,0.0
23,8,8,22,0.0429831054768172
23,8,8,23,0.0
23,8,9,1,0.920741033861707
23,8,9,2,0.0
23,8,9,3,0.0
23,8,9,4,0.0
23,8,9,5,0.0
23,8,9,6,0.0
23,8,9,7,0.0
23,8,9,8,0.0346151642947359
23,8,9,9,0.0
23,8,9,10,0.0
23,8,9,11,0.0
23,8,9,12,0.0
23,8,9,13,0.0
23,8,9,14,0.0
23,8,9,15,0.0
23,8,9,16,0.0
23,8,9,17,0.0
23,8,9,18,0.0
23,8,9,19,0.0
23,8,9,20,0.0016594910663482944
23,8,9,21,0.0
23,8,9,22,0.04298431077720884
23,8,9,23,0.0
23,8,10,1,0.9207410218008979
23,8,10,2,0.0
23,8,10,3,0.0
23,8,10,4,0.0
23,8,10,5,0.0
23,8,10,6,0.0
23,8,10,7,0.0
23,8,10,8,0.03461509490539931
23,8,10,9,0.0
23,8,10,10,0.0
23,8,10,11,0.0
23,8,10,12,0.0
23,8,10,13,0.0
23,8,10,14,0.0
23,8,10,15,0.0
23,8,10,16,0.0
23,8,10,17,0.0
23,8,10,18,0.0
23,8,10,19,0.0
23,8,10,20,0.0016601354927753412
23,8,10,21,0.0
23,8,10,22,0.04298374780092757
23,8,10,23,0.0
23,8,11,1,0.9207410164313167
23,8,11,2,0.0
23,8,11,3,0.0
23,8,11,4,0.0
23,8,11,5,0.0
23,8,11,6,0.0
23,8,11,7,0.0
23,8,11,8,0.03461510961362192
23,8,11,9,0.0
23,8,11,10,0.0
23,8,11,11,0.0
23,8,11,12,0.0
23,8,11,13,0.0
23,8,11,14,0.0
23,8,11,15,0.0
23,8,11,16,0.0
23,8,11,17,0.0
23,8,11,18,0.0
23,8,11,19,0.0
23,8,11,20,0.001660296598720065
23,8,11,21,0.0
23,8,11,22,0.04298357735634131
23,8,11,23,0.0
23,8,12,1,0.9207410207109451
23,8,12,2,0.0
23,8,12,3,0.0
23,8,12,4,0.0
23,8,12,5,0.0
23,8,12,6,0.0
23,8,12,7,0.0
23,8,12,8,0.034615085097316235
23,8,12,9,0.0
23,8,12,10,0.0
23,8,12,11,0.0
23,8,12,12,0.0
23,8,12,13,0.0
23,8,12,14,0.0
23,8,12,15,0.0
23,8,12,16,0.0
23,8,12,17,0.0
23,8,12,18,0.0
23,8,12,19,0.0
23,8,12,20,0.001660400158151439
23,8,12,21,0.0
23,8,12,22,0.0429834940335873
23,8,12,23,0.0
23,8,13,1,0.9207410106437409
23,8,13,2,0.0
23,8,13,3,0.0
23,8,13,4,0.0
23,8,13,5,0.0
23,8,13,6,0.0
23,8,13,7,0.0
23,8,13,8,0.03461510851454763
23,8,13,9,0.0
23,8,13,10,0.0
23,8,13,11,0.0
23,8,13,12,0.0
23,8,13,13,0.0
23,8,13,14,0.0
23,8,13,15,0.0
23,8,13,16,0.0
23,8,13,17,0.0
23,8,13,18,0.0
23,8,13,19,0.0
23,8,13,20,0.0016602091393810472
23,8,13,21,0.0
23,8,13,22,0.04298367170233048
23,8,13,23,0.0
23,8,14,1,0.920741007381266
23,8,14,2,0.0
23,8,14,3,0.0
23,8,14,4,0.0
23,8,14,5,0.0
23,8,14,6,0.0
23,8,14,7,0.0
23,8,14,8,0.03461518802782767
23,8,14,9,0.0
23,8,14,10,0.0
23,8,14,11,0.0
23,8,14,12,0.0
23,8,14,13,0.0
23,8,14,14,0.0
23,8,14,15,0.0
23,8,14,16,0.0
23,8,14,17,0.0
23,8,14,18,0.0
23,8,14,19,0.0
23,8,14,20,0.0016598088905646021
23,8,14,21,0.0
23,8,14,22,0.042983995700341913
23,8,14,23,0.0
23,8,15,1,0.9207410201774884
23,8,15,2,0.0
23,8,15,3,0.0
23,8,15,4,0.0
23,8,15,5,0.0
23,8,15,6,0.0
23,8,15,7,0.0
23,8,15,8,0.0346151448782289
23,8,15,9,0.0
23,8,15,10,0.0
23,8,15,11,0.0
23,8,15,12,0.0
23,8,15,13,0.0
23,8,15,14,0.0
23,8,15,15,0.0
23,8,15,16,0.0
23,8,15,17,0.0
23,8,15,18,0.0
23,8,15,19,0.0
23,8,15,20,0.0016599895272759741
23,8,15,21,0.0
23,8,15,22,0.042983845417006714
23,8,15,23,0.0
23,8,16,1,0.920741013883709
23,8,16,2,0.0
23,8,16,3,0.0
23,8,16,4,0.0
23,8,16,5,0.0
23,8,16,6,0.0
23,8,16,7,0.0
23,8,16,8,0.0346151342081877
23,8,16,9,0.0
23,8,16,10,0.0
23,8,16,11,0.0
23,8,16,12,0.0
23,8,16,13,0.0
23,8,16,14,0.0
23,8,16,15,0.0
23,8,16,16,0.0
23,8,16,17,0.0
23,8,16,18,0.0
23,8,16,19,0.0
23,8,16,20,0.0016601374189819035
23,8,16,21,0.0
23,8,16,22,0.04298371448912165
23,8,16,23,0.0
23,8,17,1,0.9207410149740035
23,8,17,2,0.0
23,8,17,3,0.0
23,8,17,4,0.0
23,8,17,5,0.0
23,8,17,6,0.0
23,8,17,7,0.0
23,8,17,8,0.03461508299684526
23,8,17,9,0.0
23,8,17,10,0.0
23,8,17,11,0.0
23,8,17,12,0.0
23,8,17,13,0.0
23,8,17,14,0.0
23,8,17,15,0.0
23,8,17,16,0.0
23,8,17,17,0.0
23,8,17,18,0.0
23,8,17,19,0.0
23,8,17,20,0.0016605092462393409
23,8,17,21,0.0
23,8,17,22,0.04298339278291201
23,8,17,23,0.0
23,8,18,1,0.9207410029360292
23,8,18,2,0.0
23,8,18,3,0.0
23,8,18,4,0.0
23,8,18,5,0.0
23,8,18,6,0.0
23,8,18,7,0.0
23,8,18,8,0.034615196483698964
23,8,18,9,0.0
23,8,18,10,0.0
23,8,18,11,0.0
23,8,18,12,0.0
23,8,18,13,0.0
23,8,18,14,0.0
23,8,18,15,0.0
23,8,18,16,0.0
23,8,18,17,0.0
23,8,18,18,0.0
23,8,18,19,0.0
23,8,18,20,0.0016598572761553929
23,8,18,21,0.0
23,8,18,22,0.042983943304116486
23,8,18,23,0.0
23,8,19,1,0.9207410121231957
23,8,19,2,0.0
23,8,19,3,0.0
23,8,19,4,0.0
23,8,19,5,0.0
23,8,19,6,0.0
23,8,19,7,0.0
23,8,19,8,0.03461515702522595
23,8,19,9,0.0
23,8,19,10,0.0
23,8,19,11,0.0
23,8,19,12,0.0
23,8,19,13,0.0
23,8,19,14,0.0
23,8,19,15,0.0
23,8,19,16,0.0
23,8,19,17,0.0
23,8,19,18,0.0
23,8,19,19,0.0
23,8,19,20,0.001659985473663574
23,8,19,21,0.0
23,8,19,22,0.04298384537791489
23,8,19,23,0.0
23,8,20,1,0.9207410222834254
23,8,20,2,0.0
23,8,20,3,0.0
23,8,20,4,0.0
23,8,20,5,0.0
23,8,20,6,0.0
23,8,20,7,0.0
23,8,20,8,0.03461506865432793
23,8,20,9,0.0
23,8,20,10,0.0
23,8,20,11,0.0
23,8,20,12,0.0
23,8,20,13,0.0
23,8,20,14,0.0
23,8,20,15,0.0
23,8,20,16,0.0
23,8,20,17,0.0
23,8,20,18,0.0
23,8,20,19,0.0
23,8,20,20,0.0016605411550741553
23,8,20,21,0.0
23,8,20,22,0.04298336790717273
23,8,20,23,0.0
23,8,21,1,0.9207410322477153
23,8,21,2,0.0
23,8,21,3,0.0
23,8,21,4,0.0
23,8,21,5,0.0
23,8,21,6,0.0
23,8,21,7,0.0
23,8,21,8,0.03461510725949086
23,8,21,9,0.0
23,8,21,10,0.0
23,8,21,11,0.0
23,8,21,12,0.0
23,8,21,13,0.0
23,8,21,14,0.0
23,8,21,15,0.0
23,8,21,16,0.0
23,8,21,17,0.0
23,8,21,18,0.0
23,8,21,19,0.0
23,8,21,20,0.0016599818157577956
23,8,21,21,0.0
23,8,21,22,0.04298387867703604
23,8,21,23,0.0
23,8,22,1,0.9207410038022014
23,8,22,2,0.0
23,8,22,3,0.0
23,8,22,4,0.0
23,8,22,5,0.0
23,8,22,6,0.0
23,8,22,7,0.0
23,8,22,8,0.03461515326478918
23,8,22,9,0.0
23,8,22,10,0.0
23,8,22,11,0.0
23,8,22,12,0.0
23,8,22,13,0.0
23,8,22,14,0.0
23,8,22,15,0.0
23,8,22,16,0.0
23,8,22,17,0.0
23,8,22,18,0.0
23,8,22,19,0.0
23,8,22,20,0.0016600529058336485
23,8,22,21,0.0
23,8,22,22,0.04298379002717583
23,8,22,23,0.0
23,8,23,1,0.9207410116816759
23,8,23,2,0.0
23,8,23,3,0.0
23,8,23,4,0.0
23,8,23,5,0.0
23,8,23,6,0.0
23,8,23,7,0.0
23,8,23,8,0.03461513455338176
23,8,23,9,0.0
23,8,23,10,0.0
23,8,23,11,0.0
23,8,23,12,0.0
23,8,23,13,0.0
23,8,23,14,0.0
23,8,23,15,0.0
23,8,23,16,0.0
23,8,23,17,0.0
23,8,23,18,0.0
23,8,23,19,0.0
23,8,23,20,0.00166014869999024
23,8,23,21,0.0
23,8,23,22,0.042983705064952075
23,8,23,23,0.0
23,8,24,1,0.9207410056513996
23,8,24,2,0.0
23,8,24,3,0.0
23,8,24,4,0.0
23,8,24,5,0.0
23,8,24,6,0.0
23,8,24,7,0.0
23,8,24,8,0.03461514142833392
23,8,24,9,0.0
23,8,24,10,0.0
23,8,24,11,0.0
23,8,24,12,0.0
23,8,24,13,0.0
23,8,24,14,0.0
23,8,24,15,0.0
23,8,24,16,0.0
23,8,24,17,0.0
23,8,24,18,0.0
23,8,24,19,0.0
23,8,24,20,0.0016600170068525573
23,8,24,21,0.0
23,8,24,22,0.04298383591341391
23,8,24,23,0.0
23,8,25,1,0.9207410255847139
23,8,25,2,0.0
23,8,25,3,0.0
23,8,25,4,0.0
23,8,25,5,0.0
23,8,25,6,0.0
23,8,25,7,0.0
23,8,25,8,0.03461506684686815
23,8,25,9,0.0
23,8,25,10,0.0
23,8,25,11,0.0
23,8,25,12,0.0
23,8,25,13,0.0
23,8,25,14,0.0
23,8,25,15,0.0
23,8,25,16,0.0
23,8,25,17,0.0
23,8,25,18,0.0
23,8,25,19,0.0
23,8,25,20,0.0016604357532237085
23,8,25,21,0.0
23,8,25,22,0.042983471815194144
23,8,25,23,0.0
23,8,26,1,0.9207410161754012
23,8,26,2,0.0
23,8,26,3,0.0
23,8,26,4,0.0
23,8,26,5,0.0
23,8,26,6,0.0
23,8,26,7,0.0
23,8,26,8,0.03461513045436377
23,8,26,9,0.0
23,8,26,10,0.0
23,8,26,11,0.0
23,8,26,12,0.0
23,8,26,13,0.0
23,8,26,14,0.0
23,8,26,15,0.0
23,8,26,16,0.0
23,8,26,17,0.0
23,8,26,18,0.0
23,8,26,19,0.0
23,8,26,20,0.0016600304717511707
23,8,26,21,0.0
23,8,26,22,0.042983822898483987
23,8,26,23,0.0
23,8,27,1,0.9207410198757071
23,8,27,2,0.0
23,8,27,3,0.0
23,8,27,4,0.0
23,8,27,5,0.0
23,8,27,6,0.0
23,8,27,7,0.0
23,8,27,8,0.034615110218784384
23,8,27,9,0.0
23,8,27,10,0.0
23,8,27,11,0.0
23,8,27,12,0.0
23,8,27,13,0.0
23,8,27,14,0.0
23,8,27,15,0.0
23,8,27,16,0.0
23,8,27,17,0.0
23,8,27,18,0.0
23,8,27,19,0.0
23,8,27,20,0.0016599756831737966
23,8,27,21,0.0
23,8,27,22,0.042983894222334756
23,8,27,23,0.0
23,8,28,1,0.920741015135859
23,8,28,2,0.0
23,8,28,3,0.0
23,8,28,4,0.0
23,8,28,5,0.0
23,8,28,6,0.0
23,8,28,7,0.0
23,8,28,8,0.034615122757143485
23,8,28,9,0.0
23,8,28,10,0.0
23,8,28,11,0.0
23,8,28,12,0.0
23,8,28,13,0.0
23,8,28,14,0.0
23,8,28,15,0.0
23,8,28,16,0.0
23,8,28,17,0.0
23,8,28,18,0.0
23,8,28,19,0.0
23,8,28,20,0.001660144672286024
23,8,28,21,0.0
23,8,28,22,0.042983717434711535
23,8,28,23,0.0
23,8,29,1,0.9207410094004382
23,8,29,2,0.0
23,8,29,3,0.0
23,8,29,4,0.0
23,8,29,5,0.0
23,8,29,6,0.0
23,8,29,7,0.0
23,8,29,8,0.03461507733206339
23,8,29,9,0.0
23,8,29,10,0.0
23,8,29,11,0.0
23,8,29,12,0.0
23,8,29,13,0.0
23,8,29,14,0.0
23,8,29,15,0.0
23,8,29,16,0.0
23,8,29,17,0.0
23,8,29,18,0.0
23,8,29,19,0.0
23,8,29,20,0.0016605198998010467
23,8,29,21,0.0
23,8,29,22,0.04298339336769733
23,8,29,23,0.0
23,8,30,1,0.9207410163677862
23,8,30,2,0.0
23,8,30,3,0.0
23,8,30,4,0.0
23,8,30,5,0.0
23,8,30,6,0.0
23,8,30,7,0.0
23,8,30,8,0.03461511602644638
23,8,30,9,0.0
23,8,30,10,0.0
23,8,30,11,0.0
23,8,30,12,0.0
23,8,30,13,0.0
23,8,30,14,0.0
23,8,30,15,0.0
23,8,30,16,0.0
23,8,30,17,0.0
23,8,30,18,0.0
23,8,30,19,0.0
23,8,30,20,0.00166013133900651
23,8,30,21,0.0
23,8,30,22,0.042983736266761066
23,8,30,23,0.0
23,8,31,1,0.9207410194788008
23,8,31,2,0.0
23,8,31,3,0.0
23,8,31,4,0.0
23,8,31,5,0.0
23,8,31,6,0.0
23,8,31,7,0.0
23,8,31,8,0.03461507292257695
23,8,31,9,0.0
23,8,31,10,0.0
23,8,31,11,0.0
23,8,31,12,0.0
23,8,31,13,0.0
23,8,31,14,0.0
23,8,31,15,0.0
23,8,31,16,0.0
23,8,31,17,0.0
23,8,31,18,0.0
23,8,31,19,0.0
23,8,31,20,0.0016605254269853552
23,8,31,21,0.0
23,8,31,22,0.04298338217163683
23,8,31,23,0.0
23,8,32,1,0.9207410110289698
23,8,32,2,0.0
23,8,32,3,0.0
23,8,32,4,0.0
23,8,32,5,0.0
23,8,32,6,0.0
23,8,32,7,0.0
23,8,32,8,0.034615209780469704
23,8,32,9,0.0
23,8,32,10,0.0
23,8,32,11,0.0
23,8,32,12,0.0
23,8,32,13,0.0
23,8,32,14,0.0
23,8,32,15,0.0
23,8,32,16,0.0
23,8,32,17,0.0
23,8,32,18,0.0
23,8,32,19,0.0
23,8,32,20,0.001659554972177782
23,8,32,21,0.0
23,8,32,22,0.04298422421838289
23,8,32,23,0.0
23,8,33,1,0.9207410240412779
23,8,33,2,0.0
23,8,33,3,0.0
23,8,33,4,0.0
23,8,33,5,0.0
23,8,33,6,0.0
23,8,33,7,0.0
23,8,33,8,0.034615120389256585
23,8,33,9,0.0
23,8,33,10,0.0
23,8,33,11,0.0
23,8,33,12,0.0
23,8,33,13,0.0
23,8,33,14,0.0
23,8,33,15,0.0
23,8,33,16,0.0
23,8,33,17,0.0
23,8,33,18,0.0
23,8,33,19,0.0
23,8,33,20,0.0016601089368713322
23,8,33,21,0.0
23,8,33,22,0.04298374663259423
23,8,33,23,0.0
23,8,34,1,0.9207410235587686
23,8,34,2,0.0
23,8,34,3,0.0
23,8,34,4,0.0
23,8,34,5,0.0
23,8,34,6,0.0
23,8,34,7,0.0
23,8,34,8,0.03461508616000237
23,8,34,9,0.0
23,8,34,10,0.0
23,8,34,11,0.0
23,8,34,12,0.0
23,8,34,13,0.0
23,8,34,14,0.0
23,8,34,15,0.0
23,8,34,16,0.0
23,8,34,17,0.0
23,8,34,18,0.0
23,8,34,19,0.0
23,8,34,20,0.001660255301220556
23,8,34,21,0.0
23,8,34,22,0.042983634980008414
23,8,34,23,0.0
23,8,35,1,0.9207410209122879
23,8,35,2,0.0
23,8,35,3,0.0
23,8,35,4,0.0
23,8,35,5,0.0
23,8,35,6,0.0
23,8,35,7,0.0
23,8,35,8,0.034615140426687285
23,8,35,9,0.0
23,8,35,10,0.0
23,8,35,11,0.0
23,8,35,12,0.0
23,8,35,13,0.0
23,8,35,14,0.0
23,8,35,15,0.0
23,8,35,16,0.0
23,8,35,17,0.0
23,8,35,18,0.0
23,8,35,19,0.0
23,8,35,20,0.0016600578977928671
23,8,35,21,0.0
23,8,35,22,0.042983780763231894
23,8,35,23,0.0
23,8,36,1,0.9207410183223053
23,8,36,2,0.0
23,8,36,3,0.0
23,8,36,4,0.0
23,8,36,5,0.0
23,8,36,6,0.0
23,8,36,7,0.0
23,8,36,8,0.034615148562457676
23,8,36,9,0.0
23,8,36,10,0.0
23,8,36,11,0.0
23,8,36,12,0.0
23,8,36,13,0.0
23,8,36,14,0.0
23,8,36,15,0.0
23,8,36,16,0.0
23,8,36,17,0.0
23,8,36,18,0.0
23,8,36,19,0.0
23,8,36,20,0.0016599153377192953
23,8,36,21,0.0
23,8,36,22,0.04298391777751788
23,8,36,23,0.0
23,8,37,1,0.9207410057027328
23,8,37,2,0.0
23,8,37,3,0.0
23,8,37,4,0.0
23,8,37,5,0.0
23,8,37,6,0.0
23,8,37,7,0.0
23,8,37,8,0.03461515895934943
23,8,37,9,0.0
23,8,37,10,0.0
23,8,37,11,0.0
23,8,37,12,0.0
23,8,37,13,0.0
23,8,37,14,0.0
23,8,37,15,0.0
23,8,37,16,0.0
23,8,37,17,0.0
23,8,37,18,0.0
23,8,37,19,0.0
23,8,37,20,0.0016601051034792823
23,8,37,21,0.0
23,8,37,22,0.042983730234438466
23,8,37,23,0.0
23,8,38,1,0.9207410219391727
23,8,38,2,0.0
23,8,38,3,0.0
23,8,38,4,0.0
23,8,38,5,0.0
23,8,38,6,0.0
23,8,38,7,0.0
23,8,38,8,0.034615123049369964
23,8,38,9,0.0
23,8,38,10,0.0
23,8,38,11,0.0
23,8,38,12,0.0
23,8,38,13,0.0
23,8,38,14,0.0
23,8,38,15,0.0
23,8,38,16,0.0
23,8,38,17,0.0
23,8,38,18,0.0
23,8,38,19,0.0
23,8,38,20,0.0016600967465974796
23,8,38,21,0.0
23,8,38,22,0.04298375826485976
23,8,38,23,0.0
23,8,39,1,0.9207410218501045
23,8,39,2,0.0
23,8,39,3,0.0
23,8,39,4,0.0
23,8,39,5,0.0
23,8,39,6,0.0
23,8,39,7,0.0
23,8,39,8,0.03461504044259828
23,8,39,9,0.0
23,8,39,10,0.0
23,8,39,11,0.0
23,8,39,12,0.0
23,8,39,13,0.0
23,8,39,14,0.0
23,8,39,15,0.0
23,8,39,16,0.0
23,8,39,17,0.0
23,8,39,18,0.0
23,8,39,19,0.0
23,8,39,20,0.0016609838048283435
23,8,39,21,0.0
23,8,39,22,0.04298295390246894
23,8,39,23,0.0
23,16,0,1,0.7347077442010913
23,16,0,2,0.05235491172083887
23,16,0,3,0.0
23,16,0,4,0.1700090183441025
23,16,0,5,0.0
23,16,0,6,0.0
23,16,0,7,0.0
23,16,0,8,0.0
23,16,0,9,0.0
23,16,0,10,0.0
23,16,0,11,0.0
23,16,0,12,0.0
23,16,0,13,0.0
23,16,0,14,0.0
23,16,0,15,0.0
23,16,0,16,0.0
23,16,0,17,0.0
23,16,0,18,0.0
23,16,0,19,0.0
23,16,0,20,0.0
23,16,0,21,0.034315383391279056
23,16,0,22,0.008612942342688256
23,16,0,23,0.0
23,16,1,1,0.7347077349760641
23,16,1,2,0.05235494346718803
23,16,1,3,0.0
23,16,1,4,0.1700089994914053
23,16,1,5,0.0
23,16,1,6,0.0
23,16,1,7,0.0
23,16,1,8,0.0
23,16,1,9,0.0
23,16,1,10,0.0
23,16,1,11,0.0
23,16,1,12,0.0
23,16,1,13,0.0
23,16,1,14,0.0
23,16,1,15,0.0
23,16,1,16,0.0
23,16,1,17,0.0
23,16,1,18,0.0
23,16,1,19,0.0
23,16,1,20,0.0
23,16,1,21,0.034315389465537534
23,16,1,22,0.008612932599804939
23,16,1,23,0.0
23,16,2,1,0.7347077533636717
23,16,2,2,0.052354908161534125
23,16,2,3,0.0
23,16,2,4,0.17000902118335423
23,16,2,5,0.0
23,16,2,6,0.0
23,16,2,7,0.0
23,16,2,8,0.0
23,16,2,9,0.0
23,16,2,10,0.0
23,16,2,11,0.0
23,16,2,12,0.0
23,16,2,13,0.0
23,16,2,14,0.0
23,16,2,15,0.0
23,16,2,16,0.0
23,16,2,17,0.0
23,16,2,18,0.0
23,16,2,19,0.0
23,16,2,20,0.0
23,16,2,21,0.0343154132091582
23,16,2,22,0.008612904082281785
23,16,2,23,0.0
23,16,3,1,0.7347077297232703
23,16,3,2,0.05235495629810226
23,16,3,3,0.0
23,16,3,4,0.1700089843506815
23,16,3,5,0.0
23,16,3,6,0.0
23,16,3,7,0.0
23,16,3,8,0.0
23,16,3,9,0.0
23,16,3,10,0.0
23,16,3,11,0.0
23,16,3,12,0.0
23,16,3,13,0.0
23,16,3,14,0.0
23,16,3,15,0.0
23,16,3,16,0.0
23,16,3,17,0.0
23,16,3,18,0.0
23,16,3,19,0.0
23,16,3,20,0.0
23,16,3,21,0.03431539610971503
23,16,3,22,0.008612933518230972
23,16,3,23,0.0
23,16,4,1,0.7347077309177175
23,16,4,2,0.05235494832922661
23,16,4,3,0.0
23,16,4,4,0.17000899150815718
23,16,4,5,0.0
23,16,4,6,0.0
23,16,4,7,0.0
23,16,4,8,0.0
23,16,4,9,0.0
23,16,4,10,0.0
23,16,4,11,0.0
23,16,4,12,0.0
23,16,4,13,0.0
23,16,4,14,0.0
23,16,4,15,0.0
23,16,4,16,0.0
23,16,4,17,0.0
23,16,4,18,0.0
23,16,4,19,0.0
23,16,4,20,0.0
23,16,4,21,0.03431539017574193
23,16,4,22,0.008612939069156922
23,16,4,23,0.0
23,16,5,1,0.734707739704
23,16,5,2,0.0523549202955241
23,16,5,3,0.0
23,16,5,4,0.17000901291279122
23,16,5,5,0.0
23,16,5,6,0.0
23,16,5,7,0.0
23,16,5,8,0.0
23,16,5,9,0.0
23,16,5,10,0.0
23,16,5,11,0.0
23,16,5,12,0.0
23,16,5,13,0.0
23,16,5,14,0.0
23,16,5,15,0.0
23,16,5,16,0.0
23,16,5,17,0.0
23,16,5,18,0.0
23,16,5,19,0.0
23,16,5,20,0.0
23,16,5,21,0.03431540017310997
23,16,5,22,0.008612926914574817
23,16,5,23,0.0
23,16,6,1,0.7347077357819781
23,16,6,2,0.052354939738856195
23,16,6,3,0.0
23,16,6,4,0.17000899988166454
23,16,6,5,0.0
23,16,6,6,0.0
23,16,6,7,0.0
23,16,6,8,0.0
23,16,6,9,0.0
23,16,6,10,0.0
23,16,6,11,0.0
23,16,6,12,0.0
23,16,6,13,0.0
23,16,6,14,0.0
23,16,6,15,0.0
23,16,6,16,0.0
23,16,6,17,0.0
23,16,6,18,0.0
23,16,6,19,0.0
23,16,6,20,0.0
23,16,6,21,0.03431539293846279
23,16,6,22,0.008612931659038373
23,16,6,23,0.0
23,16,7,1,0.7347077317315298
23,16,7,2,0.05235489270345497
23,16,7,3,0.0
23,16,7,4,0.17000904779811016
23,16,7,5,0.0
23,16,7,6,0.0
23,16,7,7,0.0
23,16,7,8,0.0
23,16,7,9,0.0
23,16,7,10,0.0
23,16,7,11,0.0
23,16,7,12,0.0
23,16,7,13,0.0
23,16,7,14,0.0
23,16,7,15,0.0
23,16,7,16,0.0
23,16,7,17,0.0
23,16,7,18,0.0
23,16,7,19,0.0
23,16,7,20,0.0
23,16,7,21,0.034315392278182345
23,16,7,22,0.00861293548872267
23,16,7,23,0.0
23,16,8,1,0.73470773077792
23,16,8,2,0.05235497743761821
23,16,8,3,0.0
23,16,8,4,0.17000896073633046
23,16,8,5,0.0
23,16,8,6,0.0
23,16,8,7,0.0
23,16,8,8,0.0
23,16,8,9,0.0
23,16,8,10,0.0
23,16,8,11,0.0
23,16,8,12,0.0
23,16,8,13,0.0
23,16,8,14,0.0
23,16,8,15,0.0
23,16,8,16,0.0
23,16,8,17,0.0
23,16,8,18,0.0
23,16,8,19,0.0
23,16,8,20,0.0
23,16,8,21,0.03431540068256322
23,16,8,22,0.008612930365568311
23,16,8,23,0.0
23,16,9,1,0.7347077643439535
23,16,9,2,0.05235487713798418
23,16,9,3,0.0
23,16,9,4,0.17000903918819932
23,16,9,5,0.0
23,16,9,6,0.0
23,16,9,7,0.0
23,16,9,8,0.0
23,16,9,9,0.0
23,16,9,10,0.0
23,16,9,11,0.0
23,16,9,12,0.0
23,16,9,13,0.0
23,16,9,14,0.0
23,16,9,15,0.0
23,16,9,16,0.0
23,16,9,17,0.0
23,16,9,18,0.0
23,16,9,19,0.0
23,16,9,20,0.0
23,16,9,21,0.03431533606696017
23,16,9,22,0.008612983262902885
23,16,9,23,0.0
23,16,10,1,0.7347077382572231
23,16,10,2,0.05235489466822637
23,16,10,3,0.0
23,16,10,4,0.1700090379180714
23,16,10,5,0.0
23,16,10,6,0.0
23,16,10,7,0.0
23,16,10,8,0.0
23,16,10,9,0.0
23,16,10,10,0.0
23,16,10,11,0.0
23,16,10,12,0.0
23,16,10,13,0.0
23,16,10,14,0.0
23,16,10,15,0.0
23,16,10,16,0.0
23,16,10,17,0.0
23,16,10,18,0.0
23,16,10,19,0.0
23,16,10,20,0.0
23,16,10,21,0.034315397078851805
23,16,10,22,0.008612932077627266
23,16,10,23,0.0
23,16,11,1,0.7347077292643172
23,16,11,2,0.05235494768718036
23,16,11,3,0.0
23,16,11,4,0.1700089945017301
23,16,11,5,0.0
23,16,11,6,0.0
23,16,11,7,0.0
23,16,11,8,0.0
23,16,11,9,0.0
23,16,11,10,0.0
23,16,11,11,0.0
23,16,11,12,0.0
23,16,11,13,0.0
23,16,11,14,0.0
23,16,11,15,0.0
23,16,11,16,0.0
23,16,11,17,0.0
23,16,11,18,0.0
23,16,11,19,0.0
23,16,11,20,0.0
23,16,11,21,0.034315373519504824
23,16,11,22,0.008612955027267787
23,16,11,23,0.0
23,16,12,1,0.7347077256707626
23,16,12,2,0.0523549584397344
23,16,12,3,0.0
23,16,12,4,0.17000898428652075
23,16,12,5,0.0
23,16,12,6,0.0
23,16,12,7,0.0
23,16,12,8,0.0
23,16,12,9,0.0
23,16,12,10,0.0
23,16,12,11,0.0
23,16,12,12,0.0
23,16,12,13,0.0
23,16,12,14,0.0
23,16,12,15,0.0
23,16,12,16,0.0
23,16,12,17,0.0
23,16,12,18,0.0
23,16,12,19,0.0
23,16,12,20,0.0
23,16,12,21,0.03431539623601007
23,16,12,22,0.008612935366972227
23,16,12,23,0.0
23,16,13,1,0.7347077328272265
23,16,13,2,0.05235492502816117
23,16,13,3,0.0
23,16,13,4,0.17000901386586562
23,16,13,5,0.0
23,16,13,6,0.0
23,16,13,7,0.0
23,16,13,8,0.0
23,16,13,9,0.0
23,16,13,10,0.0
23,16,13,11,0.0
23,16,13,12,0.0
23,16,13,13,0.0
23,16,13,14,0.0
23,16,13,15,0.0
23,16,13,16,0.0
23,16,13,17,0.0
23,16,13,18,0.0
23,16,13,19,0.0
23,16,13,20,0.0
23,16,13,21,0.034315404326741995
23,16,13,22,0.008612923952005034
23,16,13,23,0.0
23,16,14,1,0.7347077416062573
23,16,14,2,0.052354932400951695
23,16,14,3,0.0
23,16,14,4,0.1700090039090357
23,16,14,5,0.0
23,16,14,6,0.0
23,16,14,7,0.0
23,16,14,8,0.0
23,16,14,9,0.0
23,16,14,10,0.0
23,16,14,11,0.0
23,16,14,12,0.0
23,16,14,13,0.0
23,16,14,14,0.0
23,16,14,15,0.0
23,16,14,16,0.0
23,16,14,17,0.0
23,16,14,18,0.0
23,16,14,19,0.0
23,16,14,20,0.0
23,16,14,21,0.03431537052816236
23,16,14,22,0.008612951555592904
23,16,14,23,0.0
23,16,15,1,0.7347077466269276
23,16,15,2,0.05235494733938312
23,16,15,3,0.0
23,16,15,4,0.17000898267985615
23,16,15,5,0.0
23,16,15,6,0.0
23,16,15,7,0.0
23,16,15,8,0.0
23,16,15,9,0.0
23,16,15,10,0.0
23,16,15,11,0.0
23,16,15,12,0.0
23,16,15,13,0.0
23,16,15,14,0.0
23,16,15,15,0.0
23,16,15,16,0.0
23,16,15,17,0.0
23,16,15,18,0.0
23,16,15,19,0.0
23,16,15,20,0.0
23,16,15,21,0.03431539473278747
23,16,15,22,0.008612928621045563
23,16,15,23,0.0
23,16,16,1,0.7347077412748474
23,16,16,2,0.05235494829856856
23,16,16,3,0.0
23,16,16,4,0.17000898471740258
23,16,16,5,0.0
23,16,16,6,0.0
23,16,16,7,0.0
23,16,16,8,0.0
23,16,16,9,0.0
23,16,16,10,0.0
23,16,16,11,0.0
23,16,16,12,0.0
23,16,16,13,0.0
23,16,16,14,0.0
23,16,16,15,0.0
23,16,16,16,0.0
23,16,16,17,0.0
23,16,16,18,0.0
23,16,16,19,0.0
23,16,16,20,0.0
23,16,16,21,0.03431540428713049
23,16,16,22,0.008612921422051067
23,16,16,23,0.0
23,16,17,1,0.734707752630489
23,16,17,2,0.052354800956512744
23,16,17,3,0.0
23,16,17,4,0.1700091379613934
23,16,17,5,0.0
23,16,17,6,0.0
23,16,17,7,0.0
23,16,17,8,0.0
23,16,17,9,0.0
23,16,17,10,0.0
23,16,17,11,0.0
23,16,17,12,0.0
23,16,17,13,0.0
23,16,17,14,0.0
23,16,17,15,0.0
23,16,17,16,0.0
23,16,17,17,0.0
23,16,17,18,0.0
23,16,17,19,0.0
23,16,17,20,0.0
23,16,17,21,0.03431537561598982
23,16,17,22,0.008612932835614963
23,16,17,23,0.0
23,16,18,1,0.7347077212399671
23,16,18,2,0.05235503528672469
23,16,18,3,0.0
23,16,18,4,0.1700089187323174
23,16,18,5,0.0
23,16,18,6,0.0
23,16,18,7,0.0
23,16,18,8,0.0
23,16,18,9,0.0
23,16,18,10,0.0
23,16,18,11,0.0
23,16,18,12,0.0
23,16,18,13,0.0
23,16,18,14,0.0
23,16,18,15,0.0
23,16,18,16,0.0
23,16,18,17,0.0
23,16,18,18,0.0
23,16,18,19,0.0
23,16,18,20,0.0
23,16,18,21,0.0343153624523888
23,16,18,22,0.008612962288602134
23,16,18,23,0.0
23,16,19,1,0.7347077402913532
23,16,19,2,0.05235487879839881
23,16,19,3,0.0
23,16,19,4,0.17000905941793834
23,16,19,5,0.0
23,16,19,6,0.0
23,16,19,7,0.0
23,16,19,8,0.0
23,16,19,9,0.0
23,16,19,10,0.0
23,16,19,11,0.0
23,16,19,12,0.0
23,16,19,13,0.0
23,16,19,14,0.0
23,16,19,15,0.0
23,16,19,16,0.0
23,16,19,17,0.0
23,16,19,18,0.0
23,16,19,19,0.0
23,16,19,20,0.0
23,16,19,21,0.03431539838511755
23,16,19,22,0.008612923107192225
23,16,19,23,0.0
23,16,20,1,0.7347077129369481
23,16,20,2,0.05235508353572047
23,16,20,3,0.0
23,16,20,4,0.17000884745552344
23,16,20,5,0.0
23,16,20,6,0.0
23,16,20,7,0.0
23,16,20,8,0.0
23,16,20,9,0.0
23,16,20,10,0.0
23,16,20,11,0.0
23,16,20,12,0.0
23,16,20,13,0.0
23,16,20,14,0.0
23,16,20,15,0.0
23,16,20,16,0.0
23,16,20,17,0.0
23,16,20,18,0.0
23,16,20,19,0.0
23,16,20,20,0.0
23,16,20,21,0.03431532321701316
23,16,20,22,0.0086130328547947
23,16,20,23,0.0
23,16,21,1,0.7347077350462297
23,16,21,2,0.052354962171186264
23,16,21,3,0.0
23,16,21,4,0.17000896946448757
23,16,21,5,0.0
23,16,21,6,0.0
23,16,21,7,0.0
23,16,21,8,0.0
23,16,21,9,0.0
23,16,21,10,0.0
23,16,21,11,0.0
23,16,21,12,0.0
23,16,21,13,0.0
23,16,21,14,0.0
23,16,21,15,0.0
23,16,21,16,0.0
23,16,21,17,0.0
23,16,21,18,0.0
23,16,21,19,0.0
23,16,21,20,0.0
23,16,21,21,0.034315392439519414
23,16,21,22,0.008612940878576938
23,16,21,23,0.0
23,16,22,1,0.7347077241436277
23,16,22,2,0.05235496725570084
23,16,22,3,0.0
23,16,22,4,0.170008982192681
23,16,22,5,0.0
23,16,22,6,0.0
23,16,22,7,0.0
23,16,22,8,0.0
23,16,22,9,0.0
23,16,22,10,0.0
23,16,22,11,0.0
23,16,22,12,0.0
23,16,22,13,0.0
23,16,22,14,0.0
23,16,22,15,0.0
23,16,22,16,0.0
23,16,22,17,0.0
23,16,22,18,0.0
23,16,22,19,0.0
23,16,22,20,0.0
23,16,22,21,0.03431539613909771
23,16,22,22,0.008612930268892732
23,16,22,23,0.0
23,16,23,1,0.7347077321461717
23,16,23,2,0.052354966913397465
23,16,23,3,0.0
23,16,23,4,0.17000897830363437
23,16,23,5,0.0
23,16,23,6,0.0
23,16,23,7,0.0
23,16,23,8,0.0
23,16,23,9,0.0
23,16,23,10,0.0
23,16,23,11,0.0
23,16,23,12,0.0
23,16,23,13,0.0
23,16,23,14,0.0
23,16,23,15,0.0
23,16,23,16,0.0
23,16,23,17,0.0
23,16,23,18,0.0
23,16,23,19,0.0
23,16,23,20,0.0
23,16,23,21,0.03431537558330891
23,16,23,22,0.008612947053487573
23,16,23,23,0.0
23,16,24,1,0.7347077257157871
23,16,24,2,0.052354942241085604
23,16,24,3,0.0
23,16,24,4,0.1700090128807593
23,16,24,5,0.0
23,16,24,6,0.0
23,16,24,7,0.0
23,16,24,8,0.0
23,16,24,9,0.0
23,16,24,10,0.0
23,16,24,11,0.0
23,16,24,12,0.0
23,16,24,13,0.0
23,16,24,14,0.0
23,16,24,15,0.0
23,16,24,16,0.0
23,16,24,17,0.0
23,16,24,18,0.0
23,16,24,19,0.0
23,16,24,20,0.0
23,16,24,21,0.03431539016183049
23,16,24,22,0.008612929000537619
23,16,24,23,0.0
23,16,25,1,0.734707718806315
23,16,25,2,0.052354990201318966
23,16,25,3,0.0
23,16,25,4,0.17000896770146884
23,16,25,5,0.0
23,16,25,6,0.0
23,16,25,7,0.0
23,16,25,8,0.0
23,16,25,9,0.0
23,16,25,10,0.0
23,16,25,11,0.0
23,16,25,12,0.0
23,16,25,13,0.0
23,16,25,14,0.0
23,16,25,15,0.0
23,16,25,16,0.0
23,16,25,17,0.0
23,16,25,18,0.0
23,16,25,19,0.0
23,16,25,20,0.0
23,16,25,21,0.03431535192598883
23,16,25,22,0.008612971364908248
23,16,25,23,0.0
23,16,26,1,0.7347077165921008
23,16,26,2,0.05235494583463493
23,16,26,3,0.0
23,16,26,4,0.17000901656912937
23,16,26,5,0.0
23,16,26,6,0.0
23,16,26,7,0.0
23,16,26,8,0.0
23,16,26,9,0.0
23,16,26,10,0.0
23,16,26,11,0.0
23,16,26,12,0.0
23,16,26,13,0.0
23,16,26,14,0.0
23,16,26,15,0.0
23,16,26,16,0.0
23,16,26,17,0.0
23,16,26,18,0.0
23,16,26,19,0.0
23,16,26,20,0.0
23,16,26,21,0.03431538408369253
23,16,26,22,0.008612936920442559
23,16,26,23,0.0
23,16,27,1,0.7347077496472846
23,16,27,2,0.05235482216436523
23,16,27,3,0.0
23,16,27,4,0.17000912014172861
23,16,27,5,0.0
23,16,27,6,0.0
23,16,27,7,0.0
23,16,27,8,0.0
23,16,27,9,0.0
23,16,27,10,0.0
23,16,27,11,0.0
23,16,27,12,0.0
23,16,27,13,0.0
23,16,27,14,0.0
23,16,27,15,0.0
23,16,27,16,0.0
23,16,27,17,0.0
23,16,27,18,0.0
23,16,27,19,0.0
23,16,27,20,0.0
23,16,27,21,0.034315366136318415
23,16,27,22,0.00861294191030325
23,16,27,23,0.0
23,16,28,1,0.7347077555716949
23,16,28,2,0.05235489118279176
23,16,28,3,0.0
23,16,28,4,0.17000903599908665
23,16,28,5,0.0
23,16,28,6,0.0
23,16,28,7,0.0
23,16,28,8,0.0
23,16,28,9,0.0
23,16,28,10,0.0
23,16,28,11,0.0
23,16,28,12,0.0
23,16,28,13,0.0
23,16,28,14,0.0
23,16,28,15,0.0
23,16,28,16,0.0
23,16,28,17,0.0
23,16,28,18,0.0
23,16,28,19,0.0
23,16,28,20,0.0
23,16,28,21,0.03431539526988848
23,16,28,22,0.00861292197653805
23,16,28,23,0.0
23,16,29,1,0.7347077284967172
23,16,29,2,0.05235499943186677
23,16,29,3,0.0
23,16,29,4,0.17000893573824882
23,16,29,5,0.0
23,16,29,6,0.0
23,16,29,7,0.0
23,16,29,8,0.0
23,16,29,9,0.0
23,16,29,10,0.0
23,16,29,11,0.0
23,16,29,12,0.0
23,16,29,13,0.0
23,16,29,14,0.0
23,16,29,15,0.0
23,16,29,16,0.0
23,16,29,17,0.0
23,16,29,18,0.0
23,16,29,19,0.0
23,16,29,20,0.0
23,16,29,21,0.034315396305813956
23,16,29,22,0.008612940027353352
23,16,29,23,0.0
23,16,30,1,0.734707706142621
23,16,30,2,0.052354979095580505
23,16,30,3,0.0
23,16,30,4,0.1700089785307326
23,16,30,5,0.0
23,16,30,6,0.0
23,16,30,7,0.0
23,16,30,8,0.0
23,16,30,9,0.0
23,16,30,10,0.0
23,16,30,11,0.0
23,16,30,12,0.0
23,16,30,13,0.0
23,16,30,14,0.0
23,16,30,15,0.0
23,16,30,16,0.0
23,16,30,17,0.0
23,16,30,18,0.0
23,16,30,19,0.0
23,16,30,20,0.0
23,16,30,21,0.034315373484199364
23,16,30,22,0.008612962746866577
23,16,30,23,0.0
23,16,31,1,0.7347077432675931
23,16,31,2,0.05235493871436148
23,16,31,3,0.0
23,16,31,4,0.170008992637932
23,16,31,5,0.0
23,16,31,6,0.0
23,16,31,7,0.0
23,16,31,8,0.0
23,16,31,9,0.0
23,16,31,10,0.0
23,16,31,11,0.0
23,16,31,12,0.0
23,16,31,13,0.0
23,16,31,14,0.0
23,16,31,15,0.0
23,16,31,16,0.0
23,16,31,17,0.0
23,16,31,18,0.0
23,16,31,19,0.0
23,16,31,20,0.0
23,16,31,21,0.03431535877486131
23,16,31,22,0.008612966605252119
23,16,31,23,0.0
23,16,32,1,0.7347077222177381
23,16,32,2,0.052354993674013826
23,16,32,3,0.0
23,16,32,4,0.17000895924016812
23,16,32,5,0.0
23,16,32,6,0.0
23,16,32,7,0.0
23,16,32,8,0.0
23,16,32,9,0.0
23,16,32,10,0.0
23,16,32,11,0.0
23,16,32,12,0.0
23,16,32,13,0.0
23,16,32,14,0.0
23,16,32,15,0.0
23,16,32,16,0.0
23,16,32,17,0.0
23,16,32,18,0.0
23,16,32,19,0.0
23,16,32,20,0.0
23,16,32,21,0.034315376628208
23,16,32,22,0.008612948239872029
23,16,32,23,0.0
23,16,33,1,0.7347077469012225
23,16,33,2,0.05235488809862201
23,16,33,3,0.0
23,16,33,4,0.17000904771064834
23,16,33,5,0.0
23,16,33,6,0.0
23,16,33,7,0.0
23,16,33,8,0.0
23,16,33,9,0.0
23,16,33,10,0.0
23,16,33,11,0.0
23,16,33,12,0.0
23,16,33,13,0.0
23,16,33,14,0.0
23,16,33,15,0.0
23,16,33,16,0.0
23,16,33,17,0.0
23,16,33,18,0.0
23,16,33,19,0.0
23,16,33,20,0.0
23,16,33,21,0.03431541912227473
23,16,33,22,0.008612898167232375
23,16,33,23,0.0
23,16,34,1,0.7347077228344693
23,16,34,2,0.05235502678820939
23,16,34,3,0.0
23,16,34,4,0.17000891039773636
23,16,34,5,0.0
23,16,34,6,0.0
23,16,34,7,0.0
23,16,34,8,0.0
23,16,34,9,0.0
23,16,34,10,0.0
23,16,34,11,0.0
23,16,34,12,0.0
23,16,34,13,0.0
23,16,34,14,0.0
23,16,34,15,0.0
23,16,34,16,0.0
23,16,34,17,0.0
23,16,34,18,0.0
23,16,34,19,0.0
23,16,34,20,0.0
23,16,34,21,0.03431540938278163
23,16,34,22,0.008612930596803379
23,16,34,23,0.0
23,16,35,1,0.7347077302755187
23,16,35,2,0.05235495827981665
23,16,35,3,0.0
23,16,35,4,0.17000898055003144
23,16,35,5,0.0
23,16,35,6,0.0
23,16,35,7,0.0
23,16,35,8,0.0
23,16,35,9,0.0
23,16,35,10,0.0
23,16,35,11,0.0
23,16,35,12,0.0
23,16,35,13,0.0
23,16,35,14,0.0
23,16,35,15,0.0
23,16,35,16,0.0
23,16,35,17,0.0
23,16,35,18,0.0
23,16,35,19,0.0
23,16,35,20,0.0
23,16,35,21,0.03431541404742274
23,16,35,22,0.008612916847210534
23,16,35,23,0.0
23,16,36,1,0.7347077290167634
23,16,36,2,0.05235498430062595
23,16,36,3,0.0
23,16,36,4,0.17000895518783393
23,16,36,5,0.0
23,16,36,6,0.0
23,16,36,7,0.0
23,16,36,8,0.0
23,16,36,9,0.0
23,16,36,10,0.0
23,16,36,11,0.0
23,16,36,12,0.0
23,16,36,13,0.0
23,16,36,14,0.0
23,16,36,15,0.0
23,16,36,16,0.0
23,16,36,17,0.0
23,16,36,18,0.0
23,16,36,19,0.0
23,16,36,20,0.0
23,16,36,21,0.03431540205523151
23,16,36,22,0.008612929439545468
23,16,36,23,0.0
23,16,37,1,0.734707743331252
23,16,37,2,0.05235486579156649
23,16,37,3,0.0
23,16,37,4,0.17000907527491874
23,16,37,5,0.0
23,16,37,6,0.0
23,16,37,7,0.0
23,16,37,8,0.0
23,16,37,9,0.0
23,16,37,10,0.0
23,16,37,11,0.0
23,16,37,12,0.0
23,16,37,13,0.0
23,16,37,14,0.0
23,16,37,15,0.0
23,16,37,16,0.0
23,16,37,17,0.0
23,16,37,18,0.0
23,16,37,19,0.0
23,16,37,20,0.0
23,16,37,21,0.03431537457729286
23,16,37,22,0.008612941024969876
23,16,37,23,0.0
23,16,38,1,0.7347077369455229
23,16,38,2,0.0523549565097891
23,16,38,3,0.0
23,16,38,4,0.17000897601976325
23,16,38,5,0.0
23,16,38,6,0.0
23,16,38,7,0.0
23,16,38,8,0.0
23,16,38,9,0.0
23,16,38,10,0.0
23,16,38,11,0.0
23,16,38,12,0.0
23,16,38,13,0.0
23,16,38,14,0.0
23,16,38,15,0.0
23,16,38,16,0.0
23,16,38,17,0.0
23,16,38,18,0.0
23,16,38,19,0.0
23,16,38,20,0.0
23,16,38,21,0.03431538078012713
23,16,38,22,0.0086129497447975
23,16,38,23,0.0
23,16,39,1,0.7347077124093433
23,16,39,2,0.0523549683597442
23,16,39,3,0.0
23,16,39,4,0.17000899866854893
23,16,39,5,0.0
23,16,39,6,0.0
23,16,39,7,0.0
23,16,39,8,0.0
23,16,39,9,0.0
23,16,39,10,0.0
23,16,39,11,0.0
23,16,39,12,0.0
23,16,39,13,0.0
23,16,39,14,0.0
23,16,39,15,0.0
23,16,39,16,0.0
23,16,39,17,0.0
23,16,39,18,0.0
23,16,39,19,0.0
23,16,39,20,0.0
23,16,39,21,0.03431539313293306
23,16,39,22,0.008612927429430562
23,16,39,23,0.0
23,32,0,1,0.5597730633151676
23,32,0,2,0.31574152047867016
23,32,0,3,0.0
23,32,0,4,0.0
23,32,0,5,0.0
23,32,0,6,0.0
23,32,0,7,0.0
23,32,0,8,0.0
23,32,0,9,0.030311556285571695
23,32,0,10,0.0
23,32,0,11,0.0
23,32,0,12,0.0
23,32,0,13,0.0
23,32,0,14,0.0
23,32,0,15,0.062297308872294066
23,32,0,16,0.0
23,32,0,17,0.0011542445072008792
23,32,0,18,0.030722306541095677
23,32,0,19,0.0
23,32,0,20,0.0
23,32,0,21,0.0
23,32,0,22,0.0
23,32,0,23,0.0
23,32,1,1,0.5597730975704253
23,32,1,2,0.31574145452196906
23,32,1,3,0.0
23,32,1,4,0.0
23,32,1,5,0.0
23,32,1,6,0.0
23,32,1,7,0.0
23,32,1,8,0.0
23,32,1,9,0.030312003139117447
23,32,1,10,0.0
23,32,1,11,0.0
23,32,1,12,0.0
23,32,1,13,0.0
23,32,1,14,0.0
23,32,1,15,0.062296049672090036
23,32,1,16,0.0
23,32,1,17,0.0011551189196564126
23,32,1,18,0.030722276176741788
23,32,1,19,0.0
23,32,1,20,0.0
23,32,1,21,0.0
23,32,1,22,0.0
23,32,1,23,0.0
23,32,2,1,0.5597730736897915
23,32,2,2,0.315741414338279
23,32,2,3,0.0
23,32,2,4,0.0
23,32,2,5,0.0
23,32,2,6,0.0
23,32,2,7,0.0
23,32,2,8,0.0
23,32,2,9,0.030312549492776866
23,32,2,10,0.0
23,32,2,11,0.0
23,32,2,12,0.0
23,32,2,13,0.0
23,32,2,14,0.0
23,32,2,15,0.06229427942743633
23,32,2,16,0.0
23,32,2,17,0.0011563736961307993
23,32,2,18,0.03072230935558549
23,32,2,19,0.0
23,32,2,20,0.0
23,32,2,21,0.0
23,32,2,22,0.0
23,32,2,23,0.0
23,32,3,1,0.559773055153878
23,32,3,2,0.3157416940382418
23,32,3,3,0.0
23,32,3,4,0.0
23,32,3,5,0.0
23,32,3,6,0.0
23,32,3,7,0.0
23,32,3,8,0.0
23,32,3,9,0.030310146170744956
23,32,3,10,0.0
23,32,3,11,0.0
23,32,3,12,0.0
23,32,3,13,0.0
23,32,3,14,0.0
23,32,3,15,0.062301384482596256
23,32,3,16,0.0
23,32,3,17,0.0011513876317694896
23,32,3,18,0.030722332522769343
23,32,3,19,0.0
23,32,3,20,0.0
23,32,3,21,0.0
23,32,3,22,0.0
23,32,3,23,0.0
23,32,4,1,0.5597730630039331
23,32,4,2,0.31574145775143714
23,32,4,3,0.0
23,32,4,4,0.0
23,32,4,5,0.0
23,32,4,6,0.0
23,32,4,7,0.0
23,32,4,8,0.0
23,32,4,9,0.030311943879893905
23,32,4,10,0.0
23,32,4,11,0.0
23,32,4,12,0.0
23,32,4,13,0.0
23,32,4,14,0.0
23,32,4,15,0.06229620940732779
23,32,4,16,0.0
23,32,4,17,0.001154992063531449
23,32,4,18,0.030722333893876595
23,32,4,19,0.0
23,32,4,20,0.0
23,32,4,21,0.0
23,32,4,22,0.0
23,32,4,23,0.0
23,32,5,1,0.5597730684856367
23,32,5,2,0.31574146178138385
23,32,5,3,0.0
23,32,5,4,0.0
23,32,5,5,0.0
23,32,5,6,0.0
23,32,5,7,0.0
23,32,5,8,0.0
23,32,5,9,0.03031215132132954
23,32,5,10,0.0
23,32,5,11,0.0
23,32,5,12,0.0
23,32,5,13,0.0
23,32,5,14,0.0
23,32,5,15,0.06229557842817733
23,32,5,16,0.0
23,32,5,17,0.0011554092951873082
23,32,5,18,0.03072233068828527
23,32,5,19,0.0
23,32,5,20,0.0
23,32,5,21,0.0
23,32,5,22,0.0
23,32,5,23,0.0
23,32,6,1,0.5597730451718423
23,32,6,2,0.31574143021364814
23,32,6,3,0.0
23,32,6,4,0.0
23,32,6,5,0.0
23,32,6,6,0.0
23,32,6,7,0.0
23,32,6,8,0.0
23,32,6,9,0.030312506386788757
23,32,6,10,0.0
23,32,6,11,0.0
23,32,6,12,0.0
23,32,6,13,0.0
23,32,6,14,0.0
23,32,6,15,0.062294482532281474
23,32,6,16,0.0
23,32,6,17,0.0011562047925846777
23,32,6,18,0.030722330902854596
23,32,6,19,0.0
23,32,6,20,0.0
23,32,6,21,0.0
23,32,6,22,0.0
23,32,6,23,0.0
23,32,7,1,0.5597730530118191
23,32,7,2,0.3157414891907942
23,32,7,3,0.0
23,32,7,4,0.0
23,32,7,5,0.0
23,32,7,6,0.0
23,32,7,7,0.0
23,32,7,8,0.0
23,32,7,9,0.0303118924779216
23,32,7,10,0.0
23,32,7,11,0.0
23,32,7,12,0.0
23,32,7,13,0.0
23,32,7,14,0.0
23,32,7,15,0.06229636337094545
23,32,7,16,0.0
23,32,7,17,0.0011548883401822283
23,32,7,18,0.030722313608337454
23,32,7,19,0.0
23,32,7,20,0.0
23,32,7,21,0.0
23,32,7,22,0.0
23,32,7,23,0.0
23,32,8,1,0.5597730668074046
23,32,8,2,0.3157415193214206
23,32,8,3,0.0
23,32,8,4,0.0
23,32,8,5,0.0
23,32,8,6,0.0
23,32,8,7,0.0
23,32,8,8,0.0
23,32,8,9,0.030311436724206036
23,32,8,10,0.0
23,32,8,11,0.0
23,32,8,12,0.0
23,32,8,13,0.0
23,32,8,14,0.0
23,32,8,15,0.06229766753204625
23,32,8,16,0.0
23,32,8,17,0.0011539823528820237
23,32,8,18,0.030722327262040616
23,32,8,19,0.0
23,32,8,20,0.0
23,32,8,21,0.0
23,32,8,22,0.0
23,32,8,23,0.0
23,32,9,1,0.5597730943040795
23,32,9,2,0.3157413934534285
23,32,9,3,0.0
23,32,9,4,0.0
23,32,9,5,0.0
23,32,9,6,0.0
23,32,9,7,0.0
23,32,9,8,0.0
23,32,9,9,0.030312563811652326
23,32,9,10,0.0
23,32,9,11,0.0
23,32,9,12,0.0
23,32,9,13,0.0
23,32,9,14,0.0
23,32,9,15,0.0622941364427436
23,32,9,16,0.0
23,32,9,17,0.0011566087022400109
23,32,9,18,0.030722203285855978
23,32,9,19,0.0
23,32,9,20,0.0
23,32,9,21,0.0
23,32,9,22,0.0
23,32,9,23,0.0
23,32,10,1,0.5597730841209776
23,32,10,2,0.31574139760624925
23,32,10,3,0.0
23,32,10,4,0.0
23,32,10,5,0.0
23,32,10,6,0.0
23,32,10,7,0.0
23,32,10,8,0.0
23,32,10,9,0.030312273199335063
23,32,10,10,0.0
23,32,10,11,0.0
23,32,10,12,0.0
23,32,10,13,0.0
23,32,10,14,0.0
23,32,10,15,0.062295175285642046
23,32,10,16,0.0
23,32,10,17,0.0011558039366444625
23,32,10,18,0.030722265851151676
23,32,10,19,0.0
23,32,10,20,0.0
23,32,10,21,0.0
23,32,10,22,0.0
23,32,10,23,0.0
23,32,11,1,0.5597730486684064
23,32,11,2,0.31574144032319473
23,32,11,3,0.0
23,32,11,4,0.0
23,32,11,5,0.0
23,32,11,6,0.0
23,32,11,7,0.0
23,32,11,8,0.0
23,32,11,9,0.030312334614407768
23,32,11,10,0.0
23,32,11,11,0.0
23,32,11,12,0.0
23,32,11,13,0.0
23,32,11,14,0.0
23,32,11,15,0.06229494835060867
23,32,11,16,0.0
23,32,11,17,0.001155824341364496
23,32,11,18,0.03072240370201804
23,32,11,19,0.0
23,32,11,20,0.0
23,32,11,21,0.0
23,32,11,22,0.0
23,32,11,23,0.0
23,32,12,1,0.5597730411169584
23,32,12,2,0.3157414566927925
23,32,12,3,0.0
23,32,12,4,0.0
23,32,12,5,0.0
23,32,12,6,0.0
23,32,12,7,0.0
23,32,12,8,0.0
23,32,12,9,0.030312230634558044
23,32,12,10,0.0
23,32,12,11,0.0
23,32,12,12,0.0
23,32,12,13,0.0
23,32,12,14,0.0
23,32,12,15,0.06229536335218344
23,32,12,16,0.0
23,32,12,17,0.001155562194399745
23,32,12,18,0.03072234600910803
23,32,12,19,0.0
23,32,12,20,0.0
23,32,12,21,0.0
23,32,12,22,0.0
23,32,12,23,0.0
23,32,13,1,0.5597730720697617
23,32,13,2,0.3157414573896988
23,32,13,3,0.0
23,32,13,4,0.0
23,32,13,5,0.0
23,32,13,6,0.0
23,32,13,7,0.0
23,32,13,8,0.0
23,32,13,9,0.03031181351094422
23,32,13,10,0.0
23,32,13,11,0.0
23,32,13,12,0.0
23,32,13,13,0.0
23,32,13,14,0.0
23,32,13,15,0.06229657680765757
23,32,13,16,0.0
23,32,13,17,0.0011547753688569923
23,32,13,18,0.030722304853080716
23,32,13,19,0.0
23,32,13,20,0.0
23,32,13,21,0.0
23,32,13,22,0.0
23,32,13,23,0.0
23,32,14,1,0.559773048557649
23,32,14,2,0.3157415630011414
23,32,14,3,0.0
23,32,14,4,0.0
23,32,14,5,0.0
23,32,14,6,0.0
23,32,14,7,0.0
23,32,14,8,0.0
23,32,14,9,0.030311181942333048
23,32,14,10,0.0
23,32,14,11,0.0
23,32,14,12,0.0
23,32,14,13,0.0
23,32,14,14,0.0
23,32,14,15,0.062298422537112715
23,32,14,16,0.0
23,32,14,17,0.0011534425135783437
23,32,14,18,0.030722341448185517
23,32,14,19,0.0
23,32,14,20,0.0
23,32,14,21,0.0
23,32,14,22,0.0
23,32,14,23,0.0
23,32,15,1,0.559773025364631
23,32,15,2,0.3157413973568087
23,32,15,3,0.0
23,32,15,4,0.0
23,32,15,5,0.0
23,32,15,6,0.0
23,32,15,7,0.0
23,32,15,8,0.0
23,32,15,9,0.03031239261842506
23,32,15,10,0.0
23,32,15,11,0.0
23,32,15,12,0.0
23,32,15,13,0.0
23,32,15,14,0.0
23,32,15,15,0.06229496152476116
23,32,15,16,0.0
23,32,15,17,0.0011557578481949816
23,32,15,18,0.03072246528717909
23,32,15,19,0.0
23,32,15,20,0.0
23,32,15,21,0.0
23,32,15,22,0.0
23,32,15,23,0.0
23,32,16,1,0.5597730652993987
23,32,16,2,0.31574147118014917
23,32,16,3,0.0
23,32,16,4,0.0
23,32,16,5,0.0
23,32,16,6,0.0
23,32,16,7,0.0
23,32,16,8,0.0
23,32,16,9,0.030312030543028508
23,32,16,10,0.0
23,32,16,11,0.0
23,32,16,12,0.0
23,32,16,13,0.0
23,32,16,14,0.0
23,32,16,15,0.06229593283797131
23,32,16,16,0.0
23,32,16,17,0.0011551558616660408
23,32,16,18,0.030722344277786227
23,32,16,19,0.0
23,32,16,20,0.0
23,32,16,21,0.0
23,32,16,22,0.0
23,32,16,23,0.0
23,32,17,1,0.5597731009048207
23,32,17,2,0.3157414893995146
23,32,17,3,0.0
23,32,17,4,0.0
23,32,17,5,0.0
23,32,17,6,0.0
23,32,17,7,0.0
23,32,17,8,0.0
23,32,17,9,0.030311677620993047
23,32,17,10,0.0
23,32,17,11,0.0
23,32,17,12,0.0
23,32,17,13,0.0
23,32,17,14,0.0
23,32,17,15,0.062296797896066465
23,32,17,16,0.0
23,32,17,17,0.0011546079826913519
23,32,17,18,0.030722326195914022
23,32,17,19,0.0
23,32,17,20,0.0
23,32,17,21,0.0
23,32,17,22,0.0
23,32,17,23,0.0
23,32,18,1,0.5597730670183272
23,32,18,2,0.3157414239442432
23,32,18,3,0.0
23,32,18,4,0.0
23,32,18,5,0.0
23,32,18,6,0.0
23,32,18,7,0.0
23,32,18,8,0.0
23,32,18,9,0.03031220823071493
23,32,18,10,0.0
23,32,18,11,0.0
23,32,18,12,0.0
23,32,18,13,0.0
23,32,18,14,0.0
23,32,18,15,0.06229535465771945
23,32,18,16,0.0
23,32,18,17,0.0011556480320278372
23,32,18,18,0.030722298116967514
23,32,18,19,0.0
23,32,18,20,0.0
23,32,18,21,0.0
23,32,18,22,0.0
23,32,18,23,0.0
23,32,19,1,0.5597730565210431
23,32,19,2,0.3157416710413319
23,32,19,3,0.0
23,32,19,4,0.0
23,32,19,5,0.0
23,32,19,6,0.0
23,32,19,7,0.0
23,32,19,8,0.0
23,32,19,9,0.03030977648552898
23,32,19,10,0.0
23,32,19,11,0.0
23,32,19,12,0.0
23,32,19,13,0.0
23,32,19,14,0.0
23,32,19,15,0.06230264212998302
23,32,19,16,0.0
23,32,19,17,0.0011504075554253713
23,32,19,18,0.030722446266687704
23,32,19,19,0.0
23,32,19,20,0.0
23,32,19,21,0.0
23,32,19,22,0.0
23,32,19,23,0.0
23,32,20,1,0.5597730422214764
23,32,20,2,0.31574149666769247
23,32,20,3,0.0
23,32,20,4,0.0
23,32,20,5,0.0
23,32,20,6,0.0
23,32,20,7,0.0
23,32,20,8,0.0
23,32,20,9,0.030311823633660622
23,32,20,10,0.0
23,32,20,11,0.0
23,32,20,12,0.0
23,32,20,13,0.0
23,32,20,14,0.0
23,32,20,15,0.062296534440732715
23,32,20,16,0.0
23,32,20,17,0.0011547311061979957
23,32,20,18,0.030722371930239956
23,32,20,19,0.0
23,32,20,20,0.0
23,32,20,21,0.0
23,32,20,22,0.0
23,32,20,23,0.0
23,32,21,1,0.5597730681276893
23,32,21,2,0.3157415041485218
23,32,21,3,0.0
23,32,21,4,0.0
23,32,21,5,0.0
23,32,21,6,0.0
23,32,21,7,0.0
23,32,21,8,0.0
23,32,21,9,0.0303116963897283
23,32,21,10,0.0
23,32,21,11,0.0
23,32,21,12,0.0
23,32,21,13,0.0
23,32,21,14,0.0
23,32,21,15,0.06229691961860533
23,32,21,16,0.0
23,32,21,17,0.0011544710543351364
23,32,21,18,0.030722340661119958
23,32,21,19,0.0
23,32,21,20,0.0
23,32,21,21,0.0
23,32,21,22,0.0
23,32,21,23,0.0
23,32,22,1,0.5597730641666595
23,32,22,2,0.3157414896954907
23,32,22,3,0.0
23,32,22,4,0.0
23,32,22,5,0.0
23,32,22,6,0.0
23,32,22,7,0.0
23,32,22,8,0.0
23,32,22,9,0.03031188490937799
23,32,22,10,0.0
23,32,22,11,0.0
23,32,22,12,0.0
23,32,22,13,0.0
23,32,22,14,0.0
23,32,22,15,0.06229625602938721
23,32,22,16,0.0
23,32,22,17,0.001154968079884791
23,32,22,18,0.03072233711919993
23,32,22,19,0.0
23,32,22,20,0.0
23,32,22,21,0.0
23,32,22,22,0.0
23,32,22,23,0.0
23,32,23,1,0.5597730675556604
23,32,23,2,0.31574147709438816
23,32,23,3,0.0
23,32,23,4,0.0
23,32,23,5,0.0
23,32,23,6,0.0
23,32,23,7,0.0
23,32,23,8,0.0
23,32,23,9,0.030311979264613133
23,32,23,10,0.0
23,32,23,11,0.0
23,32,23,12,0.0
23,32,23,13,0.0
23,32,23,14,0.0
23,32,23,15,0.06229600184450266
23,32,23,16,0.0
23,32,23,17,0.0011550988482973634
23,32,23,18,0.030722375392538408
23,32,23,19,0.0
23,32,23,20,0.0
23,32,23,21,0.0
23,32,23,22,0.0
23,32,23,23,0.0
23,32,24,1,0.5597730270491922
23,32,24,2,0.31574186973501095
23,32,24,3,0.0
23,32,24,4,0.0
23,32,24,5,0.0
23,32,24,6,0.0
23,32,24,7,0.0
23,32,24,8,0.0
23,32,24,9,0.030308805531576645
23,32,24,10,0.0
23,32,24,11,0.0
23,32,24,12,0.0
23,32,24,13,0.0
23,32,24,14,0.0
23,32,24,15,0.06230518760985952
23,32,24,16,0.0
23,32,24,17,0.0011487132238944295
23,32,24,18,0.030722396850466235
23,32,24,19,0.0
23,32,24,20,0.0
23,32,24,21,0.0
23,32,24,22,0.0
23,32,24,23,0.0
23,32,25,1,0.5597730558278405
23,32,25,2,0.315741461670128
23,32,25,3,0.0
23,32,25,4,0.0
23,32,25,5,0.0
23,32,25,6,0.0
23,32,25,7,0.0
23,32,25,8,0.0
23,32,25,9,0.03031189458219307
23,32,25,10,0.0
23,32,25,11,0.0
23,32,25,12,0.0
23,32,25,13,0.0
23,32,25,14,0.0
23,32,25,15,0.06229654573705319
23,32,25,16,0.0
23,32,25,17,0.0011546804228071835
23,32,25,18,0.03072236175997791
23,32,25,19,0.0
23,32,25,20,0.0
23,32,25,21,0.0
23,32,25,22,0.0
23,32,25,23,0.0
23,32,26,1,0.5597730494633018
23,32,26,2,0.31574148729955964
23,32,26,3,0.0
23,32,26,4,0.0
23,32,26,5,0.0
23,32,26,6,0.0
23,32,26,7,0.0
23,32,26,8,0.0
23,32,26,9,0.030311920549582032
23,32,26,10,0.0
23,32,26,11,0.0
23,32,26,12,0.0
23,32,26,13,0.0
23,32,26,14,0.0
23,32,26,15,0.062296231330446726
23,32,26,16,0.0
23,32,26,17,0.0011549956230861996
23,32,26,18,0.030722315734023762
23,32,26,19,0.0
23,32,26,20,0.0
23,32,26,21,0.0
23,32,26,22,0.0
23,32,26,23,0.0
23,32,27,1,0.5597730722199529
23,32,27,2,0.31574141580795057
23,32,27,3,0.0
23,32,27,4,0.0
23,32,27,5,0.0
23,32,27,6,0.0
23,32,27,7,0.0
23,32,27,8,0.0
23,32,27,9,0.030312381471638145
23,32,27,10,0.0
23,32,27,11,0.0
23,32,27,12,0.0
23,32,27,13,0.0
23,32,27,14,0.0
23,32,27,15,0.06229493831716721
23,32,27,16,0.0
23,32,27,17,0.0011559366463750487
23,32,27,18,0.03072225553691623
23,32,27,19,0.0
23,32,27,20,0.0
23,32,27,21,0.0
23,32,27,22,0.0
23,32,27,23,0.0
23,32,28,1,0.5597730662905988
23,32,28,2,0.31574144817773014
23,32,28,3,0.0
23,32,28,4,0.0
23,32,28,5,0.0
23,32,28,6,0.0
23,32,28,7,0.0
23,32,28,8,0.0
23,32,28,9,0.030312072033426594
23,32,28,10,0.0
23,32,28,11,0.0
23,32,28,12,0.0
23,32,28,13,0.0
23,32,28,14,0.0
23,32,28,15,0.06229598501290175
23,32,28,16,0.0
23,32,28,17,0.0011550767169310884
23,32,28,18,0.030722351768411586
23,32,28,19,0.0
23,32,28,20,0.0
23,32,28,21,0.0
23,32,28,22,0.0
23,32,28,23,0.0
23,32,29,1,0.5597730689715884
23,32,29,2,0.31574143909776553
23,32,29,3,0.0
23,32,29,4,0.0
23,32,29,5,0.0
23,32,29,6,0.0
23,32,29,7,0.0
23,32,29,8,0.0
23,32,29,9,0.03031216244110589
23,32,29,10,0.0
23,32,29,11,0.0
23,32,29,12,0.0
23,32,29,13,0.0
23,32,29,14,0.0
23,32,29,15,0.06229557416472922
23,32,29,16,0.0
23,32,29,17,0.0011554096230747299
23,32,29,18,0.030722345701736313
23,32,29,19,0.0
23,32,29,20,0.0
23,32,29,21,0.0
23,32,29,22,0.0
23,32,29,23,0.0
23,32,30,1,0.5597730670484202
23,32,30,2,0.31574148507501665
23,32,30,3,0.0
23,32,30,4,0.0
23,32,30,5,0.0
23,32,30,6,0.0
23,32,30,7,0.0
23,32,30,8,0.0
23,32,30,9,0.030311868644946255
23,32,30,10,0.0
23,32,30,11,0.0
23,32,30,12,0.0
23,32,30,13,0.0
23,32,30,14,0.0
23,32,30,15,0.06229633471499123
23,32,30,16,0.0
23,32,30,17,0.0011549129158470277
23,32,30,18,0.030722331600778745
23,32,30,19,0.0
23,32,30,20,0.0
23,32,30,21,0.0
23,32,30,22,0.0
23,32,30,23,0.0
23,32,31,1,0.5597730645828937
23,32,31,2,0.315741614979155
23,32,31,3,0.0
23,32,31,4,0.0
23,32,31,5,0.0
23,32,31,6,0.0
23,32,31,7,0.0
23,32,31,8,0.0
23,32,31,9,0.030310551300895657
23,32,31,10,0.0
23,32,31,11,0.0
23,32,31,12,0.0
23,32,31,13,0.0
23,32,31,14,0.0
23,32,31,15,0.062300398540641996
23,32,31,16,0.0
23,32,31,17,0.0011519577282513376
23,32,31,18,0.03072241286816246
23,32,31,19,0.0
23,32,31,20,0.0
23,32,31,21,0.0
23,32,31,22,0.0
23,32,31,23,0.0
23,32,32,1,0.5597730824428154
23,32,32,2,0.31574131797106625
23,32,32,3,0.0
23,32,32,4,0.0
23,32,32,5,0.0
23,32,32,6,0.0
23,32,32,7,0.0
23,32,32,8,0.0
23,32,32,9,0.030312902569248776
23,32,32,10,0.0
23,32,32,11,0.0
23,32,32,12,0.0
23,32,32,13,0.0
23,32,32,14,0.0
23,32,32,15,0.06229363622756089
23,32,32,16,0.0
23,32,32,17,0.0011566650422609388
23,32,32,18,0.030722395747047607
23,32,32,19,0.0
23,32,32,20,0.0
23,32,32,21,0.0
23,32,32,22,0.0
23,32,32,23,0.0
23,32,33,1,0.5597730502329424
23,32,33,2,0.31574153088171186
23,32,33,3,0.0
23,32,33,4,0.0
23,32,33,5,0.0
23,32,33,6,0.0
23,32,33,7,0.0
23,32,33,8,0.0
23,32,33,9,0.030311444585576764
23,32,33,10,0.0
23,32,33,11,0.0
23,32,33,12,0.0
23,32,33,13,0.0
23,32,33,14,0.0
23,32,33,15,0.06229768407357004
23,32,33,16,0.0
23,32,33,17,0.0011539463691194348
23,32,33,18,0.030722343857079552
23,32,33,19,0.0
23,32,33,20,0.0
23,32,33,21,0.0
23,32,33,22,0.0
23,32,33,23,0.0
23,32,34,1,0.5597730567079228
23,32,34,2,0.31574150667791523
23,32,34,3,0.0
23,32,34,4,0.0
23,32,34,5,0.0
23,32,34,6,0.0
23,32,34,7,0.0
23,32,34,8,0.0
23,32,34,9,0.03031188169418071
23,32,34,10,0.0
23,32,34,11,0.0
23,32,34,12,0.0
23,32,34,13,0.0
23,32,34,14,0.0
23,32,34,15,0.06229611051021574
23,32,34,16,0.0
23,32,34,17,0.0011550887466363305
23,32,34,18,0.030722355663129274
23,32,34,19,0.0
23,32,34,20,0.0
23,32,34,21,0.0
23,32,34,22,0.0
23,32,34,23,0.0
23,32,35,1,0.5597730635483865
23,32,35,2,0.3157415057503574
23,32,35,3,0.0
23,32,35,4,0.0
23,32,35,5,0.0
23,32,35,6,0.0
23,32,35,7,0.0
23,32,35,8,0.0
23,32,35,9,0.030311598456877985
23,32,35,10,0.0
23,32,35,11,0.0
23,32,35,12,0.0
23,32,35,13,0.0
23,32,35,14,0.0
23,32,35,15,0.06229716337493668
23,32,35,16,0.0
23,32,35,17,0.0011543245888910466
23,32,35,18,0.03072234428055044
23,32,35,19,0.0
23,32,35,20,0.0
23,32,35,21,0.0
23,32,35,22,0.0
23,32,35,23,0.0
23,32,36,1,0.559773053875455
23,32,36,2,0.3157415288850281
23,32,36,3,0.0
23,32,36,4,0.0
23,32,36,5,0.0
23,32,36,6,0.0
23,32,36,7,0.0
23,32,36,8,0.0
23,32,36,9,0.030311834537362484
23,32,36,10,0.0
23,32,36,11,0.0
23,32,36,12,0.0
23,32,36,13,0.0
23,32,36,14,0.0
23,32,36,15,0.0622963425373384
23,32,36,16,0.0
23,32,36,17,0.0011549166708328864
23,32,36,18,0.0307223234939831
23,32,36,19,0.0
23,32,36,20,0.0
23,32,36,21,0.0
23,32,36,22,0.0
23,32,36,23,0.0
23,64,0,1,0.42812114624527686
23,64,0,2,0.35550483465970434
23,64,0,3,0.0
23,64,0,4,0.0
23,64,0,5,0.06945820874187111
23,64,0,6,0.0
23,64,0,7,0.028430733212302266
23,64,0,8,0.0
23,64,0,9,0.0
23,64,0,10,0.0
23,64,0,11,0.0
23,64,0,12,0.0
23,64,0,13,0.0
23,64,0,14,0.0
23,64,0,15,0.05449524596353361
23,64,0,16,0.06398983117731191
23,64,0,17,0.0
23,64,0,18,0.0
23,64,0,19,0.0
23,64,0,20,0.0
23,64,0,21,0.0
23,64,0,22,0.0
23,64,0,23,0.0
23,64,1,1,0.42812116789147947
23,64,1,2,0.35550477738090736
23,64,1,3,0.0
23,64,1,4,0.0
23,64,1,5,0.0694585504189904
23,64,1,6,0.0
23,64,1,7,0.028430349271721736
23,64,1,8,0.0
23,64,1,9,0.0
23,64,1,10,0.0
23,64,1,11,0.0
23,64,1,12,0.0
23,64,1,13,0.0
23,64,1,14,0.0
23,64,1,15,0.054495291220078
23,64,1,16,0.06398986381682291
23,64,1,17,0.0
23,64,1,18,0.0
23,64,1,19,0.0
23,64,1,20,0.0
23,64,1,21,0.0
23,64,1,22,0.0
23,64,1,23,0.0
23,64,2,1,0.4281211926762923
23,64,2,2,0.35550480533381984
23,64,2,3,0.0
23,64,2,4,0.0
23,64,2,5,0.06945805825957642
23,64,2,6,0.0
23,64,2,7,0.028430926386292833
23,64,2,8,0.0
23,64,2,9,0.0
23,64,2,10,0.0
23,64,2,11,0.0
23,64,2,12,0.0
23,64,2,13,0.0
23,64,2,14,0.0
23,64,2,15,0.05449517430466339
23,64,2,16,0.06398984303935538
23,64,2,17,0.0
23,64,2,18,0.0
23,64,2,19,0.0
23,64,2,20,0.0
23,64,2,21,0.0
23,64,2,22,0.0
23,64,2,23,0.0
23,64,3,1,0.4281211754573112
23,64,3,2,0.35550484470846966
23,64,3,3,0.0
23,64,3,4,0.0
23,64,3,5,0.0694579150146462
23,64,3,6,0.0
23,64,3,7,0.028431020473329176
23,64,3,8,0.0
23,64,3,9,0.0
23,64,3,10,0.0
23,64,3,11,0.0
23,64,3,12,0.0
23,64,3,13,0.0
23,64,3,14,0.0
23,64,3,15,0.05449517958555386
23,64,3,16,0.06398986476068982
23,64,3,17,0.0
23,64,3,18,0.0
23,64,3,19,0.0
23,64,3,20,0.0
23,64,3,21,0.0
23,64,3,22,0.0
23,64,3,23,0.0
23,64,4,1,0.4281211637756946
23,64,4,2,0.3555048139520467
23,64,4,3,0.0
23,64,4,4,0.0
23,64,4,5,0.06945827251888115
23,64,4,6,0.0
23,64,4,7,0.028430666997644967
23,64,4,8,0.0
23,64,4,9,0.0
23,64,4,10,0.0
23,64,4,11,0.0
23,64,4,12,0.0
23,64,4,13,0.0
23,64,4,14,0.0
23,64,4,15,0.054495238341848856
23,64,4,16,0.06398984441388378
23,64,4,17,0.0
23,64,4,18,0.0
23,64,4,19,0.0
23,64,4,20,0.0
23,64,4,21,0.0
23,64,4,22,0.0
23,64,4,23,0.0
23,64,5,1,0.4281211461653552
23,64,5,2,0.3555048870469348
23,64,5,3,0.0
23,64,5,4,0.0
23,64,5,5,0.06945780320415643
23,64,5,6,0.0
23,64,5,7,0.028431133883335083
23,64,5,8,0.0
23,64,5,9,0.0
23,64,5,10,0.0
23,64,5,11,0.0
23,64,5,12,0.0
23,64,5,13,0.0
23,64,5,14,0.0
23,64,5,15,0.05449515441294588
23,64,5,16,0.06398987528727254
23,64,5,17,0.0
23,64,5,18,0.0
23,64,5,19,0.0
23,64,5,20,0.0
23,64,5,21,0.0
23,64,5,22,0.0
23,64,5,23,0.0
23,64,6,1,0.4281211783164501
23,64,6,2,0.35550482872223516
23,64,6,3,0.0
23,64,6,4,0.0
23,64,6,5,0.06945811130427028
23,64,6,6,0.0
23,64,6,7,0.028430811334392507
23,64,6,8,0.0
23,64,6,9,0.0
23,64,6,10,0.0
23,64,6,11,0.0
23,64,6,12,0.0
23,64,6,13,0.0
23,64,6,14,0.0
23,64,6,15,0.054495222945082376
23,64,6,16,0.06398984737756964
23,64,6,17,0.0
23,64,6,18,0.0
23,64,6,19,0.0
23,64,6,20,0.0
23,64,6,21,0.0
23,64,6,22,0.0
23,64,6,23,0.0
23,64,7,1,0.42812118410515354
23,64,7,2,0.3555047870840776
23,64,7,3,0.0
23,64,7,4,0.0
23,64,7,5,0.06945851039570793
23,64,7,6,0.0
23,64,7,7,0.02843036820149546
23,64,7,8,0.0
23,64,7,9,0.0
23,64,7,10,0.0
23,64,7,11,0.0
23,64,7,12,0.0
23,64,7,13,0.0
23,64,7,14,0.0
23,64,7,15,0.05449533679193694
23,64,7,16,0.06398981342162856
23,64,7,17,0.0
23,64,7,18,0.0
23,64,7,19,0.0
23,64,7,20,0.0
23,64,7,21,0.0
23,64,7,22,0.0
23,64,7,23,0.0
23,64,8,1,0.4281211630418262
23,64,8,2,0.35550479632364523
23,64,8,3,0.0
23,64,8,4,0.0
23,64,8,5,0.06945814637286384
23,64,8,6,0.0
23,64,8,7,0.028430795609122532
23,64,8,8,0.0
23,64,8,9,0.0
23,64,8,10,0.0
23,64,8,11,0.0
23,64,8,12,0.0
23,64,8,13,0.0
23,64,8,14,0.0
23,64,8,15,0.05449524950428039
23,64,8,16,0.06398984914826188
23,64,8,17,0.0
23,64,8,18,0.0
23,64,8,19,0.0
23,64,8,20,0.0
23,64,8,21,0.0
23,64,8,22,0.0
23,64,8,23,0.0
23,64,9,1,0.42812115784222704
23,64,9,2,0.355504825265242
23,64,9,3,0.0
23,64,9,4,0.0
23,64,9,5,0.06945840135633514
23,64,9,6,0.0
23,64,9,7,0.02843047834117237
23,64,9,8,0.0
23,64,9,9,0.0
23,64,9,10,0.0
23,64,9,11,0.0
23,64,9,12,0.0
23,64,9,13,0.0
23,64,9,14,0.0
23,64,9,15,0.05449528280828132
23,64,9,16,0.063989854386742
23,64,9,17,0.0
23,64,9,18,0.0
23,64,9,19,0.0
23,64,9,20,0.0
23,64,9,21,0.0
23,64,9,22,0.0
23,64,9,23,0.0
23,64,10,1,0.42812116813870016
23,64,10,2,0.35550489271112834
23,64,10,3,0.0
23,64,10,4,0.0
23,64,10,5,0.06945763334815529
23,64,10,6,0.0
23,64,10,7,0.028431283333600416
23,64,10,8,0.0
23,64,10,9,0.0
23,64,10,10,0.0
23,64,10,11,0.0
23,64,10,12,0.0
23,64,10,13,0.0
23,64,10,14,0.0
23,64,10,15,0.054495180846408614
23,64,10,16,0.063989841622007
23,64,10,17,0.0
23,64,10,18,0.0
23,64,10,19,0.0
23,64,10,20,0.0
23,64,10,21,0.0
23,64,10,22,0.0
23,64,10,23,0.0
23,64,11,1,0.428121175093793
23,64,11,2,0.3555048466356563
23,64,11,3,0.0
23,64,11,4,0.0
23,64,11,5,0.06945815992434513
23,64,11,6,0.0
23,64,11,7,0.028430724802506916
23,64,11,8,0.0
23,64,11,9,0.0
23,64,11,10,0.0
23,64,11,11,0.0
23,64,11,12,0.0
23,64,11,13,0.0
23,64,11,14,0.0
23,64,11,15,0.05449526421539602
23,64,11,16,0.06398982932830247
23,64,11,17,0.0
23,64,11,18,0.0
23,64,11,19,0.0
23,64,11,20,0.0
23,64,11,21,0.0
23,64,11,22,0.0
23,64,11,23,0.0
23,64,12,1,0.42812114650921723
23,64,12,2,0.3555048086400518
23,64,12,3,0.0
23,64,12,4,0.0
23,64,12,5,0.06945842807763739
23,64,12,6,0.0
23,64,12,7,0.028430494437188005
23,64,12,8,0.0
23,64,12,9,0.0
23,64,12,10,0.0
23,64,12,11,0.0
23,64,12,12,0.0
23,64,12,13,0.0
23,64,12,14,0.0
23,64,12,15,0.0544952938223758
23,64,12,16,0.06398982851352983
23,64,12,17,0.0
23,64,12,18,0.0
23,64,12,19,0.0
23,64,12,20,0.0
23,64,12,21,0.0
23,64,12,22,0.0
23,64,12,23,0.0
23,64,13,1,0.428121188092101
23,64,13,2,0.3555048183717464
23,64,13,3,0.0
23,64,13,4,0.0
23,64,13,5,0.06945790980352029
23,64,13,6,0.0
23,64,13,7,0.028431012967826304
23,64,13,8,0.0
23,64,13,9,0.0
23,64,13,10,0.0
23,64,13,11,0.0
23,64,13,12,0.0
23,64,13,13,0.0
23,64,13,14,0.0
23,64,13,15,0.0544952250080539
23,64,13,16,0.0639898457567521
23,64,13,17,0.0
23,64,13,18,0.0
23,64,13,19,0.0
23,64,13,20,0.0
23,64,13,21,0.0
23,64,13,22,0.0
23,64,13,23,0.0
23,64,14,1,0.4281211713388268
23,64,14,2,0.355504816637912
23,64,14,3,0.0
23,64,14,4,0.0
23,64,14,5,0.0694582308757187
23,64,14,6,0.0
23,64,14,7,0.028430649954731123
23,64,14,8,0.0
23,64,14,9,0.0
23,64,14,10,0.0
23,64,14,11,0.0
23,64,14,12,0.0
23,64,14,13,0.0
23,64,14,14,0.0
23,64,14,15,0.05449529530852086
23,64,14,16,0.06398983588429036
23,64,14,17,0.0
23,64,14,18,0.0
23,64,14,19,0.0
23,64,14,20,0.0
23,64,14,21,0.0
23,64,14,22,0.0
23,64,14,23,0.0
23,64,15,1,0.42812120153038685
23,64,15,2,0.35550481138789514
23,64,15,3,0.0
23,64,15,4,0.0
23,64,15,5,0.06945823429802718
23,64,15,6,0.0
23,64,15,7,0.028430650093211364
23,64,15,8,0.0
23,64,15,9,0.0
23,64,15,10,0.0
23,64,15,11,0.0
23,64,15,12,0.0
23,64,15,13,0.0
23,64,15,14,0.0
23,64,15,15,0.054495296902434764
23,64,15,16,0.06398980578804454
23,64,15,17,0.0
23,64,15,18,0.0
23,64,15,19,0.0
23,64,15,20,0.0
23,64,15,21,0.0
23,64,15,22,0.0
23,64,15,23,0.0
23,64,16,1,0.42812118486168194
23,64,16,2,0.35550481715085647
23,64,16,3,0.0
23,64,16,4,0.0
23,64,16,5,0.0694580177823703
23,64,16,6,0.0
23,64,16,7,0.028430905128622477
23,64,16,8,0.0
23,64,16,9,0.0
23,64,16,10,0.0
23,64,16,11,0.0
23,64,16,12,0.0
23,64,16,13,0.0
23,64,16,14,0.0
23,64,16,15,0.05449520111266581
23,64,16,16,0.06398987396380308
23,64,16,17,0.0
23,64,16,18,0.0
23,64,16,19,0.0
23,64,16,20,0.0
23,64,16,21,0.0
23,64,16,22,0.0
23,64,16,23,0.0
23,64,17,1,0.4281211660187075
23,64,17,2,0.35550486756538896
23,64,17,3,0.0
23,64,17,4,0.0
23,64,17,5,0.06945793159491216
23,64,17,6,0.0
23,64,17,7,0.028430987186379715
23,64,17,8,0.0
23,64,17,9,0.0
23,64,17,10,0.0
23,64,17,11,0.0
23,64,17,12,0.0
23,64,17,13,0.0
23,64,17,14,0.0
23,64,17,15,0.05449522015023137
23,64,17,16,0.06398982748438031
23,64,17,17,0.0
23,64,17,18,0.0
23,64,17,19,0.0
23,64,17,20,0.0
23,64,17,21,0.0
23,64,17,22,0.0
23,64,17,23,0.0
23,64,18,1,0.42812114690217634
23,64,18,2,0.3555048235555333
23,64,18,3,0.0
23,64,18,4,0.0
23,64,18,5,0.06945836745613967
23,64,18,6,0.0
23,64,18,7,0.028430535460907975
23,64,18,8,0.0
23,64,18,9,0.0
23,64,18,10,0.0
23,64,18,11,0.0
23,64,18,12,0.0
23,64,18,13,0.0
23,64,18,14,0.0
23,64,18,15,0.054495316291770055
23,64,18,16,0.06398981033347279
23,64,18,17,0.0
23,64,18,18,0.0
23,64,18,19,0.0
23,64,18,20,0.0
23,64,18,21,0.0
23,64,18,22,0.0
23,64,18,23,0.0
23,64,19,1,0.4281211560085943
23,64,19,2,0.3555048149576574
23,64,19,3,0.0
23,64,19,4,0.0
23,64,19,5,0.06945846661583373
23,64,19,6,0.0
23,64,19,7,0.02843040460993898
23,64,19,8,0.0
23,64,19,9,0.0
23,64,19,10,0.0
23,64,19,11,0.0
23,64,19,12,0.0
23,64,19,13,0.0
23,64,19,14,0.0
23,64,19,15,0.054495312057765304
23,64,19,16,0.0639898457502104
23,64,19,17,0.0
23,64,19,18,0.0
23,64,19,19,0.0
23,64,19,20,0.0
23,64,19,21,0.0
23,64,19,22,0.0
23,64,19,23,0.0
23,64,20,1,0.42812117843545383
23,64,20,2,0.35550483461702026
23,64,20,3,0.0
23,64,20,4,0.0
23,64,20,5,0.06945820025412386
23,64,20,6,0.0
23,64,20,7,0.028430689646795907
23,64,20,8,0.0
23,64,20,9,0.0
23,64,20,10,0.0
23,64,20,11,0.0
23,64,20,12,0.0
23,64,20,13,0.0
23,64,20,14,0.0
23,64,20,15,0.05449522832356984
23,64,20,16,0.06398986872303643
23,64,20,17,0.0
23,64,20,18,0.0
23,64,20,19,0.0
23,64,20,20,0.0
23,64,20,21,0.0
23,64,20,22,0.0
23,64,20,23,0.0
23,64,21,1,0.4281211465331404
23,64,21,2,0.3555047977671996
23,64,21,3,0.0
23,64,21,4,0.0
23,64,21,5,0.06945847491889902
23,64,21,6,0.0
23,64,21,7,0.028430424023782742
23,64,21,8,0.0
23,64,21,9,0.0
23,64,21,10,0.0
23,64,21,11,0.0
23,64,21,12,0.0
23,64,21,13,0.0
23,64,21,14,0.0
23,64,21,15,0.05449534044336609
23,64,21,16,0.0639898163136122
23,64,21,17,0.0
23,64,21,18,0.0
23,64,21,19,0.0
23,64,21,20,0.0
23,64,21,21,0.0
23,64,21,22,0.0
23,64,21,23,0.0
23,64,22,1,0.4281211757827813
23,64,22,2,0.35550484174829816
23,64,22,3,0.0
23,64,22,4,0.0
23,64,22,5,0.06945796306179099
23,64,22,6,0.0
23,64,22,7,0.028430946642943006
23,64,22,8,0.0
23,64,22,9,0.0
23,64,22,10,0.0
23,64,22,11,0.0
23,64,22,12,0.0
23,64,22,13,0.0
23,64,22,14,0.0
23,64,22,15,0.054495224595780295
23,64,22,16,0.06398984816840611
23,64,22,17,0.0
23,64,22,18,0.0
23,64,22,19,0.0
23,64,22,20,0.0
23,64,22,21,0.0
23,64,22,22,0.0
23,64,22,23,0.0
23,64,23,1,0.4281211630699947
23,64,23,2,0.35550488343673614
23,64,23,3,0.0
23,64,23,4,0.0
23,64,23,5,0.069458151202627
23,64,23,6,0.0
23,64,23,7,0.028430687037271075
23,64,23,8,0.0
23,64,23,9,0.0
23,64,23,10,0.0
23,64,23,11,0.0
23,64,23,12,0.0
23,64,23,13,0.0
23,64,23,14,0.0
23,64,23,15,0.05449525540698308
23,64,23,16,0.06398985984638803
23,64,23,17,0.0
23,64,23,18,0.0
23,64,23,19,0.0
23,64,23,20,0.0
23,64,23,21,0.0
23,64,23,22,0.0
23,64,23,23,0.0
23,64,24,1,0.42812116391948984
23,64,24,2,0.3555048892714836
23,64,24,3,0.0
23,64,24,4,0.0
23,64,24,5,0.069457836059807
23,64,24,6,0.0
23,64,24,7,0.028431095131638898
23,64,24,8,0.0
23,64,24,9,0.0
23,64,24,10,0.0
23,64,24,11,0.0
23,64,24,12,0.0
23,64,24,13,0.0
23,64,24,14,0.0
23,64,24,15,0.054495168030967954
23,64,24,16,0.0639898475866128
23,64,24,17,0.0
23,64,24,18,0.0
23,64,24,19,0.0
23,64,24,20,0.0
23,64,24,21,0.0
23,64,24,22,0.0
23,64,24,23,0.0
23,64,25,1,0.4281211814812728
23,64,25,2,0.355504825328537
23,64,25,3,0.0
23,64,25,4,0.0
23,64,25,5,0.06945810217668781
23,64,25,6,0.0
23,64,25,7,0.028430842065546687
23,64,25,8,0.0
23,64,25,9,0.0
23,64,25,10,0.0
23,64,25,11,0.0
23,64,25,12,0.0
23,64,25,13,0.0
23,64,25,14,0.0
23,64,25,15,0.05449517149190681
23,64,25,16,0.06398987745604871
23,64,25,17,0.0
23,64,25,18,0.0
23,64,25,19,0.0
23,64,25,20,0.0
23,64,25,21,0.0
23,64,25,22,0.0
23,64,25,23,0.0
23,64,26,1,0.428121170169953
23,64,26,2,0.35550481204501744
23,64,26,3,0.0
23,64,26,4,0.0
23,64,26,5,0.06945810836693762
23,64,26,6,0.0
23,64,26,7,0.028430832621890438
23,64,26,8,0.0
23,64,26,9,0.0
23,64,26,10,0.0
23,64,26,11,0.0
23,64,26,12,0.0
23,64,26,13,0.0
23,64,26,14,0.0
23,64,26,15,0.05449525013564385
23,64,26,16,0.06398982666055758
23,64,26,17,0.0
23,64,26,18,0.0
23,64,26,19,0.0
23,64,26,20,0.0
23,64,26,21,0.0
23,64,26,22,0.0
23,64,26,23,0.0
23,64,27,1,0.42812116597698824
23,64,27,2,0.3555048378737133
23,64,27,3,0.0
23,64,27,4,0.0
23,64,27,5,0.069458051896737
23,64,27,6,0.0
23,64,27,7,0.02843086590822058
23,64,27,8,0.0
23,64,27,9,0.0
23,64,27,10,0.0
23,64,27,11,0.0
23,64,27,12,0.0
23,64,27,13,0.0
23,64,27,14,0.0
23,64,27,15,0.0544952262300834
23,64,27,16,0.06398985211425742
23,64,27,17,0.0
23,64,27,18,0.0
23,64,27,19,0.0
23,64,27,20,0.0
23,64,27,21,0.0
23,64,27,22,0.0
23,64,27,23,0.0
23,64,28,1,0.4281211492976392
23,64,28,2,0.3555048678756726
23,64,28,3,0.0
23,64,28,4,0.0
23,64,28,5,0.06945770115636157
23,64,28,6,0.0
23,64,28,7,0.028431249000915086
23,64,28,8,0.0
23,64,28,9,0.0
23,64,28,10,0.0
23,64,28,11,0.0
23,64,28,12,0.0
23,64,28,13,0.0
23,64,28,14,0.0
23,64,28,15,0.05449512857839859
23,64,28,16,0.06398990409101292
23,64,28,17,0.0
23,64,28,18,0.0
23,64,28,19,0.0
23,64,28,20,0.0
23,64,28,21,0.0
23,64,28,22,0.0
23,64,28,23,0.0
23,64,29,1,0.4281211502605569
23,64,29,2,0.3555048294267003
23,64,29,3,0.0
23,64,29,4,0.0
23,64,29,5,0.06945817868493454
23,64,29,6,0.0
23,64,29,7,0.028430763900097814
23,64,29,8,0.0
23,64,29,9,0.0
23,64,29,10,0.0
23,64,29,11,0.0
23,64,29,12,0.0
23,64,29,13,0.0
23,64,29,14,0.0
23,64,29,15,0.05449525499364579
23,64,29,16,0.06398982273406463
23,64,29,17,0.0
23,64,29,18,0.0
23,64,29,19,0.0
23,64,29,20,0.0
23,64,29,21,0.0
23,64,29,22,0.0
23,64,29,23,0.0
23,64,30,1,0.4281211645364344
23,64,30,2,0.35550480865165446
23,64,30,3,0.0
23,64,30,4,0.0
23,64,30,5,0.0694585037620186
23,64,30,6,0.0
23,64,30,7,0.02843039955556227
23,64,30,8,0.0
23,64,30,9,0.0
23,64,30,10,0.0
23,64,30,11,0.0
23,64,30,12,0.0
23,64,30,13,0.0
23,64,30,14,0.0
23,64,30,15,0.05449529347131965
23,64,30,16,0.06398983002301081
23,64,30,17,0.0
23,64,30,18,0.0
23,64,30,19,0.0
23,64,30,20,0.0
23,64,30,21,0.0
23,64,30,22,0.0
23,64,30,23,0.0
23,64,31,1,0.42812117132191246
23,64,31,2,0.3555048629035285
23,64,31,3,0.0
23,64,31,4,0.0
23,64,31,5,0.06945801207265673
23,64,31,6,0.0
23,64,31,7,0.028430957410866913
23,64,31,8,0.0
23,64,31,9,0.0
23,64,31,10,0.0
23,64,31,11,0.0
23,64,31,12,0.0
23,64,31,13,0.0
23,64,31,14,0.0
23,64,31,15,0.05449512425719034
23,64,31,16,0.06398987203384521
23,64,31,17,0.0
23,64,31,18,0.0
23,64,31,19,0.0
23,64,31,20,0.0
23,64,31,21,0.0
23,64,31,22,0.0
23,64,31,23,0.0
23,64,32,1,0.42812118404657445
23,64,32,2,0.35550485883750194
23,64,32,3,0.0
23,64,32,4,0.0
23,64,32,5,0.06945775007872756
23,64,32,6,0.0
23,64,32,7,0.028431245770538446
23,64,32,8,0.0
23,64,32,9,0.0
23,64,32,10,0.0
23,64,32,11,0.0
23,64,32,12,0.0
23,64,32,13,0.0
23,64,32,14,0.0
23,64,32,15,0.05449504322657183
23,64,32,16,0.06398991804008591
23,64,32,17,0.0
23,64,32,18,0.0
23,64,32,19,0.0
23,64,32,20,0.0
23,64,32,21,0.0
23,64,32,22,0.0
23,64,32,23,0.0
23,64,33,1,0.42812115194081896
23,64,33,2,0.3555045357685291
23,64,33,3,0.0
23,64,33,4,0.0
23,64,33,5,0.06946111478955083
23,64,33,6,0.0
23,64,33,7,0.02842753241813891
23,64,33,8,0.0
23,64,33,9,0.0
23,64,33,10,0.0
23,64,33,11,0.0
23,64,33,12,0.0
23,64,33,13,0.0
23,64,33,14,0.0
23,64,33,15,0.054495853312391394
23,64,33,16,0.06398981177057089
23,64,33,17,0.0
23,64,33,18,0.0
23,64,33,19,0.0
23,64,33,20,0.0
23,64,33,21,0.0
23,64,33,22,0.0
23,64,33,23,0.0
23,64,34,1,0.428121123423337
23,64,34,2,0.35550481430132774
23,64,34,3,0.0
23,64,34,4,0.0
23,64,34,5,0.06945853243075811
23,64,34,6,0.0
23,64,34,7,0.028430384113973334
23,64,34,8,0.0
23,64,34,9,0.0
23,64,34,10,0.0
23,64,34,11,0.0
23,64,34,12,0.0
23,64,34,13,0.0
23,64,34,14,0.0
23,64,34,15,0.054495299068525876
23,64,34,16,0.063989846662078
23,64,34,17,0.0
23,64,34,18,0.0
23,64,34,19,0.0
23,64,34,20,0.0
23,64,34,21,0.0
23,64,34,22,0.0
23,64,34,23,0.0
23,64,35,1,0.4281211603096792
23,64,35,2,0.3555048115128484
23,64,35,3,0.0
23,64,35,4,0.0
23,64,35,5,0.06945831361257135
23,64,35,6,0.0
23,64,35,7,0.028430627169470108
23,64,35,8,0.0
23,64,35,9,0.0
23,64,35,10,0.0
23,64,35,11,0.0
23,64,35,12,0.0
23,64,35,13,0.0
23,64,35,14,0.0
23,64,35,15,0.054495249694772326
23,64,35,16,0.06398983770065857
23,64,35,17,0.0
23,64,35,18,0.0
23,64,35,19,0.0
23,64,35,20,0.0
23,64,35,21,0.0
23,64,35,22,0.0
23,64,35,23,0.0
23,64,36,1,0.42812116523717986
23,64,36,2,0.35550480703679377
23,64,36,3,0.0
23,64,36,4,0.0
23,64,36,5,0.06945822705099926
23,64,36,6,0.0
23,64,36,7,0.028430710992853152
23,64,36,8,0.0
23,64,36,9,0.0
23,64,36,10,0.0
23,64,36,11,0.0
23,64,36,12,0.0
23,64,36,13,0.0
23,64,36,14,0.0
23,64,36,15,0.05449526757968595
23,64,36,16,0.06398982210248814
23,64,36,17,0.0
23,64,36,18,0.0
23,64,36,19,0.0
23,64,36,20,0.0
23,64,36,21,0.0
23,64,36,22,0.0
23,64,36,23,0.0
23,64,37,1,0.4281211586959326
23,64,37,2,0.3555047596406156
23,64,37,3,0.0
23,64,37,4,0.0
23,64,37,5,0.06945886230727309
23,64,37,6,0.0
23,64,37,7,0.028429973564102776
23,64,37,8,0.0
23,64,37,9,0.0
23,64,37,10,0.0
23,64,37,11,0.0
23,64,37,12,0.0
23,64,37,13,0.0
23,64,37,14,0.0
23,64,37,15,0.05449538598916293
23,64,37,16,0.06398985980291301
23,64,37,17,0.0
23,64,37,18,0.0
23,64,37,19,0.0
23,64,37,20,0.0
23,64,37,21,0.0
23,64,37,22,0.0
23,64,37,23,0.0
23,64,38,1,0.428121116826151
23,64,38,2,0.35550479511224353
23,64,38,3,0.0
23,64,38,4,0.0
23,64,38,5,0.06945823454097347
23,64,38,6,0.0
23,64,38,7,0.028430701684430546
23,64,38,8,0.0
23,64,38,9,0.0
23,64,38,10,0.0
23,64,38,11,0.0
23,64,38,12,0.0
23,64,38,13,0.0
23,64,38,14,0.0
23,64,38,15,0.0544952616528783
23,64,38,16,0.06398989018332313
23,64,38,17,0.0
23,64,38,18,0.0
23,64,38,19,0.0
23,64,38,20,0.0
23,64,38,21,0.0
23,64,38,22,0.0
23,64,38,23,0.0
23,64,39,1,0.4281211453862312
23,64,39,2,0.35550479484898745
23,64,39,3,0.0
23,64,39,4,0.0
23,64,39,5,0.06945843967486609
23,64,39,6,0.0
23,64,39,7,0.028430471518636195
23,64,39,8,0.0
23,64,39,9,0.0
23,64,39,10,0.0
23,64,39,11,0.0
23,64,39,12,0.0
23,64,39,13,0.0
23,64,39,14,0.0
23,64,39,15,0.054495322720713175
23,64,39,16,0.06398982585056594
23,64,39,17,0.0
23,64,39,18,0.0
23,64,39,19,0.0
23,64,39,20,0.0
23,64,39,21,0.0
23,64,39,22,0.0
23,64,39,23,0.0
23,64,40,1,0.42812118665512605
23,64,40,2,0.35550476668682124
23,64,40,3,0.0
23,64,40,4,0.0
23,64,40,5,0.06945857353065046
23,64,40,6,0.0
23,64,40,7,0.028430343870944064
23,64,40,8,0.0
23,64,40,9,0.0
23,64,40,10,0.0
23,64,40,11,0.0
23,64,40,12,0.0
23,64,40,13,0.0
23,64,40,14,0.0
23,64,40,15,0.054495284669316406
23,64,40,16,0.06398984458714174
23,64,40,17,0.0
23,64,40,18,0.0
23,64,40,19,0.0
23,64,40,20,0.0
23,64,40,21,0.0
23,64,40,22,0.0
23,64,40,23,0.0
23,64,41,1,0.42812119624455397
23,64,41,2,0.35550473353021317
23,64,41,3,0.0
23,64,41,4,0.0
23,64,41,5,0.06945863135889624
23,64,41,6,0.0
23,64,41,7,0.02843026033658209
23,64,41,8,0.0
23,64,41,9,0.0
23,64,41,10,0.0
23,64,41,11,0.0
23,64,41,12,0.0
23,64,41,13,0.0
23,64,41,14,0.0
23,64,41,15,0.05449533864020786
23,64,41,16,0.0639898398895468
23,64,41,17,0.0
23,64,41,18,0.0
23,64,41,19,0.0
23,64,41,20,0.0
23,64,41,21,0.0
23,64,41,22,0.0
23,64,41,23,0.0
23,64,42,1,0.4281211688982265
23,64,42,2,0.35550472881504513
23,64,42,3,0.0
23,64,42,4,0.0
23,64,42,5,0.06945884298472697
23,64,42,6,0.0
23,64,42,7,0.02842999846909814
23,64,42,8,0.0
23,64,42,9,0.0
23,64,42,10,0.0
23,64,42,11,0.0
23,64,42,12,0.0
23,64,42,13,0.0
23,64,42,14,0.0
23,64,42,15,0.0544954053199045
23,64,42,16,0.0639898555129988
23,64,42,17,0.0
23,64,42,18,0.0
23,64,42,19,0.0
23,64,42,20,0.0
23,64,42,21,0.0
23,64,42,22,0.0
23,64,42,23,0.0
23,64,43,1,0.42812118970798163
23,64,43,2,0.35550480695066466
23,64,43,3,0.0
23,64,43,4,0.0
23,64,43,5,0.06945821744904913
23,64,43,6,0.0
23,64,43,7,0.028430726955955513
23,64,43,8,0.0
23,64,43,9,0.0
23,64,43,10,0.0
23,64,43,11,0.0
23,64,43,12,0.0
23,64,43,13,0.0
23,64,43,14,0.0
23,64,43,15,0.054495274989183454
23,64,43,16,0.06398978394716553
23,64,43,17,0.0
23,64,43,18,0.0
23,64,43,19,0.0
23,64,43,20,0.0
23,64,43,21,0.0
23,64,43,22,0.0
23,64,43,23,0.0
23,64,44,1,0.4281211547888593
23,64,44,2,0.35550490769832366
23,64,44,3,0.0
23,64,44,4,0.0
23,64,44,5,0.06945759956225787
23,64,44,6,0.0
23,64,44,7,0.028431334441941153
23,64,44,8,0.0
23,64,44,9,0.0
23,64,44,10,0.0
23,64,44,11,0.0
23,64,44,12,0.0
23,64,44,13,0.0
23,64,44,14,0.0
23,64,44,15,0.05449516425910848
23,64,44,16,0.06398983924950954
23,64,44,17,0.0
23,64,44,18,0.0
23,64,44,19,0.0
23,64,44,20,0.0
23,64,44,21,0.0
23,64,44,22,0.0
23,64,44,23,0.0
23,64,45,1,0.42812115203439055
23,64,45,2,0.3555047971276781
23,64,45,3,0.0
23,64,45,4,0.0
23,64,45,5,0.06945840811938708
23,64,45,6,0.0
23,64,45,7,0.028430488279970925
23,64,45,8,0.0
23,64,45,9,0.0
23,64,45,10,0.0
23,64,45,11,0.0
23,64,45,12,0.0
23,64,45,13,0.0
23,64,45,14,0.0
23,64,45,15,0.0544952990079747
23,64,45,16,0.06398985543059867
23,64,45,17,0.0
23,64,45,18,0.0
23,64,45,19,0.0
23,64,45,20,0.0
23,64,45,21,0.0
23,64,45,22,0.0
23,64,45,23,0.0
23,128,0,1,0.3108850947248938
23,128,0,2,0.3658704783996877
23,128,0,3,0.05567026391204311
23,128,0,4,0.0
23,128,0,5,0.10195086963993631
23,128,0,6,0.0
23,128,0,7,0.0
23,128,0,8,0.0
23,128,0,9,0.0
23,128,0,10,0.0
23,128,0,11,0.0
23,128,0,12,0.0
23,128,0,13,0.0
23,128,0,14,0.10316141364517425
23,128,0,15,0.062461879678264706
23,128,0,16,0.0
23,128,0,17,0.0
23,128,0,18,0.0
23,128,0,19,0.0
23,128,0,20,0.0
23,128,0,21,0.0
23,128,0,22,0.0
23,128,0,23,0.0
23,128,1,1,0.3108851181286858
23,128,1,2,0.36587048677591727
23,128,1,3,0.055670119571187664
23,128,1,4,0.0
23,128,1,5,0.10195103795743433
23,128,1,6,0.0
23,128,1,7,0.0
23,128,1,8,0.0
23,128,1,9,0.0
23,128,1,10,0.0
23,128,1,11,0.0
23,128,1,12,0.0
23,128,1,13,0.0
23,128,1,14,0.10316144450249802
23,128,1,15,0.062461793064276766
23,128,1,16,0.0
23,128,1,17,0.0
23,128,1,18,0.0
23,128,1,19,0.0
23,128,1,20,0.0
23,128,1,21,0.0
23,128,1,22,0.0
23,128,1,23,0.0
23,128,2,1,0.3108851300756245
23,128,2,2,0.3658703792220332
23,128,2,3,0.05567081151547025
23,128,2,4,0.0
23,128,2,5,0.10195030143143441
23,128,2,6,0.0
23,128,2,7,0.0
23,128,2,8,0.0
23,128,2,9,0.0
23,128,2,10,0.0
23,128,2,11,0.0
23,128,2,12,0.0
23,128,2,13,0.0
23,128,2,14,0.10316141991797156
23,128,2,15,0.06246195783746608
23,128,2,16,0.0
23,128,2,17,0.0
23,128,2,18,0.0
23,128,2,19,0.0
23,128,2,20,0.0
23,128,2,21,0.0
23,128,2,22,0.0
23,128,2,23,0.0
23,128,3,1,0.31088514205690565
23,128,3,2,0.3658704920916038
23,128,3,3,0.055670067942281604
23,128,3,4,0.0
23,128,3,5,0.10195104497212129
23,128,3,6,0.0
23,128,3,7,0.0
23,128,3,8,0.0
23,128,3,9,0.0
23,128,3,10,0.0
23,128,3,11,0.0
23,128,3,12,0.0
23,128,3,13,0.0
23,128,3,14,0.10316141179688319
23,128,3,15,0.062461841140204484
23,128,3,16,0.0
23,128,3,17,0.0
23,128,3,18,0.0
23,128,3,19,0.0
23,128,3,20,0.0
23,128,3,21,0.0
23,128,3,22,0.0
23,128,3,23,0.0
23,128,4,1,0.3108851270455736
23,128,4,2,0.36587046200136036
23,128,4,3,0.055670014062841514
23,128,4,4,0.0
23,128,4,5,0.10195117472480106
23,128,4,6,0.0
23,128,4,7,0.0
23,128,4,8,0.0
23,128,4,9,0.0
23,128,4,10,0.0
23,128,4,11,0.0
23,128,4,12,0.0
23,128,4,13,0.0
23,128,4,14,0.10316141113765195
23,128,4,15,0.06246181102777153
23,128,4,16,0.0
23,128,4,17,0.0
23,128,4,18,0.0
23,128,4,19,0.0
23,128,4,20,0.0
23,128,4,21,0.0
23,128,4,22,0.0
23,128,4,23,0.0
23,128,5,1,0.3108851251963554
23,128,5,2,0.36587047958234914
23,128,5,3,0.05567002929521902
23,128,5,4,0.0
23,128,5,5,0.10195112978172809
23,128,5,6,0.0
23,128,5,7,0.0
23,128,5,8,0.0
23,128,5,9,0.0
23,128,5,10,0.0
23,128,5,11,0.0
23,128,5,12,0.0
23,128,5,13,0.0
23,128,5,14,0.10316138629010058
23,128,5,15,0.062461849854247534
23,128,5,16,0.0
23,128,5,17,0.0
23,128,5,18,0.0
23,128,5,19,0.0
23,128,5,20,0.0
23,128,5,21,0.0
23,128,5,22,0.0
23,128,5,23,0.0
23,128,6,1,0.3108851055398999
23,128,6,2,0.36587058431618136
23,128,6,3,0.05566978304694987
23,128,6,4,0.0
23,128,6,5,0.10195135783307163
23,128,6,6,0.0
23,128,6,7,0.0
23,128,6,8,0.0
23,128,6,9,0.0
23,128,6,10,0.0
23,128,6,11,0.0
23,128,6,12,0.0
23,128,6,13,0.0
23,128,6,14,0.10316135221740717
23,128,6,15,0.062461817046489974
23,128,6,16,0.0
23,128,6,17,0.0
23,128,6,18,0.0
23,128,6,19,0.0
23,128,6,20,0.0
23,128,6,21,0.0
23,128,6,22,0.0
23,128,6,23,0.0
23,128,7,1,0.31088513621857616
23,128,7,2,0.3658705264983417
23,128,7,3,0.05566989515988685
23,128,7,4,0.0
23,128,7,5,0.10195118843477359
23,128,7,6,0.0
23,128,7,7,0.0
23,128,7,8,0.0
23,128,7,9,0.0
23,128,7,10,0.0
23,128,7,11,0.0
23,128,7,12,0.0
23,128,7,13,0.0
23,128,7,14,0.10316138509685217
23,128,7,15,0.06246186859156939
23,128,7,16,0.0
23,128,7,17,0.0
23,128,7,18,0.0
23,128,7,19,0.0
23,128,7,20,0.0
23,128,7,21,0.0
23,128,7,22,0.0
23,128,7,23,0.0
23,128,8,1,0.3108850768357995
23,128,8,2,0.36587050828849416
23,128,8,3,0.05567013361765477
23,128,8,4,0.0
23,128,8,5,0.10195098374403594
23,128,8,6,0.0
23,128,8,7,0.0
23,128,8,8,0.0
23,128,8,9,0.0
23,128,8,10,0.0
23,128,8,11,0.0
23,128,8,12,0.0
23,128,8,13,0.0
23,128,8,14,0.10316140107848885
23,128,8,15,0.062461896435526694
23,128,8,16,0.0
23,128,8,17,0.0
23,128,8,18,0.0
23,128,8,19,0.0
23,128,8,20,0.0
23,128,8,21,0.0
23,128,8,22,0.0
23,128,8,23,0.0
23,128,9,1,0.3108851314651305
23,128,9,2,0.36587052311436397
23,128,9,3,0.05566993852039885
23,128,9,4,0.0
23,128,9,5,0.10195120967896494
23,128,9,6,0.0
23,128,9,7,0.0
23,128,9,8,0.0
23,128,9,9,0.0
23,128,9,10,0.0
23,128,9,11,0.0
23,128,9,12,0.0
23,128,9,13,0.0
23,128,9,14,0.10316141399002576
23,128,9,15,0.06246178323111583
23,128,9,16,0.0
23,128,9,17,0.0
23,128,9,18,0.0
23,128,9,19,0.0
23,128,9,20,0.0
23,128,9,21,0.0
23,128,9,22,0.0
23,128,9,23,0.0
23,128,10,1,0.31088512925684686
23,128,10,2,0.36587050533716664
23,128,10,3,0.0556701426170943
23,128,10,4,0.0
23,128,10,5,0.10195101925144977
23,128,10,6,0.0
23,128,10,7,0.0
23,128,10,8,0.0
23,128,10,9,0.0
23,128,10,10,0.0
23,128,10,11,0.0
23,128,10,12,0.0
23,128,10,13,0.0
23,128,10,14,0.10316137940616402
23,128,10,15,0.062461824131278404
23,128,10,16,0.0
23,128,10,17,0.0
23,128,10,18,0.0
23,128,10,19,0.0
23,128,10,20,0.0
23,128,10,21,0.0
23,128,10,22,0.0
23,128,10,23,0.0
23,128,11,1,0.31088513388282435
23,128,11,2,0.3658705002798779
23,128,11,3,0.05566998291543768
23,128,11,4,0.0
23,128,11,5,0.10195113510395502
23,128,11,6,0.0
23,128,11,7,0.0
23,128,11,8,0.0
23,128,11,9,0.0
23,128,11,10,0.0
23,128,11,11,0.0
23,128,11,12,0.0
23,128,11,13,0.0
23,128,11,14,0.10316142777009714
23,128,11,15,0.06246182004780799
23,128,11,16,0.0
23,128,11,17,0.0
23,128,11,18,0.0
23,128,11,19,0.0
23,128,11,20,0.0
23,128,11,21,0.0
23,128,11,22,0.0
23,128,11,23,0.0
23,128,12,1,0.31088514785175314
23,128,12,2,0.3658704419234851
23,128,12,3,0.05567011611203177
23,128,12,4,0.0
23,128,12,5,0.10195103825157749
23,128,12,6,0.0
23,128,12,7,0.0
23,128,12,8,0.0
23,128,12,9,0.0
23,128,12,10,0.0
23,128,12,11,0.0
23,128,12,12,0.0
23,128,12,13,0.0
23,128,12,14,0.10316141414846583
23,128,12,15,0.062461841712686615
23,128,12,16,0.0
23,128,12,17,0.0
23,128,12,18,0.0
23,128,12,19,0.0
23,128,12,20,0.0
23,128,12,21,0.0
23,128,12,22,0.0
23,128,12,23,0.0
23,128,13,1,0.31088513300894766
23,128,13,2,0.36587043828137333
23,128,13,3,0.05567009875964549
23,128,13,4,0.0
23,128,13,5,0.1019510523773679
23,128,13,6,0.0
23,128,13,7,0.0
23,128,13,8,0.0
23,128,13,9,0.0
23,128,13,10,0.0
23,128,13,11,0.0
23,128,13,12,0.0
23,128,13,13,0.0
23,128,13,14,0.10316147885366302
23,128,13,15,0.06246179871900259
23,128,13,16,0.0
23,128,13,17,0.0
23,128,13,18,0.0
23,128,13,19,0.0
23,128,13,20,0.0
23,128,13,21,0.0
23,128,13,22,0.0
23,128,13,23,0.0
23,128,14,1,0.31088512622409015
23,128,14,2,0.36587052016595933
23,128,14,3,0.05566984106030559
23,128,14,4,0.0
23,128,14,5,0.10195135165151675
23,128,14,6,0.0
23,128,14,7,0.0
23,128,14,8,0.0
23,128,14,9,0.0
23,128,14,10,0.0
23,128,14,11,0.0
23,128,14,12,0.0
23,128,14,13,0.0
23,128,14,14,0.10316135706231255
23,128,14,15,0.06246180383581542
23,128,14,16,0.0
23,128,14,17,0.0
23,128,14,18,0.0
23,128,14,19,0.0
23,128,14,20,0.0
23,128,14,21,0.0
23,128,14,22,0.0
23,128,14,23,0.0
23,128,15,1,0.3108851381299443
23,128,15,2,0.36587050495372997
23,128,15,3,0.05567002953867169
23,128,15,4,0.0
23,128,15,5,0.10195111386193151
23,128,15,6,0.0
23,128,15,7,0.0
23,128,15,8,0.0
23,128,15,9,0.0
23,128,15,10,0.0
23,128,15,11,0.0
23,128,15,12,0.0
23,128,15,13,0.0
23,128,15,14,0.1031614038096885
23,128,15,15,0.06246180970603405
23,128,15,16,0.0
23,128,15,17,0.0
23,128,15,18,0.0
23,128,15,19,0.0
23,128,15,20,0.0
23,128,15,21,0.0
23,128,15,22,0.0
23,128,15,23,0.0
23,128,16,1,0.3108851065431589
23,128,16,2,0.3658705147739286
23,128,16,3,0.05566998679840247
23,128,16,4,0.0
23,128,16,5,0.10195115282523794
23,128,16,6,0.0
23,128,16,7,0.0
23,128,16,8,0.0
23,128,16,9,0.0
23,128,16,10,0.0
23,128,16,11,0.0
23,128,16,12,0.0
23,128,16,13,0.0
23,128,16,14,0.10316145656844997
23,128,16,15,0.0624617824908222
23,128,16,16,0.0
23,128,16,17,0.0
23,128,16,18,0.0
23,128,16,19,0.0
23,128,16,20,0.0
23,128,16,21,0.0
23,128,16,22,0.0
23,128,16,23,0.0
23,128,17,1,0.31088515350392437
23,128,17,2,0.36587048637245184
23,128,17,3,0.055669972938896604
23,128,17,4,0.0
23,128,17,5,0.10195116797768805
23,128,17,6,0.0
23,128,17,7,0.0
23,128,17,8,0.0
23,128,17,9,0.0
23,128,17,10,0.0
23,128,17,11,0.0
23,128,17,12,0.0
23,128,17,13,0.0
23,128,17,14,0.10316145838727514
23,128,17,15,0.062461760819763915
23,128,17,16,0.0
23,128,17,17,0.0
23,128,17,18,0.0
23,128,17,19,0.0
23,128,17,20,0.0
23,128,17,21,0.0
23,128,17,22,0.0
23,128,17,23,0.0
23,128,18,1,0.31088513388606764
23,128,18,2,0.36587051731018283
23,128,18,3,0.055670018081975504
23,128,18,4,0.0
23,128,18,5,0.10195113515330043
23,128,18,6,0.0
23,128,18,7,0.0
23,128,18,8,0.0
23,128,18,9,0.0
23,128,18,10,0.0
23,128,18,11,0.0
23,128,18,12,0.0
23,128,18,13,0.0
23,128,18,14,0.10316138122013968
23,128,18,15,0.062461814348333956
23,128,18,16,0.0
23,128,18,17,0.0
23,128,18,18,0.0
23,128,18,19,0.0
23,128,18,20,0.0
23,128,18,21,0.0
23,128,18,22,0.0
23,128,18,23,0.0
23,128,19,1,0.31088512923569855
23,128,19,2,0.365870488818373
23,128,19,3,0.05567002300301981
23,128,19,4,0.0
23,128,19,5,0.10195110673650717
23,128,19,6,0.0
23,128,19,7,0.0
23,128,19,8,0.0
23,128,19,9,0.0
23,128,19,10,0.0
23,128,19,11,0.0
23,128,19,12,0.0
23,128,19,13,0.0
23,128,19,14,0.10316145804046342
23,128,19,15,0.06246179416593783
23,128,19,16,0.0
23,128,19,17,0.0
23,128,19,18,0.0
23,128,19,19,0.0
23,128,19,20,0.0
23,128,19,21,0.0
23,128,19,22,0.0
23,128,19,23,0.0
23,128,20,1,0.31088513735667483
23,128,20,2,0.36587053521691976
23,128,20,3,0.055669909983464244
23,128,20,4,0.0
23,128,20,5,0.10195115648861913
23,128,20,6,0.0
23,128,20,7,0.0
23,128,20,8,0.0
23,128,20,9,0.0
23,128,20,10,0.0
23,128,20,11,0.0
23,128,20,12,0.0
23,128,20,13,0.0
23,128,20,14,0.10316141708666504
23,128,20,15,0.062461843867657046
23,128,20,16,0.0
23,128,20,17,0.0
23,128,20,18,0.0
23,128,20,19,0.0
23,128,20,20,0.0
23,128,20,21,0.0
23,128,20,22,0.0
23,128,20,23,0.0
23,128,21,1,0.31088510667461133
23,128,21,2,0.36587048025383645
23,128,21,3,0.05567003294195976
23,128,21,4,0.0
23,128,21,5,0.10195110868347487
23,128,21,6,0.0
23,128,21,7,0.0
23,128,21,8,0.0
23,128,21,9,0.0
23,128,21,10,0.0
23,128,21,11,0.0
23,128,21,12,0.0
23,128,21,13,0.0
23,128,21,14,0.10316137861810946
23,128,21,15,0.06246189282800801
23,128,21,16,0.0
23,128,21,17,0.0
23,128,21,18,0.0
23,128,21,19,0.0
23,128,21,20,0.0
23,128,21,21,0.0
23,128,21,22,0.0
23,128,21,23,0.0
23,128,22,1,0.3108851653033338
23,128,22,2,0.3658704821997432
23,128,22,3,0.05567021629646071
23,128,22,4,0.0
23,128,22,5,0.1019509338674605
23,128,22,6,0.0
23,128,22,7,0.0
23,128,22,8,0.0
23,128,22,9,0.0
23,128,22,10,0.0
23,128,22,11,0.0
23,128,22,12,0.0
23,128,22,13,0.0
23,128,22,14,0.10316133973266486
23,128,22,15,0.06246186260033704
23,128,22,16,0.0
23,128,22,17,0.0
23,128,22,18,0.0
23,128,22,19,0.0
23,128,22,20,0.0
23,128,22,21,0.0
23,128,22,22,0.0
23,128,22,23,0.0
23,128,23,1,0.3108851212751513
23,128,23,2,0.36587049097986174
23,128,23,3,0.05567004714571332
23,128,23,4,0.0
23,128,23,5,0.10195114249643084
23,128,23,6,0.0
23,128,23,7,0.0
23,128,23,8,0.0
23,128,23,9,0.0
23,128,23,10,0.0
23,128,23,11,0.0
23,128,23,12,0.0
23,128,23,13,0.0
23,128,23,14,0.10316137796549882
23,128,23,15,0.06246182013734389
23,128,23,16,0.0
23,128,23,17,0.0
23,128,23,18,0.0
23,128,23,19,0.0
23,128,23,20,0.0
23,128,23,21,0.0
23,128,23,22,0.0
23,128,23,23,0.0
23,128,24,1,0.3108851345870885
23,128,24,2,0.3658705780903524
23,128,24,3,0.05566993557135662
23,128,24,4,0.0
23,128,24,5,0.10195106953679063
23,128,24,6,0.0
23,128,24,7,0.0
23,128,24,8,0.0
23,128,24,9,0.0
23,128,24,10,0.0
23,128,24,11,0.0
23,128,24,12,0.0
23,128,24,13,0.0
23,128,24,14,0.10316145214073184
23,128,24,15,0.06246183007367985
23,128,24,16,0.0
23,128,24,17,0.0
23,128,24,18,0.0
23,128,24,19,0.0
23,128,24,20,0.0
23,128,24,21,0.0
23,128,24,22,0.0
23,128,24,23,0.0
23,128,25,1,0.3108851523416498
23,128,25,2,0.3658704717564044
23,128,25,3,0.05567002888004121
23,128,25,4,0.0
23,128,25,5,0.10195113934205872
23,128,25,6,0.0
23,128,25,7,0.0
23,128,25,8,0.0
23,128,25,9,0.0
23,128,25,10,0.0
23,128,25,11,0.0
23,128,25,12,0.0
23,128,25,13,0.0
23,128,25,14,0.10316139701549178
23,128,25,15,0.06246181066435396
23,128,25,16,0.0
23,128,25,17,0.0
23,128,25,18,0.0
23,128,25,19,0.0
23,128,25,20,0.0
23,128,25,21,0.0
23,128,25,22,0.0
23,128,25,23,0.0
23,128,26,1,0.3108851429496678
23,128,26,2,0.3658704594674054
23,128,26,3,0.05567008486969439
23,128,26,4,0.0
23,128,26,5,0.10195105696986398
23,128,26,6,0.0
23,128,26,7,0.0
23,128,26,8,0.0
23,128,26,9,0.0
23,128,26,10,0.0
23,128,26,11,0.0
23,128,26,12,0.0
23,128,26,13,0.0
23,128,26,14,0.10316141487813955
23,128,26,15,0.06246184086522886
23,128,26,16,0.0
23,128,26,17,0.0
23,128,26,18,0.0
23,128,26,19,0.0
23,128,26,20,0.0
23,128,26,21,0.0
23,128,26,22,0.0
23,128,26,23,0.0
23,128,27,1,0.31088511883250636
23,128,27,2,0.36587050824477263
23,128,27,3,0.055670061311661245
23,128,27,4,0.0
23,128,27,5,0.101951072829209
23,128,27,6,0.0
23,128,27,7,0.0
23,128,27,8,0.0
23,128,27,9,0.0
23,128,27,10,0.0
23,128,27,11,0.0
23,128,27,12,0.0
23,128,27,13,0.0
23,128,27,14,0.10316138793999781
23,128,27,15,0.062461850841853093
23,128,27,16,0.0
23,128,27,17,0.0
23,128,27,18,0.0
23,128,27,19,0.0
23,128,27,20,0.0
23,128,27,21,0.0
23,128,27,22,0.0
23,128,27,23,0.0
23,128,28,1,0.31088513171999754
23,128,28,2,0.36587047643696025
23,128,28,3,0.0556701276783995
23,128,28,4,0.0
23,128,28,5,0.10195102973530262
23,128,28,6,0.0
23,128,28,7,0.0
23,128,28,8,0.0
23,128,28,9,0.0
23,128,28,10,0.0
23,128,28,11,0.0
23,128,28,12,0.0
23,128,28,13,0.0
23,128,28,14,0.10316141432862787
23,128,28,15,0.062461820100712155
23,128,28,16,0.0
23,128,28,17,0.0
23,128,28,18,0.0
23,128,28,19,0.0
23,128,28,20,0.0
23,128,28,21,0.0
23,128,28,22,0.0
23,128,28,23,0.0
23,128,29,1,0.31088516744803846
23,128,29,2,0.3658704979429795
23,128,29,3,0.055669883399653904
23,128,29,4,0.0
23,128,29,5,0.10195124073646698
23,128,29,6,0.0
23,128,29,7,0.0
23,128,29,8,0.0
23,128,29,9,0.0
23,128,29,10,0.0
23,128,29,11,0.0
23,128,29,12,0.0
23,128,29,13,0.0
23,128,29,14,0.10316138397005345
23,128,29,15,0.0624618265028077
23,128,29,16,0.0
23,128,29,17,0.0
23,128,29,18,0.0
23,128,29,19,0.0
23,128,29,20,0.0
23,128,29,21,0.0
23,128,29,22,0.0
23,128,29,23,0.0
23,128,30,1,0.3108851069347946
23,128,30,2,0.36587056048149263
23,128,30,3,0.05566968995492861
23,128,30,4,0.0
23,128,30,5,0.10195144272313154
23,128,30,6,0.0
23,128,30,7,0.0
23,128,30,8,0.0
23,128,30,9,0.0
23,128,30,10,0.0
23,128,30,11,0.0
23,128,30,12,0.0
23,128,30,13,0.0
23,128,30,14,0.10316127389212028
23,128,30,15,0.06246192601353241
23,128,30,16,0.0
23,128,30,17,0.0
23,128,30,18,0.0
23,128,30,19,0.0
23,128,30,20,0.0
23,128,30,21,0.0
23,128,30,22,0.0
23,128,30,23,0.0
23,128,31,1,0.3108851469408265
23,128,31,2,0.3658704970718223
23,128,31,3,0.0556700792953927
23,128,31,4,0.0
23,128,31,5,0.10195103527403958
23,128,31,6,0.0
23,128,31,7,0.0
23,128,31,8,0.0
23,128,31,9,0.0
23,128,31,10,0.0
23,128,31,11,0.0
23,128,31,12,0.0
23,128,31,13,0.0
23,128,31,14,0.10316135160107939
23,128,31,15,0.06246188981683951
23,128,31,16,0.0
23,128,31,17,0.0
23,128,31,18,0.0
23,128,31,19,0.0
23,128,31,20,0.0
23,128,31,21,0.0
23,128,31,22,0.0
23,128,31,23,0.0
23,128,32,1,0.3108851483191638
23,128,32,2,0.3658704954388963
23,128,32,3,0.05567005948197573
23,128,32,4,0.0
23,128,32,5,0.10195104538997034
23,128,32,6,0.0
23,128,32,7,0.0
23,128,32,8,0.0
23,128,32,9,0.0
23,128,32,10,0.0
23,128,32,11,0.0
23,128,32,12,0.0
23,128,32,13,0.0
23,128,32,14,0.10316142801224129
23,128,32,15,0.062461823357752536
23,128,32,16,0.0
23,128,32,17,0.0
23,128,32,18,0.0
23,128,32,19,0.0
23,128,32,20,0.0
23,128,32,21,0.0
23,128,32,22,0.0
23,128,32,23,0.0
23,128,33,1,0.31088513537068574
23,128,33,2,0.3658704781628436
23,128,33,3,0.05567010227369068
23,128,33,4,0.0
23,128,33,5,0.1019510326661149
23,128,33,6,0.0
23,128,33,7,0.0
23,128,33,8,0.0
23,128,33,9,0.0
23,128,33,10,0.0
23,128,33,11,0.0
23,128,33,12,0.0
23,128,33,13,0.0
23,128,33,14,0.10316144707555391
23,128,33,15,0.06246180445111111
23,128,33,16,0.0
23,128,33,17,0.0
23,128,33,18,0.0
23,128,33,19,0.0
23,128,33,20,0.0
23,128,33,21,0.0
23,128,33,22,0.0
23,128,33,23,0.0
23,128,34,1,0.31088512926587986
23,128,34,2,0.36587047435572595
23,128,34,3,0.05567009218971939
23,128,34,4,0.0
23,128,34,5,0.10195106107607366
23,128,34,6,0.0
23,128,34,7,0.0
23,128,34,8,0.0
23,128,34,9,0.0
23,128,34,10,0.0
23,128,34,11,0.0
23,128,34,12,0.0
23,128,34,13,0.0
23,128,34,14,0.10316139844257707
23,128,34,15,0.062461844670023976
23,128,34,16,0.0
23,128,34,17,0.0
23,128,34,18,0.0
23,128,34,19,0.0
23,128,34,20,0.0
23,128,34,21,0.0
23,128,34,22,0.0
23,128,34,23,0.0
23,128,35,1,0.31088513233861825
23,128,35,2,0.36587045925699097
23,128,35,3,0.05567022656491818
23,128,35,4,0.0
23,128,35,5,0.10195090371465818
23,128,35,6,0.0
23,128,35,7,0.0
23,128,35,8,0.0
23,128,35,9,0.0
23,128,35,10,0.0
23,128,35,11,0.0
23,128,35,12,0.0
23,128,35,13,0.0
23,128,35,14,0.10316142051748874
23,128,35,15,0.06246185760732571
23,128,35,16,0.0
23,128,35,17,0.0
23,128,35,18,0.0
23,128,35,19,0.0
23,128,35,20,0.0
23,128,35,21,0.0
23,128,35,22,0.0
23,128,35,23,0.0
23,128,36,1,0.3108851407298365
23,128,36,2,0.36587046885384933
23,128,36,3,0.0556700576640222
23,128,36,4,0.0
23,128,36,5,0.10195112928345974
23,128,36,6,0.0
23,128,36,7,0.0
23,128,36,8,0.0
23,128,36,9,0.0
23,128,36,10,0.0
23,128,36,11,0.0
23,128,36,12,0.0
23,128,36,13,0.0
23,128,36,14,0.10316140878821463
23,128,36,15,0.06246179468061748
23,128,36,16,0.0
23,128,36,17,0.0
23,128,36,18,0.0
23,128,36,19,0.0
23,128,36,20,0.0
23,128,36,21,0.0
23,128,36,22,0.0
23,128,36,23,0.0
23,128,37,1,0.3108851122706443
23,128,37,2,0.3658704885094299
23,128,37,3,0.0556700222116919
23,128,37,4,0.0
23,128,37,5,0.1019511374355512
23,128,37,6,0.0
23,128,37,7,0.0
23,128,37,8,0.0
23,128,37,9,0.0
23,128,37,10,0.0
23,128,37,11,0.0
23,128,37,12,0.0
23,128,37,13,0.0
23,128,37,14,0.10316140500831514
23,128,37,15,0.06246183456436752
23,128,37,16,0.0
23,128,37,17,0.0
23,128,37,18,0.0
23,128,37,19,0.0
23,128,37,20,0.0
23,128,37,21,0.0
23,128,37,22,0.0
23,128,37,23,0.0
23,128,38,1,0.3108851340448203
23,128,38,2,0.3658704900477847
23,128,38,3,0.055670084508883784
23,128,38,4,0.0
23,128,38,5,0.10195104543560998
23,128,38,6,0.0
23,128,38,7,0.0
23,128,38,8,0.0
23,128,38,9,0.0
23,128,38,10,0.0
23,128,38,11,0.0
23,128,38,12,0.0
23,128,38,13,0.0
23,128,38,14,0.10316141360595239
23,128,38,15,0.062461832356948764
23,128,38,16,0.0
23,128,38,17,0.0
23,128,38,18,0.0
23,128,38,19,0.0
23,128,38,20,0.0
23,128,38,21,0.0
23,128,38,22,0.0
23,128,38,23,0.0
23,128,39,1,0.3108851648404477
23,128,39,2,0.36587046623056757
23,128,39,3,0.055670101548928236
23,128,39,4,0.0
23,128,39,5,0.10195095631911855
23,128,39,6,0.0
23,128,39,7,0.0
23,128,39,8,0.0
23,128,39,9,0.0
23,128,39,10,0.0
23,128,39,11,0.0
23,128,39,12,0.0
23,128,39,13,0.0
23,128,39,14,0.10316139088159311
23,128,39,15,0.06246192017934492
23,128,39,16,0.0
23,128,39,17,0.0
23,128,39,18,0.0
23,128,39,19,0.0
23,128,39,20,0.0
23,128,39,21,0.0
23,128,39,22,0.0
23,128,39,23,0.0
23,128,40,1,0.3108851156514195
23,128,40,2,0.3658704760761867
23,128,40,3,0.055670152756383394
23,128,40,4,0.0
23,128,40,5,0.10195097925797049
23,128,40,6,0.0
23,128,40,7,0.0
23,128,40,8,0.0
23,128,40,9,0.0
23,128,40,10,0.0
23,128,40,11,0.0
23,128,40,12,0.0
23,128,40,13,0.0
23,128,40,14,0.10316135009560687
23,128,40,15,0.06246192616243296
23,128,40,16,0.0
23,128,40,17,0.0
23,128,40,18,0.0
23,128,40,19,0.0
23,128,40,20,0.0
23,128,40,21,0.0
23,128,40,22,0.0
23,128,40,23,0.0
23,128,41,1,0.31088513759640435
23,128,41,2,0.3658705011955504
23,128,41,3,0.05567010346560191
23,128,41,4,0.0
23,128,41,5,0.1019510072304558
23,128,41,6,0.0
23,128,41,7,0.0
23,128,41,8,0.0
23,128,41,9,0.0
23,128,41,10,0.0
23,128,41,11,0.0
23,128,41,12,0.0
23,128,41,13,0.0
23,128,41,14,0.10316139903245829
23,128,41,15,0.06246185147952929
23,128,41,16,0.0
23,128,41,17,0.0
23,128,41,18,0.0
23,128,41,19,0.0
23,128,41,20,0.0
23,128,41,21,0.0
23,128,41,22,0.0
23,128,41,23,0.0
23,128,42,1,0.3108851364043266
23,128,42,2,0.3658705152520143
23,128,42,3,0.05567012439840289
23,128,42,4,0.0
23,128,42,5,0.10195098238169983
23,128,42,6,0.0
23,128,42,7,0.0
23,128,42,8,0.0
23,128,42,9,0.0
23,128,42,10,0.0
23,128,42,11,0.0
23,128,42,12,0.0
23,128,42,13,0.0
23,128,42,14,0.10316136862121318
23,128,42,15,0.062461872942343115
23,128,42,16,0.0
23,128,42,17,0.0
23,128,42,18,0.0
23,128,42,19,0.0
23,128,42,20,0.0
23,128,42,21,0.0
23,128,42,22,0.0
23,128,42,23,0.0
23,128,43,1,0.3108851179812571
23,128,43,2,0.3658704886426226
23,128,43,3,0.05566997139462247
23,128,43,4,0.0
23,128,43,5,0.10195119452698956
23,128,43,6,0.0
23,128,43,7,0.0
23,128,43,8,0.0
23,128,43,9,0.0
23,128,43,10,0.0
23,128,43,11,0.0
23,128,43,12,0.0
23,128,43,13,0.0
23,128,43,14,0.10316134290364723
23,128,43,15,0.06246188455086105
23,128,43,16,0.0
23,128,43,17,0.0
23,128,43,18,0.0
23,128,43,19,0.0
23,128,43,20,0.0
23,128,43,21,0.0
23,128,43,22,0.0
23,128,43,23,0.0
23,128,44,1,0.31088514394208805
23,128,44,2,0.365870525856188
23,128,44,3,0.05566996709993931
23,128,44,4,0.0
23,128,44,5,0.10195111683932667
23,128,44,6,0.0
23,128,44,7,0.0
23,128,44,8,0.0
23,128,44,9,0.0
23,128,44,10,0.0
23,128,44,11,0.0
23,128,44,12,0.0
23,128,44,13,0.0
23,128,44,14,0.10316137450079521
23,128,44,15,0.06246187176166268
23,128,44,16,0.0
23,128,44,17,0.0
23,128,44,18,0.0
23,128,44,19,0.0
23,128,44,20,0.0
23,128,44,21,0.0
23,128,44,22,0.0
23,128,44,23,0.0
23,128,45,1,0.31088510583164963
23,128,45,2,0.36587049328911403
23,128,45,3,0.055670120744796915
23,128,45,4,0.0
23,128,45,5,0.10195104019398439
23,128,45,6,0.0
23,128,45,7,0.0
23,128,45,8,0.0
23,128,45,9,0.0
23,128,45,10,0.0
23,128,45,11,0.0
23,128,45,12,0.0
23,128,45,13,0.0
23,128,45,14,0.10316139861569741
23,128,45,15,0.06246184132475757
23,128,45,16,0.0
23,128,45,17,0.0
23,128,45,18,0.0
23,128,45,19,0.0
23,128,45,20,0.0
23,128,45,21,0.0
23,128,45,22,0.0
23,128,45,23,0.0
23,128,46,1,0.3108851196879103
23,128,46,2,0.36587048641174724
23,128,46,3,0.05567023430375789
23,128,46,4,0.0
23,128,46,5,0.1019509085071191
23,128,46,6,0.0
23,128,46,7,0.0
23,128,46,8,0.0
23,128,46,9,0.0
23,128,46,10,0.0
23,128,46,11,0.0
23,128,46,12,0.0
23,128,46,13,0.0
23,128,46,14,0.1031614212885982
23,128,46,15,0.06246182980086723
23,128,46,16,0.0
23,128,46,17,0.0
23,128,46,18,0.0
23,128,46,19,0.0
23,128,46,20,0.0
23,128,46,21,0.0
23,128,46,22,0.0
23,128,46,23,0.0
23,128,47,1,0.3108851232493621
23,128,47,2,0.3658704742559495
23,128,47,3,0.05567011485012004
23,128,47,4,0.0
23,128,47,5,0.1019510175187369
23,128,47,6,0.0
23,128,47,7,0.0
23,128,47,8,0.0
23,128,47,9,0.0
23,128,47,10,0.0
23,128,47,11,0.0
23,128,47,12,0.0
23,128,47,13,0.0
23,128,47,14,0.10316138227606349
23,128,47,15,0.062461887849767854
23,128,47,16,0.0
23,128,47,17,0.0
23,128,47,18,0.0
23,128,47,19,0.0
23,128,47,20,0.0
23,128,47,21,0.0
23,128,47,22,0.0
23,128,47,23,0.0
23,256,0,1,0.21287123563056431
23,256,0,2,0.3455711622298573
23,256,0,3,0.20195221402288302
23,256,0,4,0.0
23,256,0,5,0.0
23,256,0,6,0.0
23,256,0,7,0.0
23,256,0,8,0.0
23,256,0,9,0.0
23,256,0,10,0.0
23,256,0,11,0.0
23,256,0,12,0.09018179399039858
23,256,0,13,0.08771223738118511
23,256,0,14,0.04334441585701508
23,256,0,15,0.01836694088809667
23,256,0,16,0.0
23,256,0,17,0.0
23,256,0,18,0.0
23,256,0,19,0.0
23,256,0,20,0.0
23,256,0,21,0.0
23,256,0,22,0.0
23,256,0,23,0.0
23,256,1,1,0.21287119829146073
23,256,1,2,0.34557110026451887
23,256,1,3,0.20195224970979844
23,256,1,4,0.0
23,256,1,5,0.0
23,256,1,6,0.0
23,256,1,7,0.0
23,256,1,8,0.0
23,256,1,9,0.0
23,256,1,10,0.0
23,256,1,11,0.0
23,256,1,12,0.0901820736908285
23,256,1,13,0.08771199088677485
23,256,1,14,0.043344174085785996
23,256,1,15,0.018367213070832698
23,256,1,16,0.0
23,256,1,17,0.0
23,256,1,18,0.0
23,256,1,19,0.0
23,256,1,20,0.0
23,256,1,21,0.0
23,256,1,22,0.0
23,256,1,23,0.0
23,256,2,1,0.21287123217431175
23,256,2,2,0.3455710951782316
23,256,2,3,0.2019522687703373
23,256,2,4,0.0
23,256,2,5,0.0
23,256,2,6,0.0
23,256,2,7,0.0
23,256,2,8,0.0
23,256,2,9,0.0
23,256,2,10,0.0
23,256,2,11,0.0
23,256,2,12,0.09018207262718157
23,256,2,13,0.08771192653662609
23,256,2,14,0.043344201663058204
23,256,2,15,0.018367203050253515
23,256,2,16,0.0
23,256,2,17,0.0
23,256,2,18,0.0
23,256,2,19,0.0
23,256,2,20,0.0
23,256,2,21,0.0
23,256,2,22,0.0
23,256,2,23,0.0
23,256,3,1,0.21287120504591364
23,256,3,2,0.34557107423505173
23,256,3,3,0.20195224371354056
23,256,3,4,0.0
23,256,3,5,0.0
23,256,3,6,0.0
23,256,3,7,0.0
23,256,3,8,0.0
23,256,3,9,0.0
23,256,3,10,0.0
23,256,3,11,0.0
23,256,3,12,0.09018209517031722
23,256,3,13,0.08771187484466156
23,256,3,14,0.04334418124426834
23,256,3,15,0.01836732574624693
23,256,3,16,0.0
23,256,3,17,0.0
23,256,3,18,0.0
23,256,3,19,0.0
23,256,3,20,0.0
23,256,3,21,0.0
23,256,3,22,0.0
23,256,3,23,0.0
23,256,4,1,0.21287118960098736
23,256,4,2,0.3455710964567706
23,256,4,3,0.20195223063834092
23,256,4,4,0.0
23,256,4,5,0.0
23,256,4,6,0.0
23,256,4,7,0.0
23,256,4,8,0.0
23,256,4,9,0.0
23,256,4,10,0.0
23,256,4,11,0.0
23,256,4,12,0.09018212967596637
23,256,4,13,0.08771177510903294
23,256,4,14,0.04334415660997362
23,256,4,15,0.01836742190892832
23,256,4,16,0.0
23,256,4,17,0.0
23,256,4,18,0.0
23,256,4,19,0.0
23,256,4,20,0.0
23,256,4,21,0.0
23,256,4,22,0.0
23,256,4,23,0.0
23,256,5,1,0.21287121673336504
23,256,5,2,0.3455711528875186
23,256,5,3,0.20195221226136673
23,256,5,4,0.0
23,256,5,5,0.0
23,256,5,6,0.0
23,256,5,7,0.0
23,256,5,8,0.0
23,256,5,9,0.0
23,256,5,10,0.0
23,256,5,11,0.0
23,256,5,12,0.0901820064202011
23,256,5,13,0.08771199596291741
23,256,5,14,0.04334423175083964
23,256,5,15,0.01836718398379148
23,256,5,16,0.0
23,256,5,17,0.0
23,256,5,18,0.0
23,256,5,19,0.0
23,256,5,20,0.0
23,256,5,21,0.0
23,256,5,22,0.0
23,256,5,23,0.0
23,256,6,1,0.2128712470898705
23,256,6,2,0.34557119280009274
23,256,6,3,0.20195209686930599
23,256,6,4,0.0
23,256,6,5,0.0
23,256,6,6,0.0
23,256,6,7,0.0
23,256,6,8,0.0
23,256,6,9,0.0
23,256,6,10,0.0
23,256,6,11,0.0
23,256,6,12,0.09018192979649586
23,256,6,13,0.08771206379314683
23,256,6,14,0.043344332136040845
23,256,6,15,0.018367137515047267
23,256,6,16,0.0
23,256,6,17,0.0
23,256,6,18,0.0
23,256,6,19,0.0
23,256,6,20,0.0
23,256,6,21,0.0
23,256,6,22,0.0
23,256,6,23,0.0
23,256,7,1,0.21287122581240683
23,256,7,2,0.34557115130745
23,256,7,3,0.20195220097004035
23,256,7,4,0.0
23,256,7,5,0.0
23,256,7,6,0.0
23,256,7,7,0.0
23,256,7,8,0.0
23,256,7,9,0.0
23,256,7,10,0.0
23,256,7,11,0.0
23,256,7,12,0.0901815051197627
23,256,7,13,0.08771265620903278
23,256,7,14,0.04334468964551921
23,256,7,15,0.018366570935788234
23,256,7,16,0.0
23,256,7,17,0.0
23,256,7,18,0.0
23,256,7,19,0.0
23,256,7,20,0.0
23,256,7,21,0.0
23,256,7,22,0.0
23,256,7,23,0.0
23,256,8,1,0.21287123228567323
23,256,8,2,0.34557103973089565
23,256,8,3,0.2019522569031007
23,256,8,4,0.0
23,256,8,5,0.0
23,256,8,6,0.0
23,256,8,7,0.0
23,256,8,8,0.0
23,256,8,9,0.0
23,256,8,10,0.0
23,256,8,11,0.0
23,256,8,12,0.09018207834310328
23,256,8,13,0.0877119455927262
23,256,8,14,0.04334415901493687
23,256,8,15,0.018367288129563956
23,256,8,16,0.0
23,256,8,17,0.0
23,256,8,18,0.0
23,256,8,19,0.0
23,256,8,20,0.0
23,256,8,21,0.0
23,256,8,22,0.0
23,256,8,23,0.0
23,256,9,1,0.21287122675345166
23,256,9,2,0.34557117208406474
23,256,9,3,0.20195219649041954
23,256,9,4,0.0
23,256,9,5,0.0
23,256,9,6,0.0
23,256,9,7,0.0
23,256,9,8,0.0
23,256,9,9,0.0
23,256,9,10,0.0
23,256,9,11,0.0
23,256,9,12,0.09018203857567803
23,256,9,13,0.08771195709987767
23,256,9,14,0.043344189603889846
23,256,9,15,0.018367219392618553
23,256,9,16,0.0
23,256,9,17,0.0
23,256,9,18,0.0
23,256,9,19,0.0
23,256,9,20,0.0
23,256,9,21,0.0
23,256,9,22,0.0
23,256,9,23,0.0
23,256,10,1,0.2128711688597277
23,256,10,2,0.34557111447709016
23,256,10,3,0.20195225859061147
23,256,10,4,0.0
23,256,10,5,0.0
23,256,10,6,0.0
23,256,10,7,0.0
23,256,10,8,0.0
23,256,10,9,0.0
23,256,10,10,0.0
23,256,10,11,0.0
23,256,10,12,0.09018201979651427
23,256,10,13,0.08771199567232221
23,256,10,14,0.04334425616228575
23,256,10,15,0.01836718644144829
23,256,10,16,0.0
23,256,10,17,0.0
23,256,10,18,0.0
23,256,10,19,0.0
23,256,10,20,0.0
23,256,10,21,0.0
23,256,10,22,0.0
23,256,10,23,0.0
23,256,11,1,0.21287122098573227
23,256,11,2,0.34557111030308935
23,256,11,3,0.20195222387208547
23,256,11,4,0.0
23,256,11,5,0.0
23,256,11,6,0.0
23,256,11,7,0.0
23,256,11,8,0.0
23,256,11,9,0.0
23,256,11,10,0.0
23,256,11,11,0.0
23,256,11,12,0.09018208373365098
23,256,11,13,0.0877119713387834
23,256,11,14,0.043344158366211485
23,256,11,15,0.018367231400447142
23,256,11,16,0.0
23,256,11,17,0.0
23,256,11,18,0.0
23,256,11,19,0.0
23,256,11,20,0.0
23,256,11,21,0.0
23,256,11,22,0.0
23,256,11,23,0.0
23,256,12,1,0.2128712100171969
23,256,12,2,0.34557108048892976
23,256,12,3,0.20195222407692134
23,256,12,4,0.0
23,256,12,5,0.0
23,256,12,6,0.0
23,256,12,7,0.0
23,256,12,8,0.0
23,256,12,9,0.0
23,256,12,10,0.0
23,256,12,11,0.0
23,256,12,12,0.09018188237089556
23,256,12,13,0.08771237515409316
23,256,12,14,0.04334434660250523
23,256,12,15,0.018366881289458122
23,256,12,16,0.0
23,256,12,17,0.0
23,256,12,18,0.0
23,256,12,19,0.0
23,256,12,20,0.0
23,256,12,21,0.0
23,256,12,22,0.0
23,256,12,23,0.0
23,256,13,1,0.21287122974460912
23,256,13,2,0.34557113650728016
23,256,13,3,0.20195226215596412
23,256,13,4,0.0
23,256,13,5,0.0
23,256,13,6,0.0
23,256,13,7,0.0
23,256,13,8,0.0
23,256,13,9,0.0
23,256,13,10,0.0
23,256,13,11,0.0
23,256,13,12,0.09018212338002779
23,256,13,13,0.08771181844904694
23,256,13,14,0.043344130230693
23,256,13,15,0.018367299532378832
23,256,13,16,0.0
23,256,13,17,0.0
23,256,13,18,0.0
23,256,13,19,0.0
23,256,13,20,0.0
23,256,13,21,0.0
23,256,13,22,0.0
23,256,13,23,0.0
23,256,14,1,0.21287120530896622
23,256,14,2,0.34557111704174115
23,256,14,3,0.20195222475085856
23,256,14,4,0.0
23,256,14,5,0.0
23,256,14,6,0.0
23,256,14,7,0.0
23,256,14,8,0.0
23,256,14,9,0.0
23,256,14,10,0.0
23,256,14,11,0.0
23,256,14,12,0.09018204185422052
23,256,14,13,0.0877118700308985
23,256,14,14,0.043344237615012
23,256,14,15,0.018367303398302982
23,256,14,16,0.0
23,256,14,17,0.0
23,256,14,18,0.0
23,256,14,19,0.0
23,256,14,20,0.0
23,256,14,21,0.0
23,256,14,22,0.0
23,256,14,23,0.0
23,256,15,1,0.2128711993078916
23,256,15,2,0.3455710944077627
23,256,15,3,0.20195222507017133
23,256,15,4,0.0
23,256,15,5,0.0
23,256,15,6,0.0
23,256,15,7,0.0
23,256,15,8,0.0
23,256,15,9,0.0
23,256,15,10,0.0
23,256,15,11,0.0
23,256,15,12,0.09018204731030095
23,256,15,13,0.0877119926870255
23,256,15,14,0.04334421513242167
23,256,15,15,0.018367226084426164
23,256,15,16,0.0
23,256,15,17,0.0
23,256,15,18,0.0
23,256,15,19,0.0
23,256,15,20,0.0
23,256,15,21,0.0
23,256,15,22,0.0
23,256,15,23,0.0
23,256,16,1,0.21287123932518345
23,256,16,2,0.3455711474419112
23,256,16,3,0.20195221520023357
23,256,16,4,0.0
23,256,16,5,0.0
23,256,16,6,0.0
23,256,16,7,0.0
23,256,16,8,0.0
23,256,16,9,0.0
23,256,16,10,0.0
23,256,16,11,0.0
23,256,16,12,0.09018196292518142
23,256,16,13,0.0877118106096609
23,256,16,14,0.04334415930613538
23,256,16,15,0.018367465191694143
23,256,16,16,0.0
23,256,16,17,0.0
23,256,16,18,0.0
23,256,16,19,0.0
23,256,16,20,0.0
23,256,16,21,0.0
23,256,16,22,0.0
23,256,16,23,0.0
23,256,17,1,0.21287123834137078
23,256,17,2,0.3455711324908979
23,256,17,3,0.2019522011883494
23,256,17,4,0.0
23,256,17,5,0.0
23,256,17,6,0.0
23,256,17,7,0.0
23,256,17,8,0.0
23,256,17,9,0.0
23,256,17,10,0.0
23,256,17,11,0.0
23,256,17,12,0.09018168701755092
23,256,17,13,0.08771218507405869
23,256,17,14,0.04334448696600928
23,256,17,15,0.018367068921763152
23,256,17,16,0.0
23,256,17,17,0.0
23,256,17,18,0.0
23,256,17,19,0.0
23,256,17,20,0.0
23,256,17,21,0.0
23,256,17,22,0.0
23,256,17,23,0.0
23,256,18,1,0.21287123882400424
23,256,18,2,0.34557114041389514
23,256,18,3,0.20195218186186734
23,256,18,4,0.0
23,256,18,5,0.0
23,256,18,6,0.0
23,256,18,7,0.0
23,256,18,8,0.0
23,256,18,9,0.0
23,256,18,10,0.0
23,256,18,11,0.0
23,256,18,12,0.09018177975430089
23,256,18,13,0.08771229065324088
23,256,18,14,0.04334445965206905
23,256,18,15,0.018366908840622403
23,256,18,16,0.0
23,256,18,17,0.0
23,256,18,18,0.0
23,256,18,19,0.0
23,256,18,20,0.0
23,256,18,21,0.0
23,256,18,22,0.0
23,256,18,23,0.0
23,256,19,1,0.2128712384820321
23,256,19,2,0.3455711185343058
23,256,19,3,0.2019521916021683
23,256,19,4,0.0
23,256,19,5,0.0
23,256,19,6,0.0
23,256,19,7,0.0
23,256,19,8,0.0
23,256,19,9,0.0
23,256,19,10,0.0
23,256,19,11,0.0
23,256,19,12,0.090181818562989
23,256,19,13,0.08771221204606712
23,256,19,14,0.04334440616906518
23,256,19,15,0.018367014603372398
23,256,19,16,0.0
23,256,19,17,0.0
23,256,19,18,0.0
23,256,19,19,0.0
23,256,19,20,0.0
23,256,19,21,0.0
23,256,19,22,0.0
23,256,19,23,0.0
23,256,20,1,0.21287123425707655
23,256,20,2,0.3455711754381797
23,256,20,3,0.20195210582695314
23,256,20,4,0.0
23,256,20,5,0.0
23,256,20,6,0.0
23,256,20,7,0.0
23,256,20,8,0.0
23,256,20,9,0.0
23,256,20,10,0.0
23,256,20,11,0.0
23,256,20,12,0.0901819077543356
23,256,20,13,0.08771221562204057
23,256,20,14,0.04334429921310389
23,256,20,15,0.018367061888310405
23,256,20,16,0.0
23,256,20,17,0.0
23,256,20,18,0.0
23,256,20,19,0.0
23,256,20,20,0.0
23,256,20,21,0.0
23,256,20,22,0.0
23,256,20,23,0.0
23,256,21,1,0.21287117173806744
23,256,21,2,0.34557115304086555
23,256,21,3,0.20195218432612802
23,256,21,4,0.0
23,256,21,5,0.0
23,256,21,6,0.0
23,256,21,7,0.0
23,256,21,8,0.0
23,256,21,9,0.0
23,256,21,10,0.0
23,256,21,11,0.0
23,256,21,12,0.09018230622905606
23,256,21,13,0.0877115936954414
23,256,21,14,0.04334394775975133
23,256,21,15,0.018367643210690128
23,256,21,16,0.0
23,256,21,17,0.0
23,256,21,18,0.0
23,256,21,19,0.0
23,256,21,20,0.0
23,256,21,21,0.0
23,256,21,22,0.0
23,256,21,23,0.0
23,256,22,1,0.2128712083521683
23,256,22,2,0.3455710623691741
23,256,22,3,0.2019522678952563
23,256,22,4,0.0
23,256,22,5,0.0
23,256,22,6,0.0
23,256,22,7,0.0
23,256,22,8,0.0
23,256,22,9,0.0
23,256,22,10,0.0
23,256,22,11,0.0
23,256,22,12,0.09018182059800109
23,256,22,13,0.08771198359945248
23,256,22,14,0.0433444996002241
23,256,22,15,0.018367157585723586
23,256,22,16,0.0
23,256,22,17,0.0
23,256,22,18,0.0
23,256,22,19,0.0
23,256,22,20,0.0
23,256,22,21,0.0
23,256,22,22,0.0
23,256,22,23,0.0
23,256,23,1,0.21287118592612203
23,256,23,2,0.3455711587871652
23,256,23,3,0.20195227308553468
23,256,23,4,0.0
23,256,23,5,0.0
23,256,23,6,0.0
23,256,23,7,0.0
23,256,23,8,0.0
23,256,23,9,0.0
23,256,23,10,0.0
23,256,23,11,0.0
23,256,23,12,0.09018177742222726
23,256,23,13,0.08771207798540916
23,256,23,14,0.043344426394667915
23,256,23,15,0.018367100398873747
23,256,23,16,0.0
23,256,23,17,0.0
23,256,23,18,0.0
23,256,23,19,0.0
23,256,23,20,0.0
23,256,23,21,0.0
23,256,23,22,0.0
23,256,23,23,0.0
23,256,24,1,0.21287122173899797
23,256,24,2,0.3455711848805103
23,256,24,3,0.20195220903383135
23,256,24,4,0.0
23,256,24,5,0.0
23,256,24,6,0.0
23,256,24,7,0.0
23,256,24,8,0.0
23,256,24,9,0.0
23,256,24,10,0.0
23,256,24,11,0.0
23,256,24,12,0.09018144032766966
23,256,24,13,0.0877124386398485
23,256,24,14,0.04334467526448313
23,256,24,15,0.01836683011465902
23,256,24,16,0.0
23,256,24,17,0.0
23,256,24,18,0.0
23,256,24,19,0.0
23,256,24,20,0.0
23,256,24,21,0.0
23,256,24,22,0.0
23,256,24,23,0.0
23,256,25,1,0.21287122243157355
23,256,25,2,0.345571130323603
23,256,25,3,0.20195221319760262
23,256,25,4,0.0
23,256,25,5,0.0
23,256,25,6,0.0
23,256,25,7,0.0
23,256,25,8,0.0
23,256,25,9,0.0
23,256,25,10,0.0
23,256,25,11,0.0
23,256,25,12,0.09018224832009186
23,256,25,13,0.08771195198067044
23,256,25,14,0.043343995556974095
23,256,25,15,0.018367238189484412
23,256,25,16,0.0
23,256,25,17,0.0
23,256,25,18,0.0
23,256,25,19,0.0
23,256,25,20,0.0
23,256,25,21,0.0
23,256,25,22,0.0
23,256,25,23,0.0
23,256,26,1,0.21287120922031041
23,256,26,2,0.3455711228153346
23,256,26,3,0.20195227135049065
23,256,26,4,0.0
23,256,26,5,0.0
23,256,26,6,0.0
23,256,26,7,0.0
23,256,26,8,0.0
23,256,26,9,0.0
23,256,26,10,0.0
23,256,26,11,0.0
23,256,26,12,0.0901822924709176
23,256,26,13,0.08771165160420158
23,256,26,14,0.04334393934898141
23,256,26,15,0.01836751318976379
23,256,26,16,0.0
23,256,26,17,0.0
23,256,26,18,0.0
23,256,26,19,0.0
23,256,26,20,0.0
23,256,26,21,0.0
23,256,26,22,0.0
23,256,26,23,0.0
23,256,27,1,0.21287121263278536
23,256,27,2,0.34557110566165355
23,256,27,3,0.20195225749683834
23,256,27,4,0.0
23,256,27,5,0.0
23,256,27,6,0.0
23,256,27,7,0.0
23,256,27,8,0.0
23,256,27,9,0.0
23,256,27,10,0.0
23,256,27,11,0.0
23,256,27,12,0.09018230924170939
23,256,27,13,0.08771168512395354
23,256,27,14,0.04334399255894625
23,256,27,15,0.018367437284113487
23,256,27,16,0.0
23,256,27,17,0.0
23,256,27,18,0.0
23,256,27,19,0.0
23,256,27,20,0.0
23,256,27,21,0.0
23,256,27,22,0.0
23,256,27,23,0.0
23,256,28,1,0.21287122616190365
23,256,28,2,0.3455711836957695
23,256,28,3,0.20195217310223076
23,256,28,4,0.0
23,256,28,5,0.0
23,256,28,6,0.0
23,256,28,7,0.0
23,256,28,8,0.0
23,256,28,9,0.0
23,256,28,10,0.0
23,256,28,11,0.0
23,256,28,12,0.09018204654739587
23,256,28,13,0.08771199029140218
23,256,28,14,0.04334415093089969
23,256,28,15,0.018367229270398387
23,256,28,16,0.0
23,256,28,17,0.0
23,256,28,18,0.0
23,256,28,19,0.0
23,256,28,20,0.0
23,256,28,21,0.0
23,256,28,22,0.0
23,256,28,23,0.0
23,256,29,1,0.2128711960458434
23,256,29,2,0.3455711648384491
23,256,29,3,0.2019521764386743
23,256,29,4,0.0
23,256,29,5,0.0
23,256,29,6,0.0
23,256,29,7,0.0
23,256,29,8,0.0
23,256,29,9,0.0
23,256,29,10,0.0
23,256,29,11,0.0
23,256,29,12,0.0901820236680258
23,256,29,13,0.08771184535084511
23,256,29,14,0.04334426576086301
23,256,29,15,0.018367327897299116
23,256,29,16,0.0
23,256,29,17,0.0
23,256,29,18,0.0
23,256,29,19,0.0
23,256,29,20,0.0
23,256,29,21,0.0
23,256,29,22,0.0
23,256,29,23,0.0
23,256,30,1,0.21287121949046556
23,256,30,2,0.34557114829126245
23,256,30,3,0.2019521694325217
23,256,30,4,0.0
23,256,30,5,0.0
23,256,30,6,0.0
23,256,30,7,0.0
23,256,30,8,0.0
23,256,30,9,0.0
23,256,30,10,0.0
23,256,30,11,0.0
23,256,30,12,0.09018210515688549
23,256,30,13,0.08771193904977953
23,256,30,14,0.043344141648223956
23,256,30,15,0.01836727693086129
23,256,30,16,0.0
23,256,30,17,0.0
23,256,30,18,0.0
23,256,30,19,0.0
23,256,30,20,0.0
23,256,30,21,0.0
23,256,30,22,0.0
23,256,30,23,0.0
23,256,31,1,0.21287121237227824
23,256,31,2,0.3455711134685439
23,256,31,3,0.20195221806157077
23,256,31,4,0.0
23,256,31,5,0.0
23,256,31,6,0.0
23,256,31,7,0.0
23,256,31,8,0.0
23,256,31,9,0.0
23,256,31,10,0.0
23,256,31,11,0.0
23,256,31,12,0.09018215758404516
23,256,31,13,0.08771190711987288
23,256,31,14,0.04334410485893698
23,256,31,15,0.018367286534751958
23,256,31,16,0.0
23,256,31,17,0.0
23,256,31,18,0.0
23,256,31,19,0.0
23,256,31,20,0.0
23,256,31,21,0.0
23,256,31,22,0.0
23,256,31,23,0.0
23,256,32,1,0.21287120456994346
23,256,32,2,0.3455710407695773
23,256,32,3,0.2019522919714963
23,256,32,4,0.0
23,256,32,5,0.0
23,256,32,6,0.0
23,256,32,7,0.0
23,256,32,8,0.0
23,256,32,9,0.0
23,256,32,10,0.0
23,256,32,11,0.0
23,256,32,12,0.09018204205594951
23,256,32,13,0.08771189013881243
23,256,32,14,0.043344169331397384
23,256,32,15,0.018367361162823625
23,256,32,16,0.0
23,256,32,17,0.0
23,256,32,18,0.0
23,256,32,19,0.0
23,256,32,20,0.0
23,256,32,21,0.0
23,256,32,22,0.0
23,256,32,23,0.0
23,256,33,1,0.212871216947222
23,256,33,2,0.34557111870062857
23,256,33,3,0.2019522890064596
23,256,33,4,0.0
23,256,33,5,0.0
23,256,33,6,0.0
23,256,33,7,0.0
23,256,33,8,0.0
23,256,33,9,0.0
23,256,33,10,0.0
23,256,33,11,0.0
23,256,33,12,0.09018212923377321
23,256,33,13,0.08771184330850086
23,256,33,14,0.043344146875048804
23,256,33,15,0.018367255928367018
23,256,33,16,0.0
23,256,33,17,0.0
23,256,33,18,0.0
23,256,33,19,0.0
23,256,33,20,0.0
23,256,33,21,0.0
23,256,33,22,0.0
23,256,33,23,0.0
23,256,34,1,0.21287122914364826
23,256,34,2,0.34557109732990243
23,256,34,3,0.2019522474918386
23,256,34,4,0.0
23,256,34,5,0.0
23,256,34,6,0.0
23,256,34,7,0.0
23,256,34,8,0.0
23,256,34,9,0.0
23,256,34,10,0.0
23,256,34,11,0.0
23,256,34,12,0.09018205739174488
23,256,34,13,0.08771183970841646
23,256,34,14,0.04334418221337574
23,256,34,15,0.018367346721073503
23,256,34,16,0.0
23,256,34,17,0.0
23,256,34,18,0.0
23,256,34,19,0.0
23,256,34,20,0.0
23,256,34,21,0.0
23,256,34,22,0.0
23,256,34,23,0.0
23,256,35,1,0.21287118674811553
23,256,35,2,0.3455711644143671
23,256,35,3,0.2019522531252227
23,256,35,4,0.0
23,256,35,5,0.0
23,256,35,6,0.0
23,256,35,7,0.0
23,256,35,8,0.0
23,256,35,9,0.0
23,256,35,10,0.0
23,256,35,11,0.0
23,256,35,12,0.09018187239266658
23,256,35,13,0.08771210225168061
23,256,35,14,0.04334432103794881
23,256,35,15,0.01836710002999865
23,256,35,16,0.0
23,256,35,17,0.0
23,256,35,18,0.0
23,256,35,19,0.0
23,256,35,20,0.0
23,256,35,21,0.0
23,256,35,22,0.0
23,256,35,23,0.0
23,256,36,1,0.21287122079055507
23,256,36,2,0.3455711193787506
23,256,36,3,0.20195219576257908
23,256,36,4,0.0
23,256,36,5,0.0
23,256,36,6,0.0
23,256,36,7,0.0
23,256,36,8,0.0
23,256,36,9,0.0
23,256,36,10,0.0
23,256,36,11,0.0
23,256,36,12,0.09018173878760932
23,256,36,13,0.0877122934767738
23,256,36,14,0.043344453029806565
23,256,36,15,0.018366978773925444
23,256,36,16,0.0
23,256,36,17,0.0
23,256,36,18,0.0
23,256,36,19,0.0
23,256,36,20,0.0
23,256,36,21,0.0
23,256,36,22,0.0
23,256,36,23,0.0
23,256,37,1,0.21287120743303725
23,256,37,2,0.34557118419356886
23,256,37,3,0.20195216573116181
23,256,37,4,0.0
23,256,37,5,0.0
23,256,37,6,0.0
23,256,37,7,0.0
23,256,37,8,0.0
23,256,37,9,0.0
23,256,37,10,0.0
23,256,37,11,0.0
23,256,37,12,0.09018166586902424
23,256,37,13,0.08771244181964521
23,256,37,14,0.04334452712011074
23,256,37,15,0.018366807833452074
23,256,37,16,0.0
23,256,37,17,0.0
23,256,37,18,0.0
23,256,37,19,0.0
23,256,37,20,0.0
23,256,37,21,0.0
23,256,37,22,0.0
23,256,37,23,0.0
23,256,38,1,0.21287118387217482
23,256,38,2,0.34557115132596056
23,256,38,3,0.20195218829351275
23,256,38,4,0.0
23,256,38,5,0.0
23,256,38,6,0.0
23,256,38,7,0.0
23,256,38,8,0.0
23,256,38,9,0.0
23,256,38,10,0.0
23,256,38,11,0.0
23,256,38,12,0.09018208498959135
23,256,38,13,0.08771211933585081
23,256,38,14,0.04334410596169939
23,256,38,15,0.018367166221210294
23,256,38,16,0.0
23,256,38,17,0.0
23,256,38,18,0.0
23,256,38,19,0.0
23,256,38,20,0.0
23,256,38,21,0.0
23,256,38,22,0.0
23,256,38,23,0.0
23,256,39,1,0.21287121310516646
23,256,39,2,0.345571169064086
23,256,39,3,0.20195219515811888
23,256,39,4,0.0
23,256,39,5,0.0
23,256,39,6,0.0
23,256,39,7,0.0
23,256,39,8,0.0
23,256,39,9,0.0
23,256,39,10,0.0
23,256,39,11,0.0
23,256,39,12,0.09018296106100605
23,256,39,13,0.08771126410584605
23,256,39,14,0.043343296905049185
23,256,39,15,0.0183679006007273
23,256,39,16,0.0
23,256,39,17,0.0
23,256,39,18,0.0
23,256,39,19,0.0
23,256,39,20,0.0
23,256,39,21,0.0
23,256,39,22,0.0
23,256,39,23,0.0
23,256,40,1,0.21287122936381275
23,256,40,2,0.34557112340913354
23,256,40,3,0.20195225791115393
23,256,40,4,0.0
23,256,40,5,0.0
23,256,40,6,0.0
23,256,40,7,0.0
23,256,40,8,0.0
23,256,40,9,0.0
23,256,40,10,0.0
23,256,40,11,0.0
23,256,40,12,0.09018185992218168
23,256,40,13,0.08771184761798545
23,256,40,14,0.0433443563359407
23,256,40,15,0.018367325439791745
23,256,40,16,0.0
23,256,40,17,0.0
23,256,40,18,0.0
23,256,40,19,0.0
23,256,40,20,0.0
23,256,40,21,0.0
23,256,40,22,0.0
23,256,40,23,0.0
23,256,41,1,0.21287120097854004
23,256,41,2,0.34557116652244757
23,256,41,3,0.2019521761905368
23,256,41,4,0.0
23,256,41,5,0.0
23,256,41,6,0.0
23,256,41,7,0.0
23,256,41,8,0.0
23,256,41,9,0.0
23,256,41,10,0.0
23,256,41,11,0.0
23,256,41,12,0.0901821553631183
23,256,41,13,0.08771202571926487
23,256,41,14,0.0433440983563326
23,256,41,15,0.018367176869759985
23,256,41,16,0.0
23,256,41,17,0.0
23,256,41,18,0.0
23,256,41,19,0.0
23,256,41,20,0.0
23,256,41,21,0.0
23,256,41,22,0.0
23,256,41,23,0.0
23,256,42,1,0.21287123650264309
23,256,42,2,0.34557109179460305
23,256,42,3,0.20195221388985823
23,256,42,4,0.0
23,256,42,5,0.0
23,256,42,6,0.0
23,256,42,7,0.0
23,256,42,8,0.0
23,256,42,9,0.0
23,256,42,10,0.0
23,256,42,11,0.0
23,256,42,12,0.09018136066530189
23,256,42,13,0.08771248688300824
23,256,42,14,0.04334480102511098
23,256,42,15,0.018366809239474348
23,256,42,16,0.0
23,256,42,17,0.0
23,256,42,18,0.0
23,256,42,19,0.0
23,256,42,20,0.0
23,256,42,21,0.0
23,256,42,22,0.0
23,256,42,23,0.0
23,256,43,1,0.21287120482310745
23,256,43,2,0.34557113239731224
23,256,43,3,0.201952269424637
23,256,43,4,0.0
23,256,43,5,0.0
23,256,43,6,0.0
23,256,43,7,0.0
23,256,43,8,0.0
23,256,43,9,0.0
23,256,43,10,0.0
23,256,43,11,0.0
23,256,43,12,0.09018161435142455
23,256,43,13,0.08771235441077864
23,256,43,14,0.04334453552710867
23,256,43,15,0.018366889065631446
23,256,43,16,0.0
23,256,43,17,0.0
23,256,43,18,0.0
23,256,43,19,0.0
23,256,43,20,0.0
23,256,43,21,0.0
23,256,43,22,0.0
23,256,43,23,0.0
23,256,44,1,0.21287120446994462
23,256,44,2,0.3455711090031896
23,256,44,3,0.20195222672814878
23,256,44,4,0.0
23,256,44,5,0.0
23,256,44,6,0.0
23,256,44,7,0.0
23,256,44,8,0.0
23,256,44,9,0.0
23,256,44,10,0.0
23,256,44,11,0.0
23,256,44,12,0.09018180821364918
23,256,44,13,0.08771218808760915
23,256,44,14,0.043344439018338524
23,256,44,15,0.01836702447912033
23,256,44,16,0.0
23,256,44,17,0.0
23,256,44,18,0.0
23,256,44,19,0.0
23,256,44,20,0.0
23,256,44,21,0.0
23,256,44,22,0.0
23,256,44,23,0.0
23,256,45,1,0.21287121750217833
23,256,45,2,0.34557112832310716
23,256,45,3,0.2019522089750844
23,256,45,4,0.0
23,256,45,5,0.0
23,256,45,6,0.0
23,256,45,7,0.0
23,256,45,8,0.0
23,256,45,9,0.0
23,256,45,10,0.0
23,256,45,11,0.0
23,256,45,12,0.09018243022182705
23,256,45,13,0.08771180490638102
23,256,45,14,0.04334396384321205
23,256,45,15,0.01836724622821
23,256,45,16,0.0
23,256,45,17,0.0
23,256,45,18,0.0
23,256,45,19,0.0
23,256,45,20,0.0
23,256,45,21,0.0
23,256,45,22,0.0
23,256,45,23,0.0
23,256,46,1,0.21287123497294827
23,256,46,2,0.345571021917213
23,256,46,3,0.2019523086368382
23,256,46,4,0.0
23,256,46,5,0.0
23,256,46,6,0.0
23,256,46,7,0.0
23,256,46,8,0.0
23,256,46,9,0.0
23,256,46,10,0.0
23,256,46,11,0.0
23,256,46,12,0.09018189363444616
23,256,46,13,0.08771235036967533
23,256,46,14,0.043344118142255375
23,256,46,15,0.01836707232662378
23,256,46,16,0.0
23,256,46,17,0.0
23,256,46,18,0.0
23,256,46,19,0.0
23,256,46,20,0.0
23,256,46,21,0.0
23,256,46,22,0.0
23,256,46,23,0.0
23,256,47,1,0.21287122221625068
23,256,47,2,0.34557113396805905
23,256,47,3,0.20195220971548905
23,256,47,4,0.0
23,256,47,5,0.0
23,256,47,6,0.0
23,256,47,7,0.0
23,256,47,8,0.0
23,256,47,9,0.0
23,256,47,10,0.0
23,256,47,11,0.0
23,256,47,12,0.09018193306250671
23,256,47,13,0.08771187633339188
23,256,47,14,0.043344339669074555
23,256,47,15,0.018367285035228016
23,256,47,16,0.0
23,256,47,17,0.0
23,256,47,18,0.0
23,256,47,19,0.0
23,256,47,20,0.0
23,256,47,21,0.0
23,256,47,22,0.0
23,256,47,23,0.0
23,256,48,1,0.21287122155202293
23,256,48,2,0.3455711657263622
23,256,48,3,0.20195227722399986
23,256,48,4,0.0
23,256,48,5,0.0
23,256,48,6,0.0
23,256,48,7,0.0
23,256,48,8,0.0
23,256,48,9,0.0
23,256,48,10,0.0
23,256,48,11,0.0
23,256,48,12,0.09018247810206775
23,256,48,13,0.08771149603243052
23,256,48,14,0.04334367011118739
23,256,48,15,0.018367691251929445
23,256,48,16,0.0
23,256,48,17,0.0
23,256,48,18,0.0
23,256,48,19,0.0
23,256,48,20,0.0
23,256,48,21,0.0
23,256,48,22,0.0
23,256,48,23,0.0
23,256,49,1,0.21287120423367875
23,256,49,2,0.3455711668306646
23,256,49,3,0.20195226368508012
23,256,49,4,0.0
23,256,49,5,0.0
23,256,49,6,0.0
23,256,49,7,0.0
23,256,49,8,0.0
23,256,49,9,0.0
23,256,49,10,0.0
23,256,49,11,0.0
23,256,49,12,0.09018195034647135
23,256,49,13,0.087712074847426
23,256,49,14,0.043344295033983134
23,256,49,15,0.018367045022695986
23,256,49,16,0.0
23,256,49,17,0.0
23,256,49,18,0.0
23,256,49,19,0.0
23,256,49,20,0.0
23,256,49,21,0.0
23,256,49,22,0.0
23,256,49,23,0.0
23,512,0,1,0.14054399000999893
23,512,0,2,0.3205742692541088
23,512,0,3,0.2484981879460475
23,512,0,4,0.0
23,512,0,5,0.0
23,512,0,6,0.0
23,512,0,7,0.0
23,512,0,8,0.0
23,512,0,9,0.0
23,512,0,10,0.0
23,512,0,11,0.0
23,512,0,12,0.15534017457859897
23,512,0,13,0.13158288831336631
23,512,0,14,0.0
23,512,0,15,0.0
23,512,0,16,0.0
23,512,0,17,0.0
23,512,0,18,0.0
23,512,0,19,0.0
23,512,0,20,0.002296892265231595
23,512,0,21,3.1843388631830956E-4
23,512,0,22,8.077996237343739E-4
23,512,0,23,3.736412259520876E-5
23,512,1,1,0.14054403283304925
23,512,1,2,0.3205742255590898
23,512,1,3,0.24849821810250136
23,512,1,4,0.0
23,512,1,5,0.0
23,512,1,6,0.0
23,512,1,7,0.0
23,512,1,8,0.0
23,512,1,9,0.0
23,512,1,10,0.0
23,512,1,11,0.0
23,512,1,12,0.1553401625293532
23,512,1,13,0.13158285764888009
23,512,1,14,0.0
23,512,1,15,0.0
23,512,1,16,0.0
23,512,1,17,0.0
23,512,1,18,0.0
23,512,1,19,0.0
23,512,1,20,0.002296829298333667
23,512,1,21,3.185229505537321E-4
23,512,1,22,8.078235643322924E-4
23,512,1,23,3.7327513906456164E-5
23,1024,0,1,0.08270753727173896
23,1024,0,2,0.3197046815419937
23,1024,0,3,0.26053835963662486
23,1024,0,4,0.0
23,1024,0,5,0.0
23,1024,0,6,0.0
23,1024,0,7,0.0
23,1024,0,8,0.0
23,1024,0,9,0.0
23,1024,0,10,0.034411686335585445
23,1024,0,11,0.03977650014062128
23,1024,0,12,0.1367745559610371
23,1024,0,13,0.11658384264731789
23,1024,0,14,0.0
23,1024,0,15,0.0
23,1024,0,16,0.0
23,1024,0,17,0.0
23,1024,0,18,0.005254437241655743
23,1024,0,19,0.0012011033824888908
23,1024,0,20,0.002604892155317606
23,1024,0,21,4.4240368561826156E-4
23,1024,0,22,0.0
23,1024,0,23,0.0
23,1024,1,1,0.08270752792644956
23,1024,1,2,0.31970475528990394
23,1024,1,3,0.2605382050708851
23,1024,1,4,0.0
23,1024,1,5,0.0
23,1024,1,6,0.0
23,1024,1,7,0.0
23,1024,1,8,0.0
23,1024,1,9,0.0
23,1024,1,10,0.034405310753558335
23,1024,1,11,0.039782211972254906
23,1024,1,12,0.13678258047474642
23,1024,1,13,0.11657680830550296
23,1024,1,14,0.0
23,1024,1,15,0.0
23,1024,1,16,0.0
23,1024,1,17,0.0
23,1024,1,18,0.00525071379957706
23,1024,1,19,0.0012043686947731643
23,1024,1,20,0.002606651937196005
23,1024,1,21,4.408657751524058E-4
23,1024,1,22,0.0
23,1024,1,23,0.0
23,1024,2,1,0.08270755161745914
23,1024,2,2,0.3197046206118313
23,1024,2,3,0.2605383326503657
23,1024,2,4,0.0
23,1024,2,5,0.0
23,1024,2,6,0.0
23,1024,2,7,0.0
23,1024,2,8,0.0
23,1024,2,9,0.0
23,1024,2,10,0.03441133180685402
23,1024,2,11,0.03977740979962901
23,1024,2,12,0.13677477408046634
23,1024,2,13,0.11658294338190885
23,1024,2,14,0.0
23,1024,2,15,0.0
23,1024,2,16,0.0
23,1024,2,17,0.0
23,1024,2,18,0.005254624524759656
23,1024,2,19,0.0012013279514596943
23,1024,2,20,0.0026047374914552066
23,1024,2,21,4.423460838110749E-4
23,1024,2,22,0.0
23,1024,2,23,0.0


==> static-results-v2/static-23-summary.csv <==
n,lambda,expectation
23,1,69.94631971210845
23,2,38.352327530775405
23,3,28.022982993799232
23,4,22.990532416807635
23,5,20.042956376945355
23,6,18.044109292178163
23,7,16.597819039182472
23,8,15.502099450331617
23,16,11.136825505835347
23,32,8.320229998171973
23,64,6.507565683092787
23,128,5.304913579946909
23,256,4.455564729630561
23,512,3.8329419587406317
23,1024,3.3415988420088603


==> static-results-v2/static-3-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
3,1,0,3.499999999999999,0.0,0.0
3,1,1,3.499999999999999,0.0,0.0
3,1,2,3.499999999999999,0.0,0.0
3,1,3,3.499999999999999,0.0,0.0
3,1,4,3.499999999999999,0.0,0.0
3,1,5,3.499999999999999,0.0,0.0
3,1,6,3.499999999999999,0.0,0.0
3,1,7,3.5000000000000013,2.220446049250313E-15,6.34413156928661E-16
3,1,8,3.5000000000000018,2.6645352591003757E-15,7.612957883143932E-16
3,1,9,3.5000000000000036,4.440892098500626E-15,1.268826313857322E-15
3,1,10,3.5000000000000044,5.329070518200751E-15,1.5225915766287864E-15
3,1,11,3.5000000000000044,5.329070518200751E-15,1.5225915766287864E-15
3,1,12,3.500000000000006,7.105427357601002E-15,2.0301221021717155E-15
3,1,13,3.500000000000006,7.105427357601002E-15,2.0301221021717155E-15
3,1,14,3.5000000000000067,7.549516567451064E-15,2.1570047335574476E-15
3,1,15,3.500000000000007,7.993605777301127E-15,2.2838873649431797E-15
3,1,16,3.5000000000000093,1.021405182655144E-14,2.9183005218718407E-15
3,1,17,3.5000000000000093,1.021405182655144E-14,2.9183005218718407E-15
3,1,18,3.5000000000000098,1.0658141036401503E-14,3.045183153257573E-15
3,1,19,3.5000000000000098,1.0658141036401503E-14,3.045183153257573E-15
3,1,20,3.5000000000000098,1.0658141036401503E-14,3.045183153257573E-15
3,1,21,3.5000000000000107,1.1546319456101628E-14,3.2989484160290375E-15
3,1,22,3.5000000000000124,1.3322676295501878E-14,3.806478941571966E-15
3,1,23,3.5000000000000133,1.4210854715202004E-14,4.060244204343431E-15
3,1,24,3.500000000000014,1.509903313490213E-14,4.314009467114895E-15
3,1,25,3.500000000000014,1.509903313490213E-14,4.314009467114895E-15
3,1,26,3.5000000000000178,1.865174681370263E-14,5.329070518200753E-15
3,1,27,3.500000000000025,2.5757174171303632E-14,7.359192620372468E-15
3,1,28,3.500000000000025,2.5757174171303632E-14,7.359192620372468E-15
3,1,29,3.50000000000003,3.108624468950438E-14,8.881784197001254E-15
3,1,30,3.5000000000000924,9.325873406851315E-14,2.6645352591003763E-14
3,1,31,3.500000000000248,2.4868995751603507E-13,7.105427357601003E-14
3,1,32,3.5000000000010014,1.0023093466315913E-12,2.863740990375976E-13
3,1,33,4.12796511542245,0.6279651154224508,0.17941860440641455
3,1,34,4.314010397801302,0.8140103978013027,0.23257439937180083
3,1,35,5.220556455342868,1.7205564553428685,0.49158755866939113
3,1,36,5.321379116233058,1.821379116233059,0.5203940332094456
3,1,37,5.375,1.8750000000000009,0.5357142857142861
3,1,38,5.505093024415735,2.0050930244157357,0.5728837212616389
3,1,39,5.661919164947419,2.1619191649474203,0.6176911899849774
3,1,40,6.159180264647032,2.6591802646470333,0.7597657898991526
3,1,41,6.242573364375923,2.7425733643759242,0.7835923898216929
3,1,42,6.328893448952149,2.82889344895215,0.8082552711291859
3,1,43,6.334453730625141,2.8344537306251416,0.8098439230357549
3,1,44,6.630965573711851,3.130965573711852,0.8945615924891008
3,1,45,6.646090042261683,3.146090042261684,0.8988828692176242
3,1,46,7.861942512796084,4.361942512796085,1.2462692893703102
3,1,47,7.977810935508064,4.477810935508065,1.2793745530023044
3,1,48,10.224216716330094,6.724216716330095,1.9212047760943134
3,1,49,25.564519481471756,22.064519481471756,6.304148423277646
3,2,0,2.2624999999999997,0.0,0.0
3,2,1,2.2624999999999997,0.0,0.0
3,2,2,2.2624999999999997,0.0,0.0
3,2,3,2.2624999999999997,0.0,0.0
3,2,4,2.2624999999999997,0.0,0.0
3,2,5,2.2625000000000015,1.7763568394002505E-15,7.851300947625417E-16
3,2,6,2.2625000000000037,3.9968028886505635E-15,1.766542713215719E-15
3,2,7,2.2625000000000046,4.884981308350689E-15,2.15910776059699E-15
3,2,8,2.2625000000000055,5.773159728050814E-15,2.5516728079782605E-15
3,2,9,2.2625000000000064,6.661338147750939E-15,2.9442378553595315E-15
3,2,10,2.2625000000000064,6.661338147750939E-15,2.9442378553595315E-15
3,2,11,2.262500000000007,7.105427357601002E-15,3.140520379050167E-15
3,2,12,2.2625000000000073,7.549516567451064E-15,3.3368029027408025E-15
3,2,13,2.2625000000000086,8.881784197001252E-15,3.9256504738127084E-15
3,2,14,2.2625000000000095,9.769962616701378E-15,4.31821552119398E-15
3,2,15,2.2625000000000095,9.769962616701378E-15,4.31821552119398E-15
3,2,16,2.2625000000000104,1.0658141036401503E-14,4.7107805685752504E-15
3,2,17,2.262500000000012,1.2434497875801753E-14,5.4959106633377924E-15
3,2,18,2.2625000000000126,1.2878587085651816E-14,5.692193187028427E-15
3,2,19,2.2625000000000153,1.554312234475219E-14,6.86988832917224E-15
3,2,20,2.2625000000000157,1.5987211554602254E-14,7.066170852862876E-15
3,2,21,2.262500000000017,1.7319479184152442E-14,7.655018423934781E-15
3,2,22,2.2625000000000175,1.7763568394002505E-14,7.851300947625417E-15
3,2,23,2.262500000000018,1.8207657603852567E-14,8.047583471316053E-15
3,2,24,2.2625000000000197,1.9984014443252818E-14,8.832713566078594E-15
3,2,25,2.2625000000000197,1.9984014443252818E-14,8.832713566078594E-15
3,2,26,2.2625000000000224,2.2648549702353193E-14,1.0010408708222406E-14
3,2,27,2.2625000000000224,2.2648549702353193E-14,1.0010408708222406E-14
3,2,28,2.2625000000000237,2.398081733190338E-14,1.0599256279294313E-14
3,2,29,2.2625000000000264,2.6645352591003757E-14,1.1776951421438126E-14
3,2,30,2.262500000000027,2.708944180085382E-14,1.1973233945128762E-14
3,2,31,2.2625000000000286,2.886579864025407E-14,1.2758364039891303E-14
3,2,32,2.2625000000000317,3.197442310920451E-14,1.4132341705725751E-14
3,2,33,2.262500000000037,3.730349362740526E-14,1.6487731990013377E-14
3,2,34,2.262500000000038,3.8191672047105385E-14,1.6880297037394648E-14
3,2,35,2.262500000000041,4.1300296516055823E-14,1.8254274703229096E-14
3,2,36,2.2625000000000712,7.149836278586008E-14,3.160148631419231E-14
3,2,37,2.5780144947880124,0.31551449478801263,0.1394539203482929
3,2,38,2.683363413648577,0.4208634136485774,0.18601697840821102
3,2,39,3.1939650518787515,0.9314650518787517,0.4116972604988958
3,2,40,3.5370003491748245,1.2745003491748248,0.5633150714584861
3,2,41,4.064102137464843,1.8016021374648434,0.7962882375535221
3,2,42,4.136597271905365,1.8740972719053652,0.8283302859250234
3,2,43,5.421128576532719,3.158628576532719,1.3960789288542406
3,2,44,5.462411787100022,3.199911787100022,1.414325651756916
3,2,45,5.666951552608389,3.4044515526083896,1.5047299680037083
3,2,46,6.880078516323534,4.617578516323535,2.0409186812479714
3,2,47,8.89394838120495,6.631448381204951,2.9310269088198684
3,2,48,12.552826464549984,10.290326464549985,4.548210592066292
3,2,49,12.989686053364094,10.727186053364095,4.741297703144352
3,3,0,1.87480818331165,0.0,0.0
3,3,1,1.8748081833116501,2.220446049250313E-16,1.1843590555104846E-16
3,3,2,1.8748081833116501,2.220446049250313E-16,1.1843590555104846E-16
3,3,3,1.8748081833116506,6.661338147750939E-16,3.5530771665314536E-16
3,3,4,1.874808183311651,1.1102230246251565E-15,5.921795277552423E-16
3,3,5,1.8748081833116514,1.5543122344752192E-15,8.290513388573392E-16
3,3,6,1.8748081833116514,1.5543122344752192E-15,8.290513388573392E-16
3,3,7,1.8748081833116519,1.9984014443252818E-15,1.0659231499594362E-15
3,3,8,1.8748081833116519,1.9984014443252818E-15,1.0659231499594362E-15
3,3,9,1.8748081833116519,1.9984014443252818E-15,1.0659231499594362E-15
3,3,10,1.874808183311652,2.220446049250313E-15,1.1843590555104847E-15
3,3,11,1.8748081833116523,2.4424906541753444E-15,1.302794961061533E-15
3,3,12,1.8748081833116528,2.886579864025407E-15,1.53966677216363E-15
3,3,13,1.8748081833116528,2.886579864025407E-15,1.53966677216363E-15
3,3,14,1.8748081833116532,3.3306690738754696E-15,1.776538583265727E-15
3,3,15,1.8748081833116532,3.3306690738754696E-15,1.776538583265727E-15
3,3,16,1.8748081833116537,3.774758283725532E-15,2.013410394367824E-15
3,3,17,1.8748081833116537,3.774758283725532E-15,2.013410394367824E-15
3,3,18,1.8748081833116539,3.9968028886505635E-15,2.1318462999188724E-15
3,3,19,1.874808183311654,4.218847493575595E-15,2.250282205469921E-15
3,3,20,1.874808183311655,5.10702591327572E-15,2.7240258276741144E-15
3,3,21,1.8748081833116554,5.551115123125783E-15,2.9608976387762114E-15
3,3,22,1.8748081833116554,5.551115123125783E-15,2.9608976387762114E-15
3,3,23,1.8748081833116557,5.773159728050814E-15,3.07933354432726E-15
3,3,24,1.8748081833116557,5.773159728050814E-15,3.07933354432726E-15
3,3,25,1.874808183311663,1.3100631690576847E-14,6.987718427511859E-15
3,3,26,1.8748081833116648,1.4876988529977098E-14,7.935205671920247E-15
3,3,27,1.8748081833116652,1.532107773982716E-14,8.172077483022344E-15
3,3,28,1.8748081833116719,2.19824158875781E-14,1.1725154649553797E-14
3,3,29,1.8748081833116785,2.864375403532904E-14,1.527823181608525E-14
3,3,30,1.8748081833117092,5.928590951498336E-14,3.1622386782129935E-14
3,3,31,1.8876518218623484,0.012843638550698477,0.0068506413962902335
3,3,32,1.8876518218623484,0.012843638550698477,0.0068506413962902335
3,3,33,1.8876518218623484,0.012843638550698477,0.0068506413962902335
3,3,34,1.889552685766576,0.0147445024549262,0.007864539202555431
3,3,35,1.9301235066533615,0.05531532334171163,0.029504524160974686
3,3,36,1.942412887047523,0.06760470373587313,0.036059530963032486
3,3,37,1.991135789383712,0.11632760607206216,0.06204773752725027
3,3,38,2.0342825012182044,0.15947431790655453,0.08506167154917153
3,3,39,2.264570723011152,0.3897625396995019,0.2078946225906843
3,3,40,2.2877862870674237,0.4129781037557738,0.22027752355245847
3,3,41,2.31814202851926,0.4433338452076103,0.23646890874164422
3,3,42,2.322531891083029,0.44772370777137893,0.23881040831629105
3,3,43,2.395315119207453,0.520506935895803,0.27763210152858553
3,3,44,2.5698347242049997,0.6950265408933498,0.3707187471657282
3,3,45,2.7690092165898603,0.8942010332782104,0.47695601141376454
3,3,46,2.7766055743903433,0.9017973910786934,0.4810078167494255
3,3,47,2.8164694311533314,0.9416612478416815,0.5022707155984015
3,3,48,3.2624409120982722,1.3876327287866224,0.7401465073272276
3,3,49,3.5857027569121467,1.7108945736004968,0.9125704639172115
3,4,0,1.6433244307171198,0.0,0.0
3,4,1,1.6433244307171198,0.0,0.0
3,4,2,1.6433244307171198,0.0,0.0
3,4,3,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,4,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,5,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,6,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,7,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,8,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,9,1.64332443071712,2.220446049250313E-16,1.351191528432001E-16
3,4,10,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,11,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,12,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,13,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,14,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,15,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,16,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,17,1.6433244307171202,4.440892098500626E-16,2.702383056864002E-16
3,4,18,1.6433244307171204,6.661338147750939E-16,4.053574585296003E-16
3,4,19,1.6433244307171204,6.661338147750939E-16,4.053574585296003E-16
3,4,20,1.6433244307171204,6.661338147750939E-16,4.053574585296003E-16
3,4,21,1.6433244307171206,8.881784197001252E-16,5.404766113728004E-16
3,4,22,1.6433244307171206,8.881784197001252E-16,5.404766113728004E-16
3,4,23,1.6433244307171206,8.881784197001252E-16,5.404766113728004E-16
3,4,24,1.6433244307171206,8.881784197001252E-16,5.404766113728004E-16
3,4,25,1.6433244307171209,1.1102230246251565E-15,6.755957642160005E-16
3,4,26,1.6433244307171209,1.1102230246251565E-15,6.755957642160005E-16
3,4,27,1.643324430717121,1.3322676295501878E-15,8.107149170592006E-16
3,4,28,1.643324430717121,1.3322676295501878E-15,8.107149170592006E-16
3,4,29,1.6433244307171222,2.4424906541753444E-15,1.4863106812752011E-15
3,4,30,1.6433244307171266,6.8833827526759706E-15,4.188693738139203E-15
3,4,31,1.643324430717127,7.327471962526033E-15,4.4589320438256035E-15
3,4,32,1.6538526741083703,0.01052824339125058,0.006406673688077666
3,4,33,1.6634896541141126,0.020165223396992893,0.01227099349347172
3,4,34,1.6688039066039113,0.02547947588679156,0.015504836057036366
3,4,35,1.6836756710506011,0.040351240333481364,0.024554640324961727
3,4,36,1.7216346153846154,0.07831018466749562,0.047653514548750636
3,4,37,1.7274047296286856,0.08408029891156588,0.051164759276946074
3,4,38,1.8040110610189024,0.16068663030178265,0.09778144065664603
3,4,39,1.815014903129657,0.1716904724125372,0.10447752689809055
3,4,40,1.9364362142504896,0.29311178353336986,0.1783651347564161
3,4,41,1.9386778349918838,0.2953534042747641,0.17972921156285415
3,4,42,1.9717817295686146,0.3284572988514949,0.1998736784483643
3,4,43,1.9978475695433406,0.3545231388262209,0.21573533028503253
3,4,44,2.001982072753995,0.35865764203687545,0.21825126878954945
3,4,45,2.0361127365308436,0.3927883058137238,0.23902054790381072
3,4,46,2.0502791243559986,0.4069546936388788,0.24764111457972451
3,4,47,2.0797641609832147,0.43643973026609495,0.2655834247383761
3,4,48,2.1079386496176657,0.464614218900546,0.28272823686908616
3,4,49,2.741379166441958,1.098054735724838,0.6681910858257398
3,5,0,1.4841978547332035,0.0,0.0
3,5,1,1.4841978547332035,0.0,0.0
3,5,2,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,3,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,4,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,5,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,6,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,7,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,8,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,9,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,10,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,11,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,12,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,13,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,14,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,15,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,16,1.4841978547332038,2.220446049250313E-16,1.4960579832191282E-16
3,5,17,1.484197854733204,4.440892098500626E-16,2.9921159664382564E-16
3,5,18,1.484197854733204,4.440892098500626E-16,2.9921159664382564E-16
3,5,19,1.484197854733204,4.440892098500626E-16,2.9921159664382564E-16
3,5,20,1.484197854733204,4.440892098500626E-16,2.9921159664382564E-16
3,5,21,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,22,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,23,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,24,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,25,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,26,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,27,1.4841978547332042,6.661338147750939E-16,4.488173949657384E-16
3,5,28,1.4841978547332044,8.881784197001252E-16,5.984231932876513E-16
3,5,29,1.4841978547332044,8.881784197001252E-16,5.984231932876513E-16
3,5,30,1.484197854733205,1.5543122344752192E-15,1.0472405882533897E-15
3,5,31,1.4841978547332055,1.9984014443252818E-15,1.3464521848972154E-15
3,5,32,1.484197854733206,2.4424906541753444E-15,1.645663781541041E-15
3,5,33,1.4841978547332073,3.774758283725532E-15,2.5432985714725177E-15
3,5,34,1.4911013737254202,0.0069035189922166396,0.004651346833712816
3,5,35,1.5038493105791866,0.019651455845983046,0.013240455632861397
3,5,36,1.5222590136743839,0.03806115894118034,0.025644262198466886
3,5,37,1.540807685713339,0.0566098309801355,0.038141701121318206
3,5,38,1.5429574489139832,0.058759594180779695,0.039590135502077115
3,5,39,1.6050036277653024,0.12080577303209883,0.0813946554678282
3,5,40,1.6306259907557221,0.14642813602251858,0.09865809706943703
3,5,41,1.6343132143861296,0.1501153596529261,0.10114241788869217
3,5,42,1.7470242502009643,0.26282639546776077,0.17708312583096
3,5,43,1.7821988646359768,0.29800100990277323,0.20078253647411537
3,5,44,1.8400248172071159,0.3558269624739123,0.23974361729412086
3,5,45,2.0004252300820458,0.5162273753488422,0.3478157401336753
3,5,46,2.008764946511792,0.5245670917785883,0.3534347459846473
3,5,47,2.074371639848171,0.5901737851149675,0.3976382146307953
3,5,48,2.529190596575555,1.0449927418423515,0.7040791350760962
3,5,49,2.7302709526619995,1.246073097928796,0.8395599642965308
3,6,0,1.3678801835588383,0.0,0.0
3,6,1,1.3678801835588383,0.0,0.0
3,6,2,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,3,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,4,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,5,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,6,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,7,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,8,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,9,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,10,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,11,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,12,1.3678801835588386,2.220446049250313E-16,1.623275251691518E-16
3,6,13,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,14,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,15,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,16,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,17,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,18,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,19,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,20,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,21,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,22,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,23,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,24,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,25,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,26,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,27,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,28,1.3678801835588388,4.440892098500626E-16,3.246550503383036E-16
3,6,29,1.367880183558839,6.661338147750939E-16,4.869825755074554E-16
3,6,30,1.3678801835588397,1.3322676295501878E-15,9.739651510149108E-16
3,6,31,1.3678801835588408,2.4424906541753444E-15,1.7856027768606696E-15
3,6,32,1.3794504431869843,0.011570259628145951,0.008458532967444123
3,6,33,1.3837801148112052,0.015899931252366883,0.01162377483311422
3,6,34,1.3957228591864042,0.027842675627565816,0.02035461582251088
3,6,35,1.4018121222679296,0.03393193870909128,0.024806221419781043
3,6,36,1.4043985596662754,0.03651837610743702,0.02669705764172013
3,6,37,1.4168949368499688,0.049014753291130475,0.03583263642551493
3,6,38,1.4250043684082514,0.05712418484941306,0.04176110271646165
3,6,39,1.4335881860510937,0.06570800249225539,0.04803637283588809
3,6,40,1.4446002092058765,0.07672002564703817,0.05608680246206529
3,6,41,1.4531965613637579,0.08531637780491952,0.062371236041266695
3,6,42,1.4741733658508998,0.10629318229206142,0.07770650059094836
3,6,43,1.5238984264663615,0.1560182429075232,0.11405841299755344
3,6,44,1.5850794196462485,0.2171992360874102,0.15878527863626116
3,6,45,1.6325443311377295,0.2646641475788911,0.1934848905335478
3,6,46,1.7269756583398088,0.3590954747809705,0.2625196849088824
3,6,47,2.0015455707622793,0.633665387203441,0.4632462658789474
3,6,48,3.578887234729421,2.211007051170583,1.6163747949167349
3,6,49,7.118706454806916,5.750826271248078,4.204188598073006
3,7,0,1.2785126051209235,0.0,0.0
3,7,1,1.2785126051209235,0.0,0.0
3,7,2,1.2785126051209235,0.0,0.0
3,7,3,1.2785126051209235,0.0,0.0
3,7,4,1.2785126051209235,0.0,0.0
3,7,5,1.2785126051209235,0.0,0.0
3,7,6,1.2785126051209235,0.0,0.0
3,7,7,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,8,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,9,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,10,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,11,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,12,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,13,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,14,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,15,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,16,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,17,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,18,1.2785126051209237,2.220446049250313E-16,1.7367416170607878E-16
3,7,19,1.278512605120924,4.440892098500626E-16,3.4734832341215757E-16
3,7,20,1.278512605120924,4.440892098500626E-16,3.4734832341215757E-16
3,7,21,1.278512605120924,4.440892098500626E-16,3.4734832341215757E-16
3,7,22,1.278512605120924,4.440892098500626E-16,3.4734832341215757E-16
3,7,23,1.278512605120924,4.440892098500626E-16,3.4734832341215757E-16
3,7,24,1.278512605120924,4.440892098500626E-16,3.4734832341215757E-16
3,7,25,1.2785126051209241,6.661338147750939E-16,5.210224851182363E-16
3,7,26,1.2785126051209241,6.661338147750939E-16,5.210224851182363E-16
3,7,27,1.2785126051209241,6.661338147750939E-16,5.210224851182363E-16
3,7,28,1.2785126051209241,6.661338147750939E-16,5.210224851182363E-16
3,7,29,1.2785126051209241,6.661338147750939E-16,5.210224851182363E-16
3,7,30,1.2785126051209246,1.1102230246251565E-15,8.683708085303939E-16
3,7,31,1.278512605120925,1.5543122344752192E-15,1.2157191319425516E-15
3,7,32,1.2785126051209252,1.7763568394002505E-15,1.3893932936486303E-15
3,7,33,1.287277197901854,0.008764592780930558,0.0068553041603384044
3,7,34,1.2976085330617126,0.01909592794078918,0.014936049800606433
3,7,35,1.2999477201071652,0.021435114986241732,0.016765665743447535
3,7,36,1.3058794373494576,0.027366832228534088,0.02140521111713693
3,7,37,1.3190660263880498,0.040553421267126355,0.031719218961701795
3,7,38,1.4095079636291539,0.1309953585082304,0.10245918419853255
3,7,39,1.488850637695746,0.21033803257482253,0.16451776207159763
3,7,40,1.542672238401573,0.2641596332806495,0.20661480553464306
3,7,41,1.547034232521382,0.2685216274004585,0.2100265780133324
3,7,42,1.5842503624392792,0.30573775731835573,0.23913550487790353
3,7,43,1.5936639326807314,0.3151513275598079,0.24649841252836177
3,7,44,1.6058711465764344,0.3273585414555109,0.25604639339832624
3,7,45,1.885147172341035,0.6066345672201114,0.4744846196981649
3,7,46,2.0579695617325213,0.7794569566115979,0.6096591879419724
3,7,47,2.3324896467723786,1.0539770416514551,0.8243775129239094
3,7,48,2.4875045552973125,1.208991950176389,0.9456238017004462
3,7,49,2.5821847513558325,1.303672146234909,1.0196787587491998
3,8,0,1.2076332628875526,0.0,0.0
3,8,1,1.2076332628875528,2.220446049250313E-16,1.8386757946208273E-16
3,8,2,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,3,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,4,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,5,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,6,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,7,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,8,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,9,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,10,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,11,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,12,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,13,1.207633262887553,4.440892098500626E-16,3.6773515892416547E-16
3,8,14,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,15,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,16,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,17,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,18,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,19,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,20,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,21,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,22,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,23,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,24,1.2076332628875532,6.661338147750939E-16,5.516027383862482E-16
3,8,25,1.2076332628875535,8.881784197001252E-16,7.354703178483309E-16
3,8,26,1.2076332628875535,8.881784197001252E-16,7.354703178483309E-16
3,8,27,1.2076332628875535,8.881784197001252E-16,7.354703178483309E-16
3,8,28,1.2076332628875537,1.1102230246251565E-15,9.193378973104137E-16
3,8,29,1.2076332628875537,1.1102230246251565E-15,9.193378973104137E-16
3,8,30,1.207633262887554,1.3322676295501878E-15,1.1032054767724964E-15
3,8,31,1.207633262887554,1.3322676295501878E-15,1.1032054767724964E-15
3,8,32,1.207633262887554,1.3322676295501878E-15,1.1032054767724964E-15
3,8,33,1.207633262887554,1.3322676295501878E-15,1.1032054767724964E-15
3,8,34,1.2076332628875541,1.5543122344752192E-15,1.287073056234579E-15
3,8,35,1.2143184899123738,0.0066852270248212164,0.005535808949843165
3,8,36,1.216357563503837,0.008724300616284486,0.007224296385662606
3,8,37,1.222273821650114,0.014640558762561318,0.012123348381075982
3,8,38,1.2226865757055747,0.015053312818022135,0.012465135965225404
3,8,39,1.2415881758688816,0.03395491298132902,0.02811690769442701
3,8,40,1.2524223452710281,0.044789082383475565,0.03708831460668871
3,8,41,1.2614371949272374,0.05380393203968481,0.04455320476270676
3,8,42,1.2651662230380196,0.05753296015046705,0.047641086013895405
3,8,43,1.2812794361133277,0.07364617322577516,0.06098388930566633
3,8,44,1.2919602195831486,0.08432695669559598,0.06982828254826563
3,8,45,1.4401207687859798,0.23248750589842726,0.19251499030635352
3,8,46,1.7363879876946566,0.5287547248071041,0.4378437900450068
3,8,47,1.815246691330564,0.6076134284430115,0.5031439983610229
3,8,48,1.9337177622153814,0.7260844993278288,0.6012458596840069
3,8,49,3.3554230334948283,2.1477897706072757,1.7785116033254416
3,16,0,0.9557259216573923,0.0,0.0
3,16,1,0.9557259216573923,0.0,0.0
3,16,2,0.9557259216573923,0.0,0.0
3,16,3,0.9557259216573926,2.220446049250313E-16,2.3233083867806783E-16
3,16,4,0.9557259216573926,2.220446049250313E-16,2.3233083867806783E-16
3,16,5,0.9557259216573927,3.3306690738754696E-16,3.4849625801710175E-16
3,16,6,0.9557259216573928,4.440892098500626E-16,4.646616773561357E-16
3,16,7,0.9557259216573928,4.440892098500626E-16,4.646616773561357E-16
3,16,8,0.9557259216573929,5.551115123125783E-16,5.808270966951695E-16
3,16,9,0.9557259216573929,5.551115123125783E-16,5.808270966951695E-16
3,16,10,0.9557259216573929,5.551115123125783E-16,5.808270966951695E-16
3,16,11,0.9557259216573929,5.551115123125783E-16,5.808270966951695E-16
3,16,12,0.9557259216573929,5.551115123125783E-16,5.808270966951695E-16
3,16,13,0.9557259216573929,5.551115123125783E-16,5.808270966951695E-16
3,16,14,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,15,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,16,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,17,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,18,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,19,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,20,0.955725921657393,6.661338147750939E-16,6.969925160342035E-16
3,16,21,0.9557259216573931,7.771561172376096E-16,8.131579353732374E-16
3,16,22,0.9557259216573931,7.771561172376096E-16,8.131579353732374E-16
3,16,23,0.9557259216573932,8.881784197001252E-16,9.293233547122713E-16
3,16,24,0.9557259216573932,8.881784197001252E-16,9.293233547122713E-16
3,16,25,0.9557259216573933,9.992007221626409E-16,1.0454887740513052E-15
3,16,26,0.9557259216573933,9.992007221626409E-16,1.0454887740513052E-15
3,16,27,0.9557259216573933,9.992007221626409E-16,1.0454887740513052E-15
3,16,28,0.9557259216573938,1.4432899320127035E-15,1.5101504514074409E-15
3,16,29,0.9557259216573938,1.4432899320127035E-15,1.5101504514074409E-15
3,16,30,0.9564970155538739,7.710938964815561E-4,8.068148817647922E-4
3,16,31,0.9565062698544372,7.803481970448667E-4,8.164978885281351E-4
3,16,32,0.9580124589397505,0.0022865372823581698,0.0023924613014502344
3,16,33,0.9601130092863761,0.004387087628983766,0.004590319807770626
3,16,34,0.9718485619829178,0.01612264032552546,0.01686952290418789
3,16,35,0.9734399247406347,0.017714003083242336,0.018534605666573552
3,16,36,0.9786840016291617,0.022958079971769352,0.024021614828607044
3,16,37,0.9800389993949326,0.024313077737540212,0.0254393829722408
3,16,38,0.9801062192492083,0.024380297591815925,0.025509716791542406
3,16,39,0.9868368085396575,0.031110886882265154,0.032552101159204254
3,16,40,0.9965856559280236,0.040859734270631276,0.042752564668093865
3,16,41,1.0095547488152232,0.05382882715783088,0.05632245180133075
3,16,42,1.0095547488152232,0.05382882715783088,0.05632245180133075
3,16,43,1.0272193155691343,0.07149339391174192,0.07480533099673611
3,16,44,1.0342473708550348,0.07852144919764248,0.08215896149543882
3,16,45,1.0761302156773571,0.12040429401996477,0.12598203239184214
3,16,46,1.1225577420204926,0.1668318203631003,0.1745603175372552
3,16,47,1.1356066168884782,0.17988069523108585,0.1882136825578006
3,16,48,1.1715495327738095,0.21582361111641712,0.22582165684293887
3,16,49,1.2979189488828893,0.34219302722549694,0.3580451460729198
3,32,0,0.8813509120137899,0.0,0.0
3,32,1,0.88135091201379,1.1102230246251565E-16,1.2596832992302908E-16
3,32,2,0.8813509120137901,2.220446049250313E-16,2.5193665984605815E-16
3,32,3,0.8813509120137901,2.220446049250313E-16,2.5193665984605815E-16
3,32,4,0.8813509120137902,3.3306690738754696E-16,3.7790498976908723E-16
3,32,5,0.8813509120137902,3.3306690738754696E-16,3.7790498976908723E-16
3,32,6,0.8813509120137902,3.3306690738754696E-16,3.7790498976908723E-16
3,32,7,0.8813509120137902,3.3306690738754696E-16,3.7790498976908723E-16
3,32,8,0.8813509120137903,4.440892098500626E-16,5.038733196921163E-16
3,32,9,0.8813509120137903,4.440892098500626E-16,5.038733196921163E-16
3,32,10,0.8813509120137903,4.440892098500626E-16,5.038733196921163E-16
3,32,11,0.8813509120137905,5.551115123125783E-16,6.298416496151453E-16
3,32,12,0.8813509120137905,5.551115123125783E-16,6.298416496151453E-16
3,32,13,0.8813509120137905,5.551115123125783E-16,6.298416496151453E-16
3,32,14,0.8813509120137906,6.661338147750939E-16,7.558099795381745E-16
3,32,15,0.8813509120137906,6.661338147750939E-16,7.558099795381745E-16
3,32,16,0.8813509120137908,8.881784197001252E-16,1.0077466393842326E-15
3,32,17,0.8813509120137908,8.881784197001252E-16,1.0077466393842326E-15
3,32,18,0.8813509120137908,8.881784197001252E-16,1.0077466393842326E-15
3,32,19,0.8813509120137908,8.881784197001252E-16,1.0077466393842326E-15
3,32,20,0.8813509120137908,8.881784197001252E-16,1.0077466393842326E-15
3,32,21,0.8813509120137908,8.881784197001252E-16,1.0077466393842326E-15
3,32,22,0.8813509120137909,9.992007221626409E-16,1.1337149693072617E-15
3,32,23,0.881350912013791,1.1102230246251565E-15,1.2596832992302907E-15
3,32,24,0.881350912013791,1.1102230246251565E-15,1.2596832992302907E-15
3,32,25,0.881350912013791,1.1102230246251565E-15,1.2596832992302907E-15
3,32,26,0.881350912013791,1.1102230246251565E-15,1.2596832992302907E-15
3,32,27,0.8813509120137911,1.2212453270876722E-15,1.3856516291533198E-15
3,32,28,0.8813509120137912,1.3322676295501878E-15,1.511619959076349E-15
3,32,29,0.8813509120137915,1.5543122344752192E-15,1.763556618922407E-15
3,32,30,0.8813509120137917,1.7763568394002505E-15,2.0154932787684652E-15
3,32,31,0.8813509120137918,1.887379141862766E-15,2.1414616086914943E-15
3,32,32,0.8813509120137919,1.9984014443252818E-15,2.2674299386145235E-15
3,32,33,0.8813509120137923,2.4424906541753444E-15,2.7713032583066396E-15
3,32,34,0.8819758094467572,6.248974329673418E-4,7.090222798312194E-4
3,32,35,0.8824070294429767,0.0010561174291867648,0.0011982939085791067
3,32,36,0.8835338058108775,0.0021828937970875817,0.0024767589927375344
3,32,37,0.8863557716156009,0.0050048596018109626,0.005678623047402775
3,32,38,0.8940773438016176,0.01272643178782773,0.014439687545961952
3,32,39,0.8962430324728694,0.014892120459079505,0.01689692522703885
3,32,40,0.8985662722061085,0.01721536019231862,0.019532923785128234
3,32,41,0.900231492592375,0.018880580578585104,0.021422319216128177
3,32,42,0.9116264196647872,0.03027550765099729,0.03435125242205864
3,32,43,0.9152822395996373,0.03393132758584738,0.03849922559031343
3,32,44,0.9409878969785527,0.059636984964762774,0.06766542605430433
3,32,45,0.9555843607520299,0.07423344873824,0.08422689274652786
3,32,46,0.9572629345285955,0.07591202251480555,0.08613143922589804
3,32,47,1.00269698502201,0.12134607300822009,0.13768190553176787
3,32,48,2.2745682987689384,1.3932173867551485,1.5807748851950467
3,32,49,4.87181797956531,3.9904670675515197,4.52767111618883
3,64,0,0.8750454397641638,0.0,0.0
3,64,1,0.8750454397641638,0.0,0.0
3,64,2,0.8750454397641638,0.0,0.0
3,64,3,0.8750454397641639,1.1102230246251565E-16,1.2687604256578676E-16
3,64,4,0.8750454397641639,1.1102230246251565E-16,1.2687604256578676E-16
3,64,5,0.875045439764164,2.220446049250313E-16,2.537520851315735E-16
3,64,6,0.8750454397641642,3.3306690738754696E-16,3.806281276973603E-16
3,64,7,0.8750454397641643,4.440892098500626E-16,5.07504170263147E-16
3,64,8,0.8750454397641643,4.440892098500626E-16,5.07504170263147E-16
3,64,9,0.8750454397641644,5.551115123125783E-16,6.343802128289338E-16
3,64,10,0.8750454397641644,5.551115123125783E-16,6.343802128289338E-16
3,64,11,0.8750454397641644,5.551115123125783E-16,6.343802128289338E-16
3,64,12,0.8750454397641644,5.551115123125783E-16,6.343802128289338E-16
3,64,13,0.8750454397641645,6.661338147750939E-16,7.612562553947206E-16
3,64,14,0.8750454397641645,6.661338147750939E-16,7.612562553947206E-16
3,64,15,0.8750454397641647,8.881784197001252E-16,1.015008340526294E-15
3,64,16,0.8750454397641648,9.992007221626409E-16,1.1418843830920809E-15
3,64,17,0.8750454397641652,1.3322676295501878E-15,1.5225125107894412E-15
3,64,18,0.8750454397641655,1.6653345369377348E-15,1.9031406384868018E-15
3,64,19,0.8750454397641655,1.6653345369377348E-15,1.9031406384868018E-15
3,64,20,0.8750454397641655,1.6653345369377348E-15,1.9031406384868018E-15
3,64,21,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,22,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,23,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,24,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,25,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,26,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,27,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,28,0.8750454397641656,1.7763568394002505E-15,2.030016681052588E-15
3,64,29,0.8750454397641657,1.887379141862766E-15,2.156892723618375E-15
3,64,30,0.8750454397641659,2.1094237467877974E-15,2.4106448087499485E-15
3,64,31,0.8750454397641667,2.886579864025407E-15,3.298777106710456E-15
3,64,32,0.8750570175127276,1.1577748563751378E-5,1.3231025541795557E-5
3,64,33,0.8751458407127902,1.0040094862640014E-4,1.1473798281088066E-4
3,64,34,0.8751493012780667,1.0386151390284759E-4,1.1869270918186789E-4
3,64,35,0.8751672886059649,1.2184884180110878E-4,1.3924858786070428E-4
3,64,36,0.8751916823763024,1.462426121385807E-4,1.671257348395473E-4
3,64,37,0.8752415784264586,1.9613866229473143E-4,2.2414683098924938E-4
3,64,38,0.8753187953279771,2.73355563813249E-4,3.123901358618838E-4
3,64,39,0.8753995131766814,3.5407341251758595E-4,4.046343154625357E-4
3,64,40,0.8756137774441017,5.683376799379136E-4,6.49495048041263E-4
3,64,41,0.8764698796624387,0.0014244398982748985,0.0016278467763443274
3,64,42,0.8766756577963333,0.0016302180321694504,0.0018630095742328712
3,64,43,0.8773891767400739,0.00234373697591006,0.0026784174505745987
3,64,44,0.880713935936702,0.005668496172538173,0.006477944932855038
3,64,45,0.890251268876403,0.015205829112239222,0.017377187996474093
3,64,46,0.9344911307670651,0.05944569100290131,0.06793440466237124
3,64,47,0.9532997744555143,0.07825433469135046,0.08942888121608979
3,64,48,0.97189806583666,0.09685262607249623,0.11068296761662946
3,64,49,1.4945085069953143,0.6194630672311505,0.707921027961821
3,128,0,0.8750000023594912,0.0,0.0
3,128,1,0.8750000023594912,0.0,0.0
3,128,2,0.8750000023594913,1.1102230246251565E-16,1.2688263104358537E-16
3,128,3,0.8750000023594913,1.1102230246251565E-16,1.2688263104358537E-16
3,128,4,0.8750000023594913,1.1102230246251565E-16,1.2688263104358537E-16
3,128,5,0.8750000023594913,1.1102230246251565E-16,1.2688263104358537E-16
3,128,6,0.8750000023594914,2.220446049250313E-16,2.5376526208717074E-16
3,128,7,0.8750000023594914,2.220446049250313E-16,2.5376526208717074E-16
3,128,8,0.8750000023594914,2.220446049250313E-16,2.5376526208717074E-16
3,128,9,0.8750000023594915,3.3306690738754696E-16,3.8064789313075614E-16
3,128,10,0.8750000023594915,3.3306690738754696E-16,3.8064789313075614E-16
3,128,11,0.8750000023594916,4.440892098500626E-16,5.075305241743415E-16
3,128,12,0.8750000023594917,5.551115123125783E-16,6.344131552179269E-16
3,128,13,0.8750000023594917,5.551115123125783E-16,6.344131552179269E-16
3,128,14,0.8750000023594919,7.771561172376096E-16,8.881784173050977E-16
3,128,15,0.8750000023594919,7.771561172376096E-16,8.881784173050977E-16
3,128,16,0.875000002359492,8.881784197001252E-16,1.015061048348683E-15
3,128,17,0.8750000023594922,9.992007221626409E-16,1.1419436793922684E-15
3,128,18,0.8750000023594922,9.992007221626409E-16,1.1419436793922684E-15
3,128,19,0.8750000023594923,1.1102230246251565E-15,1.2688263104358538E-15
3,128,20,0.8750000023594923,1.1102230246251565E-15,1.2688263104358538E-15
3,128,21,0.8750000023594926,1.4432899320127035E-15,1.64947420356661E-15
3,128,22,0.8750000023594929,1.7763568394002505E-15,2.030122096697366E-15
3,128,23,0.8750000023594934,2.220446049250313E-15,2.5376526208717075E-15
3,128,24,0.8750000023594936,2.4424906541753444E-15,2.7914178829588783E-15
3,128,25,0.8750000023594939,2.7755575615628914E-15,3.1720657760896345E-15
3,128,26,0.8750000023594945,3.3306690738754696E-15,3.806478931307561E-15
3,128,27,0.8750000023594946,3.4416913763379853E-15,3.9333615623511465E-15
3,128,28,0.8750000023594946,3.4416913763379853E-15,3.9333615623511465E-15
3,128,29,0.8750000023594947,3.552713678800501E-15,4.060244193394732E-15
3,128,30,0.8750000023594947,3.552713678800501E-15,4.060244193394732E-15
3,128,31,0.8750000023594947,3.552713678800501E-15,4.060244193394732E-15
3,128,32,0.8750000023594947,3.552713678800501E-15,4.060244193394732E-15
3,128,33,0.8750000023594948,3.6637359812630166E-15,4.187126824438317E-15
3,128,34,0.8750000023594955,4.3298697960381105E-15,4.94842261069983E-15
3,128,35,0.8750000058484717,3.4889805489157766E-9,3.987406330865745E-9
3,128,36,0.875000024400002,2.2040510860854567E-8,2.5189155201623975E-8
3,128,37,0.875000212587886,2.102283948035577E-7,2.402610219847588E-7
3,128,38,0.8750004933342355,4.909747443049284E-7,5.611139919782685E-7
3,128,39,0.8750008668539289,8.644944377023123E-7,9.879936404241714E-7
3,128,40,0.8750055454351877,5.543075696556876E-6,6.334943636125294E-6
3,128,41,0.875008400877599,8.398518107854969E-6,9.598306383094685E-6
3,128,42,0.8750232507900184,2.3248430527256225E-5,2.656963481664618E-5
3,128,43,0.8750547025995058,5.470024001463791E-5,6.25145598481547E-5
3,128,44,0.8786938819897384,0.0036938796302472543,0.004221576708898836
3,128,45,0.8824767613244271,0.007476758964935937,0.008544867365456454
3,128,46,0.8894903245237002,0.01449032216420909,0.016560368143011484
3,128,47,0.8903049571565589,0.015304954797067727,0.017491376863767973
3,128,48,0.8932771569492637,0.018277154589772526,0.020888176617699494
3,128,49,2.9773611002526637,2.1023610978931724,2.4026983911131734
3,256,0,0.8749999999999929,0.0,0.0
3,256,1,0.8749999999999929,0.0,0.0
3,256,2,0.8749999999999929,0.0,0.0
3,256,3,0.8749999999999929,0.0,0.0
3,256,4,0.8749999999999929,0.0,0.0
3,256,5,0.8749999999999929,0.0,0.0
3,256,6,0.8749999999999929,0.0,0.0
3,256,7,0.8749999999999929,0.0,0.0
3,256,8,0.8749999999999929,0.0,0.0
3,256,9,0.8749999999999929,0.0,0.0
3,256,10,0.8749999999999929,0.0,0.0
3,256,11,0.8749999999999929,0.0,0.0
3,256,12,0.8749999999999929,0.0,0.0
3,256,13,0.8749999999999929,0.0,0.0
3,256,14,0.8749999999999929,0.0,0.0
3,256,15,0.8749999999999929,0.0,0.0
3,256,16,0.8749999999999929,0.0,0.0
3,256,17,0.8749999999999929,0.0,0.0
3,256,18,0.8749999999999929,0.0,0.0
3,256,19,0.8749999999999929,0.0,0.0
3,256,20,0.8749999999999929,0.0,0.0
3,256,21,0.8749999999999929,0.0,0.0
3,256,22,0.8749999999999929,0.0,0.0
3,256,23,0.8749999999999929,0.0,0.0
3,256,24,0.8749999999999929,0.0,0.0
3,256,25,0.8749999999999929,0.0,0.0
3,256,26,0.8749999999999929,0.0,0.0
3,256,27,0.8749999999999929,0.0,0.0
3,256,28,0.8749999999999929,0.0,0.0
3,256,29,0.874999999999993,1.1102230246251565E-16,1.268826313857332E-16
3,256,30,0.874999999999993,1.1102230246251565E-16,1.268826313857332E-16
3,256,31,0.8749999999999939,9.992007221626409E-16,1.141943682471599E-15
3,256,32,0.8750000000000003,7.438494264988549E-15,8.501136302844125E-15
3,256,33,0.8750000000000107,1.7763568394002505E-14,2.0301221021717313E-14
3,256,34,0.8750000000000439,5.0959236830294685E-14,5.823912780605155E-14
3,256,35,0.8750000000000788,8.593126210598712E-14,9.82071566925575E-14
3,256,36,0.8750000000000957,1.028066520802895E-13,1.1749331666318895E-13
3,256,37,0.8750000000091878,9.194867089945546E-12,1.0508419531366424E-11
3,256,38,0.8750000000206586,2.0665691380372664E-11,2.361793300614038E-11
3,256,39,0.8750000000280984,2.8105517912990763E-11,3.2120591900561136E-11
3,256,40,0.875000053304335,5.3304342051418985E-8,6.091924805876505E-8
3,256,41,0.8750000539952913,5.399529845462325E-8,6.170891251956993E-8
3,256,42,0.8750003579526723,3.5795267938620867E-7,4.0908877644138466E-7
3,256,43,0.8750019661078252,1.966107832318542E-6,2.2469803797926377E-6
3,256,44,0.8750063728953273,6.372895334449957E-6,7.2833089536571535E-6
3,256,45,0.8750124474123139,1.2447412320981677E-5,1.4225614081122032E-5
3,256,46,0.917908336826345,0.04290833682635209,0.04903809923011707
3,256,47,0.9273541128839083,0.05235411288391545,0.05983327186733243
3,256,48,1.069435491418733,0.19443549141874006,0.2222119901928476
3,256,49,1.3983842383303817,0.5233842383303888,0.598153415234735
3,512,0,0.8749999999999858,0.0,0.0
3,512,1,0.8749999999999858,0.0,0.0
3,512,2,0.8749999999999858,0.0,0.0
3,512,3,0.8749999999999858,0.0,0.0
3,512,4,0.8749999999999858,0.0,0.0
3,512,5,0.8749999999999858,0.0,0.0
3,512,6,0.8749999999999858,0.0,0.0
3,512,7,0.8749999999999858,0.0,0.0
3,512,8,0.8749999999999858,0.0,0.0
3,512,9,0.8749999999999858,0.0,0.0
3,512,10,0.8749999999999858,0.0,0.0
3,512,11,0.8749999999999858,0.0,0.0
3,512,12,0.8749999999999858,0.0,0.0
3,512,13,0.8749999999999858,0.0,0.0
3,512,14,0.8749999999999858,0.0,0.0
3,512,15,0.8749999999999858,0.0,0.0
3,512,16,0.8749999999999858,0.0,0.0
3,512,17,0.8749999999999858,0.0,0.0
3,512,18,0.8749999999999858,0.0,0.0
3,512,19,0.8749999999999858,0.0,0.0
3,512,20,0.8749999999999858,0.0,0.0
3,512,21,0.8749999999999858,0.0,0.0
3,512,22,0.8749999999999858,0.0,0.0
3,512,23,0.8749999999999861,3.3306690738754696E-16,3.806478941572027E-16
3,512,24,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,25,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,26,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,27,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,28,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,29,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,30,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,31,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,32,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,33,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,34,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,35,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,36,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,37,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,38,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,39,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,40,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,41,0.875,1.4210854715202004E-14,1.6240976817373983E-14
3,512,42,0.8750000000000018,1.5987211554602254E-14,1.827109891954573E-14
3,512,43,0.8750000000000213,3.552713678800501E-14,4.0602442043434954E-14
3,512,44,0.8750000000001461,1.603162047558726E-13,1.8321851972100023E-13
3,512,45,0.8750000000002488,2.630118345336996E-13,3.005849537528044E-13
3,512,46,0.8750000044627176,4.46273185072954E-9,5.100264972262414E-9
3,512,47,0.8750000047666903,4.766704475578365E-9,5.447662257803934E-9
3,512,48,0.8750000077767124,7.776726596020467E-9,8.88768753830925E-9
3,512,49,0.8943148672321911,0.019314867232205324,0.022074133979663586
3,1024,0,0.8749999999999716,0.0,0.0
3,1024,1,0.8749999999999716,0.0,0.0
3,1024,2,0.8749999999999716,0.0,0.0
3,1024,3,0.8749999999999716,0.0,0.0
3,1024,4,0.8749999999999716,0.0,0.0
3,1024,5,0.8749999999999716,0.0,0.0
3,1024,6,0.8749999999999716,0.0,0.0
3,1024,7,0.8749999999999716,0.0,0.0
3,1024,8,0.8749999999999716,0.0,0.0
3,1024,9,0.8749999999999716,0.0,0.0
3,1024,10,0.8749999999999716,0.0,0.0
3,1024,11,0.8749999999999716,0.0,0.0
3,1024,12,0.8749999999999716,0.0,0.0
3,1024,13,0.8749999999999716,0.0,0.0
3,1024,14,0.8749999999999716,0.0,0.0
3,1024,15,0.8749999999999716,0.0,0.0
3,1024,16,0.8749999999999716,0.0,0.0
3,1024,17,0.8749999999999716,0.0,0.0
3,1024,18,0.8749999999999716,0.0,0.0
3,1024,19,0.8749999999999716,0.0,0.0
3,1024,20,0.8749999999999716,0.0,0.0
3,1024,21,0.8749999999999716,0.0,0.0
3,1024,22,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,23,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,24,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,25,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,26,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,27,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,28,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,29,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,30,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,31,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,32,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,33,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,34,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,35,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,36,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,37,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,38,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,39,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,40,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,41,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,42,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,43,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,44,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,45,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,46,0.875,2.8421709430404007E-14,3.248195363474849E-14
3,1024,47,0.8750000000000142,4.263256414560601E-14,4.872293045212274E-14
3,1024,48,0.8750000000309022,3.0930591421451936E-11,3.534924733880336E-11
3,1024,49,0.8750000000631014,6.312983469314304E-11,7.214838250645153E-11


==> static-results-v2/static-3-distribution-stddev.csv <==
lambda,maxDeviation
1,1.0025707531260554E-13
2,3.416377017386674E-14
3,3.054488597169232E-8
4,1.8794786234013186E-8
5,1.3448969543300303E-8
6,9.116598752442924E-9
7,1.1618959843302009E-8
8,1.0226878063879301E-8
16,1.0045059769748115E-8
32,2.193599585026524E-8
64,1.6820250226532278E-7
128,1.4310967609616475E-5
256,0.06630040856304246
512,0.11992547868335413
1024,0.17100186789741137


==> static-results-v2/static-3-distributions.csv <==
n,lambda,attempt,distance,probability
3,1,0,1,1.0
3,1,0,2,0.0
3,1,0,3,0.0
3,1,1,1,0.9999999999999934
3,1,1,2,5.667111605577517E-15
3,1,1,3,1.0319152988203004E-15
3,1,2,1,1.0
3,1,2,2,0.0
3,1,2,3,0.0
3,1,3,1,0.9999999999999987
3,1,3,2,2.0288267471698106E-16
3,1,3,3,1.2003390892124416E-15
3,1,4,1,0.9999999999999859
3,1,4,2,2.3711243166696184E-15
3,1,4,3,1.1789584797838412E-14
3,1,5,1,1.0
3,1,5,2,0.0
3,1,5,3,0.0
3,1,6,1,0.9999999999999943
3,1,6,2,3.9677670722211907E-16
3,1,6,3,5.2853269604728235E-15
3,1,7,1,0.9999999999999921
3,1,7,2,3.851577797313347E-15
3,1,7,3,4.046863100646372E-15
3,1,8,1,1.0
3,1,8,2,0.0
3,1,8,3,0.0
3,1,9,1,0.9999999999999961
3,1,9,2,4.8984117142650325E-17
3,1,9,3,3.857611285557841E-15
3,1,10,1,0.999999999999999
3,1,10,2,2.5066715819129948E-17
3,1,10,3,9.58029574558613E-16
3,1,11,1,0.9999999999999971
3,1,11,2,4.538726330898061E-16
3,1,11,3,2.4095754538253076E-15
3,1,12,1,0.9999999999999947
3,1,12,2,2.698763786552074E-15
3,1,12,3,2.6715677897745433E-15
3,1,13,1,0.9999999999999849
3,1,13,2,1.3562708028821078E-14
3,1,13,3,1.5498365626024655E-15
3,1,14,1,0.9999999999999982
3,1,14,2,9.352503587980893E-16
3,1,14,3,8.107912606256851E-16
3,1,15,1,0.9999999999999973
3,1,15,2,7.221127816683227E-16
3,1,15,3,2.0757415506104476E-15
3,1,16,1,0.9999999999994328
3,1,16,2,1.1883251844741792E-13
3,1,16,3,4.484561557416335E-13
3,1,17,1,0.9999999999999944
3,1,17,2,2.51290693736133E-15
3,1,17,3,3.0530383810503757E-15
3,1,18,1,0.9999999999999867
3,1,18,2,7.91547730079852E-15
3,1,18,3,5.503726482361353E-15
3,1,19,1,0.999999999999997
3,1,19,2,2.6681869198439647E-15
3,1,19,3,3.5794918368261213E-16
3,1,20,1,0.9999999999999897
3,1,20,2,8.579683003246407E-16
3,1,20,3,9.407912159568231E-15
3,1,21,1,0.9999999999999969
3,1,21,2,1.6842710325291988E-15
3,1,21,3,1.4061665764296672E-15
3,1,22,1,0.9999999999999948
3,1,22,2,4.769473146344811E-15
3,1,22,3,4.983132359144911E-16
3,1,23,1,0.9999999999998561
3,1,23,2,1.4664461515276082E-14
3,1,23,3,1.2921104655792473E-13
3,1,24,1,1.0
3,1,24,2,0.0
3,1,24,3,0.0
3,1,25,1,0.9999999999999961
3,1,25,2,2.2974547182195995E-15
3,1,25,3,1.5617543691599736E-15
3,1,26,1,0.9999999999999952
3,1,26,2,2.9118003106831118E-15
3,1,26,3,1.860050150052565E-15
3,1,27,1,1.0
3,1,27,2,0.0
3,1,27,3,0.0
3,1,28,1,0.9999999999999947
3,1,28,2,4.519846267842921E-15
3,1,28,3,7.773498697015461E-16
3,1,29,1,1.0
3,1,29,2,0.0
3,1,29,3,0.0
3,1,30,1,0.9999999999999926
3,1,30,2,1.721126226756893E-15
3,1,30,3,5.714049746806632E-15
3,1,31,1,0.9999999999999489
3,1,31,2,1.7600849775114086E-14
3,1,31,3,3.3524336292381E-14
3,1,32,1,0.9999999999999918
3,1,32,2,2.017063812350778E-15
3,1,32,3,6.211910479281854E-15
3,2,0,1,0.999999999999977
3,2,0,2,1.0815813418070002E-14
3,2,0,3,1.2247183858724685E-14
3,2,1,1,0.9999999999999616
3,2,1,2,1.528177959402119E-14
3,2,1,3,2.307915120565259E-14
3,2,2,1,0.9999999999999534
3,2,2,2,2.884745997833111E-14
3,2,2,3,1.77014852727581E-14
3,2,3,1,0.9999999999998371
3,2,3,2,1.4174001934054248E-13
3,2,3,3,2.110329741515138E-14
3,2,4,1,0.9999999999999843
3,2,4,2,5.8957465058359514E-15
3,2,4,3,9.751724937426855E-15
3,2,5,1,0.999999999999929
3,2,5,2,1.5546208316475832E-14
3,2,5,3,5.5442867240245275E-14
3,2,6,1,0.9999999999999526
3,2,6,2,1.7718838848351298E-14
3,2,6,3,2.9720594412190973E-14
3,2,7,1,0.999999999999943
3,2,7,2,2.8319364701798647E-14
3,2,7,3,2.849248507340129E-14
3,2,8,1,0.9999999999999704
3,2,8,2,1.9681518609917495E-14
3,2,8,3,9.977698946910655E-15
3,2,9,1,0.9999999999999792
3,2,9,2,1.6421626518402583E-14
3,2,9,3,4.4216445015389436E-15
3,2,10,1,0.9999999999999236
3,2,10,2,4.2391825561854785E-14
3,2,10,3,3.3949826883063534E-14
3,2,11,1,0.9999999999999392
3,2,11,2,5.4040972879215176E-14
3,2,11,3,6.724605750775669E-15
3,2,12,1,1.0
3,2,12,2,0.0
3,2,12,3,0.0
3,2,13,1,0.9999999999999716
3,2,13,2,2.562030499134282E-14
3,2,13,3,2.8240513148105274E-15
3,2,14,1,1.0
3,2,14,2,0.0
3,2,14,3,0.0
3,2,15,1,1.0
3,2,15,2,0.0
3,2,15,3,0.0
3,2,16,1,0.9999999999999124
3,2,16,2,6.845192455879836E-14
3,2,16,3,1.9126695531246703E-14
3,2,17,1,0.999999999999987
3,2,17,2,5.0631599351340125E-15
3,2,17,3,7.902969958270033E-15
3,2,18,1,0.9999999999999122
3,2,18,2,8.643956017930714E-14
3,2,18,3,1.4508643130068306E-15
3,2,19,1,0.9999999999999954
3,2,19,2,2.3004627832469253E-15
3,2,19,3,2.2253517493921525E-15
3,2,20,1,1.0
3,2,20,2,0.0
3,2,20,3,0.0
3,2,21,1,0.9999999999999818
3,2,21,2,7.872716779895549E-15
3,2,21,3,1.0343496956105744E-14
3,2,22,1,0.9999999999999901
3,2,22,2,5.37426370603976E-15
3,2,22,3,4.4959954342118204E-15
3,2,23,1,0.9999999999999855
3,2,23,2,1.2400359526709258E-14
3,2,23,3,2.0995618393581987E-15
3,2,24,1,0.9999999999999348
3,2,24,2,2.342889012319918E-14
3,2,24,3,4.183035848117771E-14
3,2,25,1,0.9999999999999569
3,2,25,2,1.770462510646469E-14
3,2,25,3,2.5277325202434885E-14
3,2,26,1,0.9999999999999438
3,2,26,2,1.1231268930339566E-15
3,2,26,3,5.517658095537155E-14
3,2,27,1,0.9999999999999576
3,2,27,2,3.4355151850797966E-14
3,2,27,3,8.020294121467607E-15
3,2,28,1,0.9999999999999873
3,2,28,2,5.3743835961839734E-15
3,2,28,3,7.392730596109033E-15
3,2,29,1,0.9999999999999829
3,2,29,2,4.294641474565666E-15
3,2,29,3,1.2730379242046688E-14
3,2,30,1,0.9999999999999604
3,2,30,2,3.278762072865014E-14
3,2,30,3,6.8963292823814E-15
3,2,31,1,1.0
3,2,31,2,0.0
3,2,31,3,0.0
3,2,32,1,0.9999999999999486
3,2,32,2,4.195225040973156E-14
3,2,32,3,9.528207730248176E-15
3,2,33,1,0.9999999999999621
3,2,33,2,3.461799281549643E-14
3,2,33,3,3.2387142458167173E-15
3,2,34,1,0.9999999999999756
3,2,34,2,1.8393274306895144E-14
3,2,34,3,5.982372704236131E-15
3,2,35,1,0.9999999999999812
3,2,35,2,9.66747701022851E-15
3,2,35,3,9.123308708854409E-15
3,2,36,1,0.9999999999999066
3,2,36,2,8.169115517996177E-14
3,2,36,3,1.1694680354972828E-14
3,3,0,1,0.9091401201789704
3,3,0,2,0.09085987982094833
3,3,0,3,8.139073142772496E-14
3,3,1,1,0.9091401268329677
3,3,1,2,0.09085987316703233
3,3,1,3,0.0
3,3,2,1,0.9091401560484614
3,3,2,2,0.09085984395145598
3,3,2,3,8.246221641377375E-14
3,3,3,1,0.9091401441711101
3,3,3,2,0.09085985582888417
3,3,3,3,5.781438372942494E-15
3,3,4,1,0.9091401236924692
3,3,4,2,0.09085987630750388
3,3,4,3,2.6856768356786016E-14
3,3,5,1,0.9091401875765319
3,3,5,2,0.09085981242290218
3,3,5,3,5.658993014734011E-13
3,3,6,1,0.9091401458275737
3,3,6,2,0.09085985417222009
3,3,6,3,2.0631548241009985E-13
3,3,7,1,0.9091400787907276
3,3,7,2,0.09085992120907964
3,3,7,3,1.9273492234606117E-13
3,3,8,1,0.9091401202475885
3,3,8,2,0.09085987975232025
3,3,8,3,9.133826219565147E-14
3,3,9,1,0.9091401207210379
3,3,9,2,0.09085987927886745
3,3,9,3,9.453573908037541E-14
3,3,10,1,0.9091401537025249
3,3,10,2,0.09085984629734904
3,3,10,3,1.2600201393214945E-13
3,3,11,1,0.9091401487762575
3,3,11,2,0.09085985122360024
3,3,11,3,1.4224539508642306E-13
3,3,12,1,0.9091400937122144
3,3,12,2,0.09085990628776355
3,3,12,3,2.2083752849942123E-14
3,3,13,1,0.9091401464391187
3,3,13,2,0.09085985356070998
3,3,13,3,1.713954038306352E-13
3,3,14,1,0.9091400986172398
3,3,14,2,0.09085990138133598
3,3,14,3,1.4241716165499047E-12
3,3,15,1,0.9091400908591513
3,3,15,2,0.09085990914078952
3,3,15,3,5.926550543361527E-14
3,3,16,1,0.9091401091082142
3,3,16,2,0.09085989089176552
3,3,16,3,2.042913120603965E-14
3,3,17,1,0.9091401328002455
3,3,17,2,0.09085986719942843
3,3,17,3,3.260408509849524E-13
3,3,18,1,0.909140145329128
3,3,18,2,0.09085985467053803
3,3,18,3,3.339830677517438E-13
3,3,19,1,0.909140182825972
3,3,19,2,0.09085981717352004
3,3,19,3,5.080073116202886E-13
3,3,20,1,0.9091401974818368
3,3,20,2,0.09085980251681144
3,3,20,3,1.3517305177677495E-12
3,3,21,1,0.9091400943810114
3,3,21,2,0.09085990561885886
3,3,21,3,1.2978022839914195E-13
3,3,22,1,0.909140158667609
3,3,22,2,0.09085984133214409
3,3,22,3,2.469586664188539E-13
3,3,23,1,0.9091401537472092
3,3,23,2,0.09085984625275256
3,3,23,3,3.8239014902635326E-14
3,3,24,1,0.909140098734517
3,3,24,2,0.09085990126536
3,3,24,3,1.2311891688004616E-13
3,3,25,1,0.9091401198837616
3,3,25,2,0.09085988011225078
3,3,25,3,3.987532403800039E-12
3,3,26,1,0.9091401587430415
3,3,26,2,0.09085984125610984
3,3,26,3,8.48625905375203E-13
3,3,27,1,0.9091400983623767
3,3,27,2,0.09085990163739388
3,3,27,3,2.294135465385653E-13
3,3,28,1,0.9091401174876836
3,3,28,2,0.09085988251219017
3,3,28,3,1.2622621269818533E-13
3,3,29,1,0.9091400996799539
3,3,29,2,0.09085990031996231
3,3,29,3,8.369996586742056E-14
3,3,30,1,0.909140161844371
3,3,30,2,0.09085983815541274
3,3,30,3,2.1626993105801802E-13
3,4,0,1,0.7851878399673166
3,4,0,2,0.17836601762013957
3,4,0,3,0.03644614241254403
3,4,1,1,0.7851878314901954
3,4,1,2,0.17836599315422966
3,4,1,3,0.0364461753555749
3,4,2,1,0.7851878346571395
3,4,2,2,0.17836600871427336
3,4,2,3,0.036446156628587106
3,4,3,1,0.785187842191354
3,4,3,2,0.17836599806448866
3,4,3,3,0.03644615974415741
3,4,4,1,0.7851878344127429
3,4,4,2,0.17836601631724538
3,4,4,3,0.036446149270011816
3,4,5,1,0.7851878469304251
3,4,5,2,0.17836600316806792
3,4,5,3,0.03644614990150718
3,4,6,1,0.7851878461656848
3,4,6,2,0.1783659943316614
3,4,6,3,0.03644615950265381
3,4,7,1,0.785187841640779
3,4,7,2,0.17836599408118364
3,4,7,3,0.036446164278037235
3,4,8,1,0.7851878340764068
3,4,8,2,0.17836601029738444
3,4,8,3,0.036446155626208857
3,4,9,1,0.7851878313537823
3,4,9,2,0.17836602035188082
3,4,9,3,0.0364461482943369
3,4,10,1,0.78518782450487
3,4,10,2,0.17836601089320409
3,4,10,3,0.03644616460192592
3,4,11,1,0.7851878443029982
3,4,11,2,0.17836600280599543
3,4,11,3,0.03644615289100642
3,4,12,1,0.7851878381627188
3,4,12,2,0.1783660059089184
3,4,12,3,0.03644615592836293
3,4,13,1,0.7851878447174113
3,4,13,2,0.17836600687710538
3,4,13,3,0.03644614840548343
3,4,14,1,0.785187824145168
3,4,14,2,0.17836601272274258
3,4,14,3,0.036446163132089475
3,4,15,1,0.7851878482608329
3,4,15,2,0.17836600282530177
3,4,15,3,0.036446148913865335
3,4,16,1,0.7851878353807937
3,4,16,2,0.17836602300831259
3,4,16,3,0.036446141610893636
3,4,17,1,0.7851878368748014
3,4,17,2,0.17836601862100857
3,4,17,3,0.03644614450419015
3,4,18,1,0.78518782787744
3,4,18,2,0.17836599949223275
3,4,18,3,0.036446172630327206
3,4,19,1,0.7851878314199869
3,4,19,2,0.17836601825782902
3,4,19,3,0.036446150322184144
3,4,20,1,0.7851878805052814
3,4,20,2,0.17836592145935085
3,4,20,3,0.03644619803536791
3,4,21,1,0.7851878488807816
3,4,21,2,0.17836601013326595
3,4,21,3,0.03644614098595247
3,4,22,1,0.7851878333378279
3,4,22,2,0.17836599862686753
3,4,22,3,0.0364461680353047
3,4,23,1,0.7851878448014924
3,4,23,2,0.17836601274939864
3,4,23,3,0.0364461424491091
3,4,24,1,0.7851878315345818
3,4,24,2,0.17836601250138104
3,4,24,3,0.03644615596403709
3,4,25,1,0.7851878332030897
3,4,25,2,0.17836600825738747
3,4,25,3,0.036446158539522766
3,4,26,1,0.7851877970041472
3,4,26,2,0.17836598449965
3,4,26,3,0.03644621849620279
3,4,27,1,0.7851878187978076
3,4,27,2,0.1783660301520773
3,4,27,3,0.036446151050114936
3,4,28,1,0.7851878521003746
3,4,28,2,0.17836599373107254
3,4,28,3,0.03644615416855288
3,4,29,1,0.7851878606221179
3,4,29,2,0.1783660176210672
3,4,29,3,0.03644612175681487
3,4,30,1,0.7851878349229394
3,4,30,2,0.17836602950303107
3,4,30,3,0.03644613557402946
3,4,31,1,0.7851878418519174
3,4,31,2,0.17836599932342828
3,4,31,3,0.03644615882465444
3,5,0,1,0.706460516787417
3,5,0,2,0.2270813239607089
3,5,0,3,0.06645815925187427
3,5,1,1,0.7064605107366062
3,5,1,2,0.22708134033987634
3,5,1,3,0.06645814892351755
3,5,2,1,0.7064604954352992
3,5,2,2,0.22708134442286987
3,5,2,3,0.06645816014183101
3,5,3,1,0.7064605070753976
3,5,3,2,0.22708131764809217
3,5,3,3,0.06645817527651034
3,5,4,1,0.7064605095720511
3,5,4,2,0.22708133117897783
3,5,4,3,0.06645815924897093
3,5,5,1,0.7064605032849118
3,5,5,2,0.22708133494378976
3,5,5,3,0.0664581617712985
3,5,6,1,0.7064605097209472
3,5,6,2,0.22708132467646325
3,5,6,3,0.06645816560258944
3,5,7,1,0.7064604989273782
3,5,7,2,0.22708132282902138
3,5,7,3,0.06645817824360034
3,5,8,1,0.7064605035137057
3,5,8,2,0.22708133313329043
3,5,8,3,0.06645816335300397
3,5,9,1,0.7064605175566698
3,5,9,2,0.2270813141487363
3,5,9,3,0.06645816829459383
3,5,10,1,0.7064604642579879
3,5,10,2,0.22708137338470163
3,5,10,3,0.06645816235731045
3,5,11,1,0.7064604979258906
3,5,11,2,0.2270813247135457
3,5,11,3,0.06645817736056366
3,5,12,1,0.7064605193207546
3,5,12,2,0.2270813217861906
3,5,12,3,0.06645815889305473
3,5,13,1,0.7064605156599056
3,5,13,2,0.2270813255070362
3,5,13,3,0.06645815883305808
3,5,14,1,0.7064605105422989
3,5,14,2,0.2270813272577645
3,5,14,3,0.06645816219993662
3,5,15,1,0.7064604855971297
3,5,15,2,0.22708134061587323
3,5,15,3,0.0664581737869971
3,5,16,1,0.706460508665133
3,5,16,2,0.2270813287116564
3,5,16,3,0.06645816262321065
3,5,17,1,0.7064605058495212
3,5,17,2,0.2270813359130908
3,5,17,3,0.06645815823738803
3,5,18,1,0.7064605055877291
3,5,18,2,0.22708133166916641
3,5,18,3,0.06645816274310451
3,5,19,1,0.7064605162772652
3,5,19,2,0.22708131373248497
3,5,19,3,0.06645816999024992
3,5,20,1,0.7064605086044643
3,5,20,2,0.227081322880788
3,5,20,3,0.06645816851474762
3,5,21,1,0.7064605092762779
3,5,21,2,0.22708133171901607
3,5,21,3,0.06645815900470604
3,5,22,1,0.7064605055035947
3,5,22,2,0.2270813137233058
3,5,22,3,0.06645818077309952
3,5,23,1,0.7064604854894814
3,5,23,2,0.22708134722095052
3,5,23,3,0.06645816728956812
3,5,24,1,0.7064605202407219
3,5,24,2,0.22708131647474078
3,5,24,3,0.06645816328453731
3,5,25,1,0.7064605082480248
3,5,25,2,0.22708133501981104
3,5,25,3,0.06645815673216411
3,5,26,1,0.7064604994603788
3,5,26,2,0.2270813396017245
3,5,26,3,0.06645816093789672
3,5,27,1,0.7064605140756232
3,5,27,2,0.22708133563905147
3,5,27,3,0.06645815028532541
3,5,28,1,0.7064605117341057
3,5,28,2,0.22708132131555248
3,5,28,3,0.06645816695034173
3,5,29,1,0.7064605076523238
3,5,29,2,0.2270813377675826
3,5,29,3,0.06645815458009358
3,5,30,1,0.7064604959283514
3,5,30,2,0.22708136313682561
3,5,30,3,0.06645814093482294
3,5,31,1,0.706460504831049
3,5,31,2,0.22708132746214096
3,5,31,3,0.06645816770681001
3,5,32,1,0.7064604921175517
3,5,32,2,0.22708131253273475
3,5,32,3,0.06645819534971371
3,5,33,1,0.7064605142015495
3,5,33,2,0.2270813163130328
3,5,33,3,0.06645816948541775
3,6,0,1,0.6464270181781073
3,6,0,2,0.267570088832442
3,6,0,3,0.08600289298945075
3,6,1,1,0.6464270156972673
3,6,1,2,0.26757008069106347
3,6,1,3,0.08600290361166917
3,6,2,1,0.646427025735507
3,6,2,2,0.2675700823347682
3,6,2,3,0.08600289192972471
3,6,3,1,0.6464270165559962
3,6,3,2,0.26757007912530656
3,6,3,3,0.0860029043186972
3,6,4,1,0.6464270285574418
3,6,4,2,0.2675700806054438
3,6,4,3,0.08600289083711445
3,6,5,1,0.6464270059549029
3,6,5,2,0.2675700939479329
3,6,5,3,0.08600290009716417
3,6,6,1,0.6464270170414139
3,6,6,2,0.2675700910555707
3,6,6,3,0.08600289190301535
3,6,7,1,0.6464270214393132
3,6,7,2,0.2675700869368585
3,6,7,3,0.08600289162382832
3,6,8,1,0.6464270194419395
3,6,8,2,0.2675700773310885
3,6,8,3,0.08600290322697199
3,6,9,1,0.646427004470736
3,6,9,2,0.26757009206372373
3,6,9,3,0.08600290346554028
3,6,10,1,0.6464270197538966
3,6,10,2,0.2675700706760971
3,6,10,3,0.0860029095700063
3,6,11,1,0.6464270099171918
3,6,11,2,0.2675700953082933
3,6,11,3,0.08600289477451491
3,6,12,1,0.6464270106977036
3,6,12,2,0.267570098079515
3,6,12,3,0.08600289122278126
3,6,13,1,0.6464270274144531
3,6,13,2,0.2675700769517951
3,6,13,3,0.08600289563375192
3,6,14,1,0.6464269979417802
3,6,14,2,0.2675700926712926
3,6,14,3,0.08600290938692724
3,6,15,1,0.6464270229330088
3,6,15,2,0.2675700890872048
3,6,15,3,0.08600288797978646
3,6,16,1,0.6464270179056151
3,6,16,2,0.2675700824143778
3,6,16,3,0.08600289968000717
3,6,17,1,0.6464270341168438
3,6,17,2,0.267570068758069
3,6,17,3,0.08600289712508737
3,6,18,1,0.646427019730229
3,6,18,2,0.2675700861268358
3,6,18,3,0.08600289414293522
3,6,19,1,0.6464270056385699
3,6,19,2,0.26757008984106195
3,6,19,3,0.08600290452036824
3,6,20,1,0.6464270159726692
3,6,20,2,0.26757008875614696
3,6,20,3,0.08600289527118392
3,6,21,1,0.6464269979081313
3,6,21,2,0.2675700830210817
3,6,21,3,0.08600291907078711
3,6,22,1,0.6464270189271872
3,6,22,2,0.2675700801033263
3,6,22,3,0.08600290096948648
3,6,23,1,0.6464270220203951
3,6,23,2,0.2675700875806034
3,6,23,3,0.08600289039900157
3,6,24,1,0.64642700113607
3,6,24,2,0.26757009749747035
3,6,24,3,0.08600290136645986
3,6,25,1,0.6464270114642637
3,6,25,2,0.2675700821189732
3,6,25,3,0.0860029064167631
3,6,26,1,0.6464270200559677
3,6,26,2,0.26757011017278914
3,6,26,3,0.08600286977124316
3,6,27,1,0.6464270133596091
3,6,27,2,0.26757009218411015
3,6,27,3,0.08600289445628083
3,6,28,1,0.6464270058155708
3,6,28,2,0.267570089207853
3,6,28,3,0.08600290497657619
3,6,29,1,0.6464270232163258
3,6,29,2,0.2675700843459656
3,6,29,3,0.08600289243770866
3,6,30,1,0.6464270272556235
3,6,30,2,0.2675700700175075
3,6,30,3,0.08600290272686918
3,6,31,1,0.6464270254405537
3,6,31,2,0.2675700764396285
3,6,31,3,0.08600289811981772
3,7,0,1,0.5974343896370836
3,7,0,2,0.30265733080023405
3,7,0,3,0.0999082795626823
3,7,1,1,0.5974344057025889
3,7,1,2,0.3026573186407689
3,7,1,3,0.09990827565664241
3,7,2,1,0.5974343746091039
3,7,2,2,0.3026573461265557
3,7,2,3,0.0999082792643405
3,7,3,1,0.5974343906684155
3,7,3,2,0.30265732672652373
3,7,3,3,0.09990828260506074
3,7,4,1,0.5974344060670989
3,7,4,2,0.3026573274005778
3,7,4,3,0.09990826653232329
3,7,5,1,0.5974343833158908
3,7,5,2,0.3026573308197236
3,7,5,3,0.09990828586438562
3,7,6,1,0.5974343975948312
3,7,6,2,0.30265733182083554
3,7,6,3,0.0999082705843335
3,7,7,1,0.5974343907089513
3,7,7,2,0.30265733892093444
3,7,7,3,0.09990827037011427
3,7,8,1,0.5974343898751542
3,7,8,2,0.302657331768722
3,7,8,3,0.09990827835612377
3,7,9,1,0.5974343889514373
3,7,9,2,0.30265733403342904
3,7,9,3,0.09990827701513377
3,7,10,1,0.5974344005049421
3,7,10,2,0.30265732264569406
3,7,10,3,0.09990827684936394
3,7,11,1,0.5974343775956719
3,7,11,2,0.302657339555845
3,7,11,3,0.09990828284848315
3,7,12,1,0.597434384940378
3,7,12,2,0.3026573344918119
3,7,12,3,0.09990828056781016
3,7,13,1,0.59743439735888
3,7,13,2,0.30265732075476803
3,7,13,3,0.09990828188635201
3,7,14,1,0.5974343847906161
3,7,14,2,0.3026573426685098
3,7,14,3,0.09990827254087425
3,7,15,1,0.5974343875978773
3,7,15,2,0.30265734557137897
3,7,15,3,0.09990826683074386
3,7,16,1,0.5974343709408652
3,7,16,2,0.30265736022371154
3,7,16,3,0.09990826883542309
3,7,17,1,0.5974343926645342
3,7,17,2,0.3026573296862041
3,7,17,3,0.09990827764926168
3,7,18,1,0.5974343777795146
3,7,18,2,0.30265733811475465
3,7,18,3,0.09990828410573074
3,7,19,1,0.597434392762036
3,7,19,2,0.3026573285439999
3,7,19,3,0.09990827869396421
3,7,20,1,0.5974343932588133
3,7,20,2,0.30265733556474467
3,7,20,3,0.09990827117644203
3,7,21,1,0.5974343881718719
3,7,21,2,0.30265733701088565
3,7,21,3,0.09990827481724247
3,7,22,1,0.5974344027227447
3,7,22,2,0.3026573027007026
3,7,22,3,0.09990829457655274
3,7,23,1,0.5974343876591108
3,7,23,2,0.30265733226135555
3,7,23,3,0.0999082800795337
3,7,24,1,0.5974343854838617
3,7,24,2,0.30265733531081795
3,7,24,3,0.09990827920532032
3,7,25,1,0.5974344003852077
3,7,25,2,0.30265733035224335
3,7,25,3,0.099908269262549
3,7,26,1,0.597434400949137
3,7,26,2,0.30265732012034136
3,7,26,3,0.09990827893052164
3,7,27,1,0.5974343924062073
3,7,27,2,0.30265733316233623
3,7,27,3,0.09990827443145657
3,7,28,1,0.5974344004947325
3,7,28,2,0.30265732058992256
3,7,28,3,0.09990827891534491
3,7,29,1,0.5974343546711118
3,7,29,2,0.3026573671650641
3,7,29,3,0.0999082781638241
3,7,30,1,0.5974343948535844
3,7,30,2,0.30265732855764366
3,7,30,3,0.09990827658877184
3,7,31,1,0.5974343852638941
3,7,31,2,0.3026573359802989
3,7,31,3,0.09990827875580703
3,7,32,1,0.5974343878978765
3,7,32,2,0.30265733403224904
3,7,32,3,0.09990827806987448
3,8,0,1,0.5583953868269664
3,8,0,2,0.331415102622405
3,8,0,3,0.11018951055062871
3,8,1,1,0.5583953614759986
3,8,1,2,0.33141512499982184
3,8,1,3,0.11018951352417948
3,8,2,1,0.5583953781684294
3,8,2,2,0.3314151052174702
3,8,2,3,0.1101895166141004
3,8,3,1,0.5583953781352081
3,8,3,2,0.3314151103433059
3,8,3,3,0.11018951152148608
3,8,4,1,0.5583953719019481
3,8,4,2,0.33141512264703094
3,8,4,3,0.11018950545102088
3,8,5,1,0.5583953813812567
3,8,5,2,0.3314151174531737
3,8,5,3,0.11018950116556961
3,8,6,1,0.5583953725182618
3,8,6,2,0.3314151108876859
3,8,6,3,0.11018951659405228
3,8,7,1,0.5583953730823009
3,8,7,2,0.33141512149971675
3,8,7,3,0.11018950541798234
3,8,8,1,0.5583953748640261
3,8,8,2,0.33141511566829857
3,8,8,3,0.11018950946767539
3,8,9,1,0.5583953686640776
3,8,9,2,0.3314151323246635
3,8,9,3,0.11018949901125896
3,8,10,1,0.5583953762810232
3,8,10,2,0.33141510645832606
3,8,10,3,0.11018951726065075
3,8,11,1,0.558395359777536
3,8,11,2,0.3314151395515772
3,8,11,3,0.11018950067088686
3,8,12,1,0.5583953646346024
3,8,12,2,0.3314151192264114
3,8,12,3,0.11018951613898614
3,8,13,1,0.5583953695095375
3,8,13,2,0.33141512241676807
3,8,13,3,0.11018950807369442
3,8,14,1,0.5583953593423027
3,8,14,2,0.3314151143479928
3,8,14,3,0.11018952630970456
3,8,15,1,0.5583953696277912
3,8,15,2,0.33141511642619204
3,8,15,3,0.11018951394601666
3,8,16,1,0.558395373272679
3,8,16,2,0.3314151181012116
3,8,16,3,0.11018950862610948
3,8,17,1,0.5583953866702241
3,8,17,2,0.33141509541989245
3,8,17,3,0.11018951790988339
3,8,18,1,0.5583953798878182
3,8,18,2,0.33141512828993436
3,8,18,3,0.11018949182224752
3,8,19,1,0.5583953626691222
3,8,19,2,0.3314151334138803
3,8,19,3,0.11018950391699738
3,8,20,1,0.5583953780231146
3,8,20,2,0.3314151116553083
3,8,20,3,0.11018951032157723
3,8,21,1,0.5583953775889816
3,8,21,2,0.3314151046459241
3,8,21,3,0.1101895177650944
3,8,22,1,0.5583953688211712
3,8,22,2,0.3314151174270494
3,8,22,3,0.11018951375177928
3,8,23,1,0.5583953760185796
3,8,23,2,0.33141511293831605
3,8,23,3,0.11018951104310444
3,8,24,1,0.5583953802622963
3,8,24,2,0.33141510721570305
3,8,24,3,0.11018951252200074
3,8,25,1,0.5583953657984396
3,8,25,2,0.3314151250840605
3,8,25,3,0.11018950911749986
3,8,26,1,0.5583953645772407
3,8,26,2,0.33141512690945063
3,8,26,3,0.11018950851330868
3,8,27,1,0.5583953620551414
3,8,27,2,0.3314151297238862
3,8,27,3,0.11018950822097233
3,8,28,1,0.5583953737049586
3,8,28,2,0.3314151120785668
3,8,28,3,0.11018951421647478
3,8,29,1,0.5583953817055516
3,8,29,2,0.33141510340687275
3,8,29,3,0.11018951488757561
3,8,30,1,0.5583953871359564
3,8,30,2,0.3314150981202304
3,8,30,3,0.11018951474381317
3,8,31,1,0.5583953639752234
3,8,31,2,0.3314151251512373
3,8,31,3,0.11018951087353931
3,8,32,1,0.55839537582663
3,8,32,2,0.331415115405026
3,8,32,3,0.11018950876834406
3,8,33,1,0.5583953798744203
3,8,33,2,0.33141511648073585
3,8,33,3,0.11018950364484383
3,8,34,1,0.5583953793001977
3,8,34,2,0.33141511479100344
3,8,34,3,0.11018950590879889
3,16,0,1,0.4476517262911756
3,16,0,2,0.4142612533804817
3,16,0,3,0.13808702032834277
3,16,1,1,0.4476517436817681
3,16,1,2,0.414261235398785
3,16,1,3,0.13808702091944705
3,16,2,1,0.44765173768291006
3,16,2,2,0.41426124749554466
3,16,2,3,0.13808701482154537
3,16,3,1,0.44765173207047654
3,16,3,2,0.41426125151380816
3,16,3,3,0.1380870164157153
3,16,4,1,0.4476517358074805
3,16,4,2,0.41426125113214485
3,16,4,3,0.13808701306037477
3,16,5,1,0.4476517348991629
3,16,5,2,0.41426124536757697
3,16,5,3,0.1380870197332602
3,16,6,1,0.447651718421242
3,16,6,2,0.4142612618703798
3,16,6,3,0.1380870197083781
3,16,7,1,0.4476517379356743
3,16,7,2,0.41426124694403377
3,16,7,3,0.13808701512029195
3,16,8,1,0.4476517059169424
3,16,8,2,0.4142612627801059
3,16,8,3,0.1380870313029517
3,16,9,1,0.4476517284824448
3,16,9,2,0.414261255095149
3,16,9,3,0.13808701642240614
3,16,10,1,0.4476517150567383
3,16,10,2,0.41426127002207497
3,16,10,3,0.13808701492118677
3,16,11,1,0.44765173552893933
3,16,11,2,0.4142612581420396
3,16,11,3,0.13808700632902093
3,16,12,1,0.44765173784826806
3,16,12,2,0.4142612533900249
3,16,12,3,0.13808700876170696
3,16,13,1,0.44765172973716527
3,16,13,2,0.4142612537705354
3,16,13,3,0.13808701649229935
3,16,14,1,0.4476517132612357
3,16,14,2,0.4142612502834455
3,16,14,3,0.1380870364553188
3,16,15,1,0.4476517358567548
3,16,15,2,0.4142612447428696
3,16,15,3,0.13808701940037574
3,16,16,1,0.44765173805656283
3,16,16,2,0.41426124519174595
3,16,16,3,0.1380870167516912
3,16,17,1,0.4476517432972874
3,16,17,2,0.4142612370660854
3,16,17,3,0.1380870196366271
3,16,18,1,0.4476517269869112
3,16,18,2,0.41426124808251197
3,16,18,3,0.13808702493057678
3,16,19,1,0.4476517300311734
3,16,19,2,0.4142612506633687
3,16,19,3,0.13808701930545803
3,16,20,1,0.44765172666650344
3,16,20,2,0.4142612580929793
3,16,20,3,0.1380870152405173
3,16,21,1,0.44765173338062153
3,16,21,2,0.41426124407606557
3,16,21,3,0.13808702254331284
3,16,22,1,0.4476517326358047
3,16,22,2,0.4142612509466465
3,16,22,3,0.13808701641754886
3,16,23,1,0.44765174710020034
3,16,23,2,0.4142612480811446
3,16,23,3,0.1380870048186551
3,16,24,1,0.44765173409485476
3,16,24,2,0.4142612449105409
3,16,24,3,0.1380870209946044
3,16,25,1,0.44765173489472393
3,16,25,2,0.4142612552072081
3,16,25,3,0.138087009898068
3,16,26,1,0.4476517511132336
3,16,26,2,0.4142612341450189
3,16,26,3,0.13808701474174745
3,16,27,1,0.4476517383749883
3,16,27,2,0.41426124840891076
3,16,27,3,0.13808701321610095
3,16,28,1,0.4476517190344185
3,16,28,2,0.414261255306101
3,16,28,3,0.13808702565948047
3,16,29,1,0.44765173879141323
3,16,29,2,0.41426124728571156
3,16,29,3,0.13808701392287517
3,32,0,1,0.429367405223475
3,32,0,2,0.427974457845945
3,32,0,3,0.14265813693058008
3,32,1,1,0.42936740049801
3,32,1,2,0.4279744416042358
3,32,1,3,0.1426581578977541
3,32,2,1,0.429367419699902
3,32,2,2,0.4279744007627901
3,32,2,3,0.1426581795373079
3,32,3,1,0.4293674802229444
3,32,3,2,0.42797438650813824
3,32,3,3,0.14265813326891752
3,32,4,1,0.42936743502705554
3,32,4,2,0.4279744156724209
3,32,4,3,0.1426581493005237
3,32,5,1,0.429367436600973
3,32,5,2,0.4279744235348949
3,32,5,3,0.14265813986413212
3,32,6,1,0.42936743456559356
3,32,6,2,0.4279744378731901
3,32,6,3,0.14265812756121646
3,32,7,1,0.4293674643609325
3,32,7,2,0.42797440279709786
3,32,7,3,0.14265813284196974
3,32,8,1,0.429367411592537
3,32,8,2,0.4279744339378992
3,32,8,3,0.14265815446956379
3,32,9,1,0.42936740753130326
3,32,9,2,0.42797442529394647
3,32,9,3,0.14265816717475038
3,32,10,1,0.4293674073002756
3,32,10,2,0.42797447740987055
3,32,10,3,0.14265811528985387
3,32,11,1,0.42936740419134906
3,32,11,2,0.4279744587715455
3,32,11,3,0.14265813703710553
3,32,12,1,0.4293674140555726
3,32,12,2,0.4279744403122327
3,32,12,3,0.14265814563219475
3,32,13,1,0.4293674104415797
3,32,13,2,0.4279744363528259
3,32,13,3,0.14265815320559447
3,32,14,1,0.4293674131392644
3,32,14,2,0.4279744110048708
3,32,14,3,0.14265817585586485
3,32,15,1,0.42936744471013616
3,32,15,2,0.4279744047341901
3,32,15,3,0.14265815055567382
3,32,16,1,0.4293674387351056
3,32,16,2,0.42797442723886403
3,32,16,3,0.1426581340260304
3,32,17,1,0.4293674222950501
3,32,17,2,0.4279744350260645
3,32,17,3,0.14265814267888535
3,32,18,1,0.4293674153465874
3,32,18,2,0.4279744513318708
3,32,18,3,0.14265813332154192
3,32,19,1,0.42936740720197447
3,32,19,2,0.4279744499425925
3,32,19,3,0.14265814285543313
3,32,20,1,0.42936741549522595
3,32,20,2,0.42797443995824097
3,32,20,3,0.14265814454653317
3,32,21,1,0.429367426395316
3,32,21,2,0.42797443526265194
3,32,21,3,0.14265813834203206
3,32,22,1,0.4293674234882957
3,32,22,2,0.42797441487283727
3,32,22,3,0.14265816163886705
3,32,23,1,0.4293674684786854
3,32,23,2,0.42797439468950516
3,32,23,3,0.14265813683180936
3,32,24,1,0.429367424319161
3,32,24,2,0.4279744307815791
3,32,24,3,0.14265814489926007
3,32,25,1,0.4293674494810257
3,32,25,2,0.42797442061560226
3,32,25,3,0.14265812990337218
3,32,26,1,0.4293674298804493
3,32,26,2,0.4279744495402484
3,32,26,3,0.1426581205793024
3,32,27,1,0.42936747250518165
3,32,27,2,0.4279743921565085
3,32,27,3,0.14265813533830987
3,32,28,1,0.4293674076923897
3,32,28,2,0.42797444215887
3,32,28,3,0.14265815014874048
3,32,29,1,0.4293674079603791
3,32,29,2,0.4279744221942396
3,32,29,3,0.14265816984538143
3,32,30,1,0.42936741940707795
3,32,30,2,0.4279744334383085
3,32,30,3,0.14265814715461358
3,32,31,1,0.4293674452208627
3,32,31,2,0.42797439704138424
3,32,31,3,0.14265815773775317
3,32,32,1,0.4293673904298205
3,32,32,2,0.42797445394837724
3,32,32,3,0.1426581556218023
3,32,33,1,0.4293674334286204
3,32,33,2,0.4279744016555364
3,32,33,3,0.1426581649158433
3,64,0,1,0.42857419125714263
3,64,0,2,0.4285693745042208
3,64,0,3,0.14285643423863656
3,64,1,1,0.42857434320110926
3,64,1,2,0.4285692000978997
3,64,1,3,0.14285645670099098
3,64,2,1,0.4285744837250659
3,64,2,2,0.4285691938414902
3,64,2,3,0.142856322433444
3,64,3,1,0.428574288072571
3,64,3,2,0.428569282291566
3,64,3,3,0.142856429635863
3,64,4,1,0.4285741461578926
3,64,4,2,0.42856954410013276
3,64,4,3,0.14285630974197475
3,64,5,1,0.4285741905275512
3,64,5,2,0.42856930585013236
3,64,5,3,0.14285650362231658
3,64,6,1,0.42857444961740765
3,64,6,2,0.42856924976198535
3,64,6,3,0.14285630062060709
3,64,7,1,0.4285738461830697
3,64,7,2,0.42856984630705525
3,64,7,3,0.14285630750987513
3,64,8,1,0.42857415796222176
3,64,8,2,0.4285695756247216
3,64,8,3,0.14285626641305674
3,64,9,1,0.42857415956458844
3,64,9,2,0.42856938838497355
3,64,9,3,0.14285645205043804
3,64,10,1,0.4285741844171955
3,64,10,2,0.4285693564022886
3,64,10,3,0.1428564591805158
3,64,11,1,0.42857427734370535
3,64,11,2,0.4285693314520674
3,64,11,3,0.1428563912042274
3,64,12,1,0.42857449612226234
3,64,12,2,0.4285691873667459
3,64,12,3,0.14285631651099165
3,64,13,1,0.428574221838145
3,64,13,2,0.42856931458048353
3,64,13,3,0.14285646358137158
3,64,14,1,0.42857423630137503
3,64,14,2,0.42856903438282506
3,64,14,3,0.14285672931579999
3,64,15,1,0.4285741411861342
3,64,15,2,0.42856951909732344
3,64,15,3,0.14285633971654227
3,64,16,1,0.4285740981779834
3,64,16,2,0.4285695078477356
3,64,16,3,0.1428563939742811
3,64,17,1,0.42857412094315805
3,64,17,2,0.42856936692342923
3,64,17,3,0.1428565121334128
3,64,18,1,0.4285743344428413
3,64,18,2,0.4285692677950661
3,64,18,3,0.14285639776209255
3,64,19,1,0.4285740591336472
3,64,19,2,0.42856945167484944
3,64,19,3,0.1428564891915034
3,64,20,1,0.42857426136865795
3,64,20,2,0.4285693730278609
3,64,20,3,0.14285636560348108
3,64,21,1,0.42857406778016527
3,64,21,2,0.42856966406841424
3,64,21,3,0.14285626815142063
3,64,22,1,0.42857407483603094
3,64,22,2,0.4285694148601491
3,64,22,3,0.1428565103038201
3,64,23,1,0.42857420207610597
3,64,23,2,0.42856938696740376
3,64,23,3,0.1428564109564904
3,64,24,1,0.42857428637425216
3,64,24,2,0.42856915096467507
3,64,24,3,0.14285656266107266
3,64,25,1,0.42857427891964256
3,64,25,2,0.42856937919913507
3,64,25,3,0.14285634188122226
3,64,26,1,0.42857424810309497
3,64,26,2,0.4285693351008394
3,64,26,3,0.14285641679606564
3,64,27,1,0.42857453933435835
3,64,27,2,0.4285690190700072
3,64,27,3,0.14285644159563454
3,64,28,1,0.42857414651552883
3,64,28,2,0.4285693643954563
3,64,28,3,0.1428564890890149
3,64,29,1,0.4285741612511441
3,64,29,2,0.4285694062532279
3,64,29,3,0.1428564324956281
3,64,30,1,0.4285740358814055
3,64,30,2,0.4285693805902711
3,64,30,3,0.14285658352832348
3,64,31,1,0.42857417128494396
3,64,31,2,0.4285692091927664
3,64,31,3,0.1428566195222897
3,128,0,1,0.42857690975961815
3,128,0,2,0.42856337419870055
3,128,0,3,0.14285971604168132
3,128,1,1,0.42856990761196756
3,128,1,2,0.4285866770054526
3,128,1,3,0.14284341538257997
3,128,2,1,0.4286039309196346
3,128,2,2,0.4285506597320886
3,128,2,3,0.14284540934827686
3,128,3,1,0.4285791850461971
3,128,3,2,0.4285810531069742
3,128,3,3,0.14283976184682884
3,128,4,1,0.4285636249131066
3,128,4,2,0.4285809925823463
3,128,4,3,0.14285538250454724
3,128,5,1,0.4285805226631259
3,128,5,2,0.4285589249685525
3,128,5,3,0.14286055236832146
3,128,6,1,0.42857430346539865
3,128,6,2,0.4285706120750204
3,128,6,3,0.14285508445958084
3,128,7,1,0.428572498005524
3,128,7,2,0.4285742575066035
3,128,7,3,0.14285324448787265
3,128,8,1,0.42857164422351973
3,128,8,2,0.4285818824101556
3,128,8,3,0.14284647336632456
3,128,9,1,0.42858149952431507
3,128,9,2,0.4285654619763384
3,128,9,3,0.14285303849934664
3,128,10,1,0.42857716502985566
3,128,10,2,0.42857150473977185
3,128,10,3,0.14285133023037258
3,128,11,1,0.4285883310692367
3,128,11,2,0.42855760208263594
3,128,11,3,0.14285406684812746
3,128,12,1,0.4285860291111664
3,128,12,2,0.4285583640701158
3,128,12,3,0.14285560681871795
3,128,13,1,0.42858068224853907
3,128,13,2,0.42856846883320043
3,128,13,3,0.14285084891826044
3,128,14,1,0.42857355799337526
3,128,14,2,0.42857126519346445
3,128,14,3,0.14285517681316018
3,128,15,1,0.4285826558693787
3,128,15,2,0.42854962365056415
3,128,15,3,0.14286772048005728
3,128,16,1,0.4285546582371643
3,128,16,2,0.4285764125759548
3,128,16,3,0.142868929186881
3,128,17,1,0.42857784227069246
3,128,17,2,0.4285654945653361
3,128,17,3,0.14285666316397136
3,128,18,1,0.42856156415363117
3,128,18,2,0.4285773944541259
3,128,18,3,0.142861041392243
3,128,19,1,0.4285492828734385
3,128,19,2,0.42860513337702705
3,128,19,3,0.14284558374953452
3,128,20,1,0.4285681460820808
3,128,20,2,0.42856479019737065
3,128,20,3,0.1428670637205486
3,128,21,1,0.4285873686613074
3,128,21,2,0.4285680242116548
3,128,21,3,0.14284460712703786
3,128,22,1,0.42856943809488945
3,128,22,2,0.42856752179076957
3,128,22,3,0.14286304011434106
3,128,23,1,0.42853685889919907
3,128,23,2,0.42860449118885535
3,128,23,3,0.14285864991194566
3,128,24,1,0.4285828556926888
3,128,24,2,0.4285514267054856
3,128,24,3,0.14286571760182545
3,128,25,1,0.4285741252765267
3,128,25,2,0.428569560786297
3,128,25,3,0.14285631393717615
3,128,26,1,0.4285885127536139
3,128,26,2,0.42855600928994964
3,128,26,3,0.14285547795643652
3,128,27,1,0.4285700643768495
3,128,27,2,0.428572956550518
3,128,27,3,0.14285697907263237
3,128,28,1,0.42856545345786257
3,128,28,2,0.42856985430871425
3,128,28,3,0.14286469223342327
3,128,29,1,0.4285624360950461
3,128,29,2,0.4285701517504119
3,128,29,3,0.14286741215454216
3,128,30,1,0.4285916868166604
3,128,30,2,0.4285499777027341
3,128,30,3,0.14285833548060559
3,128,31,1,0.4285801207547487
3,128,31,2,0.42857826303921215
3,128,31,3,0.14284161620603922
3,128,32,1,0.4286006488404929
3,128,32,2,0.42855039042349596
3,128,32,3,0.1428489607360112
3,128,33,1,0.42858054702619486
3,128,33,2,0.42853802639040245
3,128,33,3,0.14288142658340278
3,128,34,1,0.4285653542192796
3,128,34,2,0.4285587150589051
3,128,34,3,0.1428759307218154
3,256,0,1,0.42170578697550043
3,256,0,2,0.4546652961809675
3,256,0,3,0.12362891684353204
3,256,1,1,0.42831603522069617
3,256,1,2,0.4103311590489862
3,256,1,3,0.16135280573031777
3,256,2,1,0.42407656293960116
3,256,2,2,0.4026832580360325
3,256,2,3,0.17324017902436642
3,256,3,1,0.4240395897244608
3,256,3,2,0.42684915230407183
3,256,3,3,0.14911125797146743
3,256,4,1,0.4404566233770836
3,256,4,2,0.4070152373797456
3,256,4,3,0.1525281392431709
3,256,5,1,0.4152036650757849
3,256,5,2,0.4788155385442187
3,256,5,3,0.10598079637999637
3,256,6,1,0.5170357352384343
3,256,6,2,0.32127241444061805
3,256,6,3,0.16169185032094763
3,256,7,1,0.42596862813311925
3,256,7,2,0.43969119238456733
3,256,7,3,0.1343401794823135
3,256,8,1,0.43228694128578915
3,256,8,2,0.40486715502509174
3,256,8,3,0.16284590368911928
3,256,9,1,0.41160491722929443
3,256,9,2,0.4030127773571598
3,256,9,3,0.18538230541354567
3,256,10,1,0.4131960309937265
3,256,10,2,0.42173714770946474
3,256,10,3,0.16506682129680889
3,256,11,1,0.4383857571110761
3,256,11,2,0.42174959865609457
3,256,11,3,0.13986464423282943
3,256,12,1,0.35549262108825014
3,256,12,2,0.3412124875381254
3,256,12,3,0.3032948913736246
3,256,13,1,0.4136875724626776
3,256,13,2,0.4314332850753206
3,256,13,3,0.1548791424620019
3,256,14,1,0.42435966456809104
3,256,14,2,0.40416168390787793
3,256,14,3,0.17147865152403113
3,256,15,1,0.4077312544376626
3,256,15,2,0.4077312544376626
3,256,15,3,0.1845374911246747
3,256,16,1,0.41949787113500736
3,256,16,2,0.4433738366524936
3,256,16,3,0.13712829221249917
3,256,17,1,0.36218472026377296
3,256,17,2,0.322615166069422
3,256,17,3,0.31520011366680517
3,256,18,1,0.4528055302368942
3,256,18,2,0.4056704375580199
3,256,18,3,0.14152403220508605
3,256,19,1,0.4083771087194602
3,256,19,2,0.43696320741665257
3,256,19,3,0.15465968386388737
3,256,20,1,0.41501275492416917
3,256,20,2,0.40187721596951176
3,256,20,3,0.18311002910631916
3,256,21,1,0.42760971447169005
3,256,21,2,0.4357294852823972
3,256,21,3,0.1366608002459129
3,256,22,1,0.42903614971546994
3,256,22,2,0.4111628781482719
3,256,22,3,0.15980097213625824
3,256,23,1,0.4304685780162337
3,256,23,2,0.3956492768087326
3,256,23,3,0.17388214517503378
3,256,24,1,0.41202457957845295
3,256,24,2,0.4308358028427938
3,256,24,3,0.15713961757875336
3,256,25,1,0.4124929299011607
3,256,25,2,0.4097168205488418
3,256,25,3,0.17779024954999761
3,256,26,1,0.4299895109585808
3,256,26,2,0.4177185580008512
3,256,26,3,0.15229193104056807
3,256,27,1,0.41374000215093965
3,256,27,2,0.4299039713967347
3,256,27,3,0.1563560264523258
3,256,28,1,0.2896898754059077
3,256,28,2,0.27557751964285887
3,256,28,3,0.4347326049512334
3,256,29,1,0.4320344521831521
3,256,29,2,0.4271557012324144
3,256,29,3,0.14080984658443357
3,256,30,1,0.41806331964551885
3,256,30,2,0.4076074613224182
3,256,30,3,0.17432921903206305
3,256,31,1,0.4440389105683396
3,256,31,2,0.4132237575831127
3,256,31,3,0.1427373318485476
3,256,32,1,0.40808598559066095
3,256,32,2,0.452035220368434
3,256,32,3,0.1398787940409051
3,256,33,1,0.2611451132958634
3,256,33,2,0.36535437758230715
3,256,33,3,0.37350050912182947
3,256,34,1,0.37535197608833915
3,256,34,2,0.37493390161179413
3,256,34,3,0.2497141222998668
3,256,35,1,0.4224728015760627
3,256,35,2,0.4022700896681369
3,256,35,3,0.1752571087558005
3,256,36,1,0.4096159751742061
3,256,36,2,0.4279209426924317
3,256,36,3,0.16246308213336233
3,256,37,1,0.4240788378879216
3,256,37,2,0.43465728884591925
3,256,37,3,0.14126387326615922
3,256,38,1,0.41017885734249715
3,256,38,2,0.41721863539672904
3,256,38,3,0.17260250726077392
3,256,39,1,0.40811960801804564
3,256,39,2,0.400901971789723
3,256,39,3,0.1909784201922315
3,512,0,1,0.2590760999193454
3,512,0,2,0.31421224548362814
3,512,0,3,0.4267116545970266
3,512,1,1,0.3410255035714003
3,512,1,2,0.4686880215571327
3,512,1,3,0.190286474871467
3,512,2,1,0.35364338667345196
3,512,2,2,0.37082373309725336
3,512,2,3,0.2755328802292946
3,512,3,1,0.41739227780912797
3,512,3,2,0.21020496159291302
3,512,3,3,0.3724027605979589
3,512,4,1,0.4805946973634166
3,512,4,2,0.2297056166551959
3,512,4,3,0.28969968598138757
3,512,5,1,0.37874362949810403
3,512,5,2,0.40799809852478325
3,512,5,3,0.21325827197711275
3,512,6,1,0.39960063151832365
3,512,6,2,0.30666595440818123
3,512,6,3,0.293733414073495
3,512,7,1,0.15988625640247509
3,512,7,2,0.4280410009397654
3,512,7,3,0.41207274265775956
3,512,8,1,0.3440258352657486
3,512,8,2,0.32725199136977684
3,512,8,3,0.3287221733644747
3,512,9,1,0.41188748825113175
3,512,9,2,0.37995742406987604
3,512,9,3,0.2081550876789923
3,512,10,1,0.3651589358831706
3,512,10,2,0.3148282590395037
3,512,10,3,0.3200128050773258
3,512,11,1,0.28864565927458097
3,512,11,2,0.3854515533046478
3,512,11,3,0.32590278742077133
3,512,12,1,0.24523708520471152
3,512,12,2,0.6148175973643235
3,512,12,3,0.13994531743096483
3,512,13,1,0.3161787588743953
3,512,13,2,0.24577701033498683
3,512,13,3,0.4380442307906179
3,512,14,1,0.18700606192695474
3,512,14,2,0.24906658763806167
3,512,14,3,0.5639273504349837
3,512,15,1,0.31674402204107627
3,512,15,2,0.5452744766843646
3,512,15,3,0.13798150127455924
3,512,16,1,0.3156707176790096
3,512,16,2,0.48035137457108834
3,512,16,3,0.20397790774990213
3,512,17,1,0.2918102996575564
3,512,17,2,0.34830825149902284
3,512,17,3,0.3598814488434207
3,512,18,1,0.6727470955045902
3,512,18,2,0.21890634265407458
3,512,18,3,0.10834656184133531
3,512,19,1,0.2725835740949679
3,512,19,2,0.3881637691585392
3,512,19,3,0.339252656746493
3,512,20,1,0.3333333333333333
3,512,20,2,0.3333333333333333
3,512,20,3,0.3333333333333333
3,512,21,1,0.5731293539921417
3,512,21,2,0.3401226595550842
3,512,21,3,0.08674798645277419
3,512,22,1,0.30719254734698054
3,512,22,2,0.3483253304004829
3,512,22,3,0.34448212225253666
3,512,23,1,0.31499513210922675
3,512,23,2,0.48882401872297754
3,512,23,3,0.1961808491677957
3,512,24,1,0.3395458379268767
3,512,24,2,0.5171211660818651
3,512,24,3,0.14333299599125807
3,512,25,1,0.5366428279227039
3,512,25,2,0.32586305353474515
3,512,25,3,0.13749411854255084
3,512,26,1,0.21437419447084136
3,512,26,2,0.5884014555252544
3,512,26,3,0.1972243500039044
3,512,27,1,0.37162186333538616
3,512,27,2,0.5188164652868601
3,512,27,3,0.10956167137775391
3,512,28,1,0.42688086843131173
3,512,28,2,0.24132010213608635
3,512,28,3,0.33179902943260203
3,512,29,1,0.40298776874568026
3,512,29,2,0.3589693417267602
3,512,29,3,0.23804288952755964
3,512,30,1,0.2385398258196419
3,512,30,2,0.31453903230665514
3,512,30,3,0.4469211418737031
3,512,31,1,0.4089698801379614
3,512,31,2,0.3893903431920026
3,512,31,3,0.20163977667003588
3,512,32,1,0.4080900584622863
3,512,32,2,0.4614688645282095
3,512,32,3,0.13044107700950416
3,512,33,1,0.5217922275460853
3,512,33,2,0.2858860543357043
3,512,33,3,0.1923217181182104
3,512,34,1,0.6859700688284688
3,512,34,2,0.19603483105937278
3,512,34,3,0.11799510011215854
3,512,35,1,0.3943519459093866
3,512,35,2,0.2802222397144354
3,512,35,3,0.3254258143761782
3,512,36,1,0.3774332766186902
3,512,36,2,0.4274703690545946
3,512,36,3,0.19509635432671527
3,512,37,1,0.3191563901373963
3,512,37,2,0.43066253324160947
3,512,37,3,0.2501810766209942
3,512,38,1,0.31943173182369833
3,512,38,2,0.3344969021445125
3,512,38,3,0.3460713660317892
3,512,39,1,0.5698267852070831
3,512,39,2,0.24674694548740422
3,512,39,3,0.18342626930551278
3,512,40,1,0.16283883531131524
3,512,40,2,0.47614772766367663
3,512,40,3,0.36101343702500815
3,512,41,1,0.3899529786030045
3,512,41,2,0.2419504027919137
3,512,41,3,0.3680966186050819
3,512,42,1,0.37459131196067974
3,512,42,2,0.26882963674705784
3,512,42,3,0.3565790512922624
3,512,43,1,0.5622118332225686
3,512,43,2,0.30745708762012286
3,512,43,3,0.1303310791573086
3,512,44,1,0.44678988513702605
3,512,44,2,0.37124650003934395
3,512,44,3,0.18196361482363002
3,512,45,1,0.23466426839030224
3,512,45,2,0.4100291418708667
3,512,45,3,0.355306589738831
3,1024,0,1,0.15749086153904468
3,1024,0,2,0.6547583036367618
3,1024,0,3,0.18775083482419366
3,1024,1,1,0.5453794302803254
3,1024,1,2,0.18577366895770195
3,1024,1,3,0.26884690076197276
3,1024,2,1,0.2863811908460284
3,1024,2,2,0.11659446477760782
3,1024,2,3,0.5970243443763638
3,1024,3,1,0.521157900582887
3,1024,3,2,0.3815567633546341
3,1024,3,3,0.0972853360624787
3,1024,4,1,0.5086329089621218
3,1024,4,2,0.337825405450127
3,1024,4,3,0.15354168558775133
3,1024,5,1,0.4512314410805968
3,1024,5,2,0.3751877696525821
3,1024,5,3,0.17358078926682102
3,1024,6,1,0.3534118976226117
3,1024,6,2,0.2508519557150251
3,1024,6,3,0.39573614666236323
3,1024,7,1,0.38602750289556126
3,1024,7,2,0.4482314417140205
3,1024,7,3,0.1657410553904183
3,1024,8,1,0.49542329834088616
3,1024,8,2,0.4382122684881717
3,1024,8,3,0.06636443317094223
3,1024,9,1,0.2077802769365284
3,1024,9,2,0.13723943193592691
3,1024,9,3,0.6549802911275447
3,1024,10,1,0.30247925176248674
3,1024,10,2,0.5822937695308503
3,1024,10,3,0.11522697870666303
3,1024,11,1,0.19591574157125718
3,1024,11,2,0.3287364994189298
3,1024,11,3,0.47534775900981313
3,1024,12,1,0.5416773224636621
3,1024,12,2,0.11051572829062069
3,1024,12,3,0.34780694924571737
3,1024,13,1,0.5559203253305924
3,1024,13,2,0.110632714075186
3,1024,13,3,0.3334469605942217
3,1024,14,1,0.321466156748477
3,1024,14,2,0.3068674980804213
3,1024,14,3,0.3716663451711018
3,1024,15,1,0.40540884244217434
3,1024,15,2,0.355575849328426
3,1024,15,3,0.23901530822939968
3,1024,16,1,0.4451123988760386
3,1024,16,2,0.518624267772469
3,1024,16,3,0.03626333335149261
3,1024,17,1,0.46882837162179186
3,1024,17,2,0.2789813263843789
3,1024,17,3,0.25219030199382936
3,1024,18,1,0.15700454898041177
3,1024,18,2,0.7101402730444272
3,1024,18,3,0.13285517797516114
3,1024,19,1,0.3511916259667216
3,1024,19,2,0.30545586016586673
3,1024,19,3,0.3433525138674117
3,1024,20,1,0.15326420861865658
3,1024,20,2,0.3205761253842076
3,1024,20,3,0.5261596659971358
3,1024,21,1,0.4882270784881313
3,1024,21,2,0.31719390422131305
3,1024,21,3,0.19457901729055566
3,1024,22,1,0.4548690577048833
3,1024,22,2,0.14807961972354497
3,1024,22,3,0.3970513225715719
3,1024,23,1,0.45917266685363806
3,1024,23,2,0.3004440762813184
3,1024,23,3,0.2403832568650434
3,1024,24,1,0.41979637195865355
3,1024,24,2,0.47416532319413146
3,1024,24,3,0.10603830484721509
3,1024,25,1,0.49964712816326234
3,1024,25,2,0.30361008023787095
3,1024,25,3,0.19674279159886673
3,1024,26,1,0.3721691400415881
3,1024,26,2,0.4222613940659276
3,1024,26,3,0.2055694658924844
3,1024,27,1,0.28851043355517225
3,1024,27,2,0.16650587377665516
3,1024,27,3,0.5449836926681727
3,1024,28,1,0.06521466313931668
3,1024,28,2,0.5787112523040906
3,1024,28,3,0.3560740845565928
3,1024,29,1,0.31101176492819044
3,1024,29,2,0.544054893383764
3,1024,29,3,0.14493334168804564
3,1024,30,1,0.2229283756621394
3,1024,30,2,0.38350930584304843
3,1024,30,3,0.3935623184948121
3,1024,31,1,0.30498042098601014
3,1024,31,2,0.23016017329816812
3,1024,31,3,0.46485940571582174
3,1024,32,1,0.42712233300058566
3,1024,32,2,0.38036511014852964
3,1024,32,3,0.1925125568508847
3,1024,33,1,0.3827742859496349
3,1024,33,2,0.3320902640076491
3,1024,33,3,0.2851354500427161
3,1024,34,1,0.3056653160444334
3,1024,34,2,0.5391925224371331
3,1024,34,3,0.15514216151843357
3,1024,35,1,0.32517980807475755
3,1024,35,2,0.06726003687202889
3,1024,35,3,0.6075601550532136
3,1024,36,1,0.2947537131564156
3,1024,36,2,0.11716733169043018
3,1024,36,3,0.5880789551531542
3,1024,37,1,0.32813343059040545
3,1024,37,2,0.28369210913234844
3,1024,37,3,0.38817446027724617
3,1024,38,1,0.18401993855492005
3,1024,38,2,0.29320752808727335
3,1024,38,3,0.5227725333578066
3,1024,39,1,0.2801998482051622
3,1024,39,2,0.24365915474747063
3,1024,39,3,0.4761409970473673
3,1024,40,1,0.4746668008032729
3,1024,40,2,0.1909519242068119
3,1024,40,3,0.33438127498991527
3,1024,41,1,0.7982261468742895
3,1024,41,2,0.11129626457731985
3,1024,41,3,0.09047758854839073
3,1024,42,1,0.3686570284855785
3,1024,42,2,0.5695641577573196
3,1024,42,3,0.06177881375710183
3,1024,43,1,0.4331176478362107
3,1024,43,2,0.2972359720254017
3,1024,43,3,0.26964638013838765
3,1024,44,1,0.16412168434798888
3,1024,44,2,0.2471654345059855
3,1024,44,3,0.5887128811460257
3,1024,45,1,0.2222580495125056
3,1024,45,2,0.40613674537843486
3,1024,45,3,0.37160520510905937
3,1024,46,1,0.2630507368648733
3,1024,46,2,0.6804959584790067
3,1024,46,3,0.05645330465611987
3,1024,47,1,0.272336538294655
3,1024,47,2,0.4969162525960419
3,1024,47,3,0.23074720910930313
3,1024,48,1,0.46039718472636615
3,1024,48,2,0.3355607361713361
3,1024,48,3,0.20404207910229777
3,1024,49,1,0.5301584505089488
3,1024,49,2,0.3913526556820629
3,1024,49,3,0.07848889380898841


==> static-results-v2/static-3-summary.csv <==
n,lambda,expectation
3,1,3.499999999999999
3,2,2.2624999999999997
3,3,1.87480818331165
3,4,1.6433244307171198
3,5,1.4841978547332035
3,6,1.3678801835588383
3,7,1.2785126051209235
3,8,1.2076332628875526
3,16,0.9557259216573923
3,32,0.8813509120137899
3,64,0.8750454397641638
3,128,0.8750000023594912
3,256,0.8749999999999929
3,512,0.8749999999999858
3,1024,0.8749999999999716


==> static-results-v2/static-32-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
32,1,0,107.69113647626959,0.0,0.0
32,1,1,107.69113647626959,0.0,0.0
32,1,2,107.69113647626959,0.0,0.0
32,1,3,107.69113647626959,0.0,0.0
32,1,4,107.69113647626959,0.0,0.0
32,1,5,107.69113647626959,0.0,0.0
32,1,6,107.69113647626959,0.0,0.0
32,1,7,107.69113647626959,0.0,0.0
32,1,8,107.69113647626959,0.0,0.0
32,1,9,107.69113647626959,0.0,0.0
32,1,10,107.69113647626959,0.0,0.0
32,1,11,107.69113647626959,0.0,0.0
32,1,12,107.69113647626959,0.0,0.0
32,1,13,107.69113647626959,0.0,0.0
32,1,14,107.69113647626959,0.0,0.0
32,1,15,107.69113647626959,0.0,0.0
32,1,16,107.69113647626959,0.0,0.0
32,1,17,107.69113647626959,0.0,0.0
32,1,18,107.69113647626959,0.0,0.0
32,1,19,107.69113647626959,0.0,0.0
32,1,20,107.69113647626959,0.0,0.0
32,1,21,107.69113647626959,0.0,0.0
32,1,22,107.69113647626959,0.0,0.0
32,1,23,107.69113647626959,0.0,0.0
32,1,24,107.69113647626959,0.0,0.0
32,1,25,107.69113647626959,0.0,0.0
32,1,26,107.69113647626959,0.0,0.0
32,1,27,107.69113647626959,0.0,0.0
32,1,28,107.69113647626959,0.0,0.0
32,1,29,107.69113647626959,0.0,0.0
32,1,30,107.69113647626959,0.0,0.0
32,1,31,107.69113647626959,0.0,0.0
32,1,32,107.69113647626959,0.0,0.0
32,1,33,107.69113647626959,0.0,0.0
32,1,34,107.69113647626959,0.0,0.0
32,1,35,107.69113647626959,0.0,0.0
32,1,36,107.69113647626959,0.0,0.0
32,1,37,107.69113647626959,0.0,0.0
32,1,38,107.69113647626959,0.0,0.0
32,1,39,107.69113647626959,0.0,0.0
32,1,40,107.69113647626959,0.0,0.0
32,1,41,107.69113647626959,0.0,0.0
32,1,42,107.69113647626959,0.0,0.0
32,1,43,107.69113647626959,0.0,0.0
32,1,44,107.69113647626959,0.0,0.0
32,1,45,107.69113647626959,0.0,0.0
32,1,46,107.69113647626959,0.0,0.0
32,1,47,107.69113647626959,0.0,0.0
32,1,48,107.69113647626959,0.0,0.0
32,1,49,107.69113647626959,0.0,0.0
32,2,0,58.51891310744818,0.0,0.0
32,2,1,58.51891310744818,0.0,0.0
32,2,2,58.51891310744818,0.0,0.0
32,2,3,58.51891310744818,0.0,0.0
32,2,4,58.51891310744818,0.0,0.0
32,2,5,58.51891310744818,0.0,0.0
32,2,6,58.51891310744818,0.0,0.0
32,2,7,58.51891310744818,0.0,0.0
32,2,8,58.51891310744818,0.0,0.0
32,2,9,58.51891310744818,0.0,0.0
32,2,10,58.51891310744818,0.0,0.0
32,2,11,58.51891310744818,0.0,0.0
32,2,12,58.51891310744818,0.0,0.0
32,2,13,58.51891310744818,0.0,0.0
32,2,14,58.51891310744818,0.0,0.0
32,2,15,58.51891310744818,0.0,0.0
32,2,16,58.51891310744818,0.0,0.0
32,2,17,58.51891310744818,0.0,0.0
32,2,18,58.51891310744818,0.0,0.0
32,2,19,58.51891310744818,0.0,0.0
32,2,20,58.51891310744818,0.0,0.0
32,2,21,58.51891310744818,0.0,0.0
32,2,22,58.51891310744818,0.0,0.0
32,2,23,58.51891310744818,0.0,0.0
32,2,24,58.51891310744818,0.0,0.0
32,2,25,58.51891310744818,0.0,0.0
32,2,26,58.51891310744818,0.0,0.0
32,2,27,58.51891310744818,0.0,0.0
32,2,28,58.51891310744818,0.0,0.0
32,2,29,58.51891310744818,0.0,0.0
32,2,30,58.51891310744818,0.0,0.0
32,2,31,58.51891310744818,0.0,0.0
32,2,32,58.51891310744818,0.0,0.0
32,2,33,58.51891310744818,0.0,0.0
32,2,34,58.51891310744818,0.0,0.0
32,2,35,58.51891310744818,0.0,0.0
32,2,36,58.51891310744818,0.0,0.0
32,2,37,58.51891310744818,0.0,0.0
32,2,38,58.51891310744818,0.0,0.0
32,2,39,58.51891310744818,0.0,0.0
32,2,40,58.51891310744818,0.0,0.0
32,2,41,58.51891310744818,0.0,0.0
32,2,42,58.51891310744818,0.0,0.0
32,2,43,58.51891310744818,0.0,0.0
32,2,44,58.51891310744818,0.0,0.0
32,2,45,58.51891310744818,0.0,0.0
32,2,46,58.51891310744818,0.0,0.0
32,2,47,58.51891310744818,0.0,0.0
32,2,48,58.51891310744818,0.0,0.0
32,2,49,58.51891310744818,0.0,0.0
32,3,0,42.40071540014936,0.0,0.0
32,3,1,42.40071540014936,0.0,0.0
32,3,2,42.40071540014936,0.0,0.0
32,3,3,42.40071540014936,0.0,0.0
32,3,4,42.40071540014936,0.0,0.0
32,3,5,42.40071540014936,0.0,0.0
32,3,6,42.40071540014936,0.0,0.0
32,3,7,42.40071540014936,0.0,0.0
32,3,8,42.40071540014936,0.0,0.0
32,3,9,42.40071540014936,0.0,0.0
32,3,10,42.40071540014936,0.0,0.0
32,3,11,42.40071540014936,0.0,0.0
32,3,12,42.40071540014936,0.0,0.0
32,3,13,42.40071540014936,0.0,0.0
32,3,14,42.40071540014936,0.0,0.0
32,3,15,42.40071540014936,0.0,0.0
32,3,16,42.40071540014936,0.0,0.0
32,3,17,42.40071540014936,0.0,0.0
32,3,18,42.40071540014936,0.0,0.0
32,3,19,42.40071540014936,0.0,0.0
32,3,20,42.40071540014936,0.0,0.0
32,3,21,42.40071540014936,0.0,0.0
32,3,22,42.40071540014936,0.0,0.0
32,3,23,42.40071540014936,0.0,0.0
32,3,24,42.40071540014936,0.0,0.0
32,3,25,42.40071540014936,0.0,0.0
32,3,26,42.40071540014936,0.0,0.0
32,3,27,42.40071540014936,0.0,0.0
32,3,28,42.40071540014936,0.0,0.0
32,3,29,42.40071540014936,0.0,0.0
32,3,30,42.40071540014936,0.0,0.0
32,3,31,42.40071540014936,0.0,0.0
32,3,32,42.40071540014936,0.0,0.0
32,3,33,42.40071540014936,0.0,0.0
32,3,34,42.40071540014936,0.0,0.0
32,3,35,42.40071540014936,0.0,0.0
32,3,36,42.40071540014936,0.0,0.0
32,3,37,42.40071540014936,0.0,0.0
32,3,38,42.40071540014936,0.0,0.0
32,3,39,42.40071540014936,0.0,0.0
32,3,40,42.40071540014936,0.0,0.0
32,3,41,42.40071540014936,0.0,0.0
32,3,42,42.40071540014936,0.0,0.0
32,3,43,42.40071540014936,0.0,0.0
32,3,44,42.40071540014936,0.0,0.0
32,3,45,42.40071540014936,0.0,0.0
32,3,46,42.40071540014936,0.0,0.0
32,3,47,42.40071540014936,0.0,0.0
32,3,48,42.40071540014936,0.0,0.0
32,3,49,42.40071540014936,0.0,0.0
32,4,0,34.52192531246071,0.0,0.0
32,4,1,34.52192531246071,0.0,0.0
32,4,2,34.52192531246071,0.0,0.0
32,4,3,34.52192531246071,0.0,0.0
32,4,4,34.52192531246071,0.0,0.0
32,4,5,34.52192531246071,0.0,0.0
32,4,6,34.52192531246071,0.0,0.0
32,4,7,34.52192531246071,0.0,0.0
32,4,8,34.52192531246071,0.0,0.0
32,4,9,34.52192531246071,0.0,0.0
32,4,10,34.52192531246071,0.0,0.0
32,4,11,34.52192531246071,0.0,0.0
32,4,12,34.52192531246071,0.0,0.0
32,4,13,34.52192531246071,0.0,0.0
32,4,14,34.52192531246071,0.0,0.0
32,4,15,34.52192531246071,0.0,0.0
32,4,16,34.52192531246071,0.0,0.0
32,4,17,34.52192531246071,0.0,0.0
32,4,18,34.52192531246071,0.0,0.0
32,4,19,34.52192531246071,0.0,0.0
32,4,20,34.52192531246071,0.0,0.0
32,4,21,34.52192531246071,0.0,0.0
32,4,22,34.52192531246071,0.0,0.0
32,4,23,34.52192531246071,0.0,0.0
32,4,24,34.52192531246071,0.0,0.0
32,4,25,34.52192531246071,0.0,0.0
32,4,26,34.52192531246071,0.0,0.0
32,4,27,34.52192531246071,0.0,0.0
32,4,28,34.52192531246071,0.0,0.0
32,4,29,34.52192531246071,0.0,0.0
32,4,30,34.52192531246071,0.0,0.0
32,4,31,34.52192531246071,0.0,0.0
32,4,32,34.52192531246071,0.0,0.0
32,4,33,34.52192531246071,0.0,0.0
32,4,34,34.52192531246071,0.0,0.0
32,4,35,34.52192531246071,0.0,0.0
32,4,36,34.52192531246071,0.0,0.0
32,4,37,34.52192531246071,0.0,0.0
32,4,38,34.52192531246071,0.0,0.0
32,4,39,34.52192531246071,0.0,0.0
32,4,40,34.52192531246071,0.0,0.0
32,4,41,34.52192531246071,0.0,0.0
32,4,42,34.52192531246071,0.0,0.0
32,4,43,34.52192531246071,0.0,0.0
32,4,44,34.52192531246071,0.0,0.0
32,4,45,34.52192531246071,0.0,0.0
32,4,46,34.52192531246071,0.0,0.0
32,4,47,34.52192531246071,0.0,0.0
32,4,48,34.52192531246071,0.0,0.0
32,4,49,34.52192531246071,0.0,0.0
32,5,0,29.914007013709966,0.0,0.0
32,5,1,29.91400701370997,3.552713678800501E-15,1.187642189550951E-16
32,5,2,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,3,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,4,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,5,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,6,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,7,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,8,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,9,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,10,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,11,29.914007013709973,7.105427357601002E-15,2.375284379101902E-16
32,5,12,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,13,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,14,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,15,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,16,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,17,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,18,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,19,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,20,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,21,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,22,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,23,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,24,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,25,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,26,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,27,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,28,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,29,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,30,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,31,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,32,29.914007013709977,1.0658141036401503E-14,3.562926568652853E-16
32,5,33,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,34,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,35,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,36,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,37,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,38,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,39,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,40,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,41,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,42,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,43,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,44,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,45,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,46,29.91400701370998,1.4210854715202004E-14,4.750568758203804E-16
32,5,47,29.914007013709984,1.7763568394002505E-14,5.938210947754755E-16
32,5,48,29.914007013709984,1.7763568394002505E-14,5.938210947754755E-16
32,5,49,29.914007013709984,1.7763568394002505E-14,5.938210947754755E-16
32,6,0,26.835096850471356,0.0,0.0
32,6,1,26.835096850471356,0.0,0.0
32,6,2,26.835096850471356,0.0,0.0
32,6,3,26.835096850471356,0.0,0.0
32,6,4,26.835096850471356,0.0,0.0
32,6,5,26.835096850471356,0.0,0.0
32,6,6,26.835096850471356,0.0,0.0
32,6,7,26.835096850471356,0.0,0.0
32,6,8,26.835096850471356,0.0,0.0
32,6,9,26.835096850471356,0.0,0.0
32,6,10,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,11,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,12,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,13,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,14,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,15,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,16,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,17,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,18,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,19,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,20,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,21,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,22,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,23,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,24,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,25,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,26,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,27,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,28,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,29,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,30,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,31,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,32,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,33,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,34,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,35,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,36,26.83509685047136,3.552713678800501E-15,1.323905666745562E-16
32,6,37,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,38,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,39,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,40,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,41,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,42,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,43,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,44,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,45,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,46,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,47,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,48,26.835096850471363,7.105427357601002E-15,2.647811333491124E-16
32,6,49,26.835096850471366,1.0658141036401503E-14,3.971717000236686E-16
32,7,0,24.616503368377423,0.0,0.0
32,7,1,24.616503368377423,0.0,0.0
32,7,2,24.616503368377423,0.0,0.0
32,7,3,24.616503368377423,0.0,0.0
32,7,4,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,5,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,6,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,7,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,8,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,9,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,10,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,11,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,12,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,13,24.616503368377426,3.552713678800501E-15,1.44322433841857E-16
32,7,14,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,15,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,16,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,17,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,18,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,19,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,20,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,21,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,22,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,23,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,24,24.61650336837743,7.105427357601002E-15,2.88644867683714E-16
32,7,25,24.616503368377433,1.0658141036401503E-14,4.3296730152557106E-16
32,7,26,24.616503368377433,1.0658141036401503E-14,4.3296730152557106E-16
32,7,27,24.616503368377433,1.0658141036401503E-14,4.3296730152557106E-16
32,7,28,24.616503368377433,1.0658141036401503E-14,4.3296730152557106E-16
32,7,29,24.616503368377433,1.0658141036401503E-14,4.3296730152557106E-16
32,7,30,24.616503368377437,1.4210854715202004E-14,5.77289735367428E-16
32,7,31,24.616503368377437,1.4210854715202004E-14,5.77289735367428E-16
32,7,32,24.61650336837744,1.7763568394002505E-14,7.216121692092851E-16
32,7,33,24.61650336837745,2.8421709430404007E-14,1.154579470734856E-15
32,7,34,24.61650336837745,2.8421709430404007E-14,1.154579470734856E-15
32,7,35,24.61650336837745,2.8421709430404007E-14,1.154579470734856E-15
32,7,36,24.61650336837745,2.8421709430404007E-14,1.154579470734856E-15
32,7,37,24.61650336837745,2.8421709430404007E-14,1.154579470734856E-15
32,7,38,24.616503368377455,3.197442310920451E-14,1.2989019045767131E-15
32,7,39,24.616503368377455,3.197442310920451E-14,1.2989019045767131E-15
32,7,40,24.616503368377455,3.197442310920451E-14,1.2989019045767131E-15
32,7,41,24.616503368377458,3.552713678800501E-14,1.4432243384185702E-15
32,7,42,24.61650336837746,3.907985046680551E-14,1.5875467722604272E-15
32,7,43,24.616503368377465,4.263256414560601E-14,1.7318692061022842E-15
32,7,44,24.616503368377465,4.263256414560601E-14,1.7318692061022842E-15
32,7,45,24.616503368377465,4.263256414560601E-14,1.7318692061022842E-15
32,7,46,24.61650336837749,6.750155989720952E-14,2.7421262429952833E-15
32,7,47,24.616503368377497,7.460698725481052E-14,3.0307711106789974E-15
32,7,48,24.6165033683775,7.815970093361102E-14,3.1750935445208544E-15
32,7,49,24.61650336837769,2.6645352591003757E-13,1.0824182538139275E-14
32,8,0,22.938908769070284,0.0,0.0
32,8,1,22.938908769070295,1.0658141036401503E-14,4.646315630660001E-16
32,8,2,22.938908769070295,1.0658141036401503E-14,4.646315630660001E-16
32,8,3,22.938908769070295,1.0658141036401503E-14,4.646315630660001E-16
32,8,4,22.938908769070295,1.0658141036401503E-14,4.646315630660001E-16
32,8,5,22.9389087690703,1.4210854715202004E-14,6.195087507546669E-16
32,8,6,22.938908769070302,1.7763568394002505E-14,7.743859384433335E-16
32,8,7,22.938908769070302,1.7763568394002505E-14,7.743859384433335E-16
32,8,8,22.938908769070306,2.1316282072803006E-14,9.292631261320003E-16
32,8,9,22.938908769070306,2.1316282072803006E-14,9.292631261320003E-16
32,8,10,22.938908769070306,2.1316282072803006E-14,9.292631261320003E-16
32,8,11,22.93890876907031,2.4868995751603507E-14,1.084140313820667E-15
32,8,12,22.93890876907031,2.4868995751603507E-14,1.084140313820667E-15
32,8,13,22.93890876907031,2.4868995751603507E-14,1.084140313820667E-15
32,8,14,22.93890876907031,2.4868995751603507E-14,1.084140313820667E-15
32,8,15,22.93890876907031,2.4868995751603507E-14,1.084140313820667E-15
32,8,16,22.93890876907031,2.4868995751603507E-14,1.084140313820667E-15
32,8,17,22.938908769070313,2.8421709430404007E-14,1.2390175015093337E-15
32,8,18,22.938908769070313,2.8421709430404007E-14,1.2390175015093337E-15
32,8,19,22.938908769070313,2.8421709430404007E-14,1.2390175015093337E-15
32,8,20,22.938908769070316,3.197442310920451E-14,1.3938946891980004E-15
32,8,21,22.93890876907032,3.552713678800501E-14,1.548771876886667E-15
32,8,22,22.938908769070324,3.907985046680551E-14,1.7036490645753336E-15
32,8,23,22.938908769070324,3.907985046680551E-14,1.7036490645753336E-15
32,8,24,22.938908769070324,3.907985046680551E-14,1.7036490645753336E-15
32,8,25,22.938908769070324,3.907985046680551E-14,1.7036490645753336E-15
32,8,26,22.938908769070324,3.907985046680551E-14,1.7036490645753336E-15
32,8,27,22.938908769070338,5.3290705182007514E-14,2.3231578153300007E-15
32,8,28,22.938908769070338,5.3290705182007514E-14,2.3231578153300007E-15
32,8,29,22.93890876907034,5.6843418860808015E-14,2.4780350030186674E-15
32,8,30,22.93890876907035,6.394884621840902E-14,2.787789378396001E-15
32,8,31,22.93890876907035,6.394884621840902E-14,2.787789378396001E-15
32,8,32,22.938908769070352,6.750155989720952E-14,2.9426665660846676E-15
32,8,33,22.938908769070355,7.105427357601002E-14,3.097543753773334E-15
32,8,34,22.938908769070355,7.105427357601002E-14,3.097543753773334E-15
32,8,35,22.93890876907036,7.460698725481052E-14,3.2524209414620006E-15
32,8,36,22.938908769070363,7.815970093361102E-14,3.4072981291506673E-15
32,8,37,22.938908769070363,7.815970093361102E-14,3.4072981291506673E-15
32,8,38,22.938908769070366,8.171241461241152E-14,3.562175316839334E-15
32,8,39,22.938908769070366,8.171241461241152E-14,3.562175316839334E-15
32,8,40,22.938908769070373,8.881784197001252E-14,3.8719296922166674E-15
32,8,41,22.938908769070526,2.4158453015843406E-13,1.0531648762829336E-14
32,8,42,22.938908769070633,3.481659405224491E-13,1.5177964393489337E-14
32,8,43,22.939273148906963,3.643798366788076E-4,1.588479383858572E-5
32,8,44,22.939273148906967,3.643798366823603E-4,1.5884793838740598E-5
32,8,45,22.939273148907006,3.6437983672144014E-4,1.5884793840444246E-5
32,8,46,22.93930249064379,3.937215735057009E-4,1.716391906299292E-5
32,8,47,22.93954220871182,6.334396415361709E-4,2.761420117727092E-5
32,8,48,22.939736721444465,8.279523741805406E-4,3.609379951399046E-5
32,8,49,22.940099080807222,0.0011903117369378435,5.1890512705765775E-5
32,16,0,16.339109448576924,0.0,0.0
32,16,1,16.339109448576924,0.0,0.0
32,16,2,16.339109448576927,3.552713678800501E-15,2.1743618830522793E-16
32,16,3,16.339109448576927,3.552713678800501E-15,2.1743618830522793E-16
32,16,4,16.339109448576934,1.0658141036401503E-14,6.523085649156838E-16
32,16,5,16.339109448576934,1.0658141036401503E-14,6.523085649156838E-16
32,16,6,16.339109448576938,1.4210854715202004E-14,8.697447532209117E-16
32,16,7,16.339109448576938,1.4210854715202004E-14,8.697447532209117E-16
32,16,8,16.339109448576938,1.4210854715202004E-14,8.697447532209117E-16
32,16,9,16.33910944857694,1.7763568394002505E-14,1.0871809415261397E-15
32,16,10,16.33910944857694,1.7763568394002505E-14,1.0871809415261397E-15
32,16,11,16.33910944857695,2.4868995751603507E-14,1.5220533181365955E-15
32,16,12,16.33910944857695,2.4868995751603507E-14,1.5220533181365955E-15
32,16,13,16.33910944857695,2.4868995751603507E-14,1.5220533181365955E-15
32,16,14,16.339109448576956,3.197442310920451E-14,1.9569256947470514E-15
32,16,15,16.33910944857696,3.552713678800501E-14,2.1743618830522793E-15
32,16,16,16.33910944857696,3.552713678800501E-14,2.1743618830522793E-15
32,16,17,16.339109448576963,3.907985046680551E-14,2.3917980713575072E-15
32,16,18,16.339109448576963,3.907985046680551E-14,2.3917980713575072E-15
32,16,19,16.339109448576966,4.263256414560601E-14,2.609234259662735E-15
32,16,20,16.339109448576966,4.263256414560601E-14,2.609234259662735E-15
32,16,21,16.33910944857697,4.618527782440651E-14,2.826670447967963E-15
32,16,22,16.33910944857697,4.618527782440651E-14,2.826670447967963E-15
32,16,23,16.339109448576973,4.973799150320701E-14,3.044106636273191E-15
32,16,24,16.339109448576977,5.3290705182007514E-14,3.261542824578419E-15
32,16,25,16.339109448576977,5.3290705182007514E-14,3.261542824578419E-15
32,16,26,16.33910944857698,5.6843418860808015E-14,3.478979012883647E-15
32,16,27,16.33910944857698,5.6843418860808015E-14,3.478979012883647E-15
32,16,28,16.33910944857698,5.6843418860808015E-14,3.478979012883647E-15
32,16,29,16.33910944857698,5.6843418860808015E-14,3.478979012883647E-15
32,16,30,16.339109448576984,6.039613253960852E-14,3.696415201188875E-15
32,16,31,16.339109448576988,6.394884621840902E-14,3.913851389494103E-15
32,16,32,16.339109448576988,6.394884621840902E-14,3.913851389494103E-15
32,16,33,16.33910944857699,6.750155989720952E-14,4.131287577799331E-15
32,16,34,16.33910944857702,9.592326932761353E-14,5.8707770842411545E-15
32,16,35,16.33917950997126,7.00613943358519E-5,4.287956730833576E-6
32,16,36,16.339179509971284,7.00613943607209E-5,4.28795673235563E-6
32,16,37,16.339179558054894,7.010947797070344E-5,4.290899586134403E-6
32,16,38,16.339179558054933,7.010947800978329E-5,4.290899588526201E-6
32,16,39,16.339179558054937,7.0109478013336E-5,4.290899588743637E-6
32,16,40,16.339266073951926,1.5662537500205076E-4,9.585918712093103E-6
32,16,41,16.339266073951944,1.5662537501981433E-4,9.585918713180285E-6
32,16,42,16.33926607395197,1.5662537504468332E-4,9.585918714702337E-6
32,16,43,16.339273978432463,1.6452985553883082E-4,1.0069695417406043E-5
32,16,44,16.339378867788856,2.694192119321315E-4,1.6489222547903118E-5
32,16,45,16.339389786296035,2.8033771911140093E-4,1.7157466261774587E-5
32,16,46,16.339389786296078,2.803377191540335E-4,1.715746626438382E-5
32,16,47,16.339399263815395,2.8981523847093627E-4,1.7737517419970408E-5
32,16,48,16.339546675757195,4.372271802708383E-4,2.6759547798299322E-5
32,16,49,16.354332669580707,0.015223221003783038,9.317044513162818E-4
32,32,0,12.138566276447323,0.0,0.0
32,32,1,12.138566276447337,1.4210854715202004E-14,1.1707193742291937E-15
32,32,2,12.138566276447355,3.197442310920451E-14,2.6341185920156857E-15
32,32,3,12.138566276447365,4.263256414560601E-14,3.512158122687581E-15
32,32,4,12.138566276447396,7.283063041541027E-14,5.9999367929246174E-15
32,32,5,12.138566276447412,8.881784197001252E-14,7.31699608893246E-15
32,32,6,12.138566276447412,8.881784197001252E-14,7.31699608893246E-15
32,32,7,12.138566276447415,9.237055564881302E-14,7.609675932489759E-15
32,32,8,12.13856627644742,9.769962616701378E-14,8.048695697825706E-15
32,32,9,12.138566276447428,1.0480505352461478E-13,8.634055384940304E-15
32,32,10,12.138566276447438,1.1546319456101628E-13,9.5120949156122E-15
32,32,11,12.13856627644744,1.1723955140041653E-13,9.658434837390848E-15
32,32,12,12.13856627644746,1.3677947663381929E-13,1.1268173976955989E-14
32,32,13,12.138566276447486,1.6342482922482304E-13,1.3463272803635728E-14
32,32,14,12.138566276447493,1.7053025658242404E-13,1.4048632490750324E-14
32,32,15,12.138566276447502,1.794120407794253E-13,1.4780332099643572E-14
32,32,16,12.138566276447524,2.007283228522283E-13,1.653641116098736E-14
32,32,17,12.138566276447525,2.0250467969162855E-13,1.668275108276601E-14
32,32,18,12.138566276447536,2.1316282072803006E-13,1.7560790613437904E-14
32,32,19,12.13856627644754,2.1671553440683056E-13,1.7853470456995204E-14
32,32,20,12.138566276447559,2.362554596402333E-13,1.9463209596560345E-14
32,32,21,12.13856627644758,2.575717417130363E-13,2.1219288657904137E-14
32,32,22,12.138566276447593,2.7000623958883807E-13,2.224366811035468E-14
32,32,23,12.138566276447595,2.717825964282383E-13,2.239000803213333E-14
32,32,24,12.138566276447662,3.3928415632544784E-13,2.7950925059722E-14
32,32,25,12.138566276447664,3.410605131648481E-13,2.809726498150065E-14
32,32,26,12.13856627644775,4.2810199829546036E-13,3.5267921148654463E-14
32,32,27,12.138566276447794,4.707345624410664E-13,3.878007927134204E-14
32,32,28,12.138566276447829,5.062616992290714E-13,4.1706877706915026E-14
32,32,29,12.138566276448968,1.644906433284632E-12,1.3551076756702917E-13
32,32,30,12.138566276449854,2.531308496145357E-12,2.0853438853457513E-13
32,32,31,12.138566691722314,4.152749912833542E-7,3.421120598806794E-8
32,32,32,12.138566691722325,4.1527500194149525E-7,3.421120686610747E-8
32,32,33,12.13856669172235,4.15275026810491E-7,3.421120891486638E-8
32,32,34,12.138566691722358,4.152750356922752E-7,3.421120964656598E-8
32,32,35,12.13856669172237,4.1527504635041623E-7,3.4211210524605517E-8
32,32,36,12.138640384209006,7.410776168370603E-5,6.105149487670438E-6
32,32,37,12.138640384209111,7.410776178851108E-5,6.105149496304493E-6
32,32,38,12.138640384209227,7.410776190397428E-5,6.105149505816589E-6
32,32,39,12.138640384209484,7.410776216154602E-5,6.105149527035877E-6
32,32,40,12.138756351141696,1.9007469437326563E-4,1.5658743384057715E-5
32,32,41,12.138759006271206,1.927298238832975E-4,1.587747840181543E-5
32,32,42,12.13877475581743,2.0847937010692874E-4,1.7174958340133215E-5
32,32,43,12.138774755817463,2.0847937014067952E-4,1.7174958342913675E-5
32,32,44,12.138774755817474,2.0847937015133766E-4,1.7174958343791712E-5
32,32,45,12.138777727238066,2.1145079074358364E-4,1.7419750069978642E-5
32,32,46,12.138891215427105,3.249389797819191E-4,2.6769139977626848E-5
32,32,47,12.138918331694498,3.52055247175187E-4,2.900303373210443E-5
32,32,48,12.139060300776656,4.940243293329871E-4,4.069873806196959E-5
32,32,49,12.139497393373707,9.311169263845898E-4,7.670732318620302E-5
32,64,0,9.416749741573996,0.0,0.0
32,64,1,9.416749741574,3.552713678800501E-15,3.7727600035027265E-16
32,64,2,9.416749741574012,1.5987211554602254E-14,1.697742001576227E-15
32,64,3,9.416749741574012,1.5987211554602254E-14,1.697742001576227E-15
32,64,4,9.416749741574014,1.7763568394002505E-14,1.8863800017513632E-15
32,64,5,9.416749741574021,2.4868995751603507E-14,2.6409320024519084E-15
32,64,6,9.416749741574032,3.552713678800501E-14,3.7727600035027264E-15
32,64,7,9.416749741574035,3.907985046680551E-14,4.150036003852999E-15
32,64,8,9.416749741574035,3.907985046680551E-14,4.150036003852999E-15
32,64,9,9.416749741574042,4.618527782440651E-14,4.904588004553545E-15
32,64,10,9.416749741574044,4.796163466380676E-14,5.093226004728681E-15
32,64,11,9.416749741574051,5.5067062021407764E-14,5.8477780054292264E-15
32,64,12,9.416749741574051,5.5067062021407764E-14,5.8477780054292264E-15
32,64,13,9.416749741574053,5.6843418860808015E-14,6.0364160056043624E-15
32,64,14,9.416749741574057,6.039613253960852E-14,6.413692005954635E-15
32,64,15,9.416749741574057,6.039613253960852E-14,6.413692005954635E-15
32,64,16,9.41674974157406,6.394884621840902E-14,6.790968006304908E-15
32,64,17,9.416749741574069,7.283063041541027E-14,7.734158007180589E-15
32,64,18,9.416749741574073,7.638334409421077E-14,8.111434007530862E-15
32,64,19,9.416749741574073,7.638334409421077E-14,8.111434007530862E-15
32,64,20,9.416749741574073,7.638334409421077E-14,8.111434007530862E-15
32,64,21,9.416749741574078,8.171241461241152E-14,8.67734800805627E-15
32,64,22,9.416749741574083,8.704148513061227E-14,9.24326200858168E-15
32,64,23,9.416749741574087,9.059419880941277E-14,9.620538008931952E-15
32,64,24,9.4167497415741,1.0302869668521453E-13,1.0941004010157907E-14
32,64,25,9.4167497415741,1.0302869668521453E-13,1.0941004010157907E-14
32,64,26,9.4167497415741,1.0302869668521453E-13,1.0941004010157907E-14
32,64,27,9.416749741574103,1.0658141036401503E-13,1.131828001050818E-14
32,64,28,9.416749741574105,1.0835776720341528E-13,1.1506918010683315E-14
32,64,29,9.416749741574105,1.0835776720341528E-13,1.1506918010683315E-14
32,64,30,9.416749741574105,1.0835776720341528E-13,1.1506918010683315E-14
32,64,31,9.41674974157411,1.1368683772161603E-13,1.2072832011208725E-14
32,64,32,9.416749741574112,1.1546319456101628E-13,1.2261470011383861E-14
32,64,33,9.416749741574115,1.1901590823981678E-13,1.2638746011734134E-14
32,64,34,9.416749741574122,1.2612133559741778E-13,1.3393298012434678E-14
32,64,35,9.416749741574128,1.3145040611561853E-13,1.3959212012960088E-14
32,64,36,9.416749741574147,1.509903313490213E-13,1.603423001488659E-14
32,64,37,9.416749741574147,1.509903313490213E-13,1.603423001488659E-14
32,64,38,9.416749741574167,1.7053025658242404E-13,1.8109248016813088E-14
32,64,39,9.416749741574195,1.9895196601282805E-13,2.1127456019615267E-14
32,64,40,9.416749741574215,2.184918912462308E-13,2.320247402154177E-14
32,64,41,9.416749741574254,2.575717417130363E-13,2.7352510025394768E-14
32,64,42,9.416749741574568,5.719869022868806E-13,6.07414360563939E-14
32,64,43,9.416749741574726,7.300826609935029E-13,7.753021807198103E-14
32,64,44,9.416749741574748,7.513989430663059E-13,7.979387407408266E-14
32,64,45,9.416841826907755,9.208533375826278E-5,9.778887225994269E-6
32,64,46,9.416841826907756,9.208533376003913E-5,9.778887226182906E-6
32,64,47,9.416841826907783,9.208533378668449E-5,9.778887229012476E-6
32,64,48,9.417016668486033,2.669269120367801E-4,2.8345970675882446E-5
32,64,49,9.417016668486113,2.6692691211671615E-4,2.8345970684371156E-5
32,128,0,7.6221764991114735,0.0,0.0
32,128,1,7.622176499111478,4.440892098500626E-15,5.826278227771695E-16
32,128,2,7.622176499111481,7.105427357601002E-15,9.322045164434713E-16
32,128,3,7.6221764991114815,7.993605777301127E-15,1.0487300809989051E-15
32,128,4,7.622176499111486,1.2434497875801753E-14,1.6313579037760747E-15
32,128,5,7.622176499111488,1.4210854715202004E-14,1.8644090328869426E-15
32,128,6,7.622176499111488,1.4210854715202004E-14,1.8644090328869426E-15
32,128,7,7.622176499111489,1.509903313490213E-14,1.9809345974423765E-15
32,128,8,7.622176499111493,1.9539925233402755E-14,2.563562420219546E-15
32,128,9,7.622176499111494,2.042810365310288E-14,2.68008798477498E-15
32,128,10,7.622176499111497,2.3092638912203256E-14,3.0296646784412814E-15
32,128,11,7.622176499111497,2.3092638912203256E-14,3.0296646784412814E-15
32,128,12,7.622176499111497,2.3092638912203256E-14,3.0296646784412814E-15
32,128,13,7.6221764991114975,2.398081733190338E-14,3.1461902429967156E-15
32,128,14,7.622176499111498,2.4868995751603507E-14,3.2627158075521495E-15
32,128,15,7.622176499111499,2.5757174171303632E-14,3.3792413721075833E-15
32,128,16,7.622176499111499,2.5757174171303632E-14,3.3792413721075833E-15
32,128,17,7.6221764991115,2.6645352591003757E-14,3.495766936663017E-15
32,128,18,7.622176499111501,2.7533531010703882E-14,3.6122925012184514E-15
32,128,19,7.622176499111503,2.930988785010413E-14,3.845343630329319E-15
32,128,20,7.6221764991115055,3.197442310920451E-14,4.1949203239956206E-15
32,128,21,7.622176499111506,3.2862601528904634E-14,4.3114458885510544E-15
32,128,22,7.622176499111507,3.375077994860476E-14,4.427971453106488E-15
32,128,23,7.622176499111507,3.375077994860476E-14,4.427971453106488E-15
32,128,24,7.622176499111508,3.4638958368304884E-14,4.544497017661922E-15
32,128,25,7.622176499111508,3.4638958368304884E-14,4.544497017661922E-15
32,128,26,7.622176499111512,3.8191672047105385E-14,5.010599275883658E-15
32,128,27,7.622176499111513,3.907985046680551E-14,5.127124840439092E-15
32,128,28,7.622176499111514,4.085620730620576E-14,5.36017596954996E-15
32,128,29,7.622176499111515,4.1744385725905886E-14,5.476701534105394E-15
32,128,30,7.622176499111516,4.263256414560601E-14,5.5932270986608275E-15
32,128,31,7.622176499111521,4.707345624410664E-14,6.1758549214379974E-15
32,128,32,7.6221764991115215,4.796163466380676E-14,6.292380485993431E-15
32,128,33,7.622176499111523,4.973799150320701E-14,6.525431615104299E-15
32,128,34,7.622176499111525,5.1514348342607263E-14,6.758482744215167E-15
32,128,35,7.622176499111528,5.417888360170764E-14,7.108059437881468E-15
32,128,36,7.6221764991115295,5.595524044110789E-14,7.341110566992336E-15
32,128,37,7.62217649911153,5.6843418860808015E-14,7.45763613154777E-15
32,128,38,7.622176499111533,5.950795411990839E-14,7.807212825214071E-15
32,128,39,7.622176499111534,6.039613253960852E-14,7.923738389769506E-15
32,128,40,7.622176499111546,7.283063041541027E-14,9.555096293545581E-15
32,128,41,7.622176499111547,7.37188088351104E-14,9.671621858101014E-15
32,128,42,7.622176499111551,7.72715225139109E-14,1.013772411632275E-14
32,128,43,7.62217649911156,8.615330671091215E-14,1.130297976187709E-14
32,128,44,7.62217649911156,8.615330671091215E-14,1.130297976187709E-14
32,128,45,7.6221764991115695,9.592326932761353E-14,1.2584760971986863E-14
32,128,46,7.622176499111583,1.092459456231154E-13,1.433264444031837E-14
32,128,47,7.622176499111614,1.4033219031261979E-13,1.8411039199758558E-14
32,128,48,7.622176499111623,1.4921397450962104E-13,1.9576294845312898E-14
32,128,49,7.6227354747344584,5.58975622984903E-4,7.333543418340726E-5
32,256,0,6.384851800500792,0.0,0.0
32,256,1,6.384851800500798,6.217248937900877E-15,9.737499212453498E-16
32,256,2,6.384851800500823,3.108624468950438E-14,4.868749606226749E-15
32,256,3,6.384851800500829,3.6415315207705135E-14,5.70339239586562E-15
32,256,4,6.384851800500835,4.263256414560601E-14,6.67714231711097E-15
32,256,5,6.384851800500837,4.440892098500626E-14,6.955356580323928E-15
32,256,6,6.384851800500837,4.440892098500626E-14,6.955356580323928E-15
32,256,7,6.3848518005008446,5.240252676230739E-14,8.207320764782234E-15
32,256,8,6.384851800500846,5.417888360170764E-14,8.485535027995192E-15
32,256,9,6.384851800500851,5.861977570020827E-14,9.181070686027585E-15
32,256,10,6.3848518005008525,6.039613253960852E-14,9.45928494924054E-15
32,256,11,6.38485180050086,6.750155989720952E-14,1.057214200209237E-14
32,256,12,6.3848518005008605,6.838973831690964E-14,1.0711249133698849E-14
32,256,13,6.384851800500864,7.194245199571014E-14,1.1267677660124762E-14
32,256,14,6.3848518005008685,7.638334409421077E-14,1.1963213318157155E-14
32,256,15,6.384851800500873,8.08242361927114E-14,1.2658748976189549E-14
32,256,16,6.384851800500873,8.08242361927114E-14,1.2658748976189549E-14
32,256,17,6.384851800500876,8.348877145181177E-14,1.3076070371008983E-14
32,256,18,6.3848518005008765,8.43769498715119E-14,1.3215177502615462E-14
32,256,19,6.3848518005008845,9.237055564881302E-14,1.446714168707377E-14
32,256,20,6.384851800500886,9.414691248821327E-14,1.4745355950286727E-14
32,256,21,6.384851800500889,9.681144774731365E-14,1.5162677345106163E-14
32,256,22,6.384851800500898,1.056932319443149E-13,1.6553748661170947E-14
32,256,23,6.384851800500921,1.2878587085651816E-13,2.017053408293939E-14
32,256,24,6.384851800500962,1.6964207816272392E-13,2.6569462136837403E-14
32,256,25,6.384851800500968,1.758593271006248E-13,2.7543212058082753E-14
32,256,26,6.384851800500979,1.865174681370263E-13,2.92124976373605E-14
32,256,27,6.384851800501,2.078337502098293E-13,3.255106879591598E-14
32,256,28,6.384851800501005,2.1316282072803006E-13,3.338571158555485E-14
32,256,29,6.384851800501017,2.2470914018413168E-13,3.519410429643907E-14
32,256,30,6.384851800501019,2.2648549702353193E-13,3.547231855965203E-14
32,256,31,6.384851800501026,2.3359092438113294E-13,3.658517561250386E-14
32,256,32,6.384851800501027,2.3447910280083306E-13,3.672428274411034E-14
32,256,33,6.384851800501028,2.362554596402333E-13,3.70024970073233E-14
32,256,34,6.384851800501038,2.460254222569347E-13,3.853267545499456E-14
32,256,35,6.384851800501039,2.469136006766348E-13,3.8671782586601035E-14
32,256,36,6.384851800501046,2.540190280342358E-13,3.9784639639452865E-14
32,256,37,6.384851800501068,2.7622348852673895E-13,4.326231792961483E-14
32,256,38,6.384851800501071,2.788880237858393E-13,4.367963932443427E-14
32,256,39,6.38485180050108,2.877698079828406E-13,4.507071064049905E-14
32,256,40,6.384851800501091,2.984279490192421E-13,4.673999621977679E-14
32,256,41,6.3848518005011,3.0819791163594346E-13,4.8270174667448055E-14
32,256,42,6.3848518005011154,3.232969447708456E-13,5.0634995904758195E-14
32,256,43,6.384851800505609,4.816591570033779E-12,7.543779747019332E-13
32,256,44,6.384919360758324,6.756025753151818E-5,1.0581335267048662E-5
32,256,45,6.384919360758381,6.756025758924977E-5,1.0581335276090625E-5
32,256,46,6.384919360758384,6.756025759191431E-5,1.0581335276507946E-5
32,256,47,6.384919501898528,6.770139773593087E-5,1.0603440745581714E-5
32,256,48,6.38500290313014,1.511026293474771E-4,2.3665800564959934E-5
32,256,49,6.404102168417581,0.019250367916789024,0.003015006223837354
32,512,0,5.47444854868795,0.0,0.0
32,512,1,5.474448548688008,5.773159728050814E-14,1.0545646153591955E-14
32,512,2,5.474448548688035,8.526512829121202E-14,1.557510816530504E-14
32,512,3,5.474448548688038,8.79296635503124E-14,1.6061830295470823E-14
32,512,4,5.474448548688049,9.947598300641403E-14,1.8170959526189214E-14
32,512,5,5.474448548688064,1.1368683772161603E-13,2.0766810887073387E-14
32,512,6,5.474448548688074,1.2434497875801753E-13,2.2713699407736518E-14
32,512,7,5.474448548688087,1.3677947663381929E-13,2.4985069348510172E-14
32,512,8,5.47444854868809,1.4033219031261979E-13,2.5634032188731214E-14
32,512,9,5.474448548688093,1.4299672557172016E-13,2.6120754318896996E-14
32,512,10,5.474448548688097,1.474376176702208E-13,2.69319578691733E-14
32,512,11,5.474448548688113,1.6342482922482304E-13,2.9852290650168E-14
32,512,12,5.474448548688123,1.7319479184152442E-13,3.1636938460775864E-14
32,512,13,5.474448548688123,1.7319479184152442E-13,3.1636938460775864E-14
32,512,14,5.474448548688128,1.7763568394002505E-13,3.244814201105217E-14
32,512,15,5.4744485486881365,1.865174681370263E-13,3.407054911160478E-14
32,512,16,5.474448548688146,1.9628743075372768E-13,3.5855196922212646E-14
32,512,17,5.474448548688159,2.0872192862952943E-13,3.81265668629863E-14
32,512,18,5.474448548688167,2.1671553440683056E-13,3.9586733253483646E-14
32,512,19,5.474448548688175,2.2470914018413168E-13,4.104689964398099E-14
32,512,20,5.474448548688175,2.2470914018413168E-13,4.104689964398099E-14
32,512,21,5.474448548688192,2.424727085781342E-13,4.429171384508621E-14
32,512,22,5.474448548688209,2.5934809855243657E-13,4.7374287336136165E-14
32,512,23,5.474448548688223,2.7267077484793845E-13,4.980789798696508E-14
32,512,24,5.4744485486882315,2.815525590449397E-13,5.143030508751769E-14
32,512,25,5.474448548688241,2.913225216616411E-13,5.3214952898125555E-14
32,512,26,5.474448548688256,3.064215547965432E-13,5.597304496906499E-14
32,512,27,5.4744485486882635,3.135269821541442E-13,5.727097064950708E-14
32,512,28,5.474448548688293,3.4283687000424834E-13,6.262491408133069E-14
32,512,29,5.4744485486882954,3.455014052633487E-13,6.311163621149647E-14
32,512,30,5.474448548688326,3.7569947153315297E-13,6.862782035337534E-14
32,512,31,5.474448548688343,3.934630399271555E-13,7.187263455448055E-14
32,512,32,5.474448548688348,3.979039320256561E-13,7.268383810475686E-14
32,512,33,5.474448548688352,4.0234482412415673E-13,7.349504165503317E-14
32,512,34,5.474448548688368,4.18332035678759E-13,7.641537443602786E-14
32,512,35,5.4744485486883825,4.32542890393961E-13,7.901122579691203E-14
32,512,36,5.474448548688384,4.3431924723336124E-13,7.933570721702255E-14
32,512,37,5.474448548688404,4.53859172466764E-13,8.29050028382383E-14
32,512,38,5.474448548688446,4.9649173661237E-13,9.069255692089081E-14
32,512,39,5.4744485486884775,5.275779813018744E-13,9.637098177282494E-14
32,512,40,5.474448548688505,5.551115123125783E-13,1.0140044378453803E-13
32,512,41,5.474448548688534,5.844214001626824E-13,1.0675438721636164E-13
32,512,42,5.474448548688544,5.941913627793838E-13,1.085390350269695E-13
32,512,43,5.474448548688585,6.350475700855895E-13,1.160021076895115E-13
32,512,44,5.474448548688828,8.784084570834239E-13,1.6045606224465297E-13
32,512,45,5.474448548688996,1.0462741784067475E-12,1.9111955644509729E-13
32,512,46,5.474746996692341,2.9844800439082775E-4,5.4516542029124774E-5
32,512,47,5.4753899885708,9.414398828502257E-4,1.7196981111017269E-4
32,512,48,5.477632279508802,0.003183730820851771,5.815619221802367E-4
32,512,49,5.477799973532203,0.0033514248442534367,6.121940528707071E-4
32,1024,0,4.789777855129396,0.0,0.0
32,1024,1,4.789777855129573,1.7763568394002505E-13,3.708641388238792E-14
32,1024,2,4.789777855129582,1.865174681370263E-13,3.8940734576507315E-14
32,1024,3,4.789777855129584,1.8829382497642655E-13,3.9311598715331194E-14
32,1024,4,4.789777855129607,2.113864638886298E-13,4.4132832520041625E-14
32,1024,5,4.78977785512963,2.3447910280083306E-13,4.895406632475205E-14
32,1024,6,4.789777855129633,2.3714363805993344E-13,4.951036253298787E-14
32,1024,7,4.789777855129633,2.3714363805993344E-13,4.951036253298787E-14
32,1024,8,4.7897778551296915,2.957634137601417E-13,6.174887911417589E-14
32,1024,9,4.7897778551297145,3.1885605267234496E-13,6.657011291888632E-14
32,1024,10,4.789777855129721,3.2507330161024584E-13,6.786813740476989E-14
32,1024,11,4.7897778551297385,3.4283687000424834E-13,7.157677879300868E-14
32,1024,12,4.789777855129743,3.4727776210274897E-13,7.250393914006839E-14
32,1024,13,4.789777855129761,3.6504133049675147E-13,7.621258052830717E-14
32,1024,14,4.789777855129789,3.934630399271555E-13,8.214640674948924E-14
32,1024,15,4.789777855129809,4.1300296516055823E-13,8.622591227655191E-14
32,1024,16,4.789777855129906,5.10702591327572E-13,1.0662343991186527E-13
32,1024,17,4.789777855129944,5.480060849549773E-13,1.1441158682716672E-13
32,1024,18,4.789777919528277,6.439888089460055E-8,1.3445066314638263E-8
32,1024,19,4.789777919528291,6.439889510545527E-8,1.3445069281551374E-8
32,1024,20,4.789777919528355,6.439895905430149E-8,1.3445082632660372E-8
32,1024,21,4.789777919528436,6.439903987853768E-8,1.3445099506978689E-8
32,1024,22,4.78977796027246,1.0514306403308638E-7,2.1951553331536696E-8
32,1024,23,4.789777960272469,1.0514307291487057E-7,2.195155518585739E-8
32,1024,24,4.789777960272607,1.0514321147070405E-7,2.195158411326022E-8
32,1024,25,4.789777960272632,1.051432363396998E-7,2.1951589305358162E-8
32,1024,26,4.789777960272632,1.051432363396998E-7,2.1951589305358162E-8
32,1024,27,4.789777960272655,1.0514325943233871E-7,2.1951594126591966E-8
32,1024,28,4.789777960272671,1.0514327541955026E-7,2.1951597464369214E-8
32,1024,29,4.78977796027269,1.0514329407129708E-7,2.1951601358442673E-8
32,1024,30,4.78978501300985,7.157880454577992E-6,1.4944076053365573E-6
32,1024,31,4.789785013009921,7.157880525632265E-6,1.4944076201711228E-6
32,1024,32,4.789785013009985,7.1578805895811115E-6,1.494407633522232E-6
32,1024,33,4.789786212343948,8.357214552390246E-6,1.74480211925496E-6
32,1024,34,4.789786212343961,8.357214565712923E-6,1.7448021220364411E-6
32,1024,35,4.789786722112351,8.866982954991443E-6,1.8512305211599215E-6
32,1024,36,4.789786722112466,8.866983070454637E-6,1.8512305452660906E-6
32,1024,37,4.789786722112485,8.866983089106384E-6,1.851230549160164E-6
32,1024,38,4.789786722112494,8.866983097988168E-6,1.8512305510144848E-6
32,1024,39,4.789786722112582,8.866983185917832E-6,1.8512305693722595E-6
32,1024,40,4.7897867221126305,8.866983234767645E-6,1.8512305795710235E-6
32,1024,41,4.789808277319892,3.0422190496537382E-5,6.351482556536127E-6
32,1024,42,4.789808277320009,3.0422190612888755E-5,6.351482580827728E-6
32,1024,43,4.789810264661149,3.240953175343009E-5,6.76639558945778E-6
32,1024,44,4.789821445636368,4.3590506972002174E-5,9.100736670975439E-6
32,1024,45,4.789822273091428,4.441796203202841E-5,9.273491041857194E-6
32,1024,46,4.789833089592035,5.523446263921983E-5,1.1531737861301644E-5
32,1024,47,4.790111601819358,3.337466899626662E-4,6.967894964173658E-5
32,1024,48,4.790584062277033,8.062071476375721E-4,1.6831827529834208E-4
32,1024,49,4.7909352308722815,0.001157375742885769,2.416345346050506E-4


==> static-results-v2/static-32-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,2.008721681192784E-9
6,2.1486434518023124E-9
7,7.221328538293186E-8
8,8.278168913268381E-8
16,6.203464503952789E-8
32,1.5354821762845712E-6
64,5.050012958975963E-7
128,3.5660741601804016E-8
256,2.3299296761226012E-7
512,4.955443755663092E-7
1024,3.9378644623709406E-7


==> static-results-v2/static-32-distributions.csv <==
n,lambda,attempt,distance,probability
32,1,0,1,1.0
32,1,0,2,0.0
32,1,0,3,0.0
32,1,0,4,0.0
32,1,0,5,0.0
32,1,0,6,0.0
32,1,0,7,0.0
32,1,0,8,0.0
32,1,0,9,0.0
32,1,0,10,0.0
32,1,0,11,0.0
32,1,0,12,0.0
32,1,0,13,0.0
32,1,0,14,0.0
32,1,0,15,0.0
32,1,0,16,0.0
32,1,0,17,0.0
32,1,0,18,0.0
32,1,0,19,0.0
32,1,0,20,0.0
32,1,0,21,0.0
32,1,0,22,0.0
32,1,0,23,0.0
32,1,0,24,0.0
32,1,0,25,0.0
32,1,0,26,0.0
32,1,0,27,0.0
32,1,0,28,0.0
32,1,0,29,0.0
32,1,0,30,0.0
32,1,0,31,0.0
32,1,0,32,0.0
32,1,1,1,1.0
32,1,1,2,0.0
32,1,1,3,0.0
32,1,1,4,0.0
32,1,1,5,0.0
32,1,1,6,0.0
32,1,1,7,0.0
32,1,1,8,0.0
32,1,1,9,0.0
32,1,1,10,0.0
32,1,1,11,0.0
32,1,1,12,0.0
32,1,1,13,0.0
32,1,1,14,0.0
32,1,1,15,0.0
32,1,1,16,0.0
32,1,1,17,0.0
32,1,1,18,0.0
32,1,1,19,0.0
32,1,1,20,0.0
32,1,1,21,0.0
32,1,1,22,0.0
32,1,1,23,0.0
32,1,1,24,0.0
32,1,1,25,0.0
32,1,1,26,0.0
32,1,1,27,0.0
32,1,1,28,0.0
32,1,1,29,0.0
32,1,1,30,0.0
32,1,1,31,0.0
32,1,1,32,0.0
32,1,2,1,1.0
32,1,2,2,0.0
32,1,2,3,0.0
32,1,2,4,0.0
32,1,2,5,0.0
32,1,2,6,0.0
32,1,2,7,0.0
32,1,2,8,0.0
32,1,2,9,0.0
32,1,2,10,0.0
32,1,2,11,0.0
32,1,2,12,0.0
32,1,2,13,0.0
32,1,2,14,0.0
32,1,2,15,0.0
32,1,2,16,0.0
32,1,2,17,0.0
32,1,2,18,0.0
32,1,2,19,0.0
32,1,2,20,0.0
32,1,2,21,0.0
32,1,2,22,0.0
32,1,2,23,0.0
32,1,2,24,0.0
32,1,2,25,0.0
32,1,2,26,0.0
32,1,2,27,0.0
32,1,2,28,0.0
32,1,2,29,0.0
32,1,2,30,0.0
32,1,2,31,0.0
32,1,2,32,0.0
32,1,3,1,1.0
32,1,3,2,0.0
32,1,3,3,0.0
32,1,3,4,0.0
32,1,3,5,0.0
32,1,3,6,0.0
32,1,3,7,0.0
32,1,3,8,0.0
32,1,3,9,0.0
32,1,3,10,0.0
32,1,3,11,0.0
32,1,3,12,0.0
32,1,3,13,0.0
32,1,3,14,0.0
32,1,3,15,0.0
32,1,3,16,0.0
32,1,3,17,0.0
32,1,3,18,0.0
32,1,3,19,0.0
32,1,3,20,0.0
32,1,3,21,0.0
32,1,3,22,0.0
32,1,3,23,0.0
32,1,3,24,0.0
32,1,3,25,0.0
32,1,3,26,0.0
32,1,3,27,0.0
32,1,3,28,0.0
32,1,3,29,0.0
32,1,3,30,0.0
32,1,3,31,0.0
32,1,3,32,0.0
32,1,4,1,1.0
32,1,4,2,0.0
32,1,4,3,0.0
32,1,4,4,0.0
32,1,4,5,0.0
32,1,4,6,0.0
32,1,4,7,0.0
32,1,4,8,0.0
32,1,4,9,0.0
32,1,4,10,0.0
32,1,4,11,0.0
32,1,4,12,0.0
32,1,4,13,0.0
32,1,4,14,0.0
32,1,4,15,0.0
32,1,4,16,0.0
32,1,4,17,0.0
32,1,4,18,0.0
32,1,4,19,0.0
32,1,4,20,0.0
32,1,4,21,0.0
32,1,4,22,0.0
32,1,4,23,0.0
32,1,4,24,0.0
32,1,4,25,0.0
32,1,4,26,0.0
32,1,4,27,0.0
32,1,4,28,0.0
32,1,4,29,0.0
32,1,4,30,0.0
32,1,4,31,0.0
32,1,4,32,0.0
32,1,5,1,1.0
32,1,5,2,0.0
32,1,5,3,0.0
32,1,5,4,0.0
32,1,5,5,0.0
32,1,5,6,0.0
32,1,5,7,0.0
32,1,5,8,0.0
32,1,5,9,0.0
32,1,5,10,0.0
32,1,5,11,0.0
32,1,5,12,0.0
32,1,5,13,0.0
32,1,5,14,0.0
32,1,5,15,0.0
32,1,5,16,0.0
32,1,5,17,0.0
32,1,5,18,0.0
32,1,5,19,0.0
32,1,5,20,0.0
32,1,5,21,0.0
32,1,5,22,0.0
32,1,5,23,0.0
32,1,5,24,0.0
32,1,5,25,0.0
32,1,5,26,0.0
32,1,5,27,0.0
32,1,5,28,0.0
32,1,5,29,0.0
32,1,5,30,0.0
32,1,5,31,0.0
32,1,5,32,0.0
32,1,6,1,1.0
32,1,6,2,0.0
32,1,6,3,0.0
32,1,6,4,0.0
32,1,6,5,0.0
32,1,6,6,0.0
32,1,6,7,0.0
32,1,6,8,0.0
32,1,6,9,0.0
32,1,6,10,0.0
32,1,6,11,0.0
32,1,6,12,0.0
32,1,6,13,0.0
32,1,6,14,0.0
32,1,6,15,0.0
32,1,6,16,0.0
32,1,6,17,0.0
32,1,6,18,0.0
32,1,6,19,0.0
32,1,6,20,0.0
32,1,6,21,0.0
32,1,6,22,0.0
32,1,6,23,0.0
32,1,6,24,0.0
32,1,6,25,0.0
32,1,6,26,0.0
32,1,6,27,0.0
32,1,6,28,0.0
32,1,6,29,0.0
32,1,6,30,0.0
32,1,6,31,0.0
32,1,6,32,0.0
32,1,7,1,1.0
32,1,7,2,0.0
32,1,7,3,0.0
32,1,7,4,0.0
32,1,7,5,0.0
32,1,7,6,0.0
32,1,7,7,0.0
32,1,7,8,0.0
32,1,7,9,0.0
32,1,7,10,0.0
32,1,7,11,0.0
32,1,7,12,0.0
32,1,7,13,0.0
32,1,7,14,0.0
32,1,7,15,0.0
32,1,7,16,0.0
32,1,7,17,0.0
32,1,7,18,0.0
32,1,7,19,0.0
32,1,7,20,0.0
32,1,7,21,0.0
32,1,7,22,0.0
32,1,7,23,0.0
32,1,7,24,0.0
32,1,7,25,0.0
32,1,7,26,0.0
32,1,7,27,0.0
32,1,7,28,0.0
32,1,7,29,0.0
32,1,7,30,0.0
32,1,7,31,0.0
32,1,7,32,0.0
32,1,8,1,1.0
32,1,8,2,0.0
32,1,8,3,0.0
32,1,8,4,0.0
32,1,8,5,0.0
32,1,8,6,0.0
32,1,8,7,0.0
32,1,8,8,0.0
32,1,8,9,0.0
32,1,8,10,0.0
32,1,8,11,0.0
32,1,8,12,0.0
32,1,8,13,0.0
32,1,8,14,0.0
32,1,8,15,0.0
32,1,8,16,0.0
32,1,8,17,0.0
32,1,8,18,0.0
32,1,8,19,0.0
32,1,8,20,0.0
32,1,8,21,0.0
32,1,8,22,0.0
32,1,8,23,0.0
32,1,8,24,0.0
32,1,8,25,0.0
32,1,8,26,0.0
32,1,8,27,0.0
32,1,8,28,0.0
32,1,8,29,0.0
32,1,8,30,0.0
32,1,8,31,0.0
32,1,8,32,0.0
32,1,9,1,1.0
32,1,9,2,0.0
32,1,9,3,0.0
32,1,9,4,0.0
32,1,9,5,0.0
32,1,9,6,0.0
32,1,9,7,0.0
32,1,9,8,0.0
32,1,9,9,0.0
32,1,9,10,0.0
32,1,9,11,0.0
32,1,9,12,0.0
32,1,9,13,0.0
32,1,9,14,0.0
32,1,9,15,0.0
32,1,9,16,0.0
32,1,9,17,0.0
32,1,9,18,0.0
32,1,9,19,0.0
32,1,9,20,0.0
32,1,9,21,0.0
32,1,9,22,0.0
32,1,9,23,0.0
32,1,9,24,0.0
32,1,9,25,0.0
32,1,9,26,0.0
32,1,9,27,0.0
32,1,9,28,0.0
32,1,9,29,0.0
32,1,9,30,0.0
32,1,9,31,0.0
32,1,9,32,0.0
32,1,10,1,1.0
32,1,10,2,0.0
32,1,10,3,0.0
32,1,10,4,0.0
32,1,10,5,0.0
32,1,10,6,0.0
32,1,10,7,0.0
32,1,10,8,0.0
32,1,10,9,0.0
32,1,10,10,0.0
32,1,10,11,0.0
32,1,10,12,0.0
32,1,10,13,0.0
32,1,10,14,0.0
32,1,10,15,0.0
32,1,10,16,0.0
32,1,10,17,0.0
32,1,10,18,0.0
32,1,10,19,0.0
32,1,10,20,0.0
32,1,10,21,0.0
32,1,10,22,0.0
32,1,10,23,0.0
32,1,10,24,0.0
32,1,10,25,0.0
32,1,10,26,0.0
32,1,10,27,0.0
32,1,10,28,0.0
32,1,10,29,0.0
32,1,10,30,0.0
32,1,10,31,0.0
32,1,10,32,0.0
32,1,11,1,1.0
32,1,11,2,0.0
32,1,11,3,0.0
32,1,11,4,0.0
32,1,11,5,0.0
32,1,11,6,0.0
32,1,11,7,0.0
32,1,11,8,0.0
32,1,11,9,0.0
32,1,11,10,0.0
32,1,11,11,0.0
32,1,11,12,0.0
32,1,11,13,0.0
32,1,11,14,0.0
32,1,11,15,0.0
32,1,11,16,0.0
32,1,11,17,0.0
32,1,11,18,0.0
32,1,11,19,0.0
32,1,11,20,0.0
32,1,11,21,0.0
32,1,11,22,0.0
32,1,11,23,0.0
32,1,11,24,0.0
32,1,11,25,0.0
32,1,11,26,0.0
32,1,11,27,0.0
32,1,11,28,0.0
32,1,11,29,0.0
32,1,11,30,0.0
32,1,11,31,0.0
32,1,11,32,0.0
32,1,12,1,1.0
32,1,12,2,0.0
32,1,12,3,0.0
32,1,12,4,0.0
32,1,12,5,0.0
32,1,12,6,0.0
32,1,12,7,0.0
32,1,12,8,0.0
32,1,12,9,0.0
32,1,12,10,0.0
32,1,12,11,0.0
32,1,12,12,0.0
32,1,12,13,0.0
32,1,12,14,0.0
32,1,12,15,0.0
32,1,12,16,0.0
32,1,12,17,0.0
32,1,12,18,0.0
32,1,12,19,0.0
32,1,12,20,0.0
32,1,12,21,0.0
32,1,12,22,0.0
32,1,12,23,0.0
32,1,12,24,0.0
32,1,12,25,0.0
32,1,12,26,0.0
32,1,12,27,0.0
32,1,12,28,0.0
32,1,12,29,0.0
32,1,12,30,0.0
32,1,12,31,0.0
32,1,12,32,0.0
32,1,13,1,1.0
32,1,13,2,0.0
32,1,13,3,0.0
32,1,13,4,0.0
32,1,13,5,0.0
32,1,13,6,0.0
32,1,13,7,0.0
32,1,13,8,0.0
32,1,13,9,0.0
32,1,13,10,0.0
32,1,13,11,0.0
32,1,13,12,0.0
32,1,13,13,0.0
32,1,13,14,0.0
32,1,13,15,0.0
32,1,13,16,0.0
32,1,13,17,0.0
32,1,13,18,0.0
32,1,13,19,0.0
32,1,13,20,0.0
32,1,13,21,0.0
32,1,13,22,0.0
32,1,13,23,0.0
32,1,13,24,0.0
32,1,13,25,0.0
32,1,13,26,0.0
32,1,13,27,0.0
32,1,13,28,0.0
32,1,13,29,0.0
32,1,13,30,0.0
32,1,13,31,0.0
32,1,13,32,0.0
32,1,14,1,1.0
32,1,14,2,0.0
32,1,14,3,0.0
32,1,14,4,0.0
32,1,14,5,0.0
32,1,14,6,0.0
32,1,14,7,0.0
32,1,14,8,0.0
32,1,14,9,0.0
32,1,14,10,0.0
32,1,14,11,0.0
32,1,14,12,0.0
32,1,14,13,0.0
32,1,14,14,0.0
32,1,14,15,0.0
32,1,14,16,0.0
32,1,14,17,0.0
32,1,14,18,0.0
32,1,14,19,0.0
32,1,14,20,0.0
32,1,14,21,0.0
32,1,14,22,0.0
32,1,14,23,0.0
32,1,14,24,0.0
32,1,14,25,0.0
32,1,14,26,0.0
32,1,14,27,0.0
32,1,14,28,0.0
32,1,14,29,0.0
32,1,14,30,0.0
32,1,14,31,0.0
32,1,14,32,0.0
32,1,15,1,1.0
32,1,15,2,0.0
32,1,15,3,0.0
32,1,15,4,0.0
32,1,15,5,0.0
32,1,15,6,0.0
32,1,15,7,0.0
32,1,15,8,0.0
32,1,15,9,0.0
32,1,15,10,0.0
32,1,15,11,0.0
32,1,15,12,0.0
32,1,15,13,0.0
32,1,15,14,0.0
32,1,15,15,0.0
32,1,15,16,0.0
32,1,15,17,0.0
32,1,15,18,0.0
32,1,15,19,0.0
32,1,15,20,0.0
32,1,15,21,0.0
32,1,15,22,0.0
32,1,15,23,0.0
32,1,15,24,0.0
32,1,15,25,0.0
32,1,15,26,0.0
32,1,15,27,0.0
32,1,15,28,0.0
32,1,15,29,0.0
32,1,15,30,0.0
32,1,15,31,0.0
32,1,15,32,0.0
32,1,16,1,1.0
32,1,16,2,0.0
32,1,16,3,0.0
32,1,16,4,0.0
32,1,16,5,0.0
32,1,16,6,0.0
32,1,16,7,0.0
32,1,16,8,0.0
32,1,16,9,0.0
32,1,16,10,0.0
32,1,16,11,0.0
32,1,16,12,0.0
32,1,16,13,0.0
32,1,16,14,0.0
32,1,16,15,0.0
32,1,16,16,0.0
32,1,16,17,0.0
32,1,16,18,0.0
32,1,16,19,0.0
32,1,16,20,0.0
32,1,16,21,0.0
32,1,16,22,0.0
32,1,16,23,0.0
32,1,16,24,0.0
32,1,16,25,0.0
32,1,16,26,0.0
32,1,16,27,0.0
32,1,16,28,0.0
32,1,16,29,0.0
32,1,16,30,0.0
32,1,16,31,0.0
32,1,16,32,0.0
32,1,17,1,1.0
32,1,17,2,0.0
32,1,17,3,0.0
32,1,17,4,0.0
32,1,17,5,0.0
32,1,17,6,0.0
32,1,17,7,0.0
32,1,17,8,0.0
32,1,17,9,0.0
32,1,17,10,0.0
32,1,17,11,0.0
32,1,17,12,0.0
32,1,17,13,0.0
32,1,17,14,0.0
32,1,17,15,0.0
32,1,17,16,0.0
32,1,17,17,0.0
32,1,17,18,0.0
32,1,17,19,0.0
32,1,17,20,0.0
32,1,17,21,0.0
32,1,17,22,0.0
32,1,17,23,0.0
32,1,17,24,0.0
32,1,17,25,0.0
32,1,17,26,0.0
32,1,17,27,0.0
32,1,17,28,0.0
32,1,17,29,0.0
32,1,17,30,0.0
32,1,17,31,0.0
32,1,17,32,0.0
32,1,18,1,1.0
32,1,18,2,0.0
32,1,18,3,0.0
32,1,18,4,0.0
32,1,18,5,0.0
32,1,18,6,0.0
32,1,18,7,0.0
32,1,18,8,0.0
32,1,18,9,0.0
32,1,18,10,0.0
32,1,18,11,0.0
32,1,18,12,0.0
32,1,18,13,0.0
32,1,18,14,0.0
32,1,18,15,0.0
32,1,18,16,0.0
32,1,18,17,0.0
32,1,18,18,0.0
32,1,18,19,0.0
32,1,18,20,0.0
32,1,18,21,0.0
32,1,18,22,0.0
32,1,18,23,0.0
32,1,18,24,0.0
32,1,18,25,0.0
32,1,18,26,0.0
32,1,18,27,0.0
32,1,18,28,0.0
32,1,18,29,0.0
32,1,18,30,0.0
32,1,18,31,0.0
32,1,18,32,0.0
32,1,19,1,1.0
32,1,19,2,0.0
32,1,19,3,0.0
32,1,19,4,0.0
32,1,19,5,0.0
32,1,19,6,0.0
32,1,19,7,0.0
32,1,19,8,0.0
32,1,19,9,0.0
32,1,19,10,0.0
32,1,19,11,0.0
32,1,19,12,0.0
32,1,19,13,0.0
32,1,19,14,0.0
32,1,19,15,0.0
32,1,19,16,0.0
32,1,19,17,0.0
32,1,19,18,0.0
32,1,19,19,0.0
32,1,19,20,0.0
32,1,19,21,0.0
32,1,19,22,0.0
32,1,19,23,0.0
32,1,19,24,0.0
32,1,19,25,0.0
32,1,19,26,0.0
32,1,19,27,0.0
32,1,19,28,0.0
32,1,19,29,0.0
32,1,19,30,0.0
32,1,19,31,0.0
32,1,19,32,0.0
32,1,20,1,1.0
32,1,20,2,0.0
32,1,20,3,0.0
32,1,20,4,0.0
32,1,20,5,0.0
32,1,20,6,0.0
32,1,20,7,0.0
32,1,20,8,0.0
32,1,20,9,0.0
32,1,20,10,0.0
32,1,20,11,0.0
32,1,20,12,0.0
32,1,20,13,0.0
32,1,20,14,0.0
32,1,20,15,0.0
32,1,20,16,0.0
32,1,20,17,0.0
32,1,20,18,0.0
32,1,20,19,0.0
32,1,20,20,0.0
32,1,20,21,0.0
32,1,20,22,0.0
32,1,20,23,0.0
32,1,20,24,0.0
32,1,20,25,0.0
32,1,20,26,0.0
32,1,20,27,0.0
32,1,20,28,0.0
32,1,20,29,0.0
32,1,20,30,0.0
32,1,20,31,0.0
32,1,20,32,0.0
32,1,21,1,1.0
32,1,21,2,0.0
32,1,21,3,0.0
32,1,21,4,0.0
32,1,21,5,0.0
32,1,21,6,0.0
32,1,21,7,0.0
32,1,21,8,0.0
32,1,21,9,0.0
32,1,21,10,0.0
32,1,21,11,0.0
32,1,21,12,0.0
32,1,21,13,0.0
32,1,21,14,0.0
32,1,21,15,0.0
32,1,21,16,0.0
32,1,21,17,0.0
32,1,21,18,0.0
32,1,21,19,0.0
32,1,21,20,0.0
32,1,21,21,0.0
32,1,21,22,0.0
32,1,21,23,0.0
32,1,21,24,0.0
32,1,21,25,0.0
32,1,21,26,0.0
32,1,21,27,0.0
32,1,21,28,0.0
32,1,21,29,0.0
32,1,21,30,0.0
32,1,21,31,0.0
32,1,21,32,0.0
32,1,22,1,1.0
32,1,22,2,0.0
32,1,22,3,0.0
32,1,22,4,0.0
32,1,22,5,0.0
32,1,22,6,0.0
32,1,22,7,0.0
32,1,22,8,0.0
32,1,22,9,0.0
32,1,22,10,0.0
32,1,22,11,0.0
32,1,22,12,0.0
32,1,22,13,0.0
32,1,22,14,0.0
32,1,22,15,0.0
32,1,22,16,0.0
32,1,22,17,0.0
32,1,22,18,0.0
32,1,22,19,0.0
32,1,22,20,0.0
32,1,22,21,0.0
32,1,22,22,0.0
32,1,22,23,0.0
32,1,22,24,0.0
32,1,22,25,0.0
32,1,22,26,0.0
32,1,22,27,0.0
32,1,22,28,0.0
32,1,22,29,0.0
32,1,22,30,0.0
32,1,22,31,0.0
32,1,22,32,0.0
32,1,23,1,1.0
32,1,23,2,0.0
32,1,23,3,0.0
32,1,23,4,0.0
32,1,23,5,0.0
32,1,23,6,0.0
32,1,23,7,0.0
32,1,23,8,0.0
32,1,23,9,0.0
32,1,23,10,0.0
32,1,23,11,0.0
32,1,23,12,0.0
32,1,23,13,0.0
32,1,23,14,0.0
32,1,23,15,0.0
32,1,23,16,0.0
32,1,23,17,0.0
32,1,23,18,0.0
32,1,23,19,0.0
32,1,23,20,0.0
32,1,23,21,0.0
32,1,23,22,0.0
32,1,23,23,0.0
32,1,23,24,0.0
32,1,23,25,0.0
32,1,23,26,0.0
32,1,23,27,0.0
32,1,23,28,0.0
32,1,23,29,0.0
32,1,23,30,0.0
32,1,23,31,0.0
32,1,23,32,0.0
32,1,24,1,1.0
32,1,24,2,0.0
32,1,24,3,0.0
32,1,24,4,0.0
32,1,24,5,0.0
32,1,24,6,0.0
32,1,24,7,0.0
32,1,24,8,0.0
32,1,24,9,0.0
32,1,24,10,0.0
32,1,24,11,0.0
32,1,24,12,0.0
32,1,24,13,0.0
32,1,24,14,0.0
32,1,24,15,0.0
32,1,24,16,0.0
32,1,24,17,0.0
32,1,24,18,0.0
32,1,24,19,0.0
32,1,24,20,0.0
32,1,24,21,0.0
32,1,24,22,0.0
32,1,24,23,0.0
32,1,24,24,0.0
32,1,24,25,0.0
32,1,24,26,0.0
32,1,24,27,0.0
32,1,24,28,0.0
32,1,24,29,0.0
32,1,24,30,0.0
32,1,24,31,0.0
32,1,24,32,0.0
32,1,25,1,1.0
32,1,25,2,0.0
32,1,25,3,0.0
32,1,25,4,0.0
32,1,25,5,0.0
32,1,25,6,0.0
32,1,25,7,0.0
32,1,25,8,0.0
32,1,25,9,0.0
32,1,25,10,0.0
32,1,25,11,0.0
32,1,25,12,0.0
32,1,25,13,0.0
32,1,25,14,0.0
32,1,25,15,0.0
32,1,25,16,0.0
32,1,25,17,0.0
32,1,25,18,0.0
32,1,25,19,0.0
32,1,25,20,0.0
32,1,25,21,0.0
32,1,25,22,0.0
32,1,25,23,0.0
32,1,25,24,0.0
32,1,25,25,0.0
32,1,25,26,0.0
32,1,25,27,0.0
32,1,25,28,0.0
32,1,25,29,0.0
32,1,25,30,0.0
32,1,25,31,0.0
32,1,25,32,0.0
32,1,26,1,1.0
32,1,26,2,0.0
32,1,26,3,0.0
32,1,26,4,0.0
32,1,26,5,0.0
32,1,26,6,0.0
32,1,26,7,0.0
32,1,26,8,0.0
32,1,26,9,0.0
32,1,26,10,0.0
32,1,26,11,0.0
32,1,26,12,0.0
32,1,26,13,0.0
32,1,26,14,0.0
32,1,26,15,0.0
32,1,26,16,0.0
32,1,26,17,0.0
32,1,26,18,0.0
32,1,26,19,0.0
32,1,26,20,0.0
32,1,26,21,0.0
32,1,26,22,0.0
32,1,26,23,0.0
32,1,26,24,0.0
32,1,26,25,0.0
32,1,26,26,0.0
32,1,26,27,0.0
32,1,26,28,0.0
32,1,26,29,0.0
32,1,26,30,0.0
32,1,26,31,0.0
32,1,26,32,0.0
32,1,27,1,1.0
32,1,27,2,0.0
32,1,27,3,0.0
32,1,27,4,0.0
32,1,27,5,0.0
32,1,27,6,0.0
32,1,27,7,0.0
32,1,27,8,0.0
32,1,27,9,0.0
32,1,27,10,0.0
32,1,27,11,0.0
32,1,27,12,0.0
32,1,27,13,0.0
32,1,27,14,0.0
32,1,27,15,0.0
32,1,27,16,0.0
32,1,27,17,0.0
32,1,27,18,0.0
32,1,27,19,0.0
32,1,27,20,0.0
32,1,27,21,0.0
32,1,27,22,0.0
32,1,27,23,0.0
32,1,27,24,0.0
32,1,27,25,0.0
32,1,27,26,0.0
32,1,27,27,0.0
32,1,27,28,0.0
32,1,27,29,0.0
32,1,27,30,0.0
32,1,27,31,0.0
32,1,27,32,0.0
32,1,28,1,1.0
32,1,28,2,0.0
32,1,28,3,0.0
32,1,28,4,0.0
32,1,28,5,0.0
32,1,28,6,0.0
32,1,28,7,0.0
32,1,28,8,0.0
32,1,28,9,0.0
32,1,28,10,0.0
32,1,28,11,0.0
32,1,28,12,0.0
32,1,28,13,0.0
32,1,28,14,0.0
32,1,28,15,0.0
32,1,28,16,0.0
32,1,28,17,0.0
32,1,28,18,0.0
32,1,28,19,0.0
32,1,28,20,0.0
32,1,28,21,0.0
32,1,28,22,0.0
32,1,28,23,0.0
32,1,28,24,0.0
32,1,28,25,0.0
32,1,28,26,0.0
32,1,28,27,0.0
32,1,28,28,0.0
32,1,28,29,0.0
32,1,28,30,0.0
32,1,28,31,0.0
32,1,28,32,0.0
32,1,29,1,1.0
32,1,29,2,0.0
32,1,29,3,0.0
32,1,29,4,0.0
32,1,29,5,0.0
32,1,29,6,0.0
32,1,29,7,0.0
32,1,29,8,0.0
32,1,29,9,0.0
32,1,29,10,0.0
32,1,29,11,0.0
32,1,29,12,0.0
32,1,29,13,0.0
32,1,29,14,0.0
32,1,29,15,0.0
32,1,29,16,0.0
32,1,29,17,0.0
32,1,29,18,0.0
32,1,29,19,0.0
32,1,29,20,0.0
32,1,29,21,0.0
32,1,29,22,0.0
32,1,29,23,0.0
32,1,29,24,0.0
32,1,29,25,0.0
32,1,29,26,0.0
32,1,29,27,0.0
32,1,29,28,0.0
32,1,29,29,0.0
32,1,29,30,0.0
32,1,29,31,0.0
32,1,29,32,0.0
32,1,30,1,1.0
32,1,30,2,0.0
32,1,30,3,0.0
32,1,30,4,0.0
32,1,30,5,0.0
32,1,30,6,0.0
32,1,30,7,0.0
32,1,30,8,0.0
32,1,30,9,0.0
32,1,30,10,0.0
32,1,30,11,0.0
32,1,30,12,0.0
32,1,30,13,0.0
32,1,30,14,0.0
32,1,30,15,0.0
32,1,30,16,0.0
32,1,30,17,0.0
32,1,30,18,0.0
32,1,30,19,0.0
32,1,30,20,0.0
32,1,30,21,0.0
32,1,30,22,0.0
32,1,30,23,0.0
32,1,30,24,0.0
32,1,30,25,0.0
32,1,30,26,0.0
32,1,30,27,0.0
32,1,30,28,0.0
32,1,30,29,0.0
32,1,30,30,0.0
32,1,30,31,0.0
32,1,30,32,0.0
32,1,31,1,1.0
32,1,31,2,0.0
32,1,31,3,0.0
32,1,31,4,0.0
32,1,31,5,0.0
32,1,31,6,0.0
32,1,31,7,0.0
32,1,31,8,0.0
32,1,31,9,0.0
32,1,31,10,0.0
32,1,31,11,0.0
32,1,31,12,0.0
32,1,31,13,0.0
32,1,31,14,0.0
32,1,31,15,0.0
32,1,31,16,0.0
32,1,31,17,0.0
32,1,31,18,0.0
32,1,31,19,0.0
32,1,31,20,0.0
32,1,31,21,0.0
32,1,31,22,0.0
32,1,31,23,0.0
32,1,31,24,0.0
32,1,31,25,0.0
32,1,31,26,0.0
32,1,31,27,0.0
32,1,31,28,0.0
32,1,31,29,0.0
32,1,31,30,0.0
32,1,31,31,0.0
32,1,31,32,0.0
32,1,32,1,1.0
32,1,32,2,0.0
32,1,32,3,0.0
32,1,32,4,0.0
32,1,32,5,0.0
32,1,32,6,0.0
32,1,32,7,0.0
32,1,32,8,0.0
32,1,32,9,0.0
32,1,32,10,0.0
32,1,32,11,0.0
32,1,32,12,0.0
32,1,32,13,0.0
32,1,32,14,0.0
32,1,32,15,0.0
32,1,32,16,0.0
32,1,32,17,0.0
32,1,32,18,0.0
32,1,32,19,0.0
32,1,32,20,0.0
32,1,32,21,0.0
32,1,32,22,0.0
32,1,32,23,0.0
32,1,32,24,0.0
32,1,32,25,0.0
32,1,32,26,0.0
32,1,32,27,0.0
32,1,32,28,0.0
32,1,32,29,0.0
32,1,32,30,0.0
32,1,32,31,0.0
32,1,32,32,0.0
32,1,33,1,1.0
32,1,33,2,0.0
32,1,33,3,0.0
32,1,33,4,0.0
32,1,33,5,0.0
32,1,33,6,0.0
32,1,33,7,0.0
32,1,33,8,0.0
32,1,33,9,0.0
32,1,33,10,0.0
32,1,33,11,0.0
32,1,33,12,0.0
32,1,33,13,0.0
32,1,33,14,0.0
32,1,33,15,0.0
32,1,33,16,0.0
32,1,33,17,0.0
32,1,33,18,0.0
32,1,33,19,0.0
32,1,33,20,0.0
32,1,33,21,0.0
32,1,33,22,0.0
32,1,33,23,0.0
32,1,33,24,0.0
32,1,33,25,0.0
32,1,33,26,0.0
32,1,33,27,0.0
32,1,33,28,0.0
32,1,33,29,0.0
32,1,33,30,0.0
32,1,33,31,0.0
32,1,33,32,0.0
32,1,34,1,1.0
32,1,34,2,0.0
32,1,34,3,0.0
32,1,34,4,0.0
32,1,34,5,0.0
32,1,34,6,0.0
32,1,34,7,0.0
32,1,34,8,0.0
32,1,34,9,0.0
32,1,34,10,0.0
32,1,34,11,0.0
32,1,34,12,0.0
32,1,34,13,0.0
32,1,34,14,0.0
32,1,34,15,0.0
32,1,34,16,0.0
32,1,34,17,0.0
32,1,34,18,0.0
32,1,34,19,0.0
32,1,34,20,0.0
32,1,34,21,0.0
32,1,34,22,0.0
32,1,34,23,0.0
32,1,34,24,0.0
32,1,34,25,0.0
32,1,34,26,0.0
32,1,34,27,0.0
32,1,34,28,0.0
32,1,34,29,0.0
32,1,34,30,0.0
32,1,34,31,0.0
32,1,34,32,0.0
32,1,35,1,1.0
32,1,35,2,0.0
32,1,35,3,0.0
32,1,35,4,0.0
32,1,35,5,0.0
32,1,35,6,0.0
32,1,35,7,0.0
32,1,35,8,0.0
32,1,35,9,0.0
32,1,35,10,0.0
32,1,35,11,0.0
32,1,35,12,0.0
32,1,35,13,0.0
32,1,35,14,0.0
32,1,35,15,0.0
32,1,35,16,0.0
32,1,35,17,0.0
32,1,35,18,0.0
32,1,35,19,0.0
32,1,35,20,0.0
32,1,35,21,0.0
32,1,35,22,0.0
32,1,35,23,0.0
32,1,35,24,0.0
32,1,35,25,0.0
32,1,35,26,0.0
32,1,35,27,0.0
32,1,35,28,0.0
32,1,35,29,0.0
32,1,35,30,0.0
32,1,35,31,0.0
32,1,35,32,0.0
32,1,36,1,1.0
32,1,36,2,0.0
32,1,36,3,0.0
32,1,36,4,0.0
32,1,36,5,0.0
32,1,36,6,0.0
32,1,36,7,0.0
32,1,36,8,0.0
32,1,36,9,0.0
32,1,36,10,0.0
32,1,36,11,0.0
32,1,36,12,0.0
32,1,36,13,0.0
32,1,36,14,0.0
32,1,36,15,0.0
32,1,36,16,0.0
32,1,36,17,0.0
32,1,36,18,0.0
32,1,36,19,0.0
32,1,36,20,0.0
32,1,36,21,0.0
32,1,36,22,0.0
32,1,36,23,0.0
32,1,36,24,0.0
32,1,36,25,0.0
32,1,36,26,0.0
32,1,36,27,0.0
32,1,36,28,0.0
32,1,36,29,0.0
32,1,36,30,0.0
32,1,36,31,0.0
32,1,36,32,0.0
32,1,37,1,1.0
32,1,37,2,0.0
32,1,37,3,0.0
32,1,37,4,0.0
32,1,37,5,0.0
32,1,37,6,0.0
32,1,37,7,0.0
32,1,37,8,0.0
32,1,37,9,0.0
32,1,37,10,0.0
32,1,37,11,0.0
32,1,37,12,0.0
32,1,37,13,0.0
32,1,37,14,0.0
32,1,37,15,0.0
32,1,37,16,0.0
32,1,37,17,0.0
32,1,37,18,0.0
32,1,37,19,0.0
32,1,37,20,0.0
32,1,37,21,0.0
32,1,37,22,0.0
32,1,37,23,0.0
32,1,37,24,0.0
32,1,37,25,0.0
32,1,37,26,0.0
32,1,37,27,0.0
32,1,37,28,0.0
32,1,37,29,0.0
32,1,37,30,0.0
32,1,37,31,0.0
32,1,37,32,0.0
32,1,38,1,1.0
32,1,38,2,0.0
32,1,38,3,0.0
32,1,38,4,0.0
32,1,38,5,0.0
32,1,38,6,0.0
32,1,38,7,0.0
32,1,38,8,0.0
32,1,38,9,0.0
32,1,38,10,0.0
32,1,38,11,0.0
32,1,38,12,0.0
32,1,38,13,0.0
32,1,38,14,0.0
32,1,38,15,0.0
32,1,38,16,0.0
32,1,38,17,0.0
32,1,38,18,0.0
32,1,38,19,0.0
32,1,38,20,0.0
32,1,38,21,0.0
32,1,38,22,0.0
32,1,38,23,0.0
32,1,38,24,0.0
32,1,38,25,0.0
32,1,38,26,0.0
32,1,38,27,0.0
32,1,38,28,0.0
32,1,38,29,0.0
32,1,38,30,0.0
32,1,38,31,0.0
32,1,38,32,0.0
32,1,39,1,1.0
32,1,39,2,0.0
32,1,39,3,0.0
32,1,39,4,0.0
32,1,39,5,0.0
32,1,39,6,0.0
32,1,39,7,0.0
32,1,39,8,0.0
32,1,39,9,0.0
32,1,39,10,0.0
32,1,39,11,0.0
32,1,39,12,0.0
32,1,39,13,0.0
32,1,39,14,0.0
32,1,39,15,0.0
32,1,39,16,0.0
32,1,39,17,0.0
32,1,39,18,0.0
32,1,39,19,0.0
32,1,39,20,0.0
32,1,39,21,0.0
32,1,39,22,0.0
32,1,39,23,0.0
32,1,39,24,0.0
32,1,39,25,0.0
32,1,39,26,0.0
32,1,39,27,0.0
32,1,39,28,0.0
32,1,39,29,0.0
32,1,39,30,0.0
32,1,39,31,0.0
32,1,39,32,0.0
32,1,40,1,1.0
32,1,40,2,0.0
32,1,40,3,0.0
32,1,40,4,0.0
32,1,40,5,0.0
32,1,40,6,0.0
32,1,40,7,0.0
32,1,40,8,0.0
32,1,40,9,0.0
32,1,40,10,0.0
32,1,40,11,0.0
32,1,40,12,0.0
32,1,40,13,0.0
32,1,40,14,0.0
32,1,40,15,0.0
32,1,40,16,0.0
32,1,40,17,0.0
32,1,40,18,0.0
32,1,40,19,0.0
32,1,40,20,0.0
32,1,40,21,0.0
32,1,40,22,0.0
32,1,40,23,0.0
32,1,40,24,0.0
32,1,40,25,0.0
32,1,40,26,0.0
32,1,40,27,0.0
32,1,40,28,0.0
32,1,40,29,0.0
32,1,40,30,0.0
32,1,40,31,0.0
32,1,40,32,0.0
32,1,41,1,1.0
32,1,41,2,0.0
32,1,41,3,0.0
32,1,41,4,0.0
32,1,41,5,0.0
32,1,41,6,0.0
32,1,41,7,0.0
32,1,41,8,0.0
32,1,41,9,0.0
32,1,41,10,0.0
32,1,41,11,0.0
32,1,41,12,0.0
32,1,41,13,0.0
32,1,41,14,0.0
32,1,41,15,0.0
32,1,41,16,0.0
32,1,41,17,0.0
32,1,41,18,0.0
32,1,41,19,0.0
32,1,41,20,0.0
32,1,41,21,0.0
32,1,41,22,0.0
32,1,41,23,0.0
32,1,41,24,0.0
32,1,41,25,0.0
32,1,41,26,0.0
32,1,41,27,0.0
32,1,41,28,0.0
32,1,41,29,0.0
32,1,41,30,0.0
32,1,41,31,0.0
32,1,41,32,0.0
32,1,42,1,1.0
32,1,42,2,0.0
32,1,42,3,0.0
32,1,42,4,0.0
32,1,42,5,0.0
32,1,42,6,0.0
32,1,42,7,0.0
32,1,42,8,0.0
32,1,42,9,0.0
32,1,42,10,0.0
32,1,42,11,0.0
32,1,42,12,0.0
32,1,42,13,0.0
32,1,42,14,0.0
32,1,42,15,0.0
32,1,42,16,0.0
32,1,42,17,0.0
32,1,42,18,0.0
32,1,42,19,0.0
32,1,42,20,0.0
32,1,42,21,0.0
32,1,42,22,0.0
32,1,42,23,0.0
32,1,42,24,0.0
32,1,42,25,0.0
32,1,42,26,0.0
32,1,42,27,0.0
32,1,42,28,0.0
32,1,42,29,0.0
32,1,42,30,0.0
32,1,42,31,0.0
32,1,42,32,0.0
32,1,43,1,1.0
32,1,43,2,0.0
32,1,43,3,0.0
32,1,43,4,0.0
32,1,43,5,0.0
32,1,43,6,0.0
32,1,43,7,0.0
32,1,43,8,0.0
32,1,43,9,0.0
32,1,43,10,0.0
32,1,43,11,0.0
32,1,43,12,0.0
32,1,43,13,0.0
32,1,43,14,0.0
32,1,43,15,0.0
32,1,43,16,0.0
32,1,43,17,0.0
32,1,43,18,0.0
32,1,43,19,0.0
32,1,43,20,0.0
32,1,43,21,0.0
32,1,43,22,0.0
32,1,43,23,0.0
32,1,43,24,0.0
32,1,43,25,0.0
32,1,43,26,0.0
32,1,43,27,0.0
32,1,43,28,0.0
32,1,43,29,0.0
32,1,43,30,0.0
32,1,43,31,0.0
32,1,43,32,0.0
32,1,44,1,1.0
32,1,44,2,0.0
32,1,44,3,0.0
32,1,44,4,0.0
32,1,44,5,0.0
32,1,44,6,0.0
32,1,44,7,0.0
32,1,44,8,0.0
32,1,44,9,0.0
32,1,44,10,0.0
32,1,44,11,0.0
32,1,44,12,0.0
32,1,44,13,0.0
32,1,44,14,0.0
32,1,44,15,0.0
32,1,44,16,0.0
32,1,44,17,0.0
32,1,44,18,0.0
32,1,44,19,0.0
32,1,44,20,0.0
32,1,44,21,0.0
32,1,44,22,0.0
32,1,44,23,0.0
32,1,44,24,0.0
32,1,44,25,0.0
32,1,44,26,0.0
32,1,44,27,0.0
32,1,44,28,0.0
32,1,44,29,0.0
32,1,44,30,0.0
32,1,44,31,0.0
32,1,44,32,0.0
32,1,45,1,1.0
32,1,45,2,0.0
32,1,45,3,0.0
32,1,45,4,0.0
32,1,45,5,0.0
32,1,45,6,0.0
32,1,45,7,0.0
32,1,45,8,0.0
32,1,45,9,0.0
32,1,45,10,0.0
32,1,45,11,0.0
32,1,45,12,0.0
32,1,45,13,0.0
32,1,45,14,0.0
32,1,45,15,0.0
32,1,45,16,0.0
32,1,45,17,0.0
32,1,45,18,0.0
32,1,45,19,0.0
32,1,45,20,0.0
32,1,45,21,0.0
32,1,45,22,0.0
32,1,45,23,0.0
32,1,45,24,0.0
32,1,45,25,0.0
32,1,45,26,0.0
32,1,45,27,0.0
32,1,45,28,0.0
32,1,45,29,0.0
32,1,45,30,0.0
32,1,45,31,0.0
32,1,45,32,0.0
32,1,46,1,1.0
32,1,46,2,0.0
32,1,46,3,0.0
32,1,46,4,0.0
32,1,46,5,0.0
32,1,46,6,0.0
32,1,46,7,0.0
32,1,46,8,0.0
32,1,46,9,0.0
32,1,46,10,0.0
32,1,46,11,0.0
32,1,46,12,0.0
32,1,46,13,0.0
32,1,46,14,0.0
32,1,46,15,0.0
32,1,46,16,0.0
32,1,46,17,0.0
32,1,46,18,0.0
32,1,46,19,0.0
32,1,46,20,0.0
32,1,46,21,0.0
32,1,46,22,0.0
32,1,46,23,0.0
32,1,46,24,0.0
32,1,46,25,0.0
32,1,46,26,0.0
32,1,46,27,0.0
32,1,46,28,0.0
32,1,46,29,0.0
32,1,46,30,0.0
32,1,46,31,0.0
32,1,46,32,0.0
32,1,47,1,1.0
32,1,47,2,0.0
32,1,47,3,0.0
32,1,47,4,0.0
32,1,47,5,0.0
32,1,47,6,0.0
32,1,47,7,0.0
32,1,47,8,0.0
32,1,47,9,0.0
32,1,47,10,0.0
32,1,47,11,0.0
32,1,47,12,0.0
32,1,47,13,0.0
32,1,47,14,0.0
32,1,47,15,0.0
32,1,47,16,0.0
32,1,47,17,0.0
32,1,47,18,0.0
32,1,47,19,0.0
32,1,47,20,0.0
32,1,47,21,0.0
32,1,47,22,0.0
32,1,47,23,0.0
32,1,47,24,0.0
32,1,47,25,0.0
32,1,47,26,0.0
32,1,47,27,0.0
32,1,47,28,0.0
32,1,47,29,0.0
32,1,47,30,0.0
32,1,47,31,0.0
32,1,47,32,0.0
32,1,48,1,1.0
32,1,48,2,0.0
32,1,48,3,0.0
32,1,48,4,0.0
32,1,48,5,0.0
32,1,48,6,0.0
32,1,48,7,0.0
32,1,48,8,0.0
32,1,48,9,0.0
32,1,48,10,0.0
32,1,48,11,0.0
32,1,48,12,0.0
32,1,48,13,0.0
32,1,48,14,0.0
32,1,48,15,0.0
32,1,48,16,0.0
32,1,48,17,0.0
32,1,48,18,0.0
32,1,48,19,0.0
32,1,48,20,0.0
32,1,48,21,0.0
32,1,48,22,0.0
32,1,48,23,0.0
32,1,48,24,0.0
32,1,48,25,0.0
32,1,48,26,0.0
32,1,48,27,0.0
32,1,48,28,0.0
32,1,48,29,0.0
32,1,48,30,0.0
32,1,48,31,0.0
32,1,48,32,0.0
32,1,49,1,1.0
32,1,49,2,0.0
32,1,49,3,0.0
32,1,49,4,0.0
32,1,49,5,0.0
32,1,49,6,0.0
32,1,49,7,0.0
32,1,49,8,0.0
32,1,49,9,0.0
32,1,49,10,0.0
32,1,49,11,0.0
32,1,49,12,0.0
32,1,49,13,0.0
32,1,49,14,0.0
32,1,49,15,0.0
32,1,49,16,0.0
32,1,49,17,0.0
32,1,49,18,0.0
32,1,49,19,0.0
32,1,49,20,0.0
32,1,49,21,0.0
32,1,49,22,0.0
32,1,49,23,0.0
32,1,49,24,0.0
32,1,49,25,0.0
32,1,49,26,0.0
32,1,49,27,0.0
32,1,49,28,0.0
32,1,49,29,0.0
32,1,49,30,0.0
32,1,49,31,0.0
32,1,49,32,0.0
32,2,0,1,1.0
32,2,0,2,0.0
32,2,0,3,0.0
32,2,0,4,0.0
32,2,0,5,0.0
32,2,0,6,0.0
32,2,0,7,0.0
32,2,0,8,0.0
32,2,0,9,0.0
32,2,0,10,0.0
32,2,0,11,0.0
32,2,0,12,0.0
32,2,0,13,0.0
32,2,0,14,0.0
32,2,0,15,0.0
32,2,0,16,0.0
32,2,0,17,0.0
32,2,0,18,0.0
32,2,0,19,0.0
32,2,0,20,0.0
32,2,0,21,0.0
32,2,0,22,0.0
32,2,0,23,0.0
32,2,0,24,0.0
32,2,0,25,0.0
32,2,0,26,0.0
32,2,0,27,0.0
32,2,0,28,0.0
32,2,0,29,0.0
32,2,0,30,0.0
32,2,0,31,0.0
32,2,0,32,0.0
32,2,1,1,1.0
32,2,1,2,0.0
32,2,1,3,0.0
32,2,1,4,0.0
32,2,1,5,0.0
32,2,1,6,0.0
32,2,1,7,0.0
32,2,1,8,0.0
32,2,1,9,0.0
32,2,1,10,0.0
32,2,1,11,0.0
32,2,1,12,0.0
32,2,1,13,0.0
32,2,1,14,0.0
32,2,1,15,0.0
32,2,1,16,0.0
32,2,1,17,0.0
32,2,1,18,0.0
32,2,1,19,0.0
32,2,1,20,0.0
32,2,1,21,0.0
32,2,1,22,0.0
32,2,1,23,0.0
32,2,1,24,0.0
32,2,1,25,0.0
32,2,1,26,0.0
32,2,1,27,0.0
32,2,1,28,0.0
32,2,1,29,0.0
32,2,1,30,0.0
32,2,1,31,0.0
32,2,1,32,0.0
32,2,2,1,1.0
32,2,2,2,0.0
32,2,2,3,0.0
32,2,2,4,0.0
32,2,2,5,0.0
32,2,2,6,0.0
32,2,2,7,0.0
32,2,2,8,0.0
32,2,2,9,0.0
32,2,2,10,0.0
32,2,2,11,0.0
32,2,2,12,0.0
32,2,2,13,0.0
32,2,2,14,0.0
32,2,2,15,0.0
32,2,2,16,0.0
32,2,2,17,0.0
32,2,2,18,0.0
32,2,2,19,0.0
32,2,2,20,0.0
32,2,2,21,0.0
32,2,2,22,0.0
32,2,2,23,0.0
32,2,2,24,0.0
32,2,2,25,0.0
32,2,2,26,0.0
32,2,2,27,0.0
32,2,2,28,0.0
32,2,2,29,0.0
32,2,2,30,0.0
32,2,2,31,0.0
32,2,2,32,0.0
32,2,3,1,1.0
32,2,3,2,0.0
32,2,3,3,0.0
32,2,3,4,0.0
32,2,3,5,0.0
32,2,3,6,0.0
32,2,3,7,0.0
32,2,3,8,0.0
32,2,3,9,0.0
32,2,3,10,0.0
32,2,3,11,0.0
32,2,3,12,0.0
32,2,3,13,0.0
32,2,3,14,0.0
32,2,3,15,0.0
32,2,3,16,0.0
32,2,3,17,0.0
32,2,3,18,0.0
32,2,3,19,0.0
32,2,3,20,0.0
32,2,3,21,0.0
32,2,3,22,0.0
32,2,3,23,0.0
32,2,3,24,0.0
32,2,3,25,0.0
32,2,3,26,0.0
32,2,3,27,0.0
32,2,3,28,0.0
32,2,3,29,0.0
32,2,3,30,0.0
32,2,3,31,0.0
32,2,3,32,0.0
32,2,4,1,1.0
32,2,4,2,0.0
32,2,4,3,0.0
32,2,4,4,0.0
32,2,4,5,0.0
32,2,4,6,0.0
32,2,4,7,0.0
32,2,4,8,0.0
32,2,4,9,0.0
32,2,4,10,0.0
32,2,4,11,0.0
32,2,4,12,0.0
32,2,4,13,0.0
32,2,4,14,0.0
32,2,4,15,0.0
32,2,4,16,0.0
32,2,4,17,0.0
32,2,4,18,0.0
32,2,4,19,0.0
32,2,4,20,0.0
32,2,4,21,0.0
32,2,4,22,0.0
32,2,4,23,0.0
32,2,4,24,0.0
32,2,4,25,0.0
32,2,4,26,0.0
32,2,4,27,0.0
32,2,4,28,0.0
32,2,4,29,0.0
32,2,4,30,0.0
32,2,4,31,0.0
32,2,4,32,0.0
32,2,5,1,1.0
32,2,5,2,0.0
32,2,5,3,0.0
32,2,5,4,0.0
32,2,5,5,0.0
32,2,5,6,0.0
32,2,5,7,0.0
32,2,5,8,0.0
32,2,5,9,0.0
32,2,5,10,0.0
32,2,5,11,0.0
32,2,5,12,0.0
32,2,5,13,0.0
32,2,5,14,0.0
32,2,5,15,0.0
32,2,5,16,0.0
32,2,5,17,0.0
32,2,5,18,0.0
32,2,5,19,0.0
32,2,5,20,0.0
32,2,5,21,0.0
32,2,5,22,0.0
32,2,5,23,0.0
32,2,5,24,0.0
32,2,5,25,0.0
32,2,5,26,0.0
32,2,5,27,0.0
32,2,5,28,0.0
32,2,5,29,0.0
32,2,5,30,0.0
32,2,5,31,0.0
32,2,5,32,0.0
32,2,6,1,1.0
32,2,6,2,0.0
32,2,6,3,0.0
32,2,6,4,0.0
32,2,6,5,0.0
32,2,6,6,0.0
32,2,6,7,0.0
32,2,6,8,0.0
32,2,6,9,0.0
32,2,6,10,0.0
32,2,6,11,0.0
32,2,6,12,0.0
32,2,6,13,0.0
32,2,6,14,0.0
32,2,6,15,0.0
32,2,6,16,0.0
32,2,6,17,0.0
32,2,6,18,0.0
32,2,6,19,0.0
32,2,6,20,0.0
32,2,6,21,0.0
32,2,6,22,0.0
32,2,6,23,0.0
32,2,6,24,0.0
32,2,6,25,0.0
32,2,6,26,0.0
32,2,6,27,0.0
32,2,6,28,0.0
32,2,6,29,0.0
32,2,6,30,0.0
32,2,6,31,0.0
32,2,6,32,0.0
32,2,7,1,1.0
32,2,7,2,0.0
32,2,7,3,0.0
32,2,7,4,0.0
32,2,7,5,0.0
32,2,7,6,0.0
32,2,7,7,0.0
32,2,7,8,0.0
32,2,7,9,0.0
32,2,7,10,0.0
32,2,7,11,0.0
32,2,7,12,0.0
32,2,7,13,0.0
32,2,7,14,0.0
32,2,7,15,0.0
32,2,7,16,0.0
32,2,7,17,0.0
32,2,7,18,0.0
32,2,7,19,0.0
32,2,7,20,0.0
32,2,7,21,0.0
32,2,7,22,0.0
32,2,7,23,0.0
32,2,7,24,0.0
32,2,7,25,0.0
32,2,7,26,0.0
32,2,7,27,0.0
32,2,7,28,0.0
32,2,7,29,0.0
32,2,7,30,0.0
32,2,7,31,0.0
32,2,7,32,0.0
32,2,8,1,1.0
32,2,8,2,0.0
32,2,8,3,0.0
32,2,8,4,0.0
32,2,8,5,0.0
32,2,8,6,0.0
32,2,8,7,0.0
32,2,8,8,0.0
32,2,8,9,0.0
32,2,8,10,0.0
32,2,8,11,0.0
32,2,8,12,0.0
32,2,8,13,0.0
32,2,8,14,0.0
32,2,8,15,0.0
32,2,8,16,0.0
32,2,8,17,0.0
32,2,8,18,0.0
32,2,8,19,0.0
32,2,8,20,0.0
32,2,8,21,0.0
32,2,8,22,0.0
32,2,8,23,0.0
32,2,8,24,0.0
32,2,8,25,0.0
32,2,8,26,0.0
32,2,8,27,0.0
32,2,8,28,0.0
32,2,8,29,0.0
32,2,8,30,0.0
32,2,8,31,0.0
32,2,8,32,0.0
32,2,9,1,1.0
32,2,9,2,0.0
32,2,9,3,0.0
32,2,9,4,0.0
32,2,9,5,0.0
32,2,9,6,0.0
32,2,9,7,0.0
32,2,9,8,0.0
32,2,9,9,0.0
32,2,9,10,0.0
32,2,9,11,0.0
32,2,9,12,0.0
32,2,9,13,0.0
32,2,9,14,0.0
32,2,9,15,0.0
32,2,9,16,0.0
32,2,9,17,0.0
32,2,9,18,0.0
32,2,9,19,0.0
32,2,9,20,0.0
32,2,9,21,0.0
32,2,9,22,0.0
32,2,9,23,0.0
32,2,9,24,0.0
32,2,9,25,0.0
32,2,9,26,0.0
32,2,9,27,0.0
32,2,9,28,0.0
32,2,9,29,0.0
32,2,9,30,0.0
32,2,9,31,0.0
32,2,9,32,0.0
32,2,10,1,1.0
32,2,10,2,0.0
32,2,10,3,0.0
32,2,10,4,0.0
32,2,10,5,0.0
32,2,10,6,0.0
32,2,10,7,0.0
32,2,10,8,0.0
32,2,10,9,0.0
32,2,10,10,0.0
32,2,10,11,0.0
32,2,10,12,0.0
32,2,10,13,0.0
32,2,10,14,0.0
32,2,10,15,0.0
32,2,10,16,0.0
32,2,10,17,0.0
32,2,10,18,0.0
32,2,10,19,0.0
32,2,10,20,0.0
32,2,10,21,0.0
32,2,10,22,0.0
32,2,10,23,0.0
32,2,10,24,0.0
32,2,10,25,0.0
32,2,10,26,0.0
32,2,10,27,0.0
32,2,10,28,0.0
32,2,10,29,0.0
32,2,10,30,0.0
32,2,10,31,0.0
32,2,10,32,0.0
32,2,11,1,1.0
32,2,11,2,0.0
32,2,11,3,0.0
32,2,11,4,0.0
32,2,11,5,0.0
32,2,11,6,0.0
32,2,11,7,0.0
32,2,11,8,0.0
32,2,11,9,0.0
32,2,11,10,0.0
32,2,11,11,0.0
32,2,11,12,0.0
32,2,11,13,0.0
32,2,11,14,0.0
32,2,11,15,0.0
32,2,11,16,0.0
32,2,11,17,0.0
32,2,11,18,0.0
32,2,11,19,0.0
32,2,11,20,0.0
32,2,11,21,0.0
32,2,11,22,0.0
32,2,11,23,0.0
32,2,11,24,0.0
32,2,11,25,0.0
32,2,11,26,0.0
32,2,11,27,0.0
32,2,11,28,0.0
32,2,11,29,0.0
32,2,11,30,0.0
32,2,11,31,0.0
32,2,11,32,0.0
32,2,12,1,1.0
32,2,12,2,0.0
32,2,12,3,0.0
32,2,12,4,0.0
32,2,12,5,0.0
32,2,12,6,0.0
32,2,12,7,0.0
32,2,12,8,0.0
32,2,12,9,0.0
32,2,12,10,0.0
32,2,12,11,0.0
32,2,12,12,0.0
32,2,12,13,0.0
32,2,12,14,0.0
32,2,12,15,0.0
32,2,12,16,0.0
32,2,12,17,0.0
32,2,12,18,0.0
32,2,12,19,0.0
32,2,12,20,0.0
32,2,12,21,0.0
32,2,12,22,0.0
32,2,12,23,0.0
32,2,12,24,0.0
32,2,12,25,0.0
32,2,12,26,0.0
32,2,12,27,0.0
32,2,12,28,0.0
32,2,12,29,0.0
32,2,12,30,0.0
32,2,12,31,0.0
32,2,12,32,0.0
32,2,13,1,1.0
32,2,13,2,0.0
32,2,13,3,0.0
32,2,13,4,0.0
32,2,13,5,0.0
32,2,13,6,0.0
32,2,13,7,0.0
32,2,13,8,0.0
32,2,13,9,0.0
32,2,13,10,0.0
32,2,13,11,0.0
32,2,13,12,0.0
32,2,13,13,0.0
32,2,13,14,0.0
32,2,13,15,0.0
32,2,13,16,0.0
32,2,13,17,0.0
32,2,13,18,0.0
32,2,13,19,0.0
32,2,13,20,0.0
32,2,13,21,0.0
32,2,13,22,0.0
32,2,13,23,0.0
32,2,13,24,0.0
32,2,13,25,0.0
32,2,13,26,0.0
32,2,13,27,0.0
32,2,13,28,0.0
32,2,13,29,0.0
32,2,13,30,0.0
32,2,13,31,0.0
32,2,13,32,0.0
32,2,14,1,1.0
32,2,14,2,0.0
32,2,14,3,0.0
32,2,14,4,0.0
32,2,14,5,0.0
32,2,14,6,0.0
32,2,14,7,0.0
32,2,14,8,0.0
32,2,14,9,0.0
32,2,14,10,0.0
32,2,14,11,0.0
32,2,14,12,0.0
32,2,14,13,0.0
32,2,14,14,0.0
32,2,14,15,0.0
32,2,14,16,0.0
32,2,14,17,0.0
32,2,14,18,0.0
32,2,14,19,0.0
32,2,14,20,0.0
32,2,14,21,0.0
32,2,14,22,0.0
32,2,14,23,0.0
32,2,14,24,0.0
32,2,14,25,0.0
32,2,14,26,0.0
32,2,14,27,0.0
32,2,14,28,0.0
32,2,14,29,0.0
32,2,14,30,0.0
32,2,14,31,0.0
32,2,14,32,0.0
32,2,15,1,1.0
32,2,15,2,0.0
32,2,15,3,0.0
32,2,15,4,0.0
32,2,15,5,0.0
32,2,15,6,0.0
32,2,15,7,0.0
32,2,15,8,0.0
32,2,15,9,0.0
32,2,15,10,0.0
32,2,15,11,0.0
32,2,15,12,0.0
32,2,15,13,0.0
32,2,15,14,0.0
32,2,15,15,0.0
32,2,15,16,0.0
32,2,15,17,0.0
32,2,15,18,0.0
32,2,15,19,0.0
32,2,15,20,0.0
32,2,15,21,0.0
32,2,15,22,0.0
32,2,15,23,0.0
32,2,15,24,0.0
32,2,15,25,0.0
32,2,15,26,0.0
32,2,15,27,0.0
32,2,15,28,0.0
32,2,15,29,0.0
32,2,15,30,0.0
32,2,15,31,0.0
32,2,15,32,0.0
32,2,16,1,1.0
32,2,16,2,0.0
32,2,16,3,0.0
32,2,16,4,0.0
32,2,16,5,0.0
32,2,16,6,0.0
32,2,16,7,0.0
32,2,16,8,0.0
32,2,16,9,0.0
32,2,16,10,0.0
32,2,16,11,0.0
32,2,16,12,0.0
32,2,16,13,0.0
32,2,16,14,0.0
32,2,16,15,0.0
32,2,16,16,0.0
32,2,16,17,0.0
32,2,16,18,0.0
32,2,16,19,0.0
32,2,16,20,0.0
32,2,16,21,0.0
32,2,16,22,0.0
32,2,16,23,0.0
32,2,16,24,0.0
32,2,16,25,0.0
32,2,16,26,0.0
32,2,16,27,0.0
32,2,16,28,0.0
32,2,16,29,0.0
32,2,16,30,0.0
32,2,16,31,0.0
32,2,16,32,0.0
32,2,17,1,1.0
32,2,17,2,0.0
32,2,17,3,0.0
32,2,17,4,0.0
32,2,17,5,0.0
32,2,17,6,0.0
32,2,17,7,0.0
32,2,17,8,0.0
32,2,17,9,0.0
32,2,17,10,0.0
32,2,17,11,0.0
32,2,17,12,0.0
32,2,17,13,0.0
32,2,17,14,0.0
32,2,17,15,0.0
32,2,17,16,0.0
32,2,17,17,0.0
32,2,17,18,0.0
32,2,17,19,0.0
32,2,17,20,0.0
32,2,17,21,0.0
32,2,17,22,0.0
32,2,17,23,0.0
32,2,17,24,0.0
32,2,17,25,0.0
32,2,17,26,0.0
32,2,17,27,0.0
32,2,17,28,0.0
32,2,17,29,0.0
32,2,17,30,0.0
32,2,17,31,0.0
32,2,17,32,0.0
32,2,18,1,1.0
32,2,18,2,0.0
32,2,18,3,0.0
32,2,18,4,0.0
32,2,18,5,0.0
32,2,18,6,0.0
32,2,18,7,0.0
32,2,18,8,0.0
32,2,18,9,0.0
32,2,18,10,0.0
32,2,18,11,0.0
32,2,18,12,0.0
32,2,18,13,0.0
32,2,18,14,0.0
32,2,18,15,0.0
32,2,18,16,0.0
32,2,18,17,0.0
32,2,18,18,0.0
32,2,18,19,0.0
32,2,18,20,0.0
32,2,18,21,0.0
32,2,18,22,0.0
32,2,18,23,0.0
32,2,18,24,0.0
32,2,18,25,0.0
32,2,18,26,0.0
32,2,18,27,0.0
32,2,18,28,0.0
32,2,18,29,0.0
32,2,18,30,0.0
32,2,18,31,0.0
32,2,18,32,0.0
32,2,19,1,1.0
32,2,19,2,0.0
32,2,19,3,0.0
32,2,19,4,0.0
32,2,19,5,0.0
32,2,19,6,0.0
32,2,19,7,0.0
32,2,19,8,0.0
32,2,19,9,0.0
32,2,19,10,0.0
32,2,19,11,0.0
32,2,19,12,0.0
32,2,19,13,0.0
32,2,19,14,0.0
32,2,19,15,0.0
32,2,19,16,0.0
32,2,19,17,0.0
32,2,19,18,0.0
32,2,19,19,0.0
32,2,19,20,0.0
32,2,19,21,0.0
32,2,19,22,0.0
32,2,19,23,0.0
32,2,19,24,0.0
32,2,19,25,0.0
32,2,19,26,0.0
32,2,19,27,0.0
32,2,19,28,0.0
32,2,19,29,0.0
32,2,19,30,0.0
32,2,19,31,0.0
32,2,19,32,0.0
32,2,20,1,1.0
32,2,20,2,0.0
32,2,20,3,0.0
32,2,20,4,0.0
32,2,20,5,0.0
32,2,20,6,0.0
32,2,20,7,0.0
32,2,20,8,0.0
32,2,20,9,0.0
32,2,20,10,0.0
32,2,20,11,0.0
32,2,20,12,0.0
32,2,20,13,0.0
32,2,20,14,0.0
32,2,20,15,0.0
32,2,20,16,0.0
32,2,20,17,0.0
32,2,20,18,0.0
32,2,20,19,0.0
32,2,20,20,0.0
32,2,20,21,0.0
32,2,20,22,0.0
32,2,20,23,0.0
32,2,20,24,0.0
32,2,20,25,0.0
32,2,20,26,0.0
32,2,20,27,0.0
32,2,20,28,0.0
32,2,20,29,0.0
32,2,20,30,0.0
32,2,20,31,0.0
32,2,20,32,0.0
32,2,21,1,1.0
32,2,21,2,0.0
32,2,21,3,0.0
32,2,21,4,0.0
32,2,21,5,0.0
32,2,21,6,0.0
32,2,21,7,0.0
32,2,21,8,0.0
32,2,21,9,0.0
32,2,21,10,0.0
32,2,21,11,0.0
32,2,21,12,0.0
32,2,21,13,0.0
32,2,21,14,0.0
32,2,21,15,0.0
32,2,21,16,0.0
32,2,21,17,0.0
32,2,21,18,0.0
32,2,21,19,0.0
32,2,21,20,0.0
32,2,21,21,0.0
32,2,21,22,0.0
32,2,21,23,0.0
32,2,21,24,0.0
32,2,21,25,0.0
32,2,21,26,0.0
32,2,21,27,0.0
32,2,21,28,0.0
32,2,21,29,0.0
32,2,21,30,0.0
32,2,21,31,0.0
32,2,21,32,0.0
32,2,22,1,1.0
32,2,22,2,0.0
32,2,22,3,0.0
32,2,22,4,0.0
32,2,22,5,0.0
32,2,22,6,0.0
32,2,22,7,0.0
32,2,22,8,0.0
32,2,22,9,0.0
32,2,22,10,0.0
32,2,22,11,0.0
32,2,22,12,0.0
32,2,22,13,0.0
32,2,22,14,0.0
32,2,22,15,0.0
32,2,22,16,0.0
32,2,22,17,0.0
32,2,22,18,0.0
32,2,22,19,0.0
32,2,22,20,0.0
32,2,22,21,0.0
32,2,22,22,0.0
32,2,22,23,0.0
32,2,22,24,0.0
32,2,22,25,0.0
32,2,22,26,0.0
32,2,22,27,0.0
32,2,22,28,0.0
32,2,22,29,0.0
32,2,22,30,0.0
32,2,22,31,0.0
32,2,22,32,0.0
32,2,23,1,1.0
32,2,23,2,0.0
32,2,23,3,0.0
32,2,23,4,0.0
32,2,23,5,0.0
32,2,23,6,0.0
32,2,23,7,0.0
32,2,23,8,0.0
32,2,23,9,0.0
32,2,23,10,0.0
32,2,23,11,0.0
32,2,23,12,0.0
32,2,23,13,0.0
32,2,23,14,0.0
32,2,23,15,0.0
32,2,23,16,0.0
32,2,23,17,0.0
32,2,23,18,0.0
32,2,23,19,0.0
32,2,23,20,0.0
32,2,23,21,0.0
32,2,23,22,0.0
32,2,23,23,0.0
32,2,23,24,0.0
32,2,23,25,0.0
32,2,23,26,0.0
32,2,23,27,0.0
32,2,23,28,0.0
32,2,23,29,0.0
32,2,23,30,0.0
32,2,23,31,0.0
32,2,23,32,0.0
32,2,24,1,1.0
32,2,24,2,0.0
32,2,24,3,0.0
32,2,24,4,0.0
32,2,24,5,0.0
32,2,24,6,0.0
32,2,24,7,0.0
32,2,24,8,0.0
32,2,24,9,0.0
32,2,24,10,0.0
32,2,24,11,0.0
32,2,24,12,0.0
32,2,24,13,0.0
32,2,24,14,0.0
32,2,24,15,0.0
32,2,24,16,0.0
32,2,24,17,0.0
32,2,24,18,0.0
32,2,24,19,0.0
32,2,24,20,0.0
32,2,24,21,0.0
32,2,24,22,0.0
32,2,24,23,0.0
32,2,24,24,0.0
32,2,24,25,0.0
32,2,24,26,0.0
32,2,24,27,0.0
32,2,24,28,0.0
32,2,24,29,0.0
32,2,24,30,0.0
32,2,24,31,0.0
32,2,24,32,0.0
32,2,25,1,1.0
32,2,25,2,0.0
32,2,25,3,0.0
32,2,25,4,0.0
32,2,25,5,0.0
32,2,25,6,0.0
32,2,25,7,0.0
32,2,25,8,0.0
32,2,25,9,0.0
32,2,25,10,0.0
32,2,25,11,0.0
32,2,25,12,0.0
32,2,25,13,0.0
32,2,25,14,0.0
32,2,25,15,0.0
32,2,25,16,0.0
32,2,25,17,0.0
32,2,25,18,0.0
32,2,25,19,0.0
32,2,25,20,0.0
32,2,25,21,0.0
32,2,25,22,0.0
32,2,25,23,0.0
32,2,25,24,0.0
32,2,25,25,0.0
32,2,25,26,0.0
32,2,25,27,0.0
32,2,25,28,0.0
32,2,25,29,0.0
32,2,25,30,0.0
32,2,25,31,0.0
32,2,25,32,0.0
32,2,26,1,1.0
32,2,26,2,0.0
32,2,26,3,0.0
32,2,26,4,0.0
32,2,26,5,0.0
32,2,26,6,0.0
32,2,26,7,0.0
32,2,26,8,0.0
32,2,26,9,0.0
32,2,26,10,0.0
32,2,26,11,0.0
32,2,26,12,0.0
32,2,26,13,0.0
32,2,26,14,0.0
32,2,26,15,0.0
32,2,26,16,0.0
32,2,26,17,0.0
32,2,26,18,0.0
32,2,26,19,0.0
32,2,26,20,0.0
32,2,26,21,0.0
32,2,26,22,0.0
32,2,26,23,0.0
32,2,26,24,0.0
32,2,26,25,0.0
32,2,26,26,0.0
32,2,26,27,0.0
32,2,26,28,0.0
32,2,26,29,0.0
32,2,26,30,0.0
32,2,26,31,0.0
32,2,26,32,0.0
32,2,27,1,1.0
32,2,27,2,0.0
32,2,27,3,0.0
32,2,27,4,0.0
32,2,27,5,0.0
32,2,27,6,0.0
32,2,27,7,0.0
32,2,27,8,0.0
32,2,27,9,0.0
32,2,27,10,0.0
32,2,27,11,0.0
32,2,27,12,0.0
32,2,27,13,0.0
32,2,27,14,0.0
32,2,27,15,0.0
32,2,27,16,0.0
32,2,27,17,0.0
32,2,27,18,0.0
32,2,27,19,0.0
32,2,27,20,0.0
32,2,27,21,0.0
32,2,27,22,0.0
32,2,27,23,0.0
32,2,27,24,0.0
32,2,27,25,0.0
32,2,27,26,0.0
32,2,27,27,0.0
32,2,27,28,0.0
32,2,27,29,0.0
32,2,27,30,0.0
32,2,27,31,0.0
32,2,27,32,0.0
32,2,28,1,1.0
32,2,28,2,0.0
32,2,28,3,0.0
32,2,28,4,0.0
32,2,28,5,0.0
32,2,28,6,0.0
32,2,28,7,0.0
32,2,28,8,0.0
32,2,28,9,0.0
32,2,28,10,0.0
32,2,28,11,0.0
32,2,28,12,0.0
32,2,28,13,0.0
32,2,28,14,0.0
32,2,28,15,0.0
32,2,28,16,0.0
32,2,28,17,0.0
32,2,28,18,0.0
32,2,28,19,0.0
32,2,28,20,0.0
32,2,28,21,0.0
32,2,28,22,0.0
32,2,28,23,0.0
32,2,28,24,0.0
32,2,28,25,0.0
32,2,28,26,0.0
32,2,28,27,0.0
32,2,28,28,0.0
32,2,28,29,0.0
32,2,28,30,0.0
32,2,28,31,0.0
32,2,28,32,0.0
32,2,29,1,1.0
32,2,29,2,0.0
32,2,29,3,0.0
32,2,29,4,0.0
32,2,29,5,0.0
32,2,29,6,0.0
32,2,29,7,0.0
32,2,29,8,0.0
32,2,29,9,0.0
32,2,29,10,0.0
32,2,29,11,0.0
32,2,29,12,0.0
32,2,29,13,0.0
32,2,29,14,0.0
32,2,29,15,0.0
32,2,29,16,0.0
32,2,29,17,0.0
32,2,29,18,0.0
32,2,29,19,0.0
32,2,29,20,0.0
32,2,29,21,0.0
32,2,29,22,0.0
32,2,29,23,0.0
32,2,29,24,0.0
32,2,29,25,0.0
32,2,29,26,0.0
32,2,29,27,0.0
32,2,29,28,0.0
32,2,29,29,0.0
32,2,29,30,0.0
32,2,29,31,0.0
32,2,29,32,0.0
32,2,30,1,1.0
32,2,30,2,0.0
32,2,30,3,0.0
32,2,30,4,0.0
32,2,30,5,0.0
32,2,30,6,0.0
32,2,30,7,0.0
32,2,30,8,0.0
32,2,30,9,0.0
32,2,30,10,0.0
32,2,30,11,0.0
32,2,30,12,0.0
32,2,30,13,0.0
32,2,30,14,0.0
32,2,30,15,0.0
32,2,30,16,0.0
32,2,30,17,0.0
32,2,30,18,0.0
32,2,30,19,0.0
32,2,30,20,0.0
32,2,30,21,0.0
32,2,30,22,0.0
32,2,30,23,0.0
32,2,30,24,0.0
32,2,30,25,0.0
32,2,30,26,0.0
32,2,30,27,0.0
32,2,30,28,0.0
32,2,30,29,0.0
32,2,30,30,0.0
32,2,30,31,0.0
32,2,30,32,0.0
32,2,31,1,1.0
32,2,31,2,0.0
32,2,31,3,0.0
32,2,31,4,0.0
32,2,31,5,0.0
32,2,31,6,0.0
32,2,31,7,0.0
32,2,31,8,0.0
32,2,31,9,0.0
32,2,31,10,0.0
32,2,31,11,0.0
32,2,31,12,0.0
32,2,31,13,0.0
32,2,31,14,0.0
32,2,31,15,0.0
32,2,31,16,0.0
32,2,31,17,0.0
32,2,31,18,0.0
32,2,31,19,0.0
32,2,31,20,0.0
32,2,31,21,0.0
32,2,31,22,0.0
32,2,31,23,0.0
32,2,31,24,0.0
32,2,31,25,0.0
32,2,31,26,0.0
32,2,31,27,0.0
32,2,31,28,0.0
32,2,31,29,0.0
32,2,31,30,0.0
32,2,31,31,0.0
32,2,31,32,0.0
32,2,32,1,1.0
32,2,32,2,0.0
32,2,32,3,0.0
32,2,32,4,0.0
32,2,32,5,0.0
32,2,32,6,0.0
32,2,32,7,0.0
32,2,32,8,0.0
32,2,32,9,0.0
32,2,32,10,0.0
32,2,32,11,0.0
32,2,32,12,0.0
32,2,32,13,0.0
32,2,32,14,0.0
32,2,32,15,0.0
32,2,32,16,0.0
32,2,32,17,0.0
32,2,32,18,0.0
32,2,32,19,0.0
32,2,32,20,0.0
32,2,32,21,0.0
32,2,32,22,0.0
32,2,32,23,0.0
32,2,32,24,0.0
32,2,32,25,0.0
32,2,32,26,0.0
32,2,32,27,0.0
32,2,32,28,0.0
32,2,32,29,0.0
32,2,32,30,0.0
32,2,32,31,0.0
32,2,32,32,0.0
32,2,33,1,1.0
32,2,33,2,0.0
32,2,33,3,0.0
32,2,33,4,0.0
32,2,33,5,0.0
32,2,33,6,0.0
32,2,33,7,0.0
32,2,33,8,0.0
32,2,33,9,0.0
32,2,33,10,0.0
32,2,33,11,0.0
32,2,33,12,0.0
32,2,33,13,0.0
32,2,33,14,0.0
32,2,33,15,0.0
32,2,33,16,0.0
32,2,33,17,0.0
32,2,33,18,0.0
32,2,33,19,0.0
32,2,33,20,0.0
32,2,33,21,0.0
32,2,33,22,0.0
32,2,33,23,0.0
32,2,33,24,0.0
32,2,33,25,0.0
32,2,33,26,0.0
32,2,33,27,0.0
32,2,33,28,0.0
32,2,33,29,0.0
32,2,33,30,0.0
32,2,33,31,0.0
32,2,33,32,0.0
32,2,34,1,1.0
32,2,34,2,0.0
32,2,34,3,0.0
32,2,34,4,0.0
32,2,34,5,0.0
32,2,34,6,0.0
32,2,34,7,0.0
32,2,34,8,0.0
32,2,34,9,0.0
32,2,34,10,0.0
32,2,34,11,0.0
32,2,34,12,0.0
32,2,34,13,0.0
32,2,34,14,0.0
32,2,34,15,0.0
32,2,34,16,0.0
32,2,34,17,0.0
32,2,34,18,0.0
32,2,34,19,0.0
32,2,34,20,0.0
32,2,34,21,0.0
32,2,34,22,0.0
32,2,34,23,0.0
32,2,34,24,0.0
32,2,34,25,0.0
32,2,34,26,0.0
32,2,34,27,0.0
32,2,34,28,0.0
32,2,34,29,0.0
32,2,34,30,0.0
32,2,34,31,0.0
32,2,34,32,0.0
32,2,35,1,1.0
32,2,35,2,0.0
32,2,35,3,0.0
32,2,35,4,0.0
32,2,35,5,0.0
32,2,35,6,0.0
32,2,35,7,0.0
32,2,35,8,0.0
32,2,35,9,0.0
32,2,35,10,0.0
32,2,35,11,0.0
32,2,35,12,0.0
32,2,35,13,0.0
32,2,35,14,0.0
32,2,35,15,0.0
32,2,35,16,0.0
32,2,35,17,0.0
32,2,35,18,0.0
32,2,35,19,0.0
32,2,35,20,0.0
32,2,35,21,0.0
32,2,35,22,0.0
32,2,35,23,0.0
32,2,35,24,0.0
32,2,35,25,0.0
32,2,35,26,0.0
32,2,35,27,0.0
32,2,35,28,0.0
32,2,35,29,0.0
32,2,35,30,0.0
32,2,35,31,0.0
32,2,35,32,0.0
32,2,36,1,1.0
32,2,36,2,0.0
32,2,36,3,0.0
32,2,36,4,0.0
32,2,36,5,0.0
32,2,36,6,0.0
32,2,36,7,0.0
32,2,36,8,0.0
32,2,36,9,0.0
32,2,36,10,0.0
32,2,36,11,0.0
32,2,36,12,0.0
32,2,36,13,0.0
32,2,36,14,0.0
32,2,36,15,0.0
32,2,36,16,0.0
32,2,36,17,0.0
32,2,36,18,0.0
32,2,36,19,0.0
32,2,36,20,0.0
32,2,36,21,0.0
32,2,36,22,0.0
32,2,36,23,0.0
32,2,36,24,0.0
32,2,36,25,0.0
32,2,36,26,0.0
32,2,36,27,0.0
32,2,36,28,0.0
32,2,36,29,0.0
32,2,36,30,0.0
32,2,36,31,0.0
32,2,36,32,0.0
32,2,37,1,1.0
32,2,37,2,0.0
32,2,37,3,0.0
32,2,37,4,0.0
32,2,37,5,0.0
32,2,37,6,0.0
32,2,37,7,0.0
32,2,37,8,0.0
32,2,37,9,0.0
32,2,37,10,0.0
32,2,37,11,0.0
32,2,37,12,0.0
32,2,37,13,0.0
32,2,37,14,0.0
32,2,37,15,0.0
32,2,37,16,0.0
32,2,37,17,0.0
32,2,37,18,0.0
32,2,37,19,0.0
32,2,37,20,0.0
32,2,37,21,0.0
32,2,37,22,0.0
32,2,37,23,0.0
32,2,37,24,0.0
32,2,37,25,0.0
32,2,37,26,0.0
32,2,37,27,0.0
32,2,37,28,0.0
32,2,37,29,0.0
32,2,37,30,0.0
32,2,37,31,0.0
32,2,37,32,0.0
32,2,38,1,1.0
32,2,38,2,0.0
32,2,38,3,0.0
32,2,38,4,0.0
32,2,38,5,0.0
32,2,38,6,0.0
32,2,38,7,0.0
32,2,38,8,0.0
32,2,38,9,0.0
32,2,38,10,0.0
32,2,38,11,0.0
32,2,38,12,0.0
32,2,38,13,0.0
32,2,38,14,0.0
32,2,38,15,0.0
32,2,38,16,0.0
32,2,38,17,0.0
32,2,38,18,0.0
32,2,38,19,0.0
32,2,38,20,0.0
32,2,38,21,0.0
32,2,38,22,0.0
32,2,38,23,0.0
32,2,38,24,0.0
32,2,38,25,0.0
32,2,38,26,0.0
32,2,38,27,0.0
32,2,38,28,0.0
32,2,38,29,0.0
32,2,38,30,0.0
32,2,38,31,0.0
32,2,38,32,0.0
32,2,39,1,1.0
32,2,39,2,0.0
32,2,39,3,0.0
32,2,39,4,0.0
32,2,39,5,0.0
32,2,39,6,0.0
32,2,39,7,0.0
32,2,39,8,0.0
32,2,39,9,0.0
32,2,39,10,0.0
32,2,39,11,0.0
32,2,39,12,0.0
32,2,39,13,0.0
32,2,39,14,0.0
32,2,39,15,0.0
32,2,39,16,0.0
32,2,39,17,0.0
32,2,39,18,0.0
32,2,39,19,0.0
32,2,39,20,0.0
32,2,39,21,0.0
32,2,39,22,0.0
32,2,39,23,0.0
32,2,39,24,0.0
32,2,39,25,0.0
32,2,39,26,0.0
32,2,39,27,0.0
32,2,39,28,0.0
32,2,39,29,0.0
32,2,39,30,0.0
32,2,39,31,0.0
32,2,39,32,0.0
32,2,40,1,1.0
32,2,40,2,0.0
32,2,40,3,0.0
32,2,40,4,0.0
32,2,40,5,0.0
32,2,40,6,0.0
32,2,40,7,0.0
32,2,40,8,0.0
32,2,40,9,0.0
32,2,40,10,0.0
32,2,40,11,0.0
32,2,40,12,0.0
32,2,40,13,0.0
32,2,40,14,0.0
32,2,40,15,0.0
32,2,40,16,0.0
32,2,40,17,0.0
32,2,40,18,0.0
32,2,40,19,0.0
32,2,40,20,0.0
32,2,40,21,0.0
32,2,40,22,0.0
32,2,40,23,0.0
32,2,40,24,0.0
32,2,40,25,0.0
32,2,40,26,0.0
32,2,40,27,0.0
32,2,40,28,0.0
32,2,40,29,0.0
32,2,40,30,0.0
32,2,40,31,0.0
32,2,40,32,0.0
32,2,41,1,1.0
32,2,41,2,0.0
32,2,41,3,0.0
32,2,41,4,0.0
32,2,41,5,0.0
32,2,41,6,0.0
32,2,41,7,0.0
32,2,41,8,0.0
32,2,41,9,0.0
32,2,41,10,0.0
32,2,41,11,0.0
32,2,41,12,0.0
32,2,41,13,0.0
32,2,41,14,0.0
32,2,41,15,0.0
32,2,41,16,0.0
32,2,41,17,0.0
32,2,41,18,0.0
32,2,41,19,0.0
32,2,41,20,0.0
32,2,41,21,0.0
32,2,41,22,0.0
32,2,41,23,0.0
32,2,41,24,0.0
32,2,41,25,0.0
32,2,41,26,0.0
32,2,41,27,0.0
32,2,41,28,0.0
32,2,41,29,0.0
32,2,41,30,0.0
32,2,41,31,0.0
32,2,41,32,0.0
32,2,42,1,1.0
32,2,42,2,0.0
32,2,42,3,0.0
32,2,42,4,0.0
32,2,42,5,0.0
32,2,42,6,0.0
32,2,42,7,0.0
32,2,42,8,0.0
32,2,42,9,0.0
32,2,42,10,0.0
32,2,42,11,0.0
32,2,42,12,0.0
32,2,42,13,0.0
32,2,42,14,0.0
32,2,42,15,0.0
32,2,42,16,0.0
32,2,42,17,0.0
32,2,42,18,0.0
32,2,42,19,0.0
32,2,42,20,0.0
32,2,42,21,0.0
32,2,42,22,0.0
32,2,42,23,0.0
32,2,42,24,0.0
32,2,42,25,0.0
32,2,42,26,0.0
32,2,42,27,0.0
32,2,42,28,0.0
32,2,42,29,0.0
32,2,42,30,0.0
32,2,42,31,0.0
32,2,42,32,0.0
32,2,43,1,1.0
32,2,43,2,0.0
32,2,43,3,0.0
32,2,43,4,0.0
32,2,43,5,0.0
32,2,43,6,0.0
32,2,43,7,0.0
32,2,43,8,0.0
32,2,43,9,0.0
32,2,43,10,0.0
32,2,43,11,0.0
32,2,43,12,0.0
32,2,43,13,0.0
32,2,43,14,0.0
32,2,43,15,0.0
32,2,43,16,0.0
32,2,43,17,0.0
32,2,43,18,0.0
32,2,43,19,0.0
32,2,43,20,0.0
32,2,43,21,0.0
32,2,43,22,0.0
32,2,43,23,0.0
32,2,43,24,0.0
32,2,43,25,0.0
32,2,43,26,0.0
32,2,43,27,0.0
32,2,43,28,0.0
32,2,43,29,0.0
32,2,43,30,0.0
32,2,43,31,0.0
32,2,43,32,0.0
32,2,44,1,1.0
32,2,44,2,0.0
32,2,44,3,0.0
32,2,44,4,0.0
32,2,44,5,0.0
32,2,44,6,0.0
32,2,44,7,0.0
32,2,44,8,0.0
32,2,44,9,0.0
32,2,44,10,0.0
32,2,44,11,0.0
32,2,44,12,0.0
32,2,44,13,0.0
32,2,44,14,0.0
32,2,44,15,0.0
32,2,44,16,0.0
32,2,44,17,0.0
32,2,44,18,0.0
32,2,44,19,0.0
32,2,44,20,0.0
32,2,44,21,0.0
32,2,44,22,0.0
32,2,44,23,0.0
32,2,44,24,0.0
32,2,44,25,0.0
32,2,44,26,0.0
32,2,44,27,0.0
32,2,44,28,0.0
32,2,44,29,0.0
32,2,44,30,0.0
32,2,44,31,0.0
32,2,44,32,0.0
32,2,45,1,1.0
32,2,45,2,0.0
32,2,45,3,0.0
32,2,45,4,0.0
32,2,45,5,0.0
32,2,45,6,0.0
32,2,45,7,0.0
32,2,45,8,0.0
32,2,45,9,0.0
32,2,45,10,0.0
32,2,45,11,0.0
32,2,45,12,0.0
32,2,45,13,0.0
32,2,45,14,0.0
32,2,45,15,0.0
32,2,45,16,0.0
32,2,45,17,0.0
32,2,45,18,0.0
32,2,45,19,0.0
32,2,45,20,0.0
32,2,45,21,0.0
32,2,45,22,0.0
32,2,45,23,0.0
32,2,45,24,0.0
32,2,45,25,0.0
32,2,45,26,0.0
32,2,45,27,0.0
32,2,45,28,0.0
32,2,45,29,0.0
32,2,45,30,0.0
32,2,45,31,0.0
32,2,45,32,0.0
32,2,46,1,1.0
32,2,46,2,0.0
32,2,46,3,0.0
32,2,46,4,0.0
32,2,46,5,0.0
32,2,46,6,0.0
32,2,46,7,0.0
32,2,46,8,0.0
32,2,46,9,0.0
32,2,46,10,0.0
32,2,46,11,0.0
32,2,46,12,0.0
32,2,46,13,0.0
32,2,46,14,0.0
32,2,46,15,0.0
32,2,46,16,0.0
32,2,46,17,0.0
32,2,46,18,0.0
32,2,46,19,0.0
32,2,46,20,0.0
32,2,46,21,0.0
32,2,46,22,0.0
32,2,46,23,0.0
32,2,46,24,0.0
32,2,46,25,0.0
32,2,46,26,0.0
32,2,46,27,0.0
32,2,46,28,0.0
32,2,46,29,0.0
32,2,46,30,0.0
32,2,46,31,0.0
32,2,46,32,0.0
32,2,47,1,1.0
32,2,47,2,0.0
32,2,47,3,0.0
32,2,47,4,0.0
32,2,47,5,0.0
32,2,47,6,0.0
32,2,47,7,0.0
32,2,47,8,0.0
32,2,47,9,0.0
32,2,47,10,0.0
32,2,47,11,0.0
32,2,47,12,0.0
32,2,47,13,0.0
32,2,47,14,0.0
32,2,47,15,0.0
32,2,47,16,0.0
32,2,47,17,0.0
32,2,47,18,0.0
32,2,47,19,0.0
32,2,47,20,0.0
32,2,47,21,0.0
32,2,47,22,0.0
32,2,47,23,0.0
32,2,47,24,0.0
32,2,47,25,0.0
32,2,47,26,0.0
32,2,47,27,0.0
32,2,47,28,0.0
32,2,47,29,0.0
32,2,47,30,0.0
32,2,47,31,0.0
32,2,47,32,0.0
32,2,48,1,1.0
32,2,48,2,0.0
32,2,48,3,0.0
32,2,48,4,0.0
32,2,48,5,0.0
32,2,48,6,0.0
32,2,48,7,0.0
32,2,48,8,0.0
32,2,48,9,0.0
32,2,48,10,0.0
32,2,48,11,0.0
32,2,48,12,0.0
32,2,48,13,0.0
32,2,48,14,0.0
32,2,48,15,0.0
32,2,48,16,0.0
32,2,48,17,0.0
32,2,48,18,0.0
32,2,48,19,0.0
32,2,48,20,0.0
32,2,48,21,0.0
32,2,48,22,0.0
32,2,48,23,0.0
32,2,48,24,0.0
32,2,48,25,0.0
32,2,48,26,0.0
32,2,48,27,0.0
32,2,48,28,0.0
32,2,48,29,0.0
32,2,48,30,0.0
32,2,48,31,0.0
32,2,48,32,0.0
32,2,49,1,1.0
32,2,49,2,0.0
32,2,49,3,0.0
32,2,49,4,0.0
32,2,49,5,0.0
32,2,49,6,0.0
32,2,49,7,0.0
32,2,49,8,0.0
32,2,49,9,0.0
32,2,49,10,0.0
32,2,49,11,0.0
32,2,49,12,0.0
32,2,49,13,0.0
32,2,49,14,0.0
32,2,49,15,0.0
32,2,49,16,0.0
32,2,49,17,0.0
32,2,49,18,0.0
32,2,49,19,0.0
32,2,49,20,0.0
32,2,49,21,0.0
32,2,49,22,0.0
32,2,49,23,0.0
32,2,49,24,0.0
32,2,49,25,0.0
32,2,49,26,0.0
32,2,49,27,0.0
32,2,49,28,0.0
32,2,49,29,0.0
32,2,49,30,0.0
32,2,49,31,0.0
32,2,49,32,0.0
32,3,0,1,1.0
32,3,0,2,0.0
32,3,0,3,0.0
32,3,0,4,0.0
32,3,0,5,0.0
32,3,0,6,0.0
32,3,0,7,0.0
32,3,0,8,0.0
32,3,0,9,0.0
32,3,0,10,0.0
32,3,0,11,0.0
32,3,0,12,0.0
32,3,0,13,0.0
32,3,0,14,0.0
32,3,0,15,0.0
32,3,0,16,0.0
32,3,0,17,0.0
32,3,0,18,0.0
32,3,0,19,0.0
32,3,0,20,0.0
32,3,0,21,0.0
32,3,0,22,0.0
32,3,0,23,0.0
32,3,0,24,0.0
32,3,0,25,0.0
32,3,0,26,0.0
32,3,0,27,0.0
32,3,0,28,0.0
32,3,0,29,0.0
32,3,0,30,0.0
32,3,0,31,0.0
32,3,0,32,0.0
32,3,1,1,1.0
32,3,1,2,0.0
32,3,1,3,0.0
32,3,1,4,0.0
32,3,1,5,0.0
32,3,1,6,0.0
32,3,1,7,0.0
32,3,1,8,0.0
32,3,1,9,0.0
32,3,1,10,0.0
32,3,1,11,0.0
32,3,1,12,0.0
32,3,1,13,0.0
32,3,1,14,0.0
32,3,1,15,0.0
32,3,1,16,0.0
32,3,1,17,0.0
32,3,1,18,0.0
32,3,1,19,0.0
32,3,1,20,0.0
32,3,1,21,0.0
32,3,1,22,0.0
32,3,1,23,0.0
32,3,1,24,0.0
32,3,1,25,0.0
32,3,1,26,0.0
32,3,1,27,0.0
32,3,1,28,0.0
32,3,1,29,0.0
32,3,1,30,0.0
32,3,1,31,0.0
32,3,1,32,0.0
32,3,2,1,1.0
32,3,2,2,0.0
32,3,2,3,0.0
32,3,2,4,0.0
32,3,2,5,0.0
32,3,2,6,0.0
32,3,2,7,0.0
32,3,2,8,0.0
32,3,2,9,0.0
32,3,2,10,0.0
32,3,2,11,0.0
32,3,2,12,0.0
32,3,2,13,0.0
32,3,2,14,0.0
32,3,2,15,0.0
32,3,2,16,0.0
32,3,2,17,0.0
32,3,2,18,0.0
32,3,2,19,0.0
32,3,2,20,0.0
32,3,2,21,0.0
32,3,2,22,0.0
32,3,2,23,0.0
32,3,2,24,0.0
32,3,2,25,0.0
32,3,2,26,0.0
32,3,2,27,0.0
32,3,2,28,0.0
32,3,2,29,0.0
32,3,2,30,0.0
32,3,2,31,0.0
32,3,2,32,0.0
32,3,3,1,1.0
32,3,3,2,0.0
32,3,3,3,0.0
32,3,3,4,0.0
32,3,3,5,0.0
32,3,3,6,0.0
32,3,3,7,0.0
32,3,3,8,0.0
32,3,3,9,0.0
32,3,3,10,0.0
32,3,3,11,0.0
32,3,3,12,0.0
32,3,3,13,0.0
32,3,3,14,0.0
32,3,3,15,0.0
32,3,3,16,0.0
32,3,3,17,0.0
32,3,3,18,0.0
32,3,3,19,0.0
32,3,3,20,0.0
32,3,3,21,0.0
32,3,3,22,0.0
32,3,3,23,0.0
32,3,3,24,0.0
32,3,3,25,0.0
32,3,3,26,0.0
32,3,3,27,0.0
32,3,3,28,0.0
32,3,3,29,0.0
32,3,3,30,0.0
32,3,3,31,0.0
32,3,3,32,0.0
32,3,4,1,1.0
32,3,4,2,0.0
32,3,4,3,0.0
32,3,4,4,0.0
32,3,4,5,0.0
32,3,4,6,0.0
32,3,4,7,0.0
32,3,4,8,0.0
32,3,4,9,0.0
32,3,4,10,0.0
32,3,4,11,0.0
32,3,4,12,0.0
32,3,4,13,0.0
32,3,4,14,0.0
32,3,4,15,0.0
32,3,4,16,0.0
32,3,4,17,0.0
32,3,4,18,0.0
32,3,4,19,0.0
32,3,4,20,0.0
32,3,4,21,0.0
32,3,4,22,0.0
32,3,4,23,0.0
32,3,4,24,0.0
32,3,4,25,0.0
32,3,4,26,0.0
32,3,4,27,0.0
32,3,4,28,0.0
32,3,4,29,0.0
32,3,4,30,0.0
32,3,4,31,0.0
32,3,4,32,0.0
32,3,5,1,1.0
32,3,5,2,0.0
32,3,5,3,0.0
32,3,5,4,0.0
32,3,5,5,0.0
32,3,5,6,0.0
32,3,5,7,0.0
32,3,5,8,0.0
32,3,5,9,0.0
32,3,5,10,0.0
32,3,5,11,0.0
32,3,5,12,0.0
32,3,5,13,0.0
32,3,5,14,0.0
32,3,5,15,0.0
32,3,5,16,0.0
32,3,5,17,0.0
32,3,5,18,0.0
32,3,5,19,0.0
32,3,5,20,0.0
32,3,5,21,0.0
32,3,5,22,0.0
32,3,5,23,0.0
32,3,5,24,0.0
32,3,5,25,0.0
32,3,5,26,0.0
32,3,5,27,0.0
32,3,5,28,0.0
32,3,5,29,0.0
32,3,5,30,0.0
32,3,5,31,0.0
32,3,5,32,0.0
32,3,6,1,1.0
32,3,6,2,0.0
32,3,6,3,0.0
32,3,6,4,0.0
32,3,6,5,0.0
32,3,6,6,0.0
32,3,6,7,0.0
32,3,6,8,0.0
32,3,6,9,0.0
32,3,6,10,0.0
32,3,6,11,0.0
32,3,6,12,0.0
32,3,6,13,0.0
32,3,6,14,0.0
32,3,6,15,0.0
32,3,6,16,0.0
32,3,6,17,0.0
32,3,6,18,0.0
32,3,6,19,0.0
32,3,6,20,0.0
32,3,6,21,0.0
32,3,6,22,0.0
32,3,6,23,0.0
32,3,6,24,0.0
32,3,6,25,0.0
32,3,6,26,0.0
32,3,6,27,0.0
32,3,6,28,0.0
32,3,6,29,0.0
32,3,6,30,0.0
32,3,6,31,0.0
32,3,6,32,0.0
32,3,7,1,1.0
32,3,7,2,0.0
32,3,7,3,0.0
32,3,7,4,0.0
32,3,7,5,0.0
32,3,7,6,0.0
32,3,7,7,0.0
32,3,7,8,0.0
32,3,7,9,0.0
32,3,7,10,0.0
32,3,7,11,0.0
32,3,7,12,0.0
32,3,7,13,0.0
32,3,7,14,0.0
32,3,7,15,0.0
32,3,7,16,0.0
32,3,7,17,0.0
32,3,7,18,0.0
32,3,7,19,0.0
32,3,7,20,0.0
32,3,7,21,0.0
32,3,7,22,0.0
32,3,7,23,0.0
32,3,7,24,0.0
32,3,7,25,0.0
32,3,7,26,0.0
32,3,7,27,0.0
32,3,7,28,0.0
32,3,7,29,0.0
32,3,7,30,0.0
32,3,7,31,0.0
32,3,7,32,0.0
32,3,8,1,1.0
32,3,8,2,0.0
32,3,8,3,0.0
32,3,8,4,0.0
32,3,8,5,0.0
32,3,8,6,0.0
32,3,8,7,0.0
32,3,8,8,0.0
32,3,8,9,0.0
32,3,8,10,0.0
32,3,8,11,0.0
32,3,8,12,0.0
32,3,8,13,0.0
32,3,8,14,0.0
32,3,8,15,0.0
32,3,8,16,0.0
32,3,8,17,0.0
32,3,8,18,0.0
32,3,8,19,0.0
32,3,8,20,0.0
32,3,8,21,0.0
32,3,8,22,0.0
32,3,8,23,0.0
32,3,8,24,0.0
32,3,8,25,0.0
32,3,8,26,0.0
32,3,8,27,0.0
32,3,8,28,0.0
32,3,8,29,0.0
32,3,8,30,0.0
32,3,8,31,0.0
32,3,8,32,0.0
32,3,9,1,1.0
32,3,9,2,0.0
32,3,9,3,0.0
32,3,9,4,0.0
32,3,9,5,0.0
32,3,9,6,0.0
32,3,9,7,0.0
32,3,9,8,0.0
32,3,9,9,0.0
32,3,9,10,0.0
32,3,9,11,0.0
32,3,9,12,0.0
32,3,9,13,0.0
32,3,9,14,0.0
32,3,9,15,0.0
32,3,9,16,0.0
32,3,9,17,0.0
32,3,9,18,0.0
32,3,9,19,0.0
32,3,9,20,0.0
32,3,9,21,0.0
32,3,9,22,0.0
32,3,9,23,0.0
32,3,9,24,0.0
32,3,9,25,0.0
32,3,9,26,0.0
32,3,9,27,0.0
32,3,9,28,0.0
32,3,9,29,0.0
32,3,9,30,0.0
32,3,9,31,0.0
32,3,9,32,0.0
32,3,10,1,1.0
32,3,10,2,0.0
32,3,10,3,0.0
32,3,10,4,0.0
32,3,10,5,0.0
32,3,10,6,0.0
32,3,10,7,0.0
32,3,10,8,0.0
32,3,10,9,0.0
32,3,10,10,0.0
32,3,10,11,0.0
32,3,10,12,0.0
32,3,10,13,0.0
32,3,10,14,0.0
32,3,10,15,0.0
32,3,10,16,0.0
32,3,10,17,0.0
32,3,10,18,0.0
32,3,10,19,0.0
32,3,10,20,0.0
32,3,10,21,0.0
32,3,10,22,0.0
32,3,10,23,0.0
32,3,10,24,0.0
32,3,10,25,0.0
32,3,10,26,0.0
32,3,10,27,0.0
32,3,10,28,0.0
32,3,10,29,0.0
32,3,10,30,0.0
32,3,10,31,0.0
32,3,10,32,0.0
32,3,11,1,1.0
32,3,11,2,0.0
32,3,11,3,0.0
32,3,11,4,0.0
32,3,11,5,0.0
32,3,11,6,0.0
32,3,11,7,0.0
32,3,11,8,0.0
32,3,11,9,0.0
32,3,11,10,0.0
32,3,11,11,0.0
32,3,11,12,0.0
32,3,11,13,0.0
32,3,11,14,0.0
32,3,11,15,0.0
32,3,11,16,0.0
32,3,11,17,0.0
32,3,11,18,0.0
32,3,11,19,0.0
32,3,11,20,0.0
32,3,11,21,0.0
32,3,11,22,0.0
32,3,11,23,0.0
32,3,11,24,0.0
32,3,11,25,0.0
32,3,11,26,0.0
32,3,11,27,0.0
32,3,11,28,0.0
32,3,11,29,0.0
32,3,11,30,0.0
32,3,11,31,0.0
32,3,11,32,0.0
32,3,12,1,1.0
32,3,12,2,0.0
32,3,12,3,0.0
32,3,12,4,0.0
32,3,12,5,0.0
32,3,12,6,0.0
32,3,12,7,0.0
32,3,12,8,0.0
32,3,12,9,0.0
32,3,12,10,0.0
32,3,12,11,0.0
32,3,12,12,0.0
32,3,12,13,0.0
32,3,12,14,0.0
32,3,12,15,0.0
32,3,12,16,0.0
32,3,12,17,0.0
32,3,12,18,0.0
32,3,12,19,0.0
32,3,12,20,0.0
32,3,12,21,0.0
32,3,12,22,0.0
32,3,12,23,0.0
32,3,12,24,0.0
32,3,12,25,0.0
32,3,12,26,0.0
32,3,12,27,0.0
32,3,12,28,0.0
32,3,12,29,0.0
32,3,12,30,0.0
32,3,12,31,0.0
32,3,12,32,0.0
32,3,13,1,1.0
32,3,13,2,0.0
32,3,13,3,0.0
32,3,13,4,0.0
32,3,13,5,0.0
32,3,13,6,0.0
32,3,13,7,0.0
32,3,13,8,0.0
32,3,13,9,0.0
32,3,13,10,0.0
32,3,13,11,0.0
32,3,13,12,0.0
32,3,13,13,0.0
32,3,13,14,0.0
32,3,13,15,0.0
32,3,13,16,0.0
32,3,13,17,0.0
32,3,13,18,0.0
32,3,13,19,0.0
32,3,13,20,0.0
32,3,13,21,0.0
32,3,13,22,0.0
32,3,13,23,0.0
32,3,13,24,0.0
32,3,13,25,0.0
32,3,13,26,0.0
32,3,13,27,0.0
32,3,13,28,0.0
32,3,13,29,0.0
32,3,13,30,0.0
32,3,13,31,0.0
32,3,13,32,0.0
32,3,14,1,1.0
32,3,14,2,0.0
32,3,14,3,0.0
32,3,14,4,0.0
32,3,14,5,0.0
32,3,14,6,0.0
32,3,14,7,0.0
32,3,14,8,0.0
32,3,14,9,0.0
32,3,14,10,0.0
32,3,14,11,0.0
32,3,14,12,0.0
32,3,14,13,0.0
32,3,14,14,0.0
32,3,14,15,0.0
32,3,14,16,0.0
32,3,14,17,0.0
32,3,14,18,0.0
32,3,14,19,0.0
32,3,14,20,0.0
32,3,14,21,0.0
32,3,14,22,0.0
32,3,14,23,0.0
32,3,14,24,0.0
32,3,14,25,0.0
32,3,14,26,0.0
32,3,14,27,0.0
32,3,14,28,0.0
32,3,14,29,0.0
32,3,14,30,0.0
32,3,14,31,0.0
32,3,14,32,0.0
32,3,15,1,1.0
32,3,15,2,0.0
32,3,15,3,0.0
32,3,15,4,0.0
32,3,15,5,0.0
32,3,15,6,0.0
32,3,15,7,0.0
32,3,15,8,0.0
32,3,15,9,0.0
32,3,15,10,0.0
32,3,15,11,0.0
32,3,15,12,0.0
32,3,15,13,0.0
32,3,15,14,0.0
32,3,15,15,0.0
32,3,15,16,0.0
32,3,15,17,0.0
32,3,15,18,0.0
32,3,15,19,0.0
32,3,15,20,0.0
32,3,15,21,0.0
32,3,15,22,0.0
32,3,15,23,0.0
32,3,15,24,0.0
32,3,15,25,0.0
32,3,15,26,0.0
32,3,15,27,0.0
32,3,15,28,0.0
32,3,15,29,0.0
32,3,15,30,0.0
32,3,15,31,0.0
32,3,15,32,0.0
32,3,16,1,1.0
32,3,16,2,0.0
32,3,16,3,0.0
32,3,16,4,0.0
32,3,16,5,0.0
32,3,16,6,0.0
32,3,16,7,0.0
32,3,16,8,0.0
32,3,16,9,0.0
32,3,16,10,0.0
32,3,16,11,0.0
32,3,16,12,0.0
32,3,16,13,0.0
32,3,16,14,0.0
32,3,16,15,0.0
32,3,16,16,0.0
32,3,16,17,0.0
32,3,16,18,0.0
32,3,16,19,0.0
32,3,16,20,0.0
32,3,16,21,0.0
32,3,16,22,0.0
32,3,16,23,0.0
32,3,16,24,0.0
32,3,16,25,0.0
32,3,16,26,0.0
32,3,16,27,0.0
32,3,16,28,0.0
32,3,16,29,0.0
32,3,16,30,0.0
32,3,16,31,0.0
32,3,16,32,0.0
32,3,17,1,1.0
32,3,17,2,0.0
32,3,17,3,0.0
32,3,17,4,0.0
32,3,17,5,0.0
32,3,17,6,0.0
32,3,17,7,0.0
32,3,17,8,0.0
32,3,17,9,0.0
32,3,17,10,0.0
32,3,17,11,0.0
32,3,17,12,0.0
32,3,17,13,0.0
32,3,17,14,0.0
32,3,17,15,0.0
32,3,17,16,0.0
32,3,17,17,0.0
32,3,17,18,0.0
32,3,17,19,0.0
32,3,17,20,0.0
32,3,17,21,0.0
32,3,17,22,0.0
32,3,17,23,0.0
32,3,17,24,0.0
32,3,17,25,0.0
32,3,17,26,0.0
32,3,17,27,0.0
32,3,17,28,0.0
32,3,17,29,0.0
32,3,17,30,0.0
32,3,17,31,0.0
32,3,17,32,0.0
32,3,18,1,1.0
32,3,18,2,0.0
32,3,18,3,0.0
32,3,18,4,0.0
32,3,18,5,0.0
32,3,18,6,0.0
32,3,18,7,0.0
32,3,18,8,0.0
32,3,18,9,0.0
32,3,18,10,0.0
32,3,18,11,0.0
32,3,18,12,0.0
32,3,18,13,0.0
32,3,18,14,0.0
32,3,18,15,0.0
32,3,18,16,0.0
32,3,18,17,0.0
32,3,18,18,0.0
32,3,18,19,0.0
32,3,18,20,0.0
32,3,18,21,0.0
32,3,18,22,0.0
32,3,18,23,0.0
32,3,18,24,0.0
32,3,18,25,0.0
32,3,18,26,0.0
32,3,18,27,0.0
32,3,18,28,0.0
32,3,18,29,0.0
32,3,18,30,0.0
32,3,18,31,0.0
32,3,18,32,0.0
32,3,19,1,1.0
32,3,19,2,0.0
32,3,19,3,0.0
32,3,19,4,0.0
32,3,19,5,0.0
32,3,19,6,0.0
32,3,19,7,0.0
32,3,19,8,0.0
32,3,19,9,0.0
32,3,19,10,0.0
32,3,19,11,0.0
32,3,19,12,0.0
32,3,19,13,0.0
32,3,19,14,0.0
32,3,19,15,0.0
32,3,19,16,0.0
32,3,19,17,0.0
32,3,19,18,0.0
32,3,19,19,0.0
32,3,19,20,0.0
32,3,19,21,0.0
32,3,19,22,0.0
32,3,19,23,0.0
32,3,19,24,0.0
32,3,19,25,0.0
32,3,19,26,0.0
32,3,19,27,0.0
32,3,19,28,0.0
32,3,19,29,0.0
32,3,19,30,0.0
32,3,19,31,0.0
32,3,19,32,0.0
32,3,20,1,1.0
32,3,20,2,0.0
32,3,20,3,0.0
32,3,20,4,0.0
32,3,20,5,0.0
32,3,20,6,0.0
32,3,20,7,0.0
32,3,20,8,0.0
32,3,20,9,0.0
32,3,20,10,0.0
32,3,20,11,0.0
32,3,20,12,0.0
32,3,20,13,0.0
32,3,20,14,0.0
32,3,20,15,0.0
32,3,20,16,0.0
32,3,20,17,0.0
32,3,20,18,0.0
32,3,20,19,0.0
32,3,20,20,0.0
32,3,20,21,0.0
32,3,20,22,0.0
32,3,20,23,0.0
32,3,20,24,0.0
32,3,20,25,0.0
32,3,20,26,0.0
32,3,20,27,0.0
32,3,20,28,0.0
32,3,20,29,0.0
32,3,20,30,0.0
32,3,20,31,0.0
32,3,20,32,0.0
32,3,21,1,1.0
32,3,21,2,0.0
32,3,21,3,0.0
32,3,21,4,0.0
32,3,21,5,0.0
32,3,21,6,0.0
32,3,21,7,0.0
32,3,21,8,0.0
32,3,21,9,0.0
32,3,21,10,0.0
32,3,21,11,0.0
32,3,21,12,0.0
32,3,21,13,0.0
32,3,21,14,0.0
32,3,21,15,0.0
32,3,21,16,0.0
32,3,21,17,0.0
32,3,21,18,0.0
32,3,21,19,0.0
32,3,21,20,0.0
32,3,21,21,0.0
32,3,21,22,0.0
32,3,21,23,0.0
32,3,21,24,0.0
32,3,21,25,0.0
32,3,21,26,0.0
32,3,21,27,0.0
32,3,21,28,0.0
32,3,21,29,0.0
32,3,21,30,0.0
32,3,21,31,0.0
32,3,21,32,0.0
32,3,22,1,1.0
32,3,22,2,0.0
32,3,22,3,0.0
32,3,22,4,0.0
32,3,22,5,0.0
32,3,22,6,0.0
32,3,22,7,0.0
32,3,22,8,0.0
32,3,22,9,0.0
32,3,22,10,0.0
32,3,22,11,0.0
32,3,22,12,0.0
32,3,22,13,0.0
32,3,22,14,0.0
32,3,22,15,0.0
32,3,22,16,0.0
32,3,22,17,0.0
32,3,22,18,0.0
32,3,22,19,0.0
32,3,22,20,0.0
32,3,22,21,0.0
32,3,22,22,0.0
32,3,22,23,0.0
32,3,22,24,0.0
32,3,22,25,0.0
32,3,22,26,0.0
32,3,22,27,0.0
32,3,22,28,0.0
32,3,22,29,0.0
32,3,22,30,0.0
32,3,22,31,0.0
32,3,22,32,0.0
32,3,23,1,1.0
32,3,23,2,0.0
32,3,23,3,0.0
32,3,23,4,0.0
32,3,23,5,0.0
32,3,23,6,0.0
32,3,23,7,0.0
32,3,23,8,0.0
32,3,23,9,0.0
32,3,23,10,0.0
32,3,23,11,0.0
32,3,23,12,0.0
32,3,23,13,0.0
32,3,23,14,0.0
32,3,23,15,0.0
32,3,23,16,0.0
32,3,23,17,0.0
32,3,23,18,0.0
32,3,23,19,0.0
32,3,23,20,0.0
32,3,23,21,0.0
32,3,23,22,0.0
32,3,23,23,0.0
32,3,23,24,0.0
32,3,23,25,0.0
32,3,23,26,0.0
32,3,23,27,0.0
32,3,23,28,0.0
32,3,23,29,0.0
32,3,23,30,0.0
32,3,23,31,0.0
32,3,23,32,0.0
32,3,24,1,1.0
32,3,24,2,0.0
32,3,24,3,0.0
32,3,24,4,0.0
32,3,24,5,0.0
32,3,24,6,0.0
32,3,24,7,0.0
32,3,24,8,0.0
32,3,24,9,0.0
32,3,24,10,0.0
32,3,24,11,0.0
32,3,24,12,0.0
32,3,24,13,0.0
32,3,24,14,0.0
32,3,24,15,0.0
32,3,24,16,0.0
32,3,24,17,0.0
32,3,24,18,0.0
32,3,24,19,0.0
32,3,24,20,0.0
32,3,24,21,0.0
32,3,24,22,0.0
32,3,24,23,0.0
32,3,24,24,0.0
32,3,24,25,0.0
32,3,24,26,0.0
32,3,24,27,0.0
32,3,24,28,0.0
32,3,24,29,0.0
32,3,24,30,0.0
32,3,24,31,0.0
32,3,24,32,0.0
32,3,25,1,1.0
32,3,25,2,0.0
32,3,25,3,0.0
32,3,25,4,0.0
32,3,25,5,0.0
32,3,25,6,0.0
32,3,25,7,0.0
32,3,25,8,0.0
32,3,25,9,0.0
32,3,25,10,0.0
32,3,25,11,0.0
32,3,25,12,0.0
32,3,25,13,0.0
32,3,25,14,0.0
32,3,25,15,0.0
32,3,25,16,0.0
32,3,25,17,0.0
32,3,25,18,0.0
32,3,25,19,0.0
32,3,25,20,0.0
32,3,25,21,0.0
32,3,25,22,0.0
32,3,25,23,0.0
32,3,25,24,0.0
32,3,25,25,0.0
32,3,25,26,0.0
32,3,25,27,0.0
32,3,25,28,0.0
32,3,25,29,0.0
32,3,25,30,0.0
32,3,25,31,0.0
32,3,25,32,0.0
32,3,26,1,1.0
32,3,26,2,0.0
32,3,26,3,0.0
32,3,26,4,0.0
32,3,26,5,0.0
32,3,26,6,0.0
32,3,26,7,0.0
32,3,26,8,0.0
32,3,26,9,0.0
32,3,26,10,0.0
32,3,26,11,0.0
32,3,26,12,0.0
32,3,26,13,0.0
32,3,26,14,0.0
32,3,26,15,0.0
32,3,26,16,0.0
32,3,26,17,0.0
32,3,26,18,0.0
32,3,26,19,0.0
32,3,26,20,0.0
32,3,26,21,0.0
32,3,26,22,0.0
32,3,26,23,0.0
32,3,26,24,0.0
32,3,26,25,0.0
32,3,26,26,0.0
32,3,26,27,0.0
32,3,26,28,0.0
32,3,26,29,0.0
32,3,26,30,0.0
32,3,26,31,0.0
32,3,26,32,0.0
32,3,27,1,1.0
32,3,27,2,0.0
32,3,27,3,0.0
32,3,27,4,0.0
32,3,27,5,0.0
32,3,27,6,0.0
32,3,27,7,0.0
32,3,27,8,0.0
32,3,27,9,0.0
32,3,27,10,0.0
32,3,27,11,0.0
32,3,27,12,0.0
32,3,27,13,0.0
32,3,27,14,0.0
32,3,27,15,0.0
32,3,27,16,0.0
32,3,27,17,0.0
32,3,27,18,0.0
32,3,27,19,0.0
32,3,27,20,0.0
32,3,27,21,0.0
32,3,27,22,0.0
32,3,27,23,0.0
32,3,27,24,0.0
32,3,27,25,0.0
32,3,27,26,0.0
32,3,27,27,0.0
32,3,27,28,0.0
32,3,27,29,0.0
32,3,27,30,0.0
32,3,27,31,0.0
32,3,27,32,0.0
32,3,28,1,1.0
32,3,28,2,0.0
32,3,28,3,0.0
32,3,28,4,0.0
32,3,28,5,0.0
32,3,28,6,0.0
32,3,28,7,0.0
32,3,28,8,0.0
32,3,28,9,0.0
32,3,28,10,0.0
32,3,28,11,0.0
32,3,28,12,0.0
32,3,28,13,0.0
32,3,28,14,0.0
32,3,28,15,0.0
32,3,28,16,0.0
32,3,28,17,0.0
32,3,28,18,0.0
32,3,28,19,0.0
32,3,28,20,0.0
32,3,28,21,0.0
32,3,28,22,0.0
32,3,28,23,0.0
32,3,28,24,0.0
32,3,28,25,0.0
32,3,28,26,0.0
32,3,28,27,0.0
32,3,28,28,0.0
32,3,28,29,0.0
32,3,28,30,0.0
32,3,28,31,0.0
32,3,28,32,0.0
32,3,29,1,1.0
32,3,29,2,0.0
32,3,29,3,0.0
32,3,29,4,0.0
32,3,29,5,0.0
32,3,29,6,0.0
32,3,29,7,0.0
32,3,29,8,0.0
32,3,29,9,0.0
32,3,29,10,0.0
32,3,29,11,0.0
32,3,29,12,0.0
32,3,29,13,0.0
32,3,29,14,0.0
32,3,29,15,0.0
32,3,29,16,0.0
32,3,29,17,0.0
32,3,29,18,0.0
32,3,29,19,0.0
32,3,29,20,0.0
32,3,29,21,0.0
32,3,29,22,0.0
32,3,29,23,0.0
32,3,29,24,0.0
32,3,29,25,0.0
32,3,29,26,0.0
32,3,29,27,0.0
32,3,29,28,0.0
32,3,29,29,0.0
32,3,29,30,0.0
32,3,29,31,0.0
32,3,29,32,0.0
32,3,30,1,1.0
32,3,30,2,0.0
32,3,30,3,0.0
32,3,30,4,0.0
32,3,30,5,0.0
32,3,30,6,0.0
32,3,30,7,0.0
32,3,30,8,0.0
32,3,30,9,0.0
32,3,30,10,0.0
32,3,30,11,0.0
32,3,30,12,0.0
32,3,30,13,0.0
32,3,30,14,0.0
32,3,30,15,0.0
32,3,30,16,0.0
32,3,30,17,0.0
32,3,30,18,0.0
32,3,30,19,0.0
32,3,30,20,0.0
32,3,30,21,0.0
32,3,30,22,0.0
32,3,30,23,0.0
32,3,30,24,0.0
32,3,30,25,0.0
32,3,30,26,0.0
32,3,30,27,0.0
32,3,30,28,0.0
32,3,30,29,0.0
32,3,30,30,0.0
32,3,30,31,0.0
32,3,30,32,0.0
32,3,31,1,1.0
32,3,31,2,0.0
32,3,31,3,0.0
32,3,31,4,0.0
32,3,31,5,0.0
32,3,31,6,0.0
32,3,31,7,0.0
32,3,31,8,0.0
32,3,31,9,0.0
32,3,31,10,0.0
32,3,31,11,0.0
32,3,31,12,0.0
32,3,31,13,0.0
32,3,31,14,0.0
32,3,31,15,0.0
32,3,31,16,0.0
32,3,31,17,0.0
32,3,31,18,0.0
32,3,31,19,0.0
32,3,31,20,0.0
32,3,31,21,0.0
32,3,31,22,0.0
32,3,31,23,0.0
32,3,31,24,0.0
32,3,31,25,0.0
32,3,31,26,0.0
32,3,31,27,0.0
32,3,31,28,0.0
32,3,31,29,0.0
32,3,31,30,0.0
32,3,31,31,0.0
32,3,31,32,0.0
32,3,32,1,1.0
32,3,32,2,0.0
32,3,32,3,0.0
32,3,32,4,0.0
32,3,32,5,0.0
32,3,32,6,0.0
32,3,32,7,0.0
32,3,32,8,0.0
32,3,32,9,0.0
32,3,32,10,0.0
32,3,32,11,0.0
32,3,32,12,0.0
32,3,32,13,0.0
32,3,32,14,0.0
32,3,32,15,0.0
32,3,32,16,0.0
32,3,32,17,0.0
32,3,32,18,0.0
32,3,32,19,0.0
32,3,32,20,0.0
32,3,32,21,0.0
32,3,32,22,0.0
32,3,32,23,0.0
32,3,32,24,0.0
32,3,32,25,0.0
32,3,32,26,0.0
32,3,32,27,0.0
32,3,32,28,0.0
32,3,32,29,0.0
32,3,32,30,0.0
32,3,32,31,0.0
32,3,32,32,0.0
32,3,33,1,1.0
32,3,33,2,0.0
32,3,33,3,0.0
32,3,33,4,0.0
32,3,33,5,0.0
32,3,33,6,0.0
32,3,33,7,0.0
32,3,33,8,0.0
32,3,33,9,0.0
32,3,33,10,0.0
32,3,33,11,0.0
32,3,33,12,0.0
32,3,33,13,0.0
32,3,33,14,0.0
32,3,33,15,0.0
32,3,33,16,0.0
32,3,33,17,0.0
32,3,33,18,0.0
32,3,33,19,0.0
32,3,33,20,0.0
32,3,33,21,0.0
32,3,33,22,0.0
32,3,33,23,0.0
32,3,33,24,0.0
32,3,33,25,0.0
32,3,33,26,0.0
32,3,33,27,0.0
32,3,33,28,0.0
32,3,33,29,0.0
32,3,33,30,0.0
32,3,33,31,0.0
32,3,33,32,0.0
32,3,34,1,1.0
32,3,34,2,0.0
32,3,34,3,0.0
32,3,34,4,0.0
32,3,34,5,0.0
32,3,34,6,0.0
32,3,34,7,0.0
32,3,34,8,0.0
32,3,34,9,0.0
32,3,34,10,0.0
32,3,34,11,0.0
32,3,34,12,0.0
32,3,34,13,0.0
32,3,34,14,0.0
32,3,34,15,0.0
32,3,34,16,0.0
32,3,34,17,0.0
32,3,34,18,0.0
32,3,34,19,0.0
32,3,34,20,0.0
32,3,34,21,0.0
32,3,34,22,0.0
32,3,34,23,0.0
32,3,34,24,0.0
32,3,34,25,0.0
32,3,34,26,0.0
32,3,34,27,0.0
32,3,34,28,0.0
32,3,34,29,0.0
32,3,34,30,0.0
32,3,34,31,0.0
32,3,34,32,0.0
32,3,35,1,1.0
32,3,35,2,0.0
32,3,35,3,0.0
32,3,35,4,0.0
32,3,35,5,0.0
32,3,35,6,0.0
32,3,35,7,0.0
32,3,35,8,0.0
32,3,35,9,0.0
32,3,35,10,0.0
32,3,35,11,0.0
32,3,35,12,0.0
32,3,35,13,0.0
32,3,35,14,0.0
32,3,35,15,0.0
32,3,35,16,0.0
32,3,35,17,0.0
32,3,35,18,0.0
32,3,35,19,0.0
32,3,35,20,0.0
32,3,35,21,0.0
32,3,35,22,0.0
32,3,35,23,0.0
32,3,35,24,0.0
32,3,35,25,0.0
32,3,35,26,0.0
32,3,35,27,0.0
32,3,35,28,0.0
32,3,35,29,0.0
32,3,35,30,0.0
32,3,35,31,0.0
32,3,35,32,0.0
32,3,36,1,1.0
32,3,36,2,0.0
32,3,36,3,0.0
32,3,36,4,0.0
32,3,36,5,0.0
32,3,36,6,0.0
32,3,36,7,0.0
32,3,36,8,0.0
32,3,36,9,0.0
32,3,36,10,0.0
32,3,36,11,0.0
32,3,36,12,0.0
32,3,36,13,0.0
32,3,36,14,0.0
32,3,36,15,0.0
32,3,36,16,0.0
32,3,36,17,0.0
32,3,36,18,0.0
32,3,36,19,0.0
32,3,36,20,0.0
32,3,36,21,0.0
32,3,36,22,0.0
32,3,36,23,0.0
32,3,36,24,0.0
32,3,36,25,0.0
32,3,36,26,0.0
32,3,36,27,0.0
32,3,36,28,0.0
32,3,36,29,0.0
32,3,36,30,0.0
32,3,36,31,0.0
32,3,36,32,0.0
32,3,37,1,1.0
32,3,37,2,0.0
32,3,37,3,0.0
32,3,37,4,0.0
32,3,37,5,0.0
32,3,37,6,0.0
32,3,37,7,0.0
32,3,37,8,0.0
32,3,37,9,0.0
32,3,37,10,0.0
32,3,37,11,0.0
32,3,37,12,0.0
32,3,37,13,0.0
32,3,37,14,0.0
32,3,37,15,0.0
32,3,37,16,0.0
32,3,37,17,0.0
32,3,37,18,0.0
32,3,37,19,0.0
32,3,37,20,0.0
32,3,37,21,0.0
32,3,37,22,0.0
32,3,37,23,0.0
32,3,37,24,0.0
32,3,37,25,0.0
32,3,37,26,0.0
32,3,37,27,0.0
32,3,37,28,0.0
32,3,37,29,0.0
32,3,37,30,0.0
32,3,37,31,0.0
32,3,37,32,0.0
32,3,38,1,1.0
32,3,38,2,0.0
32,3,38,3,0.0
32,3,38,4,0.0
32,3,38,5,0.0
32,3,38,6,0.0
32,3,38,7,0.0
32,3,38,8,0.0
32,3,38,9,0.0
32,3,38,10,0.0
32,3,38,11,0.0
32,3,38,12,0.0
32,3,38,13,0.0
32,3,38,14,0.0
32,3,38,15,0.0
32,3,38,16,0.0
32,3,38,17,0.0
32,3,38,18,0.0
32,3,38,19,0.0
32,3,38,20,0.0
32,3,38,21,0.0
32,3,38,22,0.0
32,3,38,23,0.0
32,3,38,24,0.0
32,3,38,25,0.0
32,3,38,26,0.0
32,3,38,27,0.0
32,3,38,28,0.0
32,3,38,29,0.0
32,3,38,30,0.0
32,3,38,31,0.0
32,3,38,32,0.0
32,3,39,1,1.0
32,3,39,2,0.0
32,3,39,3,0.0
32,3,39,4,0.0
32,3,39,5,0.0
32,3,39,6,0.0
32,3,39,7,0.0
32,3,39,8,0.0
32,3,39,9,0.0
32,3,39,10,0.0
32,3,39,11,0.0
32,3,39,12,0.0
32,3,39,13,0.0
32,3,39,14,0.0
32,3,39,15,0.0
32,3,39,16,0.0
32,3,39,17,0.0
32,3,39,18,0.0
32,3,39,19,0.0
32,3,39,20,0.0
32,3,39,21,0.0
32,3,39,22,0.0
32,3,39,23,0.0
32,3,39,24,0.0
32,3,39,25,0.0
32,3,39,26,0.0
32,3,39,27,0.0
32,3,39,28,0.0
32,3,39,29,0.0
32,3,39,30,0.0
32,3,39,31,0.0
32,3,39,32,0.0
32,3,40,1,1.0
32,3,40,2,0.0
32,3,40,3,0.0
32,3,40,4,0.0
32,3,40,5,0.0
32,3,40,6,0.0
32,3,40,7,0.0
32,3,40,8,0.0
32,3,40,9,0.0
32,3,40,10,0.0
32,3,40,11,0.0
32,3,40,12,0.0
32,3,40,13,0.0
32,3,40,14,0.0
32,3,40,15,0.0
32,3,40,16,0.0
32,3,40,17,0.0
32,3,40,18,0.0
32,3,40,19,0.0
32,3,40,20,0.0
32,3,40,21,0.0
32,3,40,22,0.0
32,3,40,23,0.0
32,3,40,24,0.0
32,3,40,25,0.0
32,3,40,26,0.0
32,3,40,27,0.0
32,3,40,28,0.0
32,3,40,29,0.0
32,3,40,30,0.0
32,3,40,31,0.0
32,3,40,32,0.0
32,3,41,1,1.0
32,3,41,2,0.0
32,3,41,3,0.0
32,3,41,4,0.0
32,3,41,5,0.0
32,3,41,6,0.0
32,3,41,7,0.0
32,3,41,8,0.0
32,3,41,9,0.0
32,3,41,10,0.0
32,3,41,11,0.0
32,3,41,12,0.0
32,3,41,13,0.0
32,3,41,14,0.0
32,3,41,15,0.0
32,3,41,16,0.0
32,3,41,17,0.0
32,3,41,18,0.0
32,3,41,19,0.0
32,3,41,20,0.0
32,3,41,21,0.0
32,3,41,22,0.0
32,3,41,23,0.0
32,3,41,24,0.0
32,3,41,25,0.0
32,3,41,26,0.0
32,3,41,27,0.0
32,3,41,28,0.0
32,3,41,29,0.0
32,3,41,30,0.0
32,3,41,31,0.0
32,3,41,32,0.0
32,3,42,1,1.0
32,3,42,2,0.0
32,3,42,3,0.0
32,3,42,4,0.0
32,3,42,5,0.0
32,3,42,6,0.0
32,3,42,7,0.0
32,3,42,8,0.0
32,3,42,9,0.0
32,3,42,10,0.0
32,3,42,11,0.0
32,3,42,12,0.0
32,3,42,13,0.0
32,3,42,14,0.0
32,3,42,15,0.0
32,3,42,16,0.0
32,3,42,17,0.0
32,3,42,18,0.0
32,3,42,19,0.0
32,3,42,20,0.0
32,3,42,21,0.0
32,3,42,22,0.0
32,3,42,23,0.0
32,3,42,24,0.0
32,3,42,25,0.0
32,3,42,26,0.0
32,3,42,27,0.0
32,3,42,28,0.0
32,3,42,29,0.0
32,3,42,30,0.0
32,3,42,31,0.0
32,3,42,32,0.0
32,3,43,1,1.0
32,3,43,2,0.0
32,3,43,3,0.0
32,3,43,4,0.0
32,3,43,5,0.0
32,3,43,6,0.0
32,3,43,7,0.0
32,3,43,8,0.0
32,3,43,9,0.0
32,3,43,10,0.0
32,3,43,11,0.0
32,3,43,12,0.0
32,3,43,13,0.0
32,3,43,14,0.0
32,3,43,15,0.0
32,3,43,16,0.0
32,3,43,17,0.0
32,3,43,18,0.0
32,3,43,19,0.0
32,3,43,20,0.0
32,3,43,21,0.0
32,3,43,22,0.0
32,3,43,23,0.0
32,3,43,24,0.0
32,3,43,25,0.0
32,3,43,26,0.0
32,3,43,27,0.0
32,3,43,28,0.0
32,3,43,29,0.0
32,3,43,30,0.0
32,3,43,31,0.0
32,3,43,32,0.0
32,3,44,1,1.0
32,3,44,2,0.0
32,3,44,3,0.0
32,3,44,4,0.0
32,3,44,5,0.0
32,3,44,6,0.0
32,3,44,7,0.0
32,3,44,8,0.0
32,3,44,9,0.0
32,3,44,10,0.0
32,3,44,11,0.0
32,3,44,12,0.0
32,3,44,13,0.0
32,3,44,14,0.0
32,3,44,15,0.0
32,3,44,16,0.0
32,3,44,17,0.0
32,3,44,18,0.0
32,3,44,19,0.0
32,3,44,20,0.0
32,3,44,21,0.0
32,3,44,22,0.0
32,3,44,23,0.0
32,3,44,24,0.0
32,3,44,25,0.0
32,3,44,26,0.0
32,3,44,27,0.0
32,3,44,28,0.0
32,3,44,29,0.0
32,3,44,30,0.0
32,3,44,31,0.0
32,3,44,32,0.0
32,3,45,1,1.0
32,3,45,2,0.0
32,3,45,3,0.0
32,3,45,4,0.0
32,3,45,5,0.0
32,3,45,6,0.0
32,3,45,7,0.0
32,3,45,8,0.0
32,3,45,9,0.0
32,3,45,10,0.0
32,3,45,11,0.0
32,3,45,12,0.0
32,3,45,13,0.0
32,3,45,14,0.0
32,3,45,15,0.0
32,3,45,16,0.0
32,3,45,17,0.0
32,3,45,18,0.0
32,3,45,19,0.0
32,3,45,20,0.0
32,3,45,21,0.0
32,3,45,22,0.0
32,3,45,23,0.0
32,3,45,24,0.0
32,3,45,25,0.0
32,3,45,26,0.0
32,3,45,27,0.0
32,3,45,28,0.0
32,3,45,29,0.0
32,3,45,30,0.0
32,3,45,31,0.0
32,3,45,32,0.0
32,3,46,1,1.0
32,3,46,2,0.0
32,3,46,3,0.0
32,3,46,4,0.0
32,3,46,5,0.0
32,3,46,6,0.0
32,3,46,7,0.0
32,3,46,8,0.0
32,3,46,9,0.0
32,3,46,10,0.0
32,3,46,11,0.0
32,3,46,12,0.0
32,3,46,13,0.0
32,3,46,14,0.0
32,3,46,15,0.0
32,3,46,16,0.0
32,3,46,17,0.0
32,3,46,18,0.0
32,3,46,19,0.0
32,3,46,20,0.0
32,3,46,21,0.0
32,3,46,22,0.0
32,3,46,23,0.0
32,3,46,24,0.0
32,3,46,25,0.0
32,3,46,26,0.0
32,3,46,27,0.0
32,3,46,28,0.0
32,3,46,29,0.0
32,3,46,30,0.0
32,3,46,31,0.0
32,3,46,32,0.0
32,3,47,1,1.0
32,3,47,2,0.0
32,3,47,3,0.0
32,3,47,4,0.0
32,3,47,5,0.0
32,3,47,6,0.0
32,3,47,7,0.0
32,3,47,8,0.0
32,3,47,9,0.0
32,3,47,10,0.0
32,3,47,11,0.0
32,3,47,12,0.0
32,3,47,13,0.0
32,3,47,14,0.0
32,3,47,15,0.0
32,3,47,16,0.0
32,3,47,17,0.0
32,3,47,18,0.0
32,3,47,19,0.0
32,3,47,20,0.0
32,3,47,21,0.0
32,3,47,22,0.0
32,3,47,23,0.0
32,3,47,24,0.0
32,3,47,25,0.0
32,3,47,26,0.0
32,3,47,27,0.0
32,3,47,28,0.0
32,3,47,29,0.0
32,3,47,30,0.0
32,3,47,31,0.0
32,3,47,32,0.0
32,3,48,1,1.0
32,3,48,2,0.0
32,3,48,3,0.0
32,3,48,4,0.0
32,3,48,5,0.0
32,3,48,6,0.0
32,3,48,7,0.0
32,3,48,8,0.0
32,3,48,9,0.0
32,3,48,10,0.0
32,3,48,11,0.0
32,3,48,12,0.0
32,3,48,13,0.0
32,3,48,14,0.0
32,3,48,15,0.0
32,3,48,16,0.0
32,3,48,17,0.0
32,3,48,18,0.0
32,3,48,19,0.0
32,3,48,20,0.0
32,3,48,21,0.0
32,3,48,22,0.0
32,3,48,23,0.0
32,3,48,24,0.0
32,3,48,25,0.0
32,3,48,26,0.0
32,3,48,27,0.0
32,3,48,28,0.0
32,3,48,29,0.0
32,3,48,30,0.0
32,3,48,31,0.0
32,3,48,32,0.0
32,3,49,1,1.0
32,3,49,2,0.0
32,3,49,3,0.0
32,3,49,4,0.0
32,3,49,5,0.0
32,3,49,6,0.0
32,3,49,7,0.0
32,3,49,8,0.0
32,3,49,9,0.0
32,3,49,10,0.0
32,3,49,11,0.0
32,3,49,12,0.0
32,3,49,13,0.0
32,3,49,14,0.0
32,3,49,15,0.0
32,3,49,16,0.0
32,3,49,17,0.0
32,3,49,18,0.0
32,3,49,19,0.0
32,3,49,20,0.0
32,3,49,21,0.0
32,3,49,22,0.0
32,3,49,23,0.0
32,3,49,24,0.0
32,3,49,25,0.0
32,3,49,26,0.0
32,3,49,27,0.0
32,3,49,28,0.0
32,3,49,29,0.0
32,3,49,30,0.0
32,3,49,31,0.0
32,3,49,32,0.0
32,4,0,1,1.0
32,4,0,2,0.0
32,4,0,3,0.0
32,4,0,4,0.0
32,4,0,5,0.0
32,4,0,6,0.0
32,4,0,7,0.0
32,4,0,8,0.0
32,4,0,9,0.0
32,4,0,10,0.0
32,4,0,11,0.0
32,4,0,12,0.0
32,4,0,13,0.0
32,4,0,14,0.0
32,4,0,15,0.0
32,4,0,16,0.0
32,4,0,17,0.0
32,4,0,18,0.0
32,4,0,19,0.0
32,4,0,20,0.0
32,4,0,21,0.0
32,4,0,22,0.0
32,4,0,23,0.0
32,4,0,24,0.0
32,4,0,25,0.0
32,4,0,26,0.0
32,4,0,27,0.0
32,4,0,28,0.0
32,4,0,29,0.0
32,4,0,30,0.0
32,4,0,31,0.0
32,4,0,32,0.0
32,4,1,1,1.0
32,4,1,2,0.0
32,4,1,3,0.0
32,4,1,4,0.0
32,4,1,5,0.0
32,4,1,6,0.0
32,4,1,7,0.0
32,4,1,8,0.0
32,4,1,9,0.0
32,4,1,10,0.0
32,4,1,11,0.0
32,4,1,12,0.0
32,4,1,13,0.0
32,4,1,14,0.0
32,4,1,15,0.0
32,4,1,16,0.0
32,4,1,17,0.0
32,4,1,18,0.0
32,4,1,19,0.0
32,4,1,20,0.0
32,4,1,21,0.0
32,4,1,22,0.0
32,4,1,23,0.0
32,4,1,24,0.0
32,4,1,25,0.0
32,4,1,26,0.0
32,4,1,27,0.0
32,4,1,28,0.0
32,4,1,29,0.0
32,4,1,30,0.0
32,4,1,31,0.0
32,4,1,32,0.0
32,4,2,1,1.0
32,4,2,2,0.0
32,4,2,3,0.0
32,4,2,4,0.0
32,4,2,5,0.0
32,4,2,6,0.0
32,4,2,7,0.0
32,4,2,8,0.0
32,4,2,9,0.0
32,4,2,10,0.0
32,4,2,11,0.0
32,4,2,12,0.0
32,4,2,13,0.0
32,4,2,14,0.0
32,4,2,15,0.0
32,4,2,16,0.0
32,4,2,17,0.0
32,4,2,18,0.0
32,4,2,19,0.0
32,4,2,20,0.0
32,4,2,21,0.0
32,4,2,22,0.0
32,4,2,23,0.0
32,4,2,24,0.0
32,4,2,25,0.0
32,4,2,26,0.0
32,4,2,27,0.0
32,4,2,28,0.0
32,4,2,29,0.0
32,4,2,30,0.0
32,4,2,31,0.0
32,4,2,32,0.0
32,4,3,1,1.0
32,4,3,2,0.0
32,4,3,3,0.0
32,4,3,4,0.0
32,4,3,5,0.0
32,4,3,6,0.0
32,4,3,7,0.0
32,4,3,8,0.0
32,4,3,9,0.0
32,4,3,10,0.0
32,4,3,11,0.0
32,4,3,12,0.0
32,4,3,13,0.0
32,4,3,14,0.0
32,4,3,15,0.0
32,4,3,16,0.0
32,4,3,17,0.0
32,4,3,18,0.0
32,4,3,19,0.0
32,4,3,20,0.0
32,4,3,21,0.0
32,4,3,22,0.0
32,4,3,23,0.0
32,4,3,24,0.0
32,4,3,25,0.0
32,4,3,26,0.0
32,4,3,27,0.0
32,4,3,28,0.0
32,4,3,29,0.0
32,4,3,30,0.0
32,4,3,31,0.0
32,4,3,32,0.0
32,4,4,1,1.0
32,4,4,2,0.0
32,4,4,3,0.0
32,4,4,4,0.0
32,4,4,5,0.0
32,4,4,6,0.0
32,4,4,7,0.0
32,4,4,8,0.0
32,4,4,9,0.0
32,4,4,10,0.0
32,4,4,11,0.0
32,4,4,12,0.0
32,4,4,13,0.0
32,4,4,14,0.0
32,4,4,15,0.0
32,4,4,16,0.0
32,4,4,17,0.0
32,4,4,18,0.0
32,4,4,19,0.0
32,4,4,20,0.0
32,4,4,21,0.0
32,4,4,22,0.0
32,4,4,23,0.0
32,4,4,24,0.0
32,4,4,25,0.0
32,4,4,26,0.0
32,4,4,27,0.0
32,4,4,28,0.0
32,4,4,29,0.0
32,4,4,30,0.0
32,4,4,31,0.0
32,4,4,32,0.0
32,4,5,1,1.0
32,4,5,2,0.0
32,4,5,3,0.0
32,4,5,4,0.0
32,4,5,5,0.0
32,4,5,6,0.0
32,4,5,7,0.0
32,4,5,8,0.0
32,4,5,9,0.0
32,4,5,10,0.0
32,4,5,11,0.0
32,4,5,12,0.0
32,4,5,13,0.0
32,4,5,14,0.0
32,4,5,15,0.0
32,4,5,16,0.0
32,4,5,17,0.0
32,4,5,18,0.0
32,4,5,19,0.0
32,4,5,20,0.0
32,4,5,21,0.0
32,4,5,22,0.0
32,4,5,23,0.0
32,4,5,24,0.0
32,4,5,25,0.0
32,4,5,26,0.0
32,4,5,27,0.0
32,4,5,28,0.0
32,4,5,29,0.0
32,4,5,30,0.0
32,4,5,31,0.0
32,4,5,32,0.0
32,4,6,1,1.0
32,4,6,2,0.0
32,4,6,3,0.0
32,4,6,4,0.0
32,4,6,5,0.0
32,4,6,6,0.0
32,4,6,7,0.0
32,4,6,8,0.0
32,4,6,9,0.0
32,4,6,10,0.0
32,4,6,11,0.0
32,4,6,12,0.0
32,4,6,13,0.0
32,4,6,14,0.0
32,4,6,15,0.0
32,4,6,16,0.0
32,4,6,17,0.0
32,4,6,18,0.0
32,4,6,19,0.0
32,4,6,20,0.0
32,4,6,21,0.0
32,4,6,22,0.0
32,4,6,23,0.0
32,4,6,24,0.0
32,4,6,25,0.0
32,4,6,26,0.0
32,4,6,27,0.0
32,4,6,28,0.0
32,4,6,29,0.0
32,4,6,30,0.0
32,4,6,31,0.0
32,4,6,32,0.0
32,4,7,1,1.0
32,4,7,2,0.0
32,4,7,3,0.0
32,4,7,4,0.0
32,4,7,5,0.0
32,4,7,6,0.0
32,4,7,7,0.0
32,4,7,8,0.0
32,4,7,9,0.0
32,4,7,10,0.0
32,4,7,11,0.0
32,4,7,12,0.0
32,4,7,13,0.0
32,4,7,14,0.0
32,4,7,15,0.0
32,4,7,16,0.0
32,4,7,17,0.0
32,4,7,18,0.0
32,4,7,19,0.0
32,4,7,20,0.0
32,4,7,21,0.0
32,4,7,22,0.0
32,4,7,23,0.0
32,4,7,24,0.0
32,4,7,25,0.0
32,4,7,26,0.0
32,4,7,27,0.0
32,4,7,28,0.0
32,4,7,29,0.0
32,4,7,30,0.0
32,4,7,31,0.0
32,4,7,32,0.0
32,4,8,1,1.0
32,4,8,2,0.0
32,4,8,3,0.0
32,4,8,4,0.0
32,4,8,5,0.0
32,4,8,6,0.0
32,4,8,7,0.0
32,4,8,8,0.0
32,4,8,9,0.0
32,4,8,10,0.0
32,4,8,11,0.0
32,4,8,12,0.0
32,4,8,13,0.0
32,4,8,14,0.0
32,4,8,15,0.0
32,4,8,16,0.0
32,4,8,17,0.0
32,4,8,18,0.0
32,4,8,19,0.0
32,4,8,20,0.0
32,4,8,21,0.0
32,4,8,22,0.0
32,4,8,23,0.0
32,4,8,24,0.0
32,4,8,25,0.0
32,4,8,26,0.0
32,4,8,27,0.0
32,4,8,28,0.0
32,4,8,29,0.0
32,4,8,30,0.0
32,4,8,31,0.0
32,4,8,32,0.0
32,4,9,1,1.0
32,4,9,2,0.0
32,4,9,3,0.0
32,4,9,4,0.0
32,4,9,5,0.0
32,4,9,6,0.0
32,4,9,7,0.0
32,4,9,8,0.0
32,4,9,9,0.0
32,4,9,10,0.0
32,4,9,11,0.0
32,4,9,12,0.0
32,4,9,13,0.0
32,4,9,14,0.0
32,4,9,15,0.0
32,4,9,16,0.0
32,4,9,17,0.0
32,4,9,18,0.0
32,4,9,19,0.0
32,4,9,20,0.0
32,4,9,21,0.0
32,4,9,22,0.0
32,4,9,23,0.0
32,4,9,24,0.0
32,4,9,25,0.0
32,4,9,26,0.0
32,4,9,27,0.0
32,4,9,28,0.0
32,4,9,29,0.0
32,4,9,30,0.0
32,4,9,31,0.0
32,4,9,32,0.0
32,4,10,1,1.0
32,4,10,2,0.0
32,4,10,3,0.0
32,4,10,4,0.0
32,4,10,5,0.0
32,4,10,6,0.0
32,4,10,7,0.0
32,4,10,8,0.0
32,4,10,9,0.0
32,4,10,10,0.0
32,4,10,11,0.0
32,4,10,12,0.0
32,4,10,13,0.0
32,4,10,14,0.0
32,4,10,15,0.0
32,4,10,16,0.0
32,4,10,17,0.0
32,4,10,18,0.0
32,4,10,19,0.0
32,4,10,20,0.0
32,4,10,21,0.0
32,4,10,22,0.0
32,4,10,23,0.0
32,4,10,24,0.0
32,4,10,25,0.0
32,4,10,26,0.0
32,4,10,27,0.0
32,4,10,28,0.0
32,4,10,29,0.0
32,4,10,30,0.0
32,4,10,31,0.0
32,4,10,32,0.0
32,4,11,1,1.0
32,4,11,2,0.0
32,4,11,3,0.0
32,4,11,4,0.0
32,4,11,5,0.0
32,4,11,6,0.0
32,4,11,7,0.0
32,4,11,8,0.0
32,4,11,9,0.0
32,4,11,10,0.0
32,4,11,11,0.0
32,4,11,12,0.0
32,4,11,13,0.0
32,4,11,14,0.0
32,4,11,15,0.0
32,4,11,16,0.0
32,4,11,17,0.0
32,4,11,18,0.0
32,4,11,19,0.0
32,4,11,20,0.0
32,4,11,21,0.0
32,4,11,22,0.0
32,4,11,23,0.0
32,4,11,24,0.0
32,4,11,25,0.0
32,4,11,26,0.0
32,4,11,27,0.0
32,4,11,28,0.0
32,4,11,29,0.0
32,4,11,30,0.0
32,4,11,31,0.0
32,4,11,32,0.0
32,4,12,1,1.0
32,4,12,2,0.0
32,4,12,3,0.0
32,4,12,4,0.0
32,4,12,5,0.0
32,4,12,6,0.0
32,4,12,7,0.0
32,4,12,8,0.0
32,4,12,9,0.0
32,4,12,10,0.0
32,4,12,11,0.0
32,4,12,12,0.0
32,4,12,13,0.0
32,4,12,14,0.0
32,4,12,15,0.0
32,4,12,16,0.0
32,4,12,17,0.0
32,4,12,18,0.0
32,4,12,19,0.0
32,4,12,20,0.0
32,4,12,21,0.0
32,4,12,22,0.0
32,4,12,23,0.0
32,4,12,24,0.0
32,4,12,25,0.0
32,4,12,26,0.0
32,4,12,27,0.0
32,4,12,28,0.0
32,4,12,29,0.0
32,4,12,30,0.0
32,4,12,31,0.0
32,4,12,32,0.0
32,4,13,1,1.0
32,4,13,2,0.0
32,4,13,3,0.0
32,4,13,4,0.0
32,4,13,5,0.0
32,4,13,6,0.0
32,4,13,7,0.0
32,4,13,8,0.0
32,4,13,9,0.0
32,4,13,10,0.0
32,4,13,11,0.0
32,4,13,12,0.0
32,4,13,13,0.0
32,4,13,14,0.0
32,4,13,15,0.0
32,4,13,16,0.0
32,4,13,17,0.0
32,4,13,18,0.0
32,4,13,19,0.0
32,4,13,20,0.0
32,4,13,21,0.0
32,4,13,22,0.0
32,4,13,23,0.0
32,4,13,24,0.0
32,4,13,25,0.0
32,4,13,26,0.0
32,4,13,27,0.0
32,4,13,28,0.0
32,4,13,29,0.0
32,4,13,30,0.0
32,4,13,31,0.0
32,4,13,32,0.0
32,4,14,1,1.0
32,4,14,2,0.0
32,4,14,3,0.0
32,4,14,4,0.0
32,4,14,5,0.0
32,4,14,6,0.0
32,4,14,7,0.0
32,4,14,8,0.0
32,4,14,9,0.0
32,4,14,10,0.0
32,4,14,11,0.0
32,4,14,12,0.0
32,4,14,13,0.0
32,4,14,14,0.0
32,4,14,15,0.0
32,4,14,16,0.0
32,4,14,17,0.0
32,4,14,18,0.0
32,4,14,19,0.0
32,4,14,20,0.0
32,4,14,21,0.0
32,4,14,22,0.0
32,4,14,23,0.0
32,4,14,24,0.0
32,4,14,25,0.0
32,4,14,26,0.0
32,4,14,27,0.0
32,4,14,28,0.0
32,4,14,29,0.0
32,4,14,30,0.0
32,4,14,31,0.0
32,4,14,32,0.0
32,4,15,1,1.0
32,4,15,2,0.0
32,4,15,3,0.0
32,4,15,4,0.0
32,4,15,5,0.0
32,4,15,6,0.0
32,4,15,7,0.0
32,4,15,8,0.0
32,4,15,9,0.0
32,4,15,10,0.0
32,4,15,11,0.0
32,4,15,12,0.0
32,4,15,13,0.0
32,4,15,14,0.0
32,4,15,15,0.0
32,4,15,16,0.0
32,4,15,17,0.0
32,4,15,18,0.0
32,4,15,19,0.0
32,4,15,20,0.0
32,4,15,21,0.0
32,4,15,22,0.0
32,4,15,23,0.0
32,4,15,24,0.0
32,4,15,25,0.0
32,4,15,26,0.0
32,4,15,27,0.0
32,4,15,28,0.0
32,4,15,29,0.0
32,4,15,30,0.0
32,4,15,31,0.0
32,4,15,32,0.0
32,4,16,1,1.0
32,4,16,2,0.0
32,4,16,3,0.0
32,4,16,4,0.0
32,4,16,5,0.0
32,4,16,6,0.0
32,4,16,7,0.0
32,4,16,8,0.0
32,4,16,9,0.0
32,4,16,10,0.0
32,4,16,11,0.0
32,4,16,12,0.0
32,4,16,13,0.0
32,4,16,14,0.0
32,4,16,15,0.0
32,4,16,16,0.0
32,4,16,17,0.0
32,4,16,18,0.0
32,4,16,19,0.0
32,4,16,20,0.0
32,4,16,21,0.0
32,4,16,22,0.0
32,4,16,23,0.0
32,4,16,24,0.0
32,4,16,25,0.0
32,4,16,26,0.0
32,4,16,27,0.0
32,4,16,28,0.0
32,4,16,29,0.0
32,4,16,30,0.0
32,4,16,31,0.0
32,4,16,32,0.0
32,4,17,1,1.0
32,4,17,2,0.0
32,4,17,3,0.0
32,4,17,4,0.0
32,4,17,5,0.0
32,4,17,6,0.0
32,4,17,7,0.0
32,4,17,8,0.0
32,4,17,9,0.0
32,4,17,10,0.0
32,4,17,11,0.0
32,4,17,12,0.0
32,4,17,13,0.0
32,4,17,14,0.0
32,4,17,15,0.0
32,4,17,16,0.0
32,4,17,17,0.0
32,4,17,18,0.0
32,4,17,19,0.0
32,4,17,20,0.0
32,4,17,21,0.0
32,4,17,22,0.0
32,4,17,23,0.0
32,4,17,24,0.0
32,4,17,25,0.0
32,4,17,26,0.0
32,4,17,27,0.0
32,4,17,28,0.0
32,4,17,29,0.0
32,4,17,30,0.0
32,4,17,31,0.0
32,4,17,32,0.0
32,4,18,1,1.0
32,4,18,2,0.0
32,4,18,3,0.0
32,4,18,4,0.0
32,4,18,5,0.0
32,4,18,6,0.0
32,4,18,7,0.0
32,4,18,8,0.0
32,4,18,9,0.0
32,4,18,10,0.0
32,4,18,11,0.0
32,4,18,12,0.0
32,4,18,13,0.0
32,4,18,14,0.0
32,4,18,15,0.0
32,4,18,16,0.0
32,4,18,17,0.0
32,4,18,18,0.0
32,4,18,19,0.0
32,4,18,20,0.0
32,4,18,21,0.0
32,4,18,22,0.0
32,4,18,23,0.0
32,4,18,24,0.0
32,4,18,25,0.0
32,4,18,26,0.0
32,4,18,27,0.0
32,4,18,28,0.0
32,4,18,29,0.0
32,4,18,30,0.0
32,4,18,31,0.0
32,4,18,32,0.0
32,4,19,1,1.0
32,4,19,2,0.0
32,4,19,3,0.0
32,4,19,4,0.0
32,4,19,5,0.0
32,4,19,6,0.0
32,4,19,7,0.0
32,4,19,8,0.0
32,4,19,9,0.0
32,4,19,10,0.0
32,4,19,11,0.0
32,4,19,12,0.0
32,4,19,13,0.0
32,4,19,14,0.0
32,4,19,15,0.0
32,4,19,16,0.0
32,4,19,17,0.0
32,4,19,18,0.0
32,4,19,19,0.0
32,4,19,20,0.0
32,4,19,21,0.0
32,4,19,22,0.0
32,4,19,23,0.0
32,4,19,24,0.0
32,4,19,25,0.0
32,4,19,26,0.0
32,4,19,27,0.0
32,4,19,28,0.0
32,4,19,29,0.0
32,4,19,30,0.0
32,4,19,31,0.0
32,4,19,32,0.0
32,4,20,1,1.0
32,4,20,2,0.0
32,4,20,3,0.0
32,4,20,4,0.0
32,4,20,5,0.0
32,4,20,6,0.0
32,4,20,7,0.0
32,4,20,8,0.0
32,4,20,9,0.0
32,4,20,10,0.0
32,4,20,11,0.0
32,4,20,12,0.0
32,4,20,13,0.0
32,4,20,14,0.0
32,4,20,15,0.0
32,4,20,16,0.0
32,4,20,17,0.0
32,4,20,18,0.0
32,4,20,19,0.0
32,4,20,20,0.0
32,4,20,21,0.0
32,4,20,22,0.0
32,4,20,23,0.0
32,4,20,24,0.0
32,4,20,25,0.0
32,4,20,26,0.0
32,4,20,27,0.0
32,4,20,28,0.0
32,4,20,29,0.0
32,4,20,30,0.0
32,4,20,31,0.0
32,4,20,32,0.0
32,4,21,1,1.0
32,4,21,2,0.0
32,4,21,3,0.0
32,4,21,4,0.0
32,4,21,5,0.0
32,4,21,6,0.0
32,4,21,7,0.0
32,4,21,8,0.0
32,4,21,9,0.0
32,4,21,10,0.0
32,4,21,11,0.0
32,4,21,12,0.0
32,4,21,13,0.0
32,4,21,14,0.0
32,4,21,15,0.0
32,4,21,16,0.0
32,4,21,17,0.0
32,4,21,18,0.0
32,4,21,19,0.0
32,4,21,20,0.0
32,4,21,21,0.0
32,4,21,22,0.0
32,4,21,23,0.0
32,4,21,24,0.0
32,4,21,25,0.0
32,4,21,26,0.0
32,4,21,27,0.0
32,4,21,28,0.0
32,4,21,29,0.0
32,4,21,30,0.0
32,4,21,31,0.0
32,4,21,32,0.0
32,4,22,1,1.0
32,4,22,2,0.0
32,4,22,3,0.0
32,4,22,4,0.0
32,4,22,5,0.0
32,4,22,6,0.0
32,4,22,7,0.0
32,4,22,8,0.0
32,4,22,9,0.0
32,4,22,10,0.0
32,4,22,11,0.0
32,4,22,12,0.0
32,4,22,13,0.0
32,4,22,14,0.0
32,4,22,15,0.0
32,4,22,16,0.0
32,4,22,17,0.0
32,4,22,18,0.0
32,4,22,19,0.0
32,4,22,20,0.0
32,4,22,21,0.0
32,4,22,22,0.0
32,4,22,23,0.0
32,4,22,24,0.0
32,4,22,25,0.0
32,4,22,26,0.0
32,4,22,27,0.0
32,4,22,28,0.0
32,4,22,29,0.0
32,4,22,30,0.0
32,4,22,31,0.0
32,4,22,32,0.0
32,4,23,1,1.0
32,4,23,2,0.0
32,4,23,3,0.0
32,4,23,4,0.0
32,4,23,5,0.0
32,4,23,6,0.0
32,4,23,7,0.0
32,4,23,8,0.0
32,4,23,9,0.0
32,4,23,10,0.0
32,4,23,11,0.0
32,4,23,12,0.0
32,4,23,13,0.0
32,4,23,14,0.0
32,4,23,15,0.0
32,4,23,16,0.0
32,4,23,17,0.0
32,4,23,18,0.0
32,4,23,19,0.0
32,4,23,20,0.0
32,4,23,21,0.0
32,4,23,22,0.0
32,4,23,23,0.0
32,4,23,24,0.0
32,4,23,25,0.0
32,4,23,26,0.0
32,4,23,27,0.0
32,4,23,28,0.0
32,4,23,29,0.0
32,4,23,30,0.0
32,4,23,31,0.0
32,4,23,32,0.0
32,4,24,1,1.0
32,4,24,2,0.0
32,4,24,3,0.0
32,4,24,4,0.0
32,4,24,5,0.0
32,4,24,6,0.0
32,4,24,7,0.0
32,4,24,8,0.0
32,4,24,9,0.0
32,4,24,10,0.0
32,4,24,11,0.0
32,4,24,12,0.0
32,4,24,13,0.0
32,4,24,14,0.0
32,4,24,15,0.0
32,4,24,16,0.0
32,4,24,17,0.0
32,4,24,18,0.0
32,4,24,19,0.0
32,4,24,20,0.0
32,4,24,21,0.0
32,4,24,22,0.0
32,4,24,23,0.0
32,4,24,24,0.0
32,4,24,25,0.0
32,4,24,26,0.0
32,4,24,27,0.0
32,4,24,28,0.0
32,4,24,29,0.0
32,4,24,30,0.0
32,4,24,31,0.0
32,4,24,32,0.0
32,4,25,1,1.0
32,4,25,2,0.0
32,4,25,3,0.0
32,4,25,4,0.0
32,4,25,5,0.0
32,4,25,6,0.0
32,4,25,7,0.0
32,4,25,8,0.0
32,4,25,9,0.0
32,4,25,10,0.0
32,4,25,11,0.0
32,4,25,12,0.0
32,4,25,13,0.0
32,4,25,14,0.0
32,4,25,15,0.0
32,4,25,16,0.0
32,4,25,17,0.0
32,4,25,18,0.0
32,4,25,19,0.0
32,4,25,20,0.0
32,4,25,21,0.0
32,4,25,22,0.0
32,4,25,23,0.0
32,4,25,24,0.0
32,4,25,25,0.0
32,4,25,26,0.0
32,4,25,27,0.0
32,4,25,28,0.0
32,4,25,29,0.0
32,4,25,30,0.0
32,4,25,31,0.0
32,4,25,32,0.0
32,4,26,1,1.0
32,4,26,2,0.0
32,4,26,3,0.0
32,4,26,4,0.0
32,4,26,5,0.0
32,4,26,6,0.0
32,4,26,7,0.0
32,4,26,8,0.0
32,4,26,9,0.0
32,4,26,10,0.0
32,4,26,11,0.0
32,4,26,12,0.0
32,4,26,13,0.0
32,4,26,14,0.0
32,4,26,15,0.0
32,4,26,16,0.0
32,4,26,17,0.0
32,4,26,18,0.0
32,4,26,19,0.0
32,4,26,20,0.0
32,4,26,21,0.0
32,4,26,22,0.0
32,4,26,23,0.0
32,4,26,24,0.0
32,4,26,25,0.0
32,4,26,26,0.0
32,4,26,27,0.0
32,4,26,28,0.0
32,4,26,29,0.0
32,4,26,30,0.0
32,4,26,31,0.0
32,4,26,32,0.0
32,4,27,1,1.0
32,4,27,2,0.0
32,4,27,3,0.0
32,4,27,4,0.0
32,4,27,5,0.0
32,4,27,6,0.0
32,4,27,7,0.0
32,4,27,8,0.0
32,4,27,9,0.0
32,4,27,10,0.0
32,4,27,11,0.0
32,4,27,12,0.0
32,4,27,13,0.0
32,4,27,14,0.0
32,4,27,15,0.0
32,4,27,16,0.0
32,4,27,17,0.0
32,4,27,18,0.0
32,4,27,19,0.0
32,4,27,20,0.0
32,4,27,21,0.0
32,4,27,22,0.0
32,4,27,23,0.0
32,4,27,24,0.0
32,4,27,25,0.0
32,4,27,26,0.0
32,4,27,27,0.0
32,4,27,28,0.0
32,4,27,29,0.0
32,4,27,30,0.0
32,4,27,31,0.0
32,4,27,32,0.0
32,4,28,1,1.0
32,4,28,2,0.0
32,4,28,3,0.0
32,4,28,4,0.0
32,4,28,5,0.0
32,4,28,6,0.0
32,4,28,7,0.0
32,4,28,8,0.0
32,4,28,9,0.0
32,4,28,10,0.0
32,4,28,11,0.0
32,4,28,12,0.0
32,4,28,13,0.0
32,4,28,14,0.0
32,4,28,15,0.0
32,4,28,16,0.0
32,4,28,17,0.0
32,4,28,18,0.0
32,4,28,19,0.0
32,4,28,20,0.0
32,4,28,21,0.0
32,4,28,22,0.0
32,4,28,23,0.0
32,4,28,24,0.0
32,4,28,25,0.0
32,4,28,26,0.0
32,4,28,27,0.0
32,4,28,28,0.0
32,4,28,29,0.0
32,4,28,30,0.0
32,4,28,31,0.0
32,4,28,32,0.0
32,4,29,1,1.0
32,4,29,2,0.0
32,4,29,3,0.0
32,4,29,4,0.0
32,4,29,5,0.0
32,4,29,6,0.0
32,4,29,7,0.0
32,4,29,8,0.0
32,4,29,9,0.0
32,4,29,10,0.0
32,4,29,11,0.0
32,4,29,12,0.0
32,4,29,13,0.0
32,4,29,14,0.0
32,4,29,15,0.0
32,4,29,16,0.0
32,4,29,17,0.0
32,4,29,18,0.0
32,4,29,19,0.0
32,4,29,20,0.0
32,4,29,21,0.0
32,4,29,22,0.0
32,4,29,23,0.0
32,4,29,24,0.0
32,4,29,25,0.0
32,4,29,26,0.0
32,4,29,27,0.0
32,4,29,28,0.0
32,4,29,29,0.0
32,4,29,30,0.0
32,4,29,31,0.0
32,4,29,32,0.0
32,4,30,1,1.0
32,4,30,2,0.0
32,4,30,3,0.0
32,4,30,4,0.0
32,4,30,5,0.0
32,4,30,6,0.0
32,4,30,7,0.0
32,4,30,8,0.0
32,4,30,9,0.0
32,4,30,10,0.0
32,4,30,11,0.0
32,4,30,12,0.0
32,4,30,13,0.0
32,4,30,14,0.0
32,4,30,15,0.0
32,4,30,16,0.0
32,4,30,17,0.0
32,4,30,18,0.0
32,4,30,19,0.0
32,4,30,20,0.0
32,4,30,21,0.0
32,4,30,22,0.0
32,4,30,23,0.0
32,4,30,24,0.0
32,4,30,25,0.0
32,4,30,26,0.0
32,4,30,27,0.0
32,4,30,28,0.0
32,4,30,29,0.0
32,4,30,30,0.0
32,4,30,31,0.0
32,4,30,32,0.0
32,4,31,1,1.0
32,4,31,2,0.0
32,4,31,3,0.0
32,4,31,4,0.0
32,4,31,5,0.0
32,4,31,6,0.0
32,4,31,7,0.0
32,4,31,8,0.0
32,4,31,9,0.0
32,4,31,10,0.0
32,4,31,11,0.0
32,4,31,12,0.0
32,4,31,13,0.0
32,4,31,14,0.0
32,4,31,15,0.0
32,4,31,16,0.0
32,4,31,17,0.0
32,4,31,18,0.0
32,4,31,19,0.0
32,4,31,20,0.0
32,4,31,21,0.0
32,4,31,22,0.0
32,4,31,23,0.0
32,4,31,24,0.0
32,4,31,25,0.0
32,4,31,26,0.0
32,4,31,27,0.0
32,4,31,28,0.0
32,4,31,29,0.0
32,4,31,30,0.0
32,4,31,31,0.0
32,4,31,32,0.0
32,4,32,1,1.0
32,4,32,2,0.0
32,4,32,3,0.0
32,4,32,4,0.0
32,4,32,5,0.0
32,4,32,6,0.0
32,4,32,7,0.0
32,4,32,8,0.0
32,4,32,9,0.0
32,4,32,10,0.0
32,4,32,11,0.0
32,4,32,12,0.0
32,4,32,13,0.0
32,4,32,14,0.0
32,4,32,15,0.0
32,4,32,16,0.0
32,4,32,17,0.0
32,4,32,18,0.0
32,4,32,19,0.0
32,4,32,20,0.0
32,4,32,21,0.0
32,4,32,22,0.0
32,4,32,23,0.0
32,4,32,24,0.0
32,4,32,25,0.0
32,4,32,26,0.0
32,4,32,27,0.0
32,4,32,28,0.0
32,4,32,29,0.0
32,4,32,30,0.0
32,4,32,31,0.0
32,4,32,32,0.0
32,4,33,1,1.0
32,4,33,2,0.0
32,4,33,3,0.0
32,4,33,4,0.0
32,4,33,5,0.0
32,4,33,6,0.0
32,4,33,7,0.0
32,4,33,8,0.0
32,4,33,9,0.0
32,4,33,10,0.0
32,4,33,11,0.0
32,4,33,12,0.0
32,4,33,13,0.0
32,4,33,14,0.0
32,4,33,15,0.0
32,4,33,16,0.0
32,4,33,17,0.0
32,4,33,18,0.0
32,4,33,19,0.0
32,4,33,20,0.0
32,4,33,21,0.0
32,4,33,22,0.0
32,4,33,23,0.0
32,4,33,24,0.0
32,4,33,25,0.0
32,4,33,26,0.0
32,4,33,27,0.0
32,4,33,28,0.0
32,4,33,29,0.0
32,4,33,30,0.0
32,4,33,31,0.0
32,4,33,32,0.0
32,4,34,1,1.0
32,4,34,2,0.0
32,4,34,3,0.0
32,4,34,4,0.0
32,4,34,5,0.0
32,4,34,6,0.0
32,4,34,7,0.0
32,4,34,8,0.0
32,4,34,9,0.0
32,4,34,10,0.0
32,4,34,11,0.0
32,4,34,12,0.0
32,4,34,13,0.0
32,4,34,14,0.0
32,4,34,15,0.0
32,4,34,16,0.0
32,4,34,17,0.0
32,4,34,18,0.0
32,4,34,19,0.0
32,4,34,20,0.0
32,4,34,21,0.0
32,4,34,22,0.0
32,4,34,23,0.0
32,4,34,24,0.0
32,4,34,25,0.0
32,4,34,26,0.0
32,4,34,27,0.0
32,4,34,28,0.0
32,4,34,29,0.0
32,4,34,30,0.0
32,4,34,31,0.0
32,4,34,32,0.0
32,4,35,1,1.0
32,4,35,2,0.0
32,4,35,3,0.0
32,4,35,4,0.0
32,4,35,5,0.0
32,4,35,6,0.0
32,4,35,7,0.0
32,4,35,8,0.0
32,4,35,9,0.0
32,4,35,10,0.0
32,4,35,11,0.0
32,4,35,12,0.0
32,4,35,13,0.0
32,4,35,14,0.0
32,4,35,15,0.0
32,4,35,16,0.0
32,4,35,17,0.0
32,4,35,18,0.0
32,4,35,19,0.0
32,4,35,20,0.0
32,4,35,21,0.0
32,4,35,22,0.0
32,4,35,23,0.0
32,4,35,24,0.0
32,4,35,25,0.0
32,4,35,26,0.0
32,4,35,27,0.0
32,4,35,28,0.0
32,4,35,29,0.0
32,4,35,30,0.0
32,4,35,31,0.0
32,4,35,32,0.0
32,4,36,1,1.0
32,4,36,2,0.0
32,4,36,3,0.0
32,4,36,4,0.0
32,4,36,5,0.0
32,4,36,6,0.0
32,4,36,7,0.0
32,4,36,8,0.0
32,4,36,9,0.0
32,4,36,10,0.0
32,4,36,11,0.0
32,4,36,12,0.0
32,4,36,13,0.0
32,4,36,14,0.0
32,4,36,15,0.0
32,4,36,16,0.0
32,4,36,17,0.0
32,4,36,18,0.0
32,4,36,19,0.0
32,4,36,20,0.0
32,4,36,21,0.0
32,4,36,22,0.0
32,4,36,23,0.0
32,4,36,24,0.0
32,4,36,25,0.0
32,4,36,26,0.0
32,4,36,27,0.0
32,4,36,28,0.0
32,4,36,29,0.0
32,4,36,30,0.0
32,4,36,31,0.0
32,4,36,32,0.0
32,4,37,1,1.0
32,4,37,2,0.0
32,4,37,3,0.0
32,4,37,4,0.0
32,4,37,5,0.0
32,4,37,6,0.0
32,4,37,7,0.0
32,4,37,8,0.0
32,4,37,9,0.0
32,4,37,10,0.0
32,4,37,11,0.0
32,4,37,12,0.0
32,4,37,13,0.0
32,4,37,14,0.0
32,4,37,15,0.0
32,4,37,16,0.0
32,4,37,17,0.0
32,4,37,18,0.0
32,4,37,19,0.0
32,4,37,20,0.0
32,4,37,21,0.0
32,4,37,22,0.0
32,4,37,23,0.0
32,4,37,24,0.0
32,4,37,25,0.0
32,4,37,26,0.0
32,4,37,27,0.0
32,4,37,28,0.0
32,4,37,29,0.0
32,4,37,30,0.0
32,4,37,31,0.0
32,4,37,32,0.0
32,4,38,1,1.0
32,4,38,2,0.0
32,4,38,3,0.0
32,4,38,4,0.0
32,4,38,5,0.0
32,4,38,6,0.0
32,4,38,7,0.0
32,4,38,8,0.0
32,4,38,9,0.0
32,4,38,10,0.0
32,4,38,11,0.0
32,4,38,12,0.0
32,4,38,13,0.0
32,4,38,14,0.0
32,4,38,15,0.0
32,4,38,16,0.0
32,4,38,17,0.0
32,4,38,18,0.0
32,4,38,19,0.0
32,4,38,20,0.0
32,4,38,21,0.0
32,4,38,22,0.0
32,4,38,23,0.0
32,4,38,24,0.0
32,4,38,25,0.0
32,4,38,26,0.0
32,4,38,27,0.0
32,4,38,28,0.0
32,4,38,29,0.0
32,4,38,30,0.0
32,4,38,31,0.0
32,4,38,32,0.0
32,4,39,1,1.0
32,4,39,2,0.0
32,4,39,3,0.0
32,4,39,4,0.0
32,4,39,5,0.0
32,4,39,6,0.0
32,4,39,7,0.0
32,4,39,8,0.0
32,4,39,9,0.0
32,4,39,10,0.0
32,4,39,11,0.0
32,4,39,12,0.0
32,4,39,13,0.0
32,4,39,14,0.0
32,4,39,15,0.0
32,4,39,16,0.0
32,4,39,17,0.0
32,4,39,18,0.0
32,4,39,19,0.0
32,4,39,20,0.0
32,4,39,21,0.0
32,4,39,22,0.0
32,4,39,23,0.0
32,4,39,24,0.0
32,4,39,25,0.0
32,4,39,26,0.0
32,4,39,27,0.0
32,4,39,28,0.0
32,4,39,29,0.0
32,4,39,30,0.0
32,4,39,31,0.0
32,4,39,32,0.0
32,4,40,1,1.0
32,4,40,2,0.0
32,4,40,3,0.0
32,4,40,4,0.0
32,4,40,5,0.0
32,4,40,6,0.0
32,4,40,7,0.0
32,4,40,8,0.0
32,4,40,9,0.0
32,4,40,10,0.0
32,4,40,11,0.0
32,4,40,12,0.0
32,4,40,13,0.0
32,4,40,14,0.0
32,4,40,15,0.0
32,4,40,16,0.0
32,4,40,17,0.0
32,4,40,18,0.0
32,4,40,19,0.0
32,4,40,20,0.0
32,4,40,21,0.0
32,4,40,22,0.0
32,4,40,23,0.0
32,4,40,24,0.0
32,4,40,25,0.0
32,4,40,26,0.0
32,4,40,27,0.0
32,4,40,28,0.0
32,4,40,29,0.0
32,4,40,30,0.0
32,4,40,31,0.0
32,4,40,32,0.0
32,4,41,1,1.0
32,4,41,2,0.0
32,4,41,3,0.0
32,4,41,4,0.0
32,4,41,5,0.0
32,4,41,6,0.0
32,4,41,7,0.0
32,4,41,8,0.0
32,4,41,9,0.0
32,4,41,10,0.0
32,4,41,11,0.0
32,4,41,12,0.0
32,4,41,13,0.0
32,4,41,14,0.0
32,4,41,15,0.0
32,4,41,16,0.0
32,4,41,17,0.0
32,4,41,18,0.0
32,4,41,19,0.0
32,4,41,20,0.0
32,4,41,21,0.0
32,4,41,22,0.0
32,4,41,23,0.0
32,4,41,24,0.0
32,4,41,25,0.0
32,4,41,26,0.0
32,4,41,27,0.0
32,4,41,28,0.0
32,4,41,29,0.0
32,4,41,30,0.0
32,4,41,31,0.0
32,4,41,32,0.0
32,4,42,1,1.0
32,4,42,2,0.0
32,4,42,3,0.0
32,4,42,4,0.0
32,4,42,5,0.0
32,4,42,6,0.0
32,4,42,7,0.0
32,4,42,8,0.0
32,4,42,9,0.0
32,4,42,10,0.0
32,4,42,11,0.0
32,4,42,12,0.0
32,4,42,13,0.0
32,4,42,14,0.0
32,4,42,15,0.0
32,4,42,16,0.0
32,4,42,17,0.0
32,4,42,18,0.0
32,4,42,19,0.0
32,4,42,20,0.0
32,4,42,21,0.0
32,4,42,22,0.0
32,4,42,23,0.0
32,4,42,24,0.0
32,4,42,25,0.0
32,4,42,26,0.0
32,4,42,27,0.0
32,4,42,28,0.0
32,4,42,29,0.0
32,4,42,30,0.0
32,4,42,31,0.0
32,4,42,32,0.0
32,4,43,1,1.0
32,4,43,2,0.0
32,4,43,3,0.0
32,4,43,4,0.0
32,4,43,5,0.0
32,4,43,6,0.0
32,4,43,7,0.0
32,4,43,8,0.0
32,4,43,9,0.0
32,4,43,10,0.0
32,4,43,11,0.0
32,4,43,12,0.0
32,4,43,13,0.0
32,4,43,14,0.0
32,4,43,15,0.0
32,4,43,16,0.0
32,4,43,17,0.0
32,4,43,18,0.0
32,4,43,19,0.0
32,4,43,20,0.0
32,4,43,21,0.0
32,4,43,22,0.0
32,4,43,23,0.0
32,4,43,24,0.0
32,4,43,25,0.0
32,4,43,26,0.0
32,4,43,27,0.0
32,4,43,28,0.0
32,4,43,29,0.0
32,4,43,30,0.0
32,4,43,31,0.0
32,4,43,32,0.0
32,4,44,1,1.0
32,4,44,2,0.0
32,4,44,3,0.0
32,4,44,4,0.0
32,4,44,5,0.0
32,4,44,6,0.0
32,4,44,7,0.0
32,4,44,8,0.0
32,4,44,9,0.0
32,4,44,10,0.0
32,4,44,11,0.0
32,4,44,12,0.0
32,4,44,13,0.0
32,4,44,14,0.0
32,4,44,15,0.0
32,4,44,16,0.0
32,4,44,17,0.0
32,4,44,18,0.0
32,4,44,19,0.0
32,4,44,20,0.0
32,4,44,21,0.0
32,4,44,22,0.0
32,4,44,23,0.0
32,4,44,24,0.0
32,4,44,25,0.0
32,4,44,26,0.0
32,4,44,27,0.0
32,4,44,28,0.0
32,4,44,29,0.0
32,4,44,30,0.0
32,4,44,31,0.0
32,4,44,32,0.0
32,4,45,1,1.0
32,4,45,2,0.0
32,4,45,3,0.0
32,4,45,4,0.0
32,4,45,5,0.0
32,4,45,6,0.0
32,4,45,7,0.0
32,4,45,8,0.0
32,4,45,9,0.0
32,4,45,10,0.0
32,4,45,11,0.0
32,4,45,12,0.0
32,4,45,13,0.0
32,4,45,14,0.0
32,4,45,15,0.0
32,4,45,16,0.0
32,4,45,17,0.0
32,4,45,18,0.0
32,4,45,19,0.0
32,4,45,20,0.0
32,4,45,21,0.0
32,4,45,22,0.0
32,4,45,23,0.0
32,4,45,24,0.0
32,4,45,25,0.0
32,4,45,26,0.0
32,4,45,27,0.0
32,4,45,28,0.0
32,4,45,29,0.0
32,4,45,30,0.0
32,4,45,31,0.0
32,4,45,32,0.0
32,4,46,1,1.0
32,4,46,2,0.0
32,4,46,3,0.0
32,4,46,4,0.0
32,4,46,5,0.0
32,4,46,6,0.0
32,4,46,7,0.0
32,4,46,8,0.0
32,4,46,9,0.0
32,4,46,10,0.0
32,4,46,11,0.0
32,4,46,12,0.0
32,4,46,13,0.0
32,4,46,14,0.0
32,4,46,15,0.0
32,4,46,16,0.0
32,4,46,17,0.0
32,4,46,18,0.0
32,4,46,19,0.0
32,4,46,20,0.0
32,4,46,21,0.0
32,4,46,22,0.0
32,4,46,23,0.0
32,4,46,24,0.0
32,4,46,25,0.0
32,4,46,26,0.0
32,4,46,27,0.0
32,4,46,28,0.0
32,4,46,29,0.0
32,4,46,30,0.0
32,4,46,31,0.0
32,4,46,32,0.0
32,4,47,1,1.0
32,4,47,2,0.0
32,4,47,3,0.0
32,4,47,4,0.0
32,4,47,5,0.0
32,4,47,6,0.0
32,4,47,7,0.0
32,4,47,8,0.0
32,4,47,9,0.0
32,4,47,10,0.0
32,4,47,11,0.0
32,4,47,12,0.0
32,4,47,13,0.0
32,4,47,14,0.0
32,4,47,15,0.0
32,4,47,16,0.0
32,4,47,17,0.0
32,4,47,18,0.0
32,4,47,19,0.0
32,4,47,20,0.0
32,4,47,21,0.0
32,4,47,22,0.0
32,4,47,23,0.0
32,4,47,24,0.0
32,4,47,25,0.0
32,4,47,26,0.0
32,4,47,27,0.0
32,4,47,28,0.0
32,4,47,29,0.0
32,4,47,30,0.0
32,4,47,31,0.0
32,4,47,32,0.0
32,4,48,1,1.0
32,4,48,2,0.0
32,4,48,3,0.0
32,4,48,4,0.0
32,4,48,5,0.0
32,4,48,6,0.0
32,4,48,7,0.0
32,4,48,8,0.0
32,4,48,9,0.0
32,4,48,10,0.0
32,4,48,11,0.0
32,4,48,12,0.0
32,4,48,13,0.0
32,4,48,14,0.0
32,4,48,15,0.0
32,4,48,16,0.0
32,4,48,17,0.0
32,4,48,18,0.0
32,4,48,19,0.0
32,4,48,20,0.0
32,4,48,21,0.0
32,4,48,22,0.0
32,4,48,23,0.0
32,4,48,24,0.0
32,4,48,25,0.0
32,4,48,26,0.0
32,4,48,27,0.0
32,4,48,28,0.0
32,4,48,29,0.0
32,4,48,30,0.0
32,4,48,31,0.0
32,4,48,32,0.0
32,4,49,1,1.0
32,4,49,2,0.0
32,4,49,3,0.0
32,4,49,4,0.0
32,4,49,5,0.0
32,4,49,6,0.0
32,4,49,7,0.0
32,4,49,8,0.0
32,4,49,9,0.0
32,4,49,10,0.0
32,4,49,11,0.0
32,4,49,12,0.0
32,4,49,13,0.0
32,4,49,14,0.0
32,4,49,15,0.0
32,4,49,16,0.0
32,4,49,17,0.0
32,4,49,18,0.0
32,4,49,19,0.0
32,4,49,20,0.0
32,4,49,21,0.0
32,4,49,22,0.0
32,4,49,23,0.0
32,4,49,24,0.0
32,4,49,25,0.0
32,4,49,26,0.0
32,4,49,27,0.0
32,4,49,28,0.0
32,4,49,29,0.0
32,4,49,30,0.0
32,4,49,31,0.0
32,4,49,32,0.0
32,5,0,1,0.994808606111413
32,5,0,2,0.0
32,5,0,3,0.0
32,5,0,4,0.0
32,5,0,5,0.0
32,5,0,6,0.0
32,5,0,7,0.0
32,5,0,8,0.0
32,5,0,9,0.0
32,5,0,10,0.0
32,5,0,11,0.0
32,5,0,12,0.0
32,5,0,13,0.0
32,5,0,14,0.0
32,5,0,15,0.0
32,5,0,16,0.0
32,5,0,17,0.0
32,5,0,18,0.0
32,5,0,19,0.0
32,5,0,20,0.0
32,5,0,21,0.0
32,5,0,22,0.0
32,5,0,23,0.0
32,5,0,24,0.0
32,5,0,25,0.0
32,5,0,26,0.0
32,5,0,27,0.0
32,5,0,28,0.0
32,5,0,29,0.0
32,5,0,30,0.0
32,5,0,31,0.0
32,5,0,32,0.005191393888587114
32,5,1,1,0.9948086042738465
32,5,1,2,0.0
32,5,1,3,0.0
32,5,1,4,0.0
32,5,1,5,0.0
32,5,1,6,0.0
32,5,1,7,0.0
32,5,1,8,0.0
32,5,1,9,0.0
32,5,1,10,0.0
32,5,1,11,0.0
32,5,1,12,0.0
32,5,1,13,0.0
32,5,1,14,0.0
32,5,1,15,0.0
32,5,1,16,0.0
32,5,1,17,0.0
32,5,1,18,0.0
32,5,1,19,0.0
32,5,1,20,0.0
32,5,1,21,0.0
32,5,1,22,0.0
32,5,1,23,0.0
32,5,1,24,0.0
32,5,1,25,0.0
32,5,1,26,0.0
32,5,1,27,0.0
32,5,1,28,0.0
32,5,1,29,0.0
32,5,1,30,0.0
32,5,1,31,0.0
32,5,1,32,0.00519139572615341
32,5,2,1,0.9948086074089565
32,5,2,2,0.0
32,5,2,3,0.0
32,5,2,4,0.0
32,5,2,5,0.0
32,5,2,6,0.0
32,5,2,7,0.0
32,5,2,8,0.0
32,5,2,9,0.0
32,5,2,10,0.0
32,5,2,11,0.0
32,5,2,12,0.0
32,5,2,13,0.0
32,5,2,14,0.0
32,5,2,15,0.0
32,5,2,16,0.0
32,5,2,17,0.0
32,5,2,18,0.0
32,5,2,19,0.0
32,5,2,20,0.0
32,5,2,21,0.0
32,5,2,22,0.0
32,5,2,23,0.0
32,5,2,24,0.0
32,5,2,25,0.0
32,5,2,26,0.0
32,5,2,27,0.0
32,5,2,28,0.0
32,5,2,29,0.0
32,5,2,30,0.0
32,5,2,31,0.0
32,5,2,32,0.00519139259104358
32,5,3,1,0.9948086054483314
32,5,3,2,0.0
32,5,3,3,0.0
32,5,3,4,0.0
32,5,3,5,0.0
32,5,3,6,0.0
32,5,3,7,0.0
32,5,3,8,0.0
32,5,3,9,0.0
32,5,3,10,0.0
32,5,3,11,0.0
32,5,3,12,0.0
32,5,3,13,0.0
32,5,3,14,0.0
32,5,3,15,0.0
32,5,3,16,0.0
32,5,3,17,0.0
32,5,3,18,0.0
32,5,3,19,0.0
32,5,3,20,0.0
32,5,3,21,0.0
32,5,3,22,0.0
32,5,3,23,0.0
32,5,3,24,0.0
32,5,3,25,0.0
32,5,3,26,0.0
32,5,3,27,0.0
32,5,3,28,0.0
32,5,3,29,0.0
32,5,3,30,0.0
32,5,3,31,0.0
32,5,3,32,0.005191394551668691
32,5,4,1,0.9948086045496866
32,5,4,2,0.0
32,5,4,3,0.0
32,5,4,4,0.0
32,5,4,5,0.0
32,5,4,6,0.0
32,5,4,7,0.0
32,5,4,8,0.0
32,5,4,9,0.0
32,5,4,10,0.0
32,5,4,11,0.0
32,5,4,12,0.0
32,5,4,13,0.0
32,5,4,14,0.0
32,5,4,15,0.0
32,5,4,16,0.0
32,5,4,17,0.0
32,5,4,18,0.0
32,5,4,19,0.0
32,5,4,20,0.0
32,5,4,21,0.0
32,5,4,22,0.0
32,5,4,23,0.0
32,5,4,24,0.0
32,5,4,25,0.0
32,5,4,26,0.0
32,5,4,27,0.0
32,5,4,28,0.0
32,5,4,29,0.0
32,5,4,30,0.0
32,5,4,31,0.0
32,5,4,32,0.005191395450313459
32,5,5,1,0.9948086069361199
32,5,5,2,0.0
32,5,5,3,0.0
32,5,5,4,0.0
32,5,5,5,0.0
32,5,5,6,0.0
32,5,5,7,0.0
32,5,5,8,0.0
32,5,5,9,0.0
32,5,5,10,0.0
32,5,5,11,0.0
32,5,5,12,0.0
32,5,5,13,0.0
32,5,5,14,0.0
32,5,5,15,0.0
32,5,5,16,0.0
32,5,5,17,0.0
32,5,5,18,0.0
32,5,5,19,0.0
32,5,5,20,0.0
32,5,5,21,0.0
32,5,5,22,0.0
32,5,5,23,0.0
32,5,5,24,0.0
32,5,5,25,0.0
32,5,5,26,0.0
32,5,5,27,0.0
32,5,5,28,0.0
32,5,5,29,0.0
32,5,5,30,0.0
32,5,5,31,0.0
32,5,5,32,0.005191393063880133
32,5,6,1,0.9948086050847464
32,5,6,2,0.0
32,5,6,3,0.0
32,5,6,4,0.0
32,5,6,5,0.0
32,5,6,6,0.0
32,5,6,7,0.0
32,5,6,8,0.0
32,5,6,9,0.0
32,5,6,10,0.0
32,5,6,11,0.0
32,5,6,12,0.0
32,5,6,13,0.0
32,5,6,14,0.0
32,5,6,15,0.0
32,5,6,16,0.0
32,5,6,17,0.0
32,5,6,18,0.0
32,5,6,19,0.0
32,5,6,20,0.0
32,5,6,21,0.0
32,5,6,22,0.0
32,5,6,23,0.0
32,5,6,24,0.0
32,5,6,25,0.0
32,5,6,26,0.0
32,5,6,27,0.0
32,5,6,28,0.0
32,5,6,29,0.0
32,5,6,30,0.0
32,5,6,31,0.0
32,5,6,32,0.005191394915253553
32,5,7,1,0.9948086059199076
32,5,7,2,0.0
32,5,7,3,0.0
32,5,7,4,0.0
32,5,7,5,0.0
32,5,7,6,0.0
32,5,7,7,0.0
32,5,7,8,0.0
32,5,7,9,0.0
32,5,7,10,0.0
32,5,7,11,0.0
32,5,7,12,0.0
32,5,7,13,0.0
32,5,7,14,0.0
32,5,7,15,0.0
32,5,7,16,0.0
32,5,7,17,0.0
32,5,7,18,0.0
32,5,7,19,0.0
32,5,7,20,0.0
32,5,7,21,0.0
32,5,7,22,0.0
32,5,7,23,0.0
32,5,7,24,0.0
32,5,7,25,0.0
32,5,7,26,0.0
32,5,7,27,0.0
32,5,7,28,0.0
32,5,7,29,0.0
32,5,7,30,0.0
32,5,7,31,0.0
32,5,7,32,0.005191394080092441
32,5,8,1,0.994808605973106
32,5,8,2,0.0
32,5,8,3,0.0
32,5,8,4,0.0
32,5,8,5,0.0
32,5,8,6,0.0
32,5,8,7,0.0
32,5,8,8,0.0
32,5,8,9,0.0
32,5,8,10,0.0
32,5,8,11,0.0
32,5,8,12,0.0
32,5,8,13,0.0
32,5,8,14,0.0
32,5,8,15,0.0
32,5,8,16,0.0
32,5,8,17,0.0
32,5,8,18,0.0
32,5,8,19,0.0
32,5,8,20,0.0
32,5,8,21,0.0
32,5,8,22,0.0
32,5,8,23,0.0
32,5,8,24,0.0
32,5,8,25,0.0
32,5,8,26,0.0
32,5,8,27,0.0
32,5,8,28,0.0
32,5,8,29,0.0
32,5,8,30,0.0
32,5,8,31,0.0
32,5,8,32,0.005191394026893902
32,5,9,1,0.9948086080706603
32,5,9,2,0.0
32,5,9,3,0.0
32,5,9,4,0.0
32,5,9,5,0.0
32,5,9,6,0.0
32,5,9,7,0.0
32,5,9,8,0.0
32,5,9,9,0.0
32,5,9,10,0.0
32,5,9,11,0.0
32,5,9,12,0.0
32,5,9,13,0.0
32,5,9,14,0.0
32,5,9,15,0.0
32,5,9,16,0.0
32,5,9,17,0.0
32,5,9,18,0.0
32,5,9,19,0.0
32,5,9,20,0.0
32,5,9,21,0.0
32,5,9,22,0.0
32,5,9,23,0.0
32,5,9,24,0.0
32,5,9,25,0.0
32,5,9,26,0.0
32,5,9,27,0.0
32,5,9,28,0.0
32,5,9,29,0.0
32,5,9,30,0.0
32,5,9,31,0.0
32,5,9,32,0.005191391929339782
32,5,10,1,0.9948086067547492
32,5,10,2,0.0
32,5,10,3,0.0
32,5,10,4,0.0
32,5,10,5,0.0
32,5,10,6,0.0
32,5,10,7,0.0
32,5,10,8,0.0
32,5,10,9,0.0
32,5,10,10,0.0
32,5,10,11,0.0
32,5,10,12,0.0
32,5,10,13,0.0
32,5,10,14,0.0
32,5,10,15,0.0
32,5,10,16,0.0
32,5,10,17,0.0
32,5,10,18,0.0
32,5,10,19,0.0
32,5,10,20,0.0
32,5,10,21,0.0
32,5,10,22,0.0
32,5,10,23,0.0
32,5,10,24,0.0
32,5,10,25,0.0
32,5,10,26,0.0
32,5,10,27,0.0
32,5,10,28,0.0
32,5,10,29,0.0
32,5,10,30,0.0
32,5,10,31,0.0
32,5,10,32,0.0051913932452508265
32,5,11,1,0.9948086041811491
32,5,11,2,0.0
32,5,11,3,0.0
32,5,11,4,0.0
32,5,11,5,0.0
32,5,11,6,0.0
32,5,11,7,0.0
32,5,11,8,0.0
32,5,11,9,0.0
32,5,11,10,0.0
32,5,11,11,0.0
32,5,11,12,0.0
32,5,11,13,0.0
32,5,11,14,0.0
32,5,11,15,0.0
32,5,11,16,0.0
32,5,11,17,0.0
32,5,11,18,0.0
32,5,11,19,0.0
32,5,11,20,0.0
32,5,11,21,0.0
32,5,11,22,0.0
32,5,11,23,0.0
32,5,11,24,0.0
32,5,11,25,0.0
32,5,11,26,0.0
32,5,11,27,0.0
32,5,11,28,0.0
32,5,11,29,0.0
32,5,11,30,0.0
32,5,11,31,0.0
32,5,11,32,0.005191395818850763
32,5,12,1,0.9948086036280628
32,5,12,2,0.0
32,5,12,3,0.0
32,5,12,4,0.0
32,5,12,5,0.0
32,5,12,6,0.0
32,5,12,7,0.0
32,5,12,8,0.0
32,5,12,9,0.0
32,5,12,10,0.0
32,5,12,11,0.0
32,5,12,12,0.0
32,5,12,13,0.0
32,5,12,14,0.0
32,5,12,15,0.0
32,5,12,16,0.0
32,5,12,17,0.0
32,5,12,18,0.0
32,5,12,19,0.0
32,5,12,20,0.0
32,5,12,21,0.0
32,5,12,22,0.0
32,5,12,23,0.0
32,5,12,24,0.0
32,5,12,25,0.0
32,5,12,26,0.0
32,5,12,27,0.0
32,5,12,28,0.0
32,5,12,29,0.0
32,5,12,30,0.0
32,5,12,31,0.0
32,5,12,32,0.0051913963719371885
32,5,13,1,0.9948086037557688
32,5,13,2,0.0
32,5,13,3,0.0
32,5,13,4,0.0
32,5,13,5,0.0
32,5,13,6,0.0
32,5,13,7,0.0
32,5,13,8,0.0
32,5,13,9,0.0
32,5,13,10,0.0
32,5,13,11,0.0
32,5,13,12,0.0
32,5,13,13,0.0
32,5,13,14,0.0
32,5,13,15,0.0
32,5,13,16,0.0
32,5,13,17,0.0
32,5,13,18,0.0
32,5,13,19,0.0
32,5,13,20,0.0
32,5,13,21,0.0
32,5,13,22,0.0
32,5,13,23,0.0
32,5,13,24,0.0
32,5,13,25,0.0
32,5,13,26,0.0
32,5,13,27,0.0
32,5,13,28,0.0
32,5,13,29,0.0
32,5,13,30,0.0
32,5,13,31,0.0
32,5,13,32,0.005191396244231239
32,5,14,1,0.9948086065364293
32,5,14,2,0.0
32,5,14,3,0.0
32,5,14,4,0.0
32,5,14,5,0.0
32,5,14,6,0.0
32,5,14,7,0.0
32,5,14,8,0.0
32,5,14,9,0.0
32,5,14,10,0.0
32,5,14,11,0.0
32,5,14,12,0.0
32,5,14,13,0.0
32,5,14,14,0.0
32,5,14,15,0.0
32,5,14,16,0.0
32,5,14,17,0.0
32,5,14,18,0.0
32,5,14,19,0.0
32,5,14,20,0.0
32,5,14,21,0.0
32,5,14,22,0.0
32,5,14,23,0.0
32,5,14,24,0.0
32,5,14,25,0.0
32,5,14,26,0.0
32,5,14,27,0.0
32,5,14,28,0.0
32,5,14,29,0.0
32,5,14,30,0.0
32,5,14,31,0.0
32,5,14,32,0.005191393463570683
32,5,15,1,0.9948086042168575
32,5,15,2,0.0
32,5,15,3,0.0
32,5,15,4,0.0
32,5,15,5,0.0
32,5,15,6,0.0
32,5,15,7,0.0
32,5,15,8,0.0
32,5,15,9,0.0
32,5,15,10,0.0
32,5,15,11,0.0
32,5,15,12,0.0
32,5,15,13,0.0
32,5,15,14,0.0
32,5,15,15,0.0
32,5,15,16,0.0
32,5,15,17,0.0
32,5,15,18,0.0
32,5,15,19,0.0
32,5,15,20,0.0
32,5,15,21,0.0
32,5,15,22,0.0
32,5,15,23,0.0
32,5,15,24,0.0
32,5,15,25,0.0
32,5,15,26,0.0
32,5,15,27,0.0
32,5,15,28,0.0
32,5,15,29,0.0
32,5,15,30,0.0
32,5,15,31,0.0
32,5,15,32,0.005191395783142537
32,5,16,1,0.9948086070544028
32,5,16,2,0.0
32,5,16,3,0.0
32,5,16,4,0.0
32,5,16,5,0.0
32,5,16,6,0.0
32,5,16,7,0.0
32,5,16,8,0.0
32,5,16,9,0.0
32,5,16,10,0.0
32,5,16,11,0.0
32,5,16,12,0.0
32,5,16,13,0.0
32,5,16,14,0.0
32,5,16,15,0.0
32,5,16,16,0.0
32,5,16,17,0.0
32,5,16,18,0.0
32,5,16,19,0.0
32,5,16,20,0.0
32,5,16,21,0.0
32,5,16,22,0.0
32,5,16,23,0.0
32,5,16,24,0.0
32,5,16,25,0.0
32,5,16,26,0.0
32,5,16,27,0.0
32,5,16,28,0.0
32,5,16,29,0.0
32,5,16,30,0.0
32,5,16,31,0.0
32,5,16,32,0.005191392945597313
32,5,17,1,0.9948086059956692
32,5,17,2,0.0
32,5,17,3,0.0
32,5,17,4,0.0
32,5,17,5,0.0
32,5,17,6,0.0
32,5,17,7,0.0
32,5,17,8,0.0
32,5,17,9,0.0
32,5,17,10,0.0
32,5,17,11,0.0
32,5,17,12,0.0
32,5,17,13,0.0
32,5,17,14,0.0
32,5,17,15,0.0
32,5,17,16,0.0
32,5,17,17,0.0
32,5,17,18,0.0
32,5,17,19,0.0
32,5,17,20,0.0
32,5,17,21,0.0
32,5,17,22,0.0
32,5,17,23,0.0
32,5,17,24,0.0
32,5,17,25,0.0
32,5,17,26,0.0
32,5,17,27,0.0
32,5,17,28,0.0
32,5,17,29,0.0
32,5,17,30,0.0
32,5,17,31,0.0
32,5,17,32,0.00519139400433086
32,5,18,1,0.9948086061041371
32,5,18,2,0.0
32,5,18,3,0.0
32,5,18,4,0.0
32,5,18,5,0.0
32,5,18,6,0.0
32,5,18,7,0.0
32,5,18,8,0.0
32,5,18,9,0.0
32,5,18,10,0.0
32,5,18,11,0.0
32,5,18,12,0.0
32,5,18,13,0.0
32,5,18,14,0.0
32,5,18,15,0.0
32,5,18,16,0.0
32,5,18,17,0.0
32,5,18,18,0.0
32,5,18,19,0.0
32,5,18,20,0.0
32,5,18,21,0.0
32,5,18,22,0.0
32,5,18,23,0.0
32,5,18,24,0.0
32,5,18,25,0.0
32,5,18,26,0.0
32,5,18,27,0.0
32,5,18,28,0.0
32,5,18,29,0.0
32,5,18,30,0.0
32,5,18,31,0.0
32,5,18,32,0.005191393895862888
32,5,19,1,0.9948085970702791
32,5,19,2,0.0
32,5,19,3,0.0
32,5,19,4,0.0
32,5,19,5,0.0
32,5,19,6,0.0
32,5,19,7,0.0
32,5,19,8,0.0
32,5,19,9,0.0
32,5,19,10,0.0
32,5,19,11,0.0
32,5,19,12,0.0
32,5,19,13,0.0
32,5,19,14,0.0
32,5,19,15,0.0
32,5,19,16,0.0
32,5,19,17,0.0
32,5,19,18,0.0
32,5,19,19,0.0
32,5,19,20,0.0
32,5,19,21,0.0
32,5,19,22,0.0
32,5,19,23,0.0
32,5,19,24,0.0
32,5,19,25,0.0
32,5,19,26,0.0
32,5,19,27,0.0
32,5,19,28,0.0
32,5,19,29,0.0
32,5,19,30,0.0
32,5,19,31,0.0
32,5,19,32,0.005191402929720841
32,5,20,1,0.9948086086470701
32,5,20,2,0.0
32,5,20,3,0.0
32,5,20,4,0.0
32,5,20,5,0.0
32,5,20,6,0.0
32,5,20,7,0.0
32,5,20,8,0.0
32,5,20,9,0.0
32,5,20,10,0.0
32,5,20,11,0.0
32,5,20,12,0.0
32,5,20,13,0.0
32,5,20,14,0.0
32,5,20,15,0.0
32,5,20,16,0.0
32,5,20,17,0.0
32,5,20,18,0.0
32,5,20,19,0.0
32,5,20,20,0.0
32,5,20,21,0.0
32,5,20,22,0.0
32,5,20,23,0.0
32,5,20,24,0.0
32,5,20,25,0.0
32,5,20,26,0.0
32,5,20,27,0.0
32,5,20,28,0.0
32,5,20,29,0.0
32,5,20,30,0.0
32,5,20,31,0.0
32,5,20,32,0.005191391352929944
32,5,21,1,0.994808606115749
32,5,21,2,0.0
32,5,21,3,0.0
32,5,21,4,0.0
32,5,21,5,0.0
32,5,21,6,0.0
32,5,21,7,0.0
32,5,21,8,0.0
32,5,21,9,0.0
32,5,21,10,0.0
32,5,21,11,0.0
32,5,21,12,0.0
32,5,21,13,0.0
32,5,21,14,0.0
32,5,21,15,0.0
32,5,21,16,0.0
32,5,21,17,0.0
32,5,21,18,0.0
32,5,21,19,0.0
32,5,21,20,0.0
32,5,21,21,0.0
32,5,21,22,0.0
32,5,21,23,0.0
32,5,21,24,0.0
32,5,21,25,0.0
32,5,21,26,0.0
32,5,21,27,0.0
32,5,21,28,0.0
32,5,21,29,0.0
32,5,21,30,0.0
32,5,21,31,0.0
32,5,21,32,0.005191393884251015
32,5,22,1,0.9948086070074963
32,5,22,2,0.0
32,5,22,3,0.0
32,5,22,4,0.0
32,5,22,5,0.0
32,5,22,6,0.0
32,5,22,7,0.0
32,5,22,8,0.0
32,5,22,9,0.0
32,5,22,10,0.0
32,5,22,11,0.0
32,5,22,12,0.0
32,5,22,13,0.0
32,5,22,14,0.0
32,5,22,15,0.0
32,5,22,16,0.0
32,5,22,17,0.0
32,5,22,18,0.0
32,5,22,19,0.0
32,5,22,20,0.0
32,5,22,21,0.0
32,5,22,22,0.0
32,5,22,23,0.0
32,5,22,24,0.0
32,5,22,25,0.0
32,5,22,26,0.0
32,5,22,27,0.0
32,5,22,28,0.0
32,5,22,29,0.0
32,5,22,30,0.0
32,5,22,31,0.0
32,5,22,32,0.005191392992503713
32,5,23,1,0.9948086045406872
32,5,23,2,0.0
32,5,23,3,0.0
32,5,23,4,0.0
32,5,23,5,0.0
32,5,23,6,0.0
32,5,23,7,0.0
32,5,23,8,0.0
32,5,23,9,0.0
32,5,23,10,0.0
32,5,23,11,0.0
32,5,23,12,0.0
32,5,23,13,0.0
32,5,23,14,0.0
32,5,23,15,0.0
32,5,23,16,0.0
32,5,23,17,0.0
32,5,23,18,0.0
32,5,23,19,0.0
32,5,23,20,0.0
32,5,23,21,0.0
32,5,23,22,0.0
32,5,23,23,0.0
32,5,23,24,0.0
32,5,23,25,0.0
32,5,23,26,0.0
32,5,23,27,0.0
32,5,23,28,0.0
32,5,23,29,0.0
32,5,23,30,0.0
32,5,23,31,0.0
32,5,23,32,0.005191395459312891
32,5,24,1,0.9948086051322116
32,5,24,2,0.0
32,5,24,3,0.0
32,5,24,4,0.0
32,5,24,5,0.0
32,5,24,6,0.0
32,5,24,7,0.0
32,5,24,8,0.0
32,5,24,9,0.0
32,5,24,10,0.0
32,5,24,11,0.0
32,5,24,12,0.0
32,5,24,13,0.0
32,5,24,14,0.0
32,5,24,15,0.0
32,5,24,16,0.0
32,5,24,17,0.0
32,5,24,18,0.0
32,5,24,19,0.0
32,5,24,20,0.0
32,5,24,21,0.0
32,5,24,22,0.0
32,5,24,23,0.0
32,5,24,24,0.0
32,5,24,25,0.0
32,5,24,26,0.0
32,5,24,27,0.0
32,5,24,28,0.0
32,5,24,29,0.0
32,5,24,30,0.0
32,5,24,31,0.0
32,5,24,32,0.005191394867788333
32,5,25,1,0.9948086076148117
32,5,25,2,0.0
32,5,25,3,0.0
32,5,25,4,0.0
32,5,25,5,0.0
32,5,25,6,0.0
32,5,25,7,0.0
32,5,25,8,0.0
32,5,25,9,0.0
32,5,25,10,0.0
32,5,25,11,0.0
32,5,25,12,0.0
32,5,25,13,0.0
32,5,25,14,0.0
32,5,25,15,0.0
32,5,25,16,0.0
32,5,25,17,0.0
32,5,25,18,0.0
32,5,25,19,0.0
32,5,25,20,0.0
32,5,25,21,0.0
32,5,25,22,0.0
32,5,25,23,0.0
32,5,25,24,0.0
32,5,25,25,0.0
32,5,25,26,0.0
32,5,25,27,0.0
32,5,25,28,0.0
32,5,25,29,0.0
32,5,25,30,0.0
32,5,25,31,0.0
32,5,25,32,0.005191392385188214
32,5,26,1,0.9948086075395374
32,5,26,2,0.0
32,5,26,3,0.0
32,5,26,4,0.0
32,5,26,5,0.0
32,5,26,6,0.0
32,5,26,7,0.0
32,5,26,8,0.0
32,5,26,9,0.0
32,5,26,10,0.0
32,5,26,11,0.0
32,5,26,12,0.0
32,5,26,13,0.0
32,5,26,14,0.0
32,5,26,15,0.0
32,5,26,16,0.0
32,5,26,17,0.0
32,5,26,18,0.0
32,5,26,19,0.0
32,5,26,20,0.0
32,5,26,21,0.0
32,5,26,22,0.0
32,5,26,23,0.0
32,5,26,24,0.0
32,5,26,25,0.0
32,5,26,26,0.0
32,5,26,27,0.0
32,5,26,28,0.0
32,5,26,29,0.0
32,5,26,30,0.0
32,5,26,31,0.0
32,5,26,32,0.005191392460462675
32,5,27,1,0.9948086034980086
32,5,27,2,0.0
32,5,27,3,0.0
32,5,27,4,0.0
32,5,27,5,0.0
32,5,27,6,0.0
32,5,27,7,0.0
32,5,27,8,0.0
32,5,27,9,0.0
32,5,27,10,0.0
32,5,27,11,0.0
32,5,27,12,0.0
32,5,27,13,0.0
32,5,27,14,0.0
32,5,27,15,0.0
32,5,27,16,0.0
32,5,27,17,0.0
32,5,27,18,0.0
32,5,27,19,0.0
32,5,27,20,0.0
32,5,27,21,0.0
32,5,27,22,0.0
32,5,27,23,0.0
32,5,27,24,0.0
32,5,27,25,0.0
32,5,27,26,0.0
32,5,27,27,0.0
32,5,27,28,0.0
32,5,27,29,0.0
32,5,27,30,0.0
32,5,27,31,0.0
32,5,27,32,0.005191396501991487
32,5,28,1,0.9948086075868233
32,5,28,2,0.0
32,5,28,3,0.0
32,5,28,4,0.0
32,5,28,5,0.0
32,5,28,6,0.0
32,5,28,7,0.0
32,5,28,8,0.0
32,5,28,9,0.0
32,5,28,10,0.0
32,5,28,11,0.0
32,5,28,12,0.0
32,5,28,13,0.0
32,5,28,14,0.0
32,5,28,15,0.0
32,5,28,16,0.0
32,5,28,17,0.0
32,5,28,18,0.0
32,5,28,19,0.0
32,5,28,20,0.0
32,5,28,21,0.0
32,5,28,22,0.0
32,5,28,23,0.0
32,5,28,24,0.0
32,5,28,25,0.0
32,5,28,26,0.0
32,5,28,27,0.0
32,5,28,28,0.0
32,5,28,29,0.0
32,5,28,30,0.0
32,5,28,31,0.0
32,5,28,32,0.0051913924131766764
32,5,29,1,0.9948086054903207
32,5,29,2,0.0
32,5,29,3,0.0
32,5,29,4,0.0
32,5,29,5,0.0
32,5,29,6,0.0
32,5,29,7,0.0
32,5,29,8,0.0
32,5,29,9,0.0
32,5,29,10,0.0
32,5,29,11,0.0
32,5,29,12,0.0
32,5,29,13,0.0
32,5,29,14,0.0
32,5,29,15,0.0
32,5,29,16,0.0
32,5,29,17,0.0
32,5,29,18,0.0
32,5,29,19,0.0
32,5,29,20,0.0
32,5,29,21,0.0
32,5,29,22,0.0
32,5,29,23,0.0
32,5,29,24,0.0
32,5,29,25,0.0
32,5,29,26,0.0
32,5,29,27,0.0
32,5,29,28,0.0
32,5,29,29,0.0
32,5,29,30,0.0
32,5,29,31,0.0
32,5,29,32,0.005191394509679239
32,5,30,1,0.9948086066324114
32,5,30,2,0.0
32,5,30,3,0.0
32,5,30,4,0.0
32,5,30,5,0.0
32,5,30,6,0.0
32,5,30,7,0.0
32,5,30,8,0.0
32,5,30,9,0.0
32,5,30,10,0.0
32,5,30,11,0.0
32,5,30,12,0.0
32,5,30,13,0.0
32,5,30,14,0.0
32,5,30,15,0.0
32,5,30,16,0.0
32,5,30,17,0.0
32,5,30,18,0.0
32,5,30,19,0.0
32,5,30,20,0.0
32,5,30,21,0.0
32,5,30,22,0.0
32,5,30,23,0.0
32,5,30,24,0.0
32,5,30,25,0.0
32,5,30,26,0.0
32,5,30,27,0.0
32,5,30,28,0.0
32,5,30,29,0.0
32,5,30,30,0.0
32,5,30,31,0.0
32,5,30,32,0.005191393367588589
32,5,31,1,0.9948086082408963
32,5,31,2,0.0
32,5,31,3,0.0
32,5,31,4,0.0
32,5,31,5,0.0
32,5,31,6,0.0
32,5,31,7,0.0
32,5,31,8,0.0
32,5,31,9,0.0
32,5,31,10,0.0
32,5,31,11,0.0
32,5,31,12,0.0
32,5,31,13,0.0
32,5,31,14,0.0
32,5,31,15,0.0
32,5,31,16,0.0
32,5,31,17,0.0
32,5,31,18,0.0
32,5,31,19,0.0
32,5,31,20,0.0
32,5,31,21,0.0
32,5,31,22,0.0
32,5,31,23,0.0
32,5,31,24,0.0
32,5,31,25,0.0
32,5,31,26,0.0
32,5,31,27,0.0
32,5,31,28,0.0
32,5,31,29,0.0
32,5,31,30,0.0
32,5,31,31,0.0
32,5,31,32,0.005191391759103634
32,5,32,1,0.9948086041796999
32,5,32,2,0.0
32,5,32,3,0.0
32,5,32,4,0.0
32,5,32,5,0.0
32,5,32,6,0.0
32,5,32,7,0.0
32,5,32,8,0.0
32,5,32,9,0.0
32,5,32,10,0.0
32,5,32,11,0.0
32,5,32,12,0.0
32,5,32,13,0.0
32,5,32,14,0.0
32,5,32,15,0.0
32,5,32,16,0.0
32,5,32,17,0.0
32,5,32,18,0.0
32,5,32,19,0.0
32,5,32,20,0.0
32,5,32,21,0.0
32,5,32,22,0.0
32,5,32,23,0.0
32,5,32,24,0.0
32,5,32,25,0.0
32,5,32,26,0.0
32,5,32,27,0.0
32,5,32,28,0.0
32,5,32,29,0.0
32,5,32,30,0.0
32,5,32,31,0.0
32,5,32,32,0.005191395820300177
32,5,33,1,0.9948086031062863
32,5,33,2,0.0
32,5,33,3,0.0
32,5,33,4,0.0
32,5,33,5,0.0
32,5,33,6,0.0
32,5,33,7,0.0
32,5,33,8,0.0
32,5,33,9,0.0
32,5,33,10,0.0
32,5,33,11,0.0
32,5,33,12,0.0
32,5,33,13,0.0
32,5,33,14,0.0
32,5,33,15,0.0
32,5,33,16,0.0
32,5,33,17,0.0
32,5,33,18,0.0
32,5,33,19,0.0
32,5,33,20,0.0
32,5,33,21,0.0
32,5,33,22,0.0
32,5,33,23,0.0
32,5,33,24,0.0
32,5,33,25,0.0
32,5,33,26,0.0
32,5,33,27,0.0
32,5,33,28,0.0
32,5,33,29,0.0
32,5,33,30,0.0
32,5,33,31,0.0
32,5,33,32,0.005191396893713801
32,5,34,1,0.9948086059599042
32,5,34,2,0.0
32,5,34,3,0.0
32,5,34,4,0.0
32,5,34,5,0.0
32,5,34,6,0.0
32,5,34,7,0.0
32,5,34,8,0.0
32,5,34,9,0.0
32,5,34,10,0.0
32,5,34,11,0.0
32,5,34,12,0.0
32,5,34,13,0.0
32,5,34,14,0.0
32,5,34,15,0.0
32,5,34,16,0.0
32,5,34,17,0.0
32,5,34,18,0.0
32,5,34,19,0.0
32,5,34,20,0.0
32,5,34,21,0.0
32,5,34,22,0.0
32,5,34,23,0.0
32,5,34,24,0.0
32,5,34,25,0.0
32,5,34,26,0.0
32,5,34,27,0.0
32,5,34,28,0.0
32,5,34,29,0.0
32,5,34,30,0.0
32,5,34,31,0.0
32,5,34,32,0.005191394040095942
32,5,35,1,0.9948086038275762
32,5,35,2,0.0
32,5,35,3,0.0
32,5,35,4,0.0
32,5,35,5,0.0
32,5,35,6,0.0
32,5,35,7,0.0
32,5,35,8,0.0
32,5,35,9,0.0
32,5,35,10,0.0
32,5,35,11,0.0
32,5,35,12,0.0
32,5,35,13,0.0
32,5,35,14,0.0
32,5,35,15,0.0
32,5,35,16,0.0
32,5,35,17,0.0
32,5,35,18,0.0
32,5,35,19,0.0
32,5,35,20,0.0
32,5,35,21,0.0
32,5,35,22,0.0
32,5,35,23,0.0
32,5,35,24,0.0
32,5,35,25,0.0
32,5,35,26,0.0
32,5,35,27,0.0
32,5,35,28,0.0
32,5,35,29,0.0
32,5,35,30,0.0
32,5,35,31,0.0
32,5,35,32,0.005191396172423803
32,5,36,1,0.9948086065054659
32,5,36,2,0.0
32,5,36,3,0.0
32,5,36,4,0.0
32,5,36,5,0.0
32,5,36,6,0.0
32,5,36,7,0.0
32,5,36,8,0.0
32,5,36,9,0.0
32,5,36,10,0.0
32,5,36,11,0.0
32,5,36,12,0.0
32,5,36,13,0.0
32,5,36,14,0.0
32,5,36,15,0.0
32,5,36,16,0.0
32,5,36,17,0.0
32,5,36,18,0.0
32,5,36,19,0.0
32,5,36,20,0.0
32,5,36,21,0.0
32,5,36,22,0.0
32,5,36,23,0.0
32,5,36,24,0.0
32,5,36,25,0.0
32,5,36,26,0.0
32,5,36,27,0.0
32,5,36,28,0.0
32,5,36,29,0.0
32,5,36,30,0.0
32,5,36,31,0.0
32,5,36,32,0.005191393494534129
32,5,37,1,0.9948086037332445
32,5,37,2,0.0
32,5,37,3,0.0
32,5,37,4,0.0
32,5,37,5,0.0
32,5,37,6,0.0
32,5,37,7,0.0
32,5,37,8,0.0
32,5,37,9,0.0
32,5,37,10,0.0
32,5,37,11,0.0
32,5,37,12,0.0
32,5,37,13,0.0
32,5,37,14,0.0
32,5,37,15,0.0
32,5,37,16,0.0
32,5,37,17,0.0
32,5,37,18,0.0
32,5,37,19,0.0
32,5,37,20,0.0
32,5,37,21,0.0
32,5,37,22,0.0
32,5,37,23,0.0
32,5,37,24,0.0
32,5,37,25,0.0
32,5,37,26,0.0
32,5,37,27,0.0
32,5,37,28,0.0
32,5,37,29,0.0
32,5,37,30,0.0
32,5,37,31,0.0
32,5,37,32,0.0051913962667555135
32,5,38,1,0.9948086064882103
32,5,38,2,0.0
32,5,38,3,0.0
32,5,38,4,0.0
32,5,38,5,0.0
32,5,38,6,0.0
32,5,38,7,0.0
32,5,38,8,0.0
32,5,38,9,0.0
32,5,38,10,0.0
32,5,38,11,0.0
32,5,38,12,0.0
32,5,38,13,0.0
32,5,38,14,0.0
32,5,38,15,0.0
32,5,38,16,0.0
32,5,38,17,0.0
32,5,38,18,0.0
32,5,38,19,0.0
32,5,38,20,0.0
32,5,38,21,0.0
32,5,38,22,0.0
32,5,38,23,0.0
32,5,38,24,0.0
32,5,38,25,0.0
32,5,38,26,0.0
32,5,38,27,0.0
32,5,38,28,0.0
32,5,38,29,0.0
32,5,38,30,0.0
32,5,38,31,0.0
32,5,38,32,0.0051913935117896565
32,5,39,1,0.9948086061709757
32,5,39,2,0.0
32,5,39,3,0.0
32,5,39,4,0.0
32,5,39,5,0.0
32,5,39,6,0.0
32,5,39,7,0.0
32,5,39,8,0.0
32,5,39,9,0.0
32,5,39,10,0.0
32,5,39,11,0.0
32,5,39,12,0.0
32,5,39,13,0.0
32,5,39,14,0.0
32,5,39,15,0.0
32,5,39,16,0.0
32,5,39,17,0.0
32,5,39,18,0.0
32,5,39,19,0.0
32,5,39,20,0.0
32,5,39,21,0.0
32,5,39,22,0.0
32,5,39,23,0.0
32,5,39,24,0.0
32,5,39,25,0.0
32,5,39,26,0.0
32,5,39,27,0.0
32,5,39,28,0.0
32,5,39,29,0.0
32,5,39,30,0.0
32,5,39,31,0.0
32,5,39,32,0.005191393829024282
32,5,40,1,0.9948086098694985
32,5,40,2,0.0
32,5,40,3,0.0
32,5,40,4,0.0
32,5,40,5,0.0
32,5,40,6,0.0
32,5,40,7,0.0
32,5,40,8,0.0
32,5,40,9,0.0
32,5,40,10,0.0
32,5,40,11,0.0
32,5,40,12,0.0
32,5,40,13,0.0
32,5,40,14,0.0
32,5,40,15,0.0
32,5,40,16,0.0
32,5,40,17,0.0
32,5,40,18,0.0
32,5,40,19,0.0
32,5,40,20,0.0
32,5,40,21,0.0
32,5,40,22,0.0
32,5,40,23,0.0
32,5,40,24,0.0
32,5,40,25,0.0
32,5,40,26,0.0
32,5,40,27,0.0
32,5,40,28,0.0
32,5,40,29,0.0
32,5,40,30,0.0
32,5,40,31,0.0
32,5,40,32,0.005191390130501665
32,5,41,1,0.9948086045132536
32,5,41,2,0.0
32,5,41,3,0.0
32,5,41,4,0.0
32,5,41,5,0.0
32,5,41,6,0.0
32,5,41,7,0.0
32,5,41,8,0.0
32,5,41,9,0.0
32,5,41,10,0.0
32,5,41,11,0.0
32,5,41,12,0.0
32,5,41,13,0.0
32,5,41,14,0.0
32,5,41,15,0.0
32,5,41,16,0.0
32,5,41,17,0.0
32,5,41,18,0.0
32,5,41,19,0.0
32,5,41,20,0.0
32,5,41,21,0.0
32,5,41,22,0.0
32,5,41,23,0.0
32,5,41,24,0.0
32,5,41,25,0.0
32,5,41,26,0.0
32,5,41,27,0.0
32,5,41,28,0.0
32,5,41,29,0.0
32,5,41,30,0.0
32,5,41,31,0.0
32,5,41,32,0.005191395486746414
32,5,42,1,0.9948086046967476
32,5,42,2,0.0
32,5,42,3,0.0
32,5,42,4,0.0
32,5,42,5,0.0
32,5,42,6,0.0
32,5,42,7,0.0
32,5,42,8,0.0
32,5,42,9,0.0
32,5,42,10,0.0
32,5,42,11,0.0
32,5,42,12,0.0
32,5,42,13,0.0
32,5,42,14,0.0
32,5,42,15,0.0
32,5,42,16,0.0
32,5,42,17,0.0
32,5,42,18,0.0
32,5,42,19,0.0
32,5,42,20,0.0
32,5,42,21,0.0
32,5,42,22,0.0
32,5,42,23,0.0
32,5,42,24,0.0
32,5,42,25,0.0
32,5,42,26,0.0
32,5,42,27,0.0
32,5,42,28,0.0
32,5,42,29,0.0
32,5,42,30,0.0
32,5,42,31,0.0
32,5,42,32,0.005191395303252457
32,5,43,1,0.9948086032009343
32,5,43,2,0.0
32,5,43,3,0.0
32,5,43,4,0.0
32,5,43,5,0.0
32,5,43,6,0.0
32,5,43,7,0.0
32,5,43,8,0.0
32,5,43,9,0.0
32,5,43,10,0.0
32,5,43,11,0.0
32,5,43,12,0.0
32,5,43,13,0.0
32,5,43,14,0.0
32,5,43,15,0.0
32,5,43,16,0.0
32,5,43,17,0.0
32,5,43,18,0.0
32,5,43,19,0.0
32,5,43,20,0.0
32,5,43,21,0.0
32,5,43,22,0.0
32,5,43,23,0.0
32,5,43,24,0.0
32,5,43,25,0.0
32,5,43,26,0.0
32,5,43,27,0.0
32,5,43,28,0.0
32,5,43,29,0.0
32,5,43,30,0.0
32,5,43,31,0.0
32,5,43,32,0.005191396799065694
32,5,44,1,0.9948086071133423
32,5,44,2,0.0
32,5,44,3,0.0
32,5,44,4,0.0
32,5,44,5,0.0
32,5,44,6,0.0
32,5,44,7,0.0
32,5,44,8,0.0
32,5,44,9,0.0
32,5,44,10,0.0
32,5,44,11,0.0
32,5,44,12,0.0
32,5,44,13,0.0
32,5,44,14,0.0
32,5,44,15,0.0
32,5,44,16,0.0
32,5,44,17,0.0
32,5,44,18,0.0
32,5,44,19,0.0
32,5,44,20,0.0
32,5,44,21,0.0
32,5,44,22,0.0
32,5,44,23,0.0
32,5,44,24,0.0
32,5,44,25,0.0
32,5,44,26,0.0
32,5,44,27,0.0
32,5,44,28,0.0
32,5,44,29,0.0
32,5,44,30,0.0
32,5,44,31,0.0
32,5,44,32,0.005191392886657767
32,5,45,1,0.9948086056198527
32,5,45,2,0.0
32,5,45,3,0.0
32,5,45,4,0.0
32,5,45,5,0.0
32,5,45,6,0.0
32,5,45,7,0.0
32,5,45,8,0.0
32,5,45,9,0.0
32,5,45,10,0.0
32,5,45,11,0.0
32,5,45,12,0.0
32,5,45,13,0.0
32,5,45,14,0.0
32,5,45,15,0.0
32,5,45,16,0.0
32,5,45,17,0.0
32,5,45,18,0.0
32,5,45,19,0.0
32,5,45,20,0.0
32,5,45,21,0.0
32,5,45,22,0.0
32,5,45,23,0.0
32,5,45,24,0.0
32,5,45,25,0.0
32,5,45,26,0.0
32,5,45,27,0.0
32,5,45,28,0.0
32,5,45,29,0.0
32,5,45,30,0.0
32,5,45,31,0.0
32,5,45,32,0.005191394380147224
32,5,46,1,0.9948086039865497
32,5,46,2,0.0
32,5,46,3,0.0
32,5,46,4,0.0
32,5,46,5,0.0
32,5,46,6,0.0
32,5,46,7,0.0
32,5,46,8,0.0
32,5,46,9,0.0
32,5,46,10,0.0
32,5,46,11,0.0
32,5,46,12,0.0
32,5,46,13,0.0
32,5,46,14,0.0
32,5,46,15,0.0
32,5,46,16,0.0
32,5,46,17,0.0
32,5,46,18,0.0
32,5,46,19,0.0
32,5,46,20,0.0
32,5,46,21,0.0
32,5,46,22,0.0
32,5,46,23,0.0
32,5,46,24,0.0
32,5,46,25,0.0
32,5,46,26,0.0
32,5,46,27,0.0
32,5,46,28,0.0
32,5,46,29,0.0
32,5,46,30,0.0
32,5,46,31,0.0
32,5,46,32,0.0051913960134503685
32,5,47,1,0.9948086060659317
32,5,47,2,0.0
32,5,47,3,0.0
32,5,47,4,0.0
32,5,47,5,0.0
32,5,47,6,0.0
32,5,47,7,0.0
32,5,47,8,0.0
32,5,47,9,0.0
32,5,47,10,0.0
32,5,47,11,0.0
32,5,47,12,0.0
32,5,47,13,0.0
32,5,47,14,0.0
32,5,47,15,0.0
32,5,47,16,0.0
32,5,47,17,0.0
32,5,47,18,0.0
32,5,47,19,0.0
32,5,47,20,0.0
32,5,47,21,0.0
32,5,47,22,0.0
32,5,47,23,0.0
32,5,47,24,0.0
32,5,47,25,0.0
32,5,47,26,0.0
32,5,47,27,0.0
32,5,47,28,0.0
32,5,47,29,0.0
32,5,47,30,0.0
32,5,47,31,0.0
32,5,47,32,0.0051913939340682055
32,5,48,1,0.994808608499019
32,5,48,2,0.0
32,5,48,3,0.0
32,5,48,4,0.0
32,5,48,5,0.0
32,5,48,6,0.0
32,5,48,7,0.0
32,5,48,8,0.0
32,5,48,9,0.0
32,5,48,10,0.0
32,5,48,11,0.0
32,5,48,12,0.0
32,5,48,13,0.0
32,5,48,14,0.0
32,5,48,15,0.0
32,5,48,16,0.0
32,5,48,17,0.0
32,5,48,18,0.0
32,5,48,19,0.0
32,5,48,20,0.0
32,5,48,21,0.0
32,5,48,22,0.0
32,5,48,23,0.0
32,5,48,24,0.0
32,5,48,25,0.0
32,5,48,26,0.0
32,5,48,27,0.0
32,5,48,28,0.0
32,5,48,29,0.0
32,5,48,30,0.0
32,5,48,31,0.0
32,5,48,32,0.005191391500981131
32,5,49,1,0.9948086065260399
32,5,49,2,0.0
32,5,49,3,0.0
32,5,49,4,0.0
32,5,49,5,0.0
32,5,49,6,0.0
32,5,49,7,0.0
32,5,49,8,0.0
32,5,49,9,0.0
32,5,49,10,0.0
32,5,49,11,0.0
32,5,49,12,0.0
32,5,49,13,0.0
32,5,49,14,0.0
32,5,49,15,0.0
32,5,49,16,0.0
32,5,49,17,0.0
32,5,49,18,0.0
32,5,49,19,0.0
32,5,49,20,0.0
32,5,49,21,0.0
32,5,49,22,0.0
32,5,49,23,0.0
32,5,49,24,0.0
32,5,49,25,0.0
32,5,49,26,0.0
32,5,49,27,0.0
32,5,49,28,0.0
32,5,49,29,0.0
32,5,49,30,0.0
32,5,49,31,0.0
32,5,49,32,0.005191393473960204
32,6,0,1,0.9756147491060023
32,6,0,2,0.0
32,6,0,3,0.0
32,6,0,4,0.0
32,6,0,5,0.0
32,6,0,6,0.0
32,6,0,7,0.0
32,6,0,8,0.0
32,6,0,9,0.0
32,6,0,10,0.0
32,6,0,11,0.0
32,6,0,12,0.0
32,6,0,13,0.0
32,6,0,14,0.0
32,6,0,15,0.0
32,6,0,16,0.0
32,6,0,17,0.0
32,6,0,18,0.0
32,6,0,19,0.0
32,6,0,20,0.0
32,6,0,21,0.0
32,6,0,22,0.0
32,6,0,23,0.0
32,6,0,24,0.0
32,6,0,25,0.0
32,6,0,26,0.0
32,6,0,27,0.0
32,6,0,28,0.0
32,6,0,29,0.0
32,6,0,30,0.0
32,6,0,31,0.0
32,6,0,32,0.024385250893997748
32,6,1,1,0.9756147476776966
32,6,1,2,0.0
32,6,1,3,0.0
32,6,1,4,0.0
32,6,1,5,0.0
32,6,1,6,0.0
32,6,1,7,0.0
32,6,1,8,0.0
32,6,1,9,0.0
32,6,1,10,0.0
32,6,1,11,0.0
32,6,1,12,0.0
32,6,1,13,0.0
32,6,1,14,0.0
32,6,1,15,0.0
32,6,1,16,0.0
32,6,1,17,0.0
32,6,1,18,0.0
32,6,1,19,0.0
32,6,1,20,0.0
32,6,1,21,0.0
32,6,1,22,0.0
32,6,1,23,0.0
32,6,1,24,0.0
32,6,1,25,0.0
32,6,1,26,0.0
32,6,1,27,0.0
32,6,1,28,0.0
32,6,1,29,0.0
32,6,1,30,0.0
32,6,1,31,0.0
32,6,1,32,0.024385252322303413
32,6,2,1,0.9756147524741196
32,6,2,2,0.0
32,6,2,3,0.0
32,6,2,4,0.0
32,6,2,5,0.0
32,6,2,6,0.0
32,6,2,7,0.0
32,6,2,8,0.0
32,6,2,9,0.0
32,6,2,10,0.0
32,6,2,11,0.0
32,6,2,12,0.0
32,6,2,13,0.0
32,6,2,14,0.0
32,6,2,15,0.0
32,6,2,16,0.0
32,6,2,17,0.0
32,6,2,18,0.0
32,6,2,19,0.0
32,6,2,20,0.0
32,6,2,21,0.0
32,6,2,22,0.0
32,6,2,23,0.0
32,6,2,24,0.0
32,6,2,25,0.0
32,6,2,26,0.0
32,6,2,27,0.0
32,6,2,28,0.0
32,6,2,29,0.0
32,6,2,30,0.0
32,6,2,31,0.0
32,6,2,32,0.024385247525880307
32,6,3,1,0.9756147488671888
32,6,3,2,0.0
32,6,3,3,0.0
32,6,3,4,0.0
32,6,3,5,0.0
32,6,3,6,0.0
32,6,3,7,0.0
32,6,3,8,0.0
32,6,3,9,0.0
32,6,3,10,0.0
32,6,3,11,0.0
32,6,3,12,0.0
32,6,3,13,0.0
32,6,3,14,0.0
32,6,3,15,0.0
32,6,3,16,0.0
32,6,3,17,0.0
32,6,3,18,0.0
32,6,3,19,0.0
32,6,3,20,0.0
32,6,3,21,0.0
32,6,3,22,0.0
32,6,3,23,0.0
32,6,3,24,0.0
32,6,3,25,0.0
32,6,3,26,0.0
32,6,3,27,0.0
32,6,3,28,0.0
32,6,3,29,0.0
32,6,3,30,0.0
32,6,3,31,0.0
32,6,3,32,0.024385251132811262
32,6,4,1,0.9756147479130746
32,6,4,2,0.0
32,6,4,3,0.0
32,6,4,4,0.0
32,6,4,5,0.0
32,6,4,6,0.0
32,6,4,7,0.0
32,6,4,8,0.0
32,6,4,9,0.0
32,6,4,10,0.0
32,6,4,11,0.0
32,6,4,12,0.0
32,6,4,13,0.0
32,6,4,14,0.0
32,6,4,15,0.0
32,6,4,16,0.0
32,6,4,17,0.0
32,6,4,18,0.0
32,6,4,19,0.0
32,6,4,20,0.0
32,6,4,21,0.0
32,6,4,22,0.0
32,6,4,23,0.0
32,6,4,24,0.0
32,6,4,25,0.0
32,6,4,26,0.0
32,6,4,27,0.0
32,6,4,28,0.0
32,6,4,29,0.0
32,6,4,30,0.0
32,6,4,31,0.0
32,6,4,32,0.02438525208692548
32,6,5,1,0.97561474437534
32,6,5,2,0.0
32,6,5,3,0.0
32,6,5,4,0.0
32,6,5,5,0.0
32,6,5,6,0.0
32,6,5,7,0.0
32,6,5,8,0.0
32,6,5,9,0.0
32,6,5,10,0.0
32,6,5,11,0.0
32,6,5,12,0.0
32,6,5,13,0.0
32,6,5,14,0.0
32,6,5,15,0.0
32,6,5,16,0.0
32,6,5,17,0.0
32,6,5,18,0.0
32,6,5,19,0.0
32,6,5,20,0.0
32,6,5,21,0.0
32,6,5,22,0.0
32,6,5,23,0.0
32,6,5,24,0.0
32,6,5,25,0.0
32,6,5,26,0.0
32,6,5,27,0.0
32,6,5,28,0.0
32,6,5,29,0.0
32,6,5,30,0.0
32,6,5,31,0.0
32,6,5,32,0.024385255624660002
32,6,6,1,0.9756147469737095
32,6,6,2,0.0
32,6,6,3,0.0
32,6,6,4,0.0
32,6,6,5,0.0
32,6,6,6,0.0
32,6,6,7,0.0
32,6,6,8,0.0
32,6,6,9,0.0
32,6,6,10,0.0
32,6,6,11,0.0
32,6,6,12,0.0
32,6,6,13,0.0
32,6,6,14,0.0
32,6,6,15,0.0
32,6,6,16,0.0
32,6,6,17,0.0
32,6,6,18,0.0
32,6,6,19,0.0
32,6,6,20,0.0
32,6,6,21,0.0
32,6,6,22,0.0
32,6,6,23,0.0
32,6,6,24,0.0
32,6,6,25,0.0
32,6,6,26,0.0
32,6,6,27,0.0
32,6,6,28,0.0
32,6,6,29,0.0
32,6,6,30,0.0
32,6,6,31,0.0
32,6,6,32,0.024385253026290597
32,6,7,1,0.9756147492830226
32,6,7,2,0.0
32,6,7,3,0.0
32,6,7,4,0.0
32,6,7,5,0.0
32,6,7,6,0.0
32,6,7,7,0.0
32,6,7,8,0.0
32,6,7,9,0.0
32,6,7,10,0.0
32,6,7,11,0.0
32,6,7,12,0.0
32,6,7,13,0.0
32,6,7,14,0.0
32,6,7,15,0.0
32,6,7,16,0.0
32,6,7,17,0.0
32,6,7,18,0.0
32,6,7,19,0.0
32,6,7,20,0.0
32,6,7,21,0.0
32,6,7,22,0.0
32,6,7,23,0.0
32,6,7,24,0.0
32,6,7,25,0.0
32,6,7,26,0.0
32,6,7,27,0.0
32,6,7,28,0.0
32,6,7,29,0.0
32,6,7,30,0.0
32,6,7,31,0.0
32,6,7,32,0.024385250716977364
32,6,8,1,0.9756147511115365
32,6,8,2,0.0
32,6,8,3,0.0
32,6,8,4,0.0
32,6,8,5,0.0
32,6,8,6,0.0
32,6,8,7,0.0
32,6,8,8,0.0
32,6,8,9,0.0
32,6,8,10,0.0
32,6,8,11,0.0
32,6,8,12,0.0
32,6,8,13,0.0
32,6,8,14,0.0
32,6,8,15,0.0
32,6,8,16,0.0
32,6,8,17,0.0
32,6,8,18,0.0
32,6,8,19,0.0
32,6,8,20,0.0
32,6,8,21,0.0
32,6,8,22,0.0
32,6,8,23,0.0
32,6,8,24,0.0
32,6,8,25,0.0
32,6,8,26,0.0
32,6,8,27,0.0
32,6,8,28,0.0
32,6,8,29,0.0
32,6,8,30,0.0
32,6,8,31,0.0
32,6,8,32,0.024385248888463502
32,6,9,1,0.9756147469027228
32,6,9,2,0.0
32,6,9,3,0.0
32,6,9,4,0.0
32,6,9,5,0.0
32,6,9,6,0.0
32,6,9,7,0.0
32,6,9,8,0.0
32,6,9,9,0.0
32,6,9,10,0.0
32,6,9,11,0.0
32,6,9,12,0.0
32,6,9,13,0.0
32,6,9,14,0.0
32,6,9,15,0.0
32,6,9,16,0.0
32,6,9,17,0.0
32,6,9,18,0.0
32,6,9,19,0.0
32,6,9,20,0.0
32,6,9,21,0.0
32,6,9,22,0.0
32,6,9,23,0.0
32,6,9,24,0.0
32,6,9,25,0.0
32,6,9,26,0.0
32,6,9,27,0.0
32,6,9,28,0.0
32,6,9,29,0.0
32,6,9,30,0.0
32,6,9,31,0.0
32,6,9,32,0.02438525309727733
32,6,10,1,0.9756147489600983
32,6,10,2,0.0
32,6,10,3,0.0
32,6,10,4,0.0
32,6,10,5,0.0
32,6,10,6,0.0
32,6,10,7,0.0
32,6,10,8,0.0
32,6,10,9,0.0
32,6,10,10,0.0
32,6,10,11,0.0
32,6,10,12,0.0
32,6,10,13,0.0
32,6,10,14,0.0
32,6,10,15,0.0
32,6,10,16,0.0
32,6,10,17,0.0
32,6,10,18,0.0
32,6,10,19,0.0
32,6,10,20,0.0
32,6,10,21,0.0
32,6,10,22,0.0
32,6,10,23,0.0
32,6,10,24,0.0
32,6,10,25,0.0
32,6,10,26,0.0
32,6,10,27,0.0
32,6,10,28,0.0
32,6,10,29,0.0
32,6,10,30,0.0
32,6,10,31,0.0
32,6,10,32,0.02438525103990171
32,6,11,1,0.9756147510445893
32,6,11,2,0.0
32,6,11,3,0.0
32,6,11,4,0.0
32,6,11,5,0.0
32,6,11,6,0.0
32,6,11,7,0.0
32,6,11,8,0.0
32,6,11,9,0.0
32,6,11,10,0.0
32,6,11,11,0.0
32,6,11,12,0.0
32,6,11,13,0.0
32,6,11,14,0.0
32,6,11,15,0.0
32,6,11,16,0.0
32,6,11,17,0.0
32,6,11,18,0.0
32,6,11,19,0.0
32,6,11,20,0.0
32,6,11,21,0.0
32,6,11,22,0.0
32,6,11,23,0.0
32,6,11,24,0.0
32,6,11,25,0.0
32,6,11,26,0.0
32,6,11,27,0.0
32,6,11,28,0.0
32,6,11,29,0.0
32,6,11,30,0.0
32,6,11,31,0.0
32,6,11,32,0.024385248955410686
32,6,12,1,0.975614749252135
32,6,12,2,0.0
32,6,12,3,0.0
32,6,12,4,0.0
32,6,12,5,0.0
32,6,12,6,0.0
32,6,12,7,0.0
32,6,12,8,0.0
32,6,12,9,0.0
32,6,12,10,0.0
32,6,12,11,0.0
32,6,12,12,0.0
32,6,12,13,0.0
32,6,12,14,0.0
32,6,12,15,0.0
32,6,12,16,0.0
32,6,12,17,0.0
32,6,12,18,0.0
32,6,12,19,0.0
32,6,12,20,0.0
32,6,12,21,0.0
32,6,12,22,0.0
32,6,12,23,0.0
32,6,12,24,0.0
32,6,12,25,0.0
32,6,12,26,0.0
32,6,12,27,0.0
32,6,12,28,0.0
32,6,12,29,0.0
32,6,12,30,0.0
32,6,12,31,0.0
32,6,12,32,0.024385250747864927
32,6,13,1,0.9756147504064937
32,6,13,2,0.0
32,6,13,3,0.0
32,6,13,4,0.0
32,6,13,5,0.0
32,6,13,6,0.0
32,6,13,7,0.0
32,6,13,8,0.0
32,6,13,9,0.0
32,6,13,10,0.0
32,6,13,11,0.0
32,6,13,12,0.0
32,6,13,13,0.0
32,6,13,14,0.0
32,6,13,15,0.0
32,6,13,16,0.0
32,6,13,17,0.0
32,6,13,18,0.0
32,6,13,19,0.0
32,6,13,20,0.0
32,6,13,21,0.0
32,6,13,22,0.0
32,6,13,23,0.0
32,6,13,24,0.0
32,6,13,25,0.0
32,6,13,26,0.0
32,6,13,27,0.0
32,6,13,28,0.0
32,6,13,29,0.0
32,6,13,30,0.0
32,6,13,31,0.0
32,6,13,32,0.024385249593506342
32,6,14,1,0.9756147501892698
32,6,14,2,0.0
32,6,14,3,0.0
32,6,14,4,0.0
32,6,14,5,0.0
32,6,14,6,0.0
32,6,14,7,0.0
32,6,14,8,0.0
32,6,14,9,0.0
32,6,14,10,0.0
32,6,14,11,0.0
32,6,14,12,0.0
32,6,14,13,0.0
32,6,14,14,0.0
32,6,14,15,0.0
32,6,14,16,0.0
32,6,14,17,0.0
32,6,14,18,0.0
32,6,14,19,0.0
32,6,14,20,0.0
32,6,14,21,0.0
32,6,14,22,0.0
32,6,14,23,0.0
32,6,14,24,0.0
32,6,14,25,0.0
32,6,14,26,0.0
32,6,14,27,0.0
32,6,14,28,0.0
32,6,14,29,0.0
32,6,14,30,0.0
32,6,14,31,0.0
32,6,14,32,0.024385249810730186
32,6,15,1,0.9756147441990181
32,6,15,2,0.0
32,6,15,3,0.0
32,6,15,4,0.0
32,6,15,5,0.0
32,6,15,6,0.0
32,6,15,7,0.0
32,6,15,8,0.0
32,6,15,9,0.0
32,6,15,10,0.0
32,6,15,11,0.0
32,6,15,12,0.0
32,6,15,13,0.0
32,6,15,14,0.0
32,6,15,15,0.0
32,6,15,16,0.0
32,6,15,17,0.0
32,6,15,18,0.0
32,6,15,19,0.0
32,6,15,20,0.0
32,6,15,21,0.0
32,6,15,22,0.0
32,6,15,23,0.0
32,6,15,24,0.0
32,6,15,25,0.0
32,6,15,26,0.0
32,6,15,27,0.0
32,6,15,28,0.0
32,6,15,29,0.0
32,6,15,30,0.0
32,6,15,31,0.0
32,6,15,32,0.024385255800982025
32,6,16,1,0.9756147498597745
32,6,16,2,0.0
32,6,16,3,0.0
32,6,16,4,0.0
32,6,16,5,0.0
32,6,16,6,0.0
32,6,16,7,0.0
32,6,16,8,0.0
32,6,16,9,0.0
32,6,16,10,0.0
32,6,16,11,0.0
32,6,16,12,0.0
32,6,16,13,0.0
32,6,16,14,0.0
32,6,16,15,0.0
32,6,16,16,0.0
32,6,16,17,0.0
32,6,16,18,0.0
32,6,16,19,0.0
32,6,16,20,0.0
32,6,16,21,0.0
32,6,16,22,0.0
32,6,16,23,0.0
32,6,16,24,0.0
32,6,16,25,0.0
32,6,16,26,0.0
32,6,16,27,0.0
32,6,16,28,0.0
32,6,16,29,0.0
32,6,16,30,0.0
32,6,16,31,0.0
32,6,16,32,0.024385250140225655
32,6,17,1,0.9756147488954355
32,6,17,2,0.0
32,6,17,3,0.0
32,6,17,4,0.0
32,6,17,5,0.0
32,6,17,6,0.0
32,6,17,7,0.0
32,6,17,8,0.0
32,6,17,9,0.0
32,6,17,10,0.0
32,6,17,11,0.0
32,6,17,12,0.0
32,6,17,13,0.0
32,6,17,14,0.0
32,6,17,15,0.0
32,6,17,16,0.0
32,6,17,17,0.0
32,6,17,18,0.0
32,6,17,19,0.0
32,6,17,20,0.0
32,6,17,21,0.0
32,6,17,22,0.0
32,6,17,23,0.0
32,6,17,24,0.0
32,6,17,25,0.0
32,6,17,26,0.0
32,6,17,27,0.0
32,6,17,28,0.0
32,6,17,29,0.0
32,6,17,30,0.0
32,6,17,31,0.0
32,6,17,32,0.024385251104564458
32,6,18,1,0.9756147490147319
32,6,18,2,0.0
32,6,18,3,0.0
32,6,18,4,0.0
32,6,18,5,0.0
32,6,18,6,0.0
32,6,18,7,0.0
32,6,18,8,0.0
32,6,18,9,0.0
32,6,18,10,0.0
32,6,18,11,0.0
32,6,18,12,0.0
32,6,18,13,0.0
32,6,18,14,0.0
32,6,18,15,0.0
32,6,18,16,0.0
32,6,18,17,0.0
32,6,18,18,0.0
32,6,18,19,0.0
32,6,18,20,0.0
32,6,18,21,0.0
32,6,18,22,0.0
32,6,18,23,0.0
32,6,18,24,0.0
32,6,18,25,0.0
32,6,18,26,0.0
32,6,18,27,0.0
32,6,18,28,0.0
32,6,18,29,0.0
32,6,18,30,0.0
32,6,18,31,0.0
32,6,18,32,0.024385250985268222
32,6,19,1,0.9756147444120249
32,6,19,2,0.0
32,6,19,3,0.0
32,6,19,4,0.0
32,6,19,5,0.0
32,6,19,6,0.0
32,6,19,7,0.0
32,6,19,8,0.0
32,6,19,9,0.0
32,6,19,10,0.0
32,6,19,11,0.0
32,6,19,12,0.0
32,6,19,13,0.0
32,6,19,14,0.0
32,6,19,15,0.0
32,6,19,16,0.0
32,6,19,17,0.0
32,6,19,18,0.0
32,6,19,19,0.0
32,6,19,20,0.0
32,6,19,21,0.0
32,6,19,22,0.0
32,6,19,23,0.0
32,6,19,24,0.0
32,6,19,25,0.0
32,6,19,26,0.0
32,6,19,27,0.0
32,6,19,28,0.0
32,6,19,29,0.0
32,6,19,30,0.0
32,6,19,31,0.0
32,6,19,32,0.024385255587975132
32,6,20,1,0.9756147490135314
32,6,20,2,0.0
32,6,20,3,0.0
32,6,20,4,0.0
32,6,20,5,0.0
32,6,20,6,0.0
32,6,20,7,0.0
32,6,20,8,0.0
32,6,20,9,0.0
32,6,20,10,0.0
32,6,20,11,0.0
32,6,20,12,0.0
32,6,20,13,0.0
32,6,20,14,0.0
32,6,20,15,0.0
32,6,20,16,0.0
32,6,20,17,0.0
32,6,20,18,0.0
32,6,20,19,0.0
32,6,20,20,0.0
32,6,20,21,0.0
32,6,20,22,0.0
32,6,20,23,0.0
32,6,20,24,0.0
32,6,20,25,0.0
32,6,20,26,0.0
32,6,20,27,0.0
32,6,20,28,0.0
32,6,20,29,0.0
32,6,20,30,0.0
32,6,20,31,0.0
32,6,20,32,0.024385250986468685
32,6,21,1,0.9756147497044985
32,6,21,2,0.0
32,6,21,3,0.0
32,6,21,4,0.0
32,6,21,5,0.0
32,6,21,6,0.0
32,6,21,7,0.0
32,6,21,8,0.0
32,6,21,9,0.0
32,6,21,10,0.0
32,6,21,11,0.0
32,6,21,12,0.0
32,6,21,13,0.0
32,6,21,14,0.0
32,6,21,15,0.0
32,6,21,16,0.0
32,6,21,17,0.0
32,6,21,18,0.0
32,6,21,19,0.0
32,6,21,20,0.0
32,6,21,21,0.0
32,6,21,22,0.0
32,6,21,23,0.0
32,6,21,24,0.0
32,6,21,25,0.0
32,6,21,26,0.0
32,6,21,27,0.0
32,6,21,28,0.0
32,6,21,29,0.0
32,6,21,30,0.0
32,6,21,31,0.0
32,6,21,32,0.024385250295501492
32,6,22,1,0.975614750151573
32,6,22,2,0.0
32,6,22,3,0.0
32,6,22,4,0.0
32,6,22,5,0.0
32,6,22,6,0.0
32,6,22,7,0.0
32,6,22,8,0.0
32,6,22,9,0.0
32,6,22,10,0.0
32,6,22,11,0.0
32,6,22,12,0.0
32,6,22,13,0.0
32,6,22,14,0.0
32,6,22,15,0.0
32,6,22,16,0.0
32,6,22,17,0.0
32,6,22,18,0.0
32,6,22,19,0.0
32,6,22,20,0.0
32,6,22,21,0.0
32,6,22,22,0.0
32,6,22,23,0.0
32,6,22,24,0.0
32,6,22,25,0.0
32,6,22,26,0.0
32,6,22,27,0.0
32,6,22,28,0.0
32,6,22,29,0.0
32,6,22,30,0.0
32,6,22,31,0.0
32,6,22,32,0.024385249848427167
32,6,23,1,0.9756147503779615
32,6,23,2,0.0
32,6,23,3,0.0
32,6,23,4,0.0
32,6,23,5,0.0
32,6,23,6,0.0
32,6,23,7,0.0
32,6,23,8,0.0
32,6,23,9,0.0
32,6,23,10,0.0
32,6,23,11,0.0
32,6,23,12,0.0
32,6,23,13,0.0
32,6,23,14,0.0
32,6,23,15,0.0
32,6,23,16,0.0
32,6,23,17,0.0
32,6,23,18,0.0
32,6,23,19,0.0
32,6,23,20,0.0
32,6,23,21,0.0
32,6,23,22,0.0
32,6,23,23,0.0
32,6,23,24,0.0
32,6,23,25,0.0
32,6,23,26,0.0
32,6,23,27,0.0
32,6,23,28,0.0
32,6,23,29,0.0
32,6,23,30,0.0
32,6,23,31,0.0
32,6,23,32,0.024385249622038335
32,6,24,1,0.9756147469742075
32,6,24,2,0.0
32,6,24,3,0.0
32,6,24,4,0.0
32,6,24,5,0.0
32,6,24,6,0.0
32,6,24,7,0.0
32,6,24,8,0.0
32,6,24,9,0.0
32,6,24,10,0.0
32,6,24,11,0.0
32,6,24,12,0.0
32,6,24,13,0.0
32,6,24,14,0.0
32,6,24,15,0.0
32,6,24,16,0.0
32,6,24,17,0.0
32,6,24,18,0.0
32,6,24,19,0.0
32,6,24,20,0.0
32,6,24,21,0.0
32,6,24,22,0.0
32,6,24,23,0.0
32,6,24,24,0.0
32,6,24,25,0.0
32,6,24,26,0.0
32,6,24,27,0.0
32,6,24,28,0.0
32,6,24,29,0.0
32,6,24,30,0.0
32,6,24,31,0.0
32,6,24,32,0.024385253025792503
32,6,25,1,0.9756147524881529
32,6,25,2,0.0
32,6,25,3,0.0
32,6,25,4,0.0
32,6,25,5,0.0
32,6,25,6,0.0
32,6,25,7,0.0
32,6,25,8,0.0
32,6,25,9,0.0
32,6,25,10,0.0
32,6,25,11,0.0
32,6,25,12,0.0
32,6,25,13,0.0
32,6,25,14,0.0
32,6,25,15,0.0
32,6,25,16,0.0
32,6,25,17,0.0
32,6,25,18,0.0
32,6,25,19,0.0
32,6,25,20,0.0
32,6,25,21,0.0
32,6,25,22,0.0
32,6,25,23,0.0
32,6,25,24,0.0
32,6,25,25,0.0
32,6,25,26,0.0
32,6,25,27,0.0
32,6,25,28,0.0
32,6,25,29,0.0
32,6,25,30,0.0
32,6,25,31,0.0
32,6,25,32,0.02438524751184716
32,6,26,1,0.97561475135672
32,6,26,2,0.0
32,6,26,3,0.0
32,6,26,4,0.0
32,6,26,5,0.0
32,6,26,6,0.0
32,6,26,7,0.0
32,6,26,8,0.0
32,6,26,9,0.0
32,6,26,10,0.0
32,6,26,11,0.0
32,6,26,12,0.0
32,6,26,13,0.0
32,6,26,14,0.0
32,6,26,15,0.0
32,6,26,16,0.0
32,6,26,17,0.0
32,6,26,18,0.0
32,6,26,19,0.0
32,6,26,20,0.0
32,6,26,21,0.0
32,6,26,22,0.0
32,6,26,23,0.0
32,6,26,24,0.0
32,6,26,25,0.0
32,6,26,26,0.0
32,6,26,27,0.0
32,6,26,28,0.0
32,6,26,29,0.0
32,6,26,30,0.0
32,6,26,31,0.0
32,6,26,32,0.02438524864327991
32,6,27,1,0.975614748012895
32,6,27,2,0.0
32,6,27,3,0.0
32,6,27,4,0.0
32,6,27,5,0.0
32,6,27,6,0.0
32,6,27,7,0.0
32,6,27,8,0.0
32,6,27,9,0.0
32,6,27,10,0.0
32,6,27,11,0.0
32,6,27,12,0.0
32,6,27,13,0.0
32,6,27,14,0.0
32,6,27,15,0.0
32,6,27,16,0.0
32,6,27,17,0.0
32,6,27,18,0.0
32,6,27,19,0.0
32,6,27,20,0.0
32,6,27,21,0.0
32,6,27,22,0.0
32,6,27,23,0.0
32,6,27,24,0.0
32,6,27,25,0.0
32,6,27,26,0.0
32,6,27,27,0.0
32,6,27,28,0.0
32,6,27,29,0.0
32,6,27,30,0.0
32,6,27,31,0.0
32,6,27,32,0.024385251987105082
32,6,28,1,0.9756147513633068
32,6,28,2,0.0
32,6,28,3,0.0
32,6,28,4,0.0
32,6,28,5,0.0
32,6,28,6,0.0
32,6,28,7,0.0
32,6,28,8,0.0
32,6,28,9,0.0
32,6,28,10,0.0
32,6,28,11,0.0
32,6,28,12,0.0
32,6,28,13,0.0
32,6,28,14,0.0
32,6,28,15,0.0
32,6,28,16,0.0
32,6,28,17,0.0
32,6,28,18,0.0
32,6,28,19,0.0
32,6,28,20,0.0
32,6,28,21,0.0
32,6,28,22,0.0
32,6,28,23,0.0
32,6,28,24,0.0
32,6,28,25,0.0
32,6,28,26,0.0
32,6,28,27,0.0
32,6,28,28,0.0
32,6,28,29,0.0
32,6,28,30,0.0
32,6,28,31,0.0
32,6,28,32,0.024385248636693155
32,6,29,1,0.9756147490610714
32,6,29,2,0.0
32,6,29,3,0.0
32,6,29,4,0.0
32,6,29,5,0.0
32,6,29,6,0.0
32,6,29,7,0.0
32,6,29,8,0.0
32,6,29,9,0.0
32,6,29,10,0.0
32,6,29,11,0.0
32,6,29,12,0.0
32,6,29,13,0.0
32,6,29,14,0.0
32,6,29,15,0.0
32,6,29,16,0.0
32,6,29,17,0.0
32,6,29,18,0.0
32,6,29,19,0.0
32,6,29,20,0.0
32,6,29,21,0.0
32,6,29,22,0.0
32,6,29,23,0.0
32,6,29,24,0.0
32,6,29,25,0.0
32,6,29,26,0.0
32,6,29,27,0.0
32,6,29,28,0.0
32,6,29,29,0.0
32,6,29,30,0.0
32,6,29,31,0.0
32,6,29,32,0.024385250938928626
32,6,30,1,0.9756147467615275
32,6,30,2,0.0
32,6,30,3,0.0
32,6,30,4,0.0
32,6,30,5,0.0
32,6,30,6,0.0
32,6,30,7,0.0
32,6,30,8,0.0
32,6,30,9,0.0
32,6,30,10,0.0
32,6,30,11,0.0
32,6,30,12,0.0
32,6,30,13,0.0
32,6,30,14,0.0
32,6,30,15,0.0
32,6,30,16,0.0
32,6,30,17,0.0
32,6,30,18,0.0
32,6,30,19,0.0
32,6,30,20,0.0
32,6,30,21,0.0
32,6,30,22,0.0
32,6,30,23,0.0
32,6,30,24,0.0
32,6,30,25,0.0
32,6,30,26,0.0
32,6,30,27,0.0
32,6,30,28,0.0
32,6,30,29,0.0
32,6,30,30,0.0
32,6,30,31,0.0
32,6,30,32,0.024385253238472595
32,6,31,1,0.9756147502177164
32,6,31,2,0.0
32,6,31,3,0.0
32,6,31,4,0.0
32,6,31,5,0.0
32,6,31,6,0.0
32,6,31,7,0.0
32,6,31,8,0.0
32,6,31,9,0.0
32,6,31,10,0.0
32,6,31,11,0.0
32,6,31,12,0.0
32,6,31,13,0.0
32,6,31,14,0.0
32,6,31,15,0.0
32,6,31,16,0.0
32,6,31,17,0.0
32,6,31,18,0.0
32,6,31,19,0.0
32,6,31,20,0.0
32,6,31,21,0.0
32,6,31,22,0.0
32,6,31,23,0.0
32,6,31,24,0.0
32,6,31,25,0.0
32,6,31,26,0.0
32,6,31,27,0.0
32,6,31,28,0.0
32,6,31,29,0.0
32,6,31,30,0.0
32,6,31,31,0.0
32,6,31,32,0.02438524978228374
32,6,32,1,0.9756147468183487
32,6,32,2,0.0
32,6,32,3,0.0
32,6,32,4,0.0
32,6,32,5,0.0
32,6,32,6,0.0
32,6,32,7,0.0
32,6,32,8,0.0
32,6,32,9,0.0
32,6,32,10,0.0
32,6,32,11,0.0
32,6,32,12,0.0
32,6,32,13,0.0
32,6,32,14,0.0
32,6,32,15,0.0
32,6,32,16,0.0
32,6,32,17,0.0
32,6,32,18,0.0
32,6,32,19,0.0
32,6,32,20,0.0
32,6,32,21,0.0
32,6,32,22,0.0
32,6,32,23,0.0
32,6,32,24,0.0
32,6,32,25,0.0
32,6,32,26,0.0
32,6,32,27,0.0
32,6,32,28,0.0
32,6,32,29,0.0
32,6,32,30,0.0
32,6,32,31,0.0
32,6,32,32,0.02438525318165143
32,6,33,1,0.9756147479673707
32,6,33,2,0.0
32,6,33,3,0.0
32,6,33,4,0.0
32,6,33,5,0.0
32,6,33,6,0.0
32,6,33,7,0.0
32,6,33,8,0.0
32,6,33,9,0.0
32,6,33,10,0.0
32,6,33,11,0.0
32,6,33,12,0.0
32,6,33,13,0.0
32,6,33,14,0.0
32,6,33,15,0.0
32,6,33,16,0.0
32,6,33,17,0.0
32,6,33,18,0.0
32,6,33,19,0.0
32,6,33,20,0.0
32,6,33,21,0.0
32,6,33,22,0.0
32,6,33,23,0.0
32,6,33,24,0.0
32,6,33,25,0.0
32,6,33,26,0.0
32,6,33,27,0.0
32,6,33,28,0.0
32,6,33,29,0.0
32,6,33,30,0.0
32,6,33,31,0.0
32,6,33,32,0.02438525203262934
32,6,34,1,0.975614748922781
32,6,34,2,0.0
32,6,34,3,0.0
32,6,34,4,0.0
32,6,34,5,0.0
32,6,34,6,0.0
32,6,34,7,0.0
32,6,34,8,0.0
32,6,34,9,0.0
32,6,34,10,0.0
32,6,34,11,0.0
32,6,34,12,0.0
32,6,34,13,0.0
32,6,34,14,0.0
32,6,34,15,0.0
32,6,34,16,0.0
32,6,34,17,0.0
32,6,34,18,0.0
32,6,34,19,0.0
32,6,34,20,0.0
32,6,34,21,0.0
32,6,34,22,0.0
32,6,34,23,0.0
32,6,34,24,0.0
32,6,34,25,0.0
32,6,34,26,0.0
32,6,34,27,0.0
32,6,34,28,0.0
32,6,34,29,0.0
32,6,34,30,0.0
32,6,34,31,0.0
32,6,34,32,0.024385251077219068
32,6,35,1,0.9756147500853068
32,6,35,2,0.0
32,6,35,3,0.0
32,6,35,4,0.0
32,6,35,5,0.0
32,6,35,6,0.0
32,6,35,7,0.0
32,6,35,8,0.0
32,6,35,9,0.0
32,6,35,10,0.0
32,6,35,11,0.0
32,6,35,12,0.0
32,6,35,13,0.0
32,6,35,14,0.0
32,6,35,15,0.0
32,6,35,16,0.0
32,6,35,17,0.0
32,6,35,18,0.0
32,6,35,19,0.0
32,6,35,20,0.0
32,6,35,21,0.0
32,6,35,22,0.0
32,6,35,23,0.0
32,6,35,24,0.0
32,6,35,25,0.0
32,6,35,26,0.0
32,6,35,27,0.0
32,6,35,28,0.0
32,6,35,29,0.0
32,6,35,30,0.0
32,6,35,31,0.0
32,6,35,32,0.024385249914693163
32,6,36,1,0.9756147503483013
32,6,36,2,0.0
32,6,36,3,0.0
32,6,36,4,0.0
32,6,36,5,0.0
32,6,36,6,0.0
32,6,36,7,0.0
32,6,36,8,0.0
32,6,36,9,0.0
32,6,36,10,0.0
32,6,36,11,0.0
32,6,36,12,0.0
32,6,36,13,0.0
32,6,36,14,0.0
32,6,36,15,0.0
32,6,36,16,0.0
32,6,36,17,0.0
32,6,36,18,0.0
32,6,36,19,0.0
32,6,36,20,0.0
32,6,36,21,0.0
32,6,36,22,0.0
32,6,36,23,0.0
32,6,36,24,0.0
32,6,36,25,0.0
32,6,36,26,0.0
32,6,36,27,0.0
32,6,36,28,0.0
32,6,36,29,0.0
32,6,36,30,0.0
32,6,36,31,0.0
32,6,36,32,0.02438524965169889
32,6,37,1,0.9756147506885837
32,6,37,2,0.0
32,6,37,3,0.0
32,6,37,4,0.0
32,6,37,5,0.0
32,6,37,6,0.0
32,6,37,7,0.0
32,6,37,8,0.0
32,6,37,9,0.0
32,6,37,10,0.0
32,6,37,11,0.0
32,6,37,12,0.0
32,6,37,13,0.0
32,6,37,14,0.0
32,6,37,15,0.0
32,6,37,16,0.0
32,6,37,17,0.0
32,6,37,18,0.0
32,6,37,19,0.0
32,6,37,20,0.0
32,6,37,21,0.0
32,6,37,22,0.0
32,6,37,23,0.0
32,6,37,24,0.0
32,6,37,25,0.0
32,6,37,26,0.0
32,6,37,27,0.0
32,6,37,28,0.0
32,6,37,29,0.0
32,6,37,30,0.0
32,6,37,31,0.0
32,6,37,32,0.024385249311416383
32,6,38,1,0.9756147481215336
32,6,38,2,0.0
32,6,38,3,0.0
32,6,38,4,0.0
32,6,38,5,0.0
32,6,38,6,0.0
32,6,38,7,0.0
32,6,38,8,0.0
32,6,38,9,0.0
32,6,38,10,0.0
32,6,38,11,0.0
32,6,38,12,0.0
32,6,38,13,0.0
32,6,38,14,0.0
32,6,38,15,0.0
32,6,38,16,0.0
32,6,38,17,0.0
32,6,38,18,0.0
32,6,38,19,0.0
32,6,38,20,0.0
32,6,38,21,0.0
32,6,38,22,0.0
32,6,38,23,0.0
32,6,38,24,0.0
32,6,38,25,0.0
32,6,38,26,0.0
32,6,38,27,0.0
32,6,38,28,0.0
32,6,38,29,0.0
32,6,38,30,0.0
32,6,38,31,0.0
32,6,38,32,0.024385251878466397
32,6,39,1,0.9756147511327035
32,6,39,2,0.0
32,6,39,3,0.0
32,6,39,4,0.0
32,6,39,5,0.0
32,6,39,6,0.0
32,6,39,7,0.0
32,6,39,8,0.0
32,6,39,9,0.0
32,6,39,10,0.0
32,6,39,11,0.0
32,6,39,12,0.0
32,6,39,13,0.0
32,6,39,14,0.0
32,6,39,15,0.0
32,6,39,16,0.0
32,6,39,17,0.0
32,6,39,18,0.0
32,6,39,19,0.0
32,6,39,20,0.0
32,6,39,21,0.0
32,6,39,22,0.0
32,6,39,23,0.0
32,6,39,24,0.0
32,6,39,25,0.0
32,6,39,26,0.0
32,6,39,27,0.0
32,6,39,28,0.0
32,6,39,29,0.0
32,6,39,30,0.0
32,6,39,31,0.0
32,6,39,32,0.024385248867296625
32,6,40,1,0.97561474811514
32,6,40,2,0.0
32,6,40,3,0.0
32,6,40,4,0.0
32,6,40,5,0.0
32,6,40,6,0.0
32,6,40,7,0.0
32,6,40,8,0.0
32,6,40,9,0.0
32,6,40,10,0.0
32,6,40,11,0.0
32,6,40,12,0.0
32,6,40,13,0.0
32,6,40,14,0.0
32,6,40,15,0.0
32,6,40,16,0.0
32,6,40,17,0.0
32,6,40,18,0.0
32,6,40,19,0.0
32,6,40,20,0.0
32,6,40,21,0.0
32,6,40,22,0.0
32,6,40,23,0.0
32,6,40,24,0.0
32,6,40,25,0.0
32,6,40,26,0.0
32,6,40,27,0.0
32,6,40,28,0.0
32,6,40,29,0.0
32,6,40,30,0.0
32,6,40,31,0.0
32,6,40,32,0.02438525188486005
32,6,41,1,0.9756147457197218
32,6,41,2,0.0
32,6,41,3,0.0
32,6,41,4,0.0
32,6,41,5,0.0
32,6,41,6,0.0
32,6,41,7,0.0
32,6,41,8,0.0
32,6,41,9,0.0
32,6,41,10,0.0
32,6,41,11,0.0
32,6,41,12,0.0
32,6,41,13,0.0
32,6,41,14,0.0
32,6,41,15,0.0
32,6,41,16,0.0
32,6,41,17,0.0
32,6,41,18,0.0
32,6,41,19,0.0
32,6,41,20,0.0
32,6,41,21,0.0
32,6,41,22,0.0
32,6,41,23,0.0
32,6,41,24,0.0
32,6,41,25,0.0
32,6,41,26,0.0
32,6,41,27,0.0
32,6,41,28,0.0
32,6,41,29,0.0
32,6,41,30,0.0
32,6,41,31,0.0
32,6,41,32,0.02438525428027817
32,6,42,1,0.9756147522086505
32,6,42,2,0.0
32,6,42,3,0.0
32,6,42,4,0.0
32,6,42,5,0.0
32,6,42,6,0.0
32,6,42,7,0.0
32,6,42,8,0.0
32,6,42,9,0.0
32,6,42,10,0.0
32,6,42,11,0.0
32,6,42,12,0.0
32,6,42,13,0.0
32,6,42,14,0.0
32,6,42,15,0.0
32,6,42,16,0.0
32,6,42,17,0.0
32,6,42,18,0.0
32,6,42,19,0.0
32,6,42,20,0.0
32,6,42,21,0.0
32,6,42,22,0.0
32,6,42,23,0.0
32,6,42,24,0.0
32,6,42,25,0.0
32,6,42,26,0.0
32,6,42,27,0.0
32,6,42,28,0.0
32,6,42,29,0.0
32,6,42,30,0.0
32,6,42,31,0.0
32,6,42,32,0.0243852477913496
32,6,43,1,0.9756147505320143
32,6,43,2,0.0
32,6,43,3,0.0
32,6,43,4,0.0
32,6,43,5,0.0
32,6,43,6,0.0
32,6,43,7,0.0
32,6,43,8,0.0
32,6,43,9,0.0
32,6,43,10,0.0
32,6,43,11,0.0
32,6,43,12,0.0
32,6,43,13,0.0
32,6,43,14,0.0
32,6,43,15,0.0
32,6,43,16,0.0
32,6,43,17,0.0
32,6,43,18,0.0
32,6,43,19,0.0
32,6,43,20,0.0
32,6,43,21,0.0
32,6,43,22,0.0
32,6,43,23,0.0
32,6,43,24,0.0
32,6,43,25,0.0
32,6,43,26,0.0
32,6,43,27,0.0
32,6,43,28,0.0
32,6,43,29,0.0
32,6,43,30,0.0
32,6,43,31,0.0
32,6,43,32,0.02438524946798581
32,6,44,1,0.9756147507537712
32,6,44,2,0.0
32,6,44,3,0.0
32,6,44,4,0.0
32,6,44,5,0.0
32,6,44,6,0.0
32,6,44,7,0.0
32,6,44,8,0.0
32,6,44,9,0.0
32,6,44,10,0.0
32,6,44,11,0.0
32,6,44,12,0.0
32,6,44,13,0.0
32,6,44,14,0.0
32,6,44,15,0.0
32,6,44,16,0.0
32,6,44,17,0.0
32,6,44,18,0.0
32,6,44,19,0.0
32,6,44,20,0.0
32,6,44,21,0.0
32,6,44,22,0.0
32,6,44,23,0.0
32,6,44,24,0.0
32,6,44,25,0.0
32,6,44,26,0.0
32,6,44,27,0.0
32,6,44,28,0.0
32,6,44,29,0.0
32,6,44,30,0.0
32,6,44,31,0.0
32,6,44,32,0.024385249246228764
32,6,45,1,0.9756147502452712
32,6,45,2,0.0
32,6,45,3,0.0
32,6,45,4,0.0
32,6,45,5,0.0
32,6,45,6,0.0
32,6,45,7,0.0
32,6,45,8,0.0
32,6,45,9,0.0
32,6,45,10,0.0
32,6,45,11,0.0
32,6,45,12,0.0
32,6,45,13,0.0
32,6,45,14,0.0
32,6,45,15,0.0
32,6,45,16,0.0
32,6,45,17,0.0
32,6,45,18,0.0
32,6,45,19,0.0
32,6,45,20,0.0
32,6,45,21,0.0
32,6,45,22,0.0
32,6,45,23,0.0
32,6,45,24,0.0
32,6,45,25,0.0
32,6,45,26,0.0
32,6,45,27,0.0
32,6,45,28,0.0
32,6,45,29,0.0
32,6,45,30,0.0
32,6,45,31,0.0
32,6,45,32,0.024385249754728864
32,6,46,1,0.9756147437782067
32,6,46,2,0.0
32,6,46,3,0.0
32,6,46,4,0.0
32,6,46,5,0.0
32,6,46,6,0.0
32,6,46,7,0.0
32,6,46,8,0.0
32,6,46,9,0.0
32,6,46,10,0.0
32,6,46,11,0.0
32,6,46,12,0.0
32,6,46,13,0.0
32,6,46,14,0.0
32,6,46,15,0.0
32,6,46,16,0.0
32,6,46,17,0.0
32,6,46,18,0.0
32,6,46,19,0.0
32,6,46,20,0.0
32,6,46,21,0.0
32,6,46,22,0.0
32,6,46,23,0.0
32,6,46,24,0.0
32,6,46,25,0.0
32,6,46,26,0.0
32,6,46,27,0.0
32,6,46,28,0.0
32,6,46,29,0.0
32,6,46,30,0.0
32,6,46,31,0.0
32,6,46,32,0.024385256221793307
32,6,47,1,0.9756147508111159
32,6,47,2,0.0
32,6,47,3,0.0
32,6,47,4,0.0
32,6,47,5,0.0
32,6,47,6,0.0
32,6,47,7,0.0
32,6,47,8,0.0
32,6,47,9,0.0
32,6,47,10,0.0
32,6,47,11,0.0
32,6,47,12,0.0
32,6,47,13,0.0
32,6,47,14,0.0
32,6,47,15,0.0
32,6,47,16,0.0
32,6,47,17,0.0
32,6,47,18,0.0
32,6,47,19,0.0
32,6,47,20,0.0
32,6,47,21,0.0
32,6,47,22,0.0
32,6,47,23,0.0
32,6,47,24,0.0
32,6,47,25,0.0
32,6,47,26,0.0
32,6,47,27,0.0
32,6,47,28,0.0
32,6,47,29,0.0
32,6,47,30,0.0
32,6,47,31,0.0
32,6,47,32,0.024385249188884038
32,6,48,1,0.9756147520911512
32,6,48,2,0.0
32,6,48,3,0.0
32,6,48,4,0.0
32,6,48,5,0.0
32,6,48,6,0.0
32,6,48,7,0.0
32,6,48,8,0.0
32,6,48,9,0.0
32,6,48,10,0.0
32,6,48,11,0.0
32,6,48,12,0.0
32,6,48,13,0.0
32,6,48,14,0.0
32,6,48,15,0.0
32,6,48,16,0.0
32,6,48,17,0.0
32,6,48,18,0.0
32,6,48,19,0.0
32,6,48,20,0.0
32,6,48,21,0.0
32,6,48,22,0.0
32,6,48,23,0.0
32,6,48,24,0.0
32,6,48,25,0.0
32,6,48,26,0.0
32,6,48,27,0.0
32,6,48,28,0.0
32,6,48,29,0.0
32,6,48,30,0.0
32,6,48,31,0.0
32,6,48,32,0.024385247908848835
32,6,49,1,0.9756147492755581
32,6,49,2,0.0
32,6,49,3,0.0
32,6,49,4,0.0
32,6,49,5,0.0
32,6,49,6,0.0
32,6,49,7,0.0
32,6,49,8,0.0
32,6,49,9,0.0
32,6,49,10,0.0
32,6,49,11,0.0
32,6,49,12,0.0
32,6,49,13,0.0
32,6,49,14,0.0
32,6,49,15,0.0
32,6,49,16,0.0
32,6,49,17,0.0
32,6,49,18,0.0
32,6,49,19,0.0
32,6,49,20,0.0
32,6,49,21,0.0
32,6,49,22,0.0
32,6,49,23,0.0
32,6,49,24,0.0
32,6,49,25,0.0
32,6,49,26,0.0
32,6,49,27,0.0
32,6,49,28,0.0
32,6,49,29,0.0
32,6,49,30,0.0
32,6,49,31,0.0
32,6,49,32,0.024385250724441986
32,7,0,1,0.9611148418588094
32,7,0,2,0.0
32,7,0,3,0.0
32,7,0,4,0.0
32,7,0,5,0.0
32,7,0,6,0.0
32,7,0,7,0.0
32,7,0,8,0.0
32,7,0,9,0.0
32,7,0,10,0.0
32,7,0,11,0.0
32,7,0,12,0.0
32,7,0,13,0.0
32,7,0,14,0.0
32,7,0,15,0.0
32,7,0,16,0.0
32,7,0,17,0.0
32,7,0,18,0.0
32,7,0,19,0.0
32,7,0,20,0.0
32,7,0,21,0.0
32,7,0,22,0.0
32,7,0,23,0.0
32,7,0,24,0.0
32,7,0,25,0.0
32,7,0,26,0.0
32,7,0,27,0.0
32,7,0,28,0.0
32,7,0,29,0.0
32,7,0,30,0.026705766852130157
32,7,0,31,0.0
32,7,0,32,0.01217939128906058
32,7,1,1,0.9611148333639443
32,7,1,2,0.0
32,7,1,3,0.0
32,7,1,4,0.0
32,7,1,5,0.0
32,7,1,6,0.0
32,7,1,7,0.0
32,7,1,8,0.0
32,7,1,9,0.0
32,7,1,10,0.0
32,7,1,11,0.0
32,7,1,12,0.0
32,7,1,13,0.0
32,7,1,14,0.0
32,7,1,15,0.0
32,7,1,16,0.0
32,7,1,17,0.0
32,7,1,18,0.0
32,7,1,19,0.0
32,7,1,20,0.0
32,7,1,21,0.0
32,7,1,22,0.0
32,7,1,23,0.0
32,7,1,24,0.0
32,7,1,25,0.0
32,7,1,26,0.0
32,7,1,27,0.0
32,7,1,28,0.0
32,7,1,29,0.0
32,7,1,30,0.02670580403349032
32,7,1,31,0.0
32,7,1,32,0.012179362602565344
32,7,2,1,0.9611148424404492
32,7,2,2,0.0
32,7,2,3,0.0
32,7,2,4,0.0
32,7,2,5,0.0
32,7,2,6,0.0
32,7,2,7,0.0
32,7,2,8,0.0
32,7,2,9,0.0
32,7,2,10,0.0
32,7,2,11,0.0
32,7,2,12,0.0
32,7,2,13,0.0
32,7,2,14,0.0
32,7,2,15,0.0
32,7,2,16,0.0
32,7,2,17,0.0
32,7,2,18,0.0
32,7,2,19,0.0
32,7,2,20,0.0
32,7,2,21,0.0
32,7,2,22,0.0
32,7,2,23,0.0
32,7,2,24,0.0
32,7,2,25,0.0
32,7,2,26,0.0
32,7,2,27,0.0
32,7,2,28,0.0
32,7,2,29,0.0
32,7,2,30,0.026705814498861648
32,7,2,31,0.0
32,7,2,32,0.012179343060689227
32,7,3,1,0.9611148507667027
32,7,3,2,0.0
32,7,3,3,0.0
32,7,3,4,0.0
32,7,3,5,0.0
32,7,3,6,0.0
32,7,3,7,0.0
32,7,3,8,0.0
32,7,3,9,0.0
32,7,3,10,0.0
32,7,3,11,0.0
32,7,3,12,0.0
32,7,3,13,0.0
32,7,3,14,0.0
32,7,3,15,0.0
32,7,3,16,0.0
32,7,3,17,0.0
32,7,3,18,0.0
32,7,3,19,0.0
32,7,3,20,0.0
32,7,3,21,0.0
32,7,3,22,0.0
32,7,3,23,0.0
32,7,3,24,0.0
32,7,3,25,0.0
32,7,3,26,0.0
32,7,3,27,0.0
32,7,3,28,0.0
32,7,3,29,0.0
32,7,3,30,0.026705663361392636
32,7,3,31,0.0
32,7,3,32,0.012179485871904752
32,7,4,1,0.9611148457607444
32,7,4,2,0.0
32,7,4,3,0.0
32,7,4,4,0.0
32,7,4,5,0.0
32,7,4,6,0.0
32,7,4,7,0.0
32,7,4,8,0.0
32,7,4,9,0.0
32,7,4,10,0.0
32,7,4,11,0.0
32,7,4,12,0.0
32,7,4,13,0.0
32,7,4,14,0.0
32,7,4,15,0.0
32,7,4,16,0.0
32,7,4,17,0.0
32,7,4,18,0.0
32,7,4,19,0.0
32,7,4,20,0.0
32,7,4,21,0.0
32,7,4,22,0.0
32,7,4,23,0.0
32,7,4,24,0.0
32,7,4,25,0.0
32,7,4,26,0.0
32,7,4,27,0.0
32,7,4,28,0.0
32,7,4,29,0.0
32,7,4,30,0.02670573894332713
32,7,4,31,0.0
32,7,4,32,0.0121794152959286
32,7,5,1,0.9611148393745853
32,7,5,2,0.0
32,7,5,3,0.0
32,7,5,4,0.0
32,7,5,5,0.0
32,7,5,6,0.0
32,7,5,7,0.0
32,7,5,8,0.0
32,7,5,9,0.0
32,7,5,10,0.0
32,7,5,11,0.0
32,7,5,12,0.0
32,7,5,13,0.0
32,7,5,14,0.0
32,7,5,15,0.0
32,7,5,16,0.0
32,7,5,17,0.0
32,7,5,18,0.0
32,7,5,19,0.0
32,7,5,20,0.0
32,7,5,21,0.0
32,7,5,22,0.0
32,7,5,23,0.0
32,7,5,24,0.0
32,7,5,25,0.0
32,7,5,26,0.0
32,7,5,27,0.0
32,7,5,28,0.0
32,7,5,29,0.0
32,7,5,30,0.026705848984413794
32,7,5,31,0.0
32,7,5,32,0.012179311641001053
32,7,6,1,0.9611148427883095
32,7,6,2,0.0
32,7,6,3,0.0
32,7,6,4,0.0
32,7,6,5,0.0
32,7,6,6,0.0
32,7,6,7,0.0
32,7,6,8,0.0
32,7,6,9,0.0
32,7,6,10,0.0
32,7,6,11,0.0
32,7,6,12,0.0
32,7,6,13,0.0
32,7,6,14,0.0
32,7,6,15,0.0
32,7,6,16,0.0
32,7,6,17,0.0
32,7,6,18,0.0
32,7,6,19,0.0
32,7,6,20,0.0
32,7,6,21,0.0
32,7,6,22,0.0
32,7,6,23,0.0
32,7,6,24,0.0
32,7,6,25,0.0
32,7,6,26,0.0
32,7,6,27,0.0
32,7,6,28,0.0
32,7,6,29,0.0
32,7,6,30,0.02670577066631569
32,7,6,31,0.0
32,7,6,32,0.012179386545374867
32,7,7,1,0.9611148495037132
32,7,7,2,0.0
32,7,7,3,0.0
32,7,7,4,0.0
32,7,7,5,0.0
32,7,7,6,0.0
32,7,7,7,0.0
32,7,7,8,0.0
32,7,7,9,0.0
32,7,7,10,0.0
32,7,7,11,0.0
32,7,7,12,0.0
32,7,7,13,0.0
32,7,7,14,0.0
32,7,7,15,0.0
32,7,7,16,0.0
32,7,7,17,0.0
32,7,7,18,0.0
32,7,7,19,0.0
32,7,7,20,0.0
32,7,7,21,0.0
32,7,7,22,0.0
32,7,7,23,0.0
32,7,7,24,0.0
32,7,7,25,0.0
32,7,7,26,0.0
32,7,7,27,0.0
32,7,7,28,0.0
32,7,7,29,0.0
32,7,7,30,0.026705710922329744
32,7,7,31,0.0
32,7,7,32,0.012179439573957075
32,7,8,1,0.9611148448764926
32,7,8,2,0.0
32,7,8,3,0.0
32,7,8,4,0.0
32,7,8,5,0.0
32,7,8,6,0.0
32,7,8,7,0.0
32,7,8,8,0.0
32,7,8,9,0.0
32,7,8,10,0.0
32,7,8,11,0.0
32,7,8,12,0.0
32,7,8,13,0.0
32,7,8,14,0.0
32,7,8,15,0.0
32,7,8,16,0.0
32,7,8,17,0.0
32,7,8,18,0.0
32,7,8,19,0.0
32,7,8,20,0.0
32,7,8,21,0.0
32,7,8,22,0.0
32,7,8,23,0.0
32,7,8,24,0.0
32,7,8,25,0.0
32,7,8,26,0.0
32,7,8,27,0.0
32,7,8,28,0.0
32,7,8,29,0.0
32,7,8,30,0.02670577046501756
32,7,8,31,0.0
32,7,8,32,0.012179384658489957
32,7,9,1,0.9611148448911288
32,7,9,2,0.0
32,7,9,3,0.0
32,7,9,4,0.0
32,7,9,5,0.0
32,7,9,6,0.0
32,7,9,7,0.0
32,7,9,8,0.0
32,7,9,9,0.0
32,7,9,10,0.0
32,7,9,11,0.0
32,7,9,12,0.0
32,7,9,13,0.0
32,7,9,14,0.0
32,7,9,15,0.0
32,7,9,16,0.0
32,7,9,17,0.0
32,7,9,18,0.0
32,7,9,19,0.0
32,7,9,20,0.0
32,7,9,21,0.0
32,7,9,22,0.0
32,7,9,23,0.0
32,7,9,24,0.0
32,7,9,25,0.0
32,7,9,26,0.0
32,7,9,27,0.0
32,7,9,28,0.0
32,7,9,29,0.0
32,7,9,30,0.026705694344483895
32,7,9,31,0.0
32,7,9,32,0.012179460764387355
32,7,10,1,0.9611148499873685
32,7,10,2,0.0
32,7,10,3,0.0
32,7,10,4,0.0
32,7,10,5,0.0
32,7,10,6,0.0
32,7,10,7,0.0
32,7,10,8,0.0
32,7,10,9,0.0
32,7,10,10,0.0
32,7,10,11,0.0
32,7,10,12,0.0
32,7,10,13,0.0
32,7,10,14,0.0
32,7,10,15,0.0
32,7,10,16,0.0
32,7,10,17,0.0
32,7,10,18,0.0
32,7,10,19,0.0
32,7,10,20,0.0
32,7,10,21,0.0
32,7,10,22,0.0
32,7,10,23,0.0
32,7,10,24,0.0
32,7,10,25,0.0
32,7,10,26,0.0
32,7,10,27,0.0
32,7,10,28,0.0
32,7,10,29,0.0
32,7,10,30,0.02670564097132804
32,7,10,31,0.0
32,7,10,32,0.01217950904130346
32,7,11,1,0.9611148497163997
32,7,11,2,0.0
32,7,11,3,0.0
32,7,11,4,0.0
32,7,11,5,0.0
32,7,11,6,0.0
32,7,11,7,0.0
32,7,11,8,0.0
32,7,11,9,0.0
32,7,11,10,0.0
32,7,11,11,0.0
32,7,11,12,0.0
32,7,11,13,0.0
32,7,11,14,0.0
32,7,11,15,0.0
32,7,11,16,0.0
32,7,11,17,0.0
32,7,11,18,0.0
32,7,11,19,0.0
32,7,11,20,0.0
32,7,11,21,0.0
32,7,11,22,0.0
32,7,11,23,0.0
32,7,11,24,0.0
32,7,11,25,0.0
32,7,11,26,0.0
32,7,11,27,0.0
32,7,11,28,0.0
32,7,11,29,0.0
32,7,11,30,0.026705601498317338
32,7,11,31,0.0
32,7,11,32,0.012179548785282988
32,7,12,1,0.9611148431368179
32,7,12,2,0.0
32,7,12,3,0.0
32,7,12,4,0.0
32,7,12,5,0.0
32,7,12,6,0.0
32,7,12,7,0.0
32,7,12,8,0.0
32,7,12,9,0.0
32,7,12,10,0.0
32,7,12,11,0.0
32,7,12,12,0.0
32,7,12,13,0.0
32,7,12,14,0.0
32,7,12,15,0.0
32,7,12,16,0.0
32,7,12,17,0.0
32,7,12,18,0.0
32,7,12,19,0.0
32,7,12,20,0.0
32,7,12,21,0.0
32,7,12,22,0.0
32,7,12,23,0.0
32,7,12,24,0.0
32,7,12,25,0.0
32,7,12,26,0.0
32,7,12,27,0.0
32,7,12,28,0.0
32,7,12,29,0.0
32,7,12,30,0.026705722598857947
32,7,12,31,0.0
32,7,12,32,0.012179434264324223
32,7,13,1,0.9611148462764743
32,7,13,2,0.0
32,7,13,3,0.0
32,7,13,4,0.0
32,7,13,5,0.0
32,7,13,6,0.0
32,7,13,7,0.0
32,7,13,8,0.0
32,7,13,9,0.0
32,7,13,10,0.0
32,7,13,11,0.0
32,7,13,12,0.0
32,7,13,13,0.0
32,7,13,14,0.0
32,7,13,15,0.0
32,7,13,16,0.0
32,7,13,17,0.0
32,7,13,18,0.0
32,7,13,19,0.0
32,7,13,20,0.0
32,7,13,21,0.0
32,7,13,22,0.0
32,7,13,23,0.0
32,7,13,24,0.0
32,7,13,25,0.0
32,7,13,26,0.0
32,7,13,27,0.0
32,7,13,28,0.0
32,7,13,29,0.0
32,7,13,30,0.026705727267905877
32,7,13,31,0.0
32,7,13,32,0.012179426455619863
32,7,14,1,0.9611148470712124
32,7,14,2,0.0
32,7,14,3,0.0
32,7,14,4,0.0
32,7,14,5,0.0
32,7,14,6,0.0
32,7,14,7,0.0
32,7,14,8,0.0
32,7,14,9,0.0
32,7,14,10,0.0
32,7,14,11,0.0
32,7,14,12,0.0
32,7,14,13,0.0
32,7,14,14,0.0
32,7,14,15,0.0
32,7,14,16,0.0
32,7,14,17,0.0
32,7,14,18,0.0
32,7,14,19,0.0
32,7,14,20,0.0
32,7,14,21,0.0
32,7,14,22,0.0
32,7,14,23,0.0
32,7,14,24,0.0
32,7,14,25,0.0
32,7,14,26,0.0
32,7,14,27,0.0
32,7,14,28,0.0
32,7,14,29,0.0
32,7,14,30,0.026705717301388154
32,7,14,31,0.0
32,7,14,32,0.012179435627399522
32,7,15,1,0.9611148421588219
32,7,15,2,0.0
32,7,15,3,0.0
32,7,15,4,0.0
32,7,15,5,0.0
32,7,15,6,0.0
32,7,15,7,0.0
32,7,15,8,0.0
32,7,15,9,0.0
32,7,15,10,0.0
32,7,15,11,0.0
32,7,15,12,0.0
32,7,15,13,0.0
32,7,15,14,0.0
32,7,15,15,0.0
32,7,15,16,0.0
32,7,15,17,0.0
32,7,15,18,0.0
32,7,15,19,0.0
32,7,15,20,0.0
32,7,15,21,0.0
32,7,15,22,0.0
32,7,15,23,0.0
32,7,15,24,0.0
32,7,15,25,0.0
32,7,15,26,0.0
32,7,15,27,0.0
32,7,15,28,0.0
32,7,15,29,0.0
32,7,15,30,0.026705760368851195
32,7,15,31,0.0
32,7,15,32,0.01217939747232692
32,7,16,1,0.9611148437992599
32,7,16,2,0.0
32,7,16,3,0.0
32,7,16,4,0.0
32,7,16,5,0.0
32,7,16,6,0.0
32,7,16,7,0.0
32,7,16,8,0.0
32,7,16,9,0.0
32,7,16,10,0.0
32,7,16,11,0.0
32,7,16,12,0.0
32,7,16,13,0.0
32,7,16,14,0.0
32,7,16,15,0.0
32,7,16,16,0.0
32,7,16,17,0.0
32,7,16,18,0.0
32,7,16,19,0.0
32,7,16,20,0.0
32,7,16,21,0.0
32,7,16,22,0.0
32,7,16,23,0.0
32,7,16,24,0.0
32,7,16,25,0.0
32,7,16,26,0.0
32,7,16,27,0.0
32,7,16,28,0.0
32,7,16,29,0.0
32,7,16,30,0.026705790353850033
32,7,16,31,0.0
32,7,16,32,0.01217936584688998
32,7,17,1,0.9611148446467249
32,7,17,2,0.0
32,7,17,3,0.0
32,7,17,4,0.0
32,7,17,5,0.0
32,7,17,6,0.0
32,7,17,7,0.0
32,7,17,8,0.0
32,7,17,9,0.0
32,7,17,10,0.0
32,7,17,11,0.0
32,7,17,12,0.0
32,7,17,13,0.0
32,7,17,14,0.0
32,7,17,15,0.0
32,7,17,16,0.0
32,7,17,17,0.0
32,7,17,18,0.0
32,7,17,19,0.0
32,7,17,20,0.0
32,7,17,21,0.0
32,7,17,22,0.0
32,7,17,23,0.0
32,7,17,24,0.0
32,7,17,25,0.0
32,7,17,26,0.0
32,7,17,27,0.0
32,7,17,28,0.0
32,7,17,29,0.0
32,7,17,30,0.02670572920052852
32,7,17,31,0.0
32,7,17,32,0.012179426152746763
32,7,18,1,0.961114845436147
32,7,18,2,0.0
32,7,18,3,0.0
32,7,18,4,0.0
32,7,18,5,0.0
32,7,18,6,0.0
32,7,18,7,0.0
32,7,18,8,0.0
32,7,18,9,0.0
32,7,18,10,0.0
32,7,18,11,0.0
32,7,18,12,0.0
32,7,18,13,0.0
32,7,18,14,0.0
32,7,18,15,0.0
32,7,18,16,0.0
32,7,18,17,0.0
32,7,18,18,0.0
32,7,18,19,0.0
32,7,18,20,0.0
32,7,18,21,0.0
32,7,18,22,0.0
32,7,18,23,0.0
32,7,18,24,0.0
32,7,18,25,0.0
32,7,18,26,0.0
32,7,18,27,0.0
32,7,18,28,0.0
32,7,18,29,0.0
32,7,18,30,0.026705731406423808
32,7,18,31,0.0
32,7,18,32,0.012179423157429288
32,7,19,1,0.961114839409687
32,7,19,2,0.0
32,7,19,3,0.0
32,7,19,4,0.0
32,7,19,5,0.0
32,7,19,6,0.0
32,7,19,7,0.0
32,7,19,8,0.0
32,7,19,9,0.0
32,7,19,10,0.0
32,7,19,11,0.0
32,7,19,12,0.0
32,7,19,13,0.0
32,7,19,14,0.0
32,7,19,15,0.0
32,7,19,16,0.0
32,7,19,17,0.0
32,7,19,18,0.0
32,7,19,19,0.0
32,7,19,20,0.0
32,7,19,21,0.0
32,7,19,22,0.0
32,7,19,23,0.0
32,7,19,24,0.0
32,7,19,25,0.0
32,7,19,26,0.0
32,7,19,27,0.0
32,7,19,28,0.0
32,7,19,29,0.0
32,7,19,30,0.0267057570466603
32,7,19,31,0.0
32,7,19,32,0.012179403543652892
32,7,20,1,0.9611148469837091
32,7,20,2,0.0
32,7,20,3,0.0
32,7,20,4,0.0
32,7,20,5,0.0
32,7,20,6,0.0
32,7,20,7,0.0
32,7,20,8,0.0
32,7,20,9,0.0
32,7,20,10,0.0
32,7,20,11,0.0
32,7,20,12,0.0
32,7,20,13,0.0
32,7,20,14,0.0
32,7,20,15,0.0
32,7,20,16,0.0
32,7,20,17,0.0
32,7,20,18,0.0
32,7,20,19,0.0
32,7,20,20,0.0
32,7,20,21,0.0
32,7,20,22,0.0
32,7,20,23,0.0
32,7,20,24,0.0
32,7,20,25,0.0
32,7,20,26,0.0
32,7,20,27,0.0
32,7,20,28,0.0
32,7,20,29,0.0
32,7,20,30,0.026705690626486048
32,7,20,31,0.0
32,7,20,32,0.01217946238980498
32,7,21,1,0.9611148461838096
32,7,21,2,0.0
32,7,21,3,0.0
32,7,21,4,0.0
32,7,21,5,0.0
32,7,21,6,0.0
32,7,21,7,0.0
32,7,21,8,0.0
32,7,21,9,0.0
32,7,21,10,0.0
32,7,21,11,0.0
32,7,21,12,0.0
32,7,21,13,0.0
32,7,21,14,0.0
32,7,21,15,0.0
32,7,21,16,0.0
32,7,21,17,0.0
32,7,21,18,0.0
32,7,21,19,0.0
32,7,21,20,0.0
32,7,21,21,0.0
32,7,21,22,0.0
32,7,21,23,0.0
32,7,21,24,0.0
32,7,21,25,0.0
32,7,21,26,0.0
32,7,21,27,0.0
32,7,21,28,0.0
32,7,21,29,0.0
32,7,21,30,0.02670571451393075
32,7,21,31,0.0
32,7,21,32,0.012179439302259572
32,7,22,1,0.9611148432641
32,7,22,2,0.0
32,7,22,3,0.0
32,7,22,4,0.0
32,7,22,5,0.0
32,7,22,6,0.0
32,7,22,7,0.0
32,7,22,8,0.0
32,7,22,9,0.0
32,7,22,10,0.0
32,7,22,11,0.0
32,7,22,12,0.0
32,7,22,13,0.0
32,7,22,14,0.0
32,7,22,15,0.0
32,7,22,16,0.0
32,7,22,17,0.0
32,7,22,18,0.0
32,7,22,19,0.0
32,7,22,20,0.0
32,7,22,21,0.0
32,7,22,22,0.0
32,7,22,23,0.0
32,7,22,24,0.0
32,7,22,25,0.0
32,7,22,26,0.0
32,7,22,27,0.0
32,7,22,28,0.0
32,7,22,29,0.0
32,7,22,30,0.026705831593894135
32,7,22,31,0.0
32,7,22,32,0.012179325142005811
32,7,23,1,0.9611148450156157
32,7,23,2,0.0
32,7,23,3,0.0
32,7,23,4,0.0
32,7,23,5,0.0
32,7,23,6,0.0
32,7,23,7,0.0
32,7,23,8,0.0
32,7,23,9,0.0
32,7,23,10,0.0
32,7,23,11,0.0
32,7,23,12,0.0
32,7,23,13,0.0
32,7,23,14,0.0
32,7,23,15,0.0
32,7,23,16,0.0
32,7,23,17,0.0
32,7,23,18,0.0
32,7,23,19,0.0
32,7,23,20,0.0
32,7,23,21,0.0
32,7,23,22,0.0
32,7,23,23,0.0
32,7,23,24,0.0
32,7,23,25,0.0
32,7,23,26,0.0
32,7,23,27,0.0
32,7,23,28,0.0
32,7,23,29,0.0
32,7,23,30,0.0267057515115022
32,7,23,31,0.0
32,7,23,32,0.012179403472882318
32,7,24,1,0.9611148440082371
32,7,24,2,0.0
32,7,24,3,0.0
32,7,24,4,0.0
32,7,24,5,0.0
32,7,24,6,0.0
32,7,24,7,0.0
32,7,24,8,0.0
32,7,24,9,0.0
32,7,24,10,0.0
32,7,24,11,0.0
32,7,24,12,0.0
32,7,24,13,0.0
32,7,24,14,0.0
32,7,24,15,0.0
32,7,24,16,0.0
32,7,24,17,0.0
32,7,24,18,0.0
32,7,24,19,0.0
32,7,24,20,0.0
32,7,24,21,0.0
32,7,24,22,0.0
32,7,24,23,0.0
32,7,24,24,0.0
32,7,24,25,0.0
32,7,24,26,0.0
32,7,24,27,0.0
32,7,24,28,0.0
32,7,24,29,0.0
32,7,24,30,0.026705754751969395
32,7,24,31,0.0
32,7,24,32,0.012179401239793504
32,7,25,1,0.9611148402888442
32,7,25,2,0.0
32,7,25,3,0.0
32,7,25,4,0.0
32,7,25,5,0.0
32,7,25,6,0.0
32,7,25,7,0.0
32,7,25,8,0.0
32,7,25,9,0.0
32,7,25,10,0.0
32,7,25,11,0.0
32,7,25,12,0.0
32,7,25,13,0.0
32,7,25,14,0.0
32,7,25,15,0.0
32,7,25,16,0.0
32,7,25,17,0.0
32,7,25,18,0.0
32,7,25,19,0.0
32,7,25,20,0.0
32,7,25,21,0.0
32,7,25,22,0.0
32,7,25,23,0.0
32,7,25,24,0.0
32,7,25,25,0.0
32,7,25,26,0.0
32,7,25,27,0.0
32,7,25,28,0.0
32,7,25,29,0.0
32,7,25,30,0.026705765953469695
32,7,25,31,0.0
32,7,25,32,0.012179393757686294
32,7,26,1,0.9611148465831477
32,7,26,2,0.0
32,7,26,3,0.0
32,7,26,4,0.0
32,7,26,5,0.0
32,7,26,6,0.0
32,7,26,7,0.0
32,7,26,8,0.0
32,7,26,9,0.0
32,7,26,10,0.0
32,7,26,11,0.0
32,7,26,12,0.0
32,7,26,13,0.0
32,7,26,14,0.0
32,7,26,15,0.0
32,7,26,16,0.0
32,7,26,17,0.0
32,7,26,18,0.0
32,7,26,19,0.0
32,7,26,20,0.0
32,7,26,21,0.0
32,7,26,22,0.0
32,7,26,23,0.0
32,7,26,24,0.0
32,7,26,25,0.0
32,7,26,26,0.0
32,7,26,27,0.0
32,7,26,28,0.0
32,7,26,29,0.0
32,7,26,30,0.026705699744799506
32,7,26,31,0.0
32,7,26,32,0.012179453672052826
32,7,27,1,0.9611148402587026
32,7,27,2,0.0
32,7,27,3,0.0
32,7,27,4,0.0
32,7,27,5,0.0
32,7,27,6,0.0
32,7,27,7,0.0
32,7,27,8,0.0
32,7,27,9,0.0
32,7,27,10,0.0
32,7,27,11,0.0
32,7,27,12,0.0
32,7,27,13,0.0
32,7,27,14,0.0
32,7,27,15,0.0
32,7,27,16,0.0
32,7,27,17,0.0
32,7,27,18,0.0
32,7,27,19,0.0
32,7,27,20,0.0
32,7,27,21,0.0
32,7,27,22,0.0
32,7,27,23,0.0
32,7,27,24,0.0
32,7,27,25,0.0
32,7,27,26,0.0
32,7,27,27,0.0
32,7,27,28,0.0
32,7,27,29,0.0
32,7,27,30,0.02670591194391334
32,7,27,31,0.0
32,7,27,32,0.012179247797383956
32,7,28,1,0.9611148421443874
32,7,28,2,0.0
32,7,28,3,0.0
32,7,28,4,0.0
32,7,28,5,0.0
32,7,28,6,0.0
32,7,28,7,0.0
32,7,28,8,0.0
32,7,28,9,0.0
32,7,28,10,0.0
32,7,28,11,0.0
32,7,28,12,0.0
32,7,28,13,0.0
32,7,28,14,0.0
32,7,28,15,0.0
32,7,28,16,0.0
32,7,28,17,0.0
32,7,28,18,0.0
32,7,28,19,0.0
32,7,28,20,0.0
32,7,28,21,0.0
32,7,28,22,0.0
32,7,28,23,0.0
32,7,28,24,0.0
32,7,28,25,0.0
32,7,28,26,0.0
32,7,28,27,0.0
32,7,28,28,0.0
32,7,28,29,0.0
32,7,28,30,0.026705785331748572
32,7,28,31,0.0
32,7,28,32,0.012179372523864081
32,7,29,1,0.9611148452959319
32,7,29,2,0.0
32,7,29,3,0.0
32,7,29,4,0.0
32,7,29,5,0.0
32,7,29,6,0.0
32,7,29,7,0.0
32,7,29,8,0.0
32,7,29,9,0.0
32,7,29,10,0.0
32,7,29,11,0.0
32,7,29,12,0.0
32,7,29,13,0.0
32,7,29,14,0.0
32,7,29,15,0.0
32,7,29,16,0.0
32,7,29,17,0.0
32,7,29,18,0.0
32,7,29,19,0.0
32,7,29,20,0.0
32,7,29,21,0.0
32,7,29,22,0.0
32,7,29,23,0.0
32,7,29,24,0.0
32,7,29,25,0.0
32,7,29,26,0.0
32,7,29,27,0.0
32,7,29,28,0.0
32,7,29,29,0.0
32,7,29,30,0.02670574540789195
32,7,29,31,0.0
32,7,29,32,0.01217940929617609
32,7,30,1,0.9611148453151308
32,7,30,2,0.0
32,7,30,3,0.0
32,7,30,4,0.0
32,7,30,5,0.0
32,7,30,6,0.0
32,7,30,7,0.0
32,7,30,8,0.0
32,7,30,9,0.0
32,7,30,10,0.0
32,7,30,11,0.0
32,7,30,12,0.0
32,7,30,13,0.0
32,7,30,14,0.0
32,7,30,15,0.0
32,7,30,16,0.0
32,7,30,17,0.0
32,7,30,18,0.0
32,7,30,19,0.0
32,7,30,20,0.0
32,7,30,21,0.0
32,7,30,22,0.0
32,7,30,23,0.0
32,7,30,24,0.0
32,7,30,25,0.0
32,7,30,26,0.0
32,7,30,27,0.0
32,7,30,28,0.0
32,7,30,29,0.0
32,7,30,30,0.02670575316664638
32,7,30,31,0.0
32,7,30,32,0.012179401518222877
32,7,31,1,0.9611148450290131
32,7,31,2,0.0
32,7,31,3,0.0
32,7,31,4,0.0
32,7,31,5,0.0
32,7,31,6,0.0
32,7,31,7,0.0
32,7,31,8,0.0
32,7,31,9,0.0
32,7,31,10,0.0
32,7,31,11,0.0
32,7,31,12,0.0
32,7,31,13,0.0
32,7,31,14,0.0
32,7,31,15,0.0
32,7,31,16,0.0
32,7,31,17,0.0
32,7,31,18,0.0
32,7,31,19,0.0
32,7,31,20,0.0
32,7,31,21,0.0
32,7,31,22,0.0
32,7,31,23,0.0
32,7,31,24,0.0
32,7,31,25,0.0
32,7,31,26,0.0
32,7,31,27,0.0
32,7,31,28,0.0
32,7,31,29,0.0
32,7,31,30,0.026705745761152366
32,7,31,31,0.0
32,7,31,32,0.012179409209834501
32,7,32,1,0.9611148440624192
32,7,32,2,0.0
32,7,32,3,0.0
32,7,32,4,0.0
32,7,32,5,0.0
32,7,32,6,0.0
32,7,32,7,0.0
32,7,32,8,0.0
32,7,32,9,0.0
32,7,32,10,0.0
32,7,32,11,0.0
32,7,32,12,0.0
32,7,32,13,0.0
32,7,32,14,0.0
32,7,32,15,0.0
32,7,32,16,0.0
32,7,32,17,0.0
32,7,32,18,0.0
32,7,32,19,0.0
32,7,32,20,0.0
32,7,32,21,0.0
32,7,32,22,0.0
32,7,32,23,0.0
32,7,32,24,0.0
32,7,32,25,0.0
32,7,32,26,0.0
32,7,32,27,0.0
32,7,32,28,0.0
32,7,32,29,0.0
32,7,32,30,0.026705736824210746
32,7,32,31,0.0
32,7,32,32,0.012179419113370045
32,7,33,1,0.9611148452408306
32,7,33,2,0.0
32,7,33,3,0.0
32,7,33,4,0.0
32,7,33,5,0.0
32,7,33,6,0.0
32,7,33,7,0.0
32,7,33,8,0.0
32,7,33,9,0.0
32,7,33,10,0.0
32,7,33,11,0.0
32,7,33,12,0.0
32,7,33,13,0.0
32,7,33,14,0.0
32,7,33,15,0.0
32,7,33,16,0.0
32,7,33,17,0.0
32,7,33,18,0.0
32,7,33,19,0.0
32,7,33,20,0.0
32,7,33,21,0.0
32,7,33,22,0.0
32,7,33,23,0.0
32,7,33,24,0.0
32,7,33,25,0.0
32,7,33,26,0.0
32,7,33,27,0.0
32,7,33,28,0.0
32,7,33,29,0.0
32,7,33,30,0.026705755630280208
32,7,33,31,0.0
32,7,33,32,0.01217939912888942
32,7,34,1,0.9611148460659085
32,7,34,2,0.0
32,7,34,3,0.0
32,7,34,4,0.0
32,7,34,5,0.0
32,7,34,6,0.0
32,7,34,7,0.0
32,7,34,8,0.0
32,7,34,9,0.0
32,7,34,10,0.0
32,7,34,11,0.0
32,7,34,12,0.0
32,7,34,13,0.0
32,7,34,14,0.0
32,7,34,15,0.0
32,7,34,16,0.0
32,7,34,17,0.0
32,7,34,18,0.0
32,7,34,19,0.0
32,7,34,20,0.0
32,7,34,21,0.0
32,7,34,22,0.0
32,7,34,23,0.0
32,7,34,24,0.0
32,7,34,25,0.0
32,7,34,26,0.0
32,7,34,27,0.0
32,7,34,28,0.0
32,7,34,29,0.0
32,7,34,30,0.026705759917982158
32,7,34,31,0.0
32,7,34,32,0.012179394016109412
32,7,35,1,0.9611148448700587
32,7,35,2,0.0
32,7,35,3,0.0
32,7,35,4,0.0
32,7,35,5,0.0
32,7,35,6,0.0
32,7,35,7,0.0
32,7,35,8,0.0
32,7,35,9,0.0
32,7,35,10,0.0
32,7,35,11,0.0
32,7,35,12,0.0
32,7,35,13,0.0
32,7,35,14,0.0
32,7,35,15,0.0
32,7,35,16,0.0
32,7,35,17,0.0
32,7,35,18,0.0
32,7,35,19,0.0
32,7,35,20,0.0
32,7,35,21,0.0
32,7,35,22,0.0
32,7,35,23,0.0
32,7,35,24,0.0
32,7,35,25,0.0
32,7,35,26,0.0
32,7,35,27,0.0
32,7,35,28,0.0
32,7,35,29,0.0
32,7,35,30,0.026705761546343982
32,7,35,31,0.0
32,7,35,32,0.012179393583597433
32,7,36,1,0.9611148405775236
32,7,36,2,0.0
32,7,36,3,0.0
32,7,36,4,0.0
32,7,36,5,0.0
32,7,36,6,0.0
32,7,36,7,0.0
32,7,36,8,0.0
32,7,36,9,0.0
32,7,36,10,0.0
32,7,36,11,0.0
32,7,36,12,0.0
32,7,36,13,0.0
32,7,36,14,0.0
32,7,36,15,0.0
32,7,36,16,0.0
32,7,36,17,0.0
32,7,36,18,0.0
32,7,36,19,0.0
32,7,36,20,0.0
32,7,36,21,0.0
32,7,36,22,0.0
32,7,36,23,0.0
32,7,36,24,0.0
32,7,36,25,0.0
32,7,36,26,0.0
32,7,36,27,0.0
32,7,36,28,0.0
32,7,36,29,0.0
32,7,36,30,0.02670573184802627
32,7,36,31,0.0
32,7,36,32,0.012179427574450096
32,7,37,1,0.9611148431886906
32,7,37,2,0.0
32,7,37,3,0.0
32,7,37,4,0.0
32,7,37,5,0.0
32,7,37,6,0.0
32,7,37,7,0.0
32,7,37,8,0.0
32,7,37,9,0.0
32,7,37,10,0.0
32,7,37,11,0.0
32,7,37,12,0.0
32,7,37,13,0.0
32,7,37,14,0.0
32,7,37,15,0.0
32,7,37,16,0.0
32,7,37,17,0.0
32,7,37,18,0.0
32,7,37,19,0.0
32,7,37,20,0.0
32,7,37,21,0.0
32,7,37,22,0.0
32,7,37,23,0.0
32,7,37,24,0.0
32,7,37,25,0.0
32,7,37,26,0.0
32,7,37,27,0.0
32,7,37,28,0.0
32,7,37,29,0.0
32,7,37,30,0.02670579329378034
32,7,37,31,0.0
32,7,37,32,0.012179363517529108
32,7,38,1,0.9611148446328689
32,7,38,2,0.0
32,7,38,3,0.0
32,7,38,4,0.0
32,7,38,5,0.0
32,7,38,6,0.0
32,7,38,7,0.0
32,7,38,8,0.0
32,7,38,9,0.0
32,7,38,10,0.0
32,7,38,11,0.0
32,7,38,12,0.0
32,7,38,13,0.0
32,7,38,14,0.0
32,7,38,15,0.0
32,7,38,16,0.0
32,7,38,17,0.0
32,7,38,18,0.0
32,7,38,19,0.0
32,7,38,20,0.0
32,7,38,21,0.0
32,7,38,22,0.0
32,7,38,23,0.0
32,7,38,24,0.0
32,7,38,25,0.0
32,7,38,26,0.0
32,7,38,27,0.0
32,7,38,28,0.0
32,7,38,29,0.0
32,7,38,30,0.026705733350330767
32,7,38,31,0.0
32,7,38,32,0.012179422016800192
32,7,39,1,0.9611148416752727
32,7,39,2,0.0
32,7,39,3,0.0
32,7,39,4,0.0
32,7,39,5,0.0
32,7,39,6,0.0
32,7,39,7,0.0
32,7,39,8,0.0
32,7,39,9,0.0
32,7,39,10,0.0
32,7,39,11,0.0
32,7,39,12,0.0
32,7,39,13,0.0
32,7,39,14,0.0
32,7,39,15,0.0
32,7,39,16,0.0
32,7,39,17,0.0
32,7,39,18,0.0
32,7,39,19,0.0
32,7,39,20,0.0
32,7,39,21,0.0
32,7,39,22,0.0
32,7,39,23,0.0
32,7,39,24,0.0
32,7,39,25,0.0
32,7,39,26,0.0
32,7,39,27,0.0
32,7,39,28,0.0
32,7,39,29,0.0
32,7,39,30,0.026705850167220196
32,7,39,31,0.0
32,7,39,32,0.012179308157506988
32,7,40,1,0.9611148462709921
32,7,40,2,0.0
32,7,40,3,0.0
32,7,40,4,0.0
32,7,40,5,0.0
32,7,40,6,0.0
32,7,40,7,0.0
32,7,40,8,0.0
32,7,40,9,0.0
32,7,40,10,0.0
32,7,40,11,0.0
32,7,40,12,0.0
32,7,40,13,0.0
32,7,40,14,0.0
32,7,40,15,0.0
32,7,40,16,0.0
32,7,40,17,0.0
32,7,40,18,0.0
32,7,40,19,0.0
32,7,40,20,0.0
32,7,40,21,0.0
32,7,40,22,0.0
32,7,40,23,0.0
32,7,40,24,0.0
32,7,40,25,0.0
32,7,40,26,0.0
32,7,40,27,0.0
32,7,40,28,0.0
32,7,40,29,0.0
32,7,40,30,0.02670575194534417
32,7,40,31,0.0
32,7,40,32,0.012179401783663809
32,7,41,1,0.9611148387329049
32,7,41,2,0.0
32,7,41,3,0.0
32,7,41,4,0.0
32,7,41,5,0.0
32,7,41,6,0.0
32,7,41,7,0.0
32,7,41,8,0.0
32,7,41,9,0.0
32,7,41,10,0.0
32,7,41,11,0.0
32,7,41,12,0.0
32,7,41,13,0.0
32,7,41,14,0.0
32,7,41,15,0.0
32,7,41,16,0.0
32,7,41,17,0.0
32,7,41,18,0.0
32,7,41,19,0.0
32,7,41,20,0.0
32,7,41,21,0.0
32,7,41,22,0.0
32,7,41,23,0.0
32,7,41,24,0.0
32,7,41,25,0.0
32,7,41,26,0.0
32,7,41,27,0.0
32,7,41,28,0.0
32,7,41,29,0.0
32,7,41,30,0.026705923048473922
32,7,41,31,0.0
32,7,41,32,0.012179238218621357
32,7,42,1,0.9611148445487538
32,7,42,2,0.0
32,7,42,3,0.0
32,7,42,4,0.0
32,7,42,5,0.0
32,7,42,6,0.0
32,7,42,7,0.0
32,7,42,8,0.0
32,7,42,9,0.0
32,7,42,10,0.0
32,7,42,11,0.0
32,7,42,12,0.0
32,7,42,13,0.0
32,7,42,14,0.0
32,7,42,15,0.0
32,7,42,16,0.0
32,7,42,17,0.0
32,7,42,18,0.0
32,7,42,19,0.0
32,7,42,20,0.0
32,7,42,21,0.0
32,7,42,22,0.0
32,7,42,23,0.0
32,7,42,24,0.0
32,7,42,25,0.0
32,7,42,26,0.0
32,7,42,27,0.0
32,7,42,28,0.0
32,7,42,29,0.0
32,7,42,30,0.026705749228699262
32,7,42,31,0.0
32,7,42,32,0.01217940622254684
32,7,43,1,0.9611148419896204
32,7,43,2,0.0
32,7,43,3,0.0
32,7,43,4,0.0
32,7,43,5,0.0
32,7,43,6,0.0
32,7,43,7,0.0
32,7,43,8,0.0
32,7,43,9,0.0
32,7,43,10,0.0
32,7,43,11,0.0
32,7,43,12,0.0
32,7,43,13,0.0
32,7,43,14,0.0
32,7,43,15,0.0
32,7,43,16,0.0
32,7,43,17,0.0
32,7,43,18,0.0
32,7,43,19,0.0
32,7,43,20,0.0
32,7,43,21,0.0
32,7,43,22,0.0
32,7,43,23,0.0
32,7,43,24,0.0
32,7,43,25,0.0
32,7,43,26,0.0
32,7,43,27,0.0
32,7,43,28,0.0
32,7,43,29,0.0
32,7,43,30,0.0267057303037019
32,7,43,31,0.0
32,7,43,32,0.012179427706677744
32,7,44,1,0.9611148402162267
32,7,44,2,0.0
32,7,44,3,0.0
32,7,44,4,0.0
32,7,44,5,0.0
32,7,44,6,0.0
32,7,44,7,0.0
32,7,44,8,0.0
32,7,44,9,0.0
32,7,44,10,0.0
32,7,44,11,0.0
32,7,44,12,0.0
32,7,44,13,0.0
32,7,44,14,0.0
32,7,44,15,0.0
32,7,44,16,0.0
32,7,44,17,0.0
32,7,44,18,0.0
32,7,44,19,0.0
32,7,44,20,0.0
32,7,44,21,0.0
32,7,44,22,0.0
32,7,44,23,0.0
32,7,44,24,0.0
32,7,44,25,0.0
32,7,44,26,0.0
32,7,44,27,0.0
32,7,44,28,0.0
32,7,44,29,0.0
32,7,44,30,0.02670571172142449
32,7,44,31,0.0
32,7,44,32,0.012179448062348762
32,7,45,1,0.9611148435812219
32,7,45,2,0.0
32,7,45,3,0.0
32,7,45,4,0.0
32,7,45,5,0.0
32,7,45,6,0.0
32,7,45,7,0.0
32,7,45,8,0.0
32,7,45,9,0.0
32,7,45,10,0.0
32,7,45,11,0.0
32,7,45,12,0.0
32,7,45,13,0.0
32,7,45,14,0.0
32,7,45,15,0.0
32,7,45,16,0.0
32,7,45,17,0.0
32,7,45,18,0.0
32,7,45,19,0.0
32,7,45,20,0.0
32,7,45,21,0.0
32,7,45,22,0.0
32,7,45,23,0.0
32,7,45,24,0.0
32,7,45,25,0.0
32,7,45,26,0.0
32,7,45,27,0.0
32,7,45,28,0.0
32,7,45,29,0.0
32,7,45,30,0.026705749639253432
32,7,45,31,0.0
32,7,45,32,0.012179406779524712
32,7,46,1,0.9611148464708513
32,7,46,2,0.0
32,7,46,3,0.0
32,7,46,4,0.0
32,7,46,5,0.0
32,7,46,6,0.0
32,7,46,7,0.0
32,7,46,8,0.0
32,7,46,9,0.0
32,7,46,10,0.0
32,7,46,11,0.0
32,7,46,12,0.0
32,7,46,13,0.0
32,7,46,14,0.0
32,7,46,15,0.0
32,7,46,16,0.0
32,7,46,17,0.0
32,7,46,18,0.0
32,7,46,19,0.0
32,7,46,20,0.0
32,7,46,21,0.0
32,7,46,22,0.0
32,7,46,23,0.0
32,7,46,24,0.0
32,7,46,25,0.0
32,7,46,26,0.0
32,7,46,27,0.0
32,7,46,28,0.0
32,7,46,29,0.0
32,7,46,30,0.02670575612639146
32,7,46,31,0.0
32,7,46,32,0.012179397402757182
32,7,47,1,0.9611148316503411
32,7,47,2,0.0
32,7,47,3,0.0
32,7,47,4,0.0
32,7,47,5,0.0
32,7,47,6,0.0
32,7,47,7,0.0
32,7,47,8,0.0
32,7,47,9,0.0
32,7,47,10,0.0
32,7,47,11,0.0
32,7,47,12,0.0
32,7,47,13,0.0
32,7,47,14,0.0
32,7,47,15,0.0
32,7,47,16,0.0
32,7,47,17,0.0
32,7,47,18,0.0
32,7,47,19,0.0
32,7,47,20,0.0
32,7,47,21,0.0
32,7,47,22,0.0
32,7,47,23,0.0
32,7,47,24,0.0
32,7,47,25,0.0
32,7,47,26,0.0
32,7,47,27,0.0
32,7,47,28,0.0
32,7,47,29,0.0
32,7,47,30,0.026706061564012968
32,7,47,31,0.0
32,7,47,32,0.012179106785646173
32,7,48,1,0.9611148451575395
32,7,48,2,0.0
32,7,48,3,0.0
32,7,48,4,0.0
32,7,48,5,0.0
32,7,48,6,0.0
32,7,48,7,0.0
32,7,48,8,0.0
32,7,48,9,0.0
32,7,48,10,0.0
32,7,48,11,0.0
32,7,48,12,0.0
32,7,48,13,0.0
32,7,48,14,0.0
32,7,48,15,0.0
32,7,48,16,0.0
32,7,48,17,0.0
32,7,48,18,0.0
32,7,48,19,0.0
32,7,48,20,0.0
32,7,48,21,0.0
32,7,48,22,0.0
32,7,48,23,0.0
32,7,48,24,0.0
32,7,48,25,0.0
32,7,48,26,0.0
32,7,48,27,0.0
32,7,48,28,0.0
32,7,48,29,0.0
32,7,48,30,0.026705725554473887
32,7,48,31,0.0
32,7,48,32,0.01217942928798656
32,7,49,1,0.9611148463510795
32,7,49,2,0.0
32,7,49,3,0.0
32,7,49,4,0.0
32,7,49,5,0.0
32,7,49,6,0.0
32,7,49,7,0.0
32,7,49,8,0.0
32,7,49,9,0.0
32,7,49,10,0.0
32,7,49,11,0.0
32,7,49,12,0.0
32,7,49,13,0.0
32,7,49,14,0.0
32,7,49,15,0.0
32,7,49,16,0.0
32,7,49,17,0.0
32,7,49,18,0.0
32,7,49,19,0.0
32,7,49,20,0.0
32,7,49,21,0.0
32,7,49,22,0.0
32,7,49,23,0.0
32,7,49,24,0.0
32,7,49,25,0.0
32,7,49,26,0.0
32,7,49,27,0.0
32,7,49,28,0.0
32,7,49,29,0.0
32,7,49,30,0.026705679527344473
32,7,49,31,0.0
32,7,49,32,0.012179474121576094
32,8,0,1,0.9383703246888604
32,8,0,2,0.0
32,8,0,3,0.0
32,8,0,4,0.0
32,8,0,5,0.0
32,8,0,6,0.0
32,8,0,7,0.0
32,8,0,8,0.0
32,8,0,9,0.0
32,8,0,10,0.0
32,8,0,11,0.0
32,8,0,12,0.032921312758536686
32,8,0,13,0.0
32,8,0,14,0.0
32,8,0,15,0.0
32,8,0,16,0.0
32,8,0,17,0.0
32,8,0,18,0.0
32,8,0,19,0.0
32,8,0,20,0.0
32,8,0,21,0.0
32,8,0,22,0.0
32,8,0,23,0.0
32,8,0,24,0.0
32,8,0,25,0.0
32,8,0,26,0.0
32,8,0,27,0.0
32,8,0,28,0.0
32,8,0,29,0.0
32,8,0,30,0.02629391242473243
32,8,0,31,0.0
32,8,0,32,0.002414450127870563
32,8,1,1,0.9383703172010354
32,8,1,2,0.0
32,8,1,3,0.0
32,8,1,4,0.0
32,8,1,5,0.0
32,8,1,6,0.0
32,8,1,7,0.0
32,8,1,8,0.0
32,8,1,9,0.0
32,8,1,10,0.0
32,8,1,11,0.0
32,8,1,12,0.03292131269380343
32,8,1,13,0.0
32,8,1,14,0.0
32,8,1,15,0.0
32,8,1,16,0.0
32,8,1,17,0.0
32,8,1,18,0.0
32,8,1,19,0.0
32,8,1,20,0.0
32,8,1,21,0.0
32,8,1,22,0.0
32,8,1,23,0.0
32,8,1,24,0.0
32,8,1,25,0.0
32,8,1,26,0.0
32,8,1,27,0.0
32,8,1,28,0.0
32,8,1,29,0.0
32,8,1,30,0.026293895950567404
32,8,1,31,0.0
32,8,1,32,0.0024144741545938796
32,8,2,1,0.9383703388443069
32,8,2,2,0.0
32,8,2,3,0.0
32,8,2,4,0.0
32,8,2,5,0.0
32,8,2,6,0.0
32,8,2,7,0.0
32,8,2,8,0.0
32,8,2,9,0.0
32,8,2,10,0.0
32,8,2,11,0.0
32,8,2,12,0.03292128171093446
32,8,2,13,0.0
32,8,2,14,0.0
32,8,2,15,0.0
32,8,2,16,0.0
32,8,2,17,0.0
32,8,2,18,0.0
32,8,2,19,0.0
32,8,2,20,0.0
32,8,2,21,0.0
32,8,2,22,0.0
32,8,2,23,0.0
32,8,2,24,0.0
32,8,2,25,0.0
32,8,2,26,0.0
32,8,2,27,0.0
32,8,2,28,0.0
32,8,2,29,0.0
32,8,2,30,0.026293946011762916
32,8,2,31,0.0
32,8,2,32,0.0024144334329956898
32,8,3,1,0.9383703339392382
32,8,3,2,0.0
32,8,3,3,0.0
32,8,3,4,0.0
32,8,3,5,0.0
32,8,3,6,0.0
32,8,3,7,0.0
32,8,3,8,0.0
32,8,3,9,0.0
32,8,3,10,0.0
32,8,3,11,0.0
32,8,3,12,0.03292129492826438
32,8,3,13,0.0
32,8,3,14,0.0
32,8,3,15,0.0
32,8,3,16,0.0
32,8,3,17,0.0
32,8,3,18,0.0
32,8,3,19,0.0
32,8,3,20,0.0
32,8,3,21,0.0
32,8,3,22,0.0
32,8,3,23,0.0
32,8,3,24,0.0
32,8,3,25,0.0
32,8,3,26,0.0
32,8,3,27,0.0
32,8,3,28,0.0
32,8,3,29,0.0
32,8,3,30,0.026293922864464667
32,8,3,31,0.0
32,8,3,32,0.002414448268032649
32,8,4,1,0.9383703150830666
32,8,4,2,0.0
32,8,4,3,0.0
32,8,4,4,0.0
32,8,4,5,0.0
32,8,4,6,0.0
32,8,4,7,0.0
32,8,4,8,0.0
32,8,4,9,0.0
32,8,4,10,0.0
32,8,4,11,0.0
32,8,4,12,0.03292134948693958
32,8,4,13,0.0
32,8,4,14,0.0
32,8,4,15,0.0
32,8,4,16,0.0
32,8,4,17,0.0
32,8,4,18,0.0
32,8,4,19,0.0
32,8,4,20,0.0
32,8,4,21,0.0
32,8,4,22,0.0
32,8,4,23,0.0
32,8,4,24,0.0
32,8,4,25,0.0
32,8,4,26,0.0
32,8,4,27,0.0
32,8,4,28,0.0
32,8,4,29,0.0
32,8,4,30,0.026293770718789588
32,8,4,31,0.0
32,8,4,32,0.0024145647112044444
32,8,5,1,0.9383703314785972
32,8,5,2,0.0
32,8,5,3,0.0
32,8,5,4,0.0
32,8,5,5,0.0
32,8,5,6,0.0
32,8,5,7,0.0
32,8,5,8,0.0
32,8,5,9,0.0
32,8,5,10,0.0
32,8,5,11,0.0
32,8,5,12,0.03292128693633008
32,8,5,13,0.0
32,8,5,14,0.0
32,8,5,15,0.0
32,8,5,16,0.0
32,8,5,17,0.0
32,8,5,18,0.0
32,8,5,19,0.0
32,8,5,20,0.0
32,8,5,21,0.0
32,8,5,22,0.0
32,8,5,23,0.0
32,8,5,24,0.0
32,8,5,25,0.0
32,8,5,26,0.0
32,8,5,27,0.0
32,8,5,28,0.0
32,8,5,29,0.0
32,8,5,30,0.026293954573245255
32,8,5,31,0.0
32,8,5,32,0.002414427011827636
32,8,6,1,0.9383703402148593
32,8,6,2,0.0
32,8,6,3,0.0
32,8,6,4,0.0
32,8,6,5,0.0
32,8,6,6,0.0
32,8,6,7,0.0
32,8,6,8,0.0
32,8,6,9,0.0
32,8,6,10,0.0
32,8,6,11,0.0
32,8,6,12,0.03292127342873731
32,8,6,13,0.0
32,8,6,14,0.0
32,8,6,15,0.0
32,8,6,16,0.0
32,8,6,17,0.0
32,8,6,18,0.0
32,8,6,19,0.0
32,8,6,20,0.0
32,8,6,21,0.0
32,8,6,22,0.0
32,8,6,23,0.0
32,8,6,24,0.0
32,8,6,25,0.0
32,8,6,26,0.0
32,8,6,27,0.0
32,8,6,28,0.0
32,8,6,29,0.0
32,8,6,30,0.02629391678328378
32,8,6,31,0.0
32,8,6,32,0.0024144695731196093
32,8,7,1,0.9383703319573202
32,8,7,2,0.0
32,8,7,3,0.0
32,8,7,4,0.0
32,8,7,5,0.0
32,8,7,6,0.0
32,8,7,7,0.0
32,8,7,8,0.0
32,8,7,9,0.0
32,8,7,10,0.0
32,8,7,11,0.0
32,8,7,12,0.0329212817104079
32,8,7,13,0.0
32,8,7,14,0.0
32,8,7,15,0.0
32,8,7,16,0.0
32,8,7,17,0.0
32,8,7,18,0.0
32,8,7,19,0.0
32,8,7,20,0.0
32,8,7,21,0.0
32,8,7,22,0.0
32,8,7,23,0.0
32,8,7,24,0.0
32,8,7,25,0.0
32,8,7,26,0.0
32,8,7,27,0.0
32,8,7,28,0.0
32,8,7,29,0.0
32,8,7,30,0.026293963315163368
32,8,7,31,0.0
32,8,7,32,0.002414423017108431
32,8,8,1,0.9383703318229328
32,8,8,2,0.0
32,8,8,3,0.0
32,8,8,4,0.0
32,8,8,5,0.0
32,8,8,6,0.0
32,8,8,7,0.0
32,8,8,8,0.0
32,8,8,9,0.0
32,8,8,10,0.0
32,8,8,11,0.0
32,8,8,12,0.03292129541069436
32,8,8,13,0.0
32,8,8,14,0.0
32,8,8,15,0.0
32,8,8,16,0.0
32,8,8,17,0.0
32,8,8,18,0.0
32,8,8,19,0.0
32,8,8,20,0.0
32,8,8,21,0.0
32,8,8,22,0.0
32,8,8,23,0.0
32,8,8,24,0.0
32,8,8,25,0.0
32,8,8,26,0.0
32,8,8,27,0.0
32,8,8,28,0.0
32,8,8,29,0.0
32,8,8,30,0.026293877922223013
32,8,8,31,0.0
32,8,8,32,0.0024144948441499918
32,8,9,1,0.9383703343942638
32,8,9,2,0.0
32,8,9,3,0.0
32,8,9,4,0.0
32,8,9,5,0.0
32,8,9,6,0.0
32,8,9,7,0.0
32,8,9,8,0.0
32,8,9,9,0.0
32,8,9,10,0.0
32,8,9,11,0.0
32,8,9,12,0.032921282757234355
32,8,9,13,0.0
32,8,9,14,0.0
32,8,9,15,0.0
32,8,9,16,0.0
32,8,9,17,0.0
32,8,9,18,0.0
32,8,9,19,0.0
32,8,9,20,0.0
32,8,9,21,0.0
32,8,9,22,0.0
32,8,9,23,0.0
32,8,9,24,0.0
32,8,9,25,0.0
32,8,9,26,0.0
32,8,9,27,0.0
32,8,9,28,0.0
32,8,9,29,0.0
32,8,9,30,0.026293936790235898
32,8,9,31,0.0
32,8,9,32,0.0024144460582661426
32,8,10,1,0.9383703394002517
32,8,10,2,0.0
32,8,10,3,0.0
32,8,10,4,0.0
32,8,10,5,0.0
32,8,10,6,0.0
32,8,10,7,0.0
32,8,10,8,0.0
32,8,10,9,0.0
32,8,10,10,0.0
32,8,10,11,0.0
32,8,10,12,0.03292128235242029
32,8,10,13,0.0
32,8,10,14,0.0
32,8,10,15,0.0
32,8,10,16,0.0
32,8,10,17,0.0
32,8,10,18,0.0
32,8,10,19,0.0
32,8,10,20,0.0
32,8,10,21,0.0
32,8,10,22,0.0
32,8,10,23,0.0
32,8,10,24,0.0
32,8,10,25,0.0
32,8,10,26,0.0
32,8,10,27,0.0
32,8,10,28,0.0
32,8,10,29,0.0
32,8,10,30,0.026293951414966633
32,8,10,31,0.0
32,8,10,32,0.002414426832361398
32,8,11,1,0.9383703332917798
32,8,11,2,0.0
32,8,11,3,0.0
32,8,11,4,0.0
32,8,11,5,0.0
32,8,11,6,0.0
32,8,11,7,0.0
32,8,11,8,0.0
32,8,11,9,0.0
32,8,11,10,0.0
32,8,11,11,0.0
32,8,11,12,0.03292128372570352
32,8,11,13,0.0
32,8,11,14,0.0
32,8,11,15,0.0
32,8,11,16,0.0
32,8,11,17,0.0
32,8,11,18,0.0
32,8,11,19,0.0
32,8,11,20,0.0
32,8,11,21,0.0
32,8,11,22,0.0
32,8,11,23,0.0
32,8,11,24,0.0
32,8,11,25,0.0
32,8,11,26,0.0
32,8,11,27,0.0
32,8,11,28,0.0
32,8,11,29,0.0
32,8,11,30,0.026294015557975156
32,8,11,31,0.0
32,8,11,32,0.002414367424541439
32,8,12,1,0.9383703104737519
32,8,12,2,0.0
32,8,12,3,0.0
32,8,12,4,0.0
32,8,12,5,0.0
32,8,12,6,0.0
32,8,12,7,0.0
32,8,12,8,0.0
32,8,12,9,0.0
32,8,12,10,0.0
32,8,12,11,0.0
32,8,12,12,0.03292131179192974
32,8,12,13,0.0
32,8,12,14,0.0
32,8,12,15,0.0
32,8,12,16,0.0
32,8,12,17,0.0
32,8,12,18,0.0
32,8,12,19,0.0
32,8,12,20,0.0
32,8,12,21,0.0
32,8,12,22,0.0
32,8,12,23,0.0
32,8,12,24,0.0
32,8,12,25,0.0
32,8,12,26,0.0
32,8,12,27,0.0
32,8,12,28,0.0
32,8,12,29,0.0
32,8,12,30,0.02629393983054082
32,8,12,31,0.0
32,8,12,32,0.002414437903777626
32,8,13,1,0.9383703351058228
32,8,13,2,0.0
32,8,13,3,0.0
32,8,13,4,0.0
32,8,13,5,0.0
32,8,13,6,0.0
32,8,13,7,0.0
32,8,13,8,0.0
32,8,13,9,0.0
32,8,13,10,0.0
32,8,13,11,0.0
32,8,13,12,0.03292127329359783
32,8,13,13,0.0
32,8,13,14,0.0
32,8,13,15,0.0
32,8,13,16,0.0
32,8,13,17,0.0
32,8,13,18,0.0
32,8,13,19,0.0
32,8,13,20,0.0
32,8,13,21,0.0
32,8,13,22,0.0
32,8,13,23,0.0
32,8,13,24,0.0
32,8,13,25,0.0
32,8,13,26,0.0
32,8,13,27,0.0
32,8,13,28,0.0
32,8,13,29,0.0
32,8,13,30,0.026293968512253137
32,8,13,31,0.0
32,8,13,32,0.002414423088326271
32,8,14,1,0.9383703206419388
32,8,14,2,0.0
32,8,14,3,0.0
32,8,14,4,0.0
32,8,14,5,0.0
32,8,14,6,0.0
32,8,14,7,0.0
32,8,14,8,0.0
32,8,14,9,0.0
32,8,14,10,0.0
32,8,14,11,0.0
32,8,14,12,0.032921306772006234
32,8,14,13,0.0
32,8,14,14,0.0
32,8,14,15,0.0
32,8,14,16,0.0
32,8,14,17,0.0
32,8,14,18,0.0
32,8,14,19,0.0
32,8,14,20,0.0
32,8,14,21,0.0
32,8,14,22,0.0
32,8,14,23,0.0
32,8,14,24,0.0
32,8,14,25,0.0
32,8,14,26,0.0
32,8,14,27,0.0
32,8,14,28,0.0
32,8,14,29,0.0
32,8,14,30,0.02629398997781855
32,8,14,31,0.0
32,8,14,32,0.002414382608236469
32,8,15,1,0.9383702932425121
32,8,15,2,0.0
32,8,15,3,0.0
32,8,15,4,0.0
32,8,15,5,0.0
32,8,15,6,0.0
32,8,15,7,0.0
32,8,15,8,0.0
32,8,15,9,0.0
32,8,15,10,0.0
32,8,15,11,0.0
32,8,15,12,0.03292143212117203
32,8,15,13,0.0
32,8,15,14,0.0
32,8,15,15,0.0
32,8,15,16,0.0
32,8,15,17,0.0
32,8,15,18,0.0
32,8,15,19,0.0
32,8,15,20,0.0
32,8,15,21,0.0
32,8,15,22,0.0
32,8,15,23,0.0
32,8,15,24,0.0
32,8,15,25,0.0
32,8,15,26,0.0
32,8,15,27,0.0
32,8,15,28,0.0
32,8,15,29,0.0
32,8,15,30,0.02629365311815889
32,8,15,31,0.0
32,8,15,32,0.0024146215181572867
32,8,16,1,0.9383703311715246
32,8,16,2,0.0
32,8,16,3,0.0
32,8,16,4,0.0
32,8,16,5,0.0
32,8,16,6,0.0
32,8,16,7,0.0
32,8,16,8,0.0
32,8,16,9,0.0
32,8,16,10,0.0
32,8,16,11,0.0
32,8,16,12,0.032921293929005786
32,8,16,13,0.0
32,8,16,14,0.0
32,8,16,15,0.0
32,8,16,16,0.0
32,8,16,17,0.0
32,8,16,18,0.0
32,8,16,19,0.0
32,8,16,20,0.0
32,8,16,21,0.0
32,8,16,22,0.0
32,8,16,23,0.0
32,8,16,24,0.0
32,8,16,25,0.0
32,8,16,26,0.0
32,8,16,27,0.0
32,8,16,28,0.0
32,8,16,29,0.0
32,8,16,30,0.026293878802328717
32,8,16,31,0.0
32,8,16,32,0.002414496097140837
32,8,17,1,0.93837033542147
32,8,17,2,0.0
32,8,17,3,0.0
32,8,17,4,0.0
32,8,17,5,0.0
32,8,17,6,0.0
32,8,17,7,0.0
32,8,17,8,0.0
32,8,17,9,0.0
32,8,17,10,0.0
32,8,17,11,0.0
32,8,17,12,0.0329212842303792
32,8,17,13,0.0
32,8,17,14,0.0
32,8,17,15,0.0
32,8,17,16,0.0
32,8,17,17,0.0
32,8,17,18,0.0
32,8,17,19,0.0
32,8,17,20,0.0
32,8,17,21,0.0
32,8,17,22,0.0
32,8,17,23,0.0
32,8,17,24,0.0
32,8,17,25,0.0
32,8,17,26,0.0
32,8,17,27,0.0
32,8,17,28,0.0
32,8,17,29,0.0
32,8,17,30,0.026293955313813885
32,8,17,31,0.0
32,8,17,32,0.0024144250343368684
32,8,18,1,0.9383703317838047
32,8,18,2,0.0
32,8,18,3,0.0
32,8,18,4,0.0
32,8,18,5,0.0
32,8,18,6,0.0
32,8,18,7,0.0
32,8,18,8,0.0
32,8,18,9,0.0
32,8,18,10,0.0
32,8,18,11,0.0
32,8,18,12,0.03292127641572585
32,8,18,13,0.0
32,8,18,14,0.0
32,8,18,15,0.0
32,8,18,16,0.0
32,8,18,17,0.0
32,8,18,18,0.0
32,8,18,19,0.0
32,8,18,20,0.0
32,8,18,21,0.0
32,8,18,22,0.0
32,8,18,23,0.0
32,8,18,24,0.0
32,8,18,25,0.0
32,8,18,26,0.0
32,8,18,27,0.0
32,8,18,28,0.0
32,8,18,29,0.0
32,8,18,30,0.026293977710658934
32,8,18,31,0.0
32,8,18,32,0.0024144140898104296
32,8,19,1,0.9383703430252256
32,8,19,2,0.0
32,8,19,3,0.0
32,8,19,4,0.0
32,8,19,5,0.0
32,8,19,6,0.0
32,8,19,7,0.0
32,8,19,8,0.0
32,8,19,9,0.0
32,8,19,10,0.0
32,8,19,11,0.0
32,8,19,12,0.03292128393090555
32,8,19,13,0.0
32,8,19,14,0.0
32,8,19,15,0.0
32,8,19,16,0.0
32,8,19,17,0.0
32,8,19,18,0.0
32,8,19,19,0.0
32,8,19,20,0.0
32,8,19,21,0.0
32,8,19,22,0.0
32,8,19,23,0.0
32,8,19,24,0.0
32,8,19,25,0.0
32,8,19,26,0.0
32,8,19,27,0.0
32,8,19,28,0.0
32,8,19,29,0.0
32,8,19,30,0.026293911370996518
32,8,19,31,0.0
32,8,19,32,0.0024144616728724025
32,8,20,1,0.9383703432814282
32,8,20,2,0.0
32,8,20,3,0.0
32,8,20,4,0.0
32,8,20,5,0.0
32,8,20,6,0.0
32,8,20,7,0.0
32,8,20,8,0.0
32,8,20,9,0.0
32,8,20,10,0.0
32,8,20,11,0.0
32,8,20,12,0.03292126051657573
32,8,20,13,0.0
32,8,20,14,0.0
32,8,20,15,0.0
32,8,20,16,0.0
32,8,20,17,0.0
32,8,20,18,0.0
32,8,20,19,0.0
32,8,20,20,0.0
32,8,20,21,0.0
32,8,20,22,0.0
32,8,20,23,0.0
32,8,20,24,0.0
32,8,20,25,0.0
32,8,20,26,0.0
32,8,20,27,0.0
32,8,20,28,0.0
32,8,20,29,0.0
32,8,20,30,0.02629398873659988
32,8,20,31,0.0
32,8,20,32,0.0024144074653962093
32,8,21,1,0.9383703215346837
32,8,21,2,0.0
32,8,21,3,0.0
32,8,21,4,0.0
32,8,21,5,0.0
32,8,21,6,0.0
32,8,21,7,0.0
32,8,21,8,0.0
32,8,21,9,0.0
32,8,21,10,0.0
32,8,21,11,0.0
32,8,21,12,0.03292134165865376
32,8,21,13,0.0
32,8,21,14,0.0
32,8,21,15,0.0
32,8,21,16,0.0
32,8,21,17,0.0
32,8,21,18,0.0
32,8,21,19,0.0
32,8,21,20,0.0
32,8,21,21,0.0
32,8,21,22,0.0
32,8,21,23,0.0
32,8,21,24,0.0
32,8,21,25,0.0
32,8,21,26,0.0
32,8,21,27,0.0
32,8,21,28,0.0
32,8,21,29,0.0
32,8,21,30,0.02629376704891051
32,8,21,31,0.0
32,8,21,32,0.0024145697577522105
32,8,22,1,0.938370325762518
32,8,22,2,0.0
32,8,22,3,0.0
32,8,22,4,0.0
32,8,22,5,0.0
32,8,22,6,0.0
32,8,22,7,0.0
32,8,22,8,0.0
32,8,22,9,0.0
32,8,22,10,0.0
32,8,22,11,0.0
32,8,22,12,0.03292130867194582
32,8,22,13,0.0
32,8,22,14,0.0
32,8,22,15,0.0
32,8,22,16,0.0
32,8,22,17,0.0
32,8,22,18,0.0
32,8,22,19,0.0
32,8,22,20,0.0
32,8,22,21,0.0
32,8,22,22,0.0
32,8,22,23,0.0
32,8,22,24,0.0
32,8,22,25,0.0
32,8,22,26,0.0
32,8,22,27,0.0
32,8,22,28,0.0
32,8,22,29,0.0
32,8,22,30,0.026293864451775863
32,8,22,31,0.0
32,8,22,32,0.00241450111376034
32,8,23,1,0.9383703316531137
32,8,23,2,0.0
32,8,23,3,0.0
32,8,23,4,0.0
32,8,23,5,0.0
32,8,23,6,0.0
32,8,23,7,0.0
32,8,23,8,0.0
32,8,23,9,0.0
32,8,23,10,0.0
32,8,23,11,0.0
32,8,23,12,0.03292128165884943
32,8,23,13,0.0
32,8,23,14,0.0
32,8,23,15,0.0
32,8,23,16,0.0
32,8,23,17,0.0
32,8,23,18,0.0
32,8,23,19,0.0
32,8,23,20,0.0
32,8,23,21,0.0
32,8,23,22,0.0
32,8,23,23,0.0
32,8,23,24,0.0
32,8,23,25,0.0
32,8,23,26,0.0
32,8,23,27,0.0
32,8,23,28,0.0
32,8,23,29,0.0
32,8,23,30,0.026293920576175717
32,8,23,31,0.0
32,8,23,32,0.002414466111861107
32,8,24,1,0.9383703224944762
32,8,24,2,0.0
32,8,24,3,0.0
32,8,24,4,0.0
32,8,24,5,0.0
32,8,24,6,0.0
32,8,24,7,0.0
32,8,24,8,0.0
32,8,24,9,0.0
32,8,24,10,0.0
32,8,24,11,0.0
32,8,24,12,0.032921307930124946
32,8,24,13,0.0
32,8,24,14,0.0
32,8,24,15,0.0
32,8,24,16,0.0
32,8,24,17,0.0
32,8,24,18,0.0
32,8,24,19,0.0
32,8,24,20,0.0
32,8,24,21,0.0
32,8,24,22,0.0
32,8,24,23,0.0
32,8,24,24,0.0
32,8,24,25,0.0
32,8,24,26,0.0
32,8,24,27,0.0
32,8,24,28,0.0
32,8,24,29,0.0
32,8,24,30,0.026293888839733402
32,8,24,31,0.0
32,8,24,32,0.00241448073566556
32,8,25,1,0.9383703305208916
32,8,25,2,0.0
32,8,25,3,0.0
32,8,25,4,0.0
32,8,25,5,0.0
32,8,25,6,0.0
32,8,25,7,0.0
32,8,25,8,0.0
32,8,25,9,0.0
32,8,25,10,0.0
32,8,25,11,0.0
32,8,25,12,0.032921283908677615
32,8,25,13,0.0
32,8,25,14,0.0
32,8,25,15,0.0
32,8,25,16,0.0
32,8,25,17,0.0
32,8,25,18,0.0
32,8,25,19,0.0
32,8,25,20,0.0
32,8,25,21,0.0
32,8,25,22,0.0
32,8,25,23,0.0
32,8,25,24,0.0
32,8,25,25,0.0
32,8,25,26,0.0
32,8,25,27,0.0
32,8,25,28,0.0
32,8,25,29,0.0
32,8,25,30,0.02629393244420644
32,8,25,31,0.0
32,8,25,32,0.0024144531262244437
32,8,26,1,0.9383703409505179
32,8,26,2,0.0
32,8,26,3,0.0
32,8,26,4,0.0
32,8,26,5,0.0
32,8,26,6,0.0
32,8,26,7,0.0
32,8,26,8,0.0
32,8,26,9,0.0
32,8,26,10,0.0
32,8,26,11,0.0
32,8,26,12,0.03292127924068477
32,8,26,13,0.0
32,8,26,14,0.0
32,8,26,15,0.0
32,8,26,16,0.0
32,8,26,17,0.0
32,8,26,18,0.0
32,8,26,19,0.0
32,8,26,20,0.0
32,8,26,21,0.0
32,8,26,22,0.0
32,8,26,23,0.0
32,8,26,24,0.0
32,8,26,25,0.0
32,8,26,26,0.0
32,8,26,27,0.0
32,8,26,28,0.0
32,8,26,29,0.0
32,8,26,30,0.026293913252499076
32,8,26,31,0.0
32,8,26,32,0.0024144665562983022
32,8,27,1,0.9383703437876065
32,8,27,2,0.0
32,8,27,3,0.0
32,8,27,4,0.0
32,8,27,5,0.0
32,8,27,6,0.0
32,8,27,7,0.0
32,8,27,8,0.0
32,8,27,9,0.0
32,8,27,10,0.0
32,8,27,11,0.0
32,8,27,12,0.03292125861954623
32,8,27,13,0.0
32,8,27,14,0.0
32,8,27,15,0.0
32,8,27,16,0.0
32,8,27,17,0.0
32,8,27,18,0.0
32,8,27,19,0.0
32,8,27,20,0.0
32,8,27,21,0.0
32,8,27,22,0.0
32,8,27,23,0.0
32,8,27,24,0.0
32,8,27,25,0.0
32,8,27,26,0.0
32,8,27,27,0.0
32,8,27,28,0.0
32,8,27,29,0.0
32,8,27,30,0.02629397668297728
32,8,27,31,0.0
32,8,27,32,0.0024144209098701584
32,8,28,1,0.9383703264644853
32,8,28,2,0.0
32,8,28,3,0.0
32,8,28,4,0.0
32,8,28,5,0.0
32,8,28,6,0.0
32,8,28,7,0.0
32,8,28,8,0.0
32,8,28,9,0.0
32,8,28,10,0.0
32,8,28,11,0.0
32,8,28,12,0.03292128765543355
32,8,28,13,0.0
32,8,28,14,0.0
32,8,28,15,0.0
32,8,28,16,0.0
32,8,28,17,0.0
32,8,28,18,0.0
32,8,28,19,0.0
32,8,28,20,0.0
32,8,28,21,0.0
32,8,28,22,0.0
32,8,28,23,0.0
32,8,28,24,0.0
32,8,28,25,0.0
32,8,28,26,0.0
32,8,28,27,0.0
32,8,28,28,0.0
32,8,28,29,0.0
32,8,28,30,0.026293961284375937
32,8,28,31,0.0
32,8,28,32,0.0024144245957051845
32,8,29,1,0.9383703283942787
32,8,29,2,0.0
32,8,29,3,0.0
32,8,29,4,0.0
32,8,29,5,0.0
32,8,29,6,0.0
32,8,29,7,0.0
32,8,29,8,0.0
32,8,29,9,0.0
32,8,29,10,0.0
32,8,29,11,0.0
32,8,29,12,0.03292129474012861
32,8,29,13,0.0
32,8,29,14,0.0
32,8,29,15,0.0
32,8,29,16,0.0
32,8,29,17,0.0
32,8,29,18,0.0
32,8,29,19,0.0
32,8,29,20,0.0
32,8,29,21,0.0
32,8,29,22,0.0
32,8,29,23,0.0
32,8,29,24,0.0
32,8,29,25,0.0
32,8,29,26,0.0
32,8,29,27,0.0
32,8,29,28,0.0
32,8,29,29,0.0
32,8,29,30,0.02629390666869463
32,8,29,31,0.0
32,8,29,32,0.002414470196898211
32,8,30,1,0.9383703321333084
32,8,30,2,0.0
32,8,30,3,0.0
32,8,30,4,0.0
32,8,30,5,0.0
32,8,30,6,0.0
32,8,30,7,0.0
32,8,30,8,0.0
32,8,30,9,0.0
32,8,30,10,0.0
32,8,30,11,0.0
32,8,30,12,0.03292128619822074
32,8,30,13,0.0
32,8,30,14,0.0
32,8,30,15,0.0
32,8,30,16,0.0
32,8,30,17,0.0
32,8,30,18,0.0
32,8,30,19,0.0
32,8,30,20,0.0
32,8,30,21,0.0
32,8,30,22,0.0
32,8,30,23,0.0
32,8,30,24,0.0
32,8,30,25,0.0
32,8,30,26,0.0
32,8,30,27,0.0
32,8,30,28,0.0
32,8,30,29,0.0
32,8,30,30,0.026293881510714778
32,8,30,31,0.0
32,8,30,32,0.0024145001577559736
32,8,31,1,0.9383703332500012
32,8,31,2,0.0
32,8,31,3,0.0
32,8,31,4,0.0
32,8,31,5,0.0
32,8,31,6,0.0
32,8,31,7,0.0
32,8,31,8,0.0
32,8,31,9,0.0
32,8,31,10,0.0
32,8,31,11,0.0
32,8,31,12,0.03292126322211127
32,8,31,13,0.0
32,8,31,14,0.0
32,8,31,15,0.0
32,8,31,16,0.0
32,8,31,17,0.0
32,8,31,18,0.0
32,8,31,19,0.0
32,8,31,20,0.0
32,8,31,21,0.0
32,8,31,22,0.0
32,8,31,23,0.0
32,8,31,24,0.0
32,8,31,25,0.0
32,8,31,26,0.0
32,8,31,27,0.0
32,8,31,28,0.0
32,8,31,29,0.0
32,8,31,30,0.026293998536036124
32,8,31,31,0.0
32,8,31,32,0.0024144049918517155
32,8,32,1,0.9383703284156983
32,8,32,2,0.0
32,8,32,3,0.0
32,8,32,4,0.0
32,8,32,5,0.0
32,8,32,6,0.0
32,8,32,7,0.0
32,8,32,8,0.0
32,8,32,9,0.0
32,8,32,10,0.0
32,8,32,11,0.0
32,8,32,12,0.03292128287620816
32,8,32,13,0.0
32,8,32,14,0.0
32,8,32,15,0.0
32,8,32,16,0.0
32,8,32,17,0.0
32,8,32,18,0.0
32,8,32,19,0.0
32,8,32,20,0.0
32,8,32,21,0.0
32,8,32,22,0.0
32,8,32,23,0.0
32,8,32,24,0.0
32,8,32,25,0.0
32,8,32,26,0.0
32,8,32,27,0.0
32,8,32,28,0.0
32,8,32,29,0.0
32,8,32,30,0.026293944410829998
32,8,32,31,0.0
32,8,32,32,0.0024144442972635636
32,8,33,1,0.9383703274133819
32,8,33,2,0.0
32,8,33,3,0.0
32,8,33,4,0.0
32,8,33,5,0.0
32,8,33,6,0.0
32,8,33,7,0.0
32,8,33,8,0.0
32,8,33,9,0.0
32,8,33,10,0.0
32,8,33,11,0.0
32,8,33,12,0.03292128360382686
32,8,33,13,0.0
32,8,33,14,0.0
32,8,33,15,0.0
32,8,33,16,0.0
32,8,33,17,0.0
32,8,33,18,0.0
32,8,33,19,0.0
32,8,33,20,0.0
32,8,33,21,0.0
32,8,33,22,0.0
32,8,33,23,0.0
32,8,33,24,0.0
32,8,33,25,0.0
32,8,33,26,0.0
32,8,33,27,0.0
32,8,33,28,0.0
32,8,33,29,0.0
32,8,33,30,0.026294249098538235
32,8,33,31,0.0
32,8,33,32,0.0024141398842530137
32,8,34,1,0.9383703217440179
32,8,34,2,0.0
32,8,34,3,0.0
32,8,34,4,0.0
32,8,34,5,0.0
32,8,34,6,0.0
32,8,34,7,0.0
32,8,34,8,0.0
32,8,34,9,0.0
32,8,34,10,0.0
32,8,34,11,0.0
32,8,34,12,0.03292130894333706
32,8,34,13,0.0
32,8,34,14,0.0
32,8,34,15,0.0
32,8,34,16,0.0
32,8,34,17,0.0
32,8,34,18,0.0
32,8,34,19,0.0
32,8,34,20,0.0
32,8,34,21,0.0
32,8,34,22,0.0
32,8,34,23,0.0
32,8,34,24,0.0
32,8,34,25,0.0
32,8,34,26,0.0
32,8,34,27,0.0
32,8,34,28,0.0
32,8,34,29,0.0
32,8,34,30,0.026293880214783318
32,8,34,31,0.0
32,8,34,32,0.00241448909786174
32,8,35,1,0.9383703258448732
32,8,35,2,0.0
32,8,35,3,0.0
32,8,35,4,0.0
32,8,35,5,0.0
32,8,35,6,0.0
32,8,35,7,0.0
32,8,35,8,0.0
32,8,35,9,0.0
32,8,35,10,0.0
32,8,35,11,0.0
32,8,35,12,0.03292128404332498
32,8,35,13,0.0
32,8,35,14,0.0
32,8,35,15,0.0
32,8,35,16,0.0
32,8,35,17,0.0
32,8,35,18,0.0
32,8,35,19,0.0
32,8,35,20,0.0
32,8,35,21,0.0
32,8,35,22,0.0
32,8,35,23,0.0
32,8,35,24,0.0
32,8,35,25,0.0
32,8,35,26,0.0
32,8,35,27,0.0
32,8,35,28,0.0
32,8,35,29,0.0
32,8,35,30,0.0262939017196461
32,8,35,31,0.0
32,8,35,32,0.002414488392155769
32,8,36,1,0.9383703366359151
32,8,36,2,0.0
32,8,36,3,0.0
32,8,36,4,0.0
32,8,36,5,0.0
32,8,36,6,0.0
32,8,36,7,0.0
32,8,36,8,0.0
32,8,36,9,0.0
32,8,36,10,0.0
32,8,36,11,0.0
32,8,36,12,0.03292128423031815
32,8,36,13,0.0
32,8,36,14,0.0
32,8,36,15,0.0
32,8,36,16,0.0
32,8,36,17,0.0
32,8,36,18,0.0
32,8,36,19,0.0
32,8,36,20,0.0
32,8,36,21,0.0
32,8,36,22,0.0
32,8,36,23,0.0
32,8,36,24,0.0
32,8,36,25,0.0
32,8,36,26,0.0
32,8,36,27,0.0
32,8,36,28,0.0
32,8,36,29,0.0
32,8,36,30,0.0262939445862717
32,8,36,31,0.0
32,8,36,32,0.00241443454749503
32,8,37,1,0.938370330946687
32,8,37,2,0.0
32,8,37,3,0.0
32,8,37,4,0.0
32,8,37,5,0.0
32,8,37,6,0.0
32,8,37,7,0.0
32,8,37,8,0.0
32,8,37,9,0.0
32,8,37,10,0.0
32,8,37,11,0.0
32,8,37,12,0.03292129437684433
32,8,37,13,0.0
32,8,37,14,0.0
32,8,37,15,0.0
32,8,37,16,0.0
32,8,37,17,0.0
32,8,37,18,0.0
32,8,37,19,0.0
32,8,37,20,0.0
32,8,37,21,0.0
32,8,37,22,0.0
32,8,37,23,0.0
32,8,37,24,0.0
32,8,37,25,0.0
32,8,37,26,0.0
32,8,37,27,0.0
32,8,37,28,0.0
32,8,37,29,0.0
32,8,37,30,0.026293906676182262
32,8,37,31,0.0
32,8,37,32,0.002414468000286629
32,8,38,1,0.938370324807239
32,8,38,2,0.0
32,8,38,3,0.0
32,8,38,4,0.0
32,8,38,5,0.0
32,8,38,6,0.0
32,8,38,7,0.0
32,8,38,8,0.0
32,8,38,9,0.0
32,8,38,10,0.0
32,8,38,11,0.0
32,8,38,12,0.03292131088095405
32,8,38,13,0.0
32,8,38,14,0.0
32,8,38,15,0.0
32,8,38,16,0.0
32,8,38,17,0.0
32,8,38,18,0.0
32,8,38,19,0.0
32,8,38,20,0.0
32,8,38,21,0.0
32,8,38,22,0.0
32,8,38,23,0.0
32,8,38,24,0.0
32,8,38,25,0.0
32,8,38,26,0.0
32,8,38,27,0.0
32,8,38,28,0.0
32,8,38,29,0.0
32,8,38,30,0.026293902602109523
32,8,38,31,0.0
32,8,38,32,0.0024144617096973414
32,8,39,1,0.938370317983414
32,8,39,2,0.0
32,8,39,3,0.0
32,8,39,4,0.0
32,8,39,5,0.0
32,8,39,6,0.0
32,8,39,7,0.0
32,8,39,8,0.0
32,8,39,9,0.0
32,8,39,10,0.0
32,8,39,11,0.0
32,8,39,12,0.03292130919881349
32,8,39,13,0.0
32,8,39,14,0.0
32,8,39,15,0.0
32,8,39,16,0.0
32,8,39,17,0.0
32,8,39,18,0.0
32,8,39,19,0.0
32,8,39,20,0.0
32,8,39,21,0.0
32,8,39,22,0.0
32,8,39,23,0.0
32,8,39,24,0.0
32,8,39,25,0.0
32,8,39,26,0.0
32,8,39,27,0.0
32,8,39,28,0.0
32,8,39,29,0.0
32,8,39,30,0.026293890739255556
32,8,39,31,0.0
32,8,39,32,0.0024144820785170626
32,8,40,1,0.9383703406672509
32,8,40,2,0.0
32,8,40,3,0.0
32,8,40,4,0.0
32,8,40,5,0.0
32,8,40,6,0.0
32,8,40,7,0.0
32,8,40,8,0.0
32,8,40,9,0.0
32,8,40,10,0.0
32,8,40,11,0.0
32,8,40,12,0.032921282276241186
32,8,40,13,0.0
32,8,40,14,0.0
32,8,40,15,0.0
32,8,40,16,0.0
32,8,40,17,0.0
32,8,40,18,0.0
32,8,40,19,0.0
32,8,40,20,0.0
32,8,40,21,0.0
32,8,40,22,0.0
32,8,40,23,0.0
32,8,40,24,0.0
32,8,40,25,0.0
32,8,40,26,0.0
32,8,40,27,0.0
32,8,40,28,0.0
32,8,40,29,0.0
32,8,40,30,0.026293964045821933
32,8,40,31,0.0
32,8,40,32,0.002414413010686108
32,8,41,1,0.9383703367547863
32,8,41,2,0.0
32,8,41,3,0.0
32,8,41,4,0.0
32,8,41,5,0.0
32,8,41,6,0.0
32,8,41,7,0.0
32,8,41,8,0.0
32,8,41,9,0.0
32,8,41,10,0.0
32,8,41,11,0.0
32,8,41,12,0.03292128540956177
32,8,41,13,0.0
32,8,41,14,0.0
32,8,41,15,0.0
32,8,41,16,0.0
32,8,41,17,0.0
32,8,41,18,0.0
32,8,41,19,0.0
32,8,41,20,0.0
32,8,41,21,0.0
32,8,41,22,0.0
32,8,41,23,0.0
32,8,41,24,0.0
32,8,41,25,0.0
32,8,41,26,0.0
32,8,41,27,0.0
32,8,41,28,0.0
32,8,41,29,0.0
32,8,41,30,0.02629391518167997
32,8,41,31,0.0
32,8,41,32,0.0024144626539719855
32,8,42,1,0.9383703267022573
32,8,42,2,0.0
32,8,42,3,0.0
32,8,42,4,0.0
32,8,42,5,0.0
32,8,42,6,0.0
32,8,42,7,0.0
32,8,42,8,0.0
32,8,42,9,0.0
32,8,42,10,0.0
32,8,42,11,0.0
32,8,42,12,0.03292128358851364
32,8,42,13,0.0
32,8,42,14,0.0
32,8,42,15,0.0
32,8,42,16,0.0
32,8,42,17,0.0
32,8,42,18,0.0
32,8,42,19,0.0
32,8,42,20,0.0
32,8,42,21,0.0
32,8,42,22,0.0
32,8,42,23,0.0
32,8,42,24,0.0
32,8,42,25,0.0
32,8,42,26,0.0
32,8,42,27,0.0
32,8,42,28,0.0
32,8,42,29,0.0
32,8,42,30,0.026293995068916606
32,8,42,31,0.0
32,8,42,32,0.002414394640312547
32,16,0,1,0.7662925085990524
32,16,0,2,0.0
32,16,0,3,0.0
32,16,0,4,0.202352081469674
32,16,0,5,0.0
32,16,0,6,0.0
32,16,0,7,0.0
32,16,0,8,0.0
32,16,0,9,0.0
32,16,0,10,0.0
32,16,0,11,0.0
32,16,0,12,0.0
32,16,0,13,0.0
32,16,0,14,0.0
32,16,0,15,0.0
32,16,0,16,0.0
32,16,0,17,0.0
32,16,0,18,0.0
32,16,0,19,0.0
32,16,0,20,0.0
32,16,0,21,0.0
32,16,0,22,0.0
32,16,0,23,0.0
32,16,0,24,0.0
32,16,0,25,0.0
32,16,0,26,0.0
32,16,0,27,0.0
32,16,0,28,0.0
32,16,0,29,0.01671770770550692
32,16,0,30,0.007636828631783805
32,16,0,31,0.007000873593982899
32,16,0,32,0.0
32,16,1,1,0.7662925012882975
32,16,1,2,0.0
32,16,1,3,0.0
32,16,1,4,0.20235209208731106
32,16,1,5,0.0
32,16,1,6,0.0
32,16,1,7,0.0
32,16,1,8,0.0
32,16,1,9,0.0
32,16,1,10,0.0
32,16,1,11,0.0
32,16,1,12,0.0
32,16,1,13,0.0
32,16,1,14,0.0
32,16,1,15,0.0
32,16,1,16,0.0
32,16,1,17,0.0
32,16,1,18,0.0
32,16,1,19,0.0
32,16,1,20,0.0
32,16,1,21,0.0
32,16,1,22,0.0
32,16,1,23,0.0
32,16,1,24,0.0
32,16,1,25,0.0
32,16,1,26,0.0
32,16,1,27,0.0
32,16,1,28,0.0
32,16,1,29,0.01671770324408779
32,16,1,30,0.007636783073941958
32,16,1,31,0.007000920306361632
32,16,1,32,0.0
32,16,2,1,0.7662925125266914
32,16,2,2,0.0
32,16,2,3,0.0
32,16,2,4,0.20235207611391606
32,16,2,5,0.0
32,16,2,6,0.0
32,16,2,7,0.0
32,16,2,8,0.0
32,16,2,9,0.0
32,16,2,10,0.0
32,16,2,11,0.0
32,16,2,12,0.0
32,16,2,13,0.0
32,16,2,14,0.0
32,16,2,15,0.0
32,16,2,16,0.0
32,16,2,17,0.0
32,16,2,18,0.0
32,16,2,19,0.0
32,16,2,20,0.0
32,16,2,21,0.0
32,16,2,22,0.0
32,16,2,23,0.0
32,16,2,24,0.0
32,16,2,25,0.0
32,16,2,26,0.0
32,16,2,27,0.0
32,16,2,28,0.0
32,16,2,29,0.01671780712720557
32,16,2,30,0.007636757547045949
32,16,2,31,0.0070008466851410895
32,16,2,32,0.0
32,16,3,1,0.7662925165605599
32,16,3,2,0.0
32,16,3,3,0.0
32,16,3,4,0.20235207953935377
32,16,3,5,0.0
32,16,3,6,0.0
32,16,3,7,0.0
32,16,3,8,0.0
32,16,3,9,0.0
32,16,3,10,0.0
32,16,3,11,0.0
32,16,3,12,0.0
32,16,3,13,0.0
32,16,3,14,0.0
32,16,3,15,0.0
32,16,3,16,0.0
32,16,3,17,0.0
32,16,3,18,0.0
32,16,3,19,0.0
32,16,3,20,0.0
32,16,3,21,0.0
32,16,3,22,0.0
32,16,3,23,0.0
32,16,3,24,0.0
32,16,3,25,0.0
32,16,3,26,0.0
32,16,3,27,0.0
32,16,3,28,0.0
32,16,3,29,0.01671767915683425
32,16,3,30,0.007636809726560071
32,16,3,31,0.007000915016692008
32,16,3,32,0.0
32,16,4,1,0.7662925031998946
32,16,4,2,0.0
32,16,4,3,0.0
32,16,4,4,0.20235208159038715
32,16,4,5,0.0
32,16,4,6,0.0
32,16,4,7,0.0
32,16,4,8,0.0
32,16,4,9,0.0
32,16,4,10,0.0
32,16,4,11,0.0
32,16,4,12,0.0
32,16,4,13,0.0
32,16,4,14,0.0
32,16,4,15,0.0
32,16,4,16,0.0
32,16,4,17,0.0
32,16,4,18,0.0
32,16,4,19,0.0
32,16,4,20,0.0
32,16,4,21,0.0
32,16,4,22,0.0
32,16,4,23,0.0
32,16,4,24,0.0
32,16,4,25,0.0
32,16,4,26,0.0
32,16,4,27,0.0
32,16,4,28,0.0
32,16,4,29,0.016717876496482535
32,16,4,30,0.00763676642576086
32,16,4,31,0.007000772287474761
32,16,4,32,0.0
32,16,5,1,0.7662925010594337
32,16,5,2,0.0
32,16,5,3,0.0
32,16,5,4,0.20235208230090027
32,16,5,5,0.0
32,16,5,6,0.0
32,16,5,7,0.0
32,16,5,8,0.0
32,16,5,9,0.0
32,16,5,10,0.0
32,16,5,11,0.0
32,16,5,12,0.0
32,16,5,13,0.0
32,16,5,14,0.0
32,16,5,15,0.0
32,16,5,16,0.0
32,16,5,17,0.0
32,16,5,18,0.0
32,16,5,19,0.0
32,16,5,20,0.0
32,16,5,21,0.0
32,16,5,22,0.0
32,16,5,23,0.0
32,16,5,24,0.0
32,16,5,25,0.0
32,16,5,26,0.0
32,16,5,27,0.0
32,16,5,28,0.0
32,16,5,29,0.016717844194575164
32,16,5,30,0.007636755347919773
32,16,5,31,0.007000817097171156
32,16,5,32,0.0
32,16,6,1,0.7662925016873406
32,16,6,2,0.0
32,16,6,3,0.0
32,16,6,4,0.20235208439690466
32,16,6,5,0.0
32,16,6,6,0.0
32,16,6,7,0.0
32,16,6,8,0.0
32,16,6,9,0.0
32,16,6,10,0.0
32,16,6,11,0.0
32,16,6,12,0.0
32,16,6,13,0.0
32,16,6,14,0.0
32,16,6,15,0.0
32,16,6,16,0.0
32,16,6,17,0.0
32,16,6,18,0.0
32,16,6,19,0.0
32,16,6,20,0.0
32,16,6,21,0.0
32,16,6,22,0.0
32,16,6,23,0.0
32,16,6,24,0.0
32,16,6,25,0.0
32,16,6,26,0.0
32,16,6,27,0.0
32,16,6,28,0.0
32,16,6,29,0.016717779308253182
32,16,6,30,0.007636768295030444
32,16,6,31,0.007000866312470822
32,16,6,32,0.0
32,16,7,1,0.7662924924584955
32,16,7,2,0.0
32,16,7,3,0.0
32,16,7,4,0.20235208635039892
32,16,7,5,0.0
32,16,7,6,0.0
32,16,7,7,0.0
32,16,7,8,0.0
32,16,7,9,0.0
32,16,7,10,0.0
32,16,7,11,0.0
32,16,7,12,0.0
32,16,7,13,0.0
32,16,7,14,0.0
32,16,7,15,0.0
32,16,7,16,0.0
32,16,7,17,0.0
32,16,7,18,0.0
32,16,7,19,0.0
32,16,7,20,0.0
32,16,7,21,0.0
32,16,7,22,0.0
32,16,7,23,0.0
32,16,7,24,0.0
32,16,7,25,0.0
32,16,7,26,0.0
32,16,7,27,0.0
32,16,7,28,0.0
32,16,7,29,0.016717839935338562
32,16,7,30,0.007636764806235155
32,16,7,31,0.007000816449531768
32,16,7,32,0.0
32,16,8,1,0.7662925112234692
32,16,8,2,0.0
32,16,8,3,0.0
32,16,8,4,0.20235208086377313
32,16,8,5,0.0
32,16,8,6,0.0
32,16,8,7,0.0
32,16,8,8,0.0
32,16,8,9,0.0
32,16,8,10,0.0
32,16,8,11,0.0
32,16,8,12,0.0
32,16,8,13,0.0
32,16,8,14,0.0
32,16,8,15,0.0
32,16,8,16,0.0
32,16,8,17,0.0
32,16,8,18,0.0
32,16,8,19,0.0
32,16,8,20,0.0
32,16,8,21,0.0
32,16,8,22,0.0
32,16,8,23,0.0
32,16,8,24,0.0
32,16,8,25,0.0
32,16,8,26,0.0
32,16,8,27,0.0
32,16,8,28,0.0
32,16,8,29,0.016717753755808088
32,16,8,30,0.00763676563447269
32,16,8,31,0.007000888522476839
32,16,8,32,0.0
32,16,9,1,0.7662925084047443
32,16,9,2,0.0
32,16,9,3,0.0
32,16,9,4,0.2023520805781505
32,16,9,5,0.0
32,16,9,6,0.0
32,16,9,7,0.0
32,16,9,8,0.0
32,16,9,9,0.0
32,16,9,10,0.0
32,16,9,11,0.0
32,16,9,12,0.0
32,16,9,13,0.0
32,16,9,14,0.0
32,16,9,15,0.0
32,16,9,16,0.0
32,16,9,17,0.0
32,16,9,18,0.0
32,16,9,19,0.0
32,16,9,20,0.0
32,16,9,21,0.0
32,16,9,22,0.0
32,16,9,23,0.0
32,16,9,24,0.0
32,16,9,25,0.0
32,16,9,26,0.0
32,16,9,27,0.0
32,16,9,28,0.0
32,16,9,29,0.016717717903477158
32,16,9,30,0.0076367924965177
32,16,9,31,0.007000900617110436
32,16,9,32,0.0
32,16,10,1,0.7662925151450555
32,16,10,2,0.0
32,16,10,3,0.0
32,16,10,4,0.20235206671615352
32,16,10,5,0.0
32,16,10,6,0.0
32,16,10,7,0.0
32,16,10,8,0.0
32,16,10,9,0.0
32,16,10,10,0.0
32,16,10,11,0.0
32,16,10,12,0.0
32,16,10,13,0.0
32,16,10,14,0.0
32,16,10,15,0.0
32,16,10,16,0.0
32,16,10,17,0.0
32,16,10,18,0.0
32,16,10,19,0.0
32,16,10,20,0.0
32,16,10,21,0.0
32,16,10,22,0.0
32,16,10,23,0.0
32,16,10,24,0.0
32,16,10,25,0.0
32,16,10,26,0.0
32,16,10,27,0.0
32,16,10,28,0.0
32,16,10,29,0.016717717337522132
32,16,10,30,0.0076368087246476675
32,16,10,31,0.007000892076621173
32,16,10,32,0.0
32,16,11,1,0.7662925168390149
32,16,11,2,0.0
32,16,11,3,0.0
32,16,11,4,0.20235207168477898
32,16,11,5,0.0
32,16,11,6,0.0
32,16,11,7,0.0
32,16,11,8,0.0
32,16,11,9,0.0
32,16,11,10,0.0
32,16,11,11,0.0
32,16,11,12,0.0
32,16,11,13,0.0
32,16,11,14,0.0
32,16,11,15,0.0
32,16,11,16,0.0
32,16,11,17,0.0
32,16,11,18,0.0
32,16,11,19,0.0
32,16,11,20,0.0
32,16,11,21,0.0
32,16,11,22,0.0
32,16,11,23,0.0
32,16,11,24,0.0
32,16,11,25,0.0
32,16,11,26,0.0
32,16,11,27,0.0
32,16,11,28,0.0
32,16,11,29,0.01671780315882747
32,16,11,30,0.007636762933848382
32,16,11,31,0.0070008453835304525
32,16,11,32,0.0
32,16,12,1,0.766292501204261
32,16,12,2,0.0
32,16,12,3,0.0
32,16,12,4,0.20235207810128422
32,16,12,5,0.0
32,16,12,6,0.0
32,16,12,7,0.0
32,16,12,8,0.0
32,16,12,9,0.0
32,16,12,10,0.0
32,16,12,11,0.0
32,16,12,12,0.0
32,16,12,13,0.0
32,16,12,14,0.0
32,16,12,15,0.0
32,16,12,16,0.0
32,16,12,17,0.0
32,16,12,18,0.0
32,16,12,19,0.0
32,16,12,20,0.0
32,16,12,21,0.0
32,16,12,22,0.0
32,16,12,23,0.0
32,16,12,24,0.0
32,16,12,25,0.0
32,16,12,26,0.0
32,16,12,27,0.0
32,16,12,28,0.0
32,16,12,29,0.016717755146740423
32,16,12,30,0.007636795512805158
32,16,12,31,0.007000870034909258
32,16,12,32,0.0
32,16,13,1,0.7662924978378226
32,16,13,2,0.0
32,16,13,3,0.0
32,16,13,4,0.20235209416786923
32,16,13,5,0.0
32,16,13,6,0.0
32,16,13,7,0.0
32,16,13,8,0.0
32,16,13,9,0.0
32,16,13,10,0.0
32,16,13,11,0.0
32,16,13,12,0.0
32,16,13,13,0.0
32,16,13,14,0.0
32,16,13,15,0.0
32,16,13,16,0.0
32,16,13,17,0.0
32,16,13,18,0.0
32,16,13,19,0.0
32,16,13,20,0.0
32,16,13,21,0.0
32,16,13,22,0.0
32,16,13,23,0.0
32,16,13,24,0.0
32,16,13,25,0.0
32,16,13,26,0.0
32,16,13,27,0.0
32,16,13,28,0.0
32,16,13,29,0.016717789366376377
32,16,13,30,0.007636760131964957
32,16,13,31,0.007000858495966781
32,16,13,32,0.0
32,16,14,1,0.7662924898488607
32,16,14,2,0.0
32,16,14,3,0.0
32,16,14,4,0.20235209330070436
32,16,14,5,0.0
32,16,14,6,0.0
32,16,14,7,0.0
32,16,14,8,0.0
32,16,14,9,0.0
32,16,14,10,0.0
32,16,14,11,0.0
32,16,14,12,0.0
32,16,14,13,0.0
32,16,14,14,0.0
32,16,14,15,0.0
32,16,14,16,0.0
32,16,14,17,0.0
32,16,14,18,0.0
32,16,14,19,0.0
32,16,14,20,0.0
32,16,14,21,0.0
32,16,14,22,0.0
32,16,14,23,0.0
32,16,14,24,0.0
32,16,14,25,0.0
32,16,14,26,0.0
32,16,14,27,0.0
32,16,14,28,0.0
32,16,14,29,0.016717836793791317
32,16,14,30,0.007636723703679559
32,16,14,31,0.0070008563529641915
32,16,14,32,0.0
32,16,15,1,0.7662925018684019
32,16,15,2,0.0
32,16,15,3,0.0
32,16,15,4,0.2023520939650737
32,16,15,5,0.0
32,16,15,6,0.0
32,16,15,7,0.0
32,16,15,8,0.0
32,16,15,9,0.0
32,16,15,10,0.0
32,16,15,11,0.0
32,16,15,12,0.0
32,16,15,13,0.0
32,16,15,14,0.0
32,16,15,15,0.0
32,16,15,16,0.0
32,16,15,17,0.0
32,16,15,18,0.0
32,16,15,19,0.0
32,16,15,20,0.0
32,16,15,21,0.0
32,16,15,22,0.0
32,16,15,23,0.0
32,16,15,24,0.0
32,16,15,25,0.0
32,16,15,26,0.0
32,16,15,27,0.0
32,16,15,28,0.0
32,16,15,29,0.016717671868355297
32,16,15,30,0.007636793892831164
32,16,15,31,0.007000938405338053
32,16,15,32,0.0
32,16,16,1,0.7662925075868767
32,16,16,2,0.0
32,16,16,3,0.0
32,16,16,4,0.20235208471554647
32,16,16,5,0.0
32,16,16,6,0.0
32,16,16,7,0.0
32,16,16,8,0.0
32,16,16,9,0.0
32,16,16,10,0.0
32,16,16,11,0.0
32,16,16,12,0.0
32,16,16,13,0.0
32,16,16,14,0.0
32,16,16,15,0.0
32,16,16,16,0.0
32,16,16,17,0.0
32,16,16,18,0.0
32,16,16,19,0.0
32,16,16,20,0.0
32,16,16,21,0.0
32,16,16,22,0.0
32,16,16,23,0.0
32,16,16,24,0.0
32,16,16,25,0.0
32,16,16,26,0.0
32,16,16,27,0.0
32,16,16,28,0.0
32,16,16,29,0.016717782569518065
32,16,16,30,0.007636743308042111
32,16,16,31,0.00700088182001642
32,16,16,32,0.0
32,16,17,1,0.7662925138731693
32,16,17,2,0.0
32,16,17,3,0.0
32,16,17,4,0.20235207715586548
32,16,17,5,0.0
32,16,17,6,0.0
32,16,17,7,0.0
32,16,17,8,0.0
32,16,17,9,0.0
32,16,17,10,0.0
32,16,17,11,0.0
32,16,17,12,0.0
32,16,17,13,0.0
32,16,17,14,0.0
32,16,17,15,0.0
32,16,17,16,0.0
32,16,17,17,0.0
32,16,17,18,0.0
32,16,17,19,0.0
32,16,17,20,0.0
32,16,17,21,0.0
32,16,17,22,0.0
32,16,17,23,0.0
32,16,17,24,0.0
32,16,17,25,0.0
32,16,17,26,0.0
32,16,17,27,0.0
32,16,17,28,0.0
32,16,17,29,0.01671772730906392
32,16,17,30,0.0076367887277848994
32,16,17,31,0.007000892934116255
32,16,17,32,0.0
32,16,18,1,0.7662925052258309
32,16,18,2,0.0
32,16,18,3,0.0
32,16,18,4,0.2023520863185291
32,16,18,5,0.0
32,16,18,6,0.0
32,16,18,7,0.0
32,16,18,8,0.0
32,16,18,9,0.0
32,16,18,10,0.0
32,16,18,11,0.0
32,16,18,12,0.0
32,16,18,13,0.0
32,16,18,14,0.0
32,16,18,15,0.0
32,16,18,16,0.0
32,16,18,17,0.0
32,16,18,18,0.0
32,16,18,19,0.0
32,16,18,20,0.0
32,16,18,21,0.0
32,16,18,22,0.0
32,16,18,23,0.0
32,16,18,24,0.0
32,16,18,25,0.0
32,16,18,26,0.0
32,16,18,27,0.0
32,16,18,28,0.0
32,16,18,29,0.016717790096516083
32,16,18,30,0.007636790176125057
32,16,18,31,0.007000828182998665
32,16,18,32,0.0
32,16,19,1,0.7662925071984379
32,16,19,2,0.0
32,16,19,3,0.0
32,16,19,4,0.20235208888463854
32,16,19,5,0.0
32,16,19,6,0.0
32,16,19,7,0.0
32,16,19,8,0.0
32,16,19,9,0.0
32,16,19,10,0.0
32,16,19,11,0.0
32,16,19,12,0.0
32,16,19,13,0.0
32,16,19,14,0.0
32,16,19,15,0.0
32,16,19,16,0.0
32,16,19,17,0.0
32,16,19,18,0.0
32,16,19,19,0.0
32,16,19,20,0.0
32,16,19,21,0.0
32,16,19,22,0.0
32,16,19,23,0.0
32,16,19,24,0.0
32,16,19,25,0.0
32,16,19,26,0.0
32,16,19,27,0.0
32,16,19,28,0.0
32,16,19,29,0.016717800301400503
32,16,19,30,0.007636768645537955
32,16,19,31,0.007000834969985057
32,16,19,32,0.0
32,16,20,1,0.7662925073156934
32,16,20,2,0.0
32,16,20,3,0.0
32,16,20,4,0.20235207349231657
32,16,20,5,0.0
32,16,20,6,0.0
32,16,20,7,0.0
32,16,20,8,0.0
32,16,20,9,0.0
32,16,20,10,0.0
32,16,20,11,0.0
32,16,20,12,0.0
32,16,20,13,0.0
32,16,20,14,0.0
32,16,20,15,0.0
32,16,20,16,0.0
32,16,20,17,0.0
32,16,20,18,0.0
32,16,20,19,0.0
32,16,20,20,0.0
32,16,20,21,0.0
32,16,20,22,0.0
32,16,20,23,0.0
32,16,20,24,0.0
32,16,20,25,0.0
32,16,20,26,0.0
32,16,20,27,0.0
32,16,20,28,0.0
32,16,20,29,0.016717842488663433
32,16,20,30,0.007636764626824432
32,16,20,31,0.007000812076501896
32,16,20,32,0.0
32,16,21,1,0.7662924977211157
32,16,21,2,0.0
32,16,21,3,0.0
32,16,21,4,0.2023521073415797
32,16,21,5,0.0
32,16,21,6,0.0
32,16,21,7,0.0
32,16,21,8,0.0
32,16,21,9,0.0
32,16,21,10,0.0
32,16,21,11,0.0
32,16,21,12,0.0
32,16,21,13,0.0
32,16,21,14,0.0
32,16,21,15,0.0
32,16,21,16,0.0
32,16,21,17,0.0
32,16,21,18,0.0
32,16,21,19,0.0
32,16,21,20,0.0
32,16,21,21,0.0
32,16,21,22,0.0
32,16,21,23,0.0
32,16,21,24,0.0
32,16,21,25,0.0
32,16,21,26,0.0
32,16,21,27,0.0
32,16,21,28,0.0
32,16,21,29,0.01671755859758133
32,16,21,30,0.007636803198086484
32,16,21,31,0.007001033141636809
32,16,21,32,0.0
32,16,22,1,0.7662925180516479
32,16,22,2,0.0
32,16,22,3,0.0
32,16,22,4,0.20235208825507775
32,16,22,5,0.0
32,16,22,6,0.0
32,16,22,7,0.0
32,16,22,8,0.0
32,16,22,9,0.0
32,16,22,10,0.0
32,16,22,11,0.0
32,16,22,12,0.0
32,16,22,13,0.0
32,16,22,14,0.0
32,16,22,15,0.0
32,16,22,16,0.0
32,16,22,17,0.0
32,16,22,18,0.0
32,16,22,19,0.0
32,16,22,20,0.0
32,16,22,21,0.0
32,16,22,22,0.0
32,16,22,23,0.0
32,16,22,24,0.0
32,16,22,25,0.0
32,16,22,26,0.0
32,16,22,27,0.0
32,16,22,28,0.0
32,16,22,29,0.01671779371827522
32,16,22,30,0.007636764392242912
32,16,22,31,0.007000835582756264
32,16,22,32,0.0
32,16,23,1,0.7662924975509129
32,16,23,2,0.0
32,16,23,3,0.0
32,16,23,4,0.20235210152261424
32,16,23,5,0.0
32,16,23,6,0.0
32,16,23,7,0.0
32,16,23,8,0.0
32,16,23,9,0.0
32,16,23,10,0.0
32,16,23,11,0.0
32,16,23,12,0.0
32,16,23,13,0.0
32,16,23,14,0.0
32,16,23,15,0.0
32,16,23,16,0.0
32,16,23,17,0.0
32,16,23,18,0.0
32,16,23,19,0.0
32,16,23,20,0.0
32,16,23,21,0.0
32,16,23,22,0.0
32,16,23,23,0.0
32,16,23,24,0.0
32,16,23,25,0.0
32,16,23,26,0.0
32,16,23,27,0.0
32,16,23,28,0.0
32,16,23,29,0.01671777437411098
32,16,23,30,0.007636745640583237
32,16,23,31,0.00700088091177857
32,16,23,32,0.0
32,16,24,1,0.7662925257457401
32,16,24,2,0.0
32,16,24,3,0.0
32,16,24,4,0.20235207011547757
32,16,24,5,0.0
32,16,24,6,0.0
32,16,24,7,0.0
32,16,24,8,0.0
32,16,24,9,0.0
32,16,24,10,0.0
32,16,24,11,0.0
32,16,24,12,0.0
32,16,24,13,0.0
32,16,24,14,0.0
32,16,24,15,0.0
32,16,24,16,0.0
32,16,24,17,0.0
32,16,24,18,0.0
32,16,24,19,0.0
32,16,24,20,0.0
32,16,24,21,0.0
32,16,24,22,0.0
32,16,24,23,0.0
32,16,24,24,0.0
32,16,24,25,0.0
32,16,24,26,0.0
32,16,24,27,0.0
32,16,24,28,0.0
32,16,24,29,0.016717723670267096
32,16,24,30,0.007636774250178832
32,16,24,31,0.0070009062183364135
32,16,24,32,0.0
32,16,25,1,0.7662924955010406
32,16,25,2,0.0
32,16,25,3,0.0
32,16,25,4,0.2023520868365471
32,16,25,5,0.0
32,16,25,6,0.0
32,16,25,7,0.0
32,16,25,8,0.0
32,16,25,9,0.0
32,16,25,10,0.0
32,16,25,11,0.0
32,16,25,12,0.0
32,16,25,13,0.0
32,16,25,14,0.0
32,16,25,15,0.0
32,16,25,16,0.0
32,16,25,17,0.0
32,16,25,18,0.0
32,16,25,19,0.0
32,16,25,20,0.0
32,16,25,21,0.0
32,16,25,22,0.0
32,16,25,23,0.0
32,16,25,24,0.0
32,16,25,25,0.0
32,16,25,26,0.0
32,16,25,27,0.0
32,16,25,28,0.0
32,16,25,29,0.01671776570371055
32,16,25,30,0.007636755474202081
32,16,25,31,0.007000896484499698
32,16,25,32,0.0
32,16,26,1,0.7662925150445954
32,16,26,2,0.0
32,16,26,3,0.0
32,16,26,4,0.20235207332065666
32,16,26,5,0.0
32,16,26,6,0.0
32,16,26,7,0.0
32,16,26,8,0.0
32,16,26,9,0.0
32,16,26,10,0.0
32,16,26,11,0.0
32,16,26,12,0.0
32,16,26,13,0.0
32,16,26,14,0.0
32,16,26,15,0.0
32,16,26,16,0.0
32,16,26,17,0.0
32,16,26,18,0.0
32,16,26,19,0.0
32,16,26,20,0.0
32,16,26,21,0.0
32,16,26,22,0.0
32,16,26,23,0.0
32,16,26,24,0.0
32,16,26,25,0.0
32,16,26,26,0.0
32,16,26,27,0.0
32,16,26,28,0.0
32,16,26,29,0.016717858989673654
32,16,26,30,0.007636745744319249
32,16,26,31,0.007000806900755161
32,16,26,32,0.0
32,16,27,1,0.7662925136635135
32,16,27,2,0.0
32,16,27,3,0.0
32,16,27,4,0.20235207338484026
32,16,27,5,0.0
32,16,27,6,0.0
32,16,27,7,0.0
32,16,27,8,0.0
32,16,27,9,0.0
32,16,27,10,0.0
32,16,27,11,0.0
32,16,27,12,0.0
32,16,27,13,0.0
32,16,27,14,0.0
32,16,27,15,0.0
32,16,27,16,0.0
32,16,27,17,0.0
32,16,27,18,0.0
32,16,27,19,0.0
32,16,27,20,0.0
32,16,27,21,0.0
32,16,27,22,0.0
32,16,27,23,0.0
32,16,27,24,0.0
32,16,27,25,0.0
32,16,27,26,0.0
32,16,27,27,0.0
32,16,27,28,0.0
32,16,27,29,0.016717753844652596
32,16,27,30,0.007636772027582763
32,16,27,31,0.007000887079410862
32,16,27,32,0.0
32,16,28,1,0.7662925196664664
32,16,28,2,0.0
32,16,28,3,0.0
32,16,28,4,0.20235206874838982
32,16,28,5,0.0
32,16,28,6,0.0
32,16,28,7,0.0
32,16,28,8,0.0
32,16,28,9,0.0
32,16,28,10,0.0
32,16,28,11,0.0
32,16,28,12,0.0
32,16,28,13,0.0
32,16,28,14,0.0
32,16,28,15,0.0
32,16,28,16,0.0
32,16,28,17,0.0
32,16,28,18,0.0
32,16,28,19,0.0
32,16,28,20,0.0
32,16,28,21,0.0
32,16,28,22,0.0
32,16,28,23,0.0
32,16,28,24,0.0
32,16,28,25,0.0
32,16,28,26,0.0
32,16,28,27,0.0
32,16,28,28,0.0
32,16,28,29,0.016717803324986468
32,16,28,30,0.007636780125561218
32,16,28,31,0.007000828134596236
32,16,28,32,0.0
32,16,29,1,0.7662925098643294
32,16,29,2,0.0
32,16,29,3,0.0
32,16,29,4,0.20235208723790732
32,16,29,5,0.0
32,16,29,6,0.0
32,16,29,7,0.0
32,16,29,8,0.0
32,16,29,9,0.0
32,16,29,10,0.0
32,16,29,11,0.0
32,16,29,12,0.0
32,16,29,13,0.0
32,16,29,14,0.0
32,16,29,15,0.0
32,16,29,16,0.0
32,16,29,17,0.0
32,16,29,18,0.0
32,16,29,19,0.0
32,16,29,20,0.0
32,16,29,21,0.0
32,16,29,22,0.0
32,16,29,23,0.0
32,16,29,24,0.0
32,16,29,25,0.0
32,16,29,26,0.0
32,16,29,27,0.0
32,16,29,28,0.0
32,16,29,29,0.016717775057796827
32,16,29,30,0.007636765965653311
32,16,29,31,0.007000861874313177
32,16,29,32,0.0
32,16,30,1,0.7662925152395008
32,16,30,2,0.0
32,16,30,3,0.0
32,16,30,4,0.20235207537340272
32,16,30,5,0.0
32,16,30,6,0.0
32,16,30,7,0.0
32,16,30,8,0.0
32,16,30,9,0.0
32,16,30,10,0.0
32,16,30,11,0.0
32,16,30,12,0.0
32,16,30,13,0.0
32,16,30,14,0.0
32,16,30,15,0.0
32,16,30,16,0.0
32,16,30,17,0.0
32,16,30,18,0.0
32,16,30,19,0.0
32,16,30,20,0.0
32,16,30,21,0.0
32,16,30,22,0.0
32,16,30,23,0.0
32,16,30,24,0.0
32,16,30,25,0.0
32,16,30,26,0.0
32,16,30,27,0.0
32,16,30,28,0.0
32,16,30,29,0.016717726923178765
32,16,30,30,0.007636816888563687
32,16,30,31,0.007000865575353876
32,16,30,32,0.0
32,16,31,1,0.7662925144544065
32,16,31,2,0.0
32,16,31,3,0.0
32,16,31,4,0.20235208566401017
32,16,31,5,0.0
32,16,31,6,0.0
32,16,31,7,0.0
32,16,31,8,0.0
32,16,31,9,0.0
32,16,31,10,0.0
32,16,31,11,0.0
32,16,31,12,0.0
32,16,31,13,0.0
32,16,31,14,0.0
32,16,31,15,0.0
32,16,31,16,0.0
32,16,31,17,0.0
32,16,31,18,0.0
32,16,31,19,0.0
32,16,31,20,0.0
32,16,31,21,0.0
32,16,31,22,0.0
32,16,31,23,0.0
32,16,31,24,0.0
32,16,31,25,0.0
32,16,31,26,0.0
32,16,31,27,0.0
32,16,31,28,0.0
32,16,31,29,0.016717779150104507
32,16,31,30,0.007636766857951477
32,16,31,31,0.0070008538735273785
32,16,31,32,0.0
32,16,32,1,0.7662925101718392
32,16,32,2,0.0
32,16,32,3,0.0
32,16,32,4,0.20235207385461945
32,16,32,5,0.0
32,16,32,6,0.0
32,16,32,7,0.0
32,16,32,8,0.0
32,16,32,9,0.0
32,16,32,10,0.0
32,16,32,11,0.0
32,16,32,12,0.0
32,16,32,13,0.0
32,16,32,14,0.0
32,16,32,15,0.0
32,16,32,16,0.0
32,16,32,17,0.0
32,16,32,18,0.0
32,16,32,19,0.0
32,16,32,20,0.0
32,16,32,21,0.0
32,16,32,22,0.0
32,16,32,23,0.0
32,16,32,24,0.0
32,16,32,25,0.0
32,16,32,26,0.0
32,16,32,27,0.0
32,16,32,28,0.0
32,16,32,29,0.016717785713431934
32,16,32,30,0.007636775854787722
32,16,32,31,0.007000854405321744
32,16,32,32,0.0
32,16,33,1,0.7662925078867981
32,16,33,2,0.0
32,16,33,3,0.0
32,16,33,4,0.2023520881979022
32,16,33,5,0.0
32,16,33,6,0.0
32,16,33,7,0.0
32,16,33,8,0.0
32,16,33,9,0.0
32,16,33,10,0.0
32,16,33,11,0.0
32,16,33,12,0.0
32,16,33,13,0.0
32,16,33,14,0.0
32,16,33,15,0.0
32,16,33,16,0.0
32,16,33,17,0.0
32,16,33,18,0.0
32,16,33,19,0.0
32,16,33,20,0.0
32,16,33,21,0.0
32,16,33,22,0.0
32,16,33,23,0.0
32,16,33,24,0.0
32,16,33,25,0.0
32,16,33,26,0.0
32,16,33,27,0.0
32,16,33,28,0.0
32,16,33,29,0.016717732260917887
32,16,33,30,0.0076367946232774354
32,16,33,31,0.0070008770311043795
32,16,33,32,0.0
32,16,34,1,0.7662925098001646
32,16,34,2,0.0
32,16,34,3,0.0
32,16,34,4,0.20235207148520237
32,16,34,5,0.0
32,16,34,6,0.0
32,16,34,7,0.0
32,16,34,8,0.0
32,16,34,9,0.0
32,16,34,10,0.0
32,16,34,11,0.0
32,16,34,12,0.0
32,16,34,13,0.0
32,16,34,14,0.0
32,16,34,15,0.0
32,16,34,16,0.0
32,16,34,17,0.0
32,16,34,18,0.0
32,16,34,19,0.0
32,16,34,20,0.0
32,16,34,21,0.0
32,16,34,22,0.0
32,16,34,23,0.0
32,16,34,24,0.0
32,16,34,25,0.0
32,16,34,26,0.0
32,16,34,27,0.0
32,16,34,28,0.0
32,16,34,29,0.016717799075135074
32,16,34,30,0.007636765017140521
32,16,34,31,0.00700085462235762
32,16,34,32,0.0
32,32,0,1,0.5951554157256823
32,32,0,2,0.25590601404013563
32,32,0,3,0.0
32,32,0,4,0.0450786330151373
32,32,0,5,0.0
32,32,0,6,0.0
32,32,0,7,0.0
32,32,0,8,0.0
32,32,0,9,0.002194050007307026
32,32,0,10,0.0
32,32,0,11,0.06513188374279331
32,32,0,12,0.0
32,32,0,13,0.0
32,32,0,14,0.0
32,32,0,15,0.0
32,32,0,16,0.0
32,32,0,17,0.0
32,32,0,18,0.0
32,32,0,19,0.0
32,32,0,20,0.0
32,32,0,21,0.0
32,32,0,22,0.0
32,32,0,23,0.0
32,32,0,24,0.0
32,32,0,25,0.0
32,32,0,26,0.0
32,32,0,27,0.018849693849434697
32,32,0,28,0.017684309619509588
32,32,0,29,0.0
32,32,0,30,0.0
32,32,0,31,0.0
32,32,0,32,0.0
32,32,1,1,0.5951554164519129
32,32,1,2,0.255906132094321
32,32,1,3,0.0
32,32,1,4,0.04507853873208613
32,32,1,5,0.0
32,32,1,6,0.0
32,32,1,7,0.0
32,32,1,8,0.0
32,32,1,9,0.0021934519980789397
32,32,1,10,0.0
32,32,1,11,0.06513249396245743
32,32,1,12,0.0
32,32,1,13,0.0
32,32,1,14,0.0
32,32,1,15,0.0
32,32,1,16,0.0
32,32,1,17,0.0
32,32,1,18,0.0
32,32,1,19,0.0
32,32,1,20,0.0
32,32,1,21,0.0
32,32,1,22,0.0
32,32,1,23,0.0
32,32,1,24,0.0
32,32,1,25,0.0
32,32,1,26,0.0
32,32,1,27,0.0188496416459162
32,32,1,28,0.017684325115227564
32,32,1,29,0.0
32,32,1,30,0.0
32,32,1,31,0.0
32,32,1,32,0.0
32,32,2,1,0.5951553836159615
32,32,2,2,0.2559060837409252
32,32,2,3,0.0
32,32,2,4,0.04507839133631702
32,32,2,5,0.0
32,32,2,6,0.0
32,32,2,7,0.0
32,32,2,8,0.0
32,32,2,9,0.00219581469661521
32,32,2,10,0.0
32,32,2,11,0.06513018696872652
32,32,2,12,0.0
32,32,2,13,0.0
32,32,2,14,0.0
32,32,2,15,0.0
32,32,2,16,0.0
32,32,2,17,0.0
32,32,2,18,0.0
32,32,2,19,0.0
32,32,2,20,0.0
32,32,2,21,0.0
32,32,2,22,0.0
32,32,2,23,0.0
32,32,2,24,0.0
32,32,2,25,0.0
32,32,2,26,0.0
32,32,2,27,0.01884980823191303
32,32,2,28,0.017684331409541502
32,32,2,29,0.0
32,32,2,30,0.0
32,32,2,31,0.0
32,32,2,32,0.0
32,32,3,1,0.5951554653863868
32,32,3,2,0.2559058535383926
32,32,3,3,0.0
32,32,3,4,0.045079071124898826
32,32,3,5,0.0
32,32,3,6,0.0
32,32,3,7,0.0
32,32,3,8,0.0
32,32,3,9,0.002191678090614673
32,32,3,10,0.0
32,32,3,11,0.06513406731118224
32,32,3,12,0.0
32,32,3,13,0.0
32,32,3,14,0.0
32,32,3,15,0.0
32,32,3,16,0.0
32,32,3,17,0.0
32,32,3,18,0.0
32,32,3,19,0.0
32,32,3,20,0.0
32,32,3,21,0.0
32,32,3,22,0.0
32,32,3,23,0.0
32,32,3,24,0.0
32,32,3,25,0.0
32,32,3,26,0.0
32,32,3,27,0.018849645980802864
32,32,3,28,0.01768421856772205
32,32,3,29,0.0
32,32,3,30,0.0
32,32,3,31,0.0
32,32,3,32,0.0
32,32,4,1,0.5951554495685033
32,32,4,2,0.25590606426888474
32,32,4,3,0.0
32,32,4,4,0.04507870811590712
32,32,4,5,0.0
32,32,4,6,0.0
32,32,4,7,0.0
32,32,4,8,0.0
32,32,4,9,0.002192539112814875
32,32,4,10,0.0
32,32,4,11,0.06513332215006315
32,32,4,12,0.0
32,32,4,13,0.0
32,32,4,14,0.0
32,32,4,15,0.0
32,32,4,16,0.0
32,32,4,17,0.0
32,32,4,18,0.0
32,32,4,19,0.0
32,32,4,20,0.0
32,32,4,21,0.0
32,32,4,22,0.0
32,32,4,23,0.0
32,32,4,24,0.0
32,32,4,25,0.0
32,32,4,26,0.0
32,32,4,27,0.018849626511356892
32,32,4,28,0.017684290272469694
32,32,4,29,0.0
32,32,4,30,0.0
32,32,4,31,0.0
32,32,4,32,0.0
32,32,5,1,0.5951553828492596
32,32,5,2,0.25590611282721415
32,32,5,3,0.0
32,32,5,4,0.045078107260197474
32,32,5,5,0.0
32,32,5,6,0.0
32,32,5,7,0.0
32,32,5,8,0.0
32,32,5,9,0.0021985891264696294
32,32,5,10,0.0
32,32,5,11,0.06512744674696118
32,32,5,12,0.0
32,32,5,13,0.0
32,32,5,14,0.0
32,32,5,15,0.0
32,32,5,16,0.0
32,32,5,17,0.0
32,32,5,18,0.0
32,32,5,19,0.0
32,32,5,20,0.0
32,32,5,21,0.0
32,32,5,22,0.0
32,32,5,23,0.0
32,32,5,24,0.0
32,32,5,25,0.0
32,32,5,26,0.0
32,32,5,27,0.01884980987164352
32,32,5,28,0.017684551318254794
32,32,5,29,0.0
32,32,5,30,0.0
32,32,5,31,0.0
32,32,5,32,0.0
32,32,6,1,0.5951554366193931
32,32,6,2,0.25590603671876083
32,32,6,3,0.0
32,32,6,4,0.045078821994272496
32,32,6,5,0.0
32,32,6,6,0.0
32,32,6,7,0.0
32,32,6,8,0.0
32,32,6,9,0.002191942764913382
32,32,6,10,0.0
32,32,6,11,0.06513391966347949
32,32,6,12,0.0
32,32,6,13,0.0
32,32,6,14,0.0
32,32,6,15,0.0
32,32,6,16,0.0
32,32,6,17,0.0
32,32,6,18,0.0
32,32,6,19,0.0
32,32,6,20,0.0
32,32,6,21,0.0
32,32,6,22,0.0
32,32,6,23,0.0
32,32,6,24,0.0
32,32,6,25,0.0
32,32,6,26,0.0
32,32,6,27,0.01884964290169045
32,32,6,28,0.01768419933749022
32,32,6,29,0.0
32,32,6,30,0.0
32,32,6,31,0.0
32,32,6,32,0.0
32,32,7,1,0.5951554143284502
32,32,7,2,0.2559060574445486
32,32,7,3,0.0
32,32,7,4,0.04507854157845186
32,32,7,5,0.0
32,32,7,6,0.0
32,32,7,7,0.0
32,32,7,8,0.0
32,32,7,9,0.0021946511195831205
32,32,7,10,0.0
32,32,7,11,0.06513124878830809
32,32,7,12,0.0
32,32,7,13,0.0
32,32,7,14,0.0
32,32,7,15,0.0
32,32,7,16,0.0
32,32,7,17,0.0
32,32,7,18,0.0
32,32,7,19,0.0
32,32,7,20,0.0
32,32,7,21,0.0
32,32,7,22,0.0
32,32,7,23,0.0
32,32,7,24,0.0
32,32,7,25,0.0
32,32,7,26,0.0
32,32,7,27,0.018849745140259402
32,32,7,28,0.01768434160039869
32,32,7,29,0.0
32,32,7,30,0.0
32,32,7,31,0.0
32,32,7,32,0.0
32,32,8,1,0.5951554447466281
32,32,8,2,0.2559060662215685
32,32,8,3,0.0
32,32,8,4,0.045078577652541085
32,32,8,5,0.0
32,32,8,6,0.0
32,32,8,7,0.0
32,32,8,8,0.0
32,32,8,9,0.0021941032190026925
32,32,8,10,0.0
32,32,8,11,0.06513178681595964
32,32,8,12,0.0
32,32,8,13,0.0
32,32,8,14,0.0
32,32,8,15,0.0
32,32,8,16,0.0
32,32,8,17,0.0
32,32,8,18,0.0
32,32,8,19,0.0
32,32,8,20,0.0
32,32,8,21,0.0
32,32,8,22,0.0
32,32,8,23,0.0
32,32,8,24,0.0
32,32,8,25,0.0
32,32,8,26,0.0
32,32,8,27,0.018849724383159117
32,32,8,28,0.01768429696114088
32,32,8,29,0.0
32,32,8,30,0.0
32,32,8,31,0.0
32,32,8,32,0.0
32,32,9,1,0.5951554424215991
32,32,9,2,0.25590605778648906
32,32,9,3,0.0
32,32,9,4,0.04507847558024148
32,32,9,5,0.0
32,32,9,6,0.0
32,32,9,7,0.0
32,32,9,8,0.0
32,32,9,9,0.0021949502735363097
32,32,9,10,0.0
32,32,9,11,0.06513099220887468
32,32,9,12,0.0
32,32,9,13,0.0
32,32,9,14,0.0
32,32,9,15,0.0
32,32,9,16,0.0
32,32,9,17,0.0
32,32,9,18,0.0
32,32,9,19,0.0
32,32,9,20,0.0
32,32,9,21,0.0
32,32,9,22,0.0
32,32,9,23,0.0
32,32,9,24,0.0
32,32,9,25,0.0
32,32,9,26,0.0
32,32,9,27,0.018849744508634046
32,32,9,28,0.017684337220625183
32,32,9,29,0.0
32,32,9,30,0.0
32,32,9,31,0.0
32,32,9,32,0.0
32,32,10,1,0.5951554302394501
32,32,10,2,0.2559060211266827
32,32,10,3,0.0
32,32,10,4,0.045078603779333454
32,32,10,5,0.0
32,32,10,6,0.0
32,32,10,7,0.0
32,32,10,8,0.0
32,32,10,9,0.0021942387235302802
32,32,10,10,0.0
32,32,10,11,0.06513165525014636
32,32,10,12,0.0
32,32,10,13,0.0
32,32,10,14,0.0
32,32,10,15,0.0
32,32,10,16,0.0
32,32,10,17,0.0
32,32,10,18,0.0
32,32,10,19,0.0
32,32,10,20,0.0
32,32,10,21,0.0
32,32,10,22,0.0
32,32,10,23,0.0
32,32,10,24,0.0
32,32,10,25,0.0
32,32,10,26,0.0
32,32,10,27,0.01884985622473554
32,32,10,28,0.01768419465612183
32,32,10,29,0.0
32,32,10,30,0.0
32,32,10,31,0.0
32,32,10,32,0.0
32,32,11,1,0.5951554315333135
32,32,11,2,0.2559061648501922
32,32,11,3,0.0
32,32,11,4,0.04507846168670531
32,32,11,5,0.0
32,32,11,6,0.0
32,32,11,7,0.0
32,32,11,8,0.0
32,32,11,9,0.0021935804985481373
32,32,11,10,0.0
32,32,11,11,0.06513238932801083
32,32,11,12,0.0
32,32,11,13,0.0
32,32,11,14,0.0
32,32,11,15,0.0
32,32,11,16,0.0
32,32,11,17,0.0
32,32,11,18,0.0
32,32,11,19,0.0
32,32,11,20,0.0
32,32,11,21,0.0
32,32,11,22,0.0
32,32,11,23,0.0
32,32,11,24,0.0
32,32,11,25,0.0
32,32,11,26,0.0
32,32,11,27,0.018849689242779123
32,32,11,28,0.017684282860450793
32,32,11,29,0.0
32,32,11,30,0.0
32,32,11,31,0.0
32,32,11,32,0.0
32,32,12,1,0.59515542445919
32,32,12,2,0.25590611617609
32,32,12,3,0.0
32,32,12,4,0.045078521391117315
32,32,12,5,0.0
32,32,12,6,0.0
32,32,12,7,0.0
32,32,12,8,0.0
32,32,12,9,0.002193908626910973
32,32,12,10,0.0
32,32,12,11,0.06513202529495228
32,32,12,12,0.0
32,32,12,13,0.0
32,32,12,14,0.0
32,32,12,15,0.0
32,32,12,16,0.0
32,32,12,17,0.0
32,32,12,18,0.0
32,32,12,19,0.0
32,32,12,20,0.0
32,32,12,21,0.0
32,32,12,22,0.0
32,32,12,23,0.0
32,32,12,24,0.0
32,32,12,25,0.0
32,32,12,26,0.0
32,32,12,27,0.01884971083764368
32,32,12,28,0.01768429321409571
32,32,12,29,0.0
32,32,12,30,0.0
32,32,12,31,0.0
32,32,12,32,0.0
32,32,13,1,0.5951554069252104
32,32,13,2,0.25590611626418464
32,32,13,3,0.0
32,32,13,4,0.04507849036997135
32,32,13,5,0.0
32,32,13,6,0.0
32,32,13,7,0.0
32,32,13,8,0.0
32,32,13,9,0.0021942791073827697
32,32,13,10,0.0
32,32,13,11,0.06513166390948423
32,32,13,12,0.0
32,32,13,13,0.0
32,32,13,14,0.0
32,32,13,15,0.0
32,32,13,16,0.0
32,32,13,17,0.0
32,32,13,18,0.0
32,32,13,19,0.0
32,32,13,20,0.0
32,32,13,21,0.0
32,32,13,22,0.0
32,32,13,23,0.0
32,32,13,24,0.0
32,32,13,25,0.0
32,32,13,26,0.0
32,32,13,27,0.018849744916335513
32,32,13,28,0.017684298507431265
32,32,13,29,0.0
32,32,13,30,0.0
32,32,13,31,0.0
32,32,13,32,0.0
32,32,14,1,0.5951554421655696
32,32,14,2,0.25590598202988674
32,32,14,3,0.0
32,32,14,4,0.04507856279188074
32,32,14,5,0.0
32,32,14,6,0.0
32,32,14,7,0.0
32,32,14,8,0.0
32,32,14,9,0.0021948558020287614
32,32,14,10,0.0
32,32,14,11,0.0651310693245155
32,32,14,12,0.0
32,32,14,13,0.0
32,32,14,14,0.0
32,32,14,15,0.0
32,32,14,16,0.0
32,32,14,17,0.0
32,32,14,18,0.0
32,32,14,19,0.0
32,32,14,20,0.0
32,32,14,21,0.0
32,32,14,22,0.0
32,32,14,23,0.0
32,32,14,24,0.0
32,32,14,25,0.0
32,32,14,26,0.0
32,32,14,27,0.01884972058788203
32,32,14,28,0.017684367298236633
32,32,14,29,0.0
32,32,14,30,0.0
32,32,14,31,0.0
32,32,14,32,0.0
32,32,15,1,0.5951554168805815
32,32,15,2,0.2559060576155592
32,32,15,3,0.0
32,32,15,4,0.045078576446615455
32,32,15,5,0.0
32,32,15,6,0.0
32,32,15,7,0.0
32,32,15,8,0.0
32,32,15,9,0.0021941155565162462
32,32,15,10,0.0
32,32,15,11,0.0651318069137264
32,32,15,12,0.0
32,32,15,13,0.0
32,32,15,14,0.0
32,32,15,15,0.0
32,32,15,16,0.0
32,32,15,17,0.0
32,32,15,18,0.0
32,32,15,19,0.0
32,32,15,20,0.0
32,32,15,21,0.0
32,32,15,22,0.0
32,32,15,23,0.0
32,32,15,24,0.0
32,32,15,25,0.0
32,32,15,26,0.0
32,32,15,27,0.018849720897571785
32,32,15,28,0.017684305689429414
32,32,15,29,0.0
32,32,15,30,0.0
32,32,15,31,0.0
32,32,15,32,0.0
32,32,16,1,0.5951554105219526
32,32,16,2,0.25590618615425154
32,32,16,3,0.0
32,32,16,4,0.04507834153298736
32,32,16,5,0.0
32,32,16,6,0.0
32,32,16,7,0.0
32,32,16,8,0.0
32,32,16,9,0.002194514163458606
32,32,16,10,0.0
32,32,16,11,0.06513150709749108
32,32,16,12,0.0
32,32,16,13,0.0
32,32,16,14,0.0
32,32,16,15,0.0
32,32,16,16,0.0
32,32,16,17,0.0
32,32,16,18,0.0
32,32,16,19,0.0
32,32,16,20,0.0
32,32,16,21,0.0
32,32,16,22,0.0
32,32,16,23,0.0
32,32,16,24,0.0
32,32,16,25,0.0
32,32,16,26,0.0
32,32,16,27,0.01884970428719275
32,32,16,28,0.017684336242666132
32,32,16,29,0.0
32,32,16,30,0.0
32,32,16,31,0.0
32,32,16,32,0.0
32,32,17,1,0.5951553222436975
32,32,17,2,0.25590658473640704
32,32,17,3,0.0
32,32,17,4,0.04507785097697254
32,32,17,5,0.0
32,32,17,6,0.0
32,32,17,7,0.0
32,32,17,8,0.0
32,32,17,9,0.0021951176502371956
32,32,17,10,0.0
32,32,17,11,0.06513105760625167
32,32,17,12,0.0
32,32,17,13,0.0
32,32,17,14,0.0
32,32,17,15,0.0
32,32,17,16,0.0
32,32,17,17,0.0
32,32,17,18,0.0
32,32,17,19,0.0
32,32,17,20,0.0
32,32,17,21,0.0
32,32,17,22,0.0
32,32,17,23,0.0
32,32,17,24,0.0
32,32,17,25,0.0
32,32,17,26,0.0
32,32,17,27,0.018849727581664734
32,32,17,28,0.017684339204769153
32,32,17,29,0.0
32,32,17,30,0.0
32,32,17,31,0.0
32,32,17,32,0.0
32,32,18,1,0.595155378548823
32,32,18,2,0.2559063925921093
32,32,18,3,0.0
32,32,18,4,0.04507818103051947
32,32,18,5,0.0
32,32,18,6,0.0
32,32,18,7,0.0
32,32,18,8,0.0
32,32,18,9,0.002194333183371338
32,32,18,10,0.0
32,32,18,11,0.06513168512909426
32,32,18,12,0.0
32,32,18,13,0.0
32,32,18,14,0.0
32,32,18,15,0.0
32,32,18,16,0.0
32,32,18,17,0.0
32,32,18,18,0.0
32,32,18,19,0.0
32,32,18,20,0.0
32,32,18,21,0.0
32,32,18,22,0.0
32,32,18,23,0.0
32,32,18,24,0.0
32,32,18,25,0.0
32,32,18,26,0.0
32,32,18,27,0.018849730661295673
32,32,18,28,0.01768429885478693
32,32,18,29,0.0
32,32,18,30,0.0
32,32,18,31,0.0
32,32,18,32,0.0
32,32,19,1,0.5951554243365461
32,32,19,2,0.2559059184126246
32,32,19,3,0.0
32,32,19,4,0.045078722811591664
32,32,19,5,0.0
32,32,19,6,0.0
32,32,19,7,0.0
32,32,19,8,0.0
32,32,19,9,0.0021947125841189027
32,32,19,10,0.0
32,32,19,11,0.06513111110344222
32,32,19,12,0.0
32,32,19,13,0.0
32,32,19,14,0.0
32,32,19,15,0.0
32,32,19,16,0.0
32,32,19,17,0.0
32,32,19,18,0.0
32,32,19,19,0.0
32,32,19,20,0.0
32,32,19,21,0.0
32,32,19,22,0.0
32,32,19,23,0.0
32,32,19,24,0.0
32,32,19,25,0.0
32,32,19,26,0.0
32,32,19,27,0.018849886130015175
32,32,19,28,0.01768422462166122
32,32,19,29,0.0
32,32,19,30,0.0
32,32,19,31,0.0
32,32,19,32,0.0
32,32,20,1,0.5951553387540501
32,32,20,2,0.2559063916450329
32,32,20,3,0.0
32,32,20,4,0.04507782728418568
32,32,20,5,0.0
32,32,20,6,0.0
32,32,20,7,0.0
32,32,20,8,0.0
32,32,20,9,0.002197732488583729
32,32,20,10,0.0
32,32,20,11,0.06512846028831955
32,32,20,12,0.0
32,32,20,13,0.0
32,32,20,14,0.0
32,32,20,15,0.0
32,32,20,16,0.0
32,32,20,17,0.0
32,32,20,18,0.0
32,32,20,19,0.0
32,32,20,20,0.0
32,32,20,21,0.0
32,32,20,22,0.0
32,32,20,23,0.0
32,32,20,24,0.0
32,32,20,25,0.0
32,32,20,26,0.0
32,32,20,27,0.0188498479247574
32,32,20,28,0.01768440161507062
32,32,20,29,0.0
32,32,20,30,0.0
32,32,20,31,0.0
32,32,20,32,0.0
32,32,21,1,0.595155443719434
32,32,21,2,0.255906010529115
32,32,21,3,0.0
32,32,21,4,0.04507856843039065
32,32,21,5,0.0
32,32,21,6,0.0
32,32,21,7,0.0
32,32,21,8,0.0
32,32,21,9,0.0021946418709126564
32,32,21,10,0.0
32,32,21,11,0.06513125834017
32,32,21,12,0.0
32,32,21,13,0.0
32,32,21,14,0.0
32,32,21,15,0.0
32,32,21,16,0.0
32,32,21,17,0.0
32,32,21,18,0.0
32,32,21,19,0.0
32,32,21,20,0.0
32,32,21,21,0.0
32,32,21,22,0.0
32,32,21,23,0.0
32,32,21,24,0.0
32,32,21,25,0.0
32,32,21,26,0.0
32,32,21,27,0.01884976793768768
32,32,21,28,0.017684309172290146
32,32,21,29,0.0
32,32,21,30,0.0
32,32,21,31,0.0
32,32,21,32,0.0
32,32,22,1,0.5951554400439936
32,32,22,2,0.25590597288467914
32,32,22,3,0.0
32,32,22,4,0.04507872390210709
32,32,22,5,0.0
32,32,22,6,0.0
32,32,22,7,0.0
32,32,22,8,0.0
32,32,22,9,0.0021936840895151475
32,32,22,10,0.0
32,32,22,11,0.06513218334662971
32,32,22,12,0.0
32,32,22,13,0.0
32,32,22,14,0.0
32,32,22,15,0.0
32,32,22,16,0.0
32,32,22,17,0.0
32,32,22,18,0.0
32,32,22,19,0.0
32,32,22,20,0.0
32,32,22,21,0.0
32,32,22,22,0.0
32,32,22,23,0.0
32,32,22,24,0.0
32,32,22,25,0.0
32,32,22,26,0.0
32,32,22,27,0.018849733150519864
32,32,22,28,0.017684262582555586
32,32,22,29,0.0
32,32,22,30,0.0
32,32,22,31,0.0
32,32,22,32,0.0
32,32,23,1,0.5951554232836331
32,32,23,2,0.2559060608176585
32,32,23,3,0.0
32,32,23,4,0.045078722767157874
32,32,23,5,0.0
32,32,23,6,0.0
32,32,23,7,0.0
32,32,23,8,0.0
32,32,23,9,0.002192423778617882
32,32,23,10,0.0
32,32,23,11,0.06513346786553506
32,32,23,12,0.0
32,32,23,13,0.0
32,32,23,14,0.0
32,32,23,15,0.0
32,32,23,16,0.0
32,32,23,17,0.0
32,32,23,18,0.0
32,32,23,19,0.0
32,32,23,20,0.0
32,32,23,21,0.0
32,32,23,22,0.0
32,32,23,23,0.0
32,32,23,24,0.0
32,32,23,25,0.0
32,32,23,26,0.0
32,32,23,27,0.0188496030913726
32,32,23,28,0.017684298396024974
32,32,23,29,0.0
32,32,23,30,0.0
32,32,23,31,0.0
32,32,23,32,0.0
32,32,24,1,0.5951554433619834
32,32,24,2,0.2559059085761156
32,32,24,3,0.0
32,32,24,4,0.04507899728630215
32,32,24,5,0.0
32,32,24,6,0.0
32,32,24,7,0.0
32,32,24,8,0.0
32,32,24,9,0.002191518381251899
32,32,24,10,0.0
32,32,24,11,0.06513430576592381
32,32,24,12,0.0
32,32,24,13,0.0
32,32,24,14,0.0
32,32,24,15,0.0
32,32,24,16,0.0
32,32,24,17,0.0
32,32,24,18,0.0
32,32,24,19,0.0
32,32,24,20,0.0
32,32,24,21,0.0
32,32,24,22,0.0
32,32,24,23,0.0
32,32,24,24,0.0
32,32,24,25,0.0
32,32,24,26,0.0
32,32,24,27,0.01884963722015951
32,32,24,28,0.017684189408263423
32,32,24,29,0.0
32,32,24,30,0.0
32,32,24,31,0.0
32,32,24,32,0.0
32,32,25,1,0.5951554381940686
32,32,25,2,0.2559060308731444
32,32,25,3,0.0
32,32,25,4,0.04507876511531762
32,32,25,5,0.0
32,32,25,6,0.0
32,32,25,7,0.0
32,32,25,8,0.0
32,32,25,9,0.0021922177414864185
32,32,25,10,0.0
32,32,25,11,0.06513366353613835
32,32,25,12,0.0
32,32,25,13,0.0
32,32,25,14,0.0
32,32,25,15,0.0
32,32,25,16,0.0
32,32,25,17,0.0
32,32,25,18,0.0
32,32,25,19,0.0
32,32,25,20,0.0
32,32,25,21,0.0
32,32,25,22,0.0
32,32,25,23,0.0
32,32,25,24,0.0
32,32,25,25,0.0
32,32,25,26,0.0
32,32,25,27,0.018849533837865542
32,32,25,28,0.017684350701978917
32,32,25,29,0.0
32,32,25,30,0.0
32,32,25,31,0.0
32,32,25,32,0.0
32,32,26,1,0.5951554004635622
32,32,26,2,0.2559061693153718
32,32,26,3,0.0
32,32,26,4,0.04507836348485078
32,32,26,5,0.0
32,32,26,6,0.0
32,32,26,7,0.0
32,32,26,8,0.0
32,32,26,9,0.0021950138039599867
32,32,26,10,0.0
32,32,26,11,0.06513098280726679
32,32,26,12,0.0
32,32,26,13,0.0
32,32,26,14,0.0
32,32,26,15,0.0
32,32,26,16,0.0
32,32,26,17,0.0
32,32,26,18,0.0
32,32,26,19,0.0
32,32,26,20,0.0
32,32,26,21,0.0
32,32,26,22,0.0
32,32,26,23,0.0
32,32,26,24,0.0
32,32,26,25,0.0
32,32,26,26,0.0
32,32,26,27,0.018849744984398394
32,32,26,28,0.017684325140590065
32,32,26,29,0.0
32,32,26,30,0.0
32,32,26,31,0.0
32,32,26,32,0.0
32,32,27,1,0.5951554480558984
32,32,27,2,0.2559057933430519
32,32,27,3,0.0
32,32,27,4,0.04507888405682611
32,32,27,5,0.0
32,32,27,6,0.0
32,32,27,7,0.0
32,32,27,8,0.0
32,32,27,9,0.00219467299607672
32,32,27,10,0.0
32,32,27,11,0.06513108383956588
32,32,27,12,0.0
32,32,27,13,0.0
32,32,27,14,0.0
32,32,27,15,0.0
32,32,27,16,0.0
32,32,27,17,0.0
32,32,27,18,0.0
32,32,27,19,0.0
32,32,27,20,0.0
32,32,27,21,0.0
32,32,27,22,0.0
32,32,27,23,0.0
32,32,27,24,0.0
32,32,27,25,0.0
32,32,27,26,0.0
32,32,27,27,0.01884993793199204
32,32,27,28,0.01768417977658895
32,32,27,29,0.0
32,32,27,30,0.0
32,32,27,31,0.0
32,32,27,32,0.0
32,32,28,1,0.5951554810598293
32,32,28,2,0.2559058801558577
32,32,28,3,0.0
32,32,28,4,0.045078908980346666
32,32,28,5,0.0
32,32,28,6,0.0
32,32,28,7,0.0
32,32,28,8,0.0
32,32,28,9,0.0021927757109152764
32,32,28,10,0.0
32,32,28,11,0.06513301537200993
32,32,28,12,0.0
32,32,28,13,0.0
32,32,28,14,0.0
32,32,28,15,0.0
32,32,28,16,0.0
32,32,28,17,0.0
32,32,28,18,0.0
32,32,28,19,0.0
32,32,28,20,0.0
32,32,28,21,0.0
32,32,28,22,0.0
32,32,28,23,0.0
32,32,28,24,0.0
32,32,28,25,0.0
32,32,28,26,0.0
32,32,28,27,0.018849714090106655
32,32,28,28,0.017684224630934577
32,32,28,29,0.0
32,32,28,30,0.0
32,32,28,31,0.0
32,32,28,32,0.0
32,32,29,1,0.5951553746564215
32,32,29,2,0.2559063913961185
32,32,29,3,0.0
32,32,29,4,0.04507811966220259
32,32,29,5,0.0
32,32,29,6,0.0
32,32,29,7,0.0
32,32,29,8,0.0
32,32,29,9,0.0021948725652718216
32,32,29,10,0.0
32,32,29,11,0.0651311592193525
32,32,29,12,0.0
32,32,29,13,0.0
32,32,29,14,0.0
32,32,29,15,0.0
32,32,29,16,0.0
32,32,29,17,0.0
32,32,29,18,0.0
32,32,29,19,0.0
32,32,29,20,0.0
32,32,29,21,0.0
32,32,29,22,0.0
32,32,29,23,0.0
32,32,29,24,0.0
32,32,29,25,0.0
32,32,29,26,0.0
32,32,29,27,0.01884983849612429
32,32,29,28,0.017684244004508687
32,32,29,29,0.0
32,32,29,30,0.0
32,32,29,31,0.0
32,32,29,32,0.0
32,32,30,1,0.5951554221696672
32,32,30,2,0.25590620452066076
32,32,30,3,0.0
32,32,30,4,0.04507829696251312
32,32,30,5,0.0
32,32,30,6,0.0
32,32,30,7,0.0
32,32,30,8,0.0
32,32,30,9,0.002194957046480633
32,32,30,10,0.0
32,32,30,11,0.0651310525318328
32,32,30,12,0.0
32,32,30,13,0.0
32,32,30,14,0.0
32,32,30,15,0.0
32,32,30,16,0.0
32,32,30,17,0.0
32,32,30,18,0.0
32,32,30,19,0.0
32,32,30,20,0.0
32,32,30,21,0.0
32,32,30,22,0.0
32,32,30,23,0.0
32,32,30,24,0.0
32,32,30,25,0.0
32,32,30,26,0.0
32,32,30,27,0.01884976389281388
32,32,30,28,0.017684302876031503
32,32,30,29,0.0
32,32,30,30,0.0
32,32,30,31,0.0
32,32,30,32,0.0
32,64,0,1,0.46147249906163046
32,64,0,2,0.3374168380515297
32,64,0,3,0.0
32,64,0,4,0.0
32,64,0,5,0.0
32,64,0,6,0.0
32,64,0,7,0.13545933902121754
32,64,0,8,0.0
32,64,0,9,0.0
32,64,0,10,0.0
32,64,0,11,0.0
32,64,0,12,0.0
32,64,0,13,0.0
32,64,0,14,0.0
32,64,0,15,0.0
32,64,0,16,0.0
32,64,0,17,0.0
32,64,0,18,0.0
32,64,0,19,0.0
32,64,0,20,0.0
32,64,0,21,0.0
32,64,0,22,0.007018208140616505
32,64,0,23,0.018399844695326687
32,64,0,24,0.04023327102967908
32,64,0,25,0.0
32,64,0,26,0.0
32,64,0,27,0.0
32,64,0,28,0.0
32,64,0,29,0.0
32,64,0,30,0.0
32,64,0,31,0.0
32,64,0,32,0.0
32,64,1,1,0.46147252057909677
32,64,1,2,0.3374168694107098
32,64,1,3,0.0
32,64,1,4,0.0
32,64,1,5,0.0
32,64,1,6,0.0
32,64,1,7,0.13545927645604186
32,64,1,8,0.0
32,64,1,9,0.0
32,64,1,10,0.0
32,64,1,11,0.0
32,64,1,12,0.0
32,64,1,13,0.0
32,64,1,14,0.0
32,64,1,15,0.0
32,64,1,16,0.0
32,64,1,17,0.0
32,64,1,18,0.0
32,64,1,19,0.0
32,64,1,20,0.0
32,64,1,21,0.0
32,64,1,22,0.007018420541339712
32,64,1,23,0.018399879317652374
32,64,1,24,0.040233033695159445
32,64,1,25,0.0
32,64,1,26,0.0
32,64,1,27,0.0
32,64,1,28,0.0
32,64,1,29,0.0
32,64,1,30,0.0
32,64,1,31,0.0
32,64,1,32,0.0
32,64,2,1,0.4614724664931327
32,64,2,2,0.33741683847596027
32,64,2,3,0.0
32,64,2,4,0.0
32,64,2,5,0.0
32,64,2,6,0.0
32,64,2,7,0.13545943195572038
32,64,2,8,0.0
32,64,2,9,0.0
32,64,2,10,0.0
32,64,2,11,0.0
32,64,2,12,0.0
32,64,2,13,0.0
32,64,2,14,0.0
32,64,2,15,0.0
32,64,2,16,0.0
32,64,2,17,0.0
32,64,2,18,0.0
32,64,2,19,0.0
32,64,2,20,0.0
32,64,2,21,0.0
32,64,2,22,0.007017719425586859
32,64,2,23,0.018399805942505714
32,64,2,24,0.04023373770709414
32,64,2,25,0.0
32,64,2,26,0.0
32,64,2,27,0.0
32,64,2,28,0.0
32,64,2,29,0.0
32,64,2,30,0.0
32,64,2,31,0.0
32,64,2,32,0.0
32,64,3,1,0.4614724912229251
32,64,3,2,0.33741681732457246
32,64,3,3,0.0
32,64,3,4,0.0
32,64,3,5,0.0
32,64,3,6,0.0
32,64,3,7,0.13545937736666483
32,64,3,8,0.0
32,64,3,9,0.0
32,64,3,10,0.0
32,64,3,11,0.0
32,64,3,12,0.0
32,64,3,13,0.0
32,64,3,14,0.0
32,64,3,15,0.0
32,64,3,16,0.0
32,64,3,17,0.0
32,64,3,18,0.0
32,64,3,19,0.0
32,64,3,20,0.0
32,64,3,21,0.0
32,64,3,22,0.007017955474681292
32,64,3,23,0.01839985206797781
32,64,3,24,0.040233506543178595
32,64,3,25,0.0
32,64,3,26,0.0
32,64,3,27,0.0
32,64,3,28,0.0
32,64,3,29,0.0
32,64,3,30,0.0
32,64,3,31,0.0
32,64,3,32,0.0
32,64,4,1,0.46147251710187015
32,64,4,2,0.33741684320983895
32,64,4,3,0.0
32,64,4,4,0.0
32,64,4,5,0.0
32,64,4,6,0.0
32,64,4,7,0.1354592919795074
32,64,4,8,0.0
32,64,4,9,0.0
32,64,4,10,0.0
32,64,4,11,0.0
32,64,4,12,0.0
32,64,4,13,0.0
32,64,4,14,0.0
32,64,4,15,0.0
32,64,4,16,0.0
32,64,4,17,0.0
32,64,4,18,0.0
32,64,4,19,0.0
32,64,4,20,0.0
32,64,4,21,0.0
32,64,4,22,0.007018307799175911
32,64,4,23,0.01839987641088062
32,64,4,24,0.04023316349872691
32,64,4,25,0.0
32,64,4,26,0.0
32,64,4,27,0.0
32,64,4,28,0.0
32,64,4,29,0.0
32,64,4,30,0.0
32,64,4,31,0.0
32,64,4,32,0.0
32,64,5,1,0.4614725178471744
32,64,5,2,0.3374168597546186
32,64,5,3,0.0
32,64,5,4,0.0
32,64,5,5,0.0
32,64,5,6,0.0
32,64,5,7,0.13545931300495434
32,64,5,8,0.0
32,64,5,9,0.0
32,64,5,10,0.0
32,64,5,11,0.0
32,64,5,12,0.0
32,64,5,13,0.0
32,64,5,14,0.0
32,64,5,15,0.0
32,64,5,16,0.0
32,64,5,17,0.0
32,64,5,18,0.0
32,64,5,19,0.0
32,64,5,20,0.0
32,64,5,21,0.0
32,64,5,22,0.007017967086706362
32,64,5,23,0.018399871831259976
32,64,5,24,0.040233470475286005
32,64,5,25,0.0
32,64,5,26,0.0
32,64,5,27,0.0
32,64,5,28,0.0
32,64,5,29,0.0
32,64,5,30,0.0
32,64,5,31,0.0
32,64,5,32,0.0
32,64,6,1,0.4614725050121357
32,64,6,2,0.3374168420421049
32,64,6,3,0.0
32,64,6,4,0.0
32,64,6,5,0.0
32,64,6,6,0.0
32,64,6,7,0.13545936046840729
32,64,6,8,0.0
32,64,6,9,0.0
32,64,6,10,0.0
32,64,6,11,0.0
32,64,6,12,0.0
32,64,6,13,0.0
32,64,6,14,0.0
32,64,6,15,0.0
32,64,6,16,0.0
32,64,6,17,0.0
32,64,6,18,0.0
32,64,6,19,0.0
32,64,6,20,0.0
32,64,6,21,0.0
32,64,6,22,0.007018012254964113
32,64,6,23,0.018399885510736482
32,64,6,24,0.040233394711651355
32,64,6,25,0.0
32,64,6,26,0.0
32,64,6,27,0.0
32,64,6,28,0.0
32,64,6,29,0.0
32,64,6,30,0.0
32,64,6,31,0.0
32,64,6,32,0.0
32,64,7,1,0.46147251806116735
32,64,7,2,0.3374168306559105
32,64,7,3,0.0
32,64,7,4,0.0
32,64,7,5,0.0
32,64,7,6,0.0
32,64,7,7,0.1354594520329537
32,64,7,8,0.0
32,64,7,9,0.0
32,64,7,10,0.0
32,64,7,11,0.0
32,64,7,12,0.0
32,64,7,13,0.0
32,64,7,14,0.0
32,64,7,15,0.0
32,64,7,16,0.0
32,64,7,17,0.0
32,64,7,18,0.0
32,64,7,19,0.0
32,64,7,20,0.0
32,64,7,21,0.0
32,64,7,22,0.007016970492600846
32,64,7,23,0.01839981334709898
32,64,7,24,0.04023441541026864
32,64,7,25,0.0
32,64,7,26,0.0
32,64,7,27,0.0
32,64,7,28,0.0
32,64,7,29,0.0
32,64,7,30,0.0
32,64,7,31,0.0
32,64,7,32,0.0
32,64,8,1,0.4614725178933308
32,64,8,2,0.33741682242449744
32,64,8,3,0.0
32,64,8,4,0.0
32,64,8,5,0.0
32,64,8,6,0.0
32,64,8,7,0.1354593179133051
32,64,8,8,0.0
32,64,8,9,0.0
32,64,8,10,0.0
32,64,8,11,0.0
32,64,8,12,0.0
32,64,8,13,0.0
32,64,8,14,0.0
32,64,8,15,0.0
32,64,8,16,0.0
32,64,8,17,0.0
32,64,8,18,0.0
32,64,8,19,0.0
32,64,8,20,0.0
32,64,8,21,0.0
32,64,8,22,0.007018330293265725
32,64,8,23,0.018399858152937335
32,64,8,24,0.04023315332266378
32,64,8,25,0.0
32,64,8,26,0.0
32,64,8,27,0.0
32,64,8,28,0.0
32,64,8,29,0.0
32,64,8,30,0.0
32,64,8,31,0.0
32,64,8,32,0.0
32,64,9,1,0.4614725287127053
32,64,9,2,0.3374168378867156
32,64,9,3,0.0
32,64,9,4,0.0
32,64,9,5,0.0
32,64,9,6,0.0
32,64,9,7,0.13545933883993647
32,64,9,8,0.0
32,64,9,9,0.0
32,64,9,10,0.0
32,64,9,11,0.0
32,64,9,12,0.0
32,64,9,13,0.0
32,64,9,14,0.0
32,64,9,15,0.0
32,64,9,16,0.0
32,64,9,17,0.0
32,64,9,18,0.0
32,64,9,19,0.0
32,64,9,20,0.0
32,64,9,21,0.0
32,64,9,22,0.0070178818339041655
32,64,9,23,0.018399865888824266
32,64,9,24,0.04023354683791423
32,64,9,25,0.0
32,64,9,26,0.0
32,64,9,27,0.0
32,64,9,28,0.0
32,64,9,29,0.0
32,64,9,30,0.0
32,64,9,31,0.0
32,64,9,32,0.0
32,64,10,1,0.4614725303180398
32,64,10,2,0.3374168053165717
32,64,10,3,0.0
32,64,10,4,0.0
32,64,10,5,0.0
32,64,10,6,0.0
32,64,10,7,0.13545936520769503
32,64,10,8,0.0
32,64,10,9,0.0
32,64,10,10,0.0
32,64,10,11,0.0
32,64,10,12,0.0
32,64,10,13,0.0
32,64,10,14,0.0
32,64,10,15,0.0
32,64,10,16,0.0
32,64,10,17,0.0
32,64,10,18,0.0
32,64,10,19,0.0
32,64,10,20,0.0
32,64,10,21,0.0
32,64,10,22,0.007018028119810739
32,64,10,23,0.018399867445429503
32,64,10,24,0.040233403592453074
32,64,10,25,0.0
32,64,10,26,0.0
32,64,10,27,0.0
32,64,10,28,0.0
32,64,10,29,0.0
32,64,10,30,0.0
32,64,10,31,0.0
32,64,10,32,0.0
32,64,11,1,0.4614724944943769
32,64,11,2,0.3374168320435508
32,64,11,3,0.0
32,64,11,4,0.0
32,64,11,5,0.0
32,64,11,6,0.0
32,64,11,7,0.13545934808308097
32,64,11,8,0.0
32,64,11,9,0.0
32,64,11,10,0.0
32,64,11,11,0.0
32,64,11,12,0.0
32,64,11,13,0.0
32,64,11,14,0.0
32,64,11,15,0.0
32,64,11,16,0.0
32,64,11,17,0.0
32,64,11,18,0.0
32,64,11,19,0.0
32,64,11,20,0.0
32,64,11,21,0.0
32,64,11,22,0.007018131468415094
32,64,11,23,0.018399880664068762
32,64,11,24,0.040233313246507536
32,64,11,25,0.0
32,64,11,26,0.0
32,64,11,27,0.0
32,64,11,28,0.0
32,64,11,29,0.0
32,64,11,30,0.0
32,64,11,31,0.0
32,64,11,32,0.0
32,64,12,1,0.4614725188901415
32,64,12,2,0.3374168364113532
32,64,12,3,0.0
32,64,12,4,0.0
32,64,12,5,0.0
32,64,12,6,0.0
32,64,12,7,0.13545931916057188
32,64,12,8,0.0
32,64,12,9,0.0
32,64,12,10,0.0
32,64,12,11,0.0
32,64,12,12,0.0
32,64,12,13,0.0
32,64,12,14,0.0
32,64,12,15,0.0
32,64,12,16,0.0
32,64,12,17,0.0
32,64,12,18,0.0
32,64,12,19,0.0
32,64,12,20,0.0
32,64,12,21,0.0
32,64,12,22,0.007018217789930003
32,64,12,23,0.018399878425752726
32,64,12,24,0.04023322932225075
32,64,12,25,0.0
32,64,12,26,0.0
32,64,12,27,0.0
32,64,12,28,0.0
32,64,12,29,0.0
32,64,12,30,0.0
32,64,12,31,0.0
32,64,12,32,0.0
32,64,13,1,0.46147253277567507
32,64,13,2,0.3374168332492923
32,64,13,3,0.0
32,64,13,4,0.0
32,64,13,5,0.0
32,64,13,6,0.0
32,64,13,7,0.13545934767399906
32,64,13,8,0.0
32,64,13,9,0.0
32,64,13,10,0.0
32,64,13,11,0.0
32,64,13,12,0.0
32,64,13,13,0.0
32,64,13,14,0.0
32,64,13,15,0.0
32,64,13,16,0.0
32,64,13,17,0.0
32,64,13,18,0.0
32,64,13,19,0.0
32,64,13,20,0.0
32,64,13,21,0.0
32,64,13,22,0.007017858980479597
32,64,13,23,0.01839981882291004
32,64,13,24,0.0402336084976441
32,64,13,25,0.0
32,64,13,26,0.0
32,64,13,27,0.0
32,64,13,28,0.0
32,64,13,29,0.0
32,64,13,30,0.0
32,64,13,31,0.0
32,64,13,32,0.0
32,64,14,1,0.4614725118905554
32,64,14,2,0.33741680509931754
32,64,14,3,0.0
32,64,14,4,0.0
32,64,14,5,0.0
32,64,14,6,0.0
32,64,14,7,0.13545944080884645
32,64,14,8,0.0
32,64,14,9,0.0
32,64,14,10,0.0
32,64,14,11,0.0
32,64,14,12,0.0
32,64,14,13,0.0
32,64,14,14,0.0
32,64,14,15,0.0
32,64,14,16,0.0
32,64,14,17,0.0
32,64,14,18,0.0
32,64,14,19,0.0
32,64,14,20,0.0
32,64,14,21,0.0
32,64,14,22,0.007017604643398946
32,64,14,23,0.01839983980441623
32,64,14,24,0.04023379775346535
32,64,14,25,0.0
32,64,14,26,0.0
32,64,14,27,0.0
32,64,14,28,0.0
32,64,14,29,0.0
32,64,14,30,0.0
32,64,14,31,0.0
32,64,14,32,0.0
32,64,15,1,0.46147247021051285
32,64,15,2,0.3374168494619528
32,64,15,3,0.0
32,64,15,4,0.0
32,64,15,5,0.0
32,64,15,6,0.0
32,64,15,7,0.13545942815488043
32,64,15,8,0.0
32,64,15,9,0.0
32,64,15,10,0.0
32,64,15,11,0.0
32,64,15,12,0.0
32,64,15,13,0.0
32,64,15,14,0.0
32,64,15,15,0.0
32,64,15,16,0.0
32,64,15,17,0.0
32,64,15,18,0.0
32,64,15,19,0.0
32,64,15,20,0.0
32,64,15,21,0.0
32,64,15,22,0.007017891074285104
32,64,15,23,0.018399832006323735
32,64,15,24,0.040233529092044966
32,64,15,25,0.0
32,64,15,26,0.0
32,64,15,27,0.0
32,64,15,28,0.0
32,64,15,29,0.0
32,64,15,30,0.0
32,64,15,31,0.0
32,64,15,32,0.0
32,64,16,1,0.46147251858271443
32,64,16,2,0.33741680186347217
32,64,16,3,0.0
32,64,16,4,0.0
32,64,16,5,0.0
32,64,16,6,0.0
32,64,16,7,0.1354593889112428
32,64,16,8,0.0
32,64,16,9,0.0
32,64,16,10,0.0
32,64,16,11,0.0
32,64,16,12,0.0
32,64,16,13,0.0
32,64,16,14,0.0
32,64,16,15,0.0
32,64,16,16,0.0
32,64,16,17,0.0
32,64,16,18,0.0
32,64,16,19,0.0
32,64,16,20,0.0
32,64,16,21,0.0
32,64,16,22,0.0070179114918992105
32,64,16,23,0.018399857847246435
32,64,16,24,0.04023352130342512
32,64,16,25,0.0
32,64,16,26,0.0
32,64,16,27,0.0
32,64,16,28,0.0
32,64,16,29,0.0
32,64,16,30,0.0
32,64,16,31,0.0
32,64,16,32,0.0
32,64,17,1,0.46147250735634415
32,64,17,2,0.33741682378110915
32,64,17,3,0.0
32,64,17,4,0.0
32,64,17,5,0.0
32,64,17,6,0.0
32,64,17,7,0.13545938442490552
32,64,17,8,0.0
32,64,17,9,0.0
32,64,17,10,0.0
32,64,17,11,0.0
32,64,17,12,0.0
32,64,17,13,0.0
32,64,17,14,0.0
32,64,17,15,0.0
32,64,17,16,0.0
32,64,17,17,0.0
32,64,17,18,0.0
32,64,17,19,0.0
32,64,17,20,0.0
32,64,17,21,0.0
32,64,17,22,0.007017726244885261
32,64,17,23,0.018399891159945704
32,64,17,24,0.04023366703281031
32,64,17,25,0.0
32,64,17,26,0.0
32,64,17,27,0.0
32,64,17,28,0.0
32,64,17,29,0.0
32,64,17,30,0.0
32,64,17,31,0.0
32,64,17,32,0.0
32,64,18,1,0.4614725141067518
32,64,18,2,0.3374168057672446
32,64,18,3,0.0
32,64,18,4,0.0
32,64,18,5,0.0
32,64,18,6,0.0
32,64,18,7,0.1354593821827753
32,64,18,8,0.0
32,64,18,9,0.0
32,64,18,10,0.0
32,64,18,11,0.0
32,64,18,12,0.0
32,64,18,13,0.0
32,64,18,14,0.0
32,64,18,15,0.0
32,64,18,16,0.0
32,64,18,17,0.0
32,64,18,18,0.0
32,64,18,19,0.0
32,64,18,20,0.0
32,64,18,21,0.0
32,64,18,22,0.007017956380663933
32,64,18,23,0.018399878566276368
32,64,18,24,0.04023346299628824
32,64,18,25,0.0
32,64,18,26,0.0
32,64,18,27,0.0
32,64,18,28,0.0
32,64,18,29,0.0
32,64,18,30,0.0
32,64,18,31,0.0
32,64,18,32,0.0
32,64,19,1,0.46147248413558634
32,64,19,2,0.3374168183609947
32,64,19,3,0.0
32,64,19,4,0.0
32,64,19,5,0.0
32,64,19,6,0.0
32,64,19,7,0.13545937587605403
32,64,19,8,0.0
32,64,19,9,0.0
32,64,19,10,0.0
32,64,19,11,0.0
32,64,19,12,0.0
32,64,19,13,0.0
32,64,19,14,0.0
32,64,19,15,0.0
32,64,19,16,0.0
32,64,19,17,0.0
32,64,19,18,0.0
32,64,19,19,0.0
32,64,19,20,0.0
32,64,19,21,0.0
32,64,19,22,0.0070181093712666275
32,64,19,23,0.018399851685944792
32,64,19,24,0.04023336057015356
32,64,19,25,0.0
32,64,19,26,0.0
32,64,19,27,0.0
32,64,19,28,0.0
32,64,19,29,0.0
32,64,19,30,0.0
32,64,19,31,0.0
32,64,19,32,0.0
32,64,20,1,0.46147251155817864
32,64,20,2,0.33741681490597725
32,64,20,3,0.0
32,64,20,4,0.0
32,64,20,5,0.0
32,64,20,6,0.0
32,64,20,7,0.13545957874177308
32,64,20,8,0.0
32,64,20,9,0.0
32,64,20,10,0.0
32,64,20,11,0.0
32,64,20,12,0.0
32,64,20,13,0.0
32,64,20,14,0.0
32,64,20,15,0.0
32,64,20,16,0.0
32,64,20,17,0.0
32,64,20,18,0.0
32,64,20,19,0.0
32,64,20,20,0.0
32,64,20,21,0.0
32,64,20,22,0.007016451282388128
32,64,20,23,0.01839974612513468
32,64,20,24,0.04023489738654828
32,64,20,25,0.0
32,64,20,26,0.0
32,64,20,27,0.0
32,64,20,28,0.0
32,64,20,29,0.0
32,64,20,30,0.0
32,64,20,31,0.0
32,64,20,32,0.0
32,64,21,1,0.46147253972574453
32,64,21,2,0.337416803783797
32,64,21,3,0.0
32,64,21,4,0.0
32,64,21,5,0.0
32,64,21,6,0.0
32,64,21,7,0.13545928960558187
32,64,21,8,0.0
32,64,21,9,0.0
32,64,21,10,0.0
32,64,21,11,0.0
32,64,21,12,0.0
32,64,21,13,0.0
32,64,21,14,0.0
32,64,21,15,0.0
32,64,21,16,0.0
32,64,21,17,0.0
32,64,21,18,0.0
32,64,21,19,0.0
32,64,21,20,0.0
32,64,21,21,0.0
32,64,21,22,0.00701885302144274
32,64,21,23,0.018400073650760372
32,64,21,24,0.04023244021267337
32,64,21,25,0.0
32,64,21,26,0.0
32,64,21,27,0.0
32,64,21,28,0.0
32,64,21,29,0.0
32,64,21,30,0.0
32,64,21,31,0.0
32,64,21,32,0.0
32,64,22,1,0.4614725241655745
32,64,22,2,0.337416821879
32,64,22,3,0.0
32,64,22,4,0.0
32,64,22,5,0.0
32,64,22,6,0.0
32,64,22,7,0.1354593415072582
32,64,22,8,0.0
32,64,22,9,0.0
32,64,22,10,0.0
32,64,22,11,0.0
32,64,22,12,0.0
32,64,22,13,0.0
32,64,22,14,0.0
32,64,22,15,0.0
32,64,22,16,0.0
32,64,22,17,0.0
32,64,22,18,0.0
32,64,22,19,0.0
32,64,22,20,0.0
32,64,22,21,0.0
32,64,22,22,0.0070181078128493096
32,64,22,23,0.01839987257421319
32,64,22,24,0.04023333206110482
32,64,22,25,0.0
32,64,22,26,0.0
32,64,22,27,0.0
32,64,22,28,0.0
32,64,22,29,0.0
32,64,22,30,0.0
32,64,22,31,0.0
32,64,22,32,0.0
32,64,23,1,0.4614724947652959
32,64,23,2,0.33741681374489296
32,64,23,3,0.0
32,64,23,4,0.0
32,64,23,5,0.0
32,64,23,6,0.0
32,64,23,7,0.13545940665255382
32,64,23,8,0.0
32,64,23,9,0.0
32,64,23,10,0.0
32,64,23,11,0.0
32,64,23,12,0.0
32,64,23,13,0.0
32,64,23,14,0.0
32,64,23,15,0.0
32,64,23,16,0.0
32,64,23,17,0.0
32,64,23,18,0.0
32,64,23,19,0.0
32,64,23,20,0.0
32,64,23,21,0.0
32,64,23,22,0.007017770375816082
32,64,23,23,0.018399840000749706
32,64,23,24,0.0402336744606917
32,64,23,25,0.0
32,64,23,26,0.0
32,64,23,27,0.0
32,64,23,28,0.0
32,64,23,29,0.0
32,64,23,30,0.0
32,64,23,31,0.0
32,64,23,32,0.0
32,64,24,1,0.4614724976750622
32,64,24,2,0.33741683895017843
32,64,24,3,0.0
32,64,24,4,0.0
32,64,24,5,0.0
32,64,24,6,0.0
32,64,24,7,0.13545922533795718
32,64,24,8,0.0
32,64,24,9,0.0
32,64,24,10,0.0
32,64,24,11,0.0
32,64,24,12,0.0
32,64,24,13,0.0
32,64,24,14,0.0
32,64,24,15,0.0
32,64,24,16,0.0
32,64,24,17,0.0
32,64,24,18,0.0
32,64,24,19,0.0
32,64,24,20,0.0
32,64,24,21,0.0
32,64,24,22,0.0070189558074869015
32,64,24,23,0.01839991719994229
32,64,24,24,0.04023256502937318
32,64,24,25,0.0
32,64,24,26,0.0
32,64,24,27,0.0
32,64,24,28,0.0
32,64,24,29,0.0
32,64,24,30,0.0
32,64,24,31,0.0
32,64,24,32,0.0
32,64,25,1,0.4614725258604456
32,64,25,2,0.3374168361565088
32,64,25,3,0.0
32,64,25,4,0.0
32,64,25,5,0.0
32,64,25,6,0.0
32,64,25,7,0.135459351291106
32,64,25,8,0.0
32,64,25,9,0.0
32,64,25,10,0.0
32,64,25,11,0.0
32,64,25,12,0.0
32,64,25,13,0.0
32,64,25,14,0.0
32,64,25,15,0.0
32,64,25,16,0.0
32,64,25,17,0.0
32,64,25,18,0.0
32,64,25,19,0.0
32,64,25,20,0.0
32,64,25,21,0.0
32,64,25,22,0.007017694336855962
32,64,25,23,0.01839986059902872
32,64,25,24,0.04023373175605501
32,64,25,25,0.0
32,64,25,26,0.0
32,64,25,27,0.0
32,64,25,28,0.0
32,64,25,29,0.0
32,64,25,30,0.0
32,64,25,31,0.0
32,64,25,32,0.0
32,64,26,1,0.46147254811171873
32,64,26,2,0.337416784903046
32,64,26,3,0.0
32,64,26,4,0.0
32,64,26,5,0.0
32,64,26,6,0.0
32,64,26,7,0.1354593978435228
32,64,26,8,0.0
32,64,26,9,0.0
32,64,26,10,0.0
32,64,26,11,0.0
32,64,26,12,0.0
32,64,26,13,0.0
32,64,26,14,0.0
32,64,26,15,0.0
32,64,26,16,0.0
32,64,26,17,0.0
32,64,26,18,0.0
32,64,26,19,0.0
32,64,26,20,0.0
32,64,26,21,0.0
32,64,26,22,0.007017756945756163
32,64,26,23,0.018399831534037177
32,64,26,24,0.04023368066191913
32,64,26,25,0.0
32,64,26,26,0.0
32,64,26,27,0.0
32,64,26,28,0.0
32,64,26,29,0.0
32,64,26,30,0.0
32,64,26,31,0.0
32,64,26,32,0.0
32,64,27,1,0.4614724819411255
32,64,27,2,0.3374168597220252
32,64,27,3,0.0
32,64,27,4,0.0
32,64,27,5,0.0
32,64,27,6,0.0
32,64,27,7,0.13545931757799282
32,64,27,8,0.0
32,64,27,9,0.0
32,64,27,10,0.0
32,64,27,11,0.0
32,64,27,12,0.0
32,64,27,13,0.0
32,64,27,14,0.0
32,64,27,15,0.0
32,64,27,16,0.0
32,64,27,17,0.0
32,64,27,18,0.0
32,64,27,19,0.0
32,64,27,20,0.0
32,64,27,21,0.0
32,64,27,22,0.0070181995085121015
32,64,27,23,0.018399939402696547
32,64,27,24,0.04023320184764786
32,64,27,25,0.0
32,64,27,26,0.0
32,64,27,27,0.0
32,64,27,28,0.0
32,64,27,29,0.0
32,64,27,30,0.0
32,64,27,31,0.0
32,64,27,32,0.0
32,64,28,1,0.46147253543898087
32,64,28,2,0.3374168063176944
32,64,28,3,0.0
32,64,28,4,0.0
32,64,28,5,0.0
32,64,28,6,0.0
32,64,28,7,0.13545937973606204
32,64,28,8,0.0
32,64,28,9,0.0
32,64,28,10,0.0
32,64,28,11,0.0
32,64,28,12,0.0
32,64,28,13,0.0
32,64,28,14,0.0
32,64,28,15,0.0
32,64,28,16,0.0
32,64,28,17,0.0
32,64,28,18,0.0
32,64,28,19,0.0
32,64,28,20,0.0
32,64,28,21,0.0
32,64,28,22,0.007017763544113712
32,64,28,23,0.018399863981062654
32,64,28,24,0.04023365098208637
32,64,28,25,0.0
32,64,28,26,0.0
32,64,28,27,0.0
32,64,28,28,0.0
32,64,28,29,0.0
32,64,28,30,0.0
32,64,28,31,0.0
32,64,28,32,0.0
32,64,29,1,0.4614724948455382
32,64,29,2,0.3374168174614531
32,64,29,3,0.0
32,64,29,4,0.0
32,64,29,5,0.0
32,64,29,6,0.0
32,64,29,7,0.13545942219299004
32,64,29,8,0.0
32,64,29,9,0.0
32,64,29,10,0.0
32,64,29,11,0.0
32,64,29,12,0.0
32,64,29,13,0.0
32,64,29,14,0.0
32,64,29,15,0.0
32,64,29,16,0.0
32,64,29,17,0.0
32,64,29,18,0.0
32,64,29,19,0.0
32,64,29,20,0.0
32,64,29,21,0.0
32,64,29,22,0.00701781830440728
32,64,29,23,0.01839982944114709
32,64,29,24,0.04023361775446421
32,64,29,25,0.0
32,64,29,26,0.0
32,64,29,27,0.0
32,64,29,28,0.0
32,64,29,29,0.0
32,64,29,30,0.0
32,64,29,31,0.0
32,64,29,32,0.0
32,64,30,1,0.4614725328704625
32,64,30,2,0.33741680497612714
32,64,30,3,0.0
32,64,30,4,0.0
32,64,30,5,0.0
32,64,30,6,0.0
32,64,30,7,0.1354596121024013
32,64,30,8,0.0
32,64,30,9,0.0
32,64,30,10,0.0
32,64,30,11,0.0
32,64,30,12,0.0
32,64,30,13,0.0
32,64,30,14,0.0
32,64,30,15,0.0
32,64,30,16,0.0
32,64,30,17,0.0
32,64,30,18,0.0
32,64,30,19,0.0
32,64,30,20,0.0
32,64,30,21,0.0
32,64,30,22,0.007016244671120268
32,64,30,23,0.018399731707164635
32,64,30,24,0.040235073672724074
32,64,30,25,0.0
32,64,30,26,0.0
32,64,30,27,0.0
32,64,30,28,0.0
32,64,30,29,0.0
32,64,30,30,0.0
32,64,30,31,0.0
32,64,30,32,0.0
32,64,31,1,0.46147253041923075
32,64,31,2,0.3374168226236186
32,64,31,3,0.0
32,64,31,4,0.0
32,64,31,5,0.0
32,64,31,6,0.0
32,64,31,7,0.13545933900017462
32,64,31,8,0.0
32,64,31,9,0.0
32,64,31,10,0.0
32,64,31,11,0.0
32,64,31,12,0.0
32,64,31,13,0.0
32,64,31,14,0.0
32,64,31,15,0.0
32,64,31,16,0.0
32,64,31,17,0.0
32,64,31,18,0.0
32,64,31,19,0.0
32,64,31,20,0.0
32,64,31,21,0.0
32,64,31,22,0.007018123309552362
32,64,31,23,0.018399855816938357
32,64,31,24,0.040233328830485374
32,64,31,25,0.0
32,64,31,26,0.0
32,64,31,27,0.0
32,64,31,28,0.0
32,64,31,29,0.0
32,64,31,30,0.0
32,64,31,31,0.0
32,64,31,32,0.0
32,64,32,1,0.4614725034929781
32,64,32,2,0.3374168364006126
32,64,32,3,0.0
32,64,32,4,0.0
32,64,32,5,0.0
32,64,32,6,0.0
32,64,32,7,0.13545937365478108
32,64,32,8,0.0
32,64,32,9,0.0
32,64,32,10,0.0
32,64,32,11,0.0
32,64,32,12,0.0
32,64,32,13,0.0
32,64,32,14,0.0
32,64,32,15,0.0
32,64,32,16,0.0
32,64,32,17,0.0
32,64,32,18,0.0
32,64,32,19,0.0
32,64,32,20,0.0
32,64,32,21,0.0
32,64,32,22,0.0070178369803100115
32,64,32,23,0.018399850886836336
32,64,32,24,0.040233598584481875
32,64,32,25,0.0
32,64,32,26,0.0
32,64,32,27,0.0
32,64,32,28,0.0
32,64,32,29,0.0
32,64,32,30,0.0
32,64,32,31,0.0
32,64,32,32,0.0
32,64,33,1,0.46147247862062063
32,64,33,2,0.3374168649229627
32,64,33,3,0.0
32,64,33,4,0.0
32,64,33,5,0.0
32,64,33,6,0.0
32,64,33,7,0.13545922604010716
32,64,33,8,0.0
32,64,33,9,0.0
32,64,33,10,0.0
32,64,33,11,0.0
32,64,33,12,0.0
32,64,33,13,0.0
32,64,33,14,0.0
32,64,33,15,0.0
32,64,33,16,0.0
32,64,33,17,0.0
32,64,33,18,0.0
32,64,33,19,0.0
32,64,33,20,0.0
32,64,33,21,0.0
32,64,33,22,0.007018892299505005
32,64,33,23,0.018399903117440056
32,64,33,24,0.04023263499936438
32,64,33,25,0.0
32,64,33,26,0.0
32,64,33,27,0.0
32,64,33,28,0.0
32,64,33,29,0.0
32,64,33,30,0.0
32,64,33,31,0.0
32,64,33,32,0.0
32,64,34,1,0.46147249904408993
32,64,34,2,0.3374168465920741
32,64,34,3,0.0
32,64,34,4,0.0
32,64,34,5,0.0
32,64,34,6,0.0
32,64,34,7,0.1354593423462586
32,64,34,8,0.0
32,64,34,9,0.0
32,64,34,10,0.0
32,64,34,11,0.0
32,64,34,12,0.0
32,64,34,13,0.0
32,64,34,14,0.0
32,64,34,15,0.0
32,64,34,16,0.0
32,64,34,17,0.0
32,64,34,18,0.0
32,64,34,19,0.0
32,64,34,20,0.0
32,64,34,21,0.0
32,64,34,22,0.007018117328773795
32,64,34,23,0.018399862059680153
32,64,34,24,0.040233332629123375
32,64,34,25,0.0
32,64,34,26,0.0
32,64,34,27,0.0
32,64,34,28,0.0
32,64,34,29,0.0
32,64,34,30,0.0
32,64,34,31,0.0
32,64,34,32,0.0
32,64,35,1,0.461472514591685
32,64,35,2,0.3374168130839513
32,64,35,3,0.0
32,64,35,4,0.0
32,64,35,5,0.0
32,64,35,6,0.0
32,64,35,7,0.1354593423332839
32,64,35,8,0.0
32,64,35,9,0.0
32,64,35,10,0.0
32,64,35,11,0.0
32,64,35,12,0.0
32,64,35,13,0.0
32,64,35,14,0.0
32,64,35,15,0.0
32,64,35,16,0.0
32,64,35,17,0.0
32,64,35,18,0.0
32,64,35,19,0.0
32,64,35,20,0.0
32,64,35,21,0.0
32,64,35,22,0.007018193856629347
32,64,35,23,0.01839988463474282
32,64,35,24,0.040233251499707474
32,64,35,25,0.0
32,64,35,26,0.0
32,64,35,27,0.0
32,64,35,28,0.0
32,64,35,29,0.0
32,64,35,30,0.0
32,64,35,31,0.0
32,64,35,32,0.0
32,64,36,1,0.4614725164832958
32,64,36,2,0.3374168104710841
32,64,36,3,0.0
32,64,36,4,0.0
32,64,36,5,0.0
32,64,36,6,0.0
32,64,36,7,0.13545932651186196
32,64,36,8,0.0
32,64,36,9,0.0
32,64,36,10,0.0
32,64,36,11,0.0
32,64,36,12,0.0
32,64,36,13,0.0
32,64,36,14,0.0
32,64,36,15,0.0
32,64,36,16,0.0
32,64,36,17,0.0
32,64,36,18,0.0
32,64,36,19,0.0
32,64,36,20,0.0
32,64,36,21,0.0
32,64,36,22,0.007018034368931794
32,64,36,23,0.018399916054187764
32,64,36,24,0.040233396110638565
32,64,36,25,0.0
32,64,36,26,0.0
32,64,36,27,0.0
32,64,36,28,0.0
32,64,36,29,0.0
32,64,36,30,0.0
32,64,36,31,0.0
32,64,36,32,0.0
32,64,37,1,0.4614725023064943
32,64,37,2,0.33741685414222056
32,64,37,3,0.0
32,64,37,4,0.0
32,64,37,5,0.0
32,64,37,6,0.0
32,64,37,7,0.13545932468731472
32,64,37,8,0.0
32,64,37,9,0.0
32,64,37,10,0.0
32,64,37,11,0.0
32,64,37,12,0.0
32,64,37,13,0.0
32,64,37,14,0.0
32,64,37,15,0.0
32,64,37,16,0.0
32,64,37,17,0.0
32,64,37,18,0.0
32,64,37,19,0.0
32,64,37,20,0.0
32,64,37,21,0.0
32,64,37,22,0.0070182371002835385
32,64,37,23,0.018399855097951882
32,64,37,24,0.040233226665734916
32,64,37,25,0.0
32,64,37,26,0.0
32,64,37,27,0.0
32,64,37,28,0.0
32,64,37,29,0.0
32,64,37,30,0.0
32,64,37,31,0.0
32,64,37,32,0.0
32,64,38,1,0.4614725237474973
32,64,38,2,0.33741684083497087
32,64,38,3,0.0
32,64,38,4,0.0
32,64,38,5,0.0
32,64,38,6,0.0
32,64,38,7,0.1354593550041808
32,64,38,8,0.0
32,64,38,9,0.0
32,64,38,10,0.0
32,64,38,11,0.0
32,64,38,12,0.0
32,64,38,13,0.0
32,64,38,14,0.0
32,64,38,15,0.0
32,64,38,16,0.0
32,64,38,17,0.0
32,64,38,18,0.0
32,64,38,19,0.0
32,64,38,20,0.0
32,64,38,21,0.0
32,64,38,22,0.007017858137895281
32,64,38,23,0.018399864089376182
32,64,38,24,0.040233558186079585
32,64,38,25,0.0
32,64,38,26,0.0
32,64,38,27,0.0
32,64,38,28,0.0
32,64,38,29,0.0
32,64,38,30,0.0
32,64,38,31,0.0
32,64,38,32,0.0
32,64,39,1,0.46147251148287444
32,64,39,2,0.3374168414149372
32,64,39,3,0.0
32,64,39,4,0.0
32,64,39,5,0.0
32,64,39,6,0.0
32,64,39,7,0.1354593602809994
32,64,39,8,0.0
32,64,39,9,0.0
32,64,39,10,0.0
32,64,39,11,0.0
32,64,39,12,0.0
32,64,39,13,0.0
32,64,39,14,0.0
32,64,39,15,0.0
32,64,39,16,0.0
32,64,39,17,0.0
32,64,39,18,0.0
32,64,39,19,0.0
32,64,39,20,0.0
32,64,39,21,0.0
32,64,39,22,0.0070178406055239504
32,64,39,23,0.018399893524968958
32,64,39,24,0.040233552690696
32,64,39,25,0.0
32,64,39,26,0.0
32,64,39,27,0.0
32,64,39,28,0.0
32,64,39,29,0.0
32,64,39,30,0.0
32,64,39,31,0.0
32,64,39,32,0.0
32,64,40,1,0.4614725124774445
32,64,40,2,0.3374168181417592
32,64,40,3,0.0
32,64,40,4,0.0
32,64,40,5,0.0
32,64,40,6,0.0
32,64,40,7,0.13545942591478455
32,64,40,8,0.0
32,64,40,9,0.0
32,64,40,10,0.0
32,64,40,11,0.0
32,64,40,12,0.0
32,64,40,13,0.0
32,64,40,14,0.0
32,64,40,15,0.0
32,64,40,16,0.0
32,64,40,17,0.0
32,64,40,18,0.0
32,64,40,19,0.0
32,64,40,20,0.0
32,64,40,21,0.0
32,64,40,22,0.007017455994638571
32,64,40,23,0.018399816786401818
32,64,40,24,0.04023397068497125
32,64,40,25,0.0
32,64,40,26,0.0
32,64,40,27,0.0
32,64,40,28,0.0
32,64,40,29,0.0
32,64,40,30,0.0
32,64,40,31,0.0
32,64,40,32,0.0
32,64,41,1,0.4614725149230832
32,64,41,2,0.3374167991644357
32,64,41,3,0.0
32,64,41,4,0.0
32,64,41,5,0.0
32,64,41,6,0.0
32,64,41,7,0.1354594135771114
32,64,41,8,0.0
32,64,41,9,0.0
32,64,41,10,0.0
32,64,41,11,0.0
32,64,41,12,0.0
32,64,41,13,0.0
32,64,41,14,0.0
32,64,41,15,0.0
32,64,41,16,0.0
32,64,41,17,0.0
32,64,41,18,0.0
32,64,41,19,0.0
32,64,41,20,0.0
32,64,41,21,0.0
32,64,41,22,0.00701777432534256
32,64,41,23,0.018399823227155804
32,64,41,24,0.04023367478287148
32,64,41,25,0.0
32,64,41,26,0.0
32,64,41,27,0.0
32,64,41,28,0.0
32,64,41,29,0.0
32,64,41,30,0.0
32,64,41,31,0.0
32,64,41,32,0.0
32,64,42,1,0.46147251606366807
32,64,42,2,0.3374168012317581
32,64,42,3,0.0
32,64,42,4,0.0
32,64,42,5,0.0
32,64,42,6,0.0
32,64,42,7,0.13545933400747937
32,64,42,8,0.0
32,64,42,9,0.0
32,64,42,10,0.0
32,64,42,11,0.0
32,64,42,12,0.0
32,64,42,13,0.0
32,64,42,14,0.0
32,64,42,15,0.0
32,64,42,16,0.0
32,64,42,17,0.0
32,64,42,18,0.0
32,64,42,19,0.0
32,64,42,20,0.0
32,64,42,21,0.0
32,64,42,22,0.007018362493676926
32,64,42,23,0.01839987252958482
32,64,42,24,0.04023311367383261
32,64,42,25,0.0
32,64,42,26,0.0
32,64,42,27,0.0
32,64,42,28,0.0
32,64,42,29,0.0
32,64,42,30,0.0
32,64,42,31,0.0
32,64,42,32,0.0
32,64,43,1,0.46147250967756065
32,64,43,2,0.3374168259950907
32,64,43,3,0.0
32,64,43,4,0.0
32,64,43,5,0.0
32,64,43,6,0.0
32,64,43,7,0.13545927908921257
32,64,43,8,0.0
32,64,43,9,0.0
32,64,43,10,0.0
32,64,43,11,0.0
32,64,43,12,0.0
32,64,43,13,0.0
32,64,43,14,0.0
32,64,43,15,0.0
32,64,43,16,0.0
32,64,43,17,0.0
32,64,43,18,0.0
32,64,43,19,0.0
32,64,43,20,0.0
32,64,43,21,0.0
32,64,43,22,0.007018651241205531
32,64,43,23,0.018399921755266578
32,64,43,24,0.04023281224166405
32,64,43,25,0.0
32,64,43,26,0.0
32,64,43,27,0.0
32,64,43,28,0.0
32,64,43,29,0.0
32,64,43,30,0.0
32,64,43,31,0.0
32,64,43,32,0.0
32,64,44,1,0.46147254346687655
32,64,44,2,0.33741681107996724
32,64,44,3,0.0
32,64,44,4,0.0
32,64,44,5,0.0
32,64,44,6,0.0
32,64,44,7,0.13545938031361165
32,64,44,8,0.0
32,64,44,9,0.0
32,64,44,10,0.0
32,64,44,11,0.0
32,64,44,12,0.0
32,64,44,13,0.0
32,64,44,14,0.0
32,64,44,15,0.0
32,64,44,16,0.0
32,64,44,17,0.0
32,64,44,18,0.0
32,64,44,19,0.0
32,64,44,20,0.0
32,64,44,21,0.0
32,64,44,22,0.007017899880775821
32,64,44,23,0.018399835938838552
32,64,44,24,0.040233529319930135
32,64,44,25,0.0
32,64,44,26,0.0
32,64,44,27,0.0
32,64,44,28,0.0
32,64,44,29,0.0
32,64,44,30,0.0
32,64,44,31,0.0
32,64,44,32,0.0
32,128,0,1,0.3444496558775076
32,128,0,2,0.35255628925456556
32,128,0,3,0.0
32,128,0,4,0.0
32,128,0,5,0.18919845546694927
32,128,0,6,0.0
32,128,0,7,0.0
32,128,0,8,0.0
32,128,0,9,0.0
32,128,0,10,0.0
32,128,0,11,0.0
32,128,0,12,0.0
32,128,0,13,0.0
32,128,0,14,0.0
32,128,0,15,0.0
32,128,0,16,0.0
32,128,0,17,0.0
32,128,0,18,0.0
32,128,0,19,0.0
32,128,0,20,0.0758531619979214
32,128,0,21,0.037942437403056084
32,128,0,22,0.0
32,128,0,23,0.0
32,128,0,24,0.0
32,128,0,25,0.0
32,128,0,26,0.0
32,128,0,27,0.0
32,128,0,28,0.0
32,128,0,29,0.0
32,128,0,30,0.0
32,128,0,31,0.0
32,128,0,32,0.0
32,128,1,1,0.34444965193949767
32,128,1,2,0.35255629055335364
32,128,1,3,0.0
32,128,1,4,0.0
32,128,1,5,0.18919841303351043
32,128,1,6,0.0
32,128,1,7,0.0
32,128,1,8,0.0
32,128,1,9,0.0
32,128,1,10,0.0
32,128,1,11,0.0
32,128,1,12,0.0
32,128,1,13,0.0
32,128,1,14,0.0
32,128,1,15,0.0
32,128,1,16,0.0
32,128,1,17,0.0
32,128,1,18,0.0
32,128,1,19,0.0
32,128,1,20,0.07585321510885144
32,128,1,21,0.03794242936478694
32,128,1,22,0.0
32,128,1,23,0.0
32,128,1,24,0.0
32,128,1,25,0.0
32,128,1,26,0.0
32,128,1,27,0.0
32,128,1,28,0.0
32,128,1,29,0.0
32,128,1,30,0.0
32,128,1,31,0.0
32,128,1,32,0.0
32,128,2,1,0.3444496877647801
32,128,2,2,0.3525562727748984
32,128,2,3,0.0
32,128,2,4,0.0
32,128,2,5,0.18919841377438493
32,128,2,6,0.0
32,128,2,7,0.0
32,128,2,8,0.0
32,128,2,9,0.0
32,128,2,10,0.0
32,128,2,11,0.0
32,128,2,12,0.0
32,128,2,13,0.0
32,128,2,14,0.0
32,128,2,15,0.0
32,128,2,16,0.0
32,128,2,17,0.0
32,128,2,18,0.0
32,128,2,19,0.0
32,128,2,20,0.0758532599100082
32,128,2,21,0.03794236577592831
32,128,2,22,0.0
32,128,2,23,0.0
32,128,2,24,0.0
32,128,2,25,0.0
32,128,2,26,0.0
32,128,2,27,0.0
32,128,2,28,0.0
32,128,2,29,0.0
32,128,2,30,0.0
32,128,2,31,0.0
32,128,2,32,0.0
32,128,3,1,0.34444964781091986
32,128,3,2,0.35255627565061054
32,128,3,3,0.0
32,128,3,4,0.0
32,128,3,5,0.18919842624971472
32,128,3,6,0.0
32,128,3,7,0.0
32,128,3,8,0.0
32,128,3,9,0.0
32,128,3,10,0.0
32,128,3,11,0.0
32,128,3,12,0.0
32,128,3,13,0.0
32,128,3,14,0.0
32,128,3,15,0.0
32,128,3,16,0.0
32,128,3,17,0.0
32,128,3,18,0.0
32,128,3,19,0.0
32,128,3,20,0.07585325436299566
32,128,3,21,0.03794239592575923
32,128,3,22,0.0
32,128,3,23,0.0
32,128,3,24,0.0
32,128,3,25,0.0
32,128,3,26,0.0
32,128,3,27,0.0
32,128,3,28,0.0
32,128,3,29,0.0
32,128,3,30,0.0
32,128,3,31,0.0
32,128,3,32,0.0
32,128,4,1,0.34444966265604793
32,128,4,2,0.3525562709452309
32,128,4,3,0.0
32,128,4,4,0.0
32,128,4,5,0.18919839080962794
32,128,4,6,0.0
32,128,4,7,0.0
32,128,4,8,0.0
32,128,4,9,0.0
32,128,4,10,0.0
32,128,4,11,0.0
32,128,4,12,0.0
32,128,4,13,0.0
32,128,4,14,0.0
32,128,4,15,0.0
32,128,4,16,0.0
32,128,4,17,0.0
32,128,4,18,0.0
32,128,4,19,0.0
32,128,4,20,0.07585335367483838
32,128,4,21,0.03794232191425494
32,128,4,22,0.0
32,128,4,23,0.0
32,128,4,24,0.0
32,128,4,25,0.0
32,128,4,26,0.0
32,128,4,27,0.0
32,128,4,28,0.0
32,128,4,29,0.0
32,128,4,30,0.0
32,128,4,31,0.0
32,128,4,32,0.0
32,128,5,1,0.344449641360214
32,128,5,2,0.35255630571882046
32,128,5,3,0.0
32,128,5,4,0.0
32,128,5,5,0.1891984258358733
32,128,5,6,0.0
32,128,5,7,0.0
32,128,5,8,0.0
32,128,5,9,0.0
32,128,5,10,0.0
32,128,5,11,0.0
32,128,5,12,0.0
32,128,5,13,0.0
32,128,5,14,0.0
32,128,5,15,0.0
32,128,5,16,0.0
32,128,5,17,0.0
32,128,5,18,0.0
32,128,5,19,0.0
32,128,5,20,0.0758532010044042
32,128,5,21,0.03794242608068815
32,128,5,22,0.0
32,128,5,23,0.0
32,128,5,24,0.0
32,128,5,25,0.0
32,128,5,26,0.0
32,128,5,27,0.0
32,128,5,28,0.0
32,128,5,29,0.0
32,128,5,30,0.0
32,128,5,31,0.0
32,128,5,32,0.0
32,128,6,1,0.34444966864651794
32,128,6,2,0.3525563041518242
32,128,6,3,0.0
32,128,6,4,0.0
32,128,6,5,0.18919840224648357
32,128,6,6,0.0
32,128,6,7,0.0
32,128,6,8,0.0
32,128,6,9,0.0
32,128,6,10,0.0
32,128,6,11,0.0
32,128,6,12,0.0
32,128,6,13,0.0
32,128,6,14,0.0
32,128,6,15,0.0
32,128,6,16,0.0
32,128,6,17,0.0
32,128,6,18,0.0
32,128,6,19,0.0
32,128,6,20,0.07585325100937218
32,128,6,21,0.03794237394580205
32,128,6,22,0.0
32,128,6,23,0.0
32,128,6,24,0.0
32,128,6,25,0.0
32,128,6,26,0.0
32,128,6,27,0.0
32,128,6,28,0.0
32,128,6,29,0.0
32,128,6,30,0.0
32,128,6,31,0.0
32,128,6,32,0.0
32,128,7,1,0.34444964121251814
32,128,7,2,0.3525563016886199
32,128,7,3,0.0
32,128,7,4,0.0
32,128,7,5,0.18919842525126057
32,128,7,6,0.0
32,128,7,7,0.0
32,128,7,8,0.0
32,128,7,9,0.0
32,128,7,10,0.0
32,128,7,11,0.0
32,128,7,12,0.0
32,128,7,13,0.0
32,128,7,14,0.0
32,128,7,15,0.0
32,128,7,16,0.0
32,128,7,17,0.0
32,128,7,18,0.0
32,128,7,19,0.0
32,128,7,20,0.07585323656454762
32,128,7,21,0.03794239528305372
32,128,7,22,0.0
32,128,7,23,0.0
32,128,7,24,0.0
32,128,7,25,0.0
32,128,7,26,0.0
32,128,7,27,0.0
32,128,7,28,0.0
32,128,7,29,0.0
32,128,7,30,0.0
32,128,7,31,0.0
32,128,7,32,0.0
32,128,8,1,0.34444960841529726
32,128,8,2,0.35255628220816865
32,128,8,3,0.0
32,128,8,4,0.0
32,128,8,5,0.18919845548499553
32,128,8,6,0.0
32,128,8,7,0.0
32,128,8,8,0.0
32,128,8,9,0.0
32,128,8,10,0.0
32,128,8,11,0.0
32,128,8,12,0.0
32,128,8,13,0.0
32,128,8,14,0.0
32,128,8,15,0.0
32,128,8,16,0.0
32,128,8,17,0.0
32,128,8,18,0.0
32,128,8,19,0.0
32,128,8,20,0.07585328121498756
32,128,8,21,0.03794237267655107
32,128,8,22,0.0
32,128,8,23,0.0
32,128,8,24,0.0
32,128,8,25,0.0
32,128,8,26,0.0
32,128,8,27,0.0
32,128,8,28,0.0
32,128,8,29,0.0
32,128,8,30,0.0
32,128,8,31,0.0
32,128,8,32,0.0
32,128,9,1,0.344449679828058
32,128,9,2,0.35255628122670074
32,128,9,3,0.0
32,128,9,4,0.0
32,128,9,5,0.189198394859614
32,128,9,6,0.0
32,128,9,7,0.0
32,128,9,8,0.0
32,128,9,9,0.0
32,128,9,10,0.0
32,128,9,11,0.0
32,128,9,12,0.0
32,128,9,13,0.0
32,128,9,14,0.0
32,128,9,15,0.0
32,128,9,16,0.0
32,128,9,17,0.0
32,128,9,18,0.0
32,128,9,19,0.0
32,128,9,20,0.07585322351095025
32,128,9,21,0.03794242057467686
32,128,9,22,0.0
32,128,9,23,0.0
32,128,9,24,0.0
32,128,9,25,0.0
32,128,9,26,0.0
32,128,9,27,0.0
32,128,9,28,0.0
32,128,9,29,0.0
32,128,9,30,0.0
32,128,9,31,0.0
32,128,9,32,0.0
32,128,10,1,0.3444496440290753
32,128,10,2,0.35255628107719167
32,128,10,3,0.0
32,128,10,4,0.0
32,128,10,5,0.1891984251914188
32,128,10,6,0.0
32,128,10,7,0.0
32,128,10,8,0.0
32,128,10,9,0.0
32,128,10,10,0.0
32,128,10,11,0.0
32,128,10,12,0.0
32,128,10,13,0.0
32,128,10,14,0.0
32,128,10,15,0.0
32,128,10,16,0.0
32,128,10,17,0.0
32,128,10,18,0.0
32,128,10,19,0.0
32,128,10,20,0.0758531635058782
32,128,10,21,0.037942486196436184
32,128,10,22,0.0
32,128,10,23,0.0
32,128,10,24,0.0
32,128,10,25,0.0
32,128,10,26,0.0
32,128,10,27,0.0
32,128,10,28,0.0
32,128,10,29,0.0
32,128,10,30,0.0
32,128,10,31,0.0
32,128,10,32,0.0
32,128,11,1,0.3444496495991576
32,128,11,2,0.35255626563884
32,128,11,3,0.0
32,128,11,4,0.0
32,128,11,5,0.18919843670918532
32,128,11,6,0.0
32,128,11,7,0.0
32,128,11,8,0.0
32,128,11,9,0.0
32,128,11,10,0.0
32,128,11,11,0.0
32,128,11,12,0.0
32,128,11,13,0.0
32,128,11,14,0.0
32,128,11,15,0.0
32,128,11,16,0.0
32,128,11,17,0.0
32,128,11,18,0.0
32,128,11,19,0.0
32,128,11,20,0.07585328048768365
32,128,11,21,0.037942367565133445
32,128,11,22,0.0
32,128,11,23,0.0
32,128,11,24,0.0
32,128,11,25,0.0
32,128,11,26,0.0
32,128,11,27,0.0
32,128,11,28,0.0
32,128,11,29,0.0
32,128,11,30,0.0
32,128,11,31,0.0
32,128,11,32,0.0
32,128,12,1,0.34444967816337274
32,128,12,2,0.3525562941215242
32,128,12,3,0.0
32,128,12,4,0.0
32,128,12,5,0.18919840174344585
32,128,12,6,0.0
32,128,12,7,0.0
32,128,12,8,0.0
32,128,12,9,0.0
32,128,12,10,0.0
32,128,12,11,0.0
32,128,12,12,0.0
32,128,12,13,0.0
32,128,12,14,0.0
32,128,12,15,0.0
32,128,12,16,0.0
32,128,12,17,0.0
32,128,12,18,0.0
32,128,12,19,0.0
32,128,12,20,0.07585326071384622
32,128,12,21,0.03794236525781098
32,128,12,22,0.0
32,128,12,23,0.0
32,128,12,24,0.0
32,128,12,25,0.0
32,128,12,26,0.0
32,128,12,27,0.0
32,128,12,28,0.0
32,128,12,29,0.0
32,128,12,30,0.0
32,128,12,31,0.0
32,128,12,32,0.0
32,128,13,1,0.34444964267321637
32,128,13,2,0.3525562802458845
32,128,13,3,0.0
32,128,13,4,0.0
32,128,13,5,0.18919840143360167
32,128,13,6,0.0
32,128,13,7,0.0
32,128,13,8,0.0
32,128,13,9,0.0
32,128,13,10,0.0
32,128,13,11,0.0
32,128,13,12,0.0
32,128,13,13,0.0
32,128,13,14,0.0
32,128,13,15,0.0
32,128,13,16,0.0
32,128,13,17,0.0
32,128,13,18,0.0
32,128,13,19,0.0
32,128,13,20,0.07585326429306737
32,128,13,21,0.03794241135423015
32,128,13,22,0.0
32,128,13,23,0.0
32,128,13,24,0.0
32,128,13,25,0.0
32,128,13,26,0.0
32,128,13,27,0.0
32,128,13,28,0.0
32,128,13,29,0.0
32,128,13,30,0.0
32,128,13,31,0.0
32,128,13,32,0.0
32,128,14,1,0.3444496544352724
32,128,14,2,0.35255628506392883
32,128,14,3,0.0
32,128,14,4,0.0
32,128,14,5,0.1891984163119998
32,128,14,6,0.0
32,128,14,7,0.0
32,128,14,8,0.0
32,128,14,9,0.0
32,128,14,10,0.0
32,128,14,11,0.0
32,128,14,12,0.0
32,128,14,13,0.0
32,128,14,14,0.0
32,128,14,15,0.0
32,128,14,16,0.0
32,128,14,17,0.0
32,128,14,18,0.0
32,128,14,19,0.0
32,128,14,20,0.07585329994935698
32,128,14,21,0.037942344239442094
32,128,14,22,0.0
32,128,14,23,0.0
32,128,14,24,0.0
32,128,14,25,0.0
32,128,14,26,0.0
32,128,14,27,0.0
32,128,14,28,0.0
32,128,14,29,0.0
32,128,14,30,0.0
32,128,14,31,0.0
32,128,14,32,0.0
32,128,15,1,0.34444962809339824
32,128,15,2,0.35255634083534637
32,128,15,3,0.0
32,128,15,4,0.0
32,128,15,5,0.1891983825455991
32,128,15,6,0.0
32,128,15,7,0.0
32,128,15,8,0.0
32,128,15,9,0.0
32,128,15,10,0.0
32,128,15,11,0.0
32,128,15,12,0.0
32,128,15,13,0.0
32,128,15,14,0.0
32,128,15,15,0.0
32,128,15,16,0.0
32,128,15,17,0.0
32,128,15,18,0.0
32,128,15,19,0.0
32,128,15,20,0.07585326256517694
32,128,15,21,0.037942385960479386
32,128,15,22,0.0
32,128,15,23,0.0
32,128,15,24,0.0
32,128,15,25,0.0
32,128,15,26,0.0
32,128,15,27,0.0
32,128,15,28,0.0
32,128,15,29,0.0
32,128,15,30,0.0
32,128,15,31,0.0
32,128,15,32,0.0
32,128,16,1,0.34444965189172405
32,128,16,2,0.35255624974650557
32,128,16,3,0.0
32,128,16,4,0.0
32,128,16,5,0.18919847069198284
32,128,16,6,0.0
32,128,16,7,0.0
32,128,16,8,0.0
32,128,16,9,0.0
32,128,16,10,0.0
32,128,16,11,0.0
32,128,16,12,0.0
32,128,16,13,0.0
32,128,16,14,0.0
32,128,16,15,0.0
32,128,16,16,0.0
32,128,16,17,0.0
32,128,16,18,0.0
32,128,16,19,0.0
32,128,16,20,0.07585321150704556
32,128,16,21,0.03794241616274212
32,128,16,22,0.0
32,128,16,23,0.0
32,128,16,24,0.0
32,128,16,25,0.0
32,128,16,26,0.0
32,128,16,27,0.0
32,128,16,28,0.0
32,128,16,29,0.0
32,128,16,30,0.0
32,128,16,31,0.0
32,128,16,32,0.0
32,128,17,1,0.3444496353601293
32,128,17,2,0.35255628667066463
32,128,17,3,0.0
32,128,17,4,0.0
32,128,17,5,0.18919840671006571
32,128,17,6,0.0
32,128,17,7,0.0
32,128,17,8,0.0
32,128,17,9,0.0
32,128,17,10,0.0
32,128,17,11,0.0
32,128,17,12,0.0
32,128,17,13,0.0
32,128,17,14,0.0
32,128,17,15,0.0
32,128,17,16,0.0
32,128,17,17,0.0
32,128,17,18,0.0
32,128,17,19,0.0
32,128,17,20,0.07585324921094813
32,128,17,21,0.03794242204819226
32,128,17,22,0.0
32,128,17,23,0.0
32,128,17,24,0.0
32,128,17,25,0.0
32,128,17,26,0.0
32,128,17,27,0.0
32,128,17,28,0.0
32,128,17,29,0.0
32,128,17,30,0.0
32,128,17,31,0.0
32,128,17,32,0.0
32,128,18,1,0.34444965750432244
32,128,18,2,0.3525562759597932
32,128,18,3,0.0
32,128,18,4,0.0
32,128,18,5,0.1891984155797726
32,128,18,6,0.0
32,128,18,7,0.0
32,128,18,8,0.0
32,128,18,9,0.0
32,128,18,10,0.0
32,128,18,11,0.0
32,128,18,12,0.0
32,128,18,13,0.0
32,128,18,14,0.0
32,128,18,15,0.0
32,128,18,16,0.0
32,128,18,17,0.0
32,128,18,18,0.0
32,128,18,19,0.0
32,128,18,20,0.07585325303230961
32,128,18,21,0.03794239792380233
32,128,18,22,0.0
32,128,18,23,0.0
32,128,18,24,0.0
32,128,18,25,0.0
32,128,18,26,0.0
32,128,18,27,0.0
32,128,18,28,0.0
32,128,18,29,0.0
32,128,18,30,0.0
32,128,18,31,0.0
32,128,18,32,0.0
32,128,19,1,0.344449642986695
32,128,19,2,0.3525562437584852
32,128,19,3,0.0
32,128,19,4,0.0
32,128,19,5,0.18919846432034573
32,128,19,6,0.0
32,128,19,7,0.0
32,128,19,8,0.0
32,128,19,9,0.0
32,128,19,10,0.0
32,128,19,11,0.0
32,128,19,12,0.0
32,128,19,13,0.0
32,128,19,14,0.0
32,128,19,15,0.0
32,128,19,16,0.0
32,128,19,17,0.0
32,128,19,18,0.0
32,128,19,19,0.0
32,128,19,20,0.07585324761280428
32,128,19,21,0.03794240132166969
32,128,19,22,0.0
32,128,19,23,0.0
32,128,19,24,0.0
32,128,19,25,0.0
32,128,19,26,0.0
32,128,19,27,0.0
32,128,19,28,0.0
32,128,19,29,0.0
32,128,19,30,0.0
32,128,19,31,0.0
32,128,19,32,0.0
32,128,20,1,0.3444496698813525
32,128,20,2,0.35255628948443785
32,128,20,3,0.0
32,128,20,4,0.0
32,128,20,5,0.18919843731264538
32,128,20,6,0.0
32,128,20,7,0.0
32,128,20,8,0.0
32,128,20,9,0.0
32,128,20,10,0.0
32,128,20,11,0.0
32,128,20,12,0.0
32,128,20,13,0.0
32,128,20,14,0.0
32,128,20,15,0.0
32,128,20,16,0.0
32,128,20,17,0.0
32,128,20,18,0.0
32,128,20,19,0.0
32,128,20,20,0.07585325838553508
32,128,20,21,0.03794234493602924
32,128,20,22,0.0
32,128,20,23,0.0
32,128,20,24,0.0
32,128,20,25,0.0
32,128,20,26,0.0
32,128,20,27,0.0
32,128,20,28,0.0
32,128,20,29,0.0
32,128,20,30,0.0
32,128,20,31,0.0
32,128,20,32,0.0
32,128,21,1,0.3444496429170877
32,128,21,2,0.3525563192466317
32,128,21,3,0.0
32,128,21,4,0.0
32,128,21,5,0.1891984084494747
32,128,21,6,0.0
32,128,21,7,0.0
32,128,21,8,0.0
32,128,21,9,0.0
32,128,21,10,0.0
32,128,21,11,0.0
32,128,21,12,0.0
32,128,21,13,0.0
32,128,21,14,0.0
32,128,21,15,0.0
32,128,21,16,0.0
32,128,21,17,0.0
32,128,21,18,0.0
32,128,21,19,0.0
32,128,21,20,0.07585325931204784
32,128,21,21,0.03794237007475805
32,128,21,22,0.0
32,128,21,23,0.0
32,128,21,24,0.0
32,128,21,25,0.0
32,128,21,26,0.0
32,128,21,27,0.0
32,128,21,28,0.0
32,128,21,29,0.0
32,128,21,30,0.0
32,128,21,31,0.0
32,128,21,32,0.0
32,128,22,1,0.3444496937898834
32,128,22,2,0.35255623917249346
32,128,22,3,0.0
32,128,22,4,0.0
32,128,22,5,0.18919843304739864
32,128,22,6,0.0
32,128,22,7,0.0
32,128,22,8,0.0
32,128,22,9,0.0
32,128,22,10,0.0
32,128,22,11,0.0
32,128,22,12,0.0
32,128,22,13,0.0
32,128,22,14,0.0
32,128,22,15,0.0
32,128,22,16,0.0
32,128,22,17,0.0
32,128,22,18,0.0
32,128,22,19,0.0
32,128,22,20,0.07585320137021817
32,128,22,21,0.03794243262000618
32,128,22,22,0.0
32,128,22,23,0.0
32,128,22,24,0.0
32,128,22,25,0.0
32,128,22,26,0.0
32,128,22,27,0.0
32,128,22,28,0.0
32,128,22,29,0.0
32,128,22,30,0.0
32,128,22,31,0.0
32,128,22,32,0.0
32,128,23,1,0.34444961776988714
32,128,23,2,0.3525562953198323
32,128,23,3,0.0
32,128,23,4,0.0
32,128,23,5,0.18919844870995542
32,128,23,6,0.0
32,128,23,7,0.0
32,128,23,8,0.0
32,128,23,9,0.0
32,128,23,10,0.0
32,128,23,11,0.0
32,128,23,12,0.0
32,128,23,13,0.0
32,128,23,14,0.0
32,128,23,15,0.0
32,128,23,16,0.0
32,128,23,17,0.0
32,128,23,18,0.0
32,128,23,19,0.0
32,128,23,20,0.07585322213050957
32,128,23,21,0.03794241606981567
32,128,23,22,0.0
32,128,23,23,0.0
32,128,23,24,0.0
32,128,23,25,0.0
32,128,23,26,0.0
32,128,23,27,0.0
32,128,23,28,0.0
32,128,23,29,0.0
32,128,23,30,0.0
32,128,23,31,0.0
32,128,23,32,0.0
32,128,24,1,0.34444967779600494
32,128,24,2,0.35255626518261857
32,128,24,3,0.0
32,128,24,4,0.0
32,128,24,5,0.18919839674873729
32,128,24,6,0.0
32,128,24,7,0.0
32,128,24,8,0.0
32,128,24,9,0.0
32,128,24,10,0.0
32,128,24,11,0.0
32,128,24,12,0.0
32,128,24,13,0.0
32,128,24,14,0.0
32,128,24,15,0.0
32,128,24,16,0.0
32,128,24,17,0.0
32,128,24,18,0.0
32,128,24,19,0.0
32,128,24,20,0.07585330277084235
32,128,24,21,0.037942357501796815
32,128,24,22,0.0
32,128,24,23,0.0
32,128,24,24,0.0
32,128,24,25,0.0
32,128,24,26,0.0
32,128,24,27,0.0
32,128,24,28,0.0
32,128,24,29,0.0
32,128,24,30,0.0
32,128,24,31,0.0
32,128,24,32,0.0
32,128,25,1,0.34444965062608746
32,128,25,2,0.3525562784464571
32,128,25,3,0.0
32,128,25,4,0.0
32,128,25,5,0.18919840867302826
32,128,25,6,0.0
32,128,25,7,0.0
32,128,25,8,0.0
32,128,25,9,0.0
32,128,25,10,0.0
32,128,25,11,0.0
32,128,25,12,0.0
32,128,25,13,0.0
32,128,25,14,0.0
32,128,25,15,0.0
32,128,25,16,0.0
32,128,25,17,0.0
32,128,25,18,0.0
32,128,25,19,0.0
32,128,25,20,0.07585327789600865
32,128,25,21,0.037942384358418575
32,128,25,22,0.0
32,128,25,23,0.0
32,128,25,24,0.0
32,128,25,25,0.0
32,128,25,26,0.0
32,128,25,27,0.0
32,128,25,28,0.0
32,128,25,29,0.0
32,128,25,30,0.0
32,128,25,31,0.0
32,128,25,32,0.0
32,128,26,1,0.34444961875064184
32,128,26,2,0.3525563093470918
32,128,26,3,0.0
32,128,26,4,0.0
32,128,26,5,0.18919840406861618
32,128,26,6,0.0
32,128,26,7,0.0
32,128,26,8,0.0
32,128,26,9,0.0
32,128,26,10,0.0
32,128,26,11,0.0
32,128,26,12,0.0
32,128,26,13,0.0
32,128,26,14,0.0
32,128,26,15,0.0
32,128,26,16,0.0
32,128,26,17,0.0
32,128,26,18,0.0
32,128,26,19,0.0
32,128,26,20,0.07585322655442006
32,128,26,21,0.03794244127923021
32,128,26,22,0.0
32,128,26,23,0.0
32,128,26,24,0.0
32,128,26,25,0.0
32,128,26,26,0.0
32,128,26,27,0.0
32,128,26,28,0.0
32,128,26,29,0.0
32,128,26,30,0.0
32,128,26,31,0.0
32,128,26,32,0.0
32,128,27,1,0.3444496651115823
32,128,27,2,0.3525562601058082
32,128,27,3,0.0
32,128,27,4,0.0
32,128,27,5,0.18919843562462882
32,128,27,6,0.0
32,128,27,7,0.0
32,128,27,8,0.0
32,128,27,9,0.0
32,128,27,10,0.0
32,128,27,11,0.0
32,128,27,12,0.0
32,128,27,13,0.0
32,128,27,14,0.0
32,128,27,15,0.0
32,128,27,16,0.0
32,128,27,17,0.0
32,128,27,18,0.0
32,128,27,19,0.0
32,128,27,20,0.07585323294292375
32,128,27,21,0.037942406215056866
32,128,27,22,0.0
32,128,27,23,0.0
32,128,27,24,0.0
32,128,27,25,0.0
32,128,27,26,0.0
32,128,27,27,0.0
32,128,27,28,0.0
32,128,27,29,0.0
32,128,27,30,0.0
32,128,27,31,0.0
32,128,27,32,0.0
32,128,28,1,0.3444496435850843
32,128,28,2,0.3525563028553172
32,128,28,3,0.0
32,128,28,4,0.0
32,128,28,5,0.18919842728772826
32,128,28,6,0.0
32,128,28,7,0.0
32,128,28,8,0.0
32,128,28,9,0.0
32,128,28,10,0.0
32,128,28,11,0.0
32,128,28,12,0.0
32,128,28,13,0.0
32,128,28,14,0.0
32,128,28,15,0.0
32,128,28,16,0.0
32,128,28,17,0.0
32,128,28,18,0.0
32,128,28,19,0.0
32,128,28,20,0.07585323652178624
32,128,28,21,0.037942389750084064
32,128,28,22,0.0
32,128,28,23,0.0
32,128,28,24,0.0
32,128,28,25,0.0
32,128,28,26,0.0
32,128,28,27,0.0
32,128,28,28,0.0
32,128,28,29,0.0
32,128,28,30,0.0
32,128,28,31,0.0
32,128,28,32,0.0
32,128,29,1,0.3444496548339837
32,128,29,2,0.3525562958923864
32,128,29,3,0.0
32,128,29,4,0.0
32,128,29,5,0.18919842618305946
32,128,29,6,0.0
32,128,29,7,0.0
32,128,29,8,0.0
32,128,29,9,0.0
32,128,29,10,0.0
32,128,29,11,0.0
32,128,29,12,0.0
32,128,29,13,0.0
32,128,29,14,0.0
32,128,29,15,0.0
32,128,29,16,0.0
32,128,29,17,0.0
32,128,29,18,0.0
32,128,29,19,0.0
32,128,29,20,0.07585324567890973
32,128,29,21,0.03794237741166067
32,128,29,22,0.0
32,128,29,23,0.0
32,128,29,24,0.0
32,128,29,25,0.0
32,128,29,26,0.0
32,128,29,27,0.0
32,128,29,28,0.0
32,128,29,29,0.0
32,128,29,30,0.0
32,128,29,31,0.0
32,128,29,32,0.0
32,128,30,1,0.3444496484484335
32,128,30,2,0.3525562887158292
32,128,30,3,0.0
32,128,30,4,0.0
32,128,30,5,0.1891984416052284
32,128,30,6,0.0
32,128,30,7,0.0
32,128,30,8,0.0
32,128,30,9,0.0
32,128,30,10,0.0
32,128,30,11,0.0
32,128,30,12,0.0
32,128,30,13,0.0
32,128,30,14,0.0
32,128,30,15,0.0
32,128,30,16,0.0
32,128,30,17,0.0
32,128,30,18,0.0
32,128,30,19,0.0
32,128,30,20,0.0758532652982941
32,128,30,21,0.03794235593221483
32,128,30,22,0.0
32,128,30,23,0.0
32,128,30,24,0.0
32,128,30,25,0.0
32,128,30,26,0.0
32,128,30,27,0.0
32,128,30,28,0.0
32,128,30,29,0.0
32,128,30,30,0.0
32,128,30,31,0.0
32,128,30,32,0.0
32,128,31,1,0.3444496410955136
32,128,31,2,0.3525562916150469
32,128,31,3,0.0
32,128,31,4,0.0
32,128,31,5,0.18919839588475754
32,128,31,6,0.0
32,128,31,7,0.0
32,128,31,8,0.0
32,128,31,9,0.0
32,128,31,10,0.0
32,128,31,11,0.0
32,128,31,12,0.0
32,128,31,13,0.0
32,128,31,14,0.0
32,128,31,15,0.0
32,128,31,16,0.0
32,128,31,17,0.0
32,128,31,18,0.0
32,128,31,19,0.0
32,128,31,20,0.07585327650031377
32,128,31,21,0.03794239490436811
32,128,31,22,0.0
32,128,31,23,0.0
32,128,31,24,0.0
32,128,31,25,0.0
32,128,31,26,0.0
32,128,31,27,0.0
32,128,31,28,0.0
32,128,31,29,0.0
32,128,31,30,0.0
32,128,31,31,0.0
32,128,31,32,0.0
32,128,32,1,0.34444966151933026
32,128,32,2,0.35255626592118683
32,128,32,3,0.0
32,128,32,4,0.0
32,128,32,5,0.1891984132827571
32,128,32,6,0.0
32,128,32,7,0.0
32,128,32,8,0.0
32,128,32,9,0.0
32,128,32,10,0.0
32,128,32,11,0.0
32,128,32,12,0.0
32,128,32,13,0.0
32,128,32,14,0.0
32,128,32,15,0.0
32,128,32,16,0.0
32,128,32,17,0.0
32,128,32,18,0.0
32,128,32,19,0.0
32,128,32,20,0.07585328665386813
32,128,32,21,0.037942372622857753
32,128,32,22,0.0
32,128,32,23,0.0
32,128,32,24,0.0
32,128,32,25,0.0
32,128,32,26,0.0
32,128,32,27,0.0
32,128,32,28,0.0
32,128,32,29,0.0
32,128,32,30,0.0
32,128,32,31,0.0
32,128,32,32,0.0
32,128,33,1,0.34444964588948807
32,128,33,2,0.35255631675845284
32,128,33,3,0.0
32,128,33,4,0.0
32,128,33,5,0.18919841337816848
32,128,33,6,0.0
32,128,33,7,0.0
32,128,33,8,0.0
32,128,33,9,0.0
32,128,33,10,0.0
32,128,33,11,0.0
32,128,33,12,0.0
32,128,33,13,0.0
32,128,33,14,0.0
32,128,33,15,0.0
32,128,33,16,0.0
32,128,33,17,0.0
32,128,33,18,0.0
32,128,33,19,0.0
32,128,33,20,0.07585318190203706
32,128,33,21,0.037942442071853454
32,128,33,22,0.0
32,128,33,23,0.0
32,128,33,24,0.0
32,128,33,25,0.0
32,128,33,26,0.0
32,128,33,27,0.0
32,128,33,28,0.0
32,128,33,29,0.0
32,128,33,30,0.0
32,128,33,31,0.0
32,128,33,32,0.0
32,128,34,1,0.3444496540106048
32,128,34,2,0.3525563069773302
32,128,34,3,0.0
32,128,34,4,0.0
32,128,34,5,0.18919839190582516
32,128,34,6,0.0
32,128,34,7,0.0
32,128,34,8,0.0
32,128,34,9,0.0
32,128,34,10,0.0
32,128,34,11,0.0
32,128,34,12,0.0
32,128,34,13,0.0
32,128,34,14,0.0
32,128,34,15,0.0
32,128,34,16,0.0
32,128,34,17,0.0
32,128,34,18,0.0
32,128,34,19,0.0
32,128,34,20,0.075853269443008
32,128,34,21,0.03794237766323178
32,128,34,22,0.0
32,128,34,23,0.0
32,128,34,24,0.0
32,128,34,25,0.0
32,128,34,26,0.0
32,128,34,27,0.0
32,128,34,28,0.0
32,128,34,29,0.0
32,128,34,30,0.0
32,128,34,31,0.0
32,128,34,32,0.0
32,128,35,1,0.3444496584048394
32,128,35,2,0.3525563032819269
32,128,35,3,0.0
32,128,35,4,0.0
32,128,35,5,0.1891984473970771
32,128,35,6,0.0
32,128,35,7,0.0
32,128,35,8,0.0
32,128,35,9,0.0
32,128,35,10,0.0
32,128,35,11,0.0
32,128,35,12,0.0
32,128,35,13,0.0
32,128,35,14,0.0
32,128,35,15,0.0
32,128,35,16,0.0
32,128,35,17,0.0
32,128,35,18,0.0
32,128,35,19,0.0
32,128,35,20,0.0758532449961443
32,128,35,21,0.037942345920012395
32,128,35,22,0.0
32,128,35,23,0.0
32,128,35,24,0.0
32,128,35,25,0.0
32,128,35,26,0.0
32,128,35,27,0.0
32,128,35,28,0.0
32,128,35,29,0.0
32,128,35,30,0.0
32,128,35,31,0.0
32,128,35,32,0.0
32,128,36,1,0.3444496313476381
32,128,36,2,0.352556295490499
32,128,36,3,0.0
32,128,36,4,0.0
32,128,36,5,0.189198439974302
32,128,36,6,0.0
32,128,36,7,0.0
32,128,36,8,0.0
32,128,36,9,0.0
32,128,36,10,0.0
32,128,36,11,0.0
32,128,36,12,0.0
32,128,36,13,0.0
32,128,36,14,0.0
32,128,36,15,0.0
32,128,36,16,0.0
32,128,36,17,0.0
32,128,36,18,0.0
32,128,36,19,0.0
32,128,36,20,0.07585328199195451
32,128,36,21,0.03794235119560635
32,128,36,22,0.0
32,128,36,23,0.0
32,128,36,24,0.0
32,128,36,25,0.0
32,128,36,26,0.0
32,128,36,27,0.0
32,128,36,28,0.0
32,128,36,29,0.0
32,128,36,30,0.0
32,128,36,31,0.0
32,128,36,32,0.0
32,128,37,1,0.3444496205522137
32,128,37,2,0.3525563111702686
32,128,37,3,0.0
32,128,37,4,0.0
32,128,37,5,0.18919840192517695
32,128,37,6,0.0
32,128,37,7,0.0
32,128,37,8,0.0
32,128,37,9,0.0
32,128,37,10,0.0
32,128,37,11,0.0
32,128,37,12,0.0
32,128,37,13,0.0
32,128,37,14,0.0
32,128,37,15,0.0
32,128,37,16,0.0
32,128,37,17,0.0
32,128,37,18,0.0
32,128,37,19,0.0
32,128,37,20,0.07585328037354569
32,128,37,21,0.037942385978795116
32,128,37,22,0.0
32,128,37,23,0.0
32,128,37,24,0.0
32,128,37,25,0.0
32,128,37,26,0.0
32,128,37,27,0.0
32,128,37,28,0.0
32,128,37,29,0.0
32,128,37,30,0.0
32,128,37,31,0.0
32,128,37,32,0.0
32,128,38,1,0.34444962222625813
32,128,38,2,0.35255636891115755
32,128,38,3,0.0
32,128,38,4,0.0
32,128,38,5,0.18919836511549368
32,128,38,6,0.0
32,128,38,7,0.0
32,128,38,8,0.0
32,128,38,9,0.0
32,128,38,10,0.0
32,128,38,11,0.0
32,128,38,12,0.0
32,128,38,13,0.0
32,128,38,14,0.0
32,128,38,15,0.0
32,128,38,16,0.0
32,128,38,17,0.0
32,128,38,18,0.0
32,128,38,19,0.0
32,128,38,20,0.07585326069356078
32,128,38,21,0.03794238305352987
32,128,38,22,0.0
32,128,38,23,0.0
32,128,38,24,0.0
32,128,38,25,0.0
32,128,38,26,0.0
32,128,38,27,0.0
32,128,38,28,0.0
32,128,38,29,0.0
32,128,38,30,0.0
32,128,38,31,0.0
32,128,38,32,0.0
32,128,39,1,0.3444496514480784
32,128,39,2,0.35255630472006316
32,128,39,3,0.0
32,128,39,4,0.0
32,128,39,5,0.1891984067952045
32,128,39,6,0.0
32,128,39,7,0.0
32,128,39,8,0.0
32,128,39,9,0.0
32,128,39,10,0.0
32,128,39,11,0.0
32,128,39,12,0.0
32,128,39,13,0.0
32,128,39,14,0.0
32,128,39,15,0.0
32,128,39,16,0.0
32,128,39,17,0.0
32,128,39,18,0.0
32,128,39,19,0.0
32,128,39,20,0.07585323572689866
32,128,39,21,0.0379424013097553
32,128,39,22,0.0
32,128,39,23,0.0
32,128,39,24,0.0
32,128,39,25,0.0
32,128,39,26,0.0
32,128,39,27,0.0
32,128,39,28,0.0
32,128,39,29,0.0
32,128,39,30,0.0
32,128,39,31,0.0
32,128,39,32,0.0
32,128,40,1,0.34444967355307415
32,128,40,2,0.35255627848772886
32,128,40,3,0.0
32,128,40,4,0.0
32,128,40,5,0.18919842139102303
32,128,40,6,0.0
32,128,40,7,0.0
32,128,40,8,0.0
32,128,40,9,0.0
32,128,40,10,0.0
32,128,40,11,0.0
32,128,40,12,0.0
32,128,40,13,0.0
32,128,40,14,0.0
32,128,40,15,0.0
32,128,40,16,0.0
32,128,40,17,0.0
32,128,40,18,0.0
32,128,40,19,0.0
32,128,40,20,0.07585325493464272
32,128,40,21,0.037942371633531265
32,128,40,22,0.0
32,128,40,23,0.0
32,128,40,24,0.0
32,128,40,25,0.0
32,128,40,26,0.0
32,128,40,27,0.0
32,128,40,28,0.0
32,128,40,29,0.0
32,128,40,30,0.0
32,128,40,31,0.0
32,128,40,32,0.0
32,128,41,1,0.3444496164188925
32,128,41,2,0.35255631172785074
32,128,41,3,0.0
32,128,41,4,0.0
32,128,41,5,0.18919843219845953
32,128,41,6,0.0
32,128,41,7,0.0
32,128,41,8,0.0
32,128,41,9,0.0
32,128,41,10,0.0
32,128,41,11,0.0
32,128,41,12,0.0
32,128,41,13,0.0
32,128,41,14,0.0
32,128,41,15,0.0
32,128,41,16,0.0
32,128,41,17,0.0
32,128,41,18,0.0
32,128,41,19,0.0
32,128,41,20,0.0758531932911625
32,128,41,21,0.03794244636363462
32,128,41,22,0.0
32,128,41,23,0.0
32,128,41,24,0.0
32,128,41,25,0.0
32,128,41,26,0.0
32,128,41,27,0.0
32,128,41,28,0.0
32,128,41,29,0.0
32,128,41,30,0.0
32,128,41,31,0.0
32,128,41,32,0.0
32,128,42,1,0.34444964882362794
32,128,42,2,0.3525562944716345
32,128,42,3,0.0
32,128,42,4,0.0
32,128,42,5,0.18919839304532615
32,128,42,6,0.0
32,128,42,7,0.0
32,128,42,8,0.0
32,128,42,9,0.0
32,128,42,10,0.0
32,128,42,11,0.0
32,128,42,12,0.0
32,128,42,13,0.0
32,128,42,14,0.0
32,128,42,15,0.0
32,128,42,16,0.0
32,128,42,17,0.0
32,128,42,18,0.0
32,128,42,19,0.0
32,128,42,20,0.0758532640853332
32,128,42,21,0.03794239957407825
32,128,42,22,0.0
32,128,42,23,0.0
32,128,42,24,0.0
32,128,42,25,0.0
32,128,42,26,0.0
32,128,42,27,0.0
32,128,42,28,0.0
32,128,42,29,0.0
32,128,42,30,0.0
32,128,42,31,0.0
32,128,42,32,0.0
32,128,43,1,0.34444962623942615
32,128,43,2,0.35255631831114537
32,128,43,3,0.0
32,128,43,4,0.0
32,128,43,5,0.1891984000675033
32,128,43,6,0.0
32,128,43,7,0.0
32,128,43,8,0.0
32,128,43,9,0.0
32,128,43,10,0.0
32,128,43,11,0.0
32,128,43,12,0.0
32,128,43,13,0.0
32,128,43,14,0.0
32,128,43,15,0.0
32,128,43,16,0.0
32,128,43,17,0.0
32,128,43,18,0.0
32,128,43,19,0.0
32,128,43,20,0.07585323891510025
32,128,43,21,0.037942416466824926
32,128,43,22,0.0
32,128,43,23,0.0
32,128,43,24,0.0
32,128,43,25,0.0
32,128,43,26,0.0
32,128,43,27,0.0
32,128,43,28,0.0
32,128,43,29,0.0
32,128,43,30,0.0
32,128,43,31,0.0
32,128,43,32,0.0
32,128,44,1,0.34444964092457814
32,128,44,2,0.3525562456338131
32,128,44,3,0.0
32,128,44,4,0.0
32,128,44,5,0.18919849864287144
32,128,44,6,0.0
32,128,44,7,0.0
32,128,44,8,0.0
32,128,44,9,0.0
32,128,44,10,0.0
32,128,44,11,0.0
32,128,44,12,0.0
32,128,44,13,0.0
32,128,44,14,0.0
32,128,44,15,0.0
32,128,44,16,0.0
32,128,44,17,0.0
32,128,44,18,0.0
32,128,44,19,0.0
32,128,44,20,0.07585321255206878
32,128,44,21,0.03794240224666841
32,128,44,22,0.0
32,128,44,23,0.0
32,128,44,24,0.0
32,128,44,25,0.0
32,128,44,26,0.0
32,128,44,27,0.0
32,128,44,28,0.0
32,128,44,29,0.0
32,128,44,30,0.0
32,128,44,31,0.0
32,128,44,32,0.0
32,128,45,1,0.344449648436423
32,128,45,2,0.35255630863530035
32,128,45,3,0.0
32,128,45,4,0.0
32,128,45,5,0.18919840449653522
32,128,45,6,0.0
32,128,45,7,0.0
32,128,45,8,0.0
32,128,45,9,0.0
32,128,45,10,0.0
32,128,45,11,0.0
32,128,45,12,0.0
32,128,45,13,0.0
32,128,45,14,0.0
32,128,45,15,0.0
32,128,45,16,0.0
32,128,45,17,0.0
32,128,45,18,0.0
32,128,45,19,0.0
32,128,45,20,0.07585322833056224
32,128,45,21,0.03794241010117921
32,128,45,22,0.0
32,128,45,23,0.0
32,128,45,24,0.0
32,128,45,25,0.0
32,128,45,26,0.0
32,128,45,27,0.0
32,128,45,28,0.0
32,128,45,29,0.0
32,128,45,30,0.0
32,128,45,31,0.0
32,128,45,32,0.0
32,128,46,1,0.34444963009049784
32,128,46,2,0.3525563071604111
32,128,46,3,0.0
32,128,46,4,0.0
32,128,46,5,0.1891984240727018
32,128,46,6,0.0
32,128,46,7,0.0
32,128,46,8,0.0
32,128,46,9,0.0
32,128,46,10,0.0
32,128,46,11,0.0
32,128,46,12,0.0
32,128,46,13,0.0
32,128,46,14,0.0
32,128,46,15,0.0
32,128,46,16,0.0
32,128,46,17,0.0
32,128,46,18,0.0
32,128,46,19,0.0
32,128,46,20,0.07585327958249803
32,128,46,21,0.03794235909389143
32,128,46,22,0.0
32,128,46,23,0.0
32,128,46,24,0.0
32,128,46,25,0.0
32,128,46,26,0.0
32,128,46,27,0.0
32,128,46,28,0.0
32,128,46,29,0.0
32,128,46,30,0.0
32,128,46,31,0.0
32,128,46,32,0.0
32,128,47,1,0.3444496576970288
32,128,47,2,0.35255628245517456
32,128,47,3,0.0
32,128,47,4,0.0
32,128,47,5,0.18919844015680787
32,128,47,6,0.0
32,128,47,7,0.0
32,128,47,8,0.0
32,128,47,9,0.0
32,128,47,10,0.0
32,128,47,11,0.0
32,128,47,12,0.0
32,128,47,13,0.0
32,128,47,14,0.0
32,128,47,15,0.0
32,128,47,16,0.0
32,128,47,17,0.0
32,128,47,18,0.0
32,128,47,19,0.0
32,128,47,20,0.07585324636536474
32,128,47,21,0.03794237332562416
32,128,47,22,0.0
32,128,47,23,0.0
32,128,47,24,0.0
32,128,47,25,0.0
32,128,47,26,0.0
32,128,47,27,0.0
32,128,47,28,0.0
32,128,47,29,0.0
32,128,47,30,0.0
32,128,47,31,0.0
32,128,47,32,0.0
32,128,48,1,0.34444968115830293
32,128,48,2,0.3525562729177786
32,128,48,3,0.0
32,128,48,4,0.0
32,128,48,5,0.18919838501106043
32,128,48,6,0.0
32,128,48,7,0.0
32,128,48,8,0.0
32,128,48,9,0.0
32,128,48,10,0.0
32,128,48,11,0.0
32,128,48,12,0.0
32,128,48,13,0.0
32,128,48,14,0.0
32,128,48,15,0.0
32,128,48,16,0.0
32,128,48,17,0.0
32,128,48,18,0.0
32,128,48,19,0.0
32,128,48,20,0.07585322546758241
32,128,48,21,0.03794243544527586
32,128,48,22,0.0
32,128,48,23,0.0
32,128,48,24,0.0
32,128,48,25,0.0
32,128,48,26,0.0
32,128,48,27,0.0
32,128,48,28,0.0
32,128,48,29,0.0
32,128,48,30,0.0
32,128,48,31,0.0
32,128,48,32,0.0
32,256,0,1,0.24199439939694278
32,256,0,2,0.3426052570099932
32,256,0,3,0.14019498999801155
32,256,0,4,0.0
32,256,0,5,0.09715730715921238
32,256,0,6,0.010694244671206323
32,256,0,7,0.0
32,256,0,8,0.0
32,256,0,9,0.0
32,256,0,10,0.0
32,256,0,11,0.0
32,256,0,12,0.0
32,256,0,13,0.0
32,256,0,14,0.0
32,256,0,15,0.0
32,256,0,16,0.0
32,256,0,17,0.0
32,256,0,18,0.09722184436115847
32,256,0,19,0.07013195740347533
32,256,0,20,0.0
32,256,0,21,0.0
32,256,0,22,0.0
32,256,0,23,0.0
32,256,0,24,0.0
32,256,0,25,0.0
32,256,0,26,0.0
32,256,0,27,0.0
32,256,0,28,0.0
32,256,0,29,0.0
32,256,0,30,0.0
32,256,0,31,0.0
32,256,0,32,0.0
32,256,1,1,0.24199441377136374
32,256,1,2,0.3426052103668092
32,256,1,3,0.14019511991869493
32,256,1,4,0.0
32,256,1,5,0.09715715172364915
32,256,1,6,0.010694280832426328
32,256,1,7,0.0
32,256,1,8,0.0
32,256,1,9,0.0
32,256,1,10,0.0
32,256,1,11,0.0
32,256,1,12,0.0
32,256,1,13,0.0
32,256,1,14,0.0
32,256,1,15,0.0
32,256,1,16,0.0
32,256,1,17,0.0
32,256,1,18,0.09722188363574585
32,256,1,19,0.07013193975131071
32,256,1,20,0.0
32,256,1,21,0.0
32,256,1,22,0.0
32,256,1,23,0.0
32,256,1,24,0.0
32,256,1,25,0.0
32,256,1,26,0.0
32,256,1,27,0.0
32,256,1,28,0.0
32,256,1,29,0.0
32,256,1,30,0.0
32,256,1,31,0.0
32,256,1,32,0.0
32,256,2,1,0.24199441958708529
32,256,2,2,0.3426051970259741
32,256,2,3,0.14019493682363177
32,256,2,4,0.0
32,256,2,5,0.09715745580591809
32,256,2,6,0.01069417973876724
32,256,2,7,0.0
32,256,2,8,0.0
32,256,2,9,0.0
32,256,2,10,0.0
32,256,2,11,0.0
32,256,2,12,0.0
32,256,2,13,0.0
32,256,2,14,0.0
32,256,2,15,0.0
32,256,2,16,0.0
32,256,2,17,0.0
32,256,2,18,0.09722185609854002
32,256,2,19,0.07013195492008346
32,256,2,20,0.0
32,256,2,21,0.0
32,256,2,22,0.0
32,256,2,23,0.0
32,256,2,24,0.0
32,256,2,25,0.0
32,256,2,26,0.0
32,256,2,27,0.0
32,256,2,28,0.0
32,256,2,29,0.0
32,256,2,30,0.0
32,256,2,31,0.0
32,256,2,32,0.0
32,256,3,1,0.24199441772258878
32,256,3,2,0.3426052576944345
32,256,3,3,0.14019487672836867
32,256,3,4,0.0
32,256,3,5,0.09715740516877658
32,256,3,6,0.010694219851252266
32,256,3,7,0.0
32,256,3,8,0.0
32,256,3,9,0.0
32,256,3,10,0.0
32,256,3,11,0.0
32,256,3,12,0.0
32,256,3,13,0.0
32,256,3,14,0.0
32,256,3,15,0.0
32,256,3,16,0.0
32,256,3,17,0.0
32,256,3,18,0.09722188634876253
32,256,3,19,0.0701319364858166
32,256,3,20,0.0
32,256,3,21,0.0
32,256,3,22,0.0
32,256,3,23,0.0
32,256,3,24,0.0
32,256,3,25,0.0
32,256,3,26,0.0
32,256,3,27,0.0
32,256,3,28,0.0
32,256,3,29,0.0
32,256,3,30,0.0
32,256,3,31,0.0
32,256,3,32,0.0
32,256,4,1,0.24199439816753876
32,256,4,2,0.3426052391917687
32,256,4,3,0.14019504126627044
32,256,4,4,0.0
32,256,4,5,0.09715719740115467
32,256,4,6,0.010694234994620532
32,256,4,7,0.0
32,256,4,8,0.0
32,256,4,9,0.0
32,256,4,10,0.0
32,256,4,11,0.0
32,256,4,12,0.0
32,256,4,13,0.0
32,256,4,14,0.0
32,256,4,15,0.0
32,256,4,16,0.0
32,256,4,17,0.0
32,256,4,18,0.09722186658039474
32,256,4,19,0.07013202239825224
32,256,4,20,0.0
32,256,4,21,0.0
32,256,4,22,0.0
32,256,4,23,0.0
32,256,4,24,0.0
32,256,4,25,0.0
32,256,4,26,0.0
32,256,4,27,0.0
32,256,4,28,0.0
32,256,4,29,0.0
32,256,4,30,0.0
32,256,4,31,0.0
32,256,4,32,0.0
32,256,5,1,0.24199441410623312
32,256,5,2,0.34260516640791916
32,256,5,3,0.1401954483429702
32,256,5,4,0.0
32,256,5,5,0.09715669931630054
32,256,5,6,0.010694508926181324
32,256,5,7,0.0
32,256,5,8,0.0
32,256,5,9,0.0
32,256,5,10,0.0
32,256,5,11,0.0
32,256,5,12,0.0
32,256,5,13,0.0
32,256,5,14,0.0
32,256,5,15,0.0
32,256,5,16,0.0
32,256,5,17,0.0
32,256,5,18,0.09722152070264163
32,256,5,19,0.07013224219775399
32,256,5,20,0.0
32,256,5,21,0.0
32,256,5,22,0.0
32,256,5,23,0.0
32,256,5,24,0.0
32,256,5,25,0.0
32,256,5,26,0.0
32,256,5,27,0.0
32,256,5,28,0.0
32,256,5,29,0.0
32,256,5,30,0.0
32,256,5,31,0.0
32,256,5,32,0.0
32,256,6,1,0.2419944135087833
32,256,6,2,0.3426052024313096
32,256,6,3,0.14019512365048378
32,256,6,4,0.0
32,256,6,5,0.09715719846446678
32,256,6,6,0.010694244808028391
32,256,6,7,0.0
32,256,6,8,0.0
32,256,6,9,0.0
32,256,6,10,0.0
32,256,6,11,0.0
32,256,6,12,0.0
32,256,6,13,0.0
32,256,6,14,0.0
32,256,6,15,0.0
32,256,6,16,0.0
32,256,6,17,0.0
32,256,6,18,0.09722182779572607
32,256,6,19,0.07013198934120214
32,256,6,20,0.0
32,256,6,21,0.0
32,256,6,22,0.0
32,256,6,23,0.0
32,256,6,24,0.0
32,256,6,25,0.0
32,256,6,26,0.0
32,256,6,27,0.0
32,256,6,28,0.0
32,256,6,29,0.0
32,256,6,30,0.0
32,256,6,31,0.0
32,256,6,32,0.0
32,256,7,1,0.24199438282699604
32,256,7,2,0.34260519297177194
32,256,7,3,0.14019534002134482
32,256,7,4,0.0
32,256,7,5,0.09715683272011966
32,256,7,6,0.01069438923068874
32,256,7,7,0.0
32,256,7,8,0.0
32,256,7,9,0.0
32,256,7,10,0.0
32,256,7,11,0.0
32,256,7,12,0.0
32,256,7,13,0.0
32,256,7,14,0.0
32,256,7,15,0.0
32,256,7,16,0.0
32,256,7,17,0.0
32,256,7,18,0.0972217349121682
32,256,7,19,0.07013212731691053
32,256,7,20,0.0
32,256,7,21,0.0
32,256,7,22,0.0
32,256,7,23,0.0
32,256,7,24,0.0
32,256,7,25,0.0
32,256,7,26,0.0
32,256,7,27,0.0
32,256,7,28,0.0
32,256,7,29,0.0
32,256,7,30,0.0
32,256,7,31,0.0
32,256,7,32,0.0
32,256,8,1,0.24199441447760728
32,256,8,2,0.3426052019794349
32,256,8,3,0.14019498484291187
32,256,8,4,0.0
32,256,8,5,0.09715734958651548
32,256,8,6,0.01069411675208773
32,256,8,7,0.0
32,256,8,8,0.0
32,256,8,9,0.0
32,256,8,10,0.0
32,256,8,11,0.0
32,256,8,12,0.0
32,256,8,13,0.0
32,256,8,14,0.0
32,256,8,15,0.0
32,256,8,16,0.0
32,256,8,17,0.0
32,256,8,18,0.09722194804266995
32,256,8,19,0.07013198431877274
32,256,8,20,0.0
32,256,8,21,0.0
32,256,8,22,0.0
32,256,8,23,0.0
32,256,8,24,0.0
32,256,8,25,0.0
32,256,8,26,0.0
32,256,8,27,0.0
32,256,8,28,0.0
32,256,8,29,0.0
32,256,8,30,0.0
32,256,8,31,0.0
32,256,8,32,0.0
32,256,9,1,0.24199447680492114
32,256,9,2,0.34260488987528925
32,256,9,3,0.1401951459423248
32,256,9,4,0.0
32,256,9,5,0.09715756502754157
32,256,9,6,0.01069393054324315
32,256,9,7,0.0
32,256,9,8,0.0
32,256,9,9,0.0
32,256,9,10,0.0
32,256,9,11,0.0
32,256,9,12,0.0
32,256,9,13,0.0
32,256,9,14,0.0
32,256,9,15,0.0
32,256,9,16,0.0
32,256,9,17,0.0
32,256,9,18,0.09722205729341206
32,256,9,19,0.07013193451326798
32,256,9,20,0.0
32,256,9,21,0.0
32,256,9,22,0.0
32,256,9,23,0.0
32,256,9,24,0.0
32,256,9,25,0.0
32,256,9,26,0.0
32,256,9,27,0.0
32,256,9,28,0.0
32,256,9,29,0.0
32,256,9,30,0.0
32,256,9,31,0.0
32,256,9,32,0.0
32,256,10,1,0.24199441535254193
32,256,10,2,0.3426051741901739
32,256,10,3,0.1401952844714909
32,256,10,4,0.0
32,256,10,5,0.09715693727166384
32,256,10,6,0.010694312034655587
32,256,10,7,0.0
32,256,10,8,0.0
32,256,10,9,0.0
32,256,10,10,0.0
32,256,10,11,0.0
32,256,10,12,0.0
32,256,10,13,0.0
32,256,10,14,0.0
32,256,10,15,0.0
32,256,10,16,0.0
32,256,10,17,0.0
32,256,10,18,0.09722184847641802
32,256,10,19,0.07013202820305582
32,256,10,20,0.0
32,256,10,21,0.0
32,256,10,22,0.0
32,256,10,23,0.0
32,256,10,24,0.0
32,256,10,25,0.0
32,256,10,26,0.0
32,256,10,27,0.0
32,256,10,28,0.0
32,256,10,29,0.0
32,256,10,30,0.0
32,256,10,31,0.0
32,256,10,32,0.0
32,256,11,1,0.2419943618191785
32,256,11,2,0.34260525139120646
32,256,11,3,0.14019501082946437
32,256,11,4,0.0
32,256,11,5,0.09715734261675499
32,256,11,6,0.01069414622178396
32,256,11,7,0.0
32,256,11,8,0.0
32,256,11,9,0.0
32,256,11,10,0.0
32,256,11,11,0.0
32,256,11,12,0.0
32,256,11,13,0.0
32,256,11,14,0.0
32,256,11,15,0.0
32,256,11,16,0.0
32,256,11,17,0.0
32,256,11,18,0.09722187715239236
32,256,11,19,0.07013200996921952
32,256,11,20,0.0
32,256,11,21,0.0
32,256,11,22,0.0
32,256,11,23,0.0
32,256,11,24,0.0
32,256,11,25,0.0
32,256,11,26,0.0
32,256,11,27,0.0
32,256,11,28,0.0
32,256,11,29,0.0
32,256,11,30,0.0
32,256,11,31,0.0
32,256,11,32,0.0
32,256,12,1,0.24199444367145378
32,256,12,2,0.342605235128576
32,256,12,3,0.14019509949568185
32,256,12,4,0.0
32,256,12,5,0.09715710614424704
32,256,12,6,0.010694282441408033
32,256,12,7,0.0
32,256,12,8,0.0
32,256,12,9,0.0
32,256,12,10,0.0
32,256,12,11,0.0
32,256,12,12,0.0
32,256,12,13,0.0
32,256,12,14,0.0
32,256,12,15,0.0
32,256,12,16,0.0
32,256,12,17,0.0
32,256,12,18,0.09722185753802923
32,256,12,19,0.07013197558060406
32,256,12,20,0.0
32,256,12,21,0.0
32,256,12,22,0.0
32,256,12,23,0.0
32,256,12,24,0.0
32,256,12,25,0.0
32,256,12,26,0.0
32,256,12,27,0.0
32,256,12,28,0.0
32,256,12,29,0.0
32,256,12,30,0.0
32,256,12,31,0.0
32,256,12,32,0.0
32,256,13,1,0.2419943889373464
32,256,13,2,0.34260523129821674
32,256,13,3,0.14019514275676112
32,256,13,4,0.0
32,256,13,5,0.097157148215193
32,256,13,6,0.01069426433112331
32,256,13,7,0.0
32,256,13,8,0.0
32,256,13,9,0.0
32,256,13,10,0.0
32,256,13,11,0.0
32,256,13,12,0.0
32,256,13,13,0.0
32,256,13,14,0.0
32,256,13,15,0.0
32,256,13,16,0.0
32,256,13,17,0.0
32,256,13,18,0.09722180705107826
32,256,13,19,0.07013201741028101
32,256,13,20,0.0
32,256,13,21,0.0
32,256,13,22,0.0
32,256,13,23,0.0
32,256,13,24,0.0
32,256,13,25,0.0
32,256,13,26,0.0
32,256,13,27,0.0
32,256,13,28,0.0
32,256,13,29,0.0
32,256,13,30,0.0
32,256,13,31,0.0
32,256,13,32,0.0
32,256,14,1,0.24199441002406394
32,256,14,2,0.34260520417152596
32,256,14,3,0.14019499935796273
32,256,14,4,0.0
32,256,14,5,0.09715726488847587
32,256,14,6,0.010694221365331005
32,256,14,7,0.0
32,256,14,8,0.0
32,256,14,9,0.0
32,256,14,10,0.0
32,256,14,11,0.0
32,256,14,12,0.0
32,256,14,13,0.0
32,256,14,14,0.0
32,256,14,15,0.0
32,256,14,16,0.0
32,256,14,17,0.0
32,256,14,18,0.09722189786592868
32,256,14,19,0.07013200232671188
32,256,14,20,0.0
32,256,14,21,0.0
32,256,14,22,0.0
32,256,14,23,0.0
32,256,14,24,0.0
32,256,14,25,0.0
32,256,14,26,0.0
32,256,14,27,0.0
32,256,14,28,0.0
32,256,14,29,0.0
32,256,14,30,0.0
32,256,14,31,0.0
32,256,14,32,0.0
32,256,15,1,0.24199440739038472
32,256,15,2,0.3426052381061364
32,256,15,3,0.1401946648460455
32,256,15,4,0.0
32,256,15,5,0.09715776570902766
32,256,15,6,0.010694136821916117
32,256,15,7,0.0
32,256,15,8,0.0
32,256,15,9,0.0
32,256,15,10,0.0
32,256,15,11,0.0
32,256,15,12,0.0
32,256,15,13,0.0
32,256,15,14,0.0
32,256,15,15,0.0
32,256,15,16,0.0
32,256,15,17,0.0
32,256,15,18,0.09722190286659338
32,256,15,19,0.07013188425989621
32,256,15,20,0.0
32,256,15,21,0.0
32,256,15,22,0.0
32,256,15,23,0.0
32,256,15,24,0.0
32,256,15,25,0.0
32,256,15,26,0.0
32,256,15,27,0.0
32,256,15,28,0.0
32,256,15,29,0.0
32,256,15,30,0.0
32,256,15,31,0.0
32,256,15,32,0.0
32,256,16,1,0.2419944044691662
32,256,16,2,0.3426052369554085
32,256,16,3,0.1401951022897883
32,256,16,4,0.0
32,256,16,5,0.09715712012402644
32,256,16,6,0.010694224151675601
32,256,16,7,0.0
32,256,16,8,0.0
32,256,16,9,0.0
32,256,16,10,0.0
32,256,16,11,0.0
32,256,16,12,0.0
32,256,16,13,0.0
32,256,16,14,0.0
32,256,16,15,0.0
32,256,16,16,0.0
32,256,16,17,0.0
32,256,16,18,0.09722183979759416
32,256,16,19,0.07013207221234079
32,256,16,20,0.0
32,256,16,21,0.0
32,256,16,22,0.0
32,256,16,23,0.0
32,256,16,24,0.0
32,256,16,25,0.0
32,256,16,26,0.0
32,256,16,27,0.0
32,256,16,28,0.0
32,256,16,29,0.0
32,256,16,30,0.0
32,256,16,31,0.0
32,256,16,32,0.0
32,256,17,1,0.24199439280412277
32,256,17,2,0.34260523188019476
32,256,17,3,0.14019485891686387
32,256,17,4,0.0
32,256,17,5,0.09715748073200274
32,256,17,6,0.010694146659673064
32,256,17,7,0.0
32,256,17,8,0.0
32,256,17,9,0.0
32,256,17,10,0.0
32,256,17,11,0.0
32,256,17,12,0.0
32,256,17,13,0.0
32,256,17,14,0.0
32,256,17,15,0.0
32,256,17,16,0.0
32,256,17,17,0.0
32,256,17,18,0.09722187782086857
32,256,17,19,0.0701320111862741
32,256,17,20,0.0
32,256,17,21,0.0
32,256,17,22,0.0
32,256,17,23,0.0
32,256,17,24,0.0
32,256,17,25,0.0
32,256,17,26,0.0
32,256,17,27,0.0
32,256,17,28,0.0
32,256,17,29,0.0
32,256,17,30,0.0
32,256,17,31,0.0
32,256,17,32,0.0
32,256,18,1,0.24199445411976817
32,256,18,2,0.34260526073577197
32,256,18,3,0.1401949436745542
32,256,18,4,0.0
32,256,18,5,0.09715740272400687
32,256,18,6,0.01069412699688176
32,256,18,7,0.0
32,256,18,8,0.0
32,256,18,9,0.0
32,256,18,10,0.0
32,256,18,11,0.0
32,256,18,12,0.0
32,256,18,13,0.0
32,256,18,14,0.0
32,256,18,15,0.0
32,256,18,16,0.0
32,256,18,17,0.0
32,256,18,18,0.09722185159832142
32,256,18,19,0.0701319601506956
32,256,18,20,0.0
32,256,18,21,0.0
32,256,18,22,0.0
32,256,18,23,0.0
32,256,18,24,0.0
32,256,18,25,0.0
32,256,18,26,0.0
32,256,18,27,0.0
32,256,18,28,0.0
32,256,18,29,0.0
32,256,18,30,0.0
32,256,18,31,0.0
32,256,18,32,0.0
32,256,19,1,0.24199438578791346
32,256,19,2,0.3426052544722662
32,256,19,3,0.1401950298003048
32,256,19,4,0.0
32,256,19,5,0.09715722664332221
32,256,19,6,0.01069422962287893
32,256,19,7,0.0
32,256,19,8,0.0
32,256,19,9,0.0
32,256,19,10,0.0
32,256,19,11,0.0
32,256,19,12,0.0
32,256,19,13,0.0
32,256,19,14,0.0
32,256,19,15,0.0
32,256,19,16,0.0
32,256,19,17,0.0
32,256,19,18,0.09722183752291753
32,256,19,19,0.07013203615039683
32,256,19,20,0.0
32,256,19,21,0.0
32,256,19,22,0.0
32,256,19,23,0.0
32,256,19,24,0.0
32,256,19,25,0.0
32,256,19,26,0.0
32,256,19,27,0.0
32,256,19,28,0.0
32,256,19,29,0.0
32,256,19,30,0.0
32,256,19,31,0.0
32,256,19,32,0.0
32,256,20,1,0.24199436905686847
32,256,20,2,0.3426052143878197
32,256,20,3,0.1401952534899265
32,256,20,4,0.0
32,256,20,5,0.09715697769921323
32,256,20,6,0.010694333739365609
32,256,20,7,0.0
32,256,20,8,0.0
32,256,20,9,0.0
32,256,20,10,0.0
32,256,20,11,0.0
32,256,20,12,0.0
32,256,20,13,0.0
32,256,20,14,0.0
32,256,20,15,0.0
32,256,20,16,0.0
32,256,20,17,0.0
32,256,20,18,0.09722177182144492
32,256,20,19,0.07013207980536158
32,256,20,20,0.0
32,256,20,21,0.0
32,256,20,22,0.0
32,256,20,23,0.0
32,256,20,24,0.0
32,256,20,25,0.0
32,256,20,26,0.0
32,256,20,27,0.0
32,256,20,28,0.0
32,256,20,29,0.0
32,256,20,30,0.0
32,256,20,31,0.0
32,256,20,32,0.0
32,256,21,1,0.24199442012555455
32,256,21,2,0.34260522891233264
32,256,21,3,0.1401951471589875
32,256,21,4,0.0
32,256,21,5,0.09715715677576298
32,256,21,6,0.010694185458434563
32,256,21,7,0.0
32,256,21,8,0.0
32,256,21,9,0.0
32,256,21,10,0.0
32,256,21,11,0.0
32,256,21,12,0.0
32,256,21,13,0.0
32,256,21,14,0.0
32,256,21,15,0.0
32,256,21,16,0.0
32,256,21,17,0.0
32,256,21,18,0.09722184789798585
32,256,21,19,0.07013201367094209
32,256,21,20,0.0
32,256,21,21,0.0
32,256,21,22,0.0
32,256,21,23,0.0
32,256,21,24,0.0
32,256,21,25,0.0
32,256,21,26,0.0
32,256,21,27,0.0
32,256,21,28,0.0
32,256,21,29,0.0
32,256,21,30,0.0
32,256,21,31,0.0
32,256,21,32,0.0
32,256,22,1,0.24199439466407469
32,256,22,2,0.3426052385520981
32,256,22,3,0.1401950311431818
32,256,22,4,0.0
32,256,22,5,0.09715731770320647
32,256,22,6,0.010694173113888853
32,256,22,7,0.0
32,256,22,8,0.0
32,256,22,9,0.0
32,256,22,10,0.0
32,256,22,11,0.0
32,256,22,12,0.0
32,256,22,13,0.0
32,256,22,14,0.0
32,256,22,15,0.0
32,256,22,16,0.0
32,256,22,17,0.0
32,256,22,18,0.09722181936861035
32,256,22,19,0.07013202545493974
32,256,22,20,0.0
32,256,22,21,0.0
32,256,22,22,0.0
32,256,22,23,0.0
32,256,22,24,0.0
32,256,22,25,0.0
32,256,22,26,0.0
32,256,22,27,0.0
32,256,22,28,0.0
32,256,22,29,0.0
32,256,22,30,0.0
32,256,22,31,0.0
32,256,22,32,0.0
32,256,23,1,0.24199444083204774
32,256,23,2,0.3426051048421577
32,256,23,3,0.14019537963300888
32,256,23,4,0.0
32,256,23,5,0.09715695526000584
32,256,23,6,0.010694179026279635
32,256,23,7,0.0
32,256,23,8,0.0
32,256,23,9,0.0
32,256,23,10,0.0
32,256,23,11,0.0
32,256,23,12,0.0
32,256,23,13,0.0
32,256,23,14,0.0
32,256,23,15,0.0
32,256,23,16,0.0
32,256,23,17,0.0
32,256,23,18,0.09722193260660673
32,256,23,19,0.07013200779989338
32,256,23,20,0.0
32,256,23,21,0.0
32,256,23,22,0.0
32,256,23,23,0.0
32,256,23,24,0.0
32,256,23,25,0.0
32,256,23,26,0.0
32,256,23,27,0.0
32,256,23,28,0.0
32,256,23,29,0.0
32,256,23,30,0.0
32,256,23,31,0.0
32,256,23,32,0.0
32,256,24,1,0.24199441752648299
32,256,24,2,0.34260523520630815
32,256,24,3,0.14019501132565523
32,256,24,4,0.0
32,256,24,5,0.09715734020515755
32,256,24,6,0.010694121585904407
32,256,24,7,0.0
32,256,24,8,0.0
32,256,24,9,0.0
32,256,24,10,0.0
32,256,24,11,0.0
32,256,24,12,0.0
32,256,24,13,0.0
32,256,24,14,0.0
32,256,24,15,0.0
32,256,24,16,0.0
32,256,24,17,0.0
32,256,24,18,0.09722184485461095
32,256,24,19,0.07013202929588053
32,256,24,20,0.0
32,256,24,21,0.0
32,256,24,22,0.0
32,256,24,23,0.0
32,256,24,24,0.0
32,256,24,25,0.0
32,256,24,26,0.0
32,256,24,27,0.0
32,256,24,28,0.0
32,256,24,29,0.0
32,256,24,30,0.0
32,256,24,31,0.0
32,256,24,32,0.0
32,256,25,1,0.24199441814413614
32,256,25,2,0.3426052108906453
32,256,25,3,0.14019499587647957
32,256,25,4,0.0
32,256,25,5,0.0971574187312217
32,256,25,6,0.010694096225655142
32,256,25,7,0.0
32,256,25,8,0.0
32,256,25,9,0.0
32,256,25,10,0.0
32,256,25,11,0.0
32,256,25,12,0.0
32,256,25,13,0.0
32,256,25,14,0.0
32,256,25,15,0.0
32,256,25,16,0.0
32,256,25,17,0.0
32,256,25,18,0.09722199968829419
32,256,25,19,0.07013186044356802
32,256,25,20,0.0
32,256,25,21,0.0
32,256,25,22,0.0
32,256,25,23,0.0
32,256,25,24,0.0
32,256,25,25,0.0
32,256,25,26,0.0
32,256,25,27,0.0
32,256,25,28,0.0
32,256,25,29,0.0
32,256,25,30,0.0
32,256,25,31,0.0
32,256,25,32,0.0
32,256,26,1,0.24199439014227525
32,256,26,2,0.3426051942813778
32,256,26,3,0.14019518408708215
32,256,26,4,0.0
32,256,26,5,0.09715708315317385
32,256,26,6,0.010694343911728856
32,256,26,7,0.0
32,256,26,8,0.0
32,256,26,9,0.0
32,256,26,10,0.0
32,256,26,11,0.0
32,256,26,12,0.0
32,256,26,13,0.0
32,256,26,14,0.0
32,256,26,15,0.0
32,256,26,16,0.0
32,256,26,17,0.0
32,256,26,18,0.09722174513279955
32,256,26,19,0.07013205929156231
32,256,26,20,0.0
32,256,26,21,0.0
32,256,26,22,0.0
32,256,26,23,0.0
32,256,26,24,0.0
32,256,26,25,0.0
32,256,26,26,0.0
32,256,26,27,0.0
32,256,26,28,0.0
32,256,26,29,0.0
32,256,26,30,0.0
32,256,26,31,0.0
32,256,26,32,0.0
32,256,27,1,0.24199440414039786
32,256,27,2,0.34260526997928803
32,256,27,3,0.14019499309557368
32,256,27,4,0.0
32,256,27,5,0.09715731940356273
32,256,27,6,0.010694236547586694
32,256,27,7,0.0
32,256,27,8,0.0
32,256,27,9,0.0
32,256,27,10,0.0
32,256,27,11,0.0
32,256,27,12,0.0
32,256,27,13,0.0
32,256,27,14,0.0
32,256,27,15,0.0
32,256,27,16,0.0
32,256,27,17,0.0
32,256,27,18,0.09722185921892482
32,256,27,19,0.07013191761466622
32,256,27,20,0.0
32,256,27,21,0.0
32,256,27,22,0.0
32,256,27,23,0.0
32,256,27,24,0.0
32,256,27,25,0.0
32,256,27,26,0.0
32,256,27,27,0.0
32,256,27,28,0.0
32,256,27,29,0.0
32,256,27,30,0.0
32,256,27,31,0.0
32,256,27,32,0.0
32,256,28,1,0.24199443508779855
32,256,28,2,0.3426052252171239
32,256,28,3,0.14019502744833878
32,256,28,4,0.0
32,256,28,5,0.09715722502712892
32,256,28,6,0.01069425596761036
32,256,28,7,0.0
32,256,28,8,0.0
32,256,28,9,0.0
32,256,28,10,0.0
32,256,28,11,0.0
32,256,28,12,0.0
32,256,28,13,0.0
32,256,28,14,0.0
32,256,28,15,0.0
32,256,28,16,0.0
32,256,28,17,0.0
32,256,28,18,0.09722177357672034
32,256,28,19,0.07013205767527929
32,256,28,20,0.0
32,256,28,21,0.0
32,256,28,22,0.0
32,256,28,23,0.0
32,256,28,24,0.0
32,256,28,25,0.0
32,256,28,26,0.0
32,256,28,27,0.0
32,256,28,28,0.0
32,256,28,29,0.0
32,256,28,30,0.0
32,256,28,31,0.0
32,256,28,32,0.0
32,256,29,1,0.24199445964413938
32,256,29,2,0.34260512757521583
32,256,29,3,0.14019512507277299
32,256,29,4,0.0
32,256,29,5,0.09715722518807096
32,256,29,6,0.010694227118581066
32,256,29,7,0.0
32,256,29,8,0.0
32,256,29,9,0.0
32,256,29,10,0.0
32,256,29,11,0.0
32,256,29,12,0.0
32,256,29,13,0.0
32,256,29,14,0.0
32,256,29,15,0.0
32,256,29,16,0.0
32,256,29,17,0.0
32,256,29,18,0.09722184959765888
32,256,29,19,0.07013198580356075
32,256,29,20,0.0
32,256,29,21,0.0
32,256,29,22,0.0
32,256,29,23,0.0
32,256,29,24,0.0
32,256,29,25,0.0
32,256,29,26,0.0
32,256,29,27,0.0
32,256,29,28,0.0
32,256,29,29,0.0
32,256,29,30,0.0
32,256,29,31,0.0
32,256,29,32,0.0
32,256,30,1,0.24199438094767278
32,256,30,2,0.3426052131264016
32,256,30,3,0.14019503045058745
32,256,30,4,0.0
32,256,30,5,0.09715734247405894
32,256,30,6,0.010694137308513353
32,256,30,7,0.0
32,256,30,8,0.0
32,256,30,9,0.0
32,256,30,10,0.0
32,256,30,11,0.0
32,256,30,12,0.0
32,256,30,13,0.0
32,256,30,14,0.0
32,256,30,15,0.0
32,256,30,16,0.0
32,256,30,17,0.0
32,256,30,18,0.09722188112633193
32,256,30,19,0.07013201456643406
32,256,30,20,0.0
32,256,30,21,0.0
32,256,30,22,0.0
32,256,30,23,0.0
32,256,30,24,0.0
32,256,30,25,0.0
32,256,30,26,0.0
32,256,30,27,0.0
32,256,30,28,0.0
32,256,30,29,0.0
32,256,30,30,0.0
32,256,30,31,0.0
32,256,30,32,0.0
32,256,31,1,0.24199437178688188
32,256,31,2,0.3426054085218677
32,256,31,3,0.1401943367538458
32,256,31,4,0.0
32,256,31,5,0.09715798783799112
32,256,31,6,0.010694103456643187
32,256,31,7,0.0
32,256,31,8,0.0
32,256,31,9,0.0
32,256,31,10,0.0
32,256,31,11,0.0
32,256,31,12,0.0
32,256,31,13,0.0
32,256,31,14,0.0
32,256,31,15,0.0
32,256,31,16,0.0
32,256,31,17,0.0
32,256,31,18,0.09722181603367754
32,256,31,19,0.07013197560909282
32,256,31,20,0.0
32,256,31,21,0.0
32,256,31,22,0.0
32,256,31,23,0.0
32,256,31,24,0.0
32,256,31,25,0.0
32,256,31,26,0.0
32,256,31,27,0.0
32,256,31,28,0.0
32,256,31,29,0.0
32,256,31,30,0.0
32,256,31,31,0.0
32,256,31,32,0.0
32,256,32,1,0.2419943877376538
32,256,32,2,0.3426052314310171
32,256,32,3,0.14019507559402677
32,256,32,4,0.0
32,256,32,5,0.09715712263547964
32,256,32,6,0.01069429259240356
32,256,32,7,0.0
32,256,32,8,0.0
32,256,32,9,0.0
32,256,32,10,0.0
32,256,32,11,0.0
32,256,32,12,0.0
32,256,32,13,0.0
32,256,32,14,0.0
32,256,32,15,0.0
32,256,32,16,0.0
32,256,32,17,0.0
32,256,32,18,0.09722188146788636
32,256,32,19,0.07013200854153293
32,256,32,20,0.0
32,256,32,21,0.0
32,256,32,22,0.0
32,256,32,23,0.0
32,256,32,24,0.0
32,256,32,25,0.0
32,256,32,26,0.0
32,256,32,27,0.0
32,256,32,28,0.0
32,256,32,29,0.0
32,256,32,30,0.0
32,256,32,31,0.0
32,256,32,32,0.0
32,256,33,1,0.24199444025458774
32,256,33,2,0.3426052460384093
32,256,33,3,0.1401951249601037
32,256,33,4,0.0
32,256,33,5,0.09715717792528135
32,256,33,6,0.010694154878930016
32,256,33,7,0.0
32,256,33,8,0.0
32,256,33,9,0.0
32,256,33,10,0.0
32,256,33,11,0.0
32,256,33,12,0.0
32,256,33,13,0.0
32,256,33,14,0.0
32,256,33,15,0.0
32,256,33,16,0.0
32,256,33,17,0.0
32,256,33,18,0.09722188413374112
32,256,33,19,0.07013197180894674
32,256,33,20,0.0
32,256,33,21,0.0
32,256,33,22,0.0
32,256,33,23,0.0
32,256,33,24,0.0
32,256,33,25,0.0
32,256,33,26,0.0
32,256,33,27,0.0
32,256,33,28,0.0
32,256,33,29,0.0
32,256,33,30,0.0
32,256,33,31,0.0
32,256,33,32,0.0
32,256,34,1,0.24199444023825656
32,256,34,2,0.3426052268715772
32,256,34,3,0.1401949808582907
32,256,34,4,0.0
32,256,34,5,0.09715744628203132
32,256,34,6,0.010694102844532401
32,256,34,7,0.0
32,256,34,8,0.0
32,256,34,9,0.0
32,256,34,10,0.0
32,256,34,11,0.0
32,256,34,12,0.0
32,256,34,13,0.0
32,256,34,14,0.0
32,256,34,15,0.0
32,256,34,16,0.0
32,256,34,17,0.0
32,256,34,18,0.09722184016412194
32,256,34,19,0.07013196274119007
32,256,34,20,0.0
32,256,34,21,0.0
32,256,34,22,0.0
32,256,34,23,0.0
32,256,34,24,0.0
32,256,34,25,0.0
32,256,34,26,0.0
32,256,34,27,0.0
32,256,34,28,0.0
32,256,34,29,0.0
32,256,34,30,0.0
32,256,34,31,0.0
32,256,34,32,0.0
32,256,35,1,0.24199443014082372
32,256,35,2,0.34260528021419134
32,256,35,3,0.14019490344791918
32,256,35,4,0.0
32,256,35,5,0.09715743552556765
32,256,35,6,0.01069412175733732
32,256,35,7,0.0
32,256,35,8,0.0
32,256,35,9,0.0
32,256,35,10,0.0
32,256,35,11,0.0
32,256,35,12,0.0
32,256,35,13,0.0
32,256,35,14,0.0
32,256,35,15,0.0
32,256,35,16,0.0
32,256,35,17,0.0
32,256,35,18,0.09722187115061942
32,256,35,19,0.07013195776354132
32,256,35,20,0.0
32,256,35,21,0.0
32,256,35,22,0.0
32,256,35,23,0.0
32,256,35,24,0.0
32,256,35,25,0.0
32,256,35,26,0.0
32,256,35,27,0.0
32,256,35,28,0.0
32,256,35,29,0.0
32,256,35,30,0.0
32,256,35,31,0.0
32,256,35,32,0.0
32,256,36,1,0.24199444407419757
32,256,36,2,0.3426052270804682
32,256,36,3,0.14019496928374217
32,256,36,4,0.0
32,256,36,5,0.0971573351943349
32,256,36,6,0.010694163050152864
32,256,36,7,0.0
32,256,36,8,0.0
32,256,36,9,0.0
32,256,36,10,0.0
32,256,36,11,0.0
32,256,36,12,0.0
32,256,36,13,0.0
32,256,36,14,0.0
32,256,36,15,0.0
32,256,36,16,0.0
32,256,36,17,0.0
32,256,36,18,0.097221832182676
32,256,36,19,0.0701320291344284
32,256,36,20,0.0
32,256,36,21,0.0
32,256,36,22,0.0
32,256,36,23,0.0
32,256,36,24,0.0
32,256,36,25,0.0
32,256,36,26,0.0
32,256,36,27,0.0
32,256,36,28,0.0
32,256,36,29,0.0
32,256,36,30,0.0
32,256,36,31,0.0
32,256,36,32,0.0
32,256,37,1,0.2419943684754579
32,256,37,2,0.3426051835943871
32,256,37,3,0.14019516986891029
32,256,37,4,0.0
32,256,37,5,0.097157129831786
32,256,37,6,0.010694264634459983
32,256,37,7,0.0
32,256,37,8,0.0
32,256,37,9,0.0
32,256,37,10,0.0
32,256,37,11,0.0
32,256,37,12,0.0
32,256,37,13,0.0
32,256,37,14,0.0
32,256,37,15,0.0
32,256,37,16,0.0
32,256,37,17,0.0
32,256,37,18,0.09722193189452706
32,256,37,19,0.07013195170047168
32,256,37,20,0.0
32,256,37,21,0.0
32,256,37,22,0.0
32,256,37,23,0.0
32,256,37,24,0.0
32,256,37,25,0.0
32,256,37,26,0.0
32,256,37,27,0.0
32,256,37,28,0.0
32,256,37,29,0.0
32,256,37,30,0.0
32,256,37,31,0.0
32,256,37,32,0.0
32,256,38,1,0.2419944126213035
32,256,38,2,0.34260527257726536
32,256,38,3,0.14019484444535021
32,256,38,4,0.0
32,256,38,5,0.09715751148319794
32,256,38,6,0.010694141339850445
32,256,38,7,0.0
32,256,38,8,0.0
32,256,38,9,0.0
32,256,38,10,0.0
32,256,38,11,0.0
32,256,38,12,0.0
32,256,38,13,0.0
32,256,38,14,0.0
32,256,38,15,0.0
32,256,38,16,0.0
32,256,38,17,0.0
32,256,38,18,0.09722190267217293
32,256,38,19,0.07013191486085958
32,256,38,20,0.0
32,256,38,21,0.0
32,256,38,22,0.0
32,256,38,23,0.0
32,256,38,24,0.0
32,256,38,25,0.0
32,256,38,26,0.0
32,256,38,27,0.0
32,256,38,28,0.0
32,256,38,29,0.0
32,256,38,30,0.0
32,256,38,31,0.0
32,256,38,32,0.0
32,256,39,1,0.2419944408047714
32,256,39,2,0.34260519812104745
32,256,39,3,0.14019502026646427
32,256,39,4,0.0
32,256,39,5,0.0971572796247442
32,256,39,6,0.01069422837321532
32,256,39,7,0.0
32,256,39,8,0.0
32,256,39,9,0.0
32,256,39,10,0.0
32,256,39,11,0.0
32,256,39,12,0.0
32,256,39,13,0.0
32,256,39,14,0.0
32,256,39,15,0.0
32,256,39,16,0.0
32,256,39,17,0.0
32,256,39,18,0.09722181499593312
32,256,39,19,0.07013201781382428
32,256,39,20,0.0
32,256,39,21,0.0
32,256,39,22,0.0
32,256,39,23,0.0
32,256,39,24,0.0
32,256,39,25,0.0
32,256,39,26,0.0
32,256,39,27,0.0
32,256,39,28,0.0
32,256,39,29,0.0
32,256,39,30,0.0
32,256,39,31,0.0
32,256,39,32,0.0
32,256,40,1,0.241994406995121
32,256,40,2,0.3426052640665918
32,256,40,3,0.14019491032717316
32,256,40,4,0.0
32,256,40,5,0.09715745753091751
32,256,40,6,0.010694112262329842
32,256,40,7,0.0
32,256,40,8,0.0
32,256,40,9,0.0
32,256,40,10,0.0
32,256,40,11,0.0
32,256,40,12,0.0
32,256,40,13,0.0
32,256,40,14,0.0
32,256,40,15,0.0
32,256,40,16,0.0
32,256,40,17,0.0
32,256,40,18,0.09722186953957156
32,256,40,19,0.07013197927829506
32,256,40,20,0.0
32,256,40,21,0.0
32,256,40,22,0.0
32,256,40,23,0.0
32,256,40,24,0.0
32,256,40,25,0.0
32,256,40,26,0.0
32,256,40,27,0.0
32,256,40,28,0.0
32,256,40,29,0.0
32,256,40,30,0.0
32,256,40,31,0.0
32,256,40,32,0.0
32,256,41,1,0.24199443445339566
32,256,41,2,0.34260518186287425
32,256,41,3,0.14019519353918186
32,256,41,4,0.0
32,256,41,5,0.09715712281630613
32,256,41,6,0.010694152747170426
32,256,41,7,0.0
32,256,41,8,0.0
32,256,41,9,0.0
32,256,41,10,0.0
32,256,41,11,0.0
32,256,41,12,0.0
32,256,41,13,0.0
32,256,41,14,0.0
32,256,41,15,0.0
32,256,41,16,0.0
32,256,41,17,0.0
32,256,41,18,0.0972219361993357
32,256,41,19,0.07013197838173604
32,256,41,20,0.0
32,256,41,21,0.0
32,256,41,22,0.0
32,256,41,23,0.0
32,256,41,24,0.0
32,256,41,25,0.0
32,256,41,26,0.0
32,256,41,27,0.0
32,256,41,28,0.0
32,256,41,29,0.0
32,256,41,30,0.0
32,256,41,31,0.0
32,256,41,32,0.0
32,256,42,1,0.24199441000245214
32,256,42,2,0.34260519401156353
32,256,42,3,0.14019534169977338
32,256,42,4,0.0
32,256,42,5,0.09715690044819283
32,256,42,6,0.01069426430542121
32,256,42,7,0.0
32,256,42,8,0.0
32,256,42,9,0.0
32,256,42,10,0.0
32,256,42,11,0.0
32,256,42,12,0.0
32,256,42,13,0.0
32,256,42,14,0.0
32,256,42,15,0.0
32,256,42,16,0.0
32,256,42,17,0.0
32,256,42,18,0.09722187804313438
32,256,42,19,0.07013201148946244
32,256,42,20,0.0
32,256,42,21,0.0
32,256,42,22,0.0
32,256,42,23,0.0
32,256,42,24,0.0
32,256,42,25,0.0
32,256,42,26,0.0
32,256,42,27,0.0
32,256,42,28,0.0
32,256,42,29,0.0
32,256,42,30,0.0
32,256,42,31,0.0
32,256,42,32,0.0
32,256,43,1,0.24199441609064584
32,256,43,2,0.34260523136428445
32,256,43,3,0.14019499758867648
32,256,43,4,0.0
32,256,43,5,0.09715734049467008
32,256,43,6,0.010694196886280212
32,256,43,7,0.0
32,256,43,8,0.0
32,256,43,9,0.0
32,256,43,10,0.0
32,256,43,11,0.0
32,256,43,12,0.0
32,256,43,13,0.0
32,256,43,14,0.0
32,256,43,15,0.0
32,256,43,16,0.0
32,256,43,17,0.0
32,256,43,18,0.0972218654740744
32,256,43,19,0.07013195210136854
32,256,43,20,0.0
32,256,43,21,0.0
32,256,43,22,0.0
32,256,43,23,0.0
32,256,43,24,0.0
32,256,43,25,0.0
32,256,43,26,0.0
32,256,43,27,0.0
32,256,43,28,0.0
32,256,43,29,0.0
32,256,43,30,0.0
32,256,43,31,0.0
32,256,43,32,0.0
32,512,0,1,0.16305754862290367
32,512,0,2,0.32393191415929606
32,512,0,3,0.23836583982437495
32,512,0,4,0.0
32,512,0,5,0.0
32,512,0,6,0.0746087835129376
32,512,0,7,0.0
32,512,0,8,0.0
32,512,0,9,0.0
32,512,0,10,0.0
32,512,0,11,0.0
32,512,0,12,0.0
32,512,0,13,0.0
32,512,0,14,0.0
32,512,0,15,0.0
32,512,0,16,0.0
32,512,0,17,0.06631347653549942
32,512,0,18,0.09204085091673772
32,512,0,19,0.04168158642825052
32,512,0,20,0.0
32,512,0,21,0.0
32,512,0,22,0.0
32,512,0,23,0.0
32,512,0,24,0.0
32,512,0,25,0.0
32,512,0,26,0.0
32,512,0,27,0.0
32,512,0,28,0.0
32,512,0,29,0.0
32,512,0,30,0.0
32,512,0,31,0.0
32,512,0,32,0.0
32,512,1,1,0.16305751424362494
32,512,1,2,0.32393195657227936
32,512,1,3,0.23836582065249753
32,512,1,4,0.0
32,512,1,5,0.0
32,512,1,6,0.07460880134088015
32,512,1,7,0.0
32,512,1,8,0.0
32,512,1,9,0.0
32,512,1,10,0.0
32,512,1,11,0.0
32,512,1,12,0.0
32,512,1,13,0.0
32,512,1,14,0.0
32,512,1,15,0.0
32,512,1,16,0.0
32,512,1,17,0.06631359242949253
32,512,1,18,0.09204091573168133
32,512,1,19,0.04168139902954418
32,512,1,20,0.0
32,512,1,21,0.0
32,512,1,22,0.0
32,512,1,23,0.0
32,512,1,24,0.0
32,512,1,25,0.0
32,512,1,26,0.0
32,512,1,27,0.0
32,512,1,28,0.0
32,512,1,29,0.0
32,512,1,30,0.0
32,512,1,31,0.0
32,512,1,32,0.0
32,512,2,1,0.16305752012990116
32,512,2,2,0.32393192133134185
32,512,2,3,0.2383658432076883
32,512,2,4,0.0
32,512,2,5,0.0
32,512,2,6,0.07460880549937488
32,512,2,7,0.0
32,512,2,8,0.0
32,512,2,9,0.0
32,512,2,10,0.0
32,512,2,11,0.0
32,512,2,12,0.0
32,512,2,13,0.0
32,512,2,14,0.0
32,512,2,15,0.0
32,512,2,16,0.0
32,512,2,17,0.0663138745653466
32,512,2,18,0.09204086762215524
32,512,2,19,0.04168116764419219
32,512,2,20,0.0
32,512,2,21,0.0
32,512,2,22,0.0
32,512,2,23,0.0
32,512,2,24,0.0
32,512,2,25,0.0
32,512,2,26,0.0
32,512,2,27,0.0
32,512,2,28,0.0
32,512,2,29,0.0
32,512,2,30,0.0
32,512,2,31,0.0
32,512,2,32,0.0
32,512,3,1,0.16305756856116013
32,512,3,2,0.32393200149765816
32,512,3,3,0.23836584573381
32,512,3,4,0.0
32,512,3,5,0.0
32,512,3,6,0.07460894298532429
32,512,3,7,0.0
32,512,3,8,0.0
32,512,3,9,0.0
32,512,3,10,0.0
32,512,3,11,0.0
32,512,3,12,0.0
32,512,3,13,0.0
32,512,3,14,0.0
32,512,3,15,0.0
32,512,3,16,0.0
32,512,3,17,0.06631320725763769
32,512,3,18,0.09204044210885506
32,512,3,19,0.04168199185555462
32,512,3,20,0.0
32,512,3,21,0.0
32,512,3,22,0.0
32,512,3,23,0.0
32,512,3,24,0.0
32,512,3,25,0.0
32,512,3,26,0.0
32,512,3,27,0.0
32,512,3,28,0.0
32,512,3,29,0.0
32,512,3,30,0.0
32,512,3,31,0.0
32,512,3,32,0.0
32,512,4,1,0.16305752379273622
32,512,4,2,0.32393200822656354
32,512,4,3,0.23836584270253006
32,512,4,4,0.0
32,512,4,5,0.0
32,512,4,6,0.07460877824860557
32,512,4,7,0.0
32,512,4,8,0.0
32,512,4,9,0.0
32,512,4,10,0.0
32,512,4,11,0.0
32,512,4,12,0.0
32,512,4,13,0.0
32,512,4,14,0.0
32,512,4,15,0.0
32,512,4,16,0.0
32,512,4,17,0.06631368984093026
32,512,4,18,0.09204087146023328
32,512,4,19,0.041681285728401136
32,512,4,20,0.0
32,512,4,21,0.0
32,512,4,22,0.0
32,512,4,23,0.0
32,512,4,24,0.0
32,512,4,25,0.0
32,512,4,26,0.0
32,512,4,27,0.0
32,512,4,28,0.0
32,512,4,29,0.0
32,512,4,30,0.0
32,512,4,31,0.0
32,512,4,32,0.0
32,512,5,1,0.16305751046394032
32,512,5,2,0.32393204866987374
32,512,5,3,0.238365850636523
32,512,5,4,0.0
32,512,5,5,0.0
32,512,5,6,0.07460881526351894
32,512,5,7,0.0
32,512,5,8,0.0
32,512,5,9,0.0
32,512,5,10,0.0
32,512,5,11,0.0
32,512,5,12,0.0
32,512,5,13,0.0
32,512,5,14,0.0
32,512,5,15,0.0
32,512,5,16,0.0
32,512,5,17,0.06631351364946302
32,512,5,18,0.0920408546471547
32,512,5,19,0.04168140666952622
32,512,5,20,0.0
32,512,5,21,0.0
32,512,5,22,0.0
32,512,5,23,0.0
32,512,5,24,0.0
32,512,5,25,0.0
32,512,5,26,0.0
32,512,5,27,0.0
32,512,5,28,0.0
32,512,5,29,0.0
32,512,5,30,0.0
32,512,5,31,0.0
32,512,5,32,0.0
32,512,6,1,0.16305751674576568
32,512,6,2,0.32393199945384304
32,512,6,3,0.23836581707451454
32,512,6,4,0.0
32,512,6,5,0.0
32,512,6,6,0.07460886034211901
32,512,6,7,0.0
32,512,6,8,0.0
32,512,6,9,0.0
32,512,6,10,0.0
32,512,6,11,0.0
32,512,6,12,0.0
32,512,6,13,0.0
32,512,6,14,0.0
32,512,6,15,0.0
32,512,6,16,0.0
32,512,6,17,0.06631289260633
32,512,6,18,0.09204082496591733
32,512,6,19,0.041682088811510316
32,512,6,20,0.0
32,512,6,21,0.0
32,512,6,22,0.0
32,512,6,23,0.0
32,512,6,24,0.0
32,512,6,25,0.0
32,512,6,26,0.0
32,512,6,27,0.0
32,512,6,28,0.0
32,512,6,29,0.0
32,512,6,30,0.0
32,512,6,31,0.0
32,512,6,32,0.0
32,512,7,1,0.16305751679225286
32,512,7,2,0.3239319216349818
32,512,7,3,0.2383657972778922
32,512,7,4,0.0
32,512,7,5,0.0
32,512,7,6,0.07460892658211836
32,512,7,7,0.0
32,512,7,8,0.0
32,512,7,9,0.0
32,512,7,10,0.0
32,512,7,11,0.0
32,512,7,12,0.0
32,512,7,13,0.0
32,512,7,14,0.0
32,512,7,15,0.0
32,512,7,16,0.0
32,512,7,17,0.06631319471086493
32,512,7,18,0.09204071052519146
32,512,7,19,0.041681932476698345
32,512,7,20,0.0
32,512,7,21,0.0
32,512,7,22,0.0
32,512,7,23,0.0
32,512,7,24,0.0
32,512,7,25,0.0
32,512,7,26,0.0
32,512,7,27,0.0
32,512,7,28,0.0
32,512,7,29,0.0
32,512,7,30,0.0
32,512,7,31,0.0
32,512,7,32,0.0
32,512,8,1,0.1630575346516365
32,512,8,2,0.3239319381320499
32,512,8,3,0.23836576813782204
32,512,8,4,0.0
32,512,8,5,0.0
32,512,8,6,0.07460883174474747
32,512,8,7,0.0
32,512,8,8,0.0
32,512,8,9,0.0
32,512,8,10,0.0
32,512,8,11,0.0
32,512,8,12,0.0
32,512,8,13,0.0
32,512,8,14,0.0
32,512,8,15,0.0
32,512,8,16,0.0
32,512,8,17,0.06631345916573138
32,512,8,18,0.0920408128574473
32,512,8,19,0.041681655310565495
32,512,8,20,0.0
32,512,8,21,0.0
32,512,8,22,0.0
32,512,8,23,0.0
32,512,8,24,0.0
32,512,8,25,0.0
32,512,8,26,0.0
32,512,8,27,0.0
32,512,8,28,0.0
32,512,8,29,0.0
32,512,8,30,0.0
32,512,8,31,0.0
32,512,8,32,0.0
32,512,9,1,0.16305750942276168
32,512,9,2,0.32393204369595874
32,512,9,3,0.23836577961760677
32,512,9,4,0.0
32,512,9,5,0.0
32,512,9,6,0.07460881675415176
32,512,9,7,0.0
32,512,9,8,0.0
32,512,9,9,0.0
32,512,9,10,0.0
32,512,9,11,0.0
32,512,9,12,0.0
32,512,9,13,0.0
32,512,9,14,0.0
32,512,9,15,0.0
32,512,9,16,0.0
32,512,9,17,0.06631356702813342
32,512,9,18,0.09204078017589305
32,512,9,19,0.04168150330549443
32,512,9,20,0.0
32,512,9,21,0.0
32,512,9,22,0.0
32,512,9,23,0.0
32,512,9,24,0.0
32,512,9,25,0.0
32,512,9,26,0.0
32,512,9,27,0.0
32,512,9,28,0.0
32,512,9,29,0.0
32,512,9,30,0.0
32,512,9,31,0.0
32,512,9,32,0.0
32,512,10,1,0.16305749585237567
32,512,10,2,0.32393199078974566
32,512,10,3,0.2383658491172092
32,512,10,4,0.0
32,512,10,5,0.0
32,512,10,6,0.07460872262781747
32,512,10,7,0.0
32,512,10,8,0.0
32,512,10,9,0.0
32,512,10,10,0.0
32,512,10,11,0.0
32,512,10,12,0.0
32,512,10,13,0.0
32,512,10,14,0.0
32,512,10,15,0.0
32,512,10,16,0.0
32,512,10,17,0.06631402950729849
32,512,10,18,0.09204092690411725
32,512,10,19,0.041680985201436004
32,512,10,20,0.0
32,512,10,21,0.0
32,512,10,22,0.0
32,512,10,23,0.0
32,512,10,24,0.0
32,512,10,25,0.0
32,512,10,26,0.0
32,512,10,27,0.0
32,512,10,28,0.0
32,512,10,29,0.0
32,512,10,30,0.0
32,512,10,31,0.0
32,512,10,32,0.0
32,512,11,1,0.1630575027529548
32,512,11,2,0.3239320222412411
32,512,11,3,0.23836582633026474
32,512,11,4,0.0
32,512,11,5,0.0
32,512,11,6,0.07460884278295057
32,512,11,7,0.0
32,512,11,8,0.0
32,512,11,9,0.0
32,512,11,10,0.0
32,512,11,11,0.0
32,512,11,12,0.0
32,512,11,13,0.0
32,512,11,14,0.0
32,512,11,15,0.0
32,512,11,16,0.0
32,512,11,17,0.06631345275387379
32,512,11,18,0.09204086414104642
32,512,11,19,0.04168148899766846
32,512,11,20,0.0
32,512,11,21,0.0
32,512,11,22,0.0
32,512,11,23,0.0
32,512,11,24,0.0
32,512,11,25,0.0
32,512,11,26,0.0
32,512,11,27,0.0
32,512,11,28,0.0
32,512,11,29,0.0
32,512,11,30,0.0
32,512,11,31,0.0
32,512,11,32,0.0
32,512,12,1,0.16305752055598718
32,512,12,2,0.3239318949806413
32,512,12,3,0.23836591654503358
32,512,12,4,0.0
32,512,12,5,0.0
32,512,12,6,0.07460883634219494
32,512,12,7,0.0
32,512,12,8,0.0
32,512,12,9,0.0
32,512,12,10,0.0
32,512,12,11,0.0
32,512,12,12,0.0
32,512,12,13,0.0
32,512,12,14,0.0
32,512,12,15,0.0
32,512,12,16,0.0
32,512,12,17,0.06631356097032347
32,512,12,18,0.0920407638834144
32,512,12,19,0.041681506722405136
32,512,12,20,0.0
32,512,12,21,0.0
32,512,12,22,0.0
32,512,12,23,0.0
32,512,12,24,0.0
32,512,12,25,0.0
32,512,12,26,0.0
32,512,12,27,0.0
32,512,12,28,0.0
32,512,12,29,0.0
32,512,12,30,0.0
32,512,12,31,0.0
32,512,12,32,0.0
32,512,13,1,0.16305750666306182
32,512,13,2,0.32393207049749223
32,512,13,3,0.23836580570371663
32,512,13,4,0.0
32,512,13,5,0.0
32,512,13,6,0.07460909595291902
32,512,13,7,0.0
32,512,13,8,0.0
32,512,13,9,0.0
32,512,13,10,0.0
32,512,13,11,0.0
32,512,13,12,0.0
32,512,13,13,0.0
32,512,13,14,0.0
32,512,13,15,0.0
32,512,13,16,0.0
32,512,13,17,0.06631145300175334
32,512,13,18,0.09204065893287003
32,512,13,19,0.04168340924818692
32,512,13,20,0.0
32,512,13,21,0.0
32,512,13,22,0.0
32,512,13,23,0.0
32,512,13,24,0.0
32,512,13,25,0.0
32,512,13,26,0.0
32,512,13,27,0.0
32,512,13,28,0.0
32,512,13,29,0.0
32,512,13,30,0.0
32,512,13,31,0.0
32,512,13,32,0.0
32,512,14,1,0.16305755203725517
32,512,14,2,0.3239319626274921
32,512,14,3,0.23836574665460408
32,512,14,4,0.0
32,512,14,5,0.0
32,512,14,6,0.07460894955711946
32,512,14,7,0.0
32,512,14,8,0.0
32,512,14,9,0.0
32,512,14,10,0.0
32,512,14,11,0.0
32,512,14,12,0.0
32,512,14,13,0.0
32,512,14,14,0.0
32,512,14,15,0.0
32,512,14,16,0.0
32,512,14,17,0.06631327796917309
32,512,14,18,0.09204080625738559
32,512,14,19,0.04168170489697062
32,512,14,20,0.0
32,512,14,21,0.0
32,512,14,22,0.0
32,512,14,23,0.0
32,512,14,24,0.0
32,512,14,25,0.0
32,512,14,26,0.0
32,512,14,27,0.0
32,512,14,28,0.0
32,512,14,29,0.0
32,512,14,30,0.0
32,512,14,31,0.0
32,512,14,32,0.0
32,512,15,1,0.16305754253192392
32,512,15,2,0.32393200403351335
32,512,15,3,0.23836577270811107
32,512,15,4,0.0
32,512,15,5,0.0
32,512,15,6,0.07460898682060386
32,512,15,7,0.0
32,512,15,8,0.0
32,512,15,9,0.0
32,512,15,10,0.0
32,512,15,11,0.0
32,512,15,12,0.0
32,512,15,13,0.0
32,512,15,14,0.0
32,512,15,15,0.0
32,512,15,16,0.0
32,512,15,17,0.06631311447632426
32,512,15,18,0.09204055633440442
32,512,15,19,0.041682023095119154
32,512,15,20,0.0
32,512,15,21,0.0
32,512,15,22,0.0
32,512,15,23,0.0
32,512,15,24,0.0
32,512,15,25,0.0
32,512,15,26,0.0
32,512,15,27,0.0
32,512,15,28,0.0
32,512,15,29,0.0
32,512,15,30,0.0
32,512,15,31,0.0
32,512,15,32,0.0
32,512,16,1,0.16305756215854947
32,512,16,2,0.3239319983024486
32,512,16,3,0.23836586948438998
32,512,16,4,0.0
32,512,16,5,0.0
32,512,16,6,0.0746088983025514
32,512,16,7,0.0
32,512,16,8,0.0
32,512,16,9,0.0
32,512,16,10,0.0
32,512,16,11,0.0
32,512,16,12,0.0
32,512,16,13,0.0
32,512,16,14,0.0
32,512,16,15,0.0
32,512,16,16,0.0
32,512,16,17,0.06631335402056096
32,512,16,18,0.09204076922870168
32,512,16,19,0.0416815485027979
32,512,16,20,0.0
32,512,16,21,0.0
32,512,16,22,0.0
32,512,16,23,0.0
32,512,16,24,0.0
32,512,16,25,0.0
32,512,16,26,0.0
32,512,16,27,0.0
32,512,16,28,0.0
32,512,16,29,0.0
32,512,16,30,0.0
32,512,16,31,0.0
32,512,16,32,0.0
32,512,17,1,0.16305752650183739
32,512,17,2,0.32393216626966326
32,512,17,3,0.2383657432540019
32,512,17,4,0.0
32,512,17,5,0.0
32,512,17,6,0.07460871729325953
32,512,17,7,0.0
32,512,17,8,0.0
32,512,17,9,0.0
32,512,17,10,0.0
32,512,17,11,0.0
32,512,17,12,0.0
32,512,17,13,0.0
32,512,17,14,0.0
32,512,17,15,0.0
32,512,17,16,0.0
32,512,17,17,0.06631323654656479
32,512,17,18,0.09204096432055961
32,512,17,19,0.04168164581411346
32,512,17,20,0.0
32,512,17,21,0.0
32,512,17,22,0.0
32,512,17,23,0.0
32,512,17,24,0.0
32,512,17,25,0.0
32,512,17,26,0.0
32,512,17,27,0.0
32,512,17,28,0.0
32,512,17,29,0.0
32,512,17,30,0.0
32,512,17,31,0.0
32,512,17,32,0.0
32,512,18,1,0.16305755525934396
32,512,18,2,0.32393197827978687
32,512,18,3,0.23836586707440802
32,512,18,4,0.0
32,512,18,5,0.0
32,512,18,6,0.07460886354478158
32,512,18,7,0.0
32,512,18,8,0.0
32,512,18,9,0.0
32,512,18,10,0.0
32,512,18,11,0.0
32,512,18,12,0.0
32,512,18,13,0.0
32,512,18,14,0.0
32,512,18,15,0.0
32,512,18,16,0.0
32,512,18,17,0.06631345550711748
32,512,18,18,0.09204071335304717
32,512,18,19,0.041681566981515004
32,512,18,20,0.0
32,512,18,21,0.0
32,512,18,22,0.0
32,512,18,23,0.0
32,512,18,24,0.0
32,512,18,25,0.0
32,512,18,26,0.0
32,512,18,27,0.0
32,512,18,28,0.0
32,512,18,29,0.0
32,512,18,30,0.0
32,512,18,31,0.0
32,512,18,32,0.0
32,512,19,1,0.16305752603352067
32,512,19,2,0.3239320493109252
32,512,19,3,0.23836576092414868
32,512,19,4,0.0
32,512,19,5,0.0
32,512,19,6,0.0746088768928215
32,512,19,7,0.0
32,512,19,8,0.0
32,512,19,9,0.0
32,512,19,10,0.0
32,512,19,11,0.0
32,512,19,12,0.0
32,512,19,13,0.0
32,512,19,14,0.0
32,512,19,15,0.0
32,512,19,16,0.0
32,512,19,17,0.06631321874358682
32,512,19,18,0.09204087956120591
32,512,19,19,0.041681688533791145
32,512,19,20,0.0
32,512,19,21,0.0
32,512,19,22,0.0
32,512,19,23,0.0
32,512,19,24,0.0
32,512,19,25,0.0
32,512,19,26,0.0
32,512,19,27,0.0
32,512,19,28,0.0
32,512,19,29,0.0
32,512,19,30,0.0
32,512,19,31,0.0
32,512,19,32,0.0
32,512,20,1,0.16305747783948332
32,512,20,2,0.32393198235872295
32,512,20,3,0.2383657962702158
32,512,20,4,0.0
32,512,20,5,0.0
32,512,20,6,0.07460896779236674
32,512,20,7,0.0
32,512,20,8,0.0
32,512,20,9,0.0
32,512,20,10,0.0
32,512,20,11,0.0
32,512,20,12,0.0
32,512,20,13,0.0
32,512,20,14,0.0
32,512,20,15,0.0
32,512,20,16,0.0
32,512,20,17,0.0663135469833341
32,512,20,18,0.09204075819414348
32,512,20,19,0.04168147056173356
32,512,20,20,0.0
32,512,20,21,0.0
32,512,20,22,0.0
32,512,20,23,0.0
32,512,20,24,0.0
32,512,20,25,0.0
32,512,20,26,0.0
32,512,20,27,0.0
32,512,20,28,0.0
32,512,20,29,0.0
32,512,20,30,0.0
32,512,20,31,0.0
32,512,20,32,0.0
32,512,21,1,0.16305748432991993
32,512,21,2,0.3239319417711871
32,512,21,3,0.23836585170056432
32,512,21,4,0.0
32,512,21,5,0.0
32,512,21,6,0.07460891926226866
32,512,21,7,0.0
32,512,21,8,0.0
32,512,21,9,0.0
32,512,21,10,0.0
32,512,21,11,0.0
32,512,21,12,0.0
32,512,21,13,0.0
32,512,21,14,0.0
32,512,21,15,0.0
32,512,21,16,0.0
32,512,21,17,0.06631309089064143
32,512,21,18,0.09204081450025126
32,512,21,19,0.04168189754516747
32,512,21,20,0.0
32,512,21,21,0.0
32,512,21,22,0.0
32,512,21,23,0.0
32,512,21,24,0.0
32,512,21,25,0.0
32,512,21,26,0.0
32,512,21,27,0.0
32,512,21,28,0.0
32,512,21,29,0.0
32,512,21,30,0.0
32,512,21,31,0.0
32,512,21,32,0.0
32,512,22,1,0.16305749445676904
32,512,22,2,0.3239319469527616
32,512,22,3,0.23836586812285412
32,512,22,4,0.0
32,512,22,5,0.0
32,512,22,6,0.07460882442713693
32,512,22,7,0.0
32,512,22,8,0.0
32,512,22,9,0.0
32,512,22,10,0.0
32,512,22,11,0.0
32,512,22,12,0.0
32,512,22,13,0.0
32,512,22,14,0.0
32,512,22,15,0.0
32,512,22,16,0.0
32,512,22,17,0.06631327873596382
32,512,22,18,0.09204078722774608
32,512,22,19,0.04168180007676862
32,512,22,20,0.0
32,512,22,21,0.0
32,512,22,22,0.0
32,512,22,23,0.0
32,512,22,24,0.0
32,512,22,25,0.0
32,512,22,26,0.0
32,512,22,27,0.0
32,512,22,28,0.0
32,512,22,29,0.0
32,512,22,30,0.0
32,512,22,31,0.0
32,512,22,32,0.0
32,512,23,1,0.16305755984127993
32,512,23,2,0.3239320150156154
32,512,23,3,0.23836580166413035
32,512,23,4,0.0
32,512,23,5,0.0
32,512,23,6,0.07460888115347306
32,512,23,7,0.0
32,512,23,8,0.0
32,512,23,9,0.0
32,512,23,10,0.0
32,512,23,11,0.0
32,512,23,12,0.0
32,512,23,13,0.0
32,512,23,14,0.0
32,512,23,15,0.0
32,512,23,16,0.0
32,512,23,17,0.06631319673776293
32,512,23,18,0.09204082676096624
32,512,23,19,0.041681718826772185
32,512,23,20,0.0
32,512,23,21,0.0
32,512,23,22,0.0
32,512,23,23,0.0
32,512,23,24,0.0
32,512,23,25,0.0
32,512,23,26,0.0
32,512,23,27,0.0
32,512,23,28,0.0
32,512,23,29,0.0
32,512,23,30,0.0
32,512,23,31,0.0
32,512,23,32,0.0
32,512,24,1,0.16305749333974487
32,512,24,2,0.3239319791799394
32,512,24,3,0.2383658560403234
32,512,24,4,0.0
32,512,24,5,0.0
32,512,24,6,0.07460864371023805
32,512,24,7,0.0
32,512,24,8,0.0
32,512,24,9,0.0
32,512,24,10,0.0
32,512,24,11,0.0
32,512,24,12,0.0
32,512,24,13,0.0
32,512,24,14,0.0
32,512,24,15,0.0
32,512,24,16,0.0
32,512,24,17,0.06631390806595602
32,512,24,18,0.0920411493787053
32,512,24,19,0.04168097028509302
32,512,24,20,0.0
32,512,24,21,0.0
32,512,24,22,0.0
32,512,24,23,0.0
32,512,24,24,0.0
32,512,24,25,0.0
32,512,24,26,0.0
32,512,24,27,0.0
32,512,24,28,0.0
32,512,24,29,0.0
32,512,24,30,0.0
32,512,24,31,0.0
32,512,24,32,0.0
32,512,25,1,0.16305751891477682
32,512,25,2,0.3239320241953469
32,512,25,3,0.23836580667482324
32,512,25,4,0.0
32,512,25,5,0.0
32,512,25,6,0.07460894493309946
32,512,25,7,0.0
32,512,25,8,0.0
32,512,25,9,0.0
32,512,25,10,0.0
32,512,25,11,0.0
32,512,25,12,0.0
32,512,25,13,0.0
32,512,25,14,0.0
32,512,25,15,0.0
32,512,25,16,0.0
32,512,25,17,0.0663137018977798
32,512,25,18,0.09204073981865359
32,512,25,19,0.041681263565520224
32,512,25,20,0.0
32,512,25,21,0.0
32,512,25,22,0.0
32,512,25,23,0.0
32,512,25,24,0.0
32,512,25,25,0.0
32,512,25,26,0.0
32,512,25,27,0.0
32,512,25,28,0.0
32,512,25,29,0.0
32,512,25,30,0.0
32,512,25,31,0.0
32,512,25,32,0.0
32,512,26,1,0.163057475672954
32,512,26,2,0.32393199436171766
32,512,26,3,0.23836578111922932
32,512,26,4,0.0
32,512,26,5,0.0
32,512,26,6,0.07460899333173034
32,512,26,7,0.0
32,512,26,8,0.0
32,512,26,9,0.0
32,512,26,10,0.0
32,512,26,11,0.0
32,512,26,12,0.0
32,512,26,13,0.0
32,512,26,14,0.0
32,512,26,15,0.0
32,512,26,16,0.0
32,512,26,17,0.0663133112043549
32,512,26,18,0.09204073168546986
32,512,26,19,0.04168171262454384
32,512,26,20,0.0
32,512,26,21,0.0
32,512,26,22,0.0
32,512,26,23,0.0
32,512,26,24,0.0
32,512,26,25,0.0
32,512,26,26,0.0
32,512,26,27,0.0
32,512,26,28,0.0
32,512,26,29,0.0
32,512,26,30,0.0
32,512,26,31,0.0
32,512,26,32,0.0
32,512,27,1,0.163057472265553
32,512,27,2,0.3239320758112962
32,512,27,3,0.23836584362207783
32,512,27,4,0.0
32,512,27,5,0.0
32,512,27,6,0.07460876109976382
32,512,27,7,0.0
32,512,27,8,0.0
32,512,27,9,0.0
32,512,27,10,0.0
32,512,27,11,0.0
32,512,27,12,0.0
32,512,27,13,0.0
32,512,27,14,0.0
32,512,27,15,0.0
32,512,27,16,0.0
32,512,27,17,0.06631336544297681
32,512,27,18,0.0920407850408259
32,512,27,19,0.04168169671750649
32,512,27,20,0.0
32,512,27,21,0.0
32,512,27,22,0.0
32,512,27,23,0.0
32,512,27,24,0.0
32,512,27,25,0.0
32,512,27,26,0.0
32,512,27,27,0.0
32,512,27,28,0.0
32,512,27,29,0.0
32,512,27,30,0.0
32,512,27,31,0.0
32,512,27,32,0.0
32,512,28,1,0.16305748334674472
32,512,28,2,0.323931998214783
32,512,28,3,0.2383658042264169
32,512,28,4,0.0
32,512,28,5,0.0
32,512,28,6,0.07460880560122905
32,512,28,7,0.0
32,512,28,8,0.0
32,512,28,9,0.0
32,512,28,10,0.0
32,512,28,11,0.0
32,512,28,12,0.0
32,512,28,13,0.0
32,512,28,14,0.0
32,512,28,15,0.0
32,512,28,16,0.0
32,512,28,17,0.0663139374387757
32,512,28,18,0.09204087430036062
32,512,28,19,0.041681096871689985
32,512,28,20,0.0
32,512,28,21,0.0
32,512,28,22,0.0
32,512,28,23,0.0
32,512,28,24,0.0
32,512,28,25,0.0
32,512,28,26,0.0
32,512,28,27,0.0
32,512,28,28,0.0
32,512,28,29,0.0
32,512,28,30,0.0
32,512,28,31,0.0
32,512,28,32,0.0
32,512,29,1,0.1630575184392635
32,512,29,2,0.3239318386684193
32,512,29,3,0.2383659050967492
32,512,29,4,0.0
32,512,29,5,0.0
32,512,29,6,0.07460885981031182
32,512,29,7,0.0
32,512,29,8,0.0
32,512,29,9,0.0
32,512,29,10,0.0
32,512,29,11,0.0
32,512,29,12,0.0
32,512,29,13,0.0
32,512,29,14,0.0
32,512,29,15,0.0
32,512,29,16,0.0
32,512,29,17,0.06631347703794564
32,512,29,18,0.09204085975453952
32,512,29,19,0.041681541192770996
32,512,29,20,0.0
32,512,29,21,0.0
32,512,29,22,0.0
32,512,29,23,0.0
32,512,29,24,0.0
32,512,29,25,0.0
32,512,29,26,0.0
32,512,29,27,0.0
32,512,29,28,0.0
32,512,29,29,0.0
32,512,29,30,0.0
32,512,29,31,0.0
32,512,29,32,0.0
32,512,30,1,0.1630575016407703
32,512,30,2,0.3239319544042672
32,512,30,3,0.23836583060595065
32,512,30,4,0.0
32,512,30,5,0.0
32,512,30,6,0.07460892551995117
32,512,30,7,0.0
32,512,30,8,0.0
32,512,30,9,0.0
32,512,30,10,0.0
32,512,30,11,0.0
32,512,30,12,0.0
32,512,30,13,0.0
32,512,30,14,0.0
32,512,30,15,0.0
32,512,30,16,0.0
32,512,30,17,0.06631311938358515
32,512,30,18,0.09204075512972394
32,512,30,19,0.041681913315751676
32,512,30,20,0.0
32,512,30,21,0.0
32,512,30,22,0.0
32,512,30,23,0.0
32,512,30,24,0.0
32,512,30,25,0.0
32,512,30,26,0.0
32,512,30,27,0.0
32,512,30,28,0.0
32,512,30,29,0.0
32,512,30,30,0.0
32,512,30,31,0.0
32,512,30,32,0.0
32,512,31,1,0.16305753066360792
32,512,31,2,0.32393203382407776
32,512,31,3,0.23836589094152913
32,512,31,4,0.0
32,512,31,5,0.0
32,512,31,6,0.07460894992609861
32,512,31,7,0.0
32,512,31,8,0.0
32,512,31,9,0.0
32,512,31,10,0.0
32,512,31,11,0.0
32,512,31,12,0.0
32,512,31,13,0.0
32,512,31,14,0.0
32,512,31,15,0.0
32,512,31,16,0.0
32,512,31,17,0.0663129028885671
32,512,31,18,0.09204033804409849
32,512,31,19,0.04168235371202098
32,512,31,20,0.0
32,512,31,21,0.0
32,512,31,22,0.0
32,512,31,23,0.0
32,512,31,24,0.0
32,512,31,25,0.0
32,512,31,26,0.0
32,512,31,27,0.0
32,512,31,28,0.0
32,512,31,29,0.0
32,512,31,30,0.0
32,512,31,31,0.0
32,512,31,32,0.0
32,512,32,1,0.16305757472010332
32,512,32,2,0.32393193835228973
32,512,32,3,0.23836585044053785
32,512,32,4,0.0
32,512,32,5,0.0
32,512,32,6,0.07460881813752211
32,512,32,7,0.0
32,512,32,8,0.0
32,512,32,9,0.0
32,512,32,10,0.0
32,512,32,11,0.0
32,512,32,12,0.0
32,512,32,13,0.0
32,512,32,14,0.0
32,512,32,15,0.0
32,512,32,16,0.0
32,512,32,17,0.0663136014013028
32,512,32,18,0.09204086847002073
32,512,32,19,0.04168134847822365
32,512,32,20,0.0
32,512,32,21,0.0
32,512,32,22,0.0
32,512,32,23,0.0
32,512,32,24,0.0
32,512,32,25,0.0
32,512,32,26,0.0
32,512,32,27,0.0
32,512,32,28,0.0
32,512,32,29,0.0
32,512,32,30,0.0
32,512,32,31,0.0
32,512,32,32,0.0
32,512,33,1,0.1630574959698751
32,512,33,2,0.32393199753225793
32,512,33,3,0.23836583817779083
32,512,33,4,0.0
32,512,33,5,0.0
32,512,33,6,0.07460881808849167
32,512,33,7,0.0
32,512,33,8,0.0
32,512,33,9,0.0
32,512,33,10,0.0
32,512,33,11,0.0
32,512,33,12,0.0
32,512,33,13,0.0
32,512,33,14,0.0
32,512,33,15,0.0
32,512,33,16,0.0
32,512,33,17,0.06631340931335222
32,512,33,18,0.09204092393725913
32,512,33,19,0.04168151698097318
32,512,33,20,0.0
32,512,33,21,0.0
32,512,33,22,0.0
32,512,33,23,0.0
32,512,33,24,0.0
32,512,33,25,0.0
32,512,33,26,0.0
32,512,33,27,0.0
32,512,33,28,0.0
32,512,33,29,0.0
32,512,33,30,0.0
32,512,33,31,0.0
32,512,33,32,0.0
32,512,34,1,0.16305754322733995
32,512,34,2,0.3239319402659838
32,512,34,3,0.2383658148174256
32,512,34,4,0.0
32,512,34,5,0.0
32,512,34,6,0.0746088570156206
32,512,34,7,0.0
32,512,34,8,0.0
32,512,34,9,0.0
32,512,34,10,0.0
32,512,34,11,0.0
32,512,34,12,0.0
32,512,34,13,0.0
32,512,34,14,0.0
32,512,34,15,0.0
32,512,34,16,0.0
32,512,34,17,0.06631336461632283
32,512,34,18,0.09204075622858592
32,512,34,19,0.04168172382872126
32,512,34,20,0.0
32,512,34,21,0.0
32,512,34,22,0.0
32,512,34,23,0.0
32,512,34,24,0.0
32,512,34,25,0.0
32,512,34,26,0.0
32,512,34,27,0.0
32,512,34,28,0.0
32,512,34,29,0.0
32,512,34,30,0.0
32,512,34,31,0.0
32,512,34,32,0.0
32,512,35,1,0.16305751981247238
32,512,35,2,0.32393197841953286
32,512,35,3,0.23836587175753446
32,512,35,4,0.0
32,512,35,5,0.0
32,512,35,6,0.07460891496382688
32,512,35,7,0.0
32,512,35,8,0.0
32,512,35,9,0.0
32,512,35,10,0.0
32,512,35,11,0.0
32,512,35,12,0.0
32,512,35,13,0.0
32,512,35,14,0.0
32,512,35,15,0.0
32,512,35,16,0.0
32,512,35,17,0.06631303174708905
32,512,35,18,0.09204072541325188
32,512,35,19,0.04168195788629263
32,512,35,20,0.0
32,512,35,21,0.0
32,512,35,22,0.0
32,512,35,23,0.0
32,512,35,24,0.0
32,512,35,25,0.0
32,512,35,26,0.0
32,512,35,27,0.0
32,512,35,28,0.0
32,512,35,29,0.0
32,512,35,30,0.0
32,512,35,31,0.0
32,512,35,32,0.0
32,512,36,1,0.163057574620648
32,512,36,2,0.3239319713087016
32,512,36,3,0.2383658273721105
32,512,36,4,0.0
32,512,36,5,0.0
32,512,36,6,0.07460891615279344
32,512,36,7,0.0
32,512,36,8,0.0
32,512,36,9,0.0
32,512,36,10,0.0
32,512,36,11,0.0
32,512,36,12,0.0
32,512,36,13,0.0
32,512,36,14,0.0
32,512,36,15,0.0
32,512,36,16,0.0
32,512,36,17,0.0663135313463979
32,512,36,18,0.09204076432166815
32,512,36,19,0.04168141487768042
32,512,36,20,0.0
32,512,36,21,0.0
32,512,36,22,0.0
32,512,36,23,0.0
32,512,36,24,0.0
32,512,36,25,0.0
32,512,36,26,0.0
32,512,36,27,0.0
32,512,36,28,0.0
32,512,36,29,0.0
32,512,36,30,0.0
32,512,36,31,0.0
32,512,36,32,0.0
32,512,37,1,0.1630575093555407
32,512,37,2,0.32393197209806823
32,512,37,3,0.23836584227383686
32,512,37,4,0.0
32,512,37,5,0.0
32,512,37,6,0.07460877630789013
32,512,37,7,0.0
32,512,37,8,0.0
32,512,37,9,0.0
32,512,37,10,0.0
32,512,37,11,0.0
32,512,37,12,0.0
32,512,37,13,0.0
32,512,37,14,0.0
32,512,37,15,0.0
32,512,37,16,0.0
32,512,37,17,0.06631375184285909
32,512,37,18,0.09204085606130391
32,512,37,19,0.04168129206050108
32,512,37,20,0.0
32,512,37,21,0.0
32,512,37,22,0.0
32,512,37,23,0.0
32,512,37,24,0.0
32,512,37,25,0.0
32,512,37,26,0.0
32,512,37,27,0.0
32,512,37,28,0.0
32,512,37,29,0.0
32,512,37,30,0.0
32,512,37,31,0.0
32,512,37,32,0.0
32,512,38,1,0.16305753087790573
32,512,38,2,0.32393199198107736
32,512,38,3,0.23836596759150155
32,512,38,4,0.0
32,512,38,5,0.0
32,512,38,6,0.07460879257102515
32,512,38,7,0.0
32,512,38,8,0.0
32,512,38,9,0.0
32,512,38,10,0.0
32,512,38,11,0.0
32,512,38,12,0.0
32,512,38,13,0.0
32,512,38,14,0.0
32,512,38,15,0.0
32,512,38,16,0.0
32,512,38,17,0.06631357811398847
32,512,38,18,0.09204071846833295
32,512,38,19,0.04168142039616871
32,512,38,20,0.0
32,512,38,21,0.0
32,512,38,22,0.0
32,512,38,23,0.0
32,512,38,24,0.0
32,512,38,25,0.0
32,512,38,26,0.0
32,512,38,27,0.0
32,512,38,28,0.0
32,512,38,29,0.0
32,512,38,30,0.0
32,512,38,31,0.0
32,512,38,32,0.0
32,512,39,1,0.16305751274330563
32,512,39,2,0.32393199199183886
32,512,39,3,0.23836582615024976
32,512,39,4,0.0
32,512,39,5,0.0
32,512,39,6,0.0746088003799862
32,512,39,7,0.0
32,512,39,8,0.0
32,512,39,9,0.0
32,512,39,10,0.0
32,512,39,11,0.0
32,512,39,12,0.0
32,512,39,13,0.0
32,512,39,14,0.0
32,512,39,15,0.0
32,512,39,16,0.0
32,512,39,17,0.06631384509406481
32,512,39,18,0.09204078542518669
32,512,39,19,0.041681238215368066
32,512,39,20,0.0
32,512,39,21,0.0
32,512,39,22,0.0
32,512,39,23,0.0
32,512,39,24,0.0
32,512,39,25,0.0
32,512,39,26,0.0
32,512,39,27,0.0
32,512,39,28,0.0
32,512,39,29,0.0
32,512,39,30,0.0
32,512,39,31,0.0
32,512,39,32,0.0
32,512,40,1,0.1630575164655801
32,512,40,2,0.3239319111669978
32,512,40,3,0.23836587371935405
32,512,40,4,0.0
32,512,40,5,0.0
32,512,40,6,0.0746088781426772
32,512,40,7,0.0
32,512,40,8,0.0
32,512,40,9,0.0
32,512,40,10,0.0
32,512,40,11,0.0
32,512,40,12,0.0
32,512,40,13,0.0
32,512,40,14,0.0
32,512,40,15,0.0
32,512,40,16,0.0
32,512,40,17,0.06631311224305018
32,512,40,18,0.0920408310959266
32,512,40,19,0.04168187716641403
32,512,40,20,0.0
32,512,40,21,0.0
32,512,40,22,0.0
32,512,40,23,0.0
32,512,40,24,0.0
32,512,40,25,0.0
32,512,40,26,0.0
32,512,40,27,0.0
32,512,40,28,0.0
32,512,40,29,0.0
32,512,40,30,0.0
32,512,40,31,0.0
32,512,40,32,0.0
32,512,41,1,0.1630575395562464
32,512,41,2,0.32393199091150926
32,512,41,3,0.23836580903634727
32,512,41,4,0.0
32,512,41,5,0.0
32,512,41,6,0.07460875482130337
32,512,41,7,0.0
32,512,41,8,0.0
32,512,41,9,0.0
32,512,41,10,0.0
32,512,41,11,0.0
32,512,41,12,0.0
32,512,41,13,0.0
32,512,41,14,0.0
32,512,41,15,0.0
32,512,41,16,0.0
32,512,41,17,0.06631377076923708
32,512,41,18,0.09204085975804242
32,512,41,19,0.04168127514731411
32,512,41,20,0.0
32,512,41,21,0.0
32,512,41,22,0.0
32,512,41,23,0.0
32,512,41,24,0.0
32,512,41,25,0.0
32,512,41,26,0.0
32,512,41,27,0.0
32,512,41,28,0.0
32,512,41,29,0.0
32,512,41,30,0.0
32,512,41,31,0.0
32,512,41,32,0.0
32,512,42,1,0.1630575016546695
32,512,42,2,0.32393205207129
32,512,42,3,0.23836586314967237
32,512,42,4,0.0
32,512,42,5,0.0
32,512,42,6,0.07460889784617118
32,512,42,7,0.0
32,512,42,8,0.0
32,512,42,9,0.0
32,512,42,10,0.0
32,512,42,11,0.0
32,512,42,12,0.0
32,512,42,13,0.0
32,512,42,14,0.0
32,512,42,15,0.0
32,512,42,16,0.0
32,512,42,17,0.06631329646349084
32,512,42,18,0.09204083534470053
32,512,42,19,0.04168155347000555
32,512,42,20,0.0
32,512,42,21,0.0
32,512,42,22,0.0
32,512,42,23,0.0
32,512,42,24,0.0
32,512,42,25,0.0
32,512,42,26,0.0
32,512,42,27,0.0
32,512,42,28,0.0
32,512,42,29,0.0
32,512,42,30,0.0
32,512,42,31,0.0
32,512,42,32,0.0
32,512,43,1,0.16305754371196873
32,512,43,2,0.3239319411303406
32,512,43,3,0.23836582037192217
32,512,43,4,0.0
32,512,43,5,0.0
32,512,43,6,0.07460872793561962
32,512,43,7,0.0
32,512,43,8,0.0
32,512,43,9,0.0
32,512,43,10,0.0
32,512,43,11,0.0
32,512,43,12,0.0
32,512,43,13,0.0
32,512,43,14,0.0
32,512,43,15,0.0
32,512,43,16,0.0
32,512,43,17,0.0663148775053078
32,512,43,18,0.09204087729805403
32,512,43,19,0.04168021204678703
32,512,43,20,0.0
32,512,43,21,0.0
32,512,43,22,0.0
32,512,43,23,0.0
32,512,43,24,0.0
32,512,43,25,0.0
32,512,43,26,0.0
32,512,43,27,0.0
32,512,43,28,0.0
32,512,43,29,0.0
32,512,43,30,0.0
32,512,43,31,0.0
32,512,43,32,0.0
32,512,44,1,0.16305754167130407
32,512,44,2,0.32393196626909393
32,512,44,3,0.23836581561632011
32,512,44,4,0.0
32,512,44,5,0.0
32,512,44,6,0.07460879775848041
32,512,44,7,0.0
32,512,44,8,0.0
32,512,44,9,0.0
32,512,44,10,0.0
32,512,44,11,0.0
32,512,44,12,0.0
32,512,44,13,0.0
32,512,44,14,0.0
32,512,44,15,0.0
32,512,44,16,0.0
32,512,44,17,0.06631360954411654
32,512,44,18,0.09204087871429203
32,512,44,19,0.04168139042639297
32,512,44,20,0.0
32,512,44,21,0.0
32,512,44,22,0.0
32,512,44,23,0.0
32,512,44,24,0.0
32,512,44,25,0.0
32,512,44,26,0.0
32,512,44,27,0.0
32,512,44,28,0.0
32,512,44,29,0.0
32,512,44,30,0.0
32,512,44,31,0.0
32,512,44,32,0.0
32,512,45,1,0.16305751255347253
32,512,45,2,0.32393200912545744
32,512,45,3,0.23836581752733965
32,512,45,4,0.0
32,512,45,5,0.0
32,512,45,6,0.07460869239230804
32,512,45,7,0.0
32,512,45,8,0.0
32,512,45,9,0.0
32,512,45,10,0.0
32,512,45,11,0.0
32,512,45,12,0.0
32,512,45,13,0.0
32,512,45,14,0.0
32,512,45,15,0.0
32,512,45,16,0.0
32,512,45,17,0.06631478993511987
32,512,45,18,0.092040966743141
32,512,45,19,0.04168021172316151
32,512,45,20,0.0
32,512,45,21,0.0
32,512,45,22,0.0
32,512,45,23,0.0
32,512,45,24,0.0
32,512,45,25,0.0
32,512,45,26,0.0
32,512,45,27,0.0
32,512,45,28,0.0
32,512,45,29,0.0
32,512,45,30,0.0
32,512,45,31,0.0
32,512,45,32,0.0
32,1024,0,1,0.10533761132885823
32,1024,0,2,0.2954532395150999
32,1024,0,3,0.2390298236397475
32,1024,0,4,0.08383893723104398
32,1024,0,5,0.0
32,1024,0,6,0.03988221131047154
32,1024,0,7,0.0
32,1024,0,8,0.0
32,1024,0,9,0.0
32,1024,0,10,0.0
32,1024,0,11,0.0
32,1024,0,12,0.0
32,1024,0,13,0.0
32,1024,0,14,0.0
32,1024,0,15,0.0
32,1024,0,16,0.0
32,1024,0,17,0.12903789088658046
32,1024,0,18,0.10682930663840173
32,1024,0,19,0.0
32,1024,0,20,0.0
32,1024,0,21,0.0
32,1024,0,22,0.0
32,1024,0,23,0.0
32,1024,0,24,0.0
32,1024,0,25,0.0
32,1024,0,26,0.0
32,1024,0,27,0.0
32,1024,0,28,0.0
32,1024,0,29,0.0
32,1024,0,30,0.0
32,1024,0,31,5.705116955525224E-4
32,1024,0,32,2.0467754244227583E-5
32,1024,1,1,0.10533761192577552
32,1024,1,2,0.29545321867562996
32,1024,1,3,0.2390297458555716
32,1024,1,4,0.08383896076942415
32,1024,1,5,0.0
32,1024,1,6,0.039882284194416896
32,1024,1,7,0.0
32,1024,1,8,0.0
32,1024,1,9,0.0
32,1024,1,10,0.0
32,1024,1,11,0.0
32,1024,1,12,0.0
32,1024,1,13,0.0
32,1024,1,14,0.0
32,1024,1,15,0.0
32,1024,1,16,0.0
32,1024,1,17,0.12903790227079506
32,1024,1,18,0.10682930493200779
32,1024,1,19,0.0
32,1024,1,20,0.0
32,1024,1,21,0.0
32,1024,1,22,0.0
32,1024,1,23,0.0
32,1024,1,24,0.0
32,1024,1,25,0.0
32,1024,1,26,0.0
32,1024,1,27,0.0
32,1024,1,28,0.0
32,1024,1,29,0.0
32,1024,1,30,0.0
32,1024,1,31,5.705017591958062E-4
32,1024,1,32,2.046961718328398E-5
32,1024,2,1,0.1053375765246543
32,1024,2,2,0.2954533184966986
32,1024,2,3,0.23902970628164155
32,1024,2,4,0.08383888234456781
32,1024,2,5,0.0
32,1024,2,6,0.03988221405991922
32,1024,2,7,0.0
32,1024,2,8,0.0
32,1024,2,9,0.0
32,1024,2,10,0.0
32,1024,2,11,0.0
32,1024,2,12,0.0
32,1024,2,13,0.0
32,1024,2,14,0.0
32,1024,2,15,0.0
32,1024,2,16,0.0
32,1024,2,17,0.12903796383429553
32,1024,2,18,0.10682936328494877
32,1024,2,19,0.0
32,1024,2,20,0.0
32,1024,2,21,0.0
32,1024,2,22,0.0
32,1024,2,23,0.0
32,1024,2,24,0.0
32,1024,2,25,0.0
32,1024,2,26,0.0
32,1024,2,27,0.0
32,1024,2,28,0.0
32,1024,2,29,0.0
32,1024,2,30,0.0
32,1024,2,31,5.705037795407966E-4
32,1024,2,32,2.047139373352754E-5
32,1024,3,1,0.10533760147064304
32,1024,3,2,0.2954533162359358
32,1024,3,3,0.2390297364385385
32,1024,3,4,0.083838795852735
32,1024,3,5,0.0
32,1024,3,6,0.03988239359201578
32,1024,3,7,0.0
32,1024,3,8,0.0
32,1024,3,9,0.0
32,1024,3,10,0.0
32,1024,3,11,0.0
32,1024,3,12,0.0
32,1024,3,13,0.0
32,1024,3,14,0.0
32,1024,3,15,0.0
32,1024,3,16,0.0
32,1024,3,17,0.12903795203104926
32,1024,3,18,0.1068292275585947
32,1024,3,19,0.0
32,1024,3,20,0.0
32,1024,3,21,0.0
32,1024,3,22,0.0
32,1024,3,23,0.0
32,1024,3,24,0.0
32,1024,3,25,0.0
32,1024,3,26,0.0
32,1024,3,27,0.0
32,1024,3,28,0.0
32,1024,3,29,0.0
32,1024,3,30,0.0
32,1024,3,31,5.705185812970843E-4
32,1024,3,32,2.0458239190649122E-5
32,1024,4,1,0.10533758882029953
32,1024,4,2,0.2954531500519986
32,1024,4,3,0.2390297956648661
32,1024,4,4,0.08383872839407737
32,1024,4,5,0.0
32,1024,4,6,0.03988253492641305
32,1024,4,7,0.0
32,1024,4,8,0.0
32,1024,4,9,0.0
32,1024,4,10,0.0
32,1024,4,11,0.0
32,1024,4,12,0.0
32,1024,4,13,0.0
32,1024,4,14,0.0
32,1024,4,15,0.0
32,1024,4,16,0.0
32,1024,4,17,0.12903796079492139
32,1024,4,18,0.10682925986228331
32,1024,4,19,0.0
32,1024,4,20,0.0
32,1024,4,21,0.0
32,1024,4,22,0.0
32,1024,4,23,0.0
32,1024,4,24,0.0
32,1024,4,25,0.0
32,1024,4,26,0.0
32,1024,4,27,0.0
32,1024,4,28,0.0
32,1024,4,29,0.0
32,1024,4,30,0.0
32,1024,4,31,5.705224624714378E-4
32,1024,4,32,2.0459022669298735E-5
32,1024,5,1,0.10533758612960727
32,1024,5,2,0.295453370728521
32,1024,5,3,0.2390297380126024
32,1024,5,4,0.08383835820242726
32,1024,5,5,0.0
32,1024,5,6,0.03988292397921699
32,1024,5,7,0.0
32,1024,5,8,0.0
32,1024,5,9,0.0
32,1024,5,10,0.0
32,1024,5,11,0.0
32,1024,5,12,0.0
32,1024,5,13,0.0
32,1024,5,14,0.0
32,1024,5,15,0.0
32,1024,5,16,0.0
32,1024,5,17,0.12903786887354354
32,1024,5,18,0.10682917321460382
32,1024,5,19,0.0
32,1024,5,20,0.0
32,1024,5,21,0.0
32,1024,5,22,0.0
32,1024,5,23,0.0
32,1024,5,24,0.0
32,1024,5,25,0.0
32,1024,5,26,0.0
32,1024,5,27,0.0
32,1024,5,28,0.0
32,1024,5,29,0.0
32,1024,5,30,0.0
32,1024,5,31,5.70517715851049E-4
32,1024,5,32,2.046314362653504E-5
32,1024,6,1,0.10533756929969361
32,1024,6,2,0.29545324227186076
32,1024,6,3,0.2390296156831977
32,1024,6,4,0.08383888605520062
32,1024,6,5,0.0
32,1024,6,6,0.03988242714603492
32,1024,6,7,0.0
32,1024,6,8,0.0
32,1024,6,9,0.0
32,1024,6,10,0.0
32,1024,6,11,0.0
32,1024,6,12,0.0
32,1024,6,13,0.0
32,1024,6,14,0.0
32,1024,6,15,0.0
32,1024,6,16,0.0
32,1024,6,17,0.1290378106823333
32,1024,6,18,0.10682946483935107
32,1024,6,19,0.0
32,1024,6,20,0.0
32,1024,6,21,0.0
32,1024,6,22,0.0
32,1024,6,23,0.0
32,1024,6,24,0.0
32,1024,6,25,0.0
32,1024,6,26,0.0
32,1024,6,27,0.0
32,1024,6,28,0.0
32,1024,6,29,0.0
32,1024,6,30,0.0
32,1024,6,31,5.70513584000274E-4
32,1024,6,32,2.0470438327679944E-5
32,1024,7,1,0.10533763759940878
32,1024,7,2,0.29545323595528844
32,1024,7,3,0.23902966139078424
32,1024,7,4,0.08383913463562942
32,1024,7,5,0.0
32,1024,7,6,0.03988215702212587
32,1024,7,7,0.0
32,1024,7,8,0.0
32,1024,7,9,0.0
32,1024,7,10,0.0
32,1024,7,11,0.0
32,1024,7,12,0.0
32,1024,7,13,0.0
32,1024,7,14,0.0
32,1024,7,15,0.0
32,1024,7,16,0.0
32,1024,7,17,0.12903793358589535
32,1024,7,18,0.10682925976980293
32,1024,7,19,0.0
32,1024,7,20,0.0
32,1024,7,21,0.0
32,1024,7,22,0.0
32,1024,7,23,0.0
32,1024,7,24,0.0
32,1024,7,25,0.0
32,1024,7,26,0.0
32,1024,7,27,0.0
32,1024,7,28,0.0
32,1024,7,29,0.0
32,1024,7,30,0.0
32,1024,7,31,5.7050792771843E-4
32,1024,7,32,2.047211334637077E-5
32,1024,8,1,0.10533758769525366
32,1024,8,2,0.29545329845870255
32,1024,8,3,0.23902971189539124
32,1024,8,4,0.08383898977378076
32,1024,8,5,0.0
32,1024,8,6,0.0398821971762665
32,1024,8,7,0.0
32,1024,8,8,0.0
32,1024,8,9,0.0
32,1024,8,10,0.0
32,1024,8,11,0.0
32,1024,8,12,0.0
32,1024,8,13,0.0
32,1024,8,14,0.0
32,1024,8,15,0.0
32,1024,8,16,0.0
32,1024,8,17,0.12903795667745147
32,1024,8,18,0.10682928298553454
32,1024,8,19,0.0
32,1024,8,20,0.0
32,1024,8,21,0.0
32,1024,8,22,0.0
32,1024,8,23,0.0
32,1024,8,24,0.0
32,1024,8,25,0.0
32,1024,8,26,0.0
32,1024,8,27,0.0
32,1024,8,28,0.0
32,1024,8,29,0.0
32,1024,8,30,0.0
32,1024,8,31,5.705072204470407E-4
32,1024,8,32,2.0468117172201257E-5
32,1024,9,1,0.10533757688041062
32,1024,9,2,0.295453300320963
32,1024,9,3,0.23902974688670503
32,1024,9,4,0.08383915384183872
32,1024,9,5,0.0
32,1024,9,6,0.03988204947463222
32,1024,9,7,0.0
32,1024,9,8,0.0
32,1024,9,9,0.0
32,1024,9,10,0.0
32,1024,9,11,0.0
32,1024,9,12,0.0
32,1024,9,13,0.0
32,1024,9,14,0.0
32,1024,9,15,0.0
32,1024,9,16,0.0
32,1024,9,17,0.1290379256304709
32,1024,9,18,0.10682927172618317
32,1024,9,19,0.0
32,1024,9,20,0.0
32,1024,9,21,0.0
32,1024,9,22,0.0
32,1024,9,23,0.0
32,1024,9,24,0.0
32,1024,9,25,0.0
32,1024,9,26,0.0
32,1024,9,27,0.0
32,1024,9,28,0.0
32,1024,9,29,0.0
32,1024,9,30,0.0
32,1024,9,31,5.70497393819605E-4
32,1024,9,32,2.047784497679854E-5
32,1024,10,1,0.10533761568346091
32,1024,10,2,0.29545331943121783
32,1024,10,3,0.23902980457840828
32,1024,10,4,0.08383824159433968
32,1024,10,5,0.0
32,1024,10,6,0.0398829070536664
32,1024,10,7,0.0
32,1024,10,8,0.0
32,1024,10,9,0.0
32,1024,10,10,0.0
32,1024,10,11,0.0
32,1024,10,12,0.0
32,1024,10,13,0.0
32,1024,10,14,0.0
32,1024,10,15,0.0
32,1024,10,16,0.0
32,1024,10,17,0.12903797131375014
32,1024,10,18,0.10682918525156546
32,1024,10,19,0.0
32,1024,10,20,0.0
32,1024,10,21,0.0
32,1024,10,22,0.0
32,1024,10,23,0.0
32,1024,10,24,0.0
32,1024,10,25,0.0
32,1024,10,26,0.0
32,1024,10,27,0.0
32,1024,10,28,0.0
32,1024,10,29,0.0
32,1024,10,30,0.0
32,1024,10,31,5.704821229301516E-4
32,1024,10,32,2.047297066095942E-5
32,1024,11,1,0.10533758127634353
32,1024,11,2,0.29545339891600675
32,1024,11,3,0.23902971151578323
32,1024,11,4,0.0838388614884705
32,1024,11,5,0.0
32,1024,11,6,0.039882359631527496
32,1024,11,7,0.0
32,1024,11,8,0.0
32,1024,11,9,0.0
32,1024,11,10,0.0
32,1024,11,11,0.0
32,1024,11,12,0.0
32,1024,11,13,0.0
32,1024,11,14,0.0
32,1024,11,15,0.0
32,1024,11,16,0.0
32,1024,11,17,0.12903770429995026
32,1024,11,18,0.10682940218378628
32,1024,11,19,0.0
32,1024,11,20,0.0
32,1024,11,21,0.0
32,1024,11,22,0.0
32,1024,11,23,0.0
32,1024,11,24,0.0
32,1024,11,25,0.0
32,1024,11,26,0.0
32,1024,11,27,0.0
32,1024,11,28,0.0
32,1024,11,29,0.0
32,1024,11,30,0.0
32,1024,11,31,5.705188993719853E-4
32,1024,11,32,2.0461788760134338E-5
32,1024,12,1,0.10533754275155041
32,1024,12,2,0.2954531544405285
32,1024,12,3,0.2390296435031652
32,1024,12,4,0.08383966971730514
32,1024,12,5,0.0
32,1024,12,6,0.039881719654724986
32,1024,12,7,0.0
32,1024,12,8,0.0
32,1024,12,9,0.0
32,1024,12,10,0.0
32,1024,12,11,0.0
32,1024,12,12,0.0
32,1024,12,13,0.0
32,1024,12,14,0.0
32,1024,12,15,0.0
32,1024,12,16,0.0
32,1024,12,17,0.12903786092935957
32,1024,12,18,0.10682943825792687
32,1024,12,19,0.0
32,1024,12,20,0.0
32,1024,12,21,0.0
32,1024,12,22,0.0
32,1024,12,23,0.0
32,1024,12,24,0.0
32,1024,12,25,0.0
32,1024,12,26,0.0
32,1024,12,27,0.0
32,1024,12,28,0.0
32,1024,12,29,0.0
32,1024,12,30,0.0
32,1024,12,31,5.704969729064298E-4
32,1024,12,32,2.0473772532858456E-5
32,1024,13,1,0.10533756164394964
32,1024,13,2,0.295453296235956
32,1024,13,3,0.23902970285786504
32,1024,13,4,0.08383870213939025
32,1024,13,5,0.0
32,1024,13,6,0.03988256650690487
32,1024,13,7,0.0
32,1024,13,8,0.0
32,1024,13,9,0.0
32,1024,13,10,0.0
32,1024,13,11,0.0
32,1024,13,12,0.0
32,1024,13,13,0.0
32,1024,13,14,0.0
32,1024,13,15,0.0
32,1024,13,16,0.0
32,1024,13,17,0.12903789329506088
32,1024,13,18,0.10682930835843973
32,1024,13,19,0.0
32,1024,13,20,0.0
32,1024,13,21,0.0
32,1024,13,22,0.0
32,1024,13,23,0.0
32,1024,13,24,0.0
32,1024,13,25,0.0
32,1024,13,26,0.0
32,1024,13,27,0.0
32,1024,13,28,0.0
32,1024,13,29,0.0
32,1024,13,30,0.0
32,1024,13,31,5.705042927850767E-4
32,1024,13,32,2.0464669648656163E-5
32,1024,14,1,0.10533756128969657
32,1024,14,2,0.29545323955451763
32,1024,14,3,0.2390297146196201
32,1024,14,4,0.08383865455410362
32,1024,14,5,0.0
32,1024,14,6,0.03988256400969407
32,1024,14,7,0.0
32,1024,14,8,0.0
32,1024,14,9,0.0
32,1024,14,10,0.0
32,1024,14,11,0.0
32,1024,14,12,0.0
32,1024,14,13,0.0
32,1024,14,14,0.0
32,1024,14,15,0.0
32,1024,14,16,0.0
32,1024,14,17,0.12903808239192632
32,1024,14,18,0.10682919687544877
32,1024,14,19,0.0
32,1024,14,20,0.0
32,1024,14,21,0.0
32,1024,14,22,0.0
32,1024,14,23,0.0
32,1024,14,24,0.0
32,1024,14,25,0.0
32,1024,14,26,0.0
32,1024,14,27,0.0
32,1024,14,28,0.0
32,1024,14,29,0.0
32,1024,14,30,0.0
32,1024,14,31,5.705154578339038E-4
32,1024,14,32,2.0471247159004595E-5
32,1024,15,1,0.10533760116150125
32,1024,15,2,0.2954531130627999
32,1024,15,3,0.23902967473570874
32,1024,15,4,0.08383947426734462
32,1024,15,5,0.0
32,1024,15,6,0.03988189236652103
32,1024,15,7,0.0
32,1024,15,8,0.0
32,1024,15,9,0.0
32,1024,15,10,0.0
32,1024,15,11,0.0
32,1024,15,12,0.0
32,1024,15,13,0.0
32,1024,15,14,0.0
32,1024,15,15,0.0
32,1024,15,16,0.0
32,1024,15,17,0.12903801461950953
32,1024,15,18,0.10682924916396441
32,1024,15,19,0.0
32,1024,15,20,0.0
32,1024,15,21,0.0
32,1024,15,22,0.0
32,1024,15,23,0.0
32,1024,15,24,0.0
32,1024,15,25,0.0
32,1024,15,26,0.0
32,1024,15,27,0.0
32,1024,15,28,0.0
32,1024,15,29,0.0
32,1024,15,30,0.0
32,1024,15,31,5.705131433078002E-4
32,1024,15,32,2.0467479342879695E-5
32,1024,16,1,0.10533762786710386
32,1024,16,2,0.29545324329841116
32,1024,16,3,0.23902955325082886
32,1024,16,4,0.08383976646143947
32,1024,16,5,0.0
32,1024,16,6,0.03988149860318079
32,1024,16,7,0.0
32,1024,16,8,0.0
32,1024,16,9,0.0
32,1024,16,10,0.0
32,1024,16,11,0.0
32,1024,16,12,0.0
32,1024,16,13,0.0
32,1024,16,14,0.0
32,1024,16,15,0.0
32,1024,16,16,0.0
32,1024,16,17,0.12903799251687545
32,1024,16,18,0.10682933793580471
32,1024,16,19,0.0
32,1024,16,20,0.0
32,1024,16,21,0.0
32,1024,16,22,0.0
32,1024,16,23,0.0
32,1024,16,24,0.0
32,1024,16,25,0.0
32,1024,16,26,0.0
32,1024,16,27,0.0
32,1024,16,28,0.0
32,1024,16,29,0.0
32,1024,16,30,0.0
32,1024,16,31,5.705108471534287E-4
32,1024,16,32,2.046921920214451E-5
32,1024,17,1,0.10533758344845921
32,1024,17,2,0.2954532639930767
32,1024,17,3,0.23902972411455897
32,1024,17,4,0.08383905129461985
32,1024,17,5,0.0
32,1024,17,6,0.039882202988104416
32,1024,17,7,0.0
32,1024,17,8,0.0
32,1024,17,9,0.0
32,1024,17,10,0.0
32,1024,17,11,0.0
32,1024,17,12,0.0
32,1024,17,13,0.0
32,1024,17,14,0.0
32,1024,17,15,0.0
32,1024,17,16,0.0
32,1024,17,17,0.12903791801440434
32,1024,17,18,0.10682928357271146
32,1024,17,19,0.0
32,1024,17,20,0.0
32,1024,17,21,0.0
32,1024,17,22,0.0
32,1024,17,23,0.0
32,1024,17,24,0.0
32,1024,17,25,0.0
32,1024,17,26,0.0
32,1024,17,27,0.0
32,1024,17,28,0.0
32,1024,17,29,0.0
32,1024,17,30,0.0
32,1024,17,31,5.705009586711112E-4
32,1024,17,32,2.0471615393913943E-5


==> static-results-v2/static-32-summary.csv <==
n,lambda,expectation
32,1,107.69113647626959
32,2,58.51891310744818
32,3,42.40071540014936
32,4,34.52192531246071
32,5,29.914007013709966
32,6,26.835096850471356
32,7,24.616503368377423
32,8,22.938908769070284
32,16,16.339109448576924
32,32,12.138566276447323
32,64,9.416749741573996
32,128,7.6221764991114735
32,256,6.384851800500792
32,512,5.47444854868795
32,1024,4.789777855129396


==> static-results-v2/static-45-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
45,1,0,166.58104207461147,0.0,0.0
45,1,1,166.58104207461147,0.0,0.0
45,1,2,166.58104207461147,0.0,0.0
45,1,3,166.58104207461147,0.0,0.0
45,1,4,166.58104207461147,0.0,0.0
45,1,5,166.58104207461147,0.0,0.0
45,1,6,166.58104207461147,0.0,0.0
45,1,7,166.58104207461147,0.0,0.0
45,1,8,166.58104207461147,0.0,0.0
45,1,9,166.58104207461147,0.0,0.0
45,1,10,166.58104207461147,0.0,0.0
45,1,11,166.58104207461147,0.0,0.0
45,1,12,166.58104207461147,0.0,0.0
45,1,13,166.58104207461147,0.0,0.0
45,1,14,166.58104207461147,0.0,0.0
45,1,15,166.58104207461147,0.0,0.0
45,1,16,166.58104207461147,0.0,0.0
45,1,17,166.58104207461147,0.0,0.0
45,1,18,166.58104207461147,0.0,0.0
45,1,19,166.58104207461147,0.0,0.0
45,1,20,166.58104207461147,0.0,0.0
45,1,21,166.58104207461147,0.0,0.0
45,1,22,166.58104207461147,0.0,0.0
45,1,23,166.58104207461147,0.0,0.0
45,1,24,166.58104207461147,0.0,0.0
45,1,25,166.58104207461147,0.0,0.0
45,1,26,166.58104207461147,0.0,0.0
45,1,27,166.58104207461147,0.0,0.0
45,1,28,166.58104207461147,0.0,0.0
45,1,29,166.58104207461147,0.0,0.0
45,1,30,166.58104207461147,0.0,0.0
45,1,31,166.58104207461147,0.0,0.0
45,1,32,166.58104207461147,0.0,0.0
45,1,33,166.58104207461147,0.0,0.0
45,1,34,166.58104207461147,0.0,0.0
45,1,35,166.58104207461147,0.0,0.0
45,1,36,166.58104207461147,0.0,0.0
45,1,37,166.58104207461147,0.0,0.0
45,1,38,166.58104207461147,0.0,0.0
45,1,39,166.58104207461147,0.0,0.0
45,1,40,166.58104207461147,0.0,0.0
45,1,41,166.58104207461147,0.0,0.0
45,1,42,166.58104207461147,0.0,0.0
45,1,43,166.58104207461147,0.0,0.0
45,1,44,166.58104207461147,0.0,0.0
45,1,45,166.58104207461147,0.0,0.0
45,1,46,166.58104207461147,0.0,0.0
45,1,47,166.58104207461147,0.0,0.0
45,1,48,166.58104207461147,0.0,0.0
45,1,49,166.58104207461147,0.0,0.0
45,2,0,89.83351197133943,0.0,0.0
45,2,1,89.83351197133943,0.0,0.0
45,2,2,89.83351197133943,0.0,0.0
45,2,3,89.83351197133943,0.0,0.0
45,2,4,89.83351197133943,0.0,0.0
45,2,5,89.83351197133943,0.0,0.0
45,2,6,89.83351197133943,0.0,0.0
45,2,7,89.83351197133943,0.0,0.0
45,2,8,89.83351197133943,0.0,0.0
45,2,9,89.83351197133943,0.0,0.0
45,2,10,89.83351197133943,0.0,0.0
45,2,11,89.83351197133943,0.0,0.0
45,2,12,89.83351197133943,0.0,0.0
45,2,13,89.83351197133943,0.0,0.0
45,2,14,89.83351197133943,0.0,0.0
45,2,15,89.83351197133943,0.0,0.0
45,2,16,89.83351197133943,0.0,0.0
45,2,17,89.83351197133943,0.0,0.0
45,2,18,89.83351197133943,0.0,0.0
45,2,19,89.83351197133943,0.0,0.0
45,2,20,89.83351197133943,0.0,0.0
45,2,21,89.83351197133943,0.0,0.0
45,2,22,89.83351197133943,0.0,0.0
45,2,23,89.83351197133943,0.0,0.0
45,2,24,89.83351197133943,0.0,0.0
45,2,25,89.83351197133943,0.0,0.0
45,2,26,89.83351197133943,0.0,0.0
45,2,27,89.83351197133943,0.0,0.0
45,2,28,89.83351197133943,0.0,0.0
45,2,29,89.83351197133943,0.0,0.0
45,2,30,89.83351197133943,0.0,0.0
45,2,31,89.83351197133943,0.0,0.0
45,2,32,89.83351197133943,0.0,0.0
45,2,33,89.83351197133943,0.0,0.0
45,2,34,89.83351197133943,0.0,0.0
45,2,35,89.83351197133943,0.0,0.0
45,2,36,89.83351197133943,0.0,0.0
45,2,37,89.83351197133943,0.0,0.0
45,2,38,89.83351197133943,0.0,0.0
45,2,39,89.83351197133943,0.0,0.0
45,2,40,89.83351197133943,0.0,0.0
45,2,41,89.83351197133943,0.0,0.0
45,2,42,89.83351197133943,0.0,0.0
45,2,43,89.83351197133943,0.0,0.0
45,2,44,89.83351197133943,0.0,0.0
45,2,45,89.83351197133943,0.0,0.0
45,2,46,89.83351197133943,0.0,0.0
45,2,47,89.83351197133943,0.0,0.0
45,2,48,89.83351197133943,0.0,0.0
45,2,49,89.83351197133943,0.0,0.0
45,3,0,64.62529022198221,0.0,0.0
45,3,1,64.62529022198221,0.0,0.0
45,3,2,64.62529022198221,0.0,0.0
45,3,3,64.62529022198221,0.0,0.0
45,3,4,64.62529022198221,0.0,0.0
45,3,5,64.62529022198221,0.0,0.0
45,3,6,64.62529022198221,0.0,0.0
45,3,7,64.62529022198221,0.0,0.0
45,3,8,64.62529022198221,0.0,0.0
45,3,9,64.62529022198221,0.0,0.0
45,3,10,64.62529022198221,0.0,0.0
45,3,11,64.62529022198221,0.0,0.0
45,3,12,64.62529022198221,0.0,0.0
45,3,13,64.62529022198221,0.0,0.0
45,3,14,64.62529022198221,0.0,0.0
45,3,15,64.62529022198221,0.0,0.0
45,3,16,64.62529022198221,0.0,0.0
45,3,17,64.62529022198221,0.0,0.0
45,3,18,64.62529022198221,0.0,0.0
45,3,19,64.62529022198221,0.0,0.0
45,3,20,64.62529022198221,0.0,0.0
45,3,21,64.62529022198221,0.0,0.0
45,3,22,64.62529022198221,0.0,0.0
45,3,23,64.62529022198221,0.0,0.0
45,3,24,64.62529022198221,0.0,0.0
45,3,25,64.62529022198221,0.0,0.0
45,3,26,64.62529022198221,0.0,0.0
45,3,27,64.62529022198221,0.0,0.0
45,3,28,64.62529022198221,0.0,0.0
45,3,29,64.62529022198221,0.0,0.0
45,3,30,64.62529022198221,0.0,0.0
45,3,31,64.62529022198221,0.0,0.0
45,3,32,64.62529022198221,0.0,0.0
45,3,33,64.62529022198221,0.0,0.0
45,3,34,64.62529022198221,0.0,0.0
45,3,35,64.62529022198221,0.0,0.0
45,3,36,64.62529022198221,0.0,0.0
45,3,37,64.62529022198221,0.0,0.0
45,3,38,64.62529022198221,0.0,0.0
45,3,39,64.62529022198221,0.0,0.0
45,3,40,64.62529022198221,0.0,0.0
45,3,41,64.62529022198221,0.0,0.0
45,3,42,64.62529022198221,0.0,0.0
45,3,43,64.62529022198221,0.0,0.0
45,3,44,64.62529022198221,0.0,0.0
45,3,45,64.62529022198221,0.0,0.0
45,3,46,64.62529022198221,0.0,0.0
45,3,47,64.62529022198221,0.0,0.0
45,3,48,64.62529022198221,0.0,0.0
45,3,49,64.62529022198221,0.0,0.0
45,4,0,52.2707637947911,0.0,0.0
45,4,1,52.2707637947911,0.0,0.0
45,4,2,52.2707637947911,0.0,0.0
45,4,3,52.2707637947911,0.0,0.0
45,4,4,52.2707637947911,0.0,0.0
45,4,5,52.2707637947911,0.0,0.0
45,4,6,52.2707637947911,0.0,0.0
45,4,7,52.2707637947911,0.0,0.0
45,4,8,52.2707637947911,0.0,0.0
45,4,9,52.2707637947911,0.0,0.0
45,4,10,52.2707637947911,0.0,0.0
45,4,11,52.2707637947911,0.0,0.0
45,4,12,52.2707637947911,0.0,0.0
45,4,13,52.2707637947911,0.0,0.0
45,4,14,52.2707637947911,0.0,0.0
45,4,15,52.2707637947911,0.0,0.0
45,4,16,52.2707637947911,0.0,0.0
45,4,17,52.2707637947911,0.0,0.0
45,4,18,52.2707637947911,0.0,0.0
45,4,19,52.2707637947911,0.0,0.0
45,4,20,52.2707637947911,0.0,0.0
45,4,21,52.2707637947911,0.0,0.0
45,4,22,52.2707637947911,0.0,0.0
45,4,23,52.2707637947911,0.0,0.0
45,4,24,52.2707637947911,0.0,0.0
45,4,25,52.2707637947911,0.0,0.0
45,4,26,52.2707637947911,0.0,0.0
45,4,27,52.2707637947911,0.0,0.0
45,4,28,52.2707637947911,0.0,0.0
45,4,29,52.2707637947911,0.0,0.0
45,4,30,52.2707637947911,0.0,0.0
45,4,31,52.2707637947911,0.0,0.0
45,4,32,52.2707637947911,0.0,0.0
45,4,33,52.2707637947911,0.0,0.0
45,4,34,52.2707637947911,0.0,0.0
45,4,35,52.2707637947911,0.0,0.0
45,4,36,52.2707637947911,0.0,0.0
45,4,37,52.2707637947911,0.0,0.0
45,4,38,52.2707637947911,0.0,0.0
45,4,39,52.2707637947911,0.0,0.0
45,4,40,52.2707637947911,0.0,0.0
45,4,41,52.2707637947911,0.0,0.0
45,4,42,52.2707637947911,0.0,0.0
45,4,43,52.2707637947911,0.0,0.0
45,4,44,52.2707637947911,0.0,0.0
45,4,45,52.2707637947911,0.0,0.0
45,4,46,52.2707637947911,0.0,0.0
45,4,47,52.2707637947911,0.0,0.0
45,4,48,52.2707637947911,0.0,0.0
45,4,49,52.2707637947911,0.0,0.0
45,5,0,45.03060083760555,0.0,0.0
45,5,1,45.03060083760555,0.0,0.0
45,5,2,45.03060083760555,0.0,0.0
45,5,3,45.03060083760555,0.0,0.0
45,5,4,45.03060083760555,0.0,0.0
45,5,5,45.03060083760555,0.0,0.0
45,5,6,45.03060083760555,0.0,0.0
45,5,7,45.03060083760555,0.0,0.0
45,5,8,45.03060083760555,0.0,0.0
45,5,9,45.03060083760555,0.0,0.0
45,5,10,45.03060083760555,0.0,0.0
45,5,11,45.03060083760555,0.0,0.0
45,5,12,45.03060083760555,0.0,0.0
45,5,13,45.03060083760555,0.0,0.0
45,5,14,45.03060083760555,0.0,0.0
45,5,15,45.03060083760555,0.0,0.0
45,5,16,45.03060083760555,0.0,0.0
45,5,17,45.03060083760555,0.0,0.0
45,5,18,45.03060083760555,0.0,0.0
45,5,19,45.03060083760555,0.0,0.0
45,5,20,45.03060083760555,0.0,0.0
45,5,21,45.03060083760555,0.0,0.0
45,5,22,45.03060083760555,0.0,0.0
45,5,23,45.03060083760555,0.0,0.0
45,5,24,45.03060083760555,0.0,0.0
45,5,25,45.03060083760555,0.0,0.0
45,5,26,45.03060083760555,0.0,0.0
45,5,27,45.03060083760555,0.0,0.0
45,5,28,45.03060083760555,0.0,0.0
45,5,29,45.03060083760555,0.0,0.0
45,5,30,45.03060083760555,0.0,0.0
45,5,31,45.03060083760555,0.0,0.0
45,5,32,45.03060083760555,0.0,0.0
45,5,33,45.03060083760555,0.0,0.0
45,5,34,45.03060083760555,0.0,0.0
45,5,35,45.03060083760555,0.0,0.0
45,5,36,45.03060083760555,0.0,0.0
45,5,37,45.03060083760555,0.0,0.0
45,5,38,45.03060083760555,0.0,0.0
45,5,39,45.03060083760555,0.0,0.0
45,5,40,45.03060083760555,0.0,0.0
45,5,41,45.03060083760555,0.0,0.0
45,5,42,45.03060083760555,0.0,0.0
45,5,43,45.03060083760555,0.0,0.0
45,5,44,45.03060083760555,0.0,0.0
45,5,45,45.03060083760555,0.0,0.0
45,5,46,45.03060083760555,0.0,0.0
45,5,47,45.03060083760555,0.0,0.0
45,5,48,45.03060083760555,0.0,0.0
45,5,49,45.03060083760555,0.0,0.0
45,6,0,40.25265799917084,0.0,0.0
45,6,1,40.25265799917084,0.0,0.0
45,6,2,40.25265799917085,7.105427357601002E-15,1.765206997696243E-16
45,6,3,40.25265799917085,7.105427357601002E-15,1.765206997696243E-16
45,6,4,40.25265799917085,7.105427357601002E-15,1.765206997696243E-16
45,6,5,40.25265799917085,7.105427357601002E-15,1.765206997696243E-16
45,6,6,40.25265799917085,7.105427357601002E-15,1.765206997696243E-16
45,6,7,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,8,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,9,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,10,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,11,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,12,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,13,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,14,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,15,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,16,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,17,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,18,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,19,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,20,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,21,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,22,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,23,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,24,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,25,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,26,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,27,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,28,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,29,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,30,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,31,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,32,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,33,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,34,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,35,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,36,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,37,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,38,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,39,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,40,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,41,40.25265799917086,1.4210854715202004E-14,3.530413995392486E-16
45,6,42,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,43,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,44,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,45,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,46,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,47,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,48,40.252657999170864,2.1316282072803006E-14,5.295620993088728E-16
45,6,49,40.25265799917087,2.8421709430404007E-14,7.060827990784972E-16
45,7,0,36.818598208985996,0.0,0.0
45,7,1,36.818598208985996,0.0,0.0
45,7,2,36.818598208985996,0.0,0.0
45,7,3,36.818598208985996,0.0,0.0
45,7,4,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,5,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,6,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,7,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,8,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,9,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,10,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,11,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,12,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,13,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,14,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,15,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,16,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,17,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,18,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,19,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,20,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,21,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,22,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,23,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,24,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,25,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,26,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,27,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,28,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,29,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,30,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,31,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,32,36.818598208986,7.105427357601002E-15,1.9298473334780143E-16
45,7,33,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,34,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,35,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,36,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,37,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,38,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,39,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,40,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,41,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,42,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,43,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,44,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,45,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,46,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,47,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,48,36.81859820898601,1.4210854715202004E-14,3.8596946669560286E-16
45,7,49,36.818598208986025,2.8421709430404007E-14,7.719389333912057E-16
45,8,0,34.230947710119544,0.0,0.0
45,8,1,34.230947710119544,0.0,0.0
45,8,2,34.23094771011955,7.105427357601002E-15,2.0757320006949313E-16
45,8,3,34.230947710119565,2.1316282072803006E-14,6.227196002084794E-16
45,8,4,34.230947710119565,2.1316282072803006E-14,6.227196002084794E-16
45,8,5,34.230947710119565,2.1316282072803006E-14,6.227196002084794E-16
45,8,6,34.23094771011957,2.8421709430404007E-14,8.302928002779725E-16
45,8,7,34.23094771011957,2.8421709430404007E-14,8.302928002779725E-16
45,8,8,34.23094771011957,2.8421709430404007E-14,8.302928002779725E-16
45,8,9,34.23094771011957,2.8421709430404007E-14,8.302928002779725E-16
45,8,10,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,11,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,12,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,13,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,14,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,15,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,16,34.23094771011958,3.552713678800501E-14,1.0378660003474656E-15
45,8,17,34.23094771011959,4.263256414560601E-14,1.2454392004169589E-15
45,8,18,34.23094771011959,4.263256414560601E-14,1.2454392004169589E-15
45,8,19,34.23094771011959,4.263256414560601E-14,1.2454392004169589E-15
45,8,20,34.23094771011959,4.263256414560601E-14,1.2454392004169589E-15
45,8,21,34.230947710119594,4.973799150320701E-14,1.453012400486452E-15
45,8,22,34.2309477101196,5.6843418860808015E-14,1.660585600555945E-15
45,8,23,34.23094771011961,6.394884621840902E-14,1.8681588006254383E-15
45,8,24,34.23094771011961,6.394884621840902E-14,1.8681588006254383E-15
45,8,25,34.230947710119615,7.105427357601002E-14,2.075732000694931E-15
45,8,26,34.230947710119615,7.105427357601002E-14,2.075732000694931E-15
45,8,27,34.23094771011962,7.815970093361102E-14,2.2833052007644245E-15
45,8,28,34.23094771011962,7.815970093361102E-14,2.2833052007644245E-15
45,8,29,34.23094771011963,8.526512829121202E-14,2.4908784008339177E-15
45,8,30,34.23094771011963,8.526512829121202E-14,2.4908784008339177E-15
45,8,31,34.230947710119636,9.237055564881302E-14,2.6984516009034106E-15
45,8,32,34.23094771011965,1.0658141036401503E-13,3.1135980010423968E-15
45,8,33,34.23094771011965,1.0658141036401503E-13,3.1135980010423968E-15
45,8,34,34.23094771011966,1.1368683772161603E-13,3.32117120111189E-15
45,8,35,34.23094771011966,1.1368683772161603E-13,3.32117120111189E-15
45,8,36,34.23094771011966,1.1368683772161603E-13,3.32117120111189E-15
45,8,37,34.23094771011966,1.1368683772161603E-13,3.32117120111189E-15
45,8,38,34.230947710119665,1.2079226507921703E-13,3.5287444011813833E-15
45,8,39,34.230947710119665,1.2079226507921703E-13,3.5287444011813833E-15
45,8,40,34.230947710119665,1.2079226507921703E-13,3.5287444011813833E-15
45,8,41,34.23094771011967,1.2789769243681803E-13,3.7363176012508766E-15
45,8,42,34.230947710119686,1.4210854715202004E-13,4.151464001389862E-15
45,8,43,34.23094771011972,1.7763568394002505E-13,5.189330001737328E-15
45,8,44,34.230980344127694,3.263400815001205E-5,9.533480763188044E-7
45,8,45,34.2309803441277,3.263400815711748E-5,9.533480765263776E-7
45,8,46,34.23098034412781,3.263400826369889E-5,9.533480796399756E-7
45,8,47,34.23133380140855,3.8609128900901624E-4,1.1279012555497486E-5
45,8,48,34.231333801408695,3.860912891511248E-4,1.1279012559648949E-5
45,8,49,34.232179321410925,0.0012316112913808297,3.5979468106187834E-5
45,16,0,24.1736537110402,0.0,0.0
45,16,1,24.173653711040213,1.4210854715202004E-14,5.878654044221645E-16
45,16,2,24.17365371104022,2.1316282072803006E-14,8.817981066332467E-16
45,16,3,24.17365371104022,2.1316282072803006E-14,8.817981066332467E-16
45,16,4,24.17365371104023,3.197442310920451E-14,1.3226971599498702E-15
45,16,5,24.17365371104023,3.197442310920451E-14,1.3226971599498702E-15
45,16,6,24.173653711040238,3.907985046680551E-14,1.6166298621609523E-15
45,16,7,24.17365371104024,4.263256414560601E-14,1.7635962132664933E-15
45,16,8,24.17365371104024,4.263256414560601E-14,1.7635962132664933E-15
45,16,9,24.173653711040245,4.618527782440651E-14,1.9105625643720347E-15
45,16,10,24.173653711040245,4.618527782440651E-14,1.9105625643720347E-15
45,16,11,24.17365371104025,4.973799150320701E-14,2.0575289154775755E-15
45,16,12,24.17365371104025,4.973799150320701E-14,2.0575289154775755E-15
45,16,13,24.173653711040256,5.6843418860808015E-14,2.351461617688658E-15
45,16,14,24.173653711040256,5.6843418860808015E-14,2.351461617688658E-15
45,16,15,24.173653711040256,5.6843418860808015E-14,2.351461617688658E-15
45,16,16,24.173653711040267,6.750155989720952E-14,2.792360671005281E-15
45,16,17,24.173653711040267,6.750155989720952E-14,2.792360671005281E-15
45,16,18,24.17365371104027,7.105427357601002E-14,2.9393270221108223E-15
45,16,19,24.17365371104027,7.105427357601002E-14,2.9393270221108223E-15
45,16,20,24.173653711040274,7.460698725481052E-14,3.0862933732163635E-15
45,16,21,24.173653711040277,7.815970093361102E-14,3.2332597243219047E-15
45,16,22,24.17365371104028,8.171241461241152E-14,3.380226075427446E-15
45,16,23,24.17365371104028,8.171241461241152E-14,3.380226075427446E-15
45,16,24,24.173653711040284,8.526512829121202E-14,3.5271924265329867E-15
45,16,25,24.173653711040284,8.526512829121202E-14,3.5271924265329867E-15
45,16,26,24.173653711040288,8.881784197001252E-14,3.674158777638528E-15
45,16,27,24.17365371104029,9.237055564881302E-14,3.8211251287440695E-15
45,16,28,24.173653711040295,9.592326932761353E-14,3.96809147984961E-15
45,16,29,24.173653711040302,1.0302869668521453E-13,4.262024182060692E-15
45,16,30,24.173653711040306,1.0658141036401503E-13,4.4089905331662334E-15
45,16,31,24.17365371104031,1.1013412404281553E-13,4.555956884271775E-15
45,16,32,24.173653711040313,1.1368683772161603E-13,4.702923235377316E-15
45,16,33,24.17365371104032,1.2079226507921703E-13,4.996855937588398E-15
45,16,34,24.17365371104032,1.2079226507921703E-13,4.996855937588398E-15
45,16,35,24.17365371104036,1.5987211554602254E-13,6.6134857997493506E-15
45,16,36,24.173653711040377,1.7763568394002505E-13,7.348317555277057E-15
45,16,37,24.173653711040387,1.8829382497642655E-13,7.789216608593679E-15
45,16,38,24.1736537110404,2.0250467969162855E-13,8.377082013015843E-15
45,16,39,24.173653711040423,2.2382096176443156E-13,9.25888011964909E-15
45,16,40,24.173653711040423,2.2382096176443156E-13,9.25888011964909E-15
45,16,41,24.17365371104047,2.7000623958883807E-13,1.1169442684021124E-14
45,16,42,24.17371029842978,5.658738957947662E-5,2.3408703647323675E-6
45,16,43,24.173710298429867,5.658738966829446E-5,2.3408703684065262E-6
45,16,44,24.174085974026152,4.322629859530025E-4,1.788157434205266E-5
45,16,45,24.174085974026198,4.322629859991878E-4,1.7881574343963225E-5
45,16,46,24.174085974026212,4.3226298601339863E-4,1.788157434455109E-5
45,16,47,24.17419523844859,5.415274083908628E-4,2.240155397541519E-5
45,16,48,24.17511831259993,0.0014646015597321593,6.05866857049942E-5
45,16,49,24.17986480957015,0.006211098529952608,2.5693668835489173E-4
45,32,0,17.83930425427007,0.0,0.0
45,32,1,17.83930425427008,1.0658141036401503E-14,5.974527304701549E-16
45,32,2,17.83930425427008,1.0658141036401503E-14,5.974527304701549E-16
45,32,3,17.839304254270097,2.8421709430404007E-14,1.5932072812537463E-15
45,32,4,17.839304254270104,3.552713678800501E-14,1.991509101567183E-15
45,32,5,17.839304254270118,4.973799150320701E-14,2.7881127421940562E-15
45,32,6,17.83930425427014,7.105427357601002E-14,3.983018203134366E-15
45,32,7,17.839304254270143,7.460698725481052E-14,4.182169113291084E-15
45,32,8,17.839304254270147,7.815970093361102E-14,4.3813200234478025E-15
45,32,9,17.839304254270157,8.881784197001252E-14,4.978772753917957E-15
45,32,10,17.839304254270164,9.592326932761353E-14,5.377074574231394E-15
45,32,11,17.839304254270168,9.947598300641403E-14,5.5762254843881125E-15
45,32,12,17.839304254270175,1.0658141036401503E-13,5.974527304701549E-15
45,32,13,17.83930425427018,1.1013412404281553E-13,6.173678214858267E-15
45,32,14,17.839304254270186,1.1723955140041653E-13,6.571980035171704E-15
45,32,15,17.83930425427019,1.2079226507921703E-13,6.771130945328422E-15
45,32,16,17.839304254270196,1.2789769243681803E-13,7.16943276564186E-15
45,32,17,17.839304254270196,1.2789769243681803E-13,7.16943276564186E-15
45,32,18,17.839304254270214,1.4566126083082054E-13,8.16518731642545E-15
45,32,19,17.839304254270218,1.4921397450962104E-13,8.364338226582169E-15
45,32,20,17.83930425427022,1.5276668818842154E-13,8.563489136738887E-15
45,32,21,17.839304254270225,1.5631940186722204E-13,8.762640046895605E-15
45,32,22,17.839304254270232,1.6342482922482304E-13,9.160941867209041E-15
45,32,23,17.83930425427024,1.7053025658242404E-13,9.559243687522478E-15
45,32,24,17.83930425427028,2.1316282072803006E-13,1.1949054609403098E-14
45,32,25,17.839304254270292,2.2382096176443156E-13,1.2546507339873252E-14
45,32,26,17.839304254270296,2.2737367544323206E-13,1.274565825002997E-14
45,32,27,17.839304254270342,2.7355895326763857E-13,1.533462008206731E-14
45,32,28,17.839304254270356,2.877698079828406E-13,1.613122372269418E-14
45,32,29,17.839304254270388,3.197442310920451E-13,1.7923581914104647E-14
45,32,30,17.8393042542704,3.304023721284466E-13,1.8521034644574803E-14
45,32,31,17.839304254270402,3.339550858072471E-13,1.872018555473152E-14
45,32,32,17.839304254270413,3.446132268436486E-13,1.9317638285201675E-14
45,32,33,17.83930425427321,3.140598892059643E-12,1.7604940457853897E-13
45,32,34,17.839304254273593,3.524291969370097E-12,1.9755770287546454E-13
45,32,35,17.839305884338454,1.6300683860492882E-6,9.137510985940554E-8
45,32,36,17.839305887931904,1.6336618351431298E-6,9.157654423389812E-8
45,32,37,17.83930588793193,1.6336618600121255E-6,9.157654562795448E-8
45,32,38,17.83933283449643,2.858022636331725E-5,1.6020931060961195E-6
45,32,39,17.83933283449654,2.8580226469898662E-5,1.6020931120706467E-6
45,32,40,17.839332834496542,2.8580226473451376E-5,1.6020931122697977E-6
45,32,41,17.839443739233612,1.3948496354387885E-4,7.818968809307198E-6
45,32,42,17.839496997782785,1.927435127164756E-4,1.080442992446524E-5
45,32,43,17.83949700904821,1.927547781406247E-4,1.080506141905654E-5
45,32,44,17.839785440953964,4.8118668389562913E-4,2.6973399693009376E-5
45,32,45,17.839818690763796,5.144364937272883E-4,2.88372509597257E-5
45,32,46,17.8399332292758,6.28975005732002E-4,3.525782153647885E-5
45,32,47,17.84164218178612,0.0023379275160522184,1.3105485969233386E-4
45,32,48,17.844093179177154,0.004788924907085601,2.6844796404766234E-4
45,32,49,17.844302065161184,0.004997810891115506,2.801572763085318E-4
45,64,0,13.737945358048611,0.0,0.0
45,64,1,13.737945358048623,1.2434497875801753E-14,9.051206386198639E-16
45,64,2,13.737945358048652,4.085620730620576E-14,2.973967812608124E-15
45,64,3,13.737945358048654,4.263256414560601E-14,3.1032707609823905E-15
45,64,4,13.737945358048663,5.1514348342607263E-14,3.7497855028537214E-15
45,64,5,13.737945358048666,5.5067062021407764E-14,4.008391399602254E-15
45,64,6,13.737945358048671,6.039613253960852E-14,4.396300244725053E-15
45,64,7,13.737945358048682,7.105427357601002E-14,5.172117934970651E-15
45,64,8,13.737945358048682,7.105427357601002E-14,5.172117934970651E-15
45,64,9,13.737945358048686,7.460698725481052E-14,5.430723831719183E-15
45,64,10,13.737945358048686,7.460698725481052E-14,5.430723831719183E-15
45,64,11,13.737945358048687,7.638334409421077E-14,5.5600267800934496E-15
45,64,12,13.737945358048691,7.993605777301127E-14,5.818632676841982E-15
45,64,13,13.737945358048714,1.0302869668521453E-13,7.499571005707443E-15
45,64,14,13.737945358048743,1.3145040611561853E-13,9.568418179695705E-15
45,64,15,13.737945358048743,1.3145040611561853E-13,9.568418179695705E-15
45,64,16,13.737945358048746,1.3500311979441904E-13,9.827024076444236E-15
45,64,17,13.737945358048746,1.3500311979441904E-13,9.827024076444236E-15
45,64,18,13.737945358048753,1.4210854715202004E-13,1.0344235869941302E-14
45,64,19,13.737945358048764,1.5276668818842154E-13,1.1120053560186899E-14
45,64,20,13.737945358048766,1.545430450278218E-13,1.1249356508561165E-14
45,64,21,13.737945358048805,1.936228954946273E-13,1.4094021372795022E-14
45,64,22,13.737945358048806,1.9539925233402755E-13,1.422332432116929E-14
45,64,23,13.73794535804881,1.9895196601282805E-13,1.4481930217917822E-14
45,64,24,13.737945358048844,2.327027459614328E-13,1.693868623702888E-14
45,64,25,13.737945358048867,2.5579538487363607E-13,1.8619624565894342E-14
45,64,26,13.737945358048888,2.7711166694643907E-13,2.0171259946385537E-14
45,64,27,13.737945358048904,2.9309887850104133E-13,2.1334986481753935E-14
45,64,28,13.737945358048908,2.9665159217984183E-13,2.1593592378502467E-14
45,64,29,13.737945358048927,3.161915174132446E-13,2.3015924810619394E-14
45,64,30,13.73794535804895,3.3928415632544784E-13,2.4696863139484856E-14
45,64,31,13.73794535804896,3.481659405224491E-13,2.5343377881356188E-14
45,64,32,13.737945358048995,3.836930773104541E-13,2.7929436848841513E-14
45,64,33,13.737945358049126,5.151434834260726E-13,3.749785502853722E-14
45,64,34,13.73796127811921,1.5920070598696157E-5,1.1588392720873E-6
45,64,35,13.73796127811927,1.592007065909229E-5,1.1588392764836003E-6
45,64,36,13.737961278119288,1.5920070676855858E-5,1.1588392777766298E-6
45,64,37,13.737961278119318,1.5920070707053924E-5,1.15883927997478E-6
45,64,38,13.738033410499932,8.805245132137429E-5,6.409433800068746E-6
45,64,39,13.738033410499996,8.805245138532314E-5,6.409433804723652E-6
45,64,40,13.738033410500128,8.805245151677354E-5,6.40943381429207E-6
45,64,41,13.738033410500138,8.805245152743169E-5,6.4094338150678875E-6
45,64,42,13.738152437373493,2.0707932488228664E-4,1.5073529518805784E-5
45,64,43,13.738152437373605,2.0707932499419712E-4,1.507352952695187E-5
45,64,44,13.73815243737362,2.0707932500840798E-4,1.5073529527986293E-5
45,64,45,13.738152437373657,2.0707932504571147E-4,1.5073529530701656E-5
45,64,46,13.738152437373666,2.0707932505459326E-4,1.507352953134817E-5
45,64,47,13.738206787815098,2.614297664873533E-4,1.9029757338071677E-5
45,64,48,13.738472908996531,5.27550947920119E-4,3.840100787786612E-5
45,64,49,13.7422755201369,0.004330162088288958,3.1519721293345063E-4
45,128,0,11.052203460122595,0.0,0.0
45,128,1,11.052203460122643,4.796163466380676E-14,4.3395540841115455E-15
45,128,2,11.052203460122655,6.039613253960852E-14,5.464623661473798E-15
45,128,3,11.052203460122659,6.394884621840902E-14,5.786072112148728E-15
45,128,4,11.052203460122664,6.927791673660977E-14,6.268244788161121E-15
45,128,5,11.052203460122666,7.105427357601002E-14,6.4289690134985865E-15
45,128,6,11.052203460122671,7.638334409421077E-14,6.91114168951098E-15
45,128,7,11.052203460122673,7.815970093361102E-14,7.071865914848445E-15
45,128,8,11.05220346012268,8.526512829121202E-14,7.714762816198303E-15
45,128,9,11.05220346012269,9.592326932761353E-14,8.679108168223091E-15
45,128,10,11.052203460122694,9.947598300641403E-14,9.00055661889802E-15
45,128,11,11.052203460122696,1.0125233984581428E-13,9.161280844235486E-15
45,128,12,11.05220346012273,1.3500311979441904E-13,1.2215041125647314E-14
45,128,13,11.05220346012273,1.3500311979441904E-13,1.2215041125647314E-14
45,128,14,11.052203460122731,1.3677947663381929E-13,1.2375765350984778E-14
45,128,15,11.052203460122735,1.4033219031261979E-13,1.2697213801659709E-14
45,128,16,11.052203460122737,1.4210854715202004E-13,1.2857938026997173E-14
45,128,17,11.05220346012274,1.4566126083082054E-13,1.3179386477672102E-14
45,128,18,11.052203460122746,1.509903313490213E-13,1.3661559153684495E-14
45,128,19,11.05220346012276,1.652011860642233E-13,1.4947352956384214E-14
45,128,20,11.052203460122762,1.6697754290362354E-13,1.5108077181721677E-14
45,128,21,11.052203460122762,1.6697754290362354E-13,1.5108077181721677E-14
45,128,22,11.052203460122765,1.7053025658242404E-13,1.5429525632396606E-14
45,128,23,11.052203460122804,2.0961010704922955E-13,1.896545858982083E-14
45,128,24,11.052203460122804,2.0961010704922955E-13,1.896545858982083E-14
45,128,25,11.05220346012284,2.4513724383723456E-13,2.2179943096570122E-14
45,128,26,11.052203460122849,2.540190280342358E-13,2.2983564223257446E-14
45,128,27,11.052203460122868,2.7355895326763857E-13,2.4751530701969556E-14
45,128,28,11.052203460122909,3.1441516057384433E-13,2.8448187884731246E-14
45,128,29,11.05220346012291,3.161915174132446E-13,2.8608912110068706E-14
45,128,30,11.052203460122936,3.410605131648481E-13,3.085905126479321E-14
45,128,31,11.05220346012295,3.552713678800501E-13,3.2144845067492933E-14
45,128,32,11.052203460122952,3.5704772471945034E-13,3.230556929283039E-14
45,128,33,11.052203460122977,3.8191672047105385E-13,3.45557084475549E-14
45,128,34,11.052203460122987,3.9257486150745535E-13,3.552005379957969E-14
45,128,35,11.052203460123009,4.1389114358025836E-13,3.744874450362927E-14
45,128,36,11.052203460123055,4.600764214046649E-13,4.1627574362403346E-14
45,128,37,11.052203460123073,4.778399897986674E-13,4.3234816615777994E-14
45,128,38,11.05220346012324,6.448175327022909E-13,5.834289379749967E-14
45,128,39,11.052203460123673,1.078248601515952E-12,9.755960477984104E-14
45,128,40,11.052203460123962,1.3677947663381929E-12,1.2375765350984778E-13
45,128,41,11.052294735691317,9.127556872279285E-5,8.258585634269567E-6
45,128,42,11.05229473569164,9.12755690460898E-5,8.258585663521375E-6
45,128,43,11.052448274891193,2.4481476859783413E-4,2.2150765635210135E-5
45,128,44,11.052448274891379,2.448147687843516E-4,2.215076565208618E-5
45,128,45,11.052517393270087,3.1393314749195156E-4,2.8404575488014886E-5
45,128,46,11.05264943683252,4.4597670992452265E-4,4.035183676573176E-5
45,128,47,11.052678343028235,4.7488290564068336E-4,4.296726054257924E-5
45,128,48,11.052679055053597,4.755949310020213E-4,4.3031684380224565E-5
45,128,49,11.05817504273437,0.005971582611774551,5.403069743803207E-4
45,256,0,9.206635194249676,0.0,0.0
45,256,1,9.206635194249735,5.861977570020827E-14,6.36712267439697E-15
45,256,2,9.20663519424991,2.3447910280083306E-13,2.546849069758788E-14
45,256,3,9.206635194249925,2.4868995751603507E-13,2.701203558835078E-14
45,256,4,9.20663519425001,3.339550858072471E-13,3.627330493292819E-14
45,256,5,9.20663519425019,5.133671265866724E-13,5.576055917880983E-14
45,256,6,9.206635194250243,5.666578317686799E-13,6.154885251917071E-14
45,256,7,9.206635194250271,5.950795411990839E-13,6.463594230069651E-14
45,256,8,9.20663519425031,6.341593916658894E-13,6.888069075029449E-14
45,256,9,9.206635194250367,6.910028105266974E-13,7.50548703133461E-14
45,256,10,9.20663519425048,8.029132914089132E-13,8.721028632810395E-14
45,256,11,9.206635194250604,9.272582701669307E-13,1.0071630412227934E-13
45,256,12,9.206635194250648,9.71667191151937E-13,1.0553988190591341E-13
45,256,13,9.206635194250673,9.965361869035405E-13,1.0824108546474849E-13
45,256,14,9.206635194250728,1.0516032489249483E-12,1.1422232191645472E-13
45,256,15,9.206635194250744,1.0675904604795505E-12,1.15958809918563E-13
45,256,16,9.20663519425079,1.113775738303957E-12,1.2097533081354243E-13
45,256,17,9.206635194250824,1.1475265182525618E-12,1.2464124992910433E-13
45,256,18,9.206635194250849,1.1723955140041653E-12,1.273424534879394E-13
45,256,19,9.206635194250897,1.220357148667972E-12,1.325519174942642E-13
45,256,20,9.206635194250904,1.227462576025573E-12,1.3332368993964564E-13
45,256,21,9.206635194251088,1.4122036873231991E-12,1.5338977351956336E-13
45,256,22,9.206635194251236,1.55964130499342E-12,1.6940405176122848E-13
45,256,23,9.206635194251335,1.659117287999834E-12,1.8020886599656878E-13
45,256,24,9.20663519425147,1.794120407794253E-12,1.9487254245881636E-13
45,256,25,9.20663519425152,1.84385839929746E-12,2.002749495764865E-13
45,256,26,9.206635194251566,1.8900436771218665E-12,2.0529147047146594E-13
45,256,27,9.206635194251602,1.9255708139098715E-12,2.091503326983732E-13
45,256,28,9.206635194251673,1.9966250874858815E-12,2.168680571521877E-13
45,256,29,9.206635194251788,2.112088282046898E-12,2.2940935938963627E-13
45,256,30,9.206635194251824,2.147615418834903E-12,2.3326822161654353E-13
45,256,31,9.206635194251922,2.2453150450019166E-12,2.4388009274053847E-13
45,256,32,9.206635194252147,2.4709123636057484E-12,2.6838386788139955E-13
45,256,33,9.20663519425245,2.772893026303791E-12,3.011841968101112E-13
45,256,34,9.206635194253353,3.6770586575585185E-12,3.9939224048490084E-13
45,256,35,9.206635194253733,4.057199021190172E-12,4.406820663128085E-13
45,256,36,9.206635194253755,4.078515303262975E-12,4.429973836489528E-13
45,256,37,9.206635194254646,4.970246436641901E-12,5.398548255443249E-13
45,256,38,9.20663519425702,7.343459174080635E-12,7.976268223017295E-13
45,256,39,9.20663519425836,8.684608587827825E-12,9.432988713674783E-13
45,256,40,9.20663519426038,1.070432631422591E-11,1.1626751889671558E-12
45,256,41,9.206635194265498,1.582201036853803E-11,1.7185442927531457E-12
45,256,42,9.206635194281318,3.164224438023666E-11,3.4368956423949462E-12
45,256,43,9.206636942555535,1.748305859194943E-6,1.8989628917706092E-7
45,256,44,9.206636942555694,1.7483060172907017E-6,1.8989630634899784E-7
45,256,45,9.20663694255571,1.7483060332779132E-6,1.8989630808548582E-7
45,256,46,9.20672917253955,9.397828987367518E-5,1.0207669565572946E-5
45,256,47,9.20715008798246,5.148937327845715E-4,5.5926375045919735E-5
45,256,48,9.207151915192073,5.167209423966312E-4,5.612484164891939E-5
45,256,49,9.221064761904438,0.01442956765476211,0.0015673009031328402
45,512,0,7.871594853120818,0.0,0.0
45,512,1,7.871594853120849,3.019806626980426E-14,3.836333911142767E-15
45,512,2,7.871594853120868,4.973799150320701E-14,6.3186676183527916E-15
45,512,3,7.871594853120885,6.661338147750939E-14,8.462501274579631E-15
45,512,4,7.871594853120898,7.993605777301127E-14,1.0155001529495558E-14
45,512,5,7.871594853120921,1.0302869668521453E-13,1.3088668638016497E-14
45,512,6,7.871594853120928,1.092459456231154E-13,1.3878502090310595E-14
45,512,7,7.8715948531209685,1.5010215292932116E-13,1.9068836205386102E-14
45,512,8,7.871594853120974,1.5543122344752192E-13,1.9745836307352474E-14
45,512,9,7.871594853121,1.8118839761882555E-13,2.3018003466856598E-14
45,512,10,7.8715948531210005,1.8207657603852567E-13,2.3130836817184327E-14
45,512,11,7.871594853121015,1.9628743075372768E-13,2.4936170422427982E-14
45,512,12,7.8715948531210165,1.9806378759312793E-13,2.5161837123083437E-14
45,512,13,7.871594853121052,2.3359092438113294E-13,2.9675171136192573E-14
45,512,14,7.871594853121061,2.424727085781342E-13,3.080350463946986E-14
45,512,15,7.871594853121076,2.575717417130363E-13,3.272167159504124E-14
45,512,16,7.871594853121078,2.5934809855243657E-13,3.29473382956967E-14
45,512,17,7.871594853121082,2.637889906509372E-13,3.351150504733534E-14
45,512,18,7.871594853121089,2.708944180085382E-13,3.441417184995717E-14
45,512,19,7.871594853121096,2.779998453661392E-13,3.5316838652578995E-14
45,512,20,7.8715948531211035,2.851052727237402E-13,3.621950545520082E-14
45,512,21,7.87159485312111,2.913225216616411E-13,3.7009338907494924E-14
45,512,22,7.871594853121118,2.993161274389422E-13,3.802483906044448E-14
45,512,23,7.871594853121135,3.161915174132446E-13,4.0168672716671316E-14
45,512,24,7.871594853121137,3.1885605267234496E-13,4.05071727676545E-14
45,512,25,7.871594853121137,3.1885605267234496E-13,4.05071727676545E-14
45,512,26,7.871594853121173,3.5438318946034997E-13,4.5020506780763637E-14
45,512,27,7.871594853121186,3.6770586575585185E-13,4.6713007035679565E-14
45,512,28,7.871594853121224,4.0589753780295723E-13,5.1564841099771886E-14
45,512,29,7.871594853121239,4.2099657093785936E-13,5.348300805534327E-14
45,512,30,7.871594853121242,4.2366110619695974E-13,5.382150810632646E-14
45,512,31,7.871594853121274,4.556355293061642E-13,5.788350871812468E-14
45,512,32,7.871594853121302,4.831690603168681E-13,6.138134257828427E-14
45,512,33,7.871594853121332,5.133671265866724E-13,6.521767648942703E-14
45,512,34,7.871594853121519,7.007727731433988E-13,8.902551340857773E-14
45,512,35,7.871594853121535,7.167599846980011E-13,9.105651371447683E-14
45,512,36,7.871594853121535,7.167599846980011E-13,9.105651371447683E-14
45,512,37,7.871594853121573,7.549516567451064E-13,9.590834777856915E-14
45,512,38,7.871594853121574,7.558398351648066E-13,9.602118112889688E-14
45,512,39,7.871594853121647,8.286704655802168E-13,1.0527351585577062E-13
45,512,40,7.871594853121755,9.370282327836321E-13,1.1903918459575347E-13
45,512,41,7.871594853122113,1.2949641359227826E-12,1.6451102477782803E-13
45,512,42,7.87159485312309,2.2719603975929203E-12,2.886277101383293E-13
45,512,43,7.871594853123901,3.0828672947791347E-12,3.9164455898754534E-13
45,512,44,7.871594853124293,3.47455397786689E-12,4.4140406648207356E-13
45,512,45,7.871704083880827,1.0923076000857179E-4,1.3876572924134367E-5
45,512,46,7.871706547248796,1.1169412797773504E-4,1.4189516871978253E-5
45,512,47,7.871706547248835,1.1169412801681489E-4,1.4189516876942921E-5
45,512,48,7.872442163804172,8.473106833539745E-4,1.0764155157427148E-4
45,512,49,7.91843480960424,0.04683995648342165,0.0059505039775835525
45,1024,0,6.861103281876827,0.0,0.0
45,1024,1,6.861103281876948,1.2168044349891716E-13,1.7734821718881335E-14
45,1024,2,6.8611032818769955,1.687538997430238E-13,2.4595738150273384E-14
45,1024,3,6.861103281877033,2.0605739337042905E-13,3.003269079401803E-14
45,1024,4,6.861103281877042,2.149391775674303E-13,3.132720332824294E-14
45,1024,5,6.86110328187707,2.433608869978343E-13,3.546964343776267E-14
45,1024,6,6.86110328187707,2.433608869978343E-13,3.546964343776267E-14
45,1024,7,6.861103281877073,2.460254222569347E-13,3.5857997198030144E-14
45,1024,8,6.861103281877103,2.7622348852673895E-13,4.025933981439486E-14
45,1024,9,6.8611032818771065,2.7977620220553945E-13,4.0777144828084825E-14
45,1024,10,6.861103281877108,2.815525590449397E-13,4.1036047334929804E-14
45,1024,11,6.86110328187712,2.9309887850104133E-13,4.2718913629422196E-14
45,1024,12,6.861103281877128,3.0109248427834245E-13,4.388397491022462E-14
45,1024,13,6.861103281877135,3.0819791163594346E-13,4.491958493760455E-14
45,1024,14,6.8611032818771545,3.277378368693462E-13,4.776751251289936E-14
45,1024,15,6.8611032818771545,3.277378368693462E-13,4.776751251289936E-14
45,1024,16,6.861103281877162,3.348432642269472E-13,4.8803122540279295E-14
45,1024,17,6.861103281877193,3.659295089164516E-13,5.3333916410066496E-14
45,1024,18,6.861103281877201,3.739231146937527E-13,5.449897769086892E-14
45,1024,19,6.86110328187721,3.836930773104541E-13,5.5922941478516327E-14
45,1024,20,6.861103281877249,4.218847493575595E-13,6.148934537568347E-14
45,1024,21,6.861103281877252,4.2543746303636E-13,6.200715038937343E-14
45,1024,22,6.861103281877265,4.3787196091216174E-13,6.38194679372883E-14
45,1024,23,6.861103281877275,4.4853010194856324E-13,6.537288297835821E-14
45,1024,24,6.861103281877281,4.53859172466764E-13,6.614959049889315E-14
45,1024,25,6.861103281877341,5.142553050063725E-13,7.495227573162258E-14
45,1024,26,6.861103281877342,5.151434834260726E-13,7.508172698504507E-14
45,1024,27,6.861103281877345,5.186961971048731E-13,7.559953199873504E-14
45,1024,28,6.861103281877515,6.883382752675971E-13,1.0032472140243091E-13
45,1024,29,6.86110328187752,6.936673457857978E-13,1.0110142892296586E-13
45,1024,30,6.8611032818775435,7.167599846980011E-13,1.0446716151195064E-13
45,1024,31,6.861103281877548,7.212008767965017E-13,1.051144177790631E-13
45,1024,32,6.861103281877568,7.416289804496046E-13,1.080917966077804E-13
45,1024,33,6.861103281877594,7.673861546209082E-13,1.1184588295703265E-13
45,1024,34,6.861103281877645,8.180123245438153E-13,1.1922460440211466E-13
45,1024,35,6.861103281877886,1.0595968547022494E-12,1.5443534533303236E-13
45,1024,36,6.861103281877938,1.1111112030448567E-12,1.6194351803153687E-13
45,1024,37,6.8611032818779645,1.1377565556358604E-12,1.6582705563421162E-13
45,1024,38,6.8611032818779805,1.1537437671904627E-12,1.6815717819581646E-13
45,1024,39,6.861103281877985,1.1581846592889633E-12,1.6880443446292892E-13
45,1024,40,6.861103281878012,1.1857181902996672E-12,1.7281742331902616E-13
45,1024,41,6.861103281878041,1.2141398997300712E-12,1.769598634285459E-13
45,1024,42,6.861103281878054,1.227462576025573E-12,1.7890163222988327E-13
45,1024,43,6.8611032818780995,1.2727596754302795E-12,1.8550364615443032E-13
45,1024,44,6.861103281878432,1.6049384043981263E-12,2.3391841493444214E-13
45,1024,45,6.86110328188003,3.2036595598583517E-12,4.669306710949269E-13
45,1024,46,6.861130905655392,2.7623778565022405E-5,4.026142360804986E-6
45,1024,47,6.8611309056559895,2.7623779162766482E-5,4.02614244792568E-6
45,1024,48,6.87132302006167,0.01021973818484323,0.0014895181962699827
45,1024,49,6.88813480740257,0.02703152552574295,0.00393982198127596


==> static-results-v2/static-45-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,2.3028687714569343E-9
7,1.787253273250031E-9
8,2.6873365574638632E-8
16,1.796266509599535E-7
32,6.136189061756617E-7
64,5.80113298080906E-7
128,6.744390127750273E-7
256,9.071272355865845E-6
512,1.1757699522806719E-6
1024,1.026095492177934E-6


==> static-results-v2/static-45-distributions.csv <==
n,lambda,attempt,distance,probability
45,1,0,1,1.0
45,1,0,2,0.0
45,1,0,3,0.0
45,1,0,4,0.0
45,1,0,5,0.0
45,1,0,6,0.0
45,1,0,7,0.0
45,1,0,8,0.0
45,1,0,9,0.0
45,1,0,10,0.0
45,1,0,11,0.0
45,1,0,12,0.0
45,1,0,13,0.0
45,1,0,14,0.0
45,1,0,15,0.0
45,1,0,16,0.0
45,1,0,17,0.0
45,1,0,18,0.0
45,1,0,19,0.0
45,1,0,20,0.0
45,1,0,21,0.0
45,1,0,22,0.0
45,1,0,23,0.0
45,1,0,24,0.0
45,1,0,25,0.0
45,1,0,26,0.0
45,1,0,27,0.0
45,1,0,28,0.0
45,1,0,29,0.0
45,1,0,30,0.0
45,1,0,31,0.0
45,1,0,32,0.0
45,1,0,33,0.0
45,1,0,34,0.0
45,1,0,35,0.0
45,1,0,36,0.0
45,1,0,37,0.0
45,1,0,38,0.0
45,1,0,39,0.0
45,1,0,40,0.0
45,1,0,41,0.0
45,1,0,42,0.0
45,1,0,43,0.0
45,1,0,44,0.0
45,1,0,45,0.0
45,1,1,1,1.0
45,1,1,2,0.0
45,1,1,3,0.0
45,1,1,4,0.0
45,1,1,5,0.0
45,1,1,6,0.0
45,1,1,7,0.0
45,1,1,8,0.0
45,1,1,9,0.0
45,1,1,10,0.0
45,1,1,11,0.0
45,1,1,12,0.0
45,1,1,13,0.0
45,1,1,14,0.0
45,1,1,15,0.0
45,1,1,16,0.0
45,1,1,17,0.0
45,1,1,18,0.0
45,1,1,19,0.0
45,1,1,20,0.0
45,1,1,21,0.0
45,1,1,22,0.0
45,1,1,23,0.0
45,1,1,24,0.0
45,1,1,25,0.0
45,1,1,26,0.0
45,1,1,27,0.0
45,1,1,28,0.0
45,1,1,29,0.0
45,1,1,30,0.0
45,1,1,31,0.0
45,1,1,32,0.0
45,1,1,33,0.0
45,1,1,34,0.0
45,1,1,35,0.0
45,1,1,36,0.0
45,1,1,37,0.0
45,1,1,38,0.0
45,1,1,39,0.0
45,1,1,40,0.0
45,1,1,41,0.0
45,1,1,42,0.0
45,1,1,43,0.0
45,1,1,44,0.0
45,1,1,45,0.0
45,1,2,1,1.0
45,1,2,2,0.0
45,1,2,3,0.0
45,1,2,4,0.0
45,1,2,5,0.0
45,1,2,6,0.0
45,1,2,7,0.0
45,1,2,8,0.0
45,1,2,9,0.0
45,1,2,10,0.0
45,1,2,11,0.0
45,1,2,12,0.0
45,1,2,13,0.0
45,1,2,14,0.0
45,1,2,15,0.0
45,1,2,16,0.0
45,1,2,17,0.0
45,1,2,18,0.0
45,1,2,19,0.0
45,1,2,20,0.0
45,1,2,21,0.0
45,1,2,22,0.0
45,1,2,23,0.0
45,1,2,24,0.0
45,1,2,25,0.0
45,1,2,26,0.0
45,1,2,27,0.0
45,1,2,28,0.0
45,1,2,29,0.0
45,1,2,30,0.0
45,1,2,31,0.0
45,1,2,32,0.0
45,1,2,33,0.0
45,1,2,34,0.0
45,1,2,35,0.0
45,1,2,36,0.0
45,1,2,37,0.0
45,1,2,38,0.0
45,1,2,39,0.0
45,1,2,40,0.0
45,1,2,41,0.0
45,1,2,42,0.0
45,1,2,43,0.0
45,1,2,44,0.0
45,1,2,45,0.0
45,1,3,1,1.0
45,1,3,2,0.0
45,1,3,3,0.0
45,1,3,4,0.0
45,1,3,5,0.0
45,1,3,6,0.0
45,1,3,7,0.0
45,1,3,8,0.0
45,1,3,9,0.0
45,1,3,10,0.0
45,1,3,11,0.0
45,1,3,12,0.0
45,1,3,13,0.0
45,1,3,14,0.0
45,1,3,15,0.0
45,1,3,16,0.0
45,1,3,17,0.0
45,1,3,18,0.0
45,1,3,19,0.0
45,1,3,20,0.0
45,1,3,21,0.0
45,1,3,22,0.0
45,1,3,23,0.0
45,1,3,24,0.0
45,1,3,25,0.0
45,1,3,26,0.0
45,1,3,27,0.0
45,1,3,28,0.0
45,1,3,29,0.0
45,1,3,30,0.0
45,1,3,31,0.0
45,1,3,32,0.0
45,1,3,33,0.0
45,1,3,34,0.0
45,1,3,35,0.0
45,1,3,36,0.0
45,1,3,37,0.0
45,1,3,38,0.0
45,1,3,39,0.0
45,1,3,40,0.0
45,1,3,41,0.0
45,1,3,42,0.0
45,1,3,43,0.0
45,1,3,44,0.0
45,1,3,45,0.0
45,1,4,1,1.0
45,1,4,2,0.0
45,1,4,3,0.0
45,1,4,4,0.0
45,1,4,5,0.0
45,1,4,6,0.0
45,1,4,7,0.0
45,1,4,8,0.0
45,1,4,9,0.0
45,1,4,10,0.0
45,1,4,11,0.0
45,1,4,12,0.0
45,1,4,13,0.0
45,1,4,14,0.0
45,1,4,15,0.0
45,1,4,16,0.0
45,1,4,17,0.0
45,1,4,18,0.0
45,1,4,19,0.0
45,1,4,20,0.0
45,1,4,21,0.0
45,1,4,22,0.0
45,1,4,23,0.0
45,1,4,24,0.0
45,1,4,25,0.0
45,1,4,26,0.0
45,1,4,27,0.0
45,1,4,28,0.0
45,1,4,29,0.0
45,1,4,30,0.0
45,1,4,31,0.0
45,1,4,32,0.0
45,1,4,33,0.0
45,1,4,34,0.0
45,1,4,35,0.0
45,1,4,36,0.0
45,1,4,37,0.0
45,1,4,38,0.0
45,1,4,39,0.0
45,1,4,40,0.0
45,1,4,41,0.0
45,1,4,42,0.0
45,1,4,43,0.0
45,1,4,44,0.0
45,1,4,45,0.0
45,1,5,1,1.0
45,1,5,2,0.0
45,1,5,3,0.0
45,1,5,4,0.0
45,1,5,5,0.0
45,1,5,6,0.0
45,1,5,7,0.0
45,1,5,8,0.0
45,1,5,9,0.0
45,1,5,10,0.0
45,1,5,11,0.0
45,1,5,12,0.0
45,1,5,13,0.0
45,1,5,14,0.0
45,1,5,15,0.0
45,1,5,16,0.0
45,1,5,17,0.0
45,1,5,18,0.0
45,1,5,19,0.0
45,1,5,20,0.0
45,1,5,21,0.0
45,1,5,22,0.0
45,1,5,23,0.0
45,1,5,24,0.0
45,1,5,25,0.0
45,1,5,26,0.0
45,1,5,27,0.0
45,1,5,28,0.0
45,1,5,29,0.0
45,1,5,30,0.0
45,1,5,31,0.0
45,1,5,32,0.0
45,1,5,33,0.0
45,1,5,34,0.0
45,1,5,35,0.0
45,1,5,36,0.0
45,1,5,37,0.0
45,1,5,38,0.0
45,1,5,39,0.0
45,1,5,40,0.0
45,1,5,41,0.0
45,1,5,42,0.0
45,1,5,43,0.0
45,1,5,44,0.0
45,1,5,45,0.0
45,1,6,1,1.0
45,1,6,2,0.0
45,1,6,3,0.0
45,1,6,4,0.0
45,1,6,5,0.0
45,1,6,6,0.0
45,1,6,7,0.0
45,1,6,8,0.0
45,1,6,9,0.0
45,1,6,10,0.0
45,1,6,11,0.0
45,1,6,12,0.0
45,1,6,13,0.0
45,1,6,14,0.0
45,1,6,15,0.0
45,1,6,16,0.0
45,1,6,17,0.0
45,1,6,18,0.0
45,1,6,19,0.0
45,1,6,20,0.0
45,1,6,21,0.0
45,1,6,22,0.0
45,1,6,23,0.0
45,1,6,24,0.0
45,1,6,25,0.0
45,1,6,26,0.0
45,1,6,27,0.0
45,1,6,28,0.0
45,1,6,29,0.0
45,1,6,30,0.0
45,1,6,31,0.0
45,1,6,32,0.0
45,1,6,33,0.0
45,1,6,34,0.0
45,1,6,35,0.0
45,1,6,36,0.0
45,1,6,37,0.0
45,1,6,38,0.0
45,1,6,39,0.0
45,1,6,40,0.0
45,1,6,41,0.0
45,1,6,42,0.0
45,1,6,43,0.0
45,1,6,44,0.0
45,1,6,45,0.0
45,1,7,1,1.0
45,1,7,2,0.0
45,1,7,3,0.0
45,1,7,4,0.0
45,1,7,5,0.0
45,1,7,6,0.0
45,1,7,7,0.0
45,1,7,8,0.0
45,1,7,9,0.0
45,1,7,10,0.0
45,1,7,11,0.0
45,1,7,12,0.0
45,1,7,13,0.0
45,1,7,14,0.0
45,1,7,15,0.0
45,1,7,16,0.0
45,1,7,17,0.0
45,1,7,18,0.0
45,1,7,19,0.0
45,1,7,20,0.0
45,1,7,21,0.0
45,1,7,22,0.0
45,1,7,23,0.0
45,1,7,24,0.0
45,1,7,25,0.0
45,1,7,26,0.0
45,1,7,27,0.0
45,1,7,28,0.0
45,1,7,29,0.0
45,1,7,30,0.0
45,1,7,31,0.0
45,1,7,32,0.0
45,1,7,33,0.0
45,1,7,34,0.0
45,1,7,35,0.0
45,1,7,36,0.0
45,1,7,37,0.0
45,1,7,38,0.0
45,1,7,39,0.0
45,1,7,40,0.0
45,1,7,41,0.0
45,1,7,42,0.0
45,1,7,43,0.0
45,1,7,44,0.0
45,1,7,45,0.0
45,1,8,1,1.0
45,1,8,2,0.0
45,1,8,3,0.0
45,1,8,4,0.0
45,1,8,5,0.0
45,1,8,6,0.0
45,1,8,7,0.0
45,1,8,8,0.0
45,1,8,9,0.0
45,1,8,10,0.0
45,1,8,11,0.0
45,1,8,12,0.0
45,1,8,13,0.0
45,1,8,14,0.0
45,1,8,15,0.0
45,1,8,16,0.0
45,1,8,17,0.0
45,1,8,18,0.0
45,1,8,19,0.0
45,1,8,20,0.0
45,1,8,21,0.0
45,1,8,22,0.0
45,1,8,23,0.0
45,1,8,24,0.0
45,1,8,25,0.0
45,1,8,26,0.0
45,1,8,27,0.0
45,1,8,28,0.0
45,1,8,29,0.0
45,1,8,30,0.0
45,1,8,31,0.0
45,1,8,32,0.0
45,1,8,33,0.0
45,1,8,34,0.0
45,1,8,35,0.0
45,1,8,36,0.0
45,1,8,37,0.0
45,1,8,38,0.0
45,1,8,39,0.0
45,1,8,40,0.0
45,1,8,41,0.0
45,1,8,42,0.0
45,1,8,43,0.0
45,1,8,44,0.0
45,1,8,45,0.0
45,1,9,1,1.0
45,1,9,2,0.0
45,1,9,3,0.0
45,1,9,4,0.0
45,1,9,5,0.0
45,1,9,6,0.0
45,1,9,7,0.0
45,1,9,8,0.0
45,1,9,9,0.0
45,1,9,10,0.0
45,1,9,11,0.0
45,1,9,12,0.0
45,1,9,13,0.0
45,1,9,14,0.0
45,1,9,15,0.0
45,1,9,16,0.0
45,1,9,17,0.0
45,1,9,18,0.0
45,1,9,19,0.0
45,1,9,20,0.0
45,1,9,21,0.0
45,1,9,22,0.0
45,1,9,23,0.0
45,1,9,24,0.0
45,1,9,25,0.0
45,1,9,26,0.0
45,1,9,27,0.0
45,1,9,28,0.0
45,1,9,29,0.0
45,1,9,30,0.0
45,1,9,31,0.0
45,1,9,32,0.0
45,1,9,33,0.0
45,1,9,34,0.0
45,1,9,35,0.0
45,1,9,36,0.0
45,1,9,37,0.0
45,1,9,38,0.0
45,1,9,39,0.0
45,1,9,40,0.0
45,1,9,41,0.0
45,1,9,42,0.0
45,1,9,43,0.0
45,1,9,44,0.0
45,1,9,45,0.0
45,1,10,1,1.0
45,1,10,2,0.0
45,1,10,3,0.0
45,1,10,4,0.0
45,1,10,5,0.0
45,1,10,6,0.0
45,1,10,7,0.0
45,1,10,8,0.0
45,1,10,9,0.0
45,1,10,10,0.0
45,1,10,11,0.0
45,1,10,12,0.0
45,1,10,13,0.0
45,1,10,14,0.0
45,1,10,15,0.0
45,1,10,16,0.0
45,1,10,17,0.0
45,1,10,18,0.0
45,1,10,19,0.0
45,1,10,20,0.0
45,1,10,21,0.0
45,1,10,22,0.0
45,1,10,23,0.0
45,1,10,24,0.0
45,1,10,25,0.0
45,1,10,26,0.0
45,1,10,27,0.0
45,1,10,28,0.0
45,1,10,29,0.0
45,1,10,30,0.0
45,1,10,31,0.0
45,1,10,32,0.0
45,1,10,33,0.0
45,1,10,34,0.0
45,1,10,35,0.0
45,1,10,36,0.0
45,1,10,37,0.0
45,1,10,38,0.0
45,1,10,39,0.0
45,1,10,40,0.0
45,1,10,41,0.0
45,1,10,42,0.0
45,1,10,43,0.0
45,1,10,44,0.0
45,1,10,45,0.0
45,1,11,1,1.0
45,1,11,2,0.0
45,1,11,3,0.0
45,1,11,4,0.0
45,1,11,5,0.0
45,1,11,6,0.0
45,1,11,7,0.0
45,1,11,8,0.0
45,1,11,9,0.0
45,1,11,10,0.0
45,1,11,11,0.0
45,1,11,12,0.0
45,1,11,13,0.0
45,1,11,14,0.0
45,1,11,15,0.0
45,1,11,16,0.0
45,1,11,17,0.0
45,1,11,18,0.0
45,1,11,19,0.0
45,1,11,20,0.0
45,1,11,21,0.0
45,1,11,22,0.0
45,1,11,23,0.0
45,1,11,24,0.0
45,1,11,25,0.0
45,1,11,26,0.0
45,1,11,27,0.0
45,1,11,28,0.0
45,1,11,29,0.0
45,1,11,30,0.0
45,1,11,31,0.0
45,1,11,32,0.0
45,1,11,33,0.0
45,1,11,34,0.0
45,1,11,35,0.0
45,1,11,36,0.0
45,1,11,37,0.0
45,1,11,38,0.0
45,1,11,39,0.0
45,1,11,40,0.0
45,1,11,41,0.0
45,1,11,42,0.0
45,1,11,43,0.0
45,1,11,44,0.0
45,1,11,45,0.0
45,1,12,1,1.0
45,1,12,2,0.0
45,1,12,3,0.0
45,1,12,4,0.0
45,1,12,5,0.0
45,1,12,6,0.0
45,1,12,7,0.0
45,1,12,8,0.0
45,1,12,9,0.0
45,1,12,10,0.0
45,1,12,11,0.0
45,1,12,12,0.0
45,1,12,13,0.0
45,1,12,14,0.0
45,1,12,15,0.0
45,1,12,16,0.0
45,1,12,17,0.0
45,1,12,18,0.0
45,1,12,19,0.0
45,1,12,20,0.0
45,1,12,21,0.0
45,1,12,22,0.0
45,1,12,23,0.0
45,1,12,24,0.0
45,1,12,25,0.0
45,1,12,26,0.0
45,1,12,27,0.0
45,1,12,28,0.0
45,1,12,29,0.0
45,1,12,30,0.0
45,1,12,31,0.0
45,1,12,32,0.0
45,1,12,33,0.0
45,1,12,34,0.0
45,1,12,35,0.0
45,1,12,36,0.0
45,1,12,37,0.0
45,1,12,38,0.0
45,1,12,39,0.0
45,1,12,40,0.0
45,1,12,41,0.0
45,1,12,42,0.0
45,1,12,43,0.0
45,1,12,44,0.0
45,1,12,45,0.0
45,1,13,1,1.0
45,1,13,2,0.0
45,1,13,3,0.0
45,1,13,4,0.0
45,1,13,5,0.0
45,1,13,6,0.0
45,1,13,7,0.0
45,1,13,8,0.0
45,1,13,9,0.0
45,1,13,10,0.0
45,1,13,11,0.0
45,1,13,12,0.0
45,1,13,13,0.0
45,1,13,14,0.0
45,1,13,15,0.0
45,1,13,16,0.0
45,1,13,17,0.0
45,1,13,18,0.0
45,1,13,19,0.0
45,1,13,20,0.0
45,1,13,21,0.0
45,1,13,22,0.0
45,1,13,23,0.0
45,1,13,24,0.0
45,1,13,25,0.0
45,1,13,26,0.0
45,1,13,27,0.0
45,1,13,28,0.0
45,1,13,29,0.0
45,1,13,30,0.0
45,1,13,31,0.0
45,1,13,32,0.0
45,1,13,33,0.0
45,1,13,34,0.0
45,1,13,35,0.0
45,1,13,36,0.0
45,1,13,37,0.0
45,1,13,38,0.0
45,1,13,39,0.0
45,1,13,40,0.0
45,1,13,41,0.0
45,1,13,42,0.0
45,1,13,43,0.0
45,1,13,44,0.0
45,1,13,45,0.0
45,1,14,1,1.0
45,1,14,2,0.0
45,1,14,3,0.0
45,1,14,4,0.0
45,1,14,5,0.0
45,1,14,6,0.0
45,1,14,7,0.0
45,1,14,8,0.0
45,1,14,9,0.0
45,1,14,10,0.0
45,1,14,11,0.0
45,1,14,12,0.0
45,1,14,13,0.0
45,1,14,14,0.0
45,1,14,15,0.0
45,1,14,16,0.0
45,1,14,17,0.0
45,1,14,18,0.0
45,1,14,19,0.0
45,1,14,20,0.0
45,1,14,21,0.0
45,1,14,22,0.0
45,1,14,23,0.0
45,1,14,24,0.0
45,1,14,25,0.0
45,1,14,26,0.0
45,1,14,27,0.0
45,1,14,28,0.0
45,1,14,29,0.0
45,1,14,30,0.0
45,1,14,31,0.0
45,1,14,32,0.0
45,1,14,33,0.0
45,1,14,34,0.0
45,1,14,35,0.0
45,1,14,36,0.0
45,1,14,37,0.0
45,1,14,38,0.0
45,1,14,39,0.0
45,1,14,40,0.0
45,1,14,41,0.0
45,1,14,42,0.0
45,1,14,43,0.0
45,1,14,44,0.0
45,1,14,45,0.0
45,1,15,1,1.0
45,1,15,2,0.0
45,1,15,3,0.0
45,1,15,4,0.0
45,1,15,5,0.0
45,1,15,6,0.0
45,1,15,7,0.0
45,1,15,8,0.0
45,1,15,9,0.0
45,1,15,10,0.0
45,1,15,11,0.0
45,1,15,12,0.0
45,1,15,13,0.0
45,1,15,14,0.0
45,1,15,15,0.0
45,1,15,16,0.0
45,1,15,17,0.0
45,1,15,18,0.0
45,1,15,19,0.0
45,1,15,20,0.0
45,1,15,21,0.0
45,1,15,22,0.0
45,1,15,23,0.0
45,1,15,24,0.0
45,1,15,25,0.0
45,1,15,26,0.0
45,1,15,27,0.0
45,1,15,28,0.0
45,1,15,29,0.0
45,1,15,30,0.0
45,1,15,31,0.0
45,1,15,32,0.0
45,1,15,33,0.0
45,1,15,34,0.0
45,1,15,35,0.0
45,1,15,36,0.0
45,1,15,37,0.0
45,1,15,38,0.0
45,1,15,39,0.0
45,1,15,40,0.0
45,1,15,41,0.0
45,1,15,42,0.0
45,1,15,43,0.0
45,1,15,44,0.0
45,1,15,45,0.0
45,1,16,1,1.0
45,1,16,2,0.0
45,1,16,3,0.0
45,1,16,4,0.0
45,1,16,5,0.0
45,1,16,6,0.0
45,1,16,7,0.0
45,1,16,8,0.0
45,1,16,9,0.0
45,1,16,10,0.0
45,1,16,11,0.0
45,1,16,12,0.0
45,1,16,13,0.0
45,1,16,14,0.0
45,1,16,15,0.0
45,1,16,16,0.0
45,1,16,17,0.0
45,1,16,18,0.0
45,1,16,19,0.0
45,1,16,20,0.0
45,1,16,21,0.0
45,1,16,22,0.0
45,1,16,23,0.0
45,1,16,24,0.0
45,1,16,25,0.0
45,1,16,26,0.0
45,1,16,27,0.0
45,1,16,28,0.0
45,1,16,29,0.0
45,1,16,30,0.0
45,1,16,31,0.0
45,1,16,32,0.0
45,1,16,33,0.0
45,1,16,34,0.0
45,1,16,35,0.0
45,1,16,36,0.0
45,1,16,37,0.0
45,1,16,38,0.0
45,1,16,39,0.0
45,1,16,40,0.0
45,1,16,41,0.0
45,1,16,42,0.0
45,1,16,43,0.0
45,1,16,44,0.0
45,1,16,45,0.0
45,1,17,1,1.0
45,1,17,2,0.0
45,1,17,3,0.0
45,1,17,4,0.0
45,1,17,5,0.0
45,1,17,6,0.0
45,1,17,7,0.0
45,1,17,8,0.0
45,1,17,9,0.0
45,1,17,10,0.0
45,1,17,11,0.0
45,1,17,12,0.0
45,1,17,13,0.0
45,1,17,14,0.0
45,1,17,15,0.0
45,1,17,16,0.0
45,1,17,17,0.0
45,1,17,18,0.0
45,1,17,19,0.0
45,1,17,20,0.0
45,1,17,21,0.0
45,1,17,22,0.0
45,1,17,23,0.0
45,1,17,24,0.0
45,1,17,25,0.0
45,1,17,26,0.0
45,1,17,27,0.0
45,1,17,28,0.0
45,1,17,29,0.0
45,1,17,30,0.0
45,1,17,31,0.0
45,1,17,32,0.0
45,1,17,33,0.0
45,1,17,34,0.0
45,1,17,35,0.0
45,1,17,36,0.0
45,1,17,37,0.0
45,1,17,38,0.0
45,1,17,39,0.0
45,1,17,40,0.0
45,1,17,41,0.0
45,1,17,42,0.0
45,1,17,43,0.0
45,1,17,44,0.0
45,1,17,45,0.0
45,1,18,1,1.0
45,1,18,2,0.0
45,1,18,3,0.0
45,1,18,4,0.0
45,1,18,5,0.0
45,1,18,6,0.0
45,1,18,7,0.0
45,1,18,8,0.0
45,1,18,9,0.0
45,1,18,10,0.0
45,1,18,11,0.0
45,1,18,12,0.0
45,1,18,13,0.0
45,1,18,14,0.0
45,1,18,15,0.0
45,1,18,16,0.0
45,1,18,17,0.0
45,1,18,18,0.0
45,1,18,19,0.0
45,1,18,20,0.0
45,1,18,21,0.0
45,1,18,22,0.0
45,1,18,23,0.0
45,1,18,24,0.0
45,1,18,25,0.0
45,1,18,26,0.0
45,1,18,27,0.0
45,1,18,28,0.0
45,1,18,29,0.0
45,1,18,30,0.0
45,1,18,31,0.0
45,1,18,32,0.0
45,1,18,33,0.0
45,1,18,34,0.0
45,1,18,35,0.0
45,1,18,36,0.0
45,1,18,37,0.0
45,1,18,38,0.0
45,1,18,39,0.0
45,1,18,40,0.0
45,1,18,41,0.0
45,1,18,42,0.0
45,1,18,43,0.0
45,1,18,44,0.0
45,1,18,45,0.0
45,1,19,1,1.0
45,1,19,2,0.0
45,1,19,3,0.0
45,1,19,4,0.0
45,1,19,5,0.0
45,1,19,6,0.0
45,1,19,7,0.0
45,1,19,8,0.0
45,1,19,9,0.0
45,1,19,10,0.0
45,1,19,11,0.0
45,1,19,12,0.0
45,1,19,13,0.0
45,1,19,14,0.0
45,1,19,15,0.0
45,1,19,16,0.0
45,1,19,17,0.0
45,1,19,18,0.0
45,1,19,19,0.0
45,1,19,20,0.0
45,1,19,21,0.0
45,1,19,22,0.0
45,1,19,23,0.0
45,1,19,24,0.0
45,1,19,25,0.0
45,1,19,26,0.0
45,1,19,27,0.0
45,1,19,28,0.0
45,1,19,29,0.0
45,1,19,30,0.0
45,1,19,31,0.0
45,1,19,32,0.0
45,1,19,33,0.0
45,1,19,34,0.0
45,1,19,35,0.0
45,1,19,36,0.0
45,1,19,37,0.0
45,1,19,38,0.0
45,1,19,39,0.0
45,1,19,40,0.0
45,1,19,41,0.0
45,1,19,42,0.0
45,1,19,43,0.0
45,1,19,44,0.0
45,1,19,45,0.0
45,1,20,1,1.0
45,1,20,2,0.0
45,1,20,3,0.0
45,1,20,4,0.0
45,1,20,5,0.0
45,1,20,6,0.0
45,1,20,7,0.0
45,1,20,8,0.0
45,1,20,9,0.0
45,1,20,10,0.0
45,1,20,11,0.0
45,1,20,12,0.0
45,1,20,13,0.0
45,1,20,14,0.0
45,1,20,15,0.0
45,1,20,16,0.0
45,1,20,17,0.0
45,1,20,18,0.0
45,1,20,19,0.0
45,1,20,20,0.0
45,1,20,21,0.0
45,1,20,22,0.0
45,1,20,23,0.0
45,1,20,24,0.0
45,1,20,25,0.0
45,1,20,26,0.0
45,1,20,27,0.0
45,1,20,28,0.0
45,1,20,29,0.0
45,1,20,30,0.0
45,1,20,31,0.0
45,1,20,32,0.0
45,1,20,33,0.0
45,1,20,34,0.0
45,1,20,35,0.0
45,1,20,36,0.0
45,1,20,37,0.0
45,1,20,38,0.0
45,1,20,39,0.0
45,1,20,40,0.0
45,1,20,41,0.0
45,1,20,42,0.0
45,1,20,43,0.0
45,1,20,44,0.0
45,1,20,45,0.0
45,1,21,1,1.0
45,1,21,2,0.0
45,1,21,3,0.0
45,1,21,4,0.0
45,1,21,5,0.0
45,1,21,6,0.0
45,1,21,7,0.0
45,1,21,8,0.0
45,1,21,9,0.0
45,1,21,10,0.0
45,1,21,11,0.0
45,1,21,12,0.0
45,1,21,13,0.0
45,1,21,14,0.0
45,1,21,15,0.0
45,1,21,16,0.0
45,1,21,17,0.0
45,1,21,18,0.0
45,1,21,19,0.0
45,1,21,20,0.0
45,1,21,21,0.0
45,1,21,22,0.0
45,1,21,23,0.0
45,1,21,24,0.0
45,1,21,25,0.0
45,1,21,26,0.0
45,1,21,27,0.0
45,1,21,28,0.0
45,1,21,29,0.0
45,1,21,30,0.0
45,1,21,31,0.0
45,1,21,32,0.0
45,1,21,33,0.0
45,1,21,34,0.0
45,1,21,35,0.0
45,1,21,36,0.0
45,1,21,37,0.0
45,1,21,38,0.0
45,1,21,39,0.0
45,1,21,40,0.0
45,1,21,41,0.0
45,1,21,42,0.0
45,1,21,43,0.0
45,1,21,44,0.0
45,1,21,45,0.0
45,1,22,1,1.0
45,1,22,2,0.0
45,1,22,3,0.0
45,1,22,4,0.0
45,1,22,5,0.0
45,1,22,6,0.0
45,1,22,7,0.0
45,1,22,8,0.0
45,1,22,9,0.0
45,1,22,10,0.0
45,1,22,11,0.0
45,1,22,12,0.0
45,1,22,13,0.0
45,1,22,14,0.0
45,1,22,15,0.0
45,1,22,16,0.0
45,1,22,17,0.0
45,1,22,18,0.0
45,1,22,19,0.0
45,1,22,20,0.0
45,1,22,21,0.0
45,1,22,22,0.0
45,1,22,23,0.0
45,1,22,24,0.0
45,1,22,25,0.0
45,1,22,26,0.0
45,1,22,27,0.0
45,1,22,28,0.0
45,1,22,29,0.0
45,1,22,30,0.0
45,1,22,31,0.0
45,1,22,32,0.0
45,1,22,33,0.0
45,1,22,34,0.0
45,1,22,35,0.0
45,1,22,36,0.0
45,1,22,37,0.0
45,1,22,38,0.0
45,1,22,39,0.0
45,1,22,40,0.0
45,1,22,41,0.0
45,1,22,42,0.0
45,1,22,43,0.0
45,1,22,44,0.0
45,1,22,45,0.0
45,1,23,1,1.0
45,1,23,2,0.0
45,1,23,3,0.0
45,1,23,4,0.0
45,1,23,5,0.0
45,1,23,6,0.0
45,1,23,7,0.0
45,1,23,8,0.0
45,1,23,9,0.0
45,1,23,10,0.0
45,1,23,11,0.0
45,1,23,12,0.0
45,1,23,13,0.0
45,1,23,14,0.0
45,1,23,15,0.0
45,1,23,16,0.0
45,1,23,17,0.0
45,1,23,18,0.0
45,1,23,19,0.0
45,1,23,20,0.0
45,1,23,21,0.0
45,1,23,22,0.0
45,1,23,23,0.0
45,1,23,24,0.0
45,1,23,25,0.0
45,1,23,26,0.0
45,1,23,27,0.0
45,1,23,28,0.0
45,1,23,29,0.0
45,1,23,30,0.0
45,1,23,31,0.0
45,1,23,32,0.0
45,1,23,33,0.0
45,1,23,34,0.0
45,1,23,35,0.0
45,1,23,36,0.0
45,1,23,37,0.0
45,1,23,38,0.0
45,1,23,39,0.0
45,1,23,40,0.0
45,1,23,41,0.0
45,1,23,42,0.0
45,1,23,43,0.0
45,1,23,44,0.0
45,1,23,45,0.0
45,1,24,1,1.0
45,1,24,2,0.0
45,1,24,3,0.0
45,1,24,4,0.0
45,1,24,5,0.0
45,1,24,6,0.0
45,1,24,7,0.0
45,1,24,8,0.0
45,1,24,9,0.0
45,1,24,10,0.0
45,1,24,11,0.0
45,1,24,12,0.0
45,1,24,13,0.0
45,1,24,14,0.0
45,1,24,15,0.0
45,1,24,16,0.0
45,1,24,17,0.0
45,1,24,18,0.0
45,1,24,19,0.0
45,1,24,20,0.0
45,1,24,21,0.0
45,1,24,22,0.0
45,1,24,23,0.0
45,1,24,24,0.0
45,1,24,25,0.0
45,1,24,26,0.0
45,1,24,27,0.0
45,1,24,28,0.0
45,1,24,29,0.0
45,1,24,30,0.0
45,1,24,31,0.0
45,1,24,32,0.0
45,1,24,33,0.0
45,1,24,34,0.0
45,1,24,35,0.0
45,1,24,36,0.0
45,1,24,37,0.0
45,1,24,38,0.0
45,1,24,39,0.0
45,1,24,40,0.0
45,1,24,41,0.0
45,1,24,42,0.0
45,1,24,43,0.0
45,1,24,44,0.0
45,1,24,45,0.0
45,1,25,1,1.0
45,1,25,2,0.0
45,1,25,3,0.0
45,1,25,4,0.0
45,1,25,5,0.0
45,1,25,6,0.0
45,1,25,7,0.0
45,1,25,8,0.0
45,1,25,9,0.0
45,1,25,10,0.0
45,1,25,11,0.0
45,1,25,12,0.0
45,1,25,13,0.0
45,1,25,14,0.0
45,1,25,15,0.0
45,1,25,16,0.0
45,1,25,17,0.0
45,1,25,18,0.0
45,1,25,19,0.0
45,1,25,20,0.0
45,1,25,21,0.0
45,1,25,22,0.0
45,1,25,23,0.0
45,1,25,24,0.0
45,1,25,25,0.0
45,1,25,26,0.0
45,1,25,27,0.0
45,1,25,28,0.0
45,1,25,29,0.0
45,1,25,30,0.0
45,1,25,31,0.0
45,1,25,32,0.0
45,1,25,33,0.0
45,1,25,34,0.0
45,1,25,35,0.0
45,1,25,36,0.0
45,1,25,37,0.0
45,1,25,38,0.0
45,1,25,39,0.0
45,1,25,40,0.0
45,1,25,41,0.0
45,1,25,42,0.0
45,1,25,43,0.0
45,1,25,44,0.0
45,1,25,45,0.0
45,1,26,1,1.0
45,1,26,2,0.0
45,1,26,3,0.0
45,1,26,4,0.0
45,1,26,5,0.0
45,1,26,6,0.0
45,1,26,7,0.0
45,1,26,8,0.0
45,1,26,9,0.0
45,1,26,10,0.0
45,1,26,11,0.0
45,1,26,12,0.0
45,1,26,13,0.0
45,1,26,14,0.0
45,1,26,15,0.0
45,1,26,16,0.0
45,1,26,17,0.0
45,1,26,18,0.0
45,1,26,19,0.0
45,1,26,20,0.0
45,1,26,21,0.0
45,1,26,22,0.0
45,1,26,23,0.0
45,1,26,24,0.0
45,1,26,25,0.0
45,1,26,26,0.0
45,1,26,27,0.0
45,1,26,28,0.0
45,1,26,29,0.0
45,1,26,30,0.0
45,1,26,31,0.0
45,1,26,32,0.0
45,1,26,33,0.0
45,1,26,34,0.0
45,1,26,35,0.0
45,1,26,36,0.0
45,1,26,37,0.0
45,1,26,38,0.0
45,1,26,39,0.0
45,1,26,40,0.0
45,1,26,41,0.0
45,1,26,42,0.0
45,1,26,43,0.0
45,1,26,44,0.0
45,1,26,45,0.0
45,1,27,1,1.0
45,1,27,2,0.0
45,1,27,3,0.0
45,1,27,4,0.0
45,1,27,5,0.0
45,1,27,6,0.0
45,1,27,7,0.0
45,1,27,8,0.0
45,1,27,9,0.0
45,1,27,10,0.0
45,1,27,11,0.0
45,1,27,12,0.0
45,1,27,13,0.0
45,1,27,14,0.0
45,1,27,15,0.0
45,1,27,16,0.0
45,1,27,17,0.0
45,1,27,18,0.0
45,1,27,19,0.0
45,1,27,20,0.0
45,1,27,21,0.0
45,1,27,22,0.0
45,1,27,23,0.0
45,1,27,24,0.0
45,1,27,25,0.0
45,1,27,26,0.0
45,1,27,27,0.0
45,1,27,28,0.0
45,1,27,29,0.0
45,1,27,30,0.0
45,1,27,31,0.0
45,1,27,32,0.0
45,1,27,33,0.0
45,1,27,34,0.0
45,1,27,35,0.0
45,1,27,36,0.0
45,1,27,37,0.0
45,1,27,38,0.0
45,1,27,39,0.0
45,1,27,40,0.0
45,1,27,41,0.0
45,1,27,42,0.0
45,1,27,43,0.0
45,1,27,44,0.0
45,1,27,45,0.0
45,1,28,1,1.0
45,1,28,2,0.0
45,1,28,3,0.0
45,1,28,4,0.0
45,1,28,5,0.0
45,1,28,6,0.0
45,1,28,7,0.0
45,1,28,8,0.0
45,1,28,9,0.0
45,1,28,10,0.0
45,1,28,11,0.0
45,1,28,12,0.0
45,1,28,13,0.0
45,1,28,14,0.0
45,1,28,15,0.0
45,1,28,16,0.0
45,1,28,17,0.0
45,1,28,18,0.0
45,1,28,19,0.0
45,1,28,20,0.0
45,1,28,21,0.0
45,1,28,22,0.0
45,1,28,23,0.0
45,1,28,24,0.0
45,1,28,25,0.0
45,1,28,26,0.0
45,1,28,27,0.0
45,1,28,28,0.0
45,1,28,29,0.0
45,1,28,30,0.0
45,1,28,31,0.0
45,1,28,32,0.0
45,1,28,33,0.0
45,1,28,34,0.0
45,1,28,35,0.0
45,1,28,36,0.0
45,1,28,37,0.0
45,1,28,38,0.0
45,1,28,39,0.0
45,1,28,40,0.0
45,1,28,41,0.0
45,1,28,42,0.0
45,1,28,43,0.0
45,1,28,44,0.0
45,1,28,45,0.0
45,1,29,1,1.0
45,1,29,2,0.0
45,1,29,3,0.0
45,1,29,4,0.0
45,1,29,5,0.0
45,1,29,6,0.0
45,1,29,7,0.0
45,1,29,8,0.0
45,1,29,9,0.0
45,1,29,10,0.0
45,1,29,11,0.0
45,1,29,12,0.0
45,1,29,13,0.0
45,1,29,14,0.0
45,1,29,15,0.0
45,1,29,16,0.0
45,1,29,17,0.0
45,1,29,18,0.0
45,1,29,19,0.0
45,1,29,20,0.0
45,1,29,21,0.0
45,1,29,22,0.0
45,1,29,23,0.0
45,1,29,24,0.0
45,1,29,25,0.0
45,1,29,26,0.0
45,1,29,27,0.0
45,1,29,28,0.0
45,1,29,29,0.0
45,1,29,30,0.0
45,1,29,31,0.0
45,1,29,32,0.0
45,1,29,33,0.0
45,1,29,34,0.0
45,1,29,35,0.0
45,1,29,36,0.0
45,1,29,37,0.0
45,1,29,38,0.0
45,1,29,39,0.0
45,1,29,40,0.0
45,1,29,41,0.0
45,1,29,42,0.0
45,1,29,43,0.0
45,1,29,44,0.0
45,1,29,45,0.0
45,1,30,1,1.0
45,1,30,2,0.0
45,1,30,3,0.0
45,1,30,4,0.0
45,1,30,5,0.0
45,1,30,6,0.0
45,1,30,7,0.0
45,1,30,8,0.0
45,1,30,9,0.0
45,1,30,10,0.0
45,1,30,11,0.0
45,1,30,12,0.0
45,1,30,13,0.0
45,1,30,14,0.0
45,1,30,15,0.0
45,1,30,16,0.0
45,1,30,17,0.0
45,1,30,18,0.0
45,1,30,19,0.0
45,1,30,20,0.0
45,1,30,21,0.0
45,1,30,22,0.0
45,1,30,23,0.0
45,1,30,24,0.0
45,1,30,25,0.0
45,1,30,26,0.0
45,1,30,27,0.0
45,1,30,28,0.0
45,1,30,29,0.0
45,1,30,30,0.0
45,1,30,31,0.0
45,1,30,32,0.0
45,1,30,33,0.0
45,1,30,34,0.0
45,1,30,35,0.0
45,1,30,36,0.0
45,1,30,37,0.0
45,1,30,38,0.0
45,1,30,39,0.0
45,1,30,40,0.0
45,1,30,41,0.0
45,1,30,42,0.0
45,1,30,43,0.0
45,1,30,44,0.0
45,1,30,45,0.0
45,1,31,1,1.0
45,1,31,2,0.0
45,1,31,3,0.0
45,1,31,4,0.0
45,1,31,5,0.0
45,1,31,6,0.0
45,1,31,7,0.0
45,1,31,8,0.0
45,1,31,9,0.0
45,1,31,10,0.0
45,1,31,11,0.0
45,1,31,12,0.0
45,1,31,13,0.0
45,1,31,14,0.0
45,1,31,15,0.0
45,1,31,16,0.0
45,1,31,17,0.0
45,1,31,18,0.0
45,1,31,19,0.0
45,1,31,20,0.0
45,1,31,21,0.0
45,1,31,22,0.0
45,1,31,23,0.0
45,1,31,24,0.0
45,1,31,25,0.0
45,1,31,26,0.0
45,1,31,27,0.0
45,1,31,28,0.0
45,1,31,29,0.0
45,1,31,30,0.0
45,1,31,31,0.0
45,1,31,32,0.0
45,1,31,33,0.0
45,1,31,34,0.0
45,1,31,35,0.0
45,1,31,36,0.0
45,1,31,37,0.0
45,1,31,38,0.0
45,1,31,39,0.0
45,1,31,40,0.0
45,1,31,41,0.0
45,1,31,42,0.0
45,1,31,43,0.0
45,1,31,44,0.0
45,1,31,45,0.0
45,1,32,1,1.0
45,1,32,2,0.0
45,1,32,3,0.0
45,1,32,4,0.0
45,1,32,5,0.0
45,1,32,6,0.0
45,1,32,7,0.0
45,1,32,8,0.0
45,1,32,9,0.0
45,1,32,10,0.0
45,1,32,11,0.0
45,1,32,12,0.0
45,1,32,13,0.0
45,1,32,14,0.0
45,1,32,15,0.0
45,1,32,16,0.0
45,1,32,17,0.0
45,1,32,18,0.0
45,1,32,19,0.0
45,1,32,20,0.0
45,1,32,21,0.0
45,1,32,22,0.0
45,1,32,23,0.0
45,1,32,24,0.0
45,1,32,25,0.0
45,1,32,26,0.0
45,1,32,27,0.0
45,1,32,28,0.0
45,1,32,29,0.0
45,1,32,30,0.0
45,1,32,31,0.0
45,1,32,32,0.0
45,1,32,33,0.0
45,1,32,34,0.0
45,1,32,35,0.0
45,1,32,36,0.0
45,1,32,37,0.0
45,1,32,38,0.0
45,1,32,39,0.0
45,1,32,40,0.0
45,1,32,41,0.0
45,1,32,42,0.0
45,1,32,43,0.0
45,1,32,44,0.0
45,1,32,45,0.0
45,1,33,1,1.0
45,1,33,2,0.0
45,1,33,3,0.0
45,1,33,4,0.0
45,1,33,5,0.0
45,1,33,6,0.0
45,1,33,7,0.0
45,1,33,8,0.0
45,1,33,9,0.0
45,1,33,10,0.0
45,1,33,11,0.0
45,1,33,12,0.0
45,1,33,13,0.0
45,1,33,14,0.0
45,1,33,15,0.0
45,1,33,16,0.0
45,1,33,17,0.0
45,1,33,18,0.0
45,1,33,19,0.0
45,1,33,20,0.0
45,1,33,21,0.0
45,1,33,22,0.0
45,1,33,23,0.0
45,1,33,24,0.0
45,1,33,25,0.0
45,1,33,26,0.0
45,1,33,27,0.0
45,1,33,28,0.0
45,1,33,29,0.0
45,1,33,30,0.0
45,1,33,31,0.0
45,1,33,32,0.0
45,1,33,33,0.0
45,1,33,34,0.0
45,1,33,35,0.0
45,1,33,36,0.0
45,1,33,37,0.0
45,1,33,38,0.0
45,1,33,39,0.0
45,1,33,40,0.0
45,1,33,41,0.0
45,1,33,42,0.0
45,1,33,43,0.0
45,1,33,44,0.0
45,1,33,45,0.0
45,1,34,1,1.0
45,1,34,2,0.0
45,1,34,3,0.0
45,1,34,4,0.0
45,1,34,5,0.0
45,1,34,6,0.0
45,1,34,7,0.0
45,1,34,8,0.0
45,1,34,9,0.0
45,1,34,10,0.0
45,1,34,11,0.0
45,1,34,12,0.0
45,1,34,13,0.0
45,1,34,14,0.0
45,1,34,15,0.0
45,1,34,16,0.0
45,1,34,17,0.0
45,1,34,18,0.0
45,1,34,19,0.0
45,1,34,20,0.0
45,1,34,21,0.0
45,1,34,22,0.0
45,1,34,23,0.0
45,1,34,24,0.0
45,1,34,25,0.0
45,1,34,26,0.0
45,1,34,27,0.0
45,1,34,28,0.0
45,1,34,29,0.0
45,1,34,30,0.0
45,1,34,31,0.0
45,1,34,32,0.0
45,1,34,33,0.0
45,1,34,34,0.0
45,1,34,35,0.0
45,1,34,36,0.0
45,1,34,37,0.0
45,1,34,38,0.0
45,1,34,39,0.0
45,1,34,40,0.0
45,1,34,41,0.0
45,1,34,42,0.0
45,1,34,43,0.0
45,1,34,44,0.0
45,1,34,45,0.0
45,1,35,1,1.0
45,1,35,2,0.0
45,1,35,3,0.0
45,1,35,4,0.0
45,1,35,5,0.0
45,1,35,6,0.0
45,1,35,7,0.0
45,1,35,8,0.0
45,1,35,9,0.0
45,1,35,10,0.0
45,1,35,11,0.0
45,1,35,12,0.0
45,1,35,13,0.0
45,1,35,14,0.0
45,1,35,15,0.0
45,1,35,16,0.0
45,1,35,17,0.0
45,1,35,18,0.0
45,1,35,19,0.0
45,1,35,20,0.0
45,1,35,21,0.0
45,1,35,22,0.0
45,1,35,23,0.0
45,1,35,24,0.0
45,1,35,25,0.0
45,1,35,26,0.0
45,1,35,27,0.0
45,1,35,28,0.0
45,1,35,29,0.0
45,1,35,30,0.0
45,1,35,31,0.0
45,1,35,32,0.0
45,1,35,33,0.0
45,1,35,34,0.0
45,1,35,35,0.0
45,1,35,36,0.0
45,1,35,37,0.0
45,1,35,38,0.0
45,1,35,39,0.0
45,1,35,40,0.0
45,1,35,41,0.0
45,1,35,42,0.0
45,1,35,43,0.0
45,1,35,44,0.0
45,1,35,45,0.0
45,1,36,1,1.0
45,1,36,2,0.0
45,1,36,3,0.0
45,1,36,4,0.0
45,1,36,5,0.0
45,1,36,6,0.0
45,1,36,7,0.0
45,1,36,8,0.0
45,1,36,9,0.0
45,1,36,10,0.0
45,1,36,11,0.0
45,1,36,12,0.0
45,1,36,13,0.0
45,1,36,14,0.0
45,1,36,15,0.0
45,1,36,16,0.0
45,1,36,17,0.0
45,1,36,18,0.0
45,1,36,19,0.0
45,1,36,20,0.0
45,1,36,21,0.0
45,1,36,22,0.0
45,1,36,23,0.0
45,1,36,24,0.0
45,1,36,25,0.0
45,1,36,26,0.0
45,1,36,27,0.0
45,1,36,28,0.0
45,1,36,29,0.0
45,1,36,30,0.0
45,1,36,31,0.0
45,1,36,32,0.0
45,1,36,33,0.0
45,1,36,34,0.0
45,1,36,35,0.0
45,1,36,36,0.0
45,1,36,37,0.0
45,1,36,38,0.0
45,1,36,39,0.0
45,1,36,40,0.0
45,1,36,41,0.0
45,1,36,42,0.0
45,1,36,43,0.0
45,1,36,44,0.0
45,1,36,45,0.0
45,1,37,1,1.0
45,1,37,2,0.0
45,1,37,3,0.0
45,1,37,4,0.0
45,1,37,5,0.0
45,1,37,6,0.0
45,1,37,7,0.0
45,1,37,8,0.0
45,1,37,9,0.0
45,1,37,10,0.0
45,1,37,11,0.0
45,1,37,12,0.0
45,1,37,13,0.0
45,1,37,14,0.0
45,1,37,15,0.0
45,1,37,16,0.0
45,1,37,17,0.0
45,1,37,18,0.0
45,1,37,19,0.0
45,1,37,20,0.0
45,1,37,21,0.0
45,1,37,22,0.0
45,1,37,23,0.0
45,1,37,24,0.0
45,1,37,25,0.0
45,1,37,26,0.0
45,1,37,27,0.0
45,1,37,28,0.0
45,1,37,29,0.0
45,1,37,30,0.0
45,1,37,31,0.0
45,1,37,32,0.0
45,1,37,33,0.0
45,1,37,34,0.0
45,1,37,35,0.0
45,1,37,36,0.0
45,1,37,37,0.0
45,1,37,38,0.0
45,1,37,39,0.0
45,1,37,40,0.0
45,1,37,41,0.0
45,1,37,42,0.0
45,1,37,43,0.0
45,1,37,44,0.0
45,1,37,45,0.0
45,1,38,1,1.0
45,1,38,2,0.0
45,1,38,3,0.0
45,1,38,4,0.0
45,1,38,5,0.0
45,1,38,6,0.0
45,1,38,7,0.0
45,1,38,8,0.0
45,1,38,9,0.0
45,1,38,10,0.0
45,1,38,11,0.0
45,1,38,12,0.0
45,1,38,13,0.0
45,1,38,14,0.0
45,1,38,15,0.0
45,1,38,16,0.0
45,1,38,17,0.0
45,1,38,18,0.0
45,1,38,19,0.0
45,1,38,20,0.0
45,1,38,21,0.0
45,1,38,22,0.0
45,1,38,23,0.0
45,1,38,24,0.0
45,1,38,25,0.0
45,1,38,26,0.0
45,1,38,27,0.0
45,1,38,28,0.0
45,1,38,29,0.0
45,1,38,30,0.0
45,1,38,31,0.0
45,1,38,32,0.0
45,1,38,33,0.0
45,1,38,34,0.0
45,1,38,35,0.0
45,1,38,36,0.0
45,1,38,37,0.0
45,1,38,38,0.0
45,1,38,39,0.0
45,1,38,40,0.0
45,1,38,41,0.0
45,1,38,42,0.0
45,1,38,43,0.0
45,1,38,44,0.0
45,1,38,45,0.0
45,1,39,1,1.0
45,1,39,2,0.0
45,1,39,3,0.0
45,1,39,4,0.0
45,1,39,5,0.0
45,1,39,6,0.0
45,1,39,7,0.0
45,1,39,8,0.0
45,1,39,9,0.0
45,1,39,10,0.0
45,1,39,11,0.0
45,1,39,12,0.0
45,1,39,13,0.0
45,1,39,14,0.0
45,1,39,15,0.0
45,1,39,16,0.0
45,1,39,17,0.0
45,1,39,18,0.0
45,1,39,19,0.0
45,1,39,20,0.0
45,1,39,21,0.0
45,1,39,22,0.0
45,1,39,23,0.0
45,1,39,24,0.0
45,1,39,25,0.0
45,1,39,26,0.0
45,1,39,27,0.0
45,1,39,28,0.0
45,1,39,29,0.0
45,1,39,30,0.0
45,1,39,31,0.0
45,1,39,32,0.0
45,1,39,33,0.0
45,1,39,34,0.0
45,1,39,35,0.0
45,1,39,36,0.0
45,1,39,37,0.0
45,1,39,38,0.0
45,1,39,39,0.0
45,1,39,40,0.0
45,1,39,41,0.0
45,1,39,42,0.0
45,1,39,43,0.0
45,1,39,44,0.0
45,1,39,45,0.0
45,1,40,1,1.0
45,1,40,2,0.0
45,1,40,3,0.0
45,1,40,4,0.0
45,1,40,5,0.0
45,1,40,6,0.0
45,1,40,7,0.0
45,1,40,8,0.0
45,1,40,9,0.0
45,1,40,10,0.0
45,1,40,11,0.0
45,1,40,12,0.0
45,1,40,13,0.0
45,1,40,14,0.0
45,1,40,15,0.0
45,1,40,16,0.0
45,1,40,17,0.0
45,1,40,18,0.0
45,1,40,19,0.0
45,1,40,20,0.0
45,1,40,21,0.0
45,1,40,22,0.0
45,1,40,23,0.0
45,1,40,24,0.0
45,1,40,25,0.0
45,1,40,26,0.0
45,1,40,27,0.0
45,1,40,28,0.0
45,1,40,29,0.0
45,1,40,30,0.0
45,1,40,31,0.0
45,1,40,32,0.0
45,1,40,33,0.0
45,1,40,34,0.0
45,1,40,35,0.0
45,1,40,36,0.0
45,1,40,37,0.0
45,1,40,38,0.0
45,1,40,39,0.0
45,1,40,40,0.0
45,1,40,41,0.0
45,1,40,42,0.0
45,1,40,43,0.0
45,1,40,44,0.0
45,1,40,45,0.0
45,1,41,1,1.0
45,1,41,2,0.0
45,1,41,3,0.0
45,1,41,4,0.0
45,1,41,5,0.0
45,1,41,6,0.0
45,1,41,7,0.0
45,1,41,8,0.0
45,1,41,9,0.0
45,1,41,10,0.0
45,1,41,11,0.0
45,1,41,12,0.0
45,1,41,13,0.0
45,1,41,14,0.0
45,1,41,15,0.0
45,1,41,16,0.0
45,1,41,17,0.0
45,1,41,18,0.0
45,1,41,19,0.0
45,1,41,20,0.0
45,1,41,21,0.0
45,1,41,22,0.0
45,1,41,23,0.0
45,1,41,24,0.0
45,1,41,25,0.0
45,1,41,26,0.0
45,1,41,27,0.0
45,1,41,28,0.0
45,1,41,29,0.0
45,1,41,30,0.0
45,1,41,31,0.0
45,1,41,32,0.0
45,1,41,33,0.0
45,1,41,34,0.0
45,1,41,35,0.0
45,1,41,36,0.0
45,1,41,37,0.0
45,1,41,38,0.0
45,1,41,39,0.0
45,1,41,40,0.0
45,1,41,41,0.0
45,1,41,42,0.0
45,1,41,43,0.0
45,1,41,44,0.0
45,1,41,45,0.0
45,1,42,1,1.0
45,1,42,2,0.0
45,1,42,3,0.0
45,1,42,4,0.0
45,1,42,5,0.0
45,1,42,6,0.0
45,1,42,7,0.0
45,1,42,8,0.0
45,1,42,9,0.0
45,1,42,10,0.0
45,1,42,11,0.0
45,1,42,12,0.0
45,1,42,13,0.0
45,1,42,14,0.0
45,1,42,15,0.0
45,1,42,16,0.0
45,1,42,17,0.0
45,1,42,18,0.0
45,1,42,19,0.0
45,1,42,20,0.0
45,1,42,21,0.0
45,1,42,22,0.0
45,1,42,23,0.0
45,1,42,24,0.0
45,1,42,25,0.0
45,1,42,26,0.0
45,1,42,27,0.0
45,1,42,28,0.0
45,1,42,29,0.0
45,1,42,30,0.0
45,1,42,31,0.0
45,1,42,32,0.0
45,1,42,33,0.0
45,1,42,34,0.0
45,1,42,35,0.0
45,1,42,36,0.0
45,1,42,37,0.0
45,1,42,38,0.0
45,1,42,39,0.0
45,1,42,40,0.0
45,1,42,41,0.0
45,1,42,42,0.0
45,1,42,43,0.0
45,1,42,44,0.0
45,1,42,45,0.0
45,1,43,1,1.0
45,1,43,2,0.0
45,1,43,3,0.0
45,1,43,4,0.0
45,1,43,5,0.0
45,1,43,6,0.0
45,1,43,7,0.0
45,1,43,8,0.0
45,1,43,9,0.0
45,1,43,10,0.0
45,1,43,11,0.0
45,1,43,12,0.0
45,1,43,13,0.0
45,1,43,14,0.0
45,1,43,15,0.0
45,1,43,16,0.0
45,1,43,17,0.0
45,1,43,18,0.0
45,1,43,19,0.0
45,1,43,20,0.0
45,1,43,21,0.0
45,1,43,22,0.0
45,1,43,23,0.0
45,1,43,24,0.0
45,1,43,25,0.0
45,1,43,26,0.0
45,1,43,27,0.0
45,1,43,28,0.0
45,1,43,29,0.0
45,1,43,30,0.0
45,1,43,31,0.0
45,1,43,32,0.0
45,1,43,33,0.0
45,1,43,34,0.0
45,1,43,35,0.0
45,1,43,36,0.0
45,1,43,37,0.0
45,1,43,38,0.0
45,1,43,39,0.0
45,1,43,40,0.0
45,1,43,41,0.0
45,1,43,42,0.0
45,1,43,43,0.0
45,1,43,44,0.0
45,1,43,45,0.0
45,1,44,1,1.0
45,1,44,2,0.0
45,1,44,3,0.0
45,1,44,4,0.0
45,1,44,5,0.0
45,1,44,6,0.0
45,1,44,7,0.0
45,1,44,8,0.0
45,1,44,9,0.0
45,1,44,10,0.0
45,1,44,11,0.0
45,1,44,12,0.0
45,1,44,13,0.0
45,1,44,14,0.0
45,1,44,15,0.0
45,1,44,16,0.0
45,1,44,17,0.0
45,1,44,18,0.0
45,1,44,19,0.0
45,1,44,20,0.0
45,1,44,21,0.0
45,1,44,22,0.0
45,1,44,23,0.0
45,1,44,24,0.0
45,1,44,25,0.0
45,1,44,26,0.0
45,1,44,27,0.0
45,1,44,28,0.0
45,1,44,29,0.0
45,1,44,30,0.0
45,1,44,31,0.0
45,1,44,32,0.0
45,1,44,33,0.0
45,1,44,34,0.0
45,1,44,35,0.0
45,1,44,36,0.0
45,1,44,37,0.0
45,1,44,38,0.0
45,1,44,39,0.0
45,1,44,40,0.0
45,1,44,41,0.0
45,1,44,42,0.0
45,1,44,43,0.0
45,1,44,44,0.0
45,1,44,45,0.0
45,1,45,1,1.0
45,1,45,2,0.0
45,1,45,3,0.0
45,1,45,4,0.0
45,1,45,5,0.0
45,1,45,6,0.0
45,1,45,7,0.0
45,1,45,8,0.0
45,1,45,9,0.0
45,1,45,10,0.0
45,1,45,11,0.0
45,1,45,12,0.0
45,1,45,13,0.0
45,1,45,14,0.0
45,1,45,15,0.0
45,1,45,16,0.0
45,1,45,17,0.0
45,1,45,18,0.0
45,1,45,19,0.0
45,1,45,20,0.0
45,1,45,21,0.0
45,1,45,22,0.0
45,1,45,23,0.0
45,1,45,24,0.0
45,1,45,25,0.0
45,1,45,26,0.0
45,1,45,27,0.0
45,1,45,28,0.0
45,1,45,29,0.0
45,1,45,30,0.0
45,1,45,31,0.0
45,1,45,32,0.0
45,1,45,33,0.0
45,1,45,34,0.0
45,1,45,35,0.0
45,1,45,36,0.0
45,1,45,37,0.0
45,1,45,38,0.0
45,1,45,39,0.0
45,1,45,40,0.0
45,1,45,41,0.0
45,1,45,42,0.0
45,1,45,43,0.0
45,1,45,44,0.0
45,1,45,45,0.0
45,1,46,1,1.0
45,1,46,2,0.0
45,1,46,3,0.0
45,1,46,4,0.0
45,1,46,5,0.0
45,1,46,6,0.0
45,1,46,7,0.0
45,1,46,8,0.0
45,1,46,9,0.0
45,1,46,10,0.0
45,1,46,11,0.0
45,1,46,12,0.0
45,1,46,13,0.0
45,1,46,14,0.0
45,1,46,15,0.0
45,1,46,16,0.0
45,1,46,17,0.0
45,1,46,18,0.0
45,1,46,19,0.0
45,1,46,20,0.0
45,1,46,21,0.0
45,1,46,22,0.0
45,1,46,23,0.0
45,1,46,24,0.0
45,1,46,25,0.0
45,1,46,26,0.0
45,1,46,27,0.0
45,1,46,28,0.0
45,1,46,29,0.0
45,1,46,30,0.0
45,1,46,31,0.0
45,1,46,32,0.0
45,1,46,33,0.0
45,1,46,34,0.0
45,1,46,35,0.0
45,1,46,36,0.0
45,1,46,37,0.0
45,1,46,38,0.0
45,1,46,39,0.0
45,1,46,40,0.0
45,1,46,41,0.0
45,1,46,42,0.0
45,1,46,43,0.0
45,1,46,44,0.0
45,1,46,45,0.0
45,1,47,1,1.0
45,1,47,2,0.0
45,1,47,3,0.0
45,1,47,4,0.0
45,1,47,5,0.0
45,1,47,6,0.0
45,1,47,7,0.0
45,1,47,8,0.0
45,1,47,9,0.0
45,1,47,10,0.0
45,1,47,11,0.0
45,1,47,12,0.0
45,1,47,13,0.0
45,1,47,14,0.0
45,1,47,15,0.0
45,1,47,16,0.0
45,1,47,17,0.0
45,1,47,18,0.0
45,1,47,19,0.0
45,1,47,20,0.0
45,1,47,21,0.0
45,1,47,22,0.0
45,1,47,23,0.0
45,1,47,24,0.0
45,1,47,25,0.0
45,1,47,26,0.0
45,1,47,27,0.0
45,1,47,28,0.0
45,1,47,29,0.0
45,1,47,30,0.0
45,1,47,31,0.0
45,1,47,32,0.0
45,1,47,33,0.0
45,1,47,34,0.0
45,1,47,35,0.0
45,1,47,36,0.0
45,1,47,37,0.0
45,1,47,38,0.0
45,1,47,39,0.0
45,1,47,40,0.0
45,1,47,41,0.0
45,1,47,42,0.0
45,1,47,43,0.0
45,1,47,44,0.0
45,1,47,45,0.0
45,1,48,1,1.0
45,1,48,2,0.0
45,1,48,3,0.0
45,1,48,4,0.0
45,1,48,5,0.0
45,1,48,6,0.0
45,1,48,7,0.0
45,1,48,8,0.0
45,1,48,9,0.0
45,1,48,10,0.0
45,1,48,11,0.0
45,1,48,12,0.0
45,1,48,13,0.0
45,1,48,14,0.0
45,1,48,15,0.0
45,1,48,16,0.0
45,1,48,17,0.0
45,1,48,18,0.0
45,1,48,19,0.0
45,1,48,20,0.0
45,1,48,21,0.0
45,1,48,22,0.0
45,1,48,23,0.0
45,1,48,24,0.0
45,1,48,25,0.0
45,1,48,26,0.0
45,1,48,27,0.0
45,1,48,28,0.0
45,1,48,29,0.0
45,1,48,30,0.0
45,1,48,31,0.0
45,1,48,32,0.0
45,1,48,33,0.0
45,1,48,34,0.0
45,1,48,35,0.0
45,1,48,36,0.0
45,1,48,37,0.0
45,1,48,38,0.0
45,1,48,39,0.0
45,1,48,40,0.0
45,1,48,41,0.0
45,1,48,42,0.0
45,1,48,43,0.0
45,1,48,44,0.0
45,1,48,45,0.0
45,1,49,1,1.0
45,1,49,2,0.0
45,1,49,3,0.0
45,1,49,4,0.0
45,1,49,5,0.0
45,1,49,6,0.0
45,1,49,7,0.0
45,1,49,8,0.0
45,1,49,9,0.0
45,1,49,10,0.0
45,1,49,11,0.0
45,1,49,12,0.0
45,1,49,13,0.0
45,1,49,14,0.0
45,1,49,15,0.0
45,1,49,16,0.0
45,1,49,17,0.0
45,1,49,18,0.0
45,1,49,19,0.0
45,1,49,20,0.0
45,1,49,21,0.0
45,1,49,22,0.0
45,1,49,23,0.0
45,1,49,24,0.0
45,1,49,25,0.0
45,1,49,26,0.0
45,1,49,27,0.0
45,1,49,28,0.0
45,1,49,29,0.0
45,1,49,30,0.0
45,1,49,31,0.0
45,1,49,32,0.0
45,1,49,33,0.0
45,1,49,34,0.0
45,1,49,35,0.0
45,1,49,36,0.0
45,1,49,37,0.0
45,1,49,38,0.0
45,1,49,39,0.0
45,1,49,40,0.0
45,1,49,41,0.0
45,1,49,42,0.0
45,1,49,43,0.0
45,1,49,44,0.0
45,1,49,45,0.0
45,2,0,1,1.0
45,2,0,2,0.0
45,2,0,3,0.0
45,2,0,4,0.0
45,2,0,5,0.0
45,2,0,6,0.0
45,2,0,7,0.0
45,2,0,8,0.0
45,2,0,9,0.0
45,2,0,10,0.0
45,2,0,11,0.0
45,2,0,12,0.0
45,2,0,13,0.0
45,2,0,14,0.0
45,2,0,15,0.0
45,2,0,16,0.0
45,2,0,17,0.0
45,2,0,18,0.0
45,2,0,19,0.0
45,2,0,20,0.0
45,2,0,21,0.0
45,2,0,22,0.0
45,2,0,23,0.0
45,2,0,24,0.0
45,2,0,25,0.0
45,2,0,26,0.0
45,2,0,27,0.0
45,2,0,28,0.0
45,2,0,29,0.0
45,2,0,30,0.0
45,2,0,31,0.0
45,2,0,32,0.0
45,2,0,33,0.0
45,2,0,34,0.0
45,2,0,35,0.0
45,2,0,36,0.0
45,2,0,37,0.0
45,2,0,38,0.0
45,2,0,39,0.0
45,2,0,40,0.0
45,2,0,41,0.0
45,2,0,42,0.0
45,2,0,43,0.0
45,2,0,44,0.0
45,2,0,45,0.0
45,2,1,1,1.0
45,2,1,2,0.0
45,2,1,3,0.0
45,2,1,4,0.0
45,2,1,5,0.0
45,2,1,6,0.0
45,2,1,7,0.0
45,2,1,8,0.0
45,2,1,9,0.0
45,2,1,10,0.0
45,2,1,11,0.0
45,2,1,12,0.0
45,2,1,13,0.0
45,2,1,14,0.0
45,2,1,15,0.0
45,2,1,16,0.0
45,2,1,17,0.0
45,2,1,18,0.0
45,2,1,19,0.0
45,2,1,20,0.0
45,2,1,21,0.0
45,2,1,22,0.0
45,2,1,23,0.0
45,2,1,24,0.0
45,2,1,25,0.0
45,2,1,26,0.0
45,2,1,27,0.0
45,2,1,28,0.0
45,2,1,29,0.0
45,2,1,30,0.0
45,2,1,31,0.0
45,2,1,32,0.0
45,2,1,33,0.0
45,2,1,34,0.0
45,2,1,35,0.0
45,2,1,36,0.0
45,2,1,37,0.0
45,2,1,38,0.0
45,2,1,39,0.0
45,2,1,40,0.0
45,2,1,41,0.0
45,2,1,42,0.0
45,2,1,43,0.0
45,2,1,44,0.0
45,2,1,45,0.0
45,2,2,1,1.0
45,2,2,2,0.0
45,2,2,3,0.0
45,2,2,4,0.0
45,2,2,5,0.0
45,2,2,6,0.0
45,2,2,7,0.0
45,2,2,8,0.0
45,2,2,9,0.0
45,2,2,10,0.0
45,2,2,11,0.0
45,2,2,12,0.0
45,2,2,13,0.0
45,2,2,14,0.0
45,2,2,15,0.0
45,2,2,16,0.0
45,2,2,17,0.0
45,2,2,18,0.0
45,2,2,19,0.0
45,2,2,20,0.0
45,2,2,21,0.0
45,2,2,22,0.0
45,2,2,23,0.0
45,2,2,24,0.0
45,2,2,25,0.0
45,2,2,26,0.0
45,2,2,27,0.0
45,2,2,28,0.0
45,2,2,29,0.0
45,2,2,30,0.0
45,2,2,31,0.0
45,2,2,32,0.0
45,2,2,33,0.0
45,2,2,34,0.0
45,2,2,35,0.0
45,2,2,36,0.0
45,2,2,37,0.0
45,2,2,38,0.0
45,2,2,39,0.0
45,2,2,40,0.0
45,2,2,41,0.0
45,2,2,42,0.0
45,2,2,43,0.0
45,2,2,44,0.0
45,2,2,45,0.0
45,2,3,1,1.0
45,2,3,2,0.0
45,2,3,3,0.0
45,2,3,4,0.0
45,2,3,5,0.0
45,2,3,6,0.0
45,2,3,7,0.0
45,2,3,8,0.0
45,2,3,9,0.0
45,2,3,10,0.0
45,2,3,11,0.0
45,2,3,12,0.0
45,2,3,13,0.0
45,2,3,14,0.0
45,2,3,15,0.0
45,2,3,16,0.0
45,2,3,17,0.0
45,2,3,18,0.0
45,2,3,19,0.0
45,2,3,20,0.0
45,2,3,21,0.0
45,2,3,22,0.0
45,2,3,23,0.0
45,2,3,24,0.0
45,2,3,25,0.0
45,2,3,26,0.0
45,2,3,27,0.0
45,2,3,28,0.0
45,2,3,29,0.0
45,2,3,30,0.0
45,2,3,31,0.0
45,2,3,32,0.0
45,2,3,33,0.0
45,2,3,34,0.0
45,2,3,35,0.0
45,2,3,36,0.0
45,2,3,37,0.0
45,2,3,38,0.0
45,2,3,39,0.0
45,2,3,40,0.0
45,2,3,41,0.0
45,2,3,42,0.0
45,2,3,43,0.0
45,2,3,44,0.0
45,2,3,45,0.0
45,2,4,1,1.0
45,2,4,2,0.0
45,2,4,3,0.0
45,2,4,4,0.0
45,2,4,5,0.0
45,2,4,6,0.0
45,2,4,7,0.0
45,2,4,8,0.0
45,2,4,9,0.0
45,2,4,10,0.0
45,2,4,11,0.0
45,2,4,12,0.0
45,2,4,13,0.0
45,2,4,14,0.0
45,2,4,15,0.0
45,2,4,16,0.0
45,2,4,17,0.0
45,2,4,18,0.0
45,2,4,19,0.0
45,2,4,20,0.0
45,2,4,21,0.0
45,2,4,22,0.0
45,2,4,23,0.0
45,2,4,24,0.0
45,2,4,25,0.0
45,2,4,26,0.0
45,2,4,27,0.0
45,2,4,28,0.0
45,2,4,29,0.0
45,2,4,30,0.0
45,2,4,31,0.0
45,2,4,32,0.0
45,2,4,33,0.0
45,2,4,34,0.0
45,2,4,35,0.0
45,2,4,36,0.0
45,2,4,37,0.0
45,2,4,38,0.0
45,2,4,39,0.0
45,2,4,40,0.0
45,2,4,41,0.0
45,2,4,42,0.0
45,2,4,43,0.0
45,2,4,44,0.0
45,2,4,45,0.0
45,2,5,1,1.0
45,2,5,2,0.0
45,2,5,3,0.0
45,2,5,4,0.0
45,2,5,5,0.0
45,2,5,6,0.0
45,2,5,7,0.0
45,2,5,8,0.0
45,2,5,9,0.0
45,2,5,10,0.0
45,2,5,11,0.0
45,2,5,12,0.0
45,2,5,13,0.0
45,2,5,14,0.0
45,2,5,15,0.0
45,2,5,16,0.0
45,2,5,17,0.0
45,2,5,18,0.0
45,2,5,19,0.0
45,2,5,20,0.0
45,2,5,21,0.0
45,2,5,22,0.0
45,2,5,23,0.0
45,2,5,24,0.0
45,2,5,25,0.0
45,2,5,26,0.0
45,2,5,27,0.0
45,2,5,28,0.0
45,2,5,29,0.0
45,2,5,30,0.0
45,2,5,31,0.0
45,2,5,32,0.0
45,2,5,33,0.0
45,2,5,34,0.0
45,2,5,35,0.0
45,2,5,36,0.0
45,2,5,37,0.0
45,2,5,38,0.0
45,2,5,39,0.0
45,2,5,40,0.0
45,2,5,41,0.0
45,2,5,42,0.0
45,2,5,43,0.0
45,2,5,44,0.0
45,2,5,45,0.0
45,2,6,1,1.0
45,2,6,2,0.0
45,2,6,3,0.0
45,2,6,4,0.0
45,2,6,5,0.0
45,2,6,6,0.0
45,2,6,7,0.0
45,2,6,8,0.0
45,2,6,9,0.0
45,2,6,10,0.0
45,2,6,11,0.0
45,2,6,12,0.0
45,2,6,13,0.0
45,2,6,14,0.0
45,2,6,15,0.0
45,2,6,16,0.0
45,2,6,17,0.0
45,2,6,18,0.0
45,2,6,19,0.0
45,2,6,20,0.0
45,2,6,21,0.0
45,2,6,22,0.0
45,2,6,23,0.0
45,2,6,24,0.0
45,2,6,25,0.0
45,2,6,26,0.0
45,2,6,27,0.0
45,2,6,28,0.0
45,2,6,29,0.0
45,2,6,30,0.0
45,2,6,31,0.0
45,2,6,32,0.0
45,2,6,33,0.0
45,2,6,34,0.0
45,2,6,35,0.0
45,2,6,36,0.0
45,2,6,37,0.0
45,2,6,38,0.0
45,2,6,39,0.0
45,2,6,40,0.0
45,2,6,41,0.0
45,2,6,42,0.0
45,2,6,43,0.0
45,2,6,44,0.0
45,2,6,45,0.0
45,2,7,1,1.0
45,2,7,2,0.0
45,2,7,3,0.0
45,2,7,4,0.0
45,2,7,5,0.0
45,2,7,6,0.0
45,2,7,7,0.0
45,2,7,8,0.0
45,2,7,9,0.0
45,2,7,10,0.0
45,2,7,11,0.0
45,2,7,12,0.0
45,2,7,13,0.0
45,2,7,14,0.0
45,2,7,15,0.0
45,2,7,16,0.0
45,2,7,17,0.0
45,2,7,18,0.0
45,2,7,19,0.0
45,2,7,20,0.0
45,2,7,21,0.0
45,2,7,22,0.0
45,2,7,23,0.0
45,2,7,24,0.0
45,2,7,25,0.0
45,2,7,26,0.0
45,2,7,27,0.0
45,2,7,28,0.0
45,2,7,29,0.0
45,2,7,30,0.0
45,2,7,31,0.0
45,2,7,32,0.0
45,2,7,33,0.0
45,2,7,34,0.0
45,2,7,35,0.0
45,2,7,36,0.0
45,2,7,37,0.0
45,2,7,38,0.0
45,2,7,39,0.0
45,2,7,40,0.0
45,2,7,41,0.0
45,2,7,42,0.0
45,2,7,43,0.0
45,2,7,44,0.0
45,2,7,45,0.0
45,2,8,1,1.0
45,2,8,2,0.0
45,2,8,3,0.0
45,2,8,4,0.0
45,2,8,5,0.0
45,2,8,6,0.0
45,2,8,7,0.0
45,2,8,8,0.0
45,2,8,9,0.0
45,2,8,10,0.0
45,2,8,11,0.0
45,2,8,12,0.0
45,2,8,13,0.0
45,2,8,14,0.0
45,2,8,15,0.0
45,2,8,16,0.0
45,2,8,17,0.0
45,2,8,18,0.0
45,2,8,19,0.0
45,2,8,20,0.0
45,2,8,21,0.0
45,2,8,22,0.0
45,2,8,23,0.0
45,2,8,24,0.0
45,2,8,25,0.0
45,2,8,26,0.0
45,2,8,27,0.0
45,2,8,28,0.0
45,2,8,29,0.0
45,2,8,30,0.0
45,2,8,31,0.0
45,2,8,32,0.0
45,2,8,33,0.0
45,2,8,34,0.0
45,2,8,35,0.0
45,2,8,36,0.0
45,2,8,37,0.0
45,2,8,38,0.0
45,2,8,39,0.0
45,2,8,40,0.0
45,2,8,41,0.0
45,2,8,42,0.0
45,2,8,43,0.0
45,2,8,44,0.0
45,2,8,45,0.0
45,2,9,1,1.0
45,2,9,2,0.0
45,2,9,3,0.0
45,2,9,4,0.0
45,2,9,5,0.0
45,2,9,6,0.0
45,2,9,7,0.0
45,2,9,8,0.0
45,2,9,9,0.0
45,2,9,10,0.0
45,2,9,11,0.0
45,2,9,12,0.0
45,2,9,13,0.0
45,2,9,14,0.0
45,2,9,15,0.0
45,2,9,16,0.0
45,2,9,17,0.0
45,2,9,18,0.0
45,2,9,19,0.0
45,2,9,20,0.0
45,2,9,21,0.0
45,2,9,22,0.0
45,2,9,23,0.0
45,2,9,24,0.0
45,2,9,25,0.0
45,2,9,26,0.0
45,2,9,27,0.0
45,2,9,28,0.0
45,2,9,29,0.0
45,2,9,30,0.0
45,2,9,31,0.0
45,2,9,32,0.0
45,2,9,33,0.0
45,2,9,34,0.0
45,2,9,35,0.0
45,2,9,36,0.0
45,2,9,37,0.0
45,2,9,38,0.0
45,2,9,39,0.0
45,2,9,40,0.0
45,2,9,41,0.0
45,2,9,42,0.0
45,2,9,43,0.0
45,2,9,44,0.0
45,2,9,45,0.0
45,2,10,1,1.0
45,2,10,2,0.0
45,2,10,3,0.0
45,2,10,4,0.0
45,2,10,5,0.0
45,2,10,6,0.0
45,2,10,7,0.0
45,2,10,8,0.0
45,2,10,9,0.0
45,2,10,10,0.0
45,2,10,11,0.0
45,2,10,12,0.0
45,2,10,13,0.0
45,2,10,14,0.0
45,2,10,15,0.0
45,2,10,16,0.0
45,2,10,17,0.0
45,2,10,18,0.0
45,2,10,19,0.0
45,2,10,20,0.0
45,2,10,21,0.0
45,2,10,22,0.0
45,2,10,23,0.0
45,2,10,24,0.0
45,2,10,25,0.0
45,2,10,26,0.0
45,2,10,27,0.0
45,2,10,28,0.0
45,2,10,29,0.0
45,2,10,30,0.0
45,2,10,31,0.0
45,2,10,32,0.0
45,2,10,33,0.0
45,2,10,34,0.0
45,2,10,35,0.0
45,2,10,36,0.0
45,2,10,37,0.0
45,2,10,38,0.0
45,2,10,39,0.0
45,2,10,40,0.0
45,2,10,41,0.0
45,2,10,42,0.0
45,2,10,43,0.0
45,2,10,44,0.0
45,2,10,45,0.0
45,2,11,1,1.0
45,2,11,2,0.0
45,2,11,3,0.0
45,2,11,4,0.0
45,2,11,5,0.0
45,2,11,6,0.0
45,2,11,7,0.0
45,2,11,8,0.0
45,2,11,9,0.0
45,2,11,10,0.0
45,2,11,11,0.0
45,2,11,12,0.0
45,2,11,13,0.0
45,2,11,14,0.0
45,2,11,15,0.0
45,2,11,16,0.0
45,2,11,17,0.0
45,2,11,18,0.0
45,2,11,19,0.0
45,2,11,20,0.0
45,2,11,21,0.0
45,2,11,22,0.0
45,2,11,23,0.0
45,2,11,24,0.0
45,2,11,25,0.0
45,2,11,26,0.0
45,2,11,27,0.0
45,2,11,28,0.0
45,2,11,29,0.0
45,2,11,30,0.0
45,2,11,31,0.0
45,2,11,32,0.0
45,2,11,33,0.0
45,2,11,34,0.0
45,2,11,35,0.0
45,2,11,36,0.0
45,2,11,37,0.0
45,2,11,38,0.0
45,2,11,39,0.0
45,2,11,40,0.0
45,2,11,41,0.0
45,2,11,42,0.0
45,2,11,43,0.0
45,2,11,44,0.0
45,2,11,45,0.0
45,2,12,1,1.0
45,2,12,2,0.0
45,2,12,3,0.0
45,2,12,4,0.0
45,2,12,5,0.0
45,2,12,6,0.0
45,2,12,7,0.0
45,2,12,8,0.0
45,2,12,9,0.0
45,2,12,10,0.0
45,2,12,11,0.0
45,2,12,12,0.0
45,2,12,13,0.0
45,2,12,14,0.0
45,2,12,15,0.0
45,2,12,16,0.0
45,2,12,17,0.0
45,2,12,18,0.0
45,2,12,19,0.0
45,2,12,20,0.0
45,2,12,21,0.0
45,2,12,22,0.0
45,2,12,23,0.0
45,2,12,24,0.0
45,2,12,25,0.0
45,2,12,26,0.0
45,2,12,27,0.0
45,2,12,28,0.0
45,2,12,29,0.0
45,2,12,30,0.0
45,2,12,31,0.0
45,2,12,32,0.0
45,2,12,33,0.0
45,2,12,34,0.0
45,2,12,35,0.0
45,2,12,36,0.0
45,2,12,37,0.0
45,2,12,38,0.0
45,2,12,39,0.0
45,2,12,40,0.0
45,2,12,41,0.0
45,2,12,42,0.0
45,2,12,43,0.0
45,2,12,44,0.0
45,2,12,45,0.0
45,2,13,1,1.0
45,2,13,2,0.0
45,2,13,3,0.0
45,2,13,4,0.0
45,2,13,5,0.0
45,2,13,6,0.0
45,2,13,7,0.0
45,2,13,8,0.0
45,2,13,9,0.0
45,2,13,10,0.0
45,2,13,11,0.0
45,2,13,12,0.0
45,2,13,13,0.0
45,2,13,14,0.0
45,2,13,15,0.0
45,2,13,16,0.0
45,2,13,17,0.0
45,2,13,18,0.0
45,2,13,19,0.0
45,2,13,20,0.0
45,2,13,21,0.0
45,2,13,22,0.0
45,2,13,23,0.0
45,2,13,24,0.0
45,2,13,25,0.0
45,2,13,26,0.0
45,2,13,27,0.0
45,2,13,28,0.0
45,2,13,29,0.0
45,2,13,30,0.0
45,2,13,31,0.0
45,2,13,32,0.0
45,2,13,33,0.0
45,2,13,34,0.0
45,2,13,35,0.0
45,2,13,36,0.0
45,2,13,37,0.0
45,2,13,38,0.0
45,2,13,39,0.0
45,2,13,40,0.0
45,2,13,41,0.0
45,2,13,42,0.0
45,2,13,43,0.0
45,2,13,44,0.0
45,2,13,45,0.0
45,2,14,1,1.0
45,2,14,2,0.0
45,2,14,3,0.0
45,2,14,4,0.0
45,2,14,5,0.0
45,2,14,6,0.0
45,2,14,7,0.0
45,2,14,8,0.0
45,2,14,9,0.0
45,2,14,10,0.0
45,2,14,11,0.0
45,2,14,12,0.0
45,2,14,13,0.0
45,2,14,14,0.0
45,2,14,15,0.0
45,2,14,16,0.0
45,2,14,17,0.0
45,2,14,18,0.0
45,2,14,19,0.0
45,2,14,20,0.0
45,2,14,21,0.0
45,2,14,22,0.0
45,2,14,23,0.0
45,2,14,24,0.0
45,2,14,25,0.0
45,2,14,26,0.0
45,2,14,27,0.0
45,2,14,28,0.0
45,2,14,29,0.0
45,2,14,30,0.0
45,2,14,31,0.0
45,2,14,32,0.0
45,2,14,33,0.0
45,2,14,34,0.0
45,2,14,35,0.0
45,2,14,36,0.0
45,2,14,37,0.0
45,2,14,38,0.0
45,2,14,39,0.0
45,2,14,40,0.0
45,2,14,41,0.0
45,2,14,42,0.0
45,2,14,43,0.0
45,2,14,44,0.0
45,2,14,45,0.0
45,2,15,1,1.0
45,2,15,2,0.0
45,2,15,3,0.0
45,2,15,4,0.0
45,2,15,5,0.0
45,2,15,6,0.0
45,2,15,7,0.0
45,2,15,8,0.0
45,2,15,9,0.0
45,2,15,10,0.0
45,2,15,11,0.0
45,2,15,12,0.0
45,2,15,13,0.0
45,2,15,14,0.0
45,2,15,15,0.0
45,2,15,16,0.0
45,2,15,17,0.0
45,2,15,18,0.0
45,2,15,19,0.0
45,2,15,20,0.0
45,2,15,21,0.0
45,2,15,22,0.0
45,2,15,23,0.0
45,2,15,24,0.0
45,2,15,25,0.0
45,2,15,26,0.0
45,2,15,27,0.0
45,2,15,28,0.0
45,2,15,29,0.0
45,2,15,30,0.0
45,2,15,31,0.0
45,2,15,32,0.0
45,2,15,33,0.0
45,2,15,34,0.0
45,2,15,35,0.0
45,2,15,36,0.0
45,2,15,37,0.0
45,2,15,38,0.0
45,2,15,39,0.0
45,2,15,40,0.0
45,2,15,41,0.0
45,2,15,42,0.0
45,2,15,43,0.0
45,2,15,44,0.0
45,2,15,45,0.0
45,2,16,1,1.0
45,2,16,2,0.0
45,2,16,3,0.0
45,2,16,4,0.0
45,2,16,5,0.0
45,2,16,6,0.0
45,2,16,7,0.0
45,2,16,8,0.0
45,2,16,9,0.0
45,2,16,10,0.0
45,2,16,11,0.0
45,2,16,12,0.0
45,2,16,13,0.0
45,2,16,14,0.0
45,2,16,15,0.0
45,2,16,16,0.0
45,2,16,17,0.0
45,2,16,18,0.0
45,2,16,19,0.0
45,2,16,20,0.0
45,2,16,21,0.0
45,2,16,22,0.0
45,2,16,23,0.0
45,2,16,24,0.0
45,2,16,25,0.0
45,2,16,26,0.0
45,2,16,27,0.0
45,2,16,28,0.0
45,2,16,29,0.0
45,2,16,30,0.0
45,2,16,31,0.0
45,2,16,32,0.0
45,2,16,33,0.0
45,2,16,34,0.0
45,2,16,35,0.0
45,2,16,36,0.0
45,2,16,37,0.0
45,2,16,38,0.0
45,2,16,39,0.0
45,2,16,40,0.0
45,2,16,41,0.0
45,2,16,42,0.0
45,2,16,43,0.0
45,2,16,44,0.0
45,2,16,45,0.0
45,2,17,1,1.0
45,2,17,2,0.0
45,2,17,3,0.0
45,2,17,4,0.0
45,2,17,5,0.0
45,2,17,6,0.0
45,2,17,7,0.0
45,2,17,8,0.0
45,2,17,9,0.0
45,2,17,10,0.0
45,2,17,11,0.0
45,2,17,12,0.0
45,2,17,13,0.0
45,2,17,14,0.0
45,2,17,15,0.0
45,2,17,16,0.0
45,2,17,17,0.0
45,2,17,18,0.0
45,2,17,19,0.0
45,2,17,20,0.0
45,2,17,21,0.0
45,2,17,22,0.0
45,2,17,23,0.0
45,2,17,24,0.0
45,2,17,25,0.0
45,2,17,26,0.0
45,2,17,27,0.0
45,2,17,28,0.0
45,2,17,29,0.0
45,2,17,30,0.0
45,2,17,31,0.0
45,2,17,32,0.0
45,2,17,33,0.0
45,2,17,34,0.0
45,2,17,35,0.0
45,2,17,36,0.0
45,2,17,37,0.0
45,2,17,38,0.0
45,2,17,39,0.0
45,2,17,40,0.0
45,2,17,41,0.0
45,2,17,42,0.0
45,2,17,43,0.0
45,2,17,44,0.0
45,2,17,45,0.0
45,2,18,1,1.0
45,2,18,2,0.0
45,2,18,3,0.0
45,2,18,4,0.0
45,2,18,5,0.0
45,2,18,6,0.0
45,2,18,7,0.0
45,2,18,8,0.0
45,2,18,9,0.0
45,2,18,10,0.0
45,2,18,11,0.0
45,2,18,12,0.0
45,2,18,13,0.0
45,2,18,14,0.0
45,2,18,15,0.0
45,2,18,16,0.0
45,2,18,17,0.0
45,2,18,18,0.0
45,2,18,19,0.0
45,2,18,20,0.0
45,2,18,21,0.0
45,2,18,22,0.0
45,2,18,23,0.0
45,2,18,24,0.0
45,2,18,25,0.0
45,2,18,26,0.0
45,2,18,27,0.0
45,2,18,28,0.0
45,2,18,29,0.0
45,2,18,30,0.0
45,2,18,31,0.0
45,2,18,32,0.0
45,2,18,33,0.0
45,2,18,34,0.0
45,2,18,35,0.0
45,2,18,36,0.0
45,2,18,37,0.0
45,2,18,38,0.0
45,2,18,39,0.0
45,2,18,40,0.0
45,2,18,41,0.0
45,2,18,42,0.0
45,2,18,43,0.0
45,2,18,44,0.0
45,2,18,45,0.0
45,2,19,1,1.0
45,2,19,2,0.0
45,2,19,3,0.0
45,2,19,4,0.0
45,2,19,5,0.0
45,2,19,6,0.0
45,2,19,7,0.0
45,2,19,8,0.0
45,2,19,9,0.0
45,2,19,10,0.0
45,2,19,11,0.0
45,2,19,12,0.0
45,2,19,13,0.0
45,2,19,14,0.0
45,2,19,15,0.0
45,2,19,16,0.0
45,2,19,17,0.0
45,2,19,18,0.0
45,2,19,19,0.0
45,2,19,20,0.0
45,2,19,21,0.0
45,2,19,22,0.0
45,2,19,23,0.0
45,2,19,24,0.0
45,2,19,25,0.0
45,2,19,26,0.0
45,2,19,27,0.0
45,2,19,28,0.0
45,2,19,29,0.0
45,2,19,30,0.0
45,2,19,31,0.0
45,2,19,32,0.0
45,2,19,33,0.0
45,2,19,34,0.0
45,2,19,35,0.0
45,2,19,36,0.0
45,2,19,37,0.0
45,2,19,38,0.0
45,2,19,39,0.0
45,2,19,40,0.0
45,2,19,41,0.0
45,2,19,42,0.0
45,2,19,43,0.0
45,2,19,44,0.0
45,2,19,45,0.0
45,2,20,1,1.0
45,2,20,2,0.0
45,2,20,3,0.0
45,2,20,4,0.0
45,2,20,5,0.0
45,2,20,6,0.0
45,2,20,7,0.0
45,2,20,8,0.0
45,2,20,9,0.0
45,2,20,10,0.0
45,2,20,11,0.0
45,2,20,12,0.0
45,2,20,13,0.0
45,2,20,14,0.0
45,2,20,15,0.0
45,2,20,16,0.0
45,2,20,17,0.0
45,2,20,18,0.0
45,2,20,19,0.0
45,2,20,20,0.0
45,2,20,21,0.0
45,2,20,22,0.0
45,2,20,23,0.0
45,2,20,24,0.0
45,2,20,25,0.0
45,2,20,26,0.0
45,2,20,27,0.0
45,2,20,28,0.0
45,2,20,29,0.0
45,2,20,30,0.0
45,2,20,31,0.0
45,2,20,32,0.0
45,2,20,33,0.0
45,2,20,34,0.0
45,2,20,35,0.0
45,2,20,36,0.0
45,2,20,37,0.0
45,2,20,38,0.0
45,2,20,39,0.0
45,2,20,40,0.0
45,2,20,41,0.0
45,2,20,42,0.0
45,2,20,43,0.0
45,2,20,44,0.0
45,2,20,45,0.0
45,2,21,1,1.0
45,2,21,2,0.0
45,2,21,3,0.0
45,2,21,4,0.0
45,2,21,5,0.0
45,2,21,6,0.0
45,2,21,7,0.0
45,2,21,8,0.0
45,2,21,9,0.0
45,2,21,10,0.0
45,2,21,11,0.0
45,2,21,12,0.0
45,2,21,13,0.0
45,2,21,14,0.0
45,2,21,15,0.0
45,2,21,16,0.0
45,2,21,17,0.0
45,2,21,18,0.0
45,2,21,19,0.0
45,2,21,20,0.0
45,2,21,21,0.0
45,2,21,22,0.0
45,2,21,23,0.0
45,2,21,24,0.0
45,2,21,25,0.0
45,2,21,26,0.0
45,2,21,27,0.0
45,2,21,28,0.0
45,2,21,29,0.0
45,2,21,30,0.0
45,2,21,31,0.0
45,2,21,32,0.0
45,2,21,33,0.0
45,2,21,34,0.0
45,2,21,35,0.0
45,2,21,36,0.0
45,2,21,37,0.0
45,2,21,38,0.0
45,2,21,39,0.0
45,2,21,40,0.0
45,2,21,41,0.0
45,2,21,42,0.0
45,2,21,43,0.0
45,2,21,44,0.0
45,2,21,45,0.0
45,2,22,1,1.0
45,2,22,2,0.0
45,2,22,3,0.0
45,2,22,4,0.0
45,2,22,5,0.0
45,2,22,6,0.0
45,2,22,7,0.0
45,2,22,8,0.0
45,2,22,9,0.0
45,2,22,10,0.0
45,2,22,11,0.0
45,2,22,12,0.0
45,2,22,13,0.0
45,2,22,14,0.0
45,2,22,15,0.0
45,2,22,16,0.0
45,2,22,17,0.0
45,2,22,18,0.0
45,2,22,19,0.0
45,2,22,20,0.0
45,2,22,21,0.0
45,2,22,22,0.0
45,2,22,23,0.0
45,2,22,24,0.0
45,2,22,25,0.0
45,2,22,26,0.0
45,2,22,27,0.0
45,2,22,28,0.0
45,2,22,29,0.0
45,2,22,30,0.0
45,2,22,31,0.0
45,2,22,32,0.0
45,2,22,33,0.0
45,2,22,34,0.0
45,2,22,35,0.0
45,2,22,36,0.0
45,2,22,37,0.0
45,2,22,38,0.0
45,2,22,39,0.0
45,2,22,40,0.0
45,2,22,41,0.0
45,2,22,42,0.0
45,2,22,43,0.0
45,2,22,44,0.0
45,2,22,45,0.0
45,2,23,1,1.0
45,2,23,2,0.0
45,2,23,3,0.0
45,2,23,4,0.0
45,2,23,5,0.0
45,2,23,6,0.0
45,2,23,7,0.0
45,2,23,8,0.0
45,2,23,9,0.0
45,2,23,10,0.0
45,2,23,11,0.0
45,2,23,12,0.0
45,2,23,13,0.0
45,2,23,14,0.0
45,2,23,15,0.0
45,2,23,16,0.0
45,2,23,17,0.0
45,2,23,18,0.0
45,2,23,19,0.0
45,2,23,20,0.0
45,2,23,21,0.0
45,2,23,22,0.0
45,2,23,23,0.0
45,2,23,24,0.0
45,2,23,25,0.0
45,2,23,26,0.0
45,2,23,27,0.0
45,2,23,28,0.0
45,2,23,29,0.0
45,2,23,30,0.0
45,2,23,31,0.0
45,2,23,32,0.0
45,2,23,33,0.0
45,2,23,34,0.0
45,2,23,35,0.0
45,2,23,36,0.0
45,2,23,37,0.0
45,2,23,38,0.0
45,2,23,39,0.0
45,2,23,40,0.0
45,2,23,41,0.0
45,2,23,42,0.0
45,2,23,43,0.0
45,2,23,44,0.0
45,2,23,45,0.0
45,2,24,1,1.0
45,2,24,2,0.0
45,2,24,3,0.0
45,2,24,4,0.0
45,2,24,5,0.0
45,2,24,6,0.0
45,2,24,7,0.0
45,2,24,8,0.0
45,2,24,9,0.0
45,2,24,10,0.0
45,2,24,11,0.0
45,2,24,12,0.0
45,2,24,13,0.0
45,2,24,14,0.0
45,2,24,15,0.0
45,2,24,16,0.0
45,2,24,17,0.0
45,2,24,18,0.0
45,2,24,19,0.0
45,2,24,20,0.0
45,2,24,21,0.0
45,2,24,22,0.0
45,2,24,23,0.0
45,2,24,24,0.0
45,2,24,25,0.0
45,2,24,26,0.0
45,2,24,27,0.0
45,2,24,28,0.0
45,2,24,29,0.0
45,2,24,30,0.0
45,2,24,31,0.0
45,2,24,32,0.0
45,2,24,33,0.0
45,2,24,34,0.0
45,2,24,35,0.0
45,2,24,36,0.0
45,2,24,37,0.0
45,2,24,38,0.0
45,2,24,39,0.0
45,2,24,40,0.0
45,2,24,41,0.0
45,2,24,42,0.0
45,2,24,43,0.0
45,2,24,44,0.0
45,2,24,45,0.0
45,2,25,1,1.0
45,2,25,2,0.0
45,2,25,3,0.0
45,2,25,4,0.0
45,2,25,5,0.0
45,2,25,6,0.0
45,2,25,7,0.0
45,2,25,8,0.0
45,2,25,9,0.0
45,2,25,10,0.0
45,2,25,11,0.0
45,2,25,12,0.0
45,2,25,13,0.0
45,2,25,14,0.0
45,2,25,15,0.0
45,2,25,16,0.0
45,2,25,17,0.0
45,2,25,18,0.0
45,2,25,19,0.0
45,2,25,20,0.0
45,2,25,21,0.0
45,2,25,22,0.0
45,2,25,23,0.0
45,2,25,24,0.0
45,2,25,25,0.0
45,2,25,26,0.0
45,2,25,27,0.0
45,2,25,28,0.0
45,2,25,29,0.0
45,2,25,30,0.0
45,2,25,31,0.0
45,2,25,32,0.0
45,2,25,33,0.0
45,2,25,34,0.0
45,2,25,35,0.0
45,2,25,36,0.0
45,2,25,37,0.0
45,2,25,38,0.0
45,2,25,39,0.0
45,2,25,40,0.0
45,2,25,41,0.0
45,2,25,42,0.0
45,2,25,43,0.0
45,2,25,44,0.0
45,2,25,45,0.0
45,2,26,1,1.0
45,2,26,2,0.0
45,2,26,3,0.0
45,2,26,4,0.0
45,2,26,5,0.0
45,2,26,6,0.0
45,2,26,7,0.0
45,2,26,8,0.0
45,2,26,9,0.0
45,2,26,10,0.0
45,2,26,11,0.0
45,2,26,12,0.0
45,2,26,13,0.0
45,2,26,14,0.0
45,2,26,15,0.0
45,2,26,16,0.0
45,2,26,17,0.0
45,2,26,18,0.0
45,2,26,19,0.0
45,2,26,20,0.0
45,2,26,21,0.0
45,2,26,22,0.0
45,2,26,23,0.0
45,2,26,24,0.0
45,2,26,25,0.0
45,2,26,26,0.0
45,2,26,27,0.0
45,2,26,28,0.0
45,2,26,29,0.0
45,2,26,30,0.0
45,2,26,31,0.0
45,2,26,32,0.0
45,2,26,33,0.0
45,2,26,34,0.0
45,2,26,35,0.0
45,2,26,36,0.0
45,2,26,37,0.0
45,2,26,38,0.0
45,2,26,39,0.0
45,2,26,40,0.0
45,2,26,41,0.0
45,2,26,42,0.0
45,2,26,43,0.0
45,2,26,44,0.0
45,2,26,45,0.0
45,2,27,1,1.0
45,2,27,2,0.0
45,2,27,3,0.0
45,2,27,4,0.0
45,2,27,5,0.0
45,2,27,6,0.0
45,2,27,7,0.0
45,2,27,8,0.0
45,2,27,9,0.0
45,2,27,10,0.0
45,2,27,11,0.0
45,2,27,12,0.0
45,2,27,13,0.0
45,2,27,14,0.0
45,2,27,15,0.0
45,2,27,16,0.0
45,2,27,17,0.0
45,2,27,18,0.0
45,2,27,19,0.0
45,2,27,20,0.0
45,2,27,21,0.0
45,2,27,22,0.0
45,2,27,23,0.0
45,2,27,24,0.0
45,2,27,25,0.0
45,2,27,26,0.0
45,2,27,27,0.0
45,2,27,28,0.0
45,2,27,29,0.0
45,2,27,30,0.0
45,2,27,31,0.0
45,2,27,32,0.0
45,2,27,33,0.0
45,2,27,34,0.0
45,2,27,35,0.0
45,2,27,36,0.0
45,2,27,37,0.0
45,2,27,38,0.0
45,2,27,39,0.0
45,2,27,40,0.0
45,2,27,41,0.0
45,2,27,42,0.0
45,2,27,43,0.0
45,2,27,44,0.0
45,2,27,45,0.0
45,2,28,1,1.0
45,2,28,2,0.0
45,2,28,3,0.0
45,2,28,4,0.0
45,2,28,5,0.0
45,2,28,6,0.0
45,2,28,7,0.0
45,2,28,8,0.0
45,2,28,9,0.0
45,2,28,10,0.0
45,2,28,11,0.0
45,2,28,12,0.0
45,2,28,13,0.0
45,2,28,14,0.0
45,2,28,15,0.0
45,2,28,16,0.0
45,2,28,17,0.0
45,2,28,18,0.0
45,2,28,19,0.0
45,2,28,20,0.0
45,2,28,21,0.0
45,2,28,22,0.0
45,2,28,23,0.0
45,2,28,24,0.0
45,2,28,25,0.0
45,2,28,26,0.0
45,2,28,27,0.0
45,2,28,28,0.0
45,2,28,29,0.0
45,2,28,30,0.0
45,2,28,31,0.0
45,2,28,32,0.0
45,2,28,33,0.0
45,2,28,34,0.0
45,2,28,35,0.0
45,2,28,36,0.0
45,2,28,37,0.0
45,2,28,38,0.0
45,2,28,39,0.0
45,2,28,40,0.0
45,2,28,41,0.0
45,2,28,42,0.0
45,2,28,43,0.0
45,2,28,44,0.0
45,2,28,45,0.0
45,2,29,1,1.0
45,2,29,2,0.0
45,2,29,3,0.0
45,2,29,4,0.0
45,2,29,5,0.0
45,2,29,6,0.0
45,2,29,7,0.0
45,2,29,8,0.0
45,2,29,9,0.0
45,2,29,10,0.0
45,2,29,11,0.0
45,2,29,12,0.0
45,2,29,13,0.0
45,2,29,14,0.0
45,2,29,15,0.0
45,2,29,16,0.0
45,2,29,17,0.0
45,2,29,18,0.0
45,2,29,19,0.0
45,2,29,20,0.0
45,2,29,21,0.0
45,2,29,22,0.0
45,2,29,23,0.0
45,2,29,24,0.0
45,2,29,25,0.0
45,2,29,26,0.0
45,2,29,27,0.0
45,2,29,28,0.0
45,2,29,29,0.0
45,2,29,30,0.0
45,2,29,31,0.0
45,2,29,32,0.0
45,2,29,33,0.0
45,2,29,34,0.0
45,2,29,35,0.0
45,2,29,36,0.0
45,2,29,37,0.0
45,2,29,38,0.0
45,2,29,39,0.0
45,2,29,40,0.0
45,2,29,41,0.0
45,2,29,42,0.0
45,2,29,43,0.0
45,2,29,44,0.0
45,2,29,45,0.0
45,2,30,1,1.0
45,2,30,2,0.0
45,2,30,3,0.0
45,2,30,4,0.0
45,2,30,5,0.0
45,2,30,6,0.0
45,2,30,7,0.0
45,2,30,8,0.0
45,2,30,9,0.0
45,2,30,10,0.0
45,2,30,11,0.0
45,2,30,12,0.0
45,2,30,13,0.0
45,2,30,14,0.0
45,2,30,15,0.0
45,2,30,16,0.0
45,2,30,17,0.0
45,2,30,18,0.0
45,2,30,19,0.0
45,2,30,20,0.0
45,2,30,21,0.0
45,2,30,22,0.0
45,2,30,23,0.0
45,2,30,24,0.0
45,2,30,25,0.0
45,2,30,26,0.0
45,2,30,27,0.0
45,2,30,28,0.0
45,2,30,29,0.0
45,2,30,30,0.0
45,2,30,31,0.0
45,2,30,32,0.0
45,2,30,33,0.0
45,2,30,34,0.0
45,2,30,35,0.0
45,2,30,36,0.0
45,2,30,37,0.0
45,2,30,38,0.0
45,2,30,39,0.0
45,2,30,40,0.0
45,2,30,41,0.0
45,2,30,42,0.0
45,2,30,43,0.0
45,2,30,44,0.0
45,2,30,45,0.0
45,2,31,1,1.0
45,2,31,2,0.0
45,2,31,3,0.0
45,2,31,4,0.0
45,2,31,5,0.0
45,2,31,6,0.0
45,2,31,7,0.0
45,2,31,8,0.0
45,2,31,9,0.0
45,2,31,10,0.0
45,2,31,11,0.0
45,2,31,12,0.0
45,2,31,13,0.0
45,2,31,14,0.0
45,2,31,15,0.0
45,2,31,16,0.0
45,2,31,17,0.0
45,2,31,18,0.0
45,2,31,19,0.0
45,2,31,20,0.0
45,2,31,21,0.0
45,2,31,22,0.0
45,2,31,23,0.0
45,2,31,24,0.0
45,2,31,25,0.0
45,2,31,26,0.0
45,2,31,27,0.0
45,2,31,28,0.0
45,2,31,29,0.0
45,2,31,30,0.0
45,2,31,31,0.0
45,2,31,32,0.0
45,2,31,33,0.0
45,2,31,34,0.0
45,2,31,35,0.0
45,2,31,36,0.0
45,2,31,37,0.0
45,2,31,38,0.0
45,2,31,39,0.0
45,2,31,40,0.0
45,2,31,41,0.0
45,2,31,42,0.0
45,2,31,43,0.0
45,2,31,44,0.0
45,2,31,45,0.0
45,2,32,1,1.0
45,2,32,2,0.0
45,2,32,3,0.0
45,2,32,4,0.0
45,2,32,5,0.0
45,2,32,6,0.0
45,2,32,7,0.0
45,2,32,8,0.0
45,2,32,9,0.0
45,2,32,10,0.0
45,2,32,11,0.0
45,2,32,12,0.0
45,2,32,13,0.0
45,2,32,14,0.0
45,2,32,15,0.0
45,2,32,16,0.0
45,2,32,17,0.0
45,2,32,18,0.0
45,2,32,19,0.0
45,2,32,20,0.0
45,2,32,21,0.0
45,2,32,22,0.0
45,2,32,23,0.0
45,2,32,24,0.0
45,2,32,25,0.0
45,2,32,26,0.0
45,2,32,27,0.0
45,2,32,28,0.0
45,2,32,29,0.0
45,2,32,30,0.0
45,2,32,31,0.0
45,2,32,32,0.0
45,2,32,33,0.0
45,2,32,34,0.0
45,2,32,35,0.0
45,2,32,36,0.0
45,2,32,37,0.0
45,2,32,38,0.0
45,2,32,39,0.0
45,2,32,40,0.0
45,2,32,41,0.0
45,2,32,42,0.0
45,2,32,43,0.0
45,2,32,44,0.0
45,2,32,45,0.0
45,2,33,1,1.0
45,2,33,2,0.0
45,2,33,3,0.0
45,2,33,4,0.0
45,2,33,5,0.0
45,2,33,6,0.0
45,2,33,7,0.0
45,2,33,8,0.0
45,2,33,9,0.0
45,2,33,10,0.0
45,2,33,11,0.0
45,2,33,12,0.0
45,2,33,13,0.0
45,2,33,14,0.0
45,2,33,15,0.0
45,2,33,16,0.0
45,2,33,17,0.0
45,2,33,18,0.0
45,2,33,19,0.0
45,2,33,20,0.0
45,2,33,21,0.0
45,2,33,22,0.0
45,2,33,23,0.0
45,2,33,24,0.0
45,2,33,25,0.0
45,2,33,26,0.0
45,2,33,27,0.0
45,2,33,28,0.0
45,2,33,29,0.0
45,2,33,30,0.0
45,2,33,31,0.0
45,2,33,32,0.0
45,2,33,33,0.0
45,2,33,34,0.0
45,2,33,35,0.0
45,2,33,36,0.0
45,2,33,37,0.0
45,2,33,38,0.0
45,2,33,39,0.0
45,2,33,40,0.0
45,2,33,41,0.0
45,2,33,42,0.0
45,2,33,43,0.0
45,2,33,44,0.0
45,2,33,45,0.0
45,2,34,1,1.0
45,2,34,2,0.0
45,2,34,3,0.0
45,2,34,4,0.0
45,2,34,5,0.0
45,2,34,6,0.0
45,2,34,7,0.0
45,2,34,8,0.0
45,2,34,9,0.0
45,2,34,10,0.0
45,2,34,11,0.0
45,2,34,12,0.0
45,2,34,13,0.0
45,2,34,14,0.0
45,2,34,15,0.0
45,2,34,16,0.0
45,2,34,17,0.0
45,2,34,18,0.0
45,2,34,19,0.0
45,2,34,20,0.0
45,2,34,21,0.0
45,2,34,22,0.0
45,2,34,23,0.0
45,2,34,24,0.0
45,2,34,25,0.0
45,2,34,26,0.0
45,2,34,27,0.0
45,2,34,28,0.0
45,2,34,29,0.0
45,2,34,30,0.0
45,2,34,31,0.0
45,2,34,32,0.0
45,2,34,33,0.0
45,2,34,34,0.0
45,2,34,35,0.0
45,2,34,36,0.0
45,2,34,37,0.0
45,2,34,38,0.0
45,2,34,39,0.0
45,2,34,40,0.0
45,2,34,41,0.0
45,2,34,42,0.0
45,2,34,43,0.0
45,2,34,44,0.0
45,2,34,45,0.0
45,2,35,1,1.0
45,2,35,2,0.0
45,2,35,3,0.0
45,2,35,4,0.0
45,2,35,5,0.0
45,2,35,6,0.0
45,2,35,7,0.0
45,2,35,8,0.0
45,2,35,9,0.0
45,2,35,10,0.0
45,2,35,11,0.0
45,2,35,12,0.0
45,2,35,13,0.0
45,2,35,14,0.0
45,2,35,15,0.0
45,2,35,16,0.0
45,2,35,17,0.0
45,2,35,18,0.0
45,2,35,19,0.0
45,2,35,20,0.0
45,2,35,21,0.0
45,2,35,22,0.0
45,2,35,23,0.0
45,2,35,24,0.0
45,2,35,25,0.0
45,2,35,26,0.0
45,2,35,27,0.0
45,2,35,28,0.0
45,2,35,29,0.0
45,2,35,30,0.0
45,2,35,31,0.0
45,2,35,32,0.0
45,2,35,33,0.0
45,2,35,34,0.0
45,2,35,35,0.0
45,2,35,36,0.0
45,2,35,37,0.0
45,2,35,38,0.0
45,2,35,39,0.0
45,2,35,40,0.0
45,2,35,41,0.0
45,2,35,42,0.0
45,2,35,43,0.0
45,2,35,44,0.0
45,2,35,45,0.0
45,2,36,1,1.0
45,2,36,2,0.0
45,2,36,3,0.0
45,2,36,4,0.0
45,2,36,5,0.0
45,2,36,6,0.0
45,2,36,7,0.0
45,2,36,8,0.0
45,2,36,9,0.0
45,2,36,10,0.0
45,2,36,11,0.0
45,2,36,12,0.0
45,2,36,13,0.0
45,2,36,14,0.0
45,2,36,15,0.0
45,2,36,16,0.0
45,2,36,17,0.0
45,2,36,18,0.0
45,2,36,19,0.0
45,2,36,20,0.0
45,2,36,21,0.0
45,2,36,22,0.0
45,2,36,23,0.0
45,2,36,24,0.0
45,2,36,25,0.0
45,2,36,26,0.0
45,2,36,27,0.0
45,2,36,28,0.0
45,2,36,29,0.0
45,2,36,30,0.0
45,2,36,31,0.0
45,2,36,32,0.0
45,2,36,33,0.0
45,2,36,34,0.0
45,2,36,35,0.0
45,2,36,36,0.0
45,2,36,37,0.0
45,2,36,38,0.0
45,2,36,39,0.0
45,2,36,40,0.0
45,2,36,41,0.0
45,2,36,42,0.0
45,2,36,43,0.0
45,2,36,44,0.0
45,2,36,45,0.0
45,2,37,1,1.0
45,2,37,2,0.0
45,2,37,3,0.0
45,2,37,4,0.0
45,2,37,5,0.0
45,2,37,6,0.0
45,2,37,7,0.0
45,2,37,8,0.0
45,2,37,9,0.0
45,2,37,10,0.0
45,2,37,11,0.0
45,2,37,12,0.0
45,2,37,13,0.0
45,2,37,14,0.0
45,2,37,15,0.0
45,2,37,16,0.0
45,2,37,17,0.0
45,2,37,18,0.0
45,2,37,19,0.0
45,2,37,20,0.0
45,2,37,21,0.0
45,2,37,22,0.0
45,2,37,23,0.0
45,2,37,24,0.0
45,2,37,25,0.0
45,2,37,26,0.0
45,2,37,27,0.0
45,2,37,28,0.0
45,2,37,29,0.0
45,2,37,30,0.0
45,2,37,31,0.0
45,2,37,32,0.0
45,2,37,33,0.0
45,2,37,34,0.0
45,2,37,35,0.0
45,2,37,36,0.0
45,2,37,37,0.0
45,2,37,38,0.0
45,2,37,39,0.0
45,2,37,40,0.0
45,2,37,41,0.0
45,2,37,42,0.0
45,2,37,43,0.0
45,2,37,44,0.0
45,2,37,45,0.0
45,2,38,1,1.0
45,2,38,2,0.0
45,2,38,3,0.0
45,2,38,4,0.0
45,2,38,5,0.0
45,2,38,6,0.0
45,2,38,7,0.0
45,2,38,8,0.0
45,2,38,9,0.0
45,2,38,10,0.0
45,2,38,11,0.0
45,2,38,12,0.0
45,2,38,13,0.0
45,2,38,14,0.0
45,2,38,15,0.0
45,2,38,16,0.0
45,2,38,17,0.0
45,2,38,18,0.0
45,2,38,19,0.0
45,2,38,20,0.0
45,2,38,21,0.0
45,2,38,22,0.0
45,2,38,23,0.0
45,2,38,24,0.0
45,2,38,25,0.0
45,2,38,26,0.0
45,2,38,27,0.0
45,2,38,28,0.0
45,2,38,29,0.0
45,2,38,30,0.0
45,2,38,31,0.0
45,2,38,32,0.0
45,2,38,33,0.0
45,2,38,34,0.0
45,2,38,35,0.0
45,2,38,36,0.0
45,2,38,37,0.0
45,2,38,38,0.0
45,2,38,39,0.0
45,2,38,40,0.0
45,2,38,41,0.0
45,2,38,42,0.0
45,2,38,43,0.0
45,2,38,44,0.0
45,2,38,45,0.0
45,2,39,1,1.0
45,2,39,2,0.0
45,2,39,3,0.0
45,2,39,4,0.0
45,2,39,5,0.0
45,2,39,6,0.0
45,2,39,7,0.0
45,2,39,8,0.0
45,2,39,9,0.0
45,2,39,10,0.0
45,2,39,11,0.0
45,2,39,12,0.0
45,2,39,13,0.0
45,2,39,14,0.0
45,2,39,15,0.0
45,2,39,16,0.0
45,2,39,17,0.0
45,2,39,18,0.0
45,2,39,19,0.0
45,2,39,20,0.0
45,2,39,21,0.0
45,2,39,22,0.0
45,2,39,23,0.0
45,2,39,24,0.0
45,2,39,25,0.0
45,2,39,26,0.0
45,2,39,27,0.0
45,2,39,28,0.0
45,2,39,29,0.0
45,2,39,30,0.0
45,2,39,31,0.0
45,2,39,32,0.0
45,2,39,33,0.0
45,2,39,34,0.0
45,2,39,35,0.0
45,2,39,36,0.0
45,2,39,37,0.0
45,2,39,38,0.0
45,2,39,39,0.0
45,2,39,40,0.0
45,2,39,41,0.0
45,2,39,42,0.0
45,2,39,43,0.0
45,2,39,44,0.0
45,2,39,45,0.0
45,2,40,1,1.0
45,2,40,2,0.0
45,2,40,3,0.0
45,2,40,4,0.0
45,2,40,5,0.0
45,2,40,6,0.0
45,2,40,7,0.0
45,2,40,8,0.0
45,2,40,9,0.0
45,2,40,10,0.0
45,2,40,11,0.0
45,2,40,12,0.0
45,2,40,13,0.0
45,2,40,14,0.0
45,2,40,15,0.0
45,2,40,16,0.0
45,2,40,17,0.0
45,2,40,18,0.0
45,2,40,19,0.0
45,2,40,20,0.0
45,2,40,21,0.0
45,2,40,22,0.0
45,2,40,23,0.0
45,2,40,24,0.0
45,2,40,25,0.0
45,2,40,26,0.0
45,2,40,27,0.0
45,2,40,28,0.0
45,2,40,29,0.0
45,2,40,30,0.0
45,2,40,31,0.0
45,2,40,32,0.0
45,2,40,33,0.0
45,2,40,34,0.0
45,2,40,35,0.0
45,2,40,36,0.0
45,2,40,37,0.0
45,2,40,38,0.0
45,2,40,39,0.0
45,2,40,40,0.0
45,2,40,41,0.0
45,2,40,42,0.0
45,2,40,43,0.0
45,2,40,44,0.0
45,2,40,45,0.0
45,2,41,1,1.0
45,2,41,2,0.0
45,2,41,3,0.0
45,2,41,4,0.0
45,2,41,5,0.0
45,2,41,6,0.0
45,2,41,7,0.0
45,2,41,8,0.0
45,2,41,9,0.0
45,2,41,10,0.0
45,2,41,11,0.0
45,2,41,12,0.0
45,2,41,13,0.0
45,2,41,14,0.0
45,2,41,15,0.0
45,2,41,16,0.0
45,2,41,17,0.0
45,2,41,18,0.0
45,2,41,19,0.0
45,2,41,20,0.0
45,2,41,21,0.0
45,2,41,22,0.0
45,2,41,23,0.0
45,2,41,24,0.0
45,2,41,25,0.0
45,2,41,26,0.0
45,2,41,27,0.0
45,2,41,28,0.0
45,2,41,29,0.0
45,2,41,30,0.0
45,2,41,31,0.0
45,2,41,32,0.0
45,2,41,33,0.0
45,2,41,34,0.0
45,2,41,35,0.0
45,2,41,36,0.0
45,2,41,37,0.0
45,2,41,38,0.0
45,2,41,39,0.0
45,2,41,40,0.0
45,2,41,41,0.0
45,2,41,42,0.0
45,2,41,43,0.0
45,2,41,44,0.0
45,2,41,45,0.0
45,2,42,1,1.0
45,2,42,2,0.0
45,2,42,3,0.0
45,2,42,4,0.0
45,2,42,5,0.0
45,2,42,6,0.0
45,2,42,7,0.0
45,2,42,8,0.0
45,2,42,9,0.0
45,2,42,10,0.0
45,2,42,11,0.0
45,2,42,12,0.0
45,2,42,13,0.0
45,2,42,14,0.0
45,2,42,15,0.0
45,2,42,16,0.0
45,2,42,17,0.0
45,2,42,18,0.0
45,2,42,19,0.0
45,2,42,20,0.0
45,2,42,21,0.0
45,2,42,22,0.0
45,2,42,23,0.0
45,2,42,24,0.0
45,2,42,25,0.0
45,2,42,26,0.0
45,2,42,27,0.0
45,2,42,28,0.0
45,2,42,29,0.0
45,2,42,30,0.0
45,2,42,31,0.0
45,2,42,32,0.0
45,2,42,33,0.0
45,2,42,34,0.0
45,2,42,35,0.0
45,2,42,36,0.0
45,2,42,37,0.0
45,2,42,38,0.0
45,2,42,39,0.0
45,2,42,40,0.0
45,2,42,41,0.0
45,2,42,42,0.0
45,2,42,43,0.0
45,2,42,44,0.0
45,2,42,45,0.0
45,2,43,1,1.0
45,2,43,2,0.0
45,2,43,3,0.0
45,2,43,4,0.0
45,2,43,5,0.0
45,2,43,6,0.0
45,2,43,7,0.0
45,2,43,8,0.0
45,2,43,9,0.0
45,2,43,10,0.0
45,2,43,11,0.0
45,2,43,12,0.0
45,2,43,13,0.0
45,2,43,14,0.0
45,2,43,15,0.0
45,2,43,16,0.0
45,2,43,17,0.0
45,2,43,18,0.0
45,2,43,19,0.0
45,2,43,20,0.0
45,2,43,21,0.0
45,2,43,22,0.0
45,2,43,23,0.0
45,2,43,24,0.0
45,2,43,25,0.0
45,2,43,26,0.0
45,2,43,27,0.0
45,2,43,28,0.0
45,2,43,29,0.0
45,2,43,30,0.0
45,2,43,31,0.0
45,2,43,32,0.0
45,2,43,33,0.0
45,2,43,34,0.0
45,2,43,35,0.0
45,2,43,36,0.0
45,2,43,37,0.0
45,2,43,38,0.0
45,2,43,39,0.0
45,2,43,40,0.0
45,2,43,41,0.0
45,2,43,42,0.0
45,2,43,43,0.0
45,2,43,44,0.0
45,2,43,45,0.0
45,2,44,1,1.0
45,2,44,2,0.0
45,2,44,3,0.0
45,2,44,4,0.0
45,2,44,5,0.0
45,2,44,6,0.0
45,2,44,7,0.0
45,2,44,8,0.0
45,2,44,9,0.0
45,2,44,10,0.0
45,2,44,11,0.0
45,2,44,12,0.0
45,2,44,13,0.0
45,2,44,14,0.0
45,2,44,15,0.0
45,2,44,16,0.0
45,2,44,17,0.0
45,2,44,18,0.0
45,2,44,19,0.0
45,2,44,20,0.0
45,2,44,21,0.0
45,2,44,22,0.0
45,2,44,23,0.0
45,2,44,24,0.0
45,2,44,25,0.0
45,2,44,26,0.0
45,2,44,27,0.0
45,2,44,28,0.0
45,2,44,29,0.0
45,2,44,30,0.0
45,2,44,31,0.0
45,2,44,32,0.0
45,2,44,33,0.0
45,2,44,34,0.0
45,2,44,35,0.0
45,2,44,36,0.0
45,2,44,37,0.0
45,2,44,38,0.0
45,2,44,39,0.0
45,2,44,40,0.0
45,2,44,41,0.0
45,2,44,42,0.0
45,2,44,43,0.0
45,2,44,44,0.0
45,2,44,45,0.0
45,2,45,1,1.0
45,2,45,2,0.0
45,2,45,3,0.0
45,2,45,4,0.0
45,2,45,5,0.0
45,2,45,6,0.0
45,2,45,7,0.0
45,2,45,8,0.0
45,2,45,9,0.0
45,2,45,10,0.0
45,2,45,11,0.0
45,2,45,12,0.0
45,2,45,13,0.0
45,2,45,14,0.0
45,2,45,15,0.0
45,2,45,16,0.0
45,2,45,17,0.0
45,2,45,18,0.0
45,2,45,19,0.0
45,2,45,20,0.0
45,2,45,21,0.0
45,2,45,22,0.0
45,2,45,23,0.0
45,2,45,24,0.0
45,2,45,25,0.0
45,2,45,26,0.0
45,2,45,27,0.0
45,2,45,28,0.0
45,2,45,29,0.0
45,2,45,30,0.0
45,2,45,31,0.0
45,2,45,32,0.0
45,2,45,33,0.0
45,2,45,34,0.0
45,2,45,35,0.0
45,2,45,36,0.0
45,2,45,37,0.0
45,2,45,38,0.0
45,2,45,39,0.0
45,2,45,40,0.0
45,2,45,41,0.0
45,2,45,42,0.0
45,2,45,43,0.0
45,2,45,44,0.0
45,2,45,45,0.0
45,2,46,1,1.0
45,2,46,2,0.0
45,2,46,3,0.0
45,2,46,4,0.0
45,2,46,5,0.0
45,2,46,6,0.0
45,2,46,7,0.0
45,2,46,8,0.0
45,2,46,9,0.0
45,2,46,10,0.0
45,2,46,11,0.0
45,2,46,12,0.0
45,2,46,13,0.0
45,2,46,14,0.0
45,2,46,15,0.0
45,2,46,16,0.0
45,2,46,17,0.0
45,2,46,18,0.0
45,2,46,19,0.0
45,2,46,20,0.0
45,2,46,21,0.0
45,2,46,22,0.0
45,2,46,23,0.0
45,2,46,24,0.0
45,2,46,25,0.0
45,2,46,26,0.0
45,2,46,27,0.0
45,2,46,28,0.0
45,2,46,29,0.0
45,2,46,30,0.0
45,2,46,31,0.0
45,2,46,32,0.0
45,2,46,33,0.0
45,2,46,34,0.0
45,2,46,35,0.0
45,2,46,36,0.0
45,2,46,37,0.0
45,2,46,38,0.0
45,2,46,39,0.0
45,2,46,40,0.0
45,2,46,41,0.0
45,2,46,42,0.0
45,2,46,43,0.0
45,2,46,44,0.0
45,2,46,45,0.0
45,2,47,1,1.0
45,2,47,2,0.0
45,2,47,3,0.0
45,2,47,4,0.0
45,2,47,5,0.0
45,2,47,6,0.0
45,2,47,7,0.0
45,2,47,8,0.0
45,2,47,9,0.0
45,2,47,10,0.0
45,2,47,11,0.0
45,2,47,12,0.0
45,2,47,13,0.0
45,2,47,14,0.0
45,2,47,15,0.0
45,2,47,16,0.0
45,2,47,17,0.0
45,2,47,18,0.0
45,2,47,19,0.0
45,2,47,20,0.0
45,2,47,21,0.0
45,2,47,22,0.0
45,2,47,23,0.0
45,2,47,24,0.0
45,2,47,25,0.0
45,2,47,26,0.0
45,2,47,27,0.0
45,2,47,28,0.0
45,2,47,29,0.0
45,2,47,30,0.0
45,2,47,31,0.0
45,2,47,32,0.0
45,2,47,33,0.0
45,2,47,34,0.0
45,2,47,35,0.0
45,2,47,36,0.0
45,2,47,37,0.0
45,2,47,38,0.0
45,2,47,39,0.0
45,2,47,40,0.0
45,2,47,41,0.0
45,2,47,42,0.0
45,2,47,43,0.0
45,2,47,44,0.0
45,2,47,45,0.0
45,2,48,1,1.0
45,2,48,2,0.0
45,2,48,3,0.0
45,2,48,4,0.0
45,2,48,5,0.0
45,2,48,6,0.0
45,2,48,7,0.0
45,2,48,8,0.0
45,2,48,9,0.0
45,2,48,10,0.0
45,2,48,11,0.0
45,2,48,12,0.0
45,2,48,13,0.0
45,2,48,14,0.0
45,2,48,15,0.0
45,2,48,16,0.0
45,2,48,17,0.0
45,2,48,18,0.0
45,2,48,19,0.0
45,2,48,20,0.0
45,2,48,21,0.0
45,2,48,22,0.0
45,2,48,23,0.0
45,2,48,24,0.0
45,2,48,25,0.0
45,2,48,26,0.0
45,2,48,27,0.0
45,2,48,28,0.0
45,2,48,29,0.0
45,2,48,30,0.0
45,2,48,31,0.0
45,2,48,32,0.0
45,2,48,33,0.0
45,2,48,34,0.0
45,2,48,35,0.0
45,2,48,36,0.0
45,2,48,37,0.0
45,2,48,38,0.0
45,2,48,39,0.0
45,2,48,40,0.0
45,2,48,41,0.0
45,2,48,42,0.0
45,2,48,43,0.0
45,2,48,44,0.0
45,2,48,45,0.0
45,2,49,1,1.0
45,2,49,2,0.0
45,2,49,3,0.0
45,2,49,4,0.0
45,2,49,5,0.0
45,2,49,6,0.0
45,2,49,7,0.0
45,2,49,8,0.0
45,2,49,9,0.0
45,2,49,10,0.0
45,2,49,11,0.0
45,2,49,12,0.0
45,2,49,13,0.0
45,2,49,14,0.0
45,2,49,15,0.0
45,2,49,16,0.0
45,2,49,17,0.0
45,2,49,18,0.0
45,2,49,19,0.0
45,2,49,20,0.0
45,2,49,21,0.0
45,2,49,22,0.0
45,2,49,23,0.0
45,2,49,24,0.0
45,2,49,25,0.0
45,2,49,26,0.0
45,2,49,27,0.0
45,2,49,28,0.0
45,2,49,29,0.0
45,2,49,30,0.0
45,2,49,31,0.0
45,2,49,32,0.0
45,2,49,33,0.0
45,2,49,34,0.0
45,2,49,35,0.0
45,2,49,36,0.0
45,2,49,37,0.0
45,2,49,38,0.0
45,2,49,39,0.0
45,2,49,40,0.0
45,2,49,41,0.0
45,2,49,42,0.0
45,2,49,43,0.0
45,2,49,44,0.0
45,2,49,45,0.0
45,3,0,1,1.0
45,3,0,2,0.0
45,3,0,3,0.0
45,3,0,4,0.0
45,3,0,5,0.0
45,3,0,6,0.0
45,3,0,7,0.0
45,3,0,8,0.0
45,3,0,9,0.0
45,3,0,10,0.0
45,3,0,11,0.0
45,3,0,12,0.0
45,3,0,13,0.0
45,3,0,14,0.0
45,3,0,15,0.0
45,3,0,16,0.0
45,3,0,17,0.0
45,3,0,18,0.0
45,3,0,19,0.0
45,3,0,20,0.0
45,3,0,21,0.0
45,3,0,22,0.0
45,3,0,23,0.0
45,3,0,24,0.0
45,3,0,25,0.0
45,3,0,26,0.0
45,3,0,27,0.0
45,3,0,28,0.0
45,3,0,29,0.0
45,3,0,30,0.0
45,3,0,31,0.0
45,3,0,32,0.0
45,3,0,33,0.0
45,3,0,34,0.0
45,3,0,35,0.0
45,3,0,36,0.0
45,3,0,37,0.0
45,3,0,38,0.0
45,3,0,39,0.0
45,3,0,40,0.0
45,3,0,41,0.0
45,3,0,42,0.0
45,3,0,43,0.0
45,3,0,44,0.0
45,3,0,45,0.0
45,3,1,1,1.0
45,3,1,2,0.0
45,3,1,3,0.0
45,3,1,4,0.0
45,3,1,5,0.0
45,3,1,6,0.0
45,3,1,7,0.0
45,3,1,8,0.0
45,3,1,9,0.0
45,3,1,10,0.0
45,3,1,11,0.0
45,3,1,12,0.0
45,3,1,13,0.0
45,3,1,14,0.0
45,3,1,15,0.0
45,3,1,16,0.0
45,3,1,17,0.0
45,3,1,18,0.0
45,3,1,19,0.0
45,3,1,20,0.0
45,3,1,21,0.0
45,3,1,22,0.0
45,3,1,23,0.0
45,3,1,24,0.0
45,3,1,25,0.0
45,3,1,26,0.0
45,3,1,27,0.0
45,3,1,28,0.0
45,3,1,29,0.0
45,3,1,30,0.0
45,3,1,31,0.0
45,3,1,32,0.0
45,3,1,33,0.0
45,3,1,34,0.0
45,3,1,35,0.0
45,3,1,36,0.0
45,3,1,37,0.0
45,3,1,38,0.0
45,3,1,39,0.0
45,3,1,40,0.0
45,3,1,41,0.0
45,3,1,42,0.0
45,3,1,43,0.0
45,3,1,44,0.0
45,3,1,45,0.0
45,3,2,1,1.0
45,3,2,2,0.0
45,3,2,3,0.0
45,3,2,4,0.0
45,3,2,5,0.0
45,3,2,6,0.0
45,3,2,7,0.0
45,3,2,8,0.0
45,3,2,9,0.0
45,3,2,10,0.0
45,3,2,11,0.0
45,3,2,12,0.0
45,3,2,13,0.0
45,3,2,14,0.0
45,3,2,15,0.0
45,3,2,16,0.0
45,3,2,17,0.0
45,3,2,18,0.0
45,3,2,19,0.0
45,3,2,20,0.0
45,3,2,21,0.0
45,3,2,22,0.0
45,3,2,23,0.0
45,3,2,24,0.0
45,3,2,25,0.0
45,3,2,26,0.0
45,3,2,27,0.0
45,3,2,28,0.0
45,3,2,29,0.0
45,3,2,30,0.0
45,3,2,31,0.0
45,3,2,32,0.0
45,3,2,33,0.0
45,3,2,34,0.0
45,3,2,35,0.0
45,3,2,36,0.0
45,3,2,37,0.0
45,3,2,38,0.0
45,3,2,39,0.0
45,3,2,40,0.0
45,3,2,41,0.0
45,3,2,42,0.0
45,3,2,43,0.0
45,3,2,44,0.0
45,3,2,45,0.0
45,3,3,1,1.0
45,3,3,2,0.0
45,3,3,3,0.0
45,3,3,4,0.0
45,3,3,5,0.0
45,3,3,6,0.0
45,3,3,7,0.0
45,3,3,8,0.0
45,3,3,9,0.0
45,3,3,10,0.0
45,3,3,11,0.0
45,3,3,12,0.0
45,3,3,13,0.0
45,3,3,14,0.0
45,3,3,15,0.0
45,3,3,16,0.0
45,3,3,17,0.0
45,3,3,18,0.0
45,3,3,19,0.0
45,3,3,20,0.0
45,3,3,21,0.0
45,3,3,22,0.0
45,3,3,23,0.0
45,3,3,24,0.0
45,3,3,25,0.0
45,3,3,26,0.0
45,3,3,27,0.0
45,3,3,28,0.0
45,3,3,29,0.0
45,3,3,30,0.0
45,3,3,31,0.0
45,3,3,32,0.0
45,3,3,33,0.0
45,3,3,34,0.0
45,3,3,35,0.0
45,3,3,36,0.0
45,3,3,37,0.0
45,3,3,38,0.0
45,3,3,39,0.0
45,3,3,40,0.0
45,3,3,41,0.0
45,3,3,42,0.0
45,3,3,43,0.0
45,3,3,44,0.0
45,3,3,45,0.0
45,3,4,1,1.0
45,3,4,2,0.0
45,3,4,3,0.0
45,3,4,4,0.0
45,3,4,5,0.0
45,3,4,6,0.0
45,3,4,7,0.0
45,3,4,8,0.0
45,3,4,9,0.0
45,3,4,10,0.0
45,3,4,11,0.0
45,3,4,12,0.0
45,3,4,13,0.0
45,3,4,14,0.0
45,3,4,15,0.0
45,3,4,16,0.0
45,3,4,17,0.0
45,3,4,18,0.0
45,3,4,19,0.0
45,3,4,20,0.0
45,3,4,21,0.0
45,3,4,22,0.0
45,3,4,23,0.0
45,3,4,24,0.0
45,3,4,25,0.0
45,3,4,26,0.0
45,3,4,27,0.0
45,3,4,28,0.0
45,3,4,29,0.0
45,3,4,30,0.0
45,3,4,31,0.0
45,3,4,32,0.0
45,3,4,33,0.0
45,3,4,34,0.0
45,3,4,35,0.0
45,3,4,36,0.0
45,3,4,37,0.0
45,3,4,38,0.0
45,3,4,39,0.0
45,3,4,40,0.0
45,3,4,41,0.0
45,3,4,42,0.0
45,3,4,43,0.0
45,3,4,44,0.0
45,3,4,45,0.0
45,3,5,1,1.0
45,3,5,2,0.0
45,3,5,3,0.0
45,3,5,4,0.0
45,3,5,5,0.0
45,3,5,6,0.0
45,3,5,7,0.0
45,3,5,8,0.0
45,3,5,9,0.0
45,3,5,10,0.0
45,3,5,11,0.0
45,3,5,12,0.0
45,3,5,13,0.0
45,3,5,14,0.0
45,3,5,15,0.0
45,3,5,16,0.0
45,3,5,17,0.0
45,3,5,18,0.0
45,3,5,19,0.0
45,3,5,20,0.0
45,3,5,21,0.0
45,3,5,22,0.0
45,3,5,23,0.0
45,3,5,24,0.0
45,3,5,25,0.0
45,3,5,26,0.0
45,3,5,27,0.0
45,3,5,28,0.0
45,3,5,29,0.0
45,3,5,30,0.0
45,3,5,31,0.0
45,3,5,32,0.0
45,3,5,33,0.0
45,3,5,34,0.0
45,3,5,35,0.0
45,3,5,36,0.0
45,3,5,37,0.0
45,3,5,38,0.0
45,3,5,39,0.0
45,3,5,40,0.0
45,3,5,41,0.0
45,3,5,42,0.0
45,3,5,43,0.0
45,3,5,44,0.0
45,3,5,45,0.0
45,3,6,1,1.0
45,3,6,2,0.0
45,3,6,3,0.0
45,3,6,4,0.0
45,3,6,5,0.0
45,3,6,6,0.0
45,3,6,7,0.0
45,3,6,8,0.0
45,3,6,9,0.0
45,3,6,10,0.0
45,3,6,11,0.0
45,3,6,12,0.0
45,3,6,13,0.0
45,3,6,14,0.0
45,3,6,15,0.0
45,3,6,16,0.0
45,3,6,17,0.0
45,3,6,18,0.0
45,3,6,19,0.0
45,3,6,20,0.0
45,3,6,21,0.0
45,3,6,22,0.0
45,3,6,23,0.0
45,3,6,24,0.0
45,3,6,25,0.0
45,3,6,26,0.0
45,3,6,27,0.0
45,3,6,28,0.0
45,3,6,29,0.0
45,3,6,30,0.0
45,3,6,31,0.0
45,3,6,32,0.0
45,3,6,33,0.0
45,3,6,34,0.0
45,3,6,35,0.0
45,3,6,36,0.0
45,3,6,37,0.0
45,3,6,38,0.0
45,3,6,39,0.0
45,3,6,40,0.0
45,3,6,41,0.0
45,3,6,42,0.0
45,3,6,43,0.0
45,3,6,44,0.0
45,3,6,45,0.0
45,3,7,1,1.0
45,3,7,2,0.0
45,3,7,3,0.0
45,3,7,4,0.0
45,3,7,5,0.0
45,3,7,6,0.0
45,3,7,7,0.0
45,3,7,8,0.0
45,3,7,9,0.0
45,3,7,10,0.0
45,3,7,11,0.0
45,3,7,12,0.0
45,3,7,13,0.0
45,3,7,14,0.0
45,3,7,15,0.0
45,3,7,16,0.0
45,3,7,17,0.0
45,3,7,18,0.0
45,3,7,19,0.0
45,3,7,20,0.0
45,3,7,21,0.0
45,3,7,22,0.0
45,3,7,23,0.0
45,3,7,24,0.0
45,3,7,25,0.0
45,3,7,26,0.0
45,3,7,27,0.0
45,3,7,28,0.0
45,3,7,29,0.0
45,3,7,30,0.0
45,3,7,31,0.0
45,3,7,32,0.0
45,3,7,33,0.0
45,3,7,34,0.0
45,3,7,35,0.0
45,3,7,36,0.0
45,3,7,37,0.0
45,3,7,38,0.0
45,3,7,39,0.0
45,3,7,40,0.0
45,3,7,41,0.0
45,3,7,42,0.0
45,3,7,43,0.0
45,3,7,44,0.0
45,3,7,45,0.0
45,3,8,1,1.0
45,3,8,2,0.0
45,3,8,3,0.0
45,3,8,4,0.0
45,3,8,5,0.0
45,3,8,6,0.0
45,3,8,7,0.0
45,3,8,8,0.0
45,3,8,9,0.0
45,3,8,10,0.0
45,3,8,11,0.0
45,3,8,12,0.0
45,3,8,13,0.0
45,3,8,14,0.0
45,3,8,15,0.0
45,3,8,16,0.0
45,3,8,17,0.0
45,3,8,18,0.0
45,3,8,19,0.0
45,3,8,20,0.0
45,3,8,21,0.0
45,3,8,22,0.0
45,3,8,23,0.0
45,3,8,24,0.0
45,3,8,25,0.0
45,3,8,26,0.0
45,3,8,27,0.0
45,3,8,28,0.0
45,3,8,29,0.0
45,3,8,30,0.0
45,3,8,31,0.0
45,3,8,32,0.0
45,3,8,33,0.0
45,3,8,34,0.0
45,3,8,35,0.0
45,3,8,36,0.0
45,3,8,37,0.0
45,3,8,38,0.0
45,3,8,39,0.0
45,3,8,40,0.0
45,3,8,41,0.0
45,3,8,42,0.0
45,3,8,43,0.0
45,3,8,44,0.0
45,3,8,45,0.0
45,3,9,1,1.0
45,3,9,2,0.0
45,3,9,3,0.0
45,3,9,4,0.0
45,3,9,5,0.0
45,3,9,6,0.0
45,3,9,7,0.0
45,3,9,8,0.0
45,3,9,9,0.0
45,3,9,10,0.0
45,3,9,11,0.0
45,3,9,12,0.0
45,3,9,13,0.0
45,3,9,14,0.0
45,3,9,15,0.0
45,3,9,16,0.0
45,3,9,17,0.0
45,3,9,18,0.0
45,3,9,19,0.0
45,3,9,20,0.0
45,3,9,21,0.0
45,3,9,22,0.0
45,3,9,23,0.0
45,3,9,24,0.0
45,3,9,25,0.0
45,3,9,26,0.0
45,3,9,27,0.0
45,3,9,28,0.0
45,3,9,29,0.0
45,3,9,30,0.0
45,3,9,31,0.0
45,3,9,32,0.0
45,3,9,33,0.0
45,3,9,34,0.0
45,3,9,35,0.0
45,3,9,36,0.0
45,3,9,37,0.0
45,3,9,38,0.0
45,3,9,39,0.0
45,3,9,40,0.0
45,3,9,41,0.0
45,3,9,42,0.0
45,3,9,43,0.0
45,3,9,44,0.0
45,3,9,45,0.0
45,3,10,1,1.0
45,3,10,2,0.0
45,3,10,3,0.0
45,3,10,4,0.0
45,3,10,5,0.0
45,3,10,6,0.0
45,3,10,7,0.0
45,3,10,8,0.0
45,3,10,9,0.0
45,3,10,10,0.0
45,3,10,11,0.0
45,3,10,12,0.0
45,3,10,13,0.0
45,3,10,14,0.0
45,3,10,15,0.0
45,3,10,16,0.0
45,3,10,17,0.0
45,3,10,18,0.0
45,3,10,19,0.0
45,3,10,20,0.0
45,3,10,21,0.0
45,3,10,22,0.0
45,3,10,23,0.0
45,3,10,24,0.0
45,3,10,25,0.0
45,3,10,26,0.0
45,3,10,27,0.0
45,3,10,28,0.0
45,3,10,29,0.0
45,3,10,30,0.0
45,3,10,31,0.0
45,3,10,32,0.0
45,3,10,33,0.0
45,3,10,34,0.0
45,3,10,35,0.0
45,3,10,36,0.0
45,3,10,37,0.0
45,3,10,38,0.0
45,3,10,39,0.0
45,3,10,40,0.0
45,3,10,41,0.0
45,3,10,42,0.0
45,3,10,43,0.0
45,3,10,44,0.0
45,3,10,45,0.0
45,3,11,1,1.0
45,3,11,2,0.0
45,3,11,3,0.0
45,3,11,4,0.0
45,3,11,5,0.0
45,3,11,6,0.0
45,3,11,7,0.0
45,3,11,8,0.0
45,3,11,9,0.0
45,3,11,10,0.0
45,3,11,11,0.0
45,3,11,12,0.0
45,3,11,13,0.0
45,3,11,14,0.0
45,3,11,15,0.0
45,3,11,16,0.0
45,3,11,17,0.0
45,3,11,18,0.0
45,3,11,19,0.0
45,3,11,20,0.0
45,3,11,21,0.0
45,3,11,22,0.0
45,3,11,23,0.0
45,3,11,24,0.0
45,3,11,25,0.0
45,3,11,26,0.0
45,3,11,27,0.0
45,3,11,28,0.0
45,3,11,29,0.0
45,3,11,30,0.0
45,3,11,31,0.0
45,3,11,32,0.0
45,3,11,33,0.0
45,3,11,34,0.0
45,3,11,35,0.0
45,3,11,36,0.0
45,3,11,37,0.0
45,3,11,38,0.0
45,3,11,39,0.0
45,3,11,40,0.0
45,3,11,41,0.0
45,3,11,42,0.0
45,3,11,43,0.0
45,3,11,44,0.0
45,3,11,45,0.0
45,3,12,1,1.0
45,3,12,2,0.0
45,3,12,3,0.0
45,3,12,4,0.0
45,3,12,5,0.0
45,3,12,6,0.0
45,3,12,7,0.0
45,3,12,8,0.0
45,3,12,9,0.0
45,3,12,10,0.0
45,3,12,11,0.0
45,3,12,12,0.0
45,3,12,13,0.0
45,3,12,14,0.0
45,3,12,15,0.0
45,3,12,16,0.0
45,3,12,17,0.0
45,3,12,18,0.0
45,3,12,19,0.0
45,3,12,20,0.0
45,3,12,21,0.0
45,3,12,22,0.0
45,3,12,23,0.0
45,3,12,24,0.0
45,3,12,25,0.0
45,3,12,26,0.0
45,3,12,27,0.0
45,3,12,28,0.0
45,3,12,29,0.0
45,3,12,30,0.0
45,3,12,31,0.0
45,3,12,32,0.0
45,3,12,33,0.0
45,3,12,34,0.0
45,3,12,35,0.0
45,3,12,36,0.0
45,3,12,37,0.0
45,3,12,38,0.0
45,3,12,39,0.0
45,3,12,40,0.0
45,3,12,41,0.0
45,3,12,42,0.0
45,3,12,43,0.0
45,3,12,44,0.0
45,3,12,45,0.0
45,3,13,1,1.0
45,3,13,2,0.0
45,3,13,3,0.0
45,3,13,4,0.0
45,3,13,5,0.0
45,3,13,6,0.0
45,3,13,7,0.0
45,3,13,8,0.0
45,3,13,9,0.0
45,3,13,10,0.0
45,3,13,11,0.0
45,3,13,12,0.0
45,3,13,13,0.0
45,3,13,14,0.0
45,3,13,15,0.0
45,3,13,16,0.0
45,3,13,17,0.0
45,3,13,18,0.0
45,3,13,19,0.0
45,3,13,20,0.0
45,3,13,21,0.0
45,3,13,22,0.0
45,3,13,23,0.0
45,3,13,24,0.0
45,3,13,25,0.0
45,3,13,26,0.0
45,3,13,27,0.0
45,3,13,28,0.0
45,3,13,29,0.0
45,3,13,30,0.0
45,3,13,31,0.0
45,3,13,32,0.0
45,3,13,33,0.0
45,3,13,34,0.0
45,3,13,35,0.0
45,3,13,36,0.0
45,3,13,37,0.0
45,3,13,38,0.0
45,3,13,39,0.0
45,3,13,40,0.0
45,3,13,41,0.0
45,3,13,42,0.0
45,3,13,43,0.0
45,3,13,44,0.0
45,3,13,45,0.0
45,3,14,1,1.0
45,3,14,2,0.0
45,3,14,3,0.0
45,3,14,4,0.0
45,3,14,5,0.0
45,3,14,6,0.0
45,3,14,7,0.0
45,3,14,8,0.0
45,3,14,9,0.0
45,3,14,10,0.0
45,3,14,11,0.0
45,3,14,12,0.0
45,3,14,13,0.0
45,3,14,14,0.0
45,3,14,15,0.0
45,3,14,16,0.0
45,3,14,17,0.0
45,3,14,18,0.0
45,3,14,19,0.0
45,3,14,20,0.0
45,3,14,21,0.0
45,3,14,22,0.0
45,3,14,23,0.0
45,3,14,24,0.0
45,3,14,25,0.0
45,3,14,26,0.0
45,3,14,27,0.0
45,3,14,28,0.0
45,3,14,29,0.0
45,3,14,30,0.0
45,3,14,31,0.0
45,3,14,32,0.0
45,3,14,33,0.0
45,3,14,34,0.0
45,3,14,35,0.0
45,3,14,36,0.0
45,3,14,37,0.0
45,3,14,38,0.0
45,3,14,39,0.0
45,3,14,40,0.0
45,3,14,41,0.0
45,3,14,42,0.0
45,3,14,43,0.0
45,3,14,44,0.0
45,3,14,45,0.0
45,3,15,1,1.0
45,3,15,2,0.0
45,3,15,3,0.0
45,3,15,4,0.0
45,3,15,5,0.0
45,3,15,6,0.0
45,3,15,7,0.0
45,3,15,8,0.0
45,3,15,9,0.0
45,3,15,10,0.0
45,3,15,11,0.0
45,3,15,12,0.0
45,3,15,13,0.0
45,3,15,14,0.0
45,3,15,15,0.0
45,3,15,16,0.0
45,3,15,17,0.0
45,3,15,18,0.0
45,3,15,19,0.0
45,3,15,20,0.0
45,3,15,21,0.0
45,3,15,22,0.0
45,3,15,23,0.0
45,3,15,24,0.0
45,3,15,25,0.0
45,3,15,26,0.0
45,3,15,27,0.0
45,3,15,28,0.0
45,3,15,29,0.0
45,3,15,30,0.0
45,3,15,31,0.0
45,3,15,32,0.0
45,3,15,33,0.0
45,3,15,34,0.0
45,3,15,35,0.0
45,3,15,36,0.0
45,3,15,37,0.0
45,3,15,38,0.0
45,3,15,39,0.0
45,3,15,40,0.0
45,3,15,41,0.0
45,3,15,42,0.0
45,3,15,43,0.0
45,3,15,44,0.0
45,3,15,45,0.0
45,3,16,1,1.0
45,3,16,2,0.0
45,3,16,3,0.0
45,3,16,4,0.0
45,3,16,5,0.0
45,3,16,6,0.0
45,3,16,7,0.0
45,3,16,8,0.0
45,3,16,9,0.0
45,3,16,10,0.0
45,3,16,11,0.0
45,3,16,12,0.0
45,3,16,13,0.0
45,3,16,14,0.0
45,3,16,15,0.0
45,3,16,16,0.0
45,3,16,17,0.0
45,3,16,18,0.0
45,3,16,19,0.0
45,3,16,20,0.0
45,3,16,21,0.0
45,3,16,22,0.0
45,3,16,23,0.0
45,3,16,24,0.0
45,3,16,25,0.0
45,3,16,26,0.0
45,3,16,27,0.0
45,3,16,28,0.0
45,3,16,29,0.0
45,3,16,30,0.0
45,3,16,31,0.0
45,3,16,32,0.0
45,3,16,33,0.0
45,3,16,34,0.0
45,3,16,35,0.0
45,3,16,36,0.0
45,3,16,37,0.0
45,3,16,38,0.0
45,3,16,39,0.0
45,3,16,40,0.0
45,3,16,41,0.0
45,3,16,42,0.0
45,3,16,43,0.0
45,3,16,44,0.0
45,3,16,45,0.0
45,3,17,1,1.0
45,3,17,2,0.0
45,3,17,3,0.0
45,3,17,4,0.0
45,3,17,5,0.0
45,3,17,6,0.0
45,3,17,7,0.0
45,3,17,8,0.0
45,3,17,9,0.0
45,3,17,10,0.0
45,3,17,11,0.0
45,3,17,12,0.0
45,3,17,13,0.0
45,3,17,14,0.0
45,3,17,15,0.0
45,3,17,16,0.0
45,3,17,17,0.0
45,3,17,18,0.0
45,3,17,19,0.0
45,3,17,20,0.0
45,3,17,21,0.0
45,3,17,22,0.0
45,3,17,23,0.0
45,3,17,24,0.0
45,3,17,25,0.0
45,3,17,26,0.0
45,3,17,27,0.0
45,3,17,28,0.0
45,3,17,29,0.0
45,3,17,30,0.0
45,3,17,31,0.0
45,3,17,32,0.0
45,3,17,33,0.0
45,3,17,34,0.0
45,3,17,35,0.0
45,3,17,36,0.0
45,3,17,37,0.0
45,3,17,38,0.0
45,3,17,39,0.0
45,3,17,40,0.0
45,3,17,41,0.0
45,3,17,42,0.0
45,3,17,43,0.0
45,3,17,44,0.0
45,3,17,45,0.0
45,3,18,1,1.0
45,3,18,2,0.0
45,3,18,3,0.0
45,3,18,4,0.0
45,3,18,5,0.0
45,3,18,6,0.0
45,3,18,7,0.0
45,3,18,8,0.0
45,3,18,9,0.0
45,3,18,10,0.0
45,3,18,11,0.0
45,3,18,12,0.0
45,3,18,13,0.0
45,3,18,14,0.0
45,3,18,15,0.0
45,3,18,16,0.0
45,3,18,17,0.0
45,3,18,18,0.0
45,3,18,19,0.0
45,3,18,20,0.0
45,3,18,21,0.0
45,3,18,22,0.0
45,3,18,23,0.0
45,3,18,24,0.0
45,3,18,25,0.0
45,3,18,26,0.0
45,3,18,27,0.0
45,3,18,28,0.0
45,3,18,29,0.0
45,3,18,30,0.0
45,3,18,31,0.0
45,3,18,32,0.0
45,3,18,33,0.0
45,3,18,34,0.0
45,3,18,35,0.0
45,3,18,36,0.0
45,3,18,37,0.0
45,3,18,38,0.0
45,3,18,39,0.0
45,3,18,40,0.0
45,3,18,41,0.0
45,3,18,42,0.0
45,3,18,43,0.0
45,3,18,44,0.0
45,3,18,45,0.0
45,3,19,1,1.0
45,3,19,2,0.0
45,3,19,3,0.0
45,3,19,4,0.0
45,3,19,5,0.0
45,3,19,6,0.0
45,3,19,7,0.0
45,3,19,8,0.0
45,3,19,9,0.0
45,3,19,10,0.0
45,3,19,11,0.0
45,3,19,12,0.0
45,3,19,13,0.0
45,3,19,14,0.0
45,3,19,15,0.0
45,3,19,16,0.0
45,3,19,17,0.0
45,3,19,18,0.0
45,3,19,19,0.0
45,3,19,20,0.0
45,3,19,21,0.0
45,3,19,22,0.0
45,3,19,23,0.0
45,3,19,24,0.0
45,3,19,25,0.0
45,3,19,26,0.0
45,3,19,27,0.0
45,3,19,28,0.0
45,3,19,29,0.0
45,3,19,30,0.0
45,3,19,31,0.0
45,3,19,32,0.0
45,3,19,33,0.0
45,3,19,34,0.0
45,3,19,35,0.0
45,3,19,36,0.0
45,3,19,37,0.0
45,3,19,38,0.0
45,3,19,39,0.0
45,3,19,40,0.0
45,3,19,41,0.0
45,3,19,42,0.0
45,3,19,43,0.0
45,3,19,44,0.0
45,3,19,45,0.0
45,3,20,1,1.0
45,3,20,2,0.0
45,3,20,3,0.0
45,3,20,4,0.0
45,3,20,5,0.0
45,3,20,6,0.0
45,3,20,7,0.0
45,3,20,8,0.0
45,3,20,9,0.0
45,3,20,10,0.0
45,3,20,11,0.0
45,3,20,12,0.0
45,3,20,13,0.0
45,3,20,14,0.0
45,3,20,15,0.0
45,3,20,16,0.0
45,3,20,17,0.0
45,3,20,18,0.0
45,3,20,19,0.0
45,3,20,20,0.0
45,3,20,21,0.0
45,3,20,22,0.0
45,3,20,23,0.0
45,3,20,24,0.0
45,3,20,25,0.0
45,3,20,26,0.0
45,3,20,27,0.0
45,3,20,28,0.0
45,3,20,29,0.0
45,3,20,30,0.0
45,3,20,31,0.0
45,3,20,32,0.0
45,3,20,33,0.0
45,3,20,34,0.0
45,3,20,35,0.0
45,3,20,36,0.0
45,3,20,37,0.0
45,3,20,38,0.0
45,3,20,39,0.0
45,3,20,40,0.0
45,3,20,41,0.0
45,3,20,42,0.0
45,3,20,43,0.0
45,3,20,44,0.0
45,3,20,45,0.0
45,3,21,1,1.0
45,3,21,2,0.0
45,3,21,3,0.0
45,3,21,4,0.0
45,3,21,5,0.0
45,3,21,6,0.0
45,3,21,7,0.0
45,3,21,8,0.0
45,3,21,9,0.0
45,3,21,10,0.0
45,3,21,11,0.0
45,3,21,12,0.0
45,3,21,13,0.0
45,3,21,14,0.0
45,3,21,15,0.0
45,3,21,16,0.0
45,3,21,17,0.0
45,3,21,18,0.0
45,3,21,19,0.0
45,3,21,20,0.0
45,3,21,21,0.0
45,3,21,22,0.0
45,3,21,23,0.0
45,3,21,24,0.0
45,3,21,25,0.0
45,3,21,26,0.0
45,3,21,27,0.0
45,3,21,28,0.0
45,3,21,29,0.0
45,3,21,30,0.0
45,3,21,31,0.0
45,3,21,32,0.0
45,3,21,33,0.0
45,3,21,34,0.0
45,3,21,35,0.0
45,3,21,36,0.0
45,3,21,37,0.0
45,3,21,38,0.0
45,3,21,39,0.0
45,3,21,40,0.0
45,3,21,41,0.0
45,3,21,42,0.0
45,3,21,43,0.0
45,3,21,44,0.0
45,3,21,45,0.0
45,3,22,1,1.0
45,3,22,2,0.0
45,3,22,3,0.0
45,3,22,4,0.0
45,3,22,5,0.0
45,3,22,6,0.0
45,3,22,7,0.0
45,3,22,8,0.0
45,3,22,9,0.0
45,3,22,10,0.0
45,3,22,11,0.0
45,3,22,12,0.0
45,3,22,13,0.0
45,3,22,14,0.0
45,3,22,15,0.0
45,3,22,16,0.0
45,3,22,17,0.0
45,3,22,18,0.0
45,3,22,19,0.0
45,3,22,20,0.0
45,3,22,21,0.0
45,3,22,22,0.0
45,3,22,23,0.0
45,3,22,24,0.0
45,3,22,25,0.0
45,3,22,26,0.0
45,3,22,27,0.0
45,3,22,28,0.0
45,3,22,29,0.0
45,3,22,30,0.0
45,3,22,31,0.0
45,3,22,32,0.0
45,3,22,33,0.0
45,3,22,34,0.0
45,3,22,35,0.0
45,3,22,36,0.0
45,3,22,37,0.0
45,3,22,38,0.0
45,3,22,39,0.0
45,3,22,40,0.0
45,3,22,41,0.0
45,3,22,42,0.0
45,3,22,43,0.0
45,3,22,44,0.0
45,3,22,45,0.0
45,3,23,1,1.0
45,3,23,2,0.0
45,3,23,3,0.0
45,3,23,4,0.0
45,3,23,5,0.0
45,3,23,6,0.0
45,3,23,7,0.0
45,3,23,8,0.0
45,3,23,9,0.0
45,3,23,10,0.0
45,3,23,11,0.0
45,3,23,12,0.0
45,3,23,13,0.0
45,3,23,14,0.0
45,3,23,15,0.0
45,3,23,16,0.0
45,3,23,17,0.0
45,3,23,18,0.0
45,3,23,19,0.0
45,3,23,20,0.0
45,3,23,21,0.0
45,3,23,22,0.0
45,3,23,23,0.0
45,3,23,24,0.0
45,3,23,25,0.0
45,3,23,26,0.0
45,3,23,27,0.0
45,3,23,28,0.0
45,3,23,29,0.0
45,3,23,30,0.0
45,3,23,31,0.0
45,3,23,32,0.0
45,3,23,33,0.0
45,3,23,34,0.0
45,3,23,35,0.0
45,3,23,36,0.0
45,3,23,37,0.0
45,3,23,38,0.0
45,3,23,39,0.0
45,3,23,40,0.0
45,3,23,41,0.0
45,3,23,42,0.0
45,3,23,43,0.0
45,3,23,44,0.0
45,3,23,45,0.0
45,3,24,1,1.0
45,3,24,2,0.0
45,3,24,3,0.0
45,3,24,4,0.0
45,3,24,5,0.0
45,3,24,6,0.0
45,3,24,7,0.0
45,3,24,8,0.0
45,3,24,9,0.0
45,3,24,10,0.0
45,3,24,11,0.0
45,3,24,12,0.0
45,3,24,13,0.0
45,3,24,14,0.0
45,3,24,15,0.0
45,3,24,16,0.0
45,3,24,17,0.0
45,3,24,18,0.0
45,3,24,19,0.0
45,3,24,20,0.0
45,3,24,21,0.0
45,3,24,22,0.0
45,3,24,23,0.0
45,3,24,24,0.0
45,3,24,25,0.0
45,3,24,26,0.0
45,3,24,27,0.0
45,3,24,28,0.0
45,3,24,29,0.0
45,3,24,30,0.0
45,3,24,31,0.0
45,3,24,32,0.0
45,3,24,33,0.0
45,3,24,34,0.0
45,3,24,35,0.0
45,3,24,36,0.0
45,3,24,37,0.0
45,3,24,38,0.0
45,3,24,39,0.0
45,3,24,40,0.0
45,3,24,41,0.0
45,3,24,42,0.0
45,3,24,43,0.0
45,3,24,44,0.0
45,3,24,45,0.0
45,3,25,1,1.0
45,3,25,2,0.0
45,3,25,3,0.0
45,3,25,4,0.0
45,3,25,5,0.0
45,3,25,6,0.0
45,3,25,7,0.0
45,3,25,8,0.0
45,3,25,9,0.0
45,3,25,10,0.0
45,3,25,11,0.0
45,3,25,12,0.0
45,3,25,13,0.0
45,3,25,14,0.0
45,3,25,15,0.0
45,3,25,16,0.0
45,3,25,17,0.0
45,3,25,18,0.0
45,3,25,19,0.0
45,3,25,20,0.0
45,3,25,21,0.0
45,3,25,22,0.0
45,3,25,23,0.0
45,3,25,24,0.0
45,3,25,25,0.0
45,3,25,26,0.0
45,3,25,27,0.0
45,3,25,28,0.0
45,3,25,29,0.0
45,3,25,30,0.0
45,3,25,31,0.0
45,3,25,32,0.0
45,3,25,33,0.0
45,3,25,34,0.0
45,3,25,35,0.0
45,3,25,36,0.0
45,3,25,37,0.0
45,3,25,38,0.0
45,3,25,39,0.0
45,3,25,40,0.0
45,3,25,41,0.0
45,3,25,42,0.0
45,3,25,43,0.0
45,3,25,44,0.0
45,3,25,45,0.0
45,3,26,1,1.0
45,3,26,2,0.0
45,3,26,3,0.0
45,3,26,4,0.0
45,3,26,5,0.0
45,3,26,6,0.0
45,3,26,7,0.0
45,3,26,8,0.0
45,3,26,9,0.0
45,3,26,10,0.0
45,3,26,11,0.0
45,3,26,12,0.0
45,3,26,13,0.0
45,3,26,14,0.0
45,3,26,15,0.0
45,3,26,16,0.0
45,3,26,17,0.0
45,3,26,18,0.0
45,3,26,19,0.0
45,3,26,20,0.0
45,3,26,21,0.0
45,3,26,22,0.0
45,3,26,23,0.0
45,3,26,24,0.0
45,3,26,25,0.0
45,3,26,26,0.0
45,3,26,27,0.0
45,3,26,28,0.0
45,3,26,29,0.0
45,3,26,30,0.0
45,3,26,31,0.0
45,3,26,32,0.0
45,3,26,33,0.0
45,3,26,34,0.0
45,3,26,35,0.0
45,3,26,36,0.0
45,3,26,37,0.0
45,3,26,38,0.0
45,3,26,39,0.0
45,3,26,40,0.0
45,3,26,41,0.0
45,3,26,42,0.0
45,3,26,43,0.0
45,3,26,44,0.0
45,3,26,45,0.0
45,3,27,1,1.0
45,3,27,2,0.0
45,3,27,3,0.0
45,3,27,4,0.0
45,3,27,5,0.0
45,3,27,6,0.0
45,3,27,7,0.0
45,3,27,8,0.0
45,3,27,9,0.0
45,3,27,10,0.0
45,3,27,11,0.0
45,3,27,12,0.0
45,3,27,13,0.0
45,3,27,14,0.0
45,3,27,15,0.0
45,3,27,16,0.0
45,3,27,17,0.0
45,3,27,18,0.0
45,3,27,19,0.0
45,3,27,20,0.0
45,3,27,21,0.0
45,3,27,22,0.0
45,3,27,23,0.0
45,3,27,24,0.0
45,3,27,25,0.0
45,3,27,26,0.0
45,3,27,27,0.0
45,3,27,28,0.0
45,3,27,29,0.0
45,3,27,30,0.0
45,3,27,31,0.0
45,3,27,32,0.0
45,3,27,33,0.0
45,3,27,34,0.0
45,3,27,35,0.0
45,3,27,36,0.0
45,3,27,37,0.0
45,3,27,38,0.0
45,3,27,39,0.0
45,3,27,40,0.0
45,3,27,41,0.0
45,3,27,42,0.0
45,3,27,43,0.0
45,3,27,44,0.0
45,3,27,45,0.0
45,3,28,1,1.0
45,3,28,2,0.0
45,3,28,3,0.0
45,3,28,4,0.0
45,3,28,5,0.0
45,3,28,6,0.0
45,3,28,7,0.0
45,3,28,8,0.0
45,3,28,9,0.0
45,3,28,10,0.0
45,3,28,11,0.0
45,3,28,12,0.0
45,3,28,13,0.0
45,3,28,14,0.0
45,3,28,15,0.0
45,3,28,16,0.0
45,3,28,17,0.0
45,3,28,18,0.0
45,3,28,19,0.0
45,3,28,20,0.0
45,3,28,21,0.0
45,3,28,22,0.0
45,3,28,23,0.0
45,3,28,24,0.0
45,3,28,25,0.0
45,3,28,26,0.0
45,3,28,27,0.0
45,3,28,28,0.0
45,3,28,29,0.0
45,3,28,30,0.0
45,3,28,31,0.0
45,3,28,32,0.0
45,3,28,33,0.0
45,3,28,34,0.0
45,3,28,35,0.0
45,3,28,36,0.0
45,3,28,37,0.0
45,3,28,38,0.0
45,3,28,39,0.0
45,3,28,40,0.0
45,3,28,41,0.0
45,3,28,42,0.0
45,3,28,43,0.0
45,3,28,44,0.0
45,3,28,45,0.0
45,3,29,1,1.0
45,3,29,2,0.0
45,3,29,3,0.0
45,3,29,4,0.0
45,3,29,5,0.0
45,3,29,6,0.0
45,3,29,7,0.0
45,3,29,8,0.0
45,3,29,9,0.0
45,3,29,10,0.0
45,3,29,11,0.0
45,3,29,12,0.0
45,3,29,13,0.0
45,3,29,14,0.0
45,3,29,15,0.0
45,3,29,16,0.0
45,3,29,17,0.0
45,3,29,18,0.0
45,3,29,19,0.0
45,3,29,20,0.0
45,3,29,21,0.0
45,3,29,22,0.0
45,3,29,23,0.0
45,3,29,24,0.0
45,3,29,25,0.0
45,3,29,26,0.0
45,3,29,27,0.0
45,3,29,28,0.0
45,3,29,29,0.0
45,3,29,30,0.0
45,3,29,31,0.0
45,3,29,32,0.0
45,3,29,33,0.0
45,3,29,34,0.0
45,3,29,35,0.0
45,3,29,36,0.0
45,3,29,37,0.0
45,3,29,38,0.0
45,3,29,39,0.0
45,3,29,40,0.0
45,3,29,41,0.0
45,3,29,42,0.0
45,3,29,43,0.0
45,3,29,44,0.0
45,3,29,45,0.0
45,3,30,1,1.0
45,3,30,2,0.0
45,3,30,3,0.0
45,3,30,4,0.0
45,3,30,5,0.0
45,3,30,6,0.0
45,3,30,7,0.0
45,3,30,8,0.0
45,3,30,9,0.0
45,3,30,10,0.0
45,3,30,11,0.0
45,3,30,12,0.0
45,3,30,13,0.0
45,3,30,14,0.0
45,3,30,15,0.0
45,3,30,16,0.0
45,3,30,17,0.0
45,3,30,18,0.0
45,3,30,19,0.0
45,3,30,20,0.0
45,3,30,21,0.0
45,3,30,22,0.0
45,3,30,23,0.0
45,3,30,24,0.0
45,3,30,25,0.0
45,3,30,26,0.0
45,3,30,27,0.0
45,3,30,28,0.0
45,3,30,29,0.0
45,3,30,30,0.0
45,3,30,31,0.0
45,3,30,32,0.0
45,3,30,33,0.0
45,3,30,34,0.0
45,3,30,35,0.0
45,3,30,36,0.0
45,3,30,37,0.0
45,3,30,38,0.0
45,3,30,39,0.0
45,3,30,40,0.0
45,3,30,41,0.0
45,3,30,42,0.0
45,3,30,43,0.0
45,3,30,44,0.0
45,3,30,45,0.0
45,3,31,1,1.0
45,3,31,2,0.0
45,3,31,3,0.0
45,3,31,4,0.0
45,3,31,5,0.0
45,3,31,6,0.0
45,3,31,7,0.0
45,3,31,8,0.0
45,3,31,9,0.0
45,3,31,10,0.0
45,3,31,11,0.0
45,3,31,12,0.0
45,3,31,13,0.0
45,3,31,14,0.0
45,3,31,15,0.0
45,3,31,16,0.0
45,3,31,17,0.0
45,3,31,18,0.0
45,3,31,19,0.0
45,3,31,20,0.0
45,3,31,21,0.0
45,3,31,22,0.0
45,3,31,23,0.0
45,3,31,24,0.0
45,3,31,25,0.0
45,3,31,26,0.0
45,3,31,27,0.0
45,3,31,28,0.0
45,3,31,29,0.0
45,3,31,30,0.0
45,3,31,31,0.0
45,3,31,32,0.0
45,3,31,33,0.0
45,3,31,34,0.0
45,3,31,35,0.0
45,3,31,36,0.0
45,3,31,37,0.0
45,3,31,38,0.0
45,3,31,39,0.0
45,3,31,40,0.0
45,3,31,41,0.0
45,3,31,42,0.0
45,3,31,43,0.0
45,3,31,44,0.0
45,3,31,45,0.0
45,3,32,1,1.0
45,3,32,2,0.0
45,3,32,3,0.0
45,3,32,4,0.0
45,3,32,5,0.0
45,3,32,6,0.0
45,3,32,7,0.0
45,3,32,8,0.0
45,3,32,9,0.0
45,3,32,10,0.0
45,3,32,11,0.0
45,3,32,12,0.0
45,3,32,13,0.0
45,3,32,14,0.0
45,3,32,15,0.0
45,3,32,16,0.0
45,3,32,17,0.0
45,3,32,18,0.0
45,3,32,19,0.0
45,3,32,20,0.0
45,3,32,21,0.0
45,3,32,22,0.0
45,3,32,23,0.0
45,3,32,24,0.0
45,3,32,25,0.0
45,3,32,26,0.0
45,3,32,27,0.0
45,3,32,28,0.0
45,3,32,29,0.0
45,3,32,30,0.0
45,3,32,31,0.0
45,3,32,32,0.0
45,3,32,33,0.0
45,3,32,34,0.0
45,3,32,35,0.0
45,3,32,36,0.0
45,3,32,37,0.0
45,3,32,38,0.0
45,3,32,39,0.0
45,3,32,40,0.0
45,3,32,41,0.0
45,3,32,42,0.0
45,3,32,43,0.0
45,3,32,44,0.0
45,3,32,45,0.0
45,3,33,1,1.0
45,3,33,2,0.0
45,3,33,3,0.0
45,3,33,4,0.0
45,3,33,5,0.0
45,3,33,6,0.0
45,3,33,7,0.0
45,3,33,8,0.0
45,3,33,9,0.0
45,3,33,10,0.0
45,3,33,11,0.0
45,3,33,12,0.0
45,3,33,13,0.0
45,3,33,14,0.0
45,3,33,15,0.0
45,3,33,16,0.0
45,3,33,17,0.0
45,3,33,18,0.0
45,3,33,19,0.0
45,3,33,20,0.0
45,3,33,21,0.0
45,3,33,22,0.0
45,3,33,23,0.0
45,3,33,24,0.0
45,3,33,25,0.0
45,3,33,26,0.0
45,3,33,27,0.0
45,3,33,28,0.0
45,3,33,29,0.0
45,3,33,30,0.0
45,3,33,31,0.0
45,3,33,32,0.0
45,3,33,33,0.0
45,3,33,34,0.0
45,3,33,35,0.0
45,3,33,36,0.0
45,3,33,37,0.0
45,3,33,38,0.0
45,3,33,39,0.0
45,3,33,40,0.0
45,3,33,41,0.0
45,3,33,42,0.0
45,3,33,43,0.0
45,3,33,44,0.0
45,3,33,45,0.0
45,3,34,1,1.0
45,3,34,2,0.0
45,3,34,3,0.0
45,3,34,4,0.0
45,3,34,5,0.0
45,3,34,6,0.0
45,3,34,7,0.0
45,3,34,8,0.0
45,3,34,9,0.0
45,3,34,10,0.0
45,3,34,11,0.0
45,3,34,12,0.0
45,3,34,13,0.0
45,3,34,14,0.0
45,3,34,15,0.0
45,3,34,16,0.0
45,3,34,17,0.0
45,3,34,18,0.0
45,3,34,19,0.0
45,3,34,20,0.0
45,3,34,21,0.0
45,3,34,22,0.0
45,3,34,23,0.0
45,3,34,24,0.0
45,3,34,25,0.0
45,3,34,26,0.0
45,3,34,27,0.0
45,3,34,28,0.0
45,3,34,29,0.0
45,3,34,30,0.0
45,3,34,31,0.0
45,3,34,32,0.0
45,3,34,33,0.0
45,3,34,34,0.0
45,3,34,35,0.0
45,3,34,36,0.0
45,3,34,37,0.0
45,3,34,38,0.0
45,3,34,39,0.0
45,3,34,40,0.0
45,3,34,41,0.0
45,3,34,42,0.0
45,3,34,43,0.0
45,3,34,44,0.0
45,3,34,45,0.0
45,3,35,1,1.0
45,3,35,2,0.0
45,3,35,3,0.0
45,3,35,4,0.0
45,3,35,5,0.0
45,3,35,6,0.0
45,3,35,7,0.0
45,3,35,8,0.0
45,3,35,9,0.0
45,3,35,10,0.0
45,3,35,11,0.0
45,3,35,12,0.0
45,3,35,13,0.0
45,3,35,14,0.0
45,3,35,15,0.0
45,3,35,16,0.0
45,3,35,17,0.0
45,3,35,18,0.0
45,3,35,19,0.0
45,3,35,20,0.0
45,3,35,21,0.0
45,3,35,22,0.0
45,3,35,23,0.0
45,3,35,24,0.0
45,3,35,25,0.0
45,3,35,26,0.0
45,3,35,27,0.0
45,3,35,28,0.0
45,3,35,29,0.0
45,3,35,30,0.0
45,3,35,31,0.0
45,3,35,32,0.0
45,3,35,33,0.0
45,3,35,34,0.0
45,3,35,35,0.0
45,3,35,36,0.0
45,3,35,37,0.0
45,3,35,38,0.0
45,3,35,39,0.0
45,3,35,40,0.0
45,3,35,41,0.0
45,3,35,42,0.0
45,3,35,43,0.0
45,3,35,44,0.0
45,3,35,45,0.0
45,3,36,1,1.0
45,3,36,2,0.0
45,3,36,3,0.0
45,3,36,4,0.0
45,3,36,5,0.0
45,3,36,6,0.0
45,3,36,7,0.0
45,3,36,8,0.0
45,3,36,9,0.0
45,3,36,10,0.0
45,3,36,11,0.0
45,3,36,12,0.0
45,3,36,13,0.0
45,3,36,14,0.0
45,3,36,15,0.0
45,3,36,16,0.0
45,3,36,17,0.0
45,3,36,18,0.0
45,3,36,19,0.0
45,3,36,20,0.0
45,3,36,21,0.0
45,3,36,22,0.0
45,3,36,23,0.0
45,3,36,24,0.0
45,3,36,25,0.0
45,3,36,26,0.0
45,3,36,27,0.0
45,3,36,28,0.0
45,3,36,29,0.0
45,3,36,30,0.0
45,3,36,31,0.0
45,3,36,32,0.0
45,3,36,33,0.0
45,3,36,34,0.0
45,3,36,35,0.0
45,3,36,36,0.0
45,3,36,37,0.0
45,3,36,38,0.0
45,3,36,39,0.0
45,3,36,40,0.0
45,3,36,41,0.0
45,3,36,42,0.0
45,3,36,43,0.0
45,3,36,44,0.0
45,3,36,45,0.0
45,3,37,1,1.0
45,3,37,2,0.0
45,3,37,3,0.0
45,3,37,4,0.0
45,3,37,5,0.0
45,3,37,6,0.0
45,3,37,7,0.0
45,3,37,8,0.0
45,3,37,9,0.0
45,3,37,10,0.0
45,3,37,11,0.0
45,3,37,12,0.0
45,3,37,13,0.0
45,3,37,14,0.0
45,3,37,15,0.0
45,3,37,16,0.0
45,3,37,17,0.0
45,3,37,18,0.0
45,3,37,19,0.0
45,3,37,20,0.0
45,3,37,21,0.0
45,3,37,22,0.0
45,3,37,23,0.0
45,3,37,24,0.0
45,3,37,25,0.0
45,3,37,26,0.0
45,3,37,27,0.0
45,3,37,28,0.0
45,3,37,29,0.0
45,3,37,30,0.0
45,3,37,31,0.0
45,3,37,32,0.0
45,3,37,33,0.0
45,3,37,34,0.0
45,3,37,35,0.0
45,3,37,36,0.0
45,3,37,37,0.0
45,3,37,38,0.0
45,3,37,39,0.0
45,3,37,40,0.0
45,3,37,41,0.0
45,3,37,42,0.0
45,3,37,43,0.0
45,3,37,44,0.0
45,3,37,45,0.0
45,3,38,1,1.0
45,3,38,2,0.0
45,3,38,3,0.0
45,3,38,4,0.0
45,3,38,5,0.0
45,3,38,6,0.0
45,3,38,7,0.0
45,3,38,8,0.0
45,3,38,9,0.0
45,3,38,10,0.0
45,3,38,11,0.0
45,3,38,12,0.0
45,3,38,13,0.0
45,3,38,14,0.0
45,3,38,15,0.0
45,3,38,16,0.0
45,3,38,17,0.0
45,3,38,18,0.0
45,3,38,19,0.0
45,3,38,20,0.0
45,3,38,21,0.0
45,3,38,22,0.0
45,3,38,23,0.0
45,3,38,24,0.0
45,3,38,25,0.0
45,3,38,26,0.0
45,3,38,27,0.0
45,3,38,28,0.0
45,3,38,29,0.0
45,3,38,30,0.0
45,3,38,31,0.0
45,3,38,32,0.0
45,3,38,33,0.0
45,3,38,34,0.0
45,3,38,35,0.0
45,3,38,36,0.0
45,3,38,37,0.0
45,3,38,38,0.0
45,3,38,39,0.0
45,3,38,40,0.0
45,3,38,41,0.0
45,3,38,42,0.0
45,3,38,43,0.0
45,3,38,44,0.0
45,3,38,45,0.0
45,3,39,1,1.0
45,3,39,2,0.0
45,3,39,3,0.0
45,3,39,4,0.0
45,3,39,5,0.0
45,3,39,6,0.0
45,3,39,7,0.0
45,3,39,8,0.0
45,3,39,9,0.0
45,3,39,10,0.0
45,3,39,11,0.0
45,3,39,12,0.0
45,3,39,13,0.0
45,3,39,14,0.0
45,3,39,15,0.0
45,3,39,16,0.0
45,3,39,17,0.0
45,3,39,18,0.0
45,3,39,19,0.0
45,3,39,20,0.0
45,3,39,21,0.0
45,3,39,22,0.0
45,3,39,23,0.0
45,3,39,24,0.0
45,3,39,25,0.0
45,3,39,26,0.0
45,3,39,27,0.0
45,3,39,28,0.0
45,3,39,29,0.0
45,3,39,30,0.0
45,3,39,31,0.0
45,3,39,32,0.0
45,3,39,33,0.0
45,3,39,34,0.0
45,3,39,35,0.0
45,3,39,36,0.0
45,3,39,37,0.0
45,3,39,38,0.0
45,3,39,39,0.0
45,3,39,40,0.0
45,3,39,41,0.0
45,3,39,42,0.0
45,3,39,43,0.0
45,3,39,44,0.0
45,3,39,45,0.0
45,3,40,1,1.0
45,3,40,2,0.0
45,3,40,3,0.0
45,3,40,4,0.0
45,3,40,5,0.0
45,3,40,6,0.0
45,3,40,7,0.0
45,3,40,8,0.0
45,3,40,9,0.0
45,3,40,10,0.0
45,3,40,11,0.0
45,3,40,12,0.0
45,3,40,13,0.0
45,3,40,14,0.0
45,3,40,15,0.0
45,3,40,16,0.0
45,3,40,17,0.0
45,3,40,18,0.0
45,3,40,19,0.0
45,3,40,20,0.0
45,3,40,21,0.0
45,3,40,22,0.0
45,3,40,23,0.0
45,3,40,24,0.0
45,3,40,25,0.0
45,3,40,26,0.0
45,3,40,27,0.0
45,3,40,28,0.0
45,3,40,29,0.0
45,3,40,30,0.0
45,3,40,31,0.0
45,3,40,32,0.0
45,3,40,33,0.0
45,3,40,34,0.0
45,3,40,35,0.0
45,3,40,36,0.0
45,3,40,37,0.0
45,3,40,38,0.0
45,3,40,39,0.0
45,3,40,40,0.0
45,3,40,41,0.0
45,3,40,42,0.0
45,3,40,43,0.0
45,3,40,44,0.0
45,3,40,45,0.0
45,3,41,1,1.0
45,3,41,2,0.0
45,3,41,3,0.0
45,3,41,4,0.0
45,3,41,5,0.0
45,3,41,6,0.0
45,3,41,7,0.0
45,3,41,8,0.0
45,3,41,9,0.0
45,3,41,10,0.0
45,3,41,11,0.0
45,3,41,12,0.0
45,3,41,13,0.0
45,3,41,14,0.0
45,3,41,15,0.0
45,3,41,16,0.0
45,3,41,17,0.0
45,3,41,18,0.0
45,3,41,19,0.0
45,3,41,20,0.0
45,3,41,21,0.0
45,3,41,22,0.0
45,3,41,23,0.0
45,3,41,24,0.0
45,3,41,25,0.0
45,3,41,26,0.0
45,3,41,27,0.0
45,3,41,28,0.0
45,3,41,29,0.0
45,3,41,30,0.0
45,3,41,31,0.0
45,3,41,32,0.0
45,3,41,33,0.0
45,3,41,34,0.0
45,3,41,35,0.0
45,3,41,36,0.0
45,3,41,37,0.0
45,3,41,38,0.0
45,3,41,39,0.0
45,3,41,40,0.0
45,3,41,41,0.0
45,3,41,42,0.0
45,3,41,43,0.0
45,3,41,44,0.0
45,3,41,45,0.0
45,3,42,1,1.0
45,3,42,2,0.0
45,3,42,3,0.0
45,3,42,4,0.0
45,3,42,5,0.0
45,3,42,6,0.0
45,3,42,7,0.0
45,3,42,8,0.0
45,3,42,9,0.0
45,3,42,10,0.0
45,3,42,11,0.0
45,3,42,12,0.0
45,3,42,13,0.0
45,3,42,14,0.0
45,3,42,15,0.0
45,3,42,16,0.0
45,3,42,17,0.0
45,3,42,18,0.0
45,3,42,19,0.0
45,3,42,20,0.0
45,3,42,21,0.0
45,3,42,22,0.0
45,3,42,23,0.0
45,3,42,24,0.0
45,3,42,25,0.0
45,3,42,26,0.0
45,3,42,27,0.0
45,3,42,28,0.0
45,3,42,29,0.0
45,3,42,30,0.0
45,3,42,31,0.0
45,3,42,32,0.0
45,3,42,33,0.0
45,3,42,34,0.0
45,3,42,35,0.0
45,3,42,36,0.0
45,3,42,37,0.0
45,3,42,38,0.0
45,3,42,39,0.0
45,3,42,40,0.0
45,3,42,41,0.0
45,3,42,42,0.0
45,3,42,43,0.0
45,3,42,44,0.0
45,3,42,45,0.0
45,3,43,1,1.0
45,3,43,2,0.0
45,3,43,3,0.0
45,3,43,4,0.0
45,3,43,5,0.0
45,3,43,6,0.0
45,3,43,7,0.0
45,3,43,8,0.0
45,3,43,9,0.0
45,3,43,10,0.0
45,3,43,11,0.0
45,3,43,12,0.0
45,3,43,13,0.0
45,3,43,14,0.0
45,3,43,15,0.0
45,3,43,16,0.0
45,3,43,17,0.0
45,3,43,18,0.0
45,3,43,19,0.0
45,3,43,20,0.0
45,3,43,21,0.0
45,3,43,22,0.0
45,3,43,23,0.0
45,3,43,24,0.0
45,3,43,25,0.0
45,3,43,26,0.0
45,3,43,27,0.0
45,3,43,28,0.0
45,3,43,29,0.0
45,3,43,30,0.0
45,3,43,31,0.0
45,3,43,32,0.0
45,3,43,33,0.0
45,3,43,34,0.0
45,3,43,35,0.0
45,3,43,36,0.0
45,3,43,37,0.0
45,3,43,38,0.0
45,3,43,39,0.0
45,3,43,40,0.0
45,3,43,41,0.0
45,3,43,42,0.0
45,3,43,43,0.0
45,3,43,44,0.0
45,3,43,45,0.0
45,3,44,1,1.0
45,3,44,2,0.0
45,3,44,3,0.0
45,3,44,4,0.0
45,3,44,5,0.0
45,3,44,6,0.0
45,3,44,7,0.0
45,3,44,8,0.0
45,3,44,9,0.0
45,3,44,10,0.0
45,3,44,11,0.0
45,3,44,12,0.0
45,3,44,13,0.0
45,3,44,14,0.0
45,3,44,15,0.0
45,3,44,16,0.0
45,3,44,17,0.0
45,3,44,18,0.0
45,3,44,19,0.0
45,3,44,20,0.0
45,3,44,21,0.0
45,3,44,22,0.0
45,3,44,23,0.0
45,3,44,24,0.0
45,3,44,25,0.0
45,3,44,26,0.0
45,3,44,27,0.0
45,3,44,28,0.0
45,3,44,29,0.0
45,3,44,30,0.0
45,3,44,31,0.0
45,3,44,32,0.0
45,3,44,33,0.0
45,3,44,34,0.0
45,3,44,35,0.0
45,3,44,36,0.0
45,3,44,37,0.0
45,3,44,38,0.0
45,3,44,39,0.0
45,3,44,40,0.0
45,3,44,41,0.0
45,3,44,42,0.0
45,3,44,43,0.0
45,3,44,44,0.0
45,3,44,45,0.0
45,3,45,1,1.0
45,3,45,2,0.0
45,3,45,3,0.0
45,3,45,4,0.0
45,3,45,5,0.0
45,3,45,6,0.0
45,3,45,7,0.0
45,3,45,8,0.0
45,3,45,9,0.0
45,3,45,10,0.0
45,3,45,11,0.0
45,3,45,12,0.0
45,3,45,13,0.0
45,3,45,14,0.0
45,3,45,15,0.0
45,3,45,16,0.0
45,3,45,17,0.0
45,3,45,18,0.0
45,3,45,19,0.0
45,3,45,20,0.0
45,3,45,21,0.0
45,3,45,22,0.0
45,3,45,23,0.0
45,3,45,24,0.0
45,3,45,25,0.0
45,3,45,26,0.0
45,3,45,27,0.0
45,3,45,28,0.0
45,3,45,29,0.0
45,3,45,30,0.0
45,3,45,31,0.0
45,3,45,32,0.0
45,3,45,33,0.0
45,3,45,34,0.0
45,3,45,35,0.0
45,3,45,36,0.0
45,3,45,37,0.0
45,3,45,38,0.0
45,3,45,39,0.0
45,3,45,40,0.0
45,3,45,41,0.0
45,3,45,42,0.0
45,3,45,43,0.0
45,3,45,44,0.0
45,3,45,45,0.0
45,3,46,1,1.0
45,3,46,2,0.0
45,3,46,3,0.0
45,3,46,4,0.0
45,3,46,5,0.0
45,3,46,6,0.0
45,3,46,7,0.0
45,3,46,8,0.0
45,3,46,9,0.0
45,3,46,10,0.0
45,3,46,11,0.0
45,3,46,12,0.0
45,3,46,13,0.0
45,3,46,14,0.0
45,3,46,15,0.0
45,3,46,16,0.0
45,3,46,17,0.0
45,3,46,18,0.0
45,3,46,19,0.0
45,3,46,20,0.0
45,3,46,21,0.0
45,3,46,22,0.0
45,3,46,23,0.0
45,3,46,24,0.0
45,3,46,25,0.0
45,3,46,26,0.0
45,3,46,27,0.0
45,3,46,28,0.0
45,3,46,29,0.0
45,3,46,30,0.0
45,3,46,31,0.0
45,3,46,32,0.0
45,3,46,33,0.0
45,3,46,34,0.0
45,3,46,35,0.0
45,3,46,36,0.0
45,3,46,37,0.0
45,3,46,38,0.0
45,3,46,39,0.0
45,3,46,40,0.0
45,3,46,41,0.0
45,3,46,42,0.0
45,3,46,43,0.0
45,3,46,44,0.0
45,3,46,45,0.0
45,3,47,1,1.0
45,3,47,2,0.0
45,3,47,3,0.0
45,3,47,4,0.0
45,3,47,5,0.0
45,3,47,6,0.0
45,3,47,7,0.0
45,3,47,8,0.0
45,3,47,9,0.0
45,3,47,10,0.0
45,3,47,11,0.0
45,3,47,12,0.0
45,3,47,13,0.0
45,3,47,14,0.0
45,3,47,15,0.0
45,3,47,16,0.0
45,3,47,17,0.0
45,3,47,18,0.0
45,3,47,19,0.0
45,3,47,20,0.0
45,3,47,21,0.0
45,3,47,22,0.0
45,3,47,23,0.0
45,3,47,24,0.0
45,3,47,25,0.0
45,3,47,26,0.0
45,3,47,27,0.0
45,3,47,28,0.0
45,3,47,29,0.0
45,3,47,30,0.0
45,3,47,31,0.0
45,3,47,32,0.0
45,3,47,33,0.0
45,3,47,34,0.0
45,3,47,35,0.0
45,3,47,36,0.0
45,3,47,37,0.0
45,3,47,38,0.0
45,3,47,39,0.0
45,3,47,40,0.0
45,3,47,41,0.0
45,3,47,42,0.0
45,3,47,43,0.0
45,3,47,44,0.0
45,3,47,45,0.0
45,3,48,1,1.0
45,3,48,2,0.0
45,3,48,3,0.0
45,3,48,4,0.0
45,3,48,5,0.0
45,3,48,6,0.0
45,3,48,7,0.0
45,3,48,8,0.0
45,3,48,9,0.0
45,3,48,10,0.0
45,3,48,11,0.0
45,3,48,12,0.0
45,3,48,13,0.0
45,3,48,14,0.0
45,3,48,15,0.0
45,3,48,16,0.0
45,3,48,17,0.0
45,3,48,18,0.0
45,3,48,19,0.0
45,3,48,20,0.0
45,3,48,21,0.0
45,3,48,22,0.0
45,3,48,23,0.0
45,3,48,24,0.0
45,3,48,25,0.0
45,3,48,26,0.0
45,3,48,27,0.0
45,3,48,28,0.0
45,3,48,29,0.0
45,3,48,30,0.0
45,3,48,31,0.0
45,3,48,32,0.0
45,3,48,33,0.0
45,3,48,34,0.0
45,3,48,35,0.0
45,3,48,36,0.0
45,3,48,37,0.0
45,3,48,38,0.0
45,3,48,39,0.0
45,3,48,40,0.0
45,3,48,41,0.0
45,3,48,42,0.0
45,3,48,43,0.0
45,3,48,44,0.0
45,3,48,45,0.0
45,3,49,1,1.0
45,3,49,2,0.0
45,3,49,3,0.0
45,3,49,4,0.0
45,3,49,5,0.0
45,3,49,6,0.0
45,3,49,7,0.0
45,3,49,8,0.0
45,3,49,9,0.0
45,3,49,10,0.0
45,3,49,11,0.0
45,3,49,12,0.0
45,3,49,13,0.0
45,3,49,14,0.0
45,3,49,15,0.0
45,3,49,16,0.0
45,3,49,17,0.0
45,3,49,18,0.0
45,3,49,19,0.0
45,3,49,20,0.0
45,3,49,21,0.0
45,3,49,22,0.0
45,3,49,23,0.0
45,3,49,24,0.0
45,3,49,25,0.0
45,3,49,26,0.0
45,3,49,27,0.0
45,3,49,28,0.0
45,3,49,29,0.0
45,3,49,30,0.0
45,3,49,31,0.0
45,3,49,32,0.0
45,3,49,33,0.0
45,3,49,34,0.0
45,3,49,35,0.0
45,3,49,36,0.0
45,3,49,37,0.0
45,3,49,38,0.0
45,3,49,39,0.0
45,3,49,40,0.0
45,3,49,41,0.0
45,3,49,42,0.0
45,3,49,43,0.0
45,3,49,44,0.0
45,3,49,45,0.0
45,4,0,1,1.0
45,4,0,2,0.0
45,4,0,3,0.0
45,4,0,4,0.0
45,4,0,5,0.0
45,4,0,6,0.0
45,4,0,7,0.0
45,4,0,8,0.0
45,4,0,9,0.0
45,4,0,10,0.0
45,4,0,11,0.0
45,4,0,12,0.0
45,4,0,13,0.0
45,4,0,14,0.0
45,4,0,15,0.0
45,4,0,16,0.0
45,4,0,17,0.0
45,4,0,18,0.0
45,4,0,19,0.0
45,4,0,20,0.0
45,4,0,21,0.0
45,4,0,22,0.0
45,4,0,23,0.0
45,4,0,24,0.0
45,4,0,25,0.0
45,4,0,26,0.0
45,4,0,27,0.0
45,4,0,28,0.0
45,4,0,29,0.0
45,4,0,30,0.0
45,4,0,31,0.0
45,4,0,32,0.0
45,4,0,33,0.0
45,4,0,34,0.0
45,4,0,35,0.0
45,4,0,36,0.0
45,4,0,37,0.0
45,4,0,38,0.0
45,4,0,39,0.0
45,4,0,40,0.0
45,4,0,41,0.0
45,4,0,42,0.0
45,4,0,43,0.0
45,4,0,44,0.0
45,4,0,45,0.0
45,4,1,1,1.0
45,4,1,2,0.0
45,4,1,3,0.0
45,4,1,4,0.0
45,4,1,5,0.0
45,4,1,6,0.0
45,4,1,7,0.0
45,4,1,8,0.0
45,4,1,9,0.0
45,4,1,10,0.0
45,4,1,11,0.0
45,4,1,12,0.0
45,4,1,13,0.0
45,4,1,14,0.0
45,4,1,15,0.0
45,4,1,16,0.0
45,4,1,17,0.0
45,4,1,18,0.0
45,4,1,19,0.0
45,4,1,20,0.0
45,4,1,21,0.0
45,4,1,22,0.0
45,4,1,23,0.0
45,4,1,24,0.0
45,4,1,25,0.0
45,4,1,26,0.0
45,4,1,27,0.0
45,4,1,28,0.0
45,4,1,29,0.0
45,4,1,30,0.0
45,4,1,31,0.0
45,4,1,32,0.0
45,4,1,33,0.0
45,4,1,34,0.0
45,4,1,35,0.0
45,4,1,36,0.0
45,4,1,37,0.0
45,4,1,38,0.0
45,4,1,39,0.0
45,4,1,40,0.0
45,4,1,41,0.0
45,4,1,42,0.0
45,4,1,43,0.0
45,4,1,44,0.0
45,4,1,45,0.0
45,4,2,1,1.0
45,4,2,2,0.0
45,4,2,3,0.0
45,4,2,4,0.0
45,4,2,5,0.0
45,4,2,6,0.0
45,4,2,7,0.0
45,4,2,8,0.0
45,4,2,9,0.0
45,4,2,10,0.0
45,4,2,11,0.0
45,4,2,12,0.0
45,4,2,13,0.0
45,4,2,14,0.0
45,4,2,15,0.0
45,4,2,16,0.0
45,4,2,17,0.0
45,4,2,18,0.0
45,4,2,19,0.0
45,4,2,20,0.0
45,4,2,21,0.0
45,4,2,22,0.0
45,4,2,23,0.0
45,4,2,24,0.0
45,4,2,25,0.0
45,4,2,26,0.0
45,4,2,27,0.0
45,4,2,28,0.0
45,4,2,29,0.0
45,4,2,30,0.0
45,4,2,31,0.0
45,4,2,32,0.0
45,4,2,33,0.0
45,4,2,34,0.0
45,4,2,35,0.0
45,4,2,36,0.0
45,4,2,37,0.0
45,4,2,38,0.0
45,4,2,39,0.0
45,4,2,40,0.0
45,4,2,41,0.0
45,4,2,42,0.0
45,4,2,43,0.0
45,4,2,44,0.0
45,4,2,45,0.0
45,4,3,1,1.0
45,4,3,2,0.0
45,4,3,3,0.0
45,4,3,4,0.0
45,4,3,5,0.0
45,4,3,6,0.0
45,4,3,7,0.0
45,4,3,8,0.0
45,4,3,9,0.0
45,4,3,10,0.0
45,4,3,11,0.0
45,4,3,12,0.0
45,4,3,13,0.0
45,4,3,14,0.0
45,4,3,15,0.0
45,4,3,16,0.0
45,4,3,17,0.0
45,4,3,18,0.0
45,4,3,19,0.0
45,4,3,20,0.0
45,4,3,21,0.0
45,4,3,22,0.0
45,4,3,23,0.0
45,4,3,24,0.0
45,4,3,25,0.0
45,4,3,26,0.0
45,4,3,27,0.0
45,4,3,28,0.0
45,4,3,29,0.0
45,4,3,30,0.0
45,4,3,31,0.0
45,4,3,32,0.0
45,4,3,33,0.0
45,4,3,34,0.0
45,4,3,35,0.0
45,4,3,36,0.0
45,4,3,37,0.0
45,4,3,38,0.0
45,4,3,39,0.0
45,4,3,40,0.0
45,4,3,41,0.0
45,4,3,42,0.0
45,4,3,43,0.0
45,4,3,44,0.0
45,4,3,45,0.0
45,4,4,1,1.0
45,4,4,2,0.0
45,4,4,3,0.0
45,4,4,4,0.0
45,4,4,5,0.0
45,4,4,6,0.0
45,4,4,7,0.0
45,4,4,8,0.0
45,4,4,9,0.0
45,4,4,10,0.0
45,4,4,11,0.0
45,4,4,12,0.0
45,4,4,13,0.0
45,4,4,14,0.0
45,4,4,15,0.0
45,4,4,16,0.0
45,4,4,17,0.0
45,4,4,18,0.0
45,4,4,19,0.0
45,4,4,20,0.0
45,4,4,21,0.0
45,4,4,22,0.0
45,4,4,23,0.0
45,4,4,24,0.0
45,4,4,25,0.0
45,4,4,26,0.0
45,4,4,27,0.0
45,4,4,28,0.0
45,4,4,29,0.0
45,4,4,30,0.0
45,4,4,31,0.0
45,4,4,32,0.0
45,4,4,33,0.0
45,4,4,34,0.0
45,4,4,35,0.0
45,4,4,36,0.0
45,4,4,37,0.0
45,4,4,38,0.0
45,4,4,39,0.0
45,4,4,40,0.0
45,4,4,41,0.0
45,4,4,42,0.0
45,4,4,43,0.0
45,4,4,44,0.0
45,4,4,45,0.0
45,4,5,1,1.0
45,4,5,2,0.0
45,4,5,3,0.0
45,4,5,4,0.0
45,4,5,5,0.0
45,4,5,6,0.0
45,4,5,7,0.0
45,4,5,8,0.0
45,4,5,9,0.0
45,4,5,10,0.0
45,4,5,11,0.0
45,4,5,12,0.0
45,4,5,13,0.0
45,4,5,14,0.0
45,4,5,15,0.0
45,4,5,16,0.0
45,4,5,17,0.0
45,4,5,18,0.0
45,4,5,19,0.0
45,4,5,20,0.0
45,4,5,21,0.0
45,4,5,22,0.0
45,4,5,23,0.0
45,4,5,24,0.0
45,4,5,25,0.0
45,4,5,26,0.0
45,4,5,27,0.0
45,4,5,28,0.0
45,4,5,29,0.0
45,4,5,30,0.0
45,4,5,31,0.0
45,4,5,32,0.0
45,4,5,33,0.0
45,4,5,34,0.0
45,4,5,35,0.0
45,4,5,36,0.0
45,4,5,37,0.0
45,4,5,38,0.0
45,4,5,39,0.0
45,4,5,40,0.0
45,4,5,41,0.0
45,4,5,42,0.0
45,4,5,43,0.0
45,4,5,44,0.0
45,4,5,45,0.0
45,4,6,1,1.0
45,4,6,2,0.0
45,4,6,3,0.0
45,4,6,4,0.0
45,4,6,5,0.0
45,4,6,6,0.0
45,4,6,7,0.0
45,4,6,8,0.0
45,4,6,9,0.0
45,4,6,10,0.0
45,4,6,11,0.0
45,4,6,12,0.0
45,4,6,13,0.0
45,4,6,14,0.0
45,4,6,15,0.0
45,4,6,16,0.0
45,4,6,17,0.0
45,4,6,18,0.0
45,4,6,19,0.0
45,4,6,20,0.0
45,4,6,21,0.0
45,4,6,22,0.0
45,4,6,23,0.0
45,4,6,24,0.0
45,4,6,25,0.0
45,4,6,26,0.0
45,4,6,27,0.0
45,4,6,28,0.0
45,4,6,29,0.0
45,4,6,30,0.0
45,4,6,31,0.0
45,4,6,32,0.0
45,4,6,33,0.0
45,4,6,34,0.0
45,4,6,35,0.0
45,4,6,36,0.0
45,4,6,37,0.0
45,4,6,38,0.0
45,4,6,39,0.0
45,4,6,40,0.0
45,4,6,41,0.0
45,4,6,42,0.0
45,4,6,43,0.0
45,4,6,44,0.0
45,4,6,45,0.0
45,4,7,1,1.0
45,4,7,2,0.0
45,4,7,3,0.0
45,4,7,4,0.0
45,4,7,5,0.0
45,4,7,6,0.0
45,4,7,7,0.0
45,4,7,8,0.0
45,4,7,9,0.0
45,4,7,10,0.0
45,4,7,11,0.0
45,4,7,12,0.0
45,4,7,13,0.0
45,4,7,14,0.0
45,4,7,15,0.0
45,4,7,16,0.0
45,4,7,17,0.0
45,4,7,18,0.0
45,4,7,19,0.0
45,4,7,20,0.0
45,4,7,21,0.0
45,4,7,22,0.0
45,4,7,23,0.0
45,4,7,24,0.0
45,4,7,25,0.0
45,4,7,26,0.0
45,4,7,27,0.0
45,4,7,28,0.0
45,4,7,29,0.0
45,4,7,30,0.0
45,4,7,31,0.0
45,4,7,32,0.0
45,4,7,33,0.0
45,4,7,34,0.0
45,4,7,35,0.0
45,4,7,36,0.0
45,4,7,37,0.0
45,4,7,38,0.0
45,4,7,39,0.0
45,4,7,40,0.0
45,4,7,41,0.0
45,4,7,42,0.0
45,4,7,43,0.0
45,4,7,44,0.0
45,4,7,45,0.0
45,4,8,1,1.0
45,4,8,2,0.0
45,4,8,3,0.0
45,4,8,4,0.0
45,4,8,5,0.0
45,4,8,6,0.0
45,4,8,7,0.0
45,4,8,8,0.0
45,4,8,9,0.0
45,4,8,10,0.0
45,4,8,11,0.0
45,4,8,12,0.0
45,4,8,13,0.0
45,4,8,14,0.0
45,4,8,15,0.0
45,4,8,16,0.0
45,4,8,17,0.0
45,4,8,18,0.0
45,4,8,19,0.0
45,4,8,20,0.0
45,4,8,21,0.0
45,4,8,22,0.0
45,4,8,23,0.0
45,4,8,24,0.0
45,4,8,25,0.0
45,4,8,26,0.0
45,4,8,27,0.0
45,4,8,28,0.0
45,4,8,29,0.0
45,4,8,30,0.0
45,4,8,31,0.0
45,4,8,32,0.0
45,4,8,33,0.0
45,4,8,34,0.0
45,4,8,35,0.0
45,4,8,36,0.0
45,4,8,37,0.0
45,4,8,38,0.0
45,4,8,39,0.0
45,4,8,40,0.0
45,4,8,41,0.0
45,4,8,42,0.0
45,4,8,43,0.0
45,4,8,44,0.0
45,4,8,45,0.0
45,4,9,1,1.0
45,4,9,2,0.0
45,4,9,3,0.0
45,4,9,4,0.0
45,4,9,5,0.0
45,4,9,6,0.0
45,4,9,7,0.0
45,4,9,8,0.0
45,4,9,9,0.0
45,4,9,10,0.0
45,4,9,11,0.0
45,4,9,12,0.0
45,4,9,13,0.0
45,4,9,14,0.0
45,4,9,15,0.0
45,4,9,16,0.0
45,4,9,17,0.0
45,4,9,18,0.0
45,4,9,19,0.0
45,4,9,20,0.0
45,4,9,21,0.0
45,4,9,22,0.0
45,4,9,23,0.0
45,4,9,24,0.0
45,4,9,25,0.0
45,4,9,26,0.0
45,4,9,27,0.0
45,4,9,28,0.0
45,4,9,29,0.0
45,4,9,30,0.0
45,4,9,31,0.0
45,4,9,32,0.0
45,4,9,33,0.0
45,4,9,34,0.0
45,4,9,35,0.0
45,4,9,36,0.0
45,4,9,37,0.0
45,4,9,38,0.0
45,4,9,39,0.0
45,4,9,40,0.0
45,4,9,41,0.0
45,4,9,42,0.0
45,4,9,43,0.0
45,4,9,44,0.0
45,4,9,45,0.0
45,4,10,1,1.0
45,4,10,2,0.0
45,4,10,3,0.0
45,4,10,4,0.0
45,4,10,5,0.0
45,4,10,6,0.0
45,4,10,7,0.0
45,4,10,8,0.0
45,4,10,9,0.0
45,4,10,10,0.0
45,4,10,11,0.0
45,4,10,12,0.0
45,4,10,13,0.0
45,4,10,14,0.0
45,4,10,15,0.0
45,4,10,16,0.0
45,4,10,17,0.0
45,4,10,18,0.0
45,4,10,19,0.0
45,4,10,20,0.0
45,4,10,21,0.0
45,4,10,22,0.0
45,4,10,23,0.0
45,4,10,24,0.0
45,4,10,25,0.0
45,4,10,26,0.0
45,4,10,27,0.0
45,4,10,28,0.0
45,4,10,29,0.0
45,4,10,30,0.0
45,4,10,31,0.0
45,4,10,32,0.0
45,4,10,33,0.0
45,4,10,34,0.0
45,4,10,35,0.0
45,4,10,36,0.0
45,4,10,37,0.0
45,4,10,38,0.0
45,4,10,39,0.0
45,4,10,40,0.0
45,4,10,41,0.0
45,4,10,42,0.0
45,4,10,43,0.0
45,4,10,44,0.0
45,4,10,45,0.0
45,4,11,1,1.0
45,4,11,2,0.0
45,4,11,3,0.0
45,4,11,4,0.0
45,4,11,5,0.0
45,4,11,6,0.0
45,4,11,7,0.0
45,4,11,8,0.0
45,4,11,9,0.0
45,4,11,10,0.0
45,4,11,11,0.0
45,4,11,12,0.0
45,4,11,13,0.0
45,4,11,14,0.0
45,4,11,15,0.0
45,4,11,16,0.0
45,4,11,17,0.0
45,4,11,18,0.0
45,4,11,19,0.0
45,4,11,20,0.0
45,4,11,21,0.0
45,4,11,22,0.0
45,4,11,23,0.0
45,4,11,24,0.0
45,4,11,25,0.0
45,4,11,26,0.0
45,4,11,27,0.0
45,4,11,28,0.0
45,4,11,29,0.0
45,4,11,30,0.0
45,4,11,31,0.0
45,4,11,32,0.0
45,4,11,33,0.0
45,4,11,34,0.0
45,4,11,35,0.0
45,4,11,36,0.0
45,4,11,37,0.0
45,4,11,38,0.0
45,4,11,39,0.0
45,4,11,40,0.0
45,4,11,41,0.0
45,4,11,42,0.0
45,4,11,43,0.0
45,4,11,44,0.0
45,4,11,45,0.0
45,4,12,1,1.0
45,4,12,2,0.0
45,4,12,3,0.0
45,4,12,4,0.0
45,4,12,5,0.0
45,4,12,6,0.0
45,4,12,7,0.0
45,4,12,8,0.0
45,4,12,9,0.0
45,4,12,10,0.0
45,4,12,11,0.0
45,4,12,12,0.0
45,4,12,13,0.0
45,4,12,14,0.0
45,4,12,15,0.0
45,4,12,16,0.0
45,4,12,17,0.0
45,4,12,18,0.0
45,4,12,19,0.0
45,4,12,20,0.0
45,4,12,21,0.0
45,4,12,22,0.0
45,4,12,23,0.0
45,4,12,24,0.0
45,4,12,25,0.0
45,4,12,26,0.0
45,4,12,27,0.0
45,4,12,28,0.0
45,4,12,29,0.0
45,4,12,30,0.0
45,4,12,31,0.0
45,4,12,32,0.0
45,4,12,33,0.0
45,4,12,34,0.0
45,4,12,35,0.0
45,4,12,36,0.0
45,4,12,37,0.0
45,4,12,38,0.0
45,4,12,39,0.0
45,4,12,40,0.0
45,4,12,41,0.0
45,4,12,42,0.0
45,4,12,43,0.0
45,4,12,44,0.0
45,4,12,45,0.0
45,4,13,1,1.0
45,4,13,2,0.0
45,4,13,3,0.0
45,4,13,4,0.0
45,4,13,5,0.0
45,4,13,6,0.0
45,4,13,7,0.0
45,4,13,8,0.0
45,4,13,9,0.0
45,4,13,10,0.0
45,4,13,11,0.0
45,4,13,12,0.0
45,4,13,13,0.0
45,4,13,14,0.0
45,4,13,15,0.0
45,4,13,16,0.0
45,4,13,17,0.0
45,4,13,18,0.0
45,4,13,19,0.0
45,4,13,20,0.0
45,4,13,21,0.0
45,4,13,22,0.0
45,4,13,23,0.0
45,4,13,24,0.0
45,4,13,25,0.0
45,4,13,26,0.0
45,4,13,27,0.0
45,4,13,28,0.0
45,4,13,29,0.0
45,4,13,30,0.0
45,4,13,31,0.0
45,4,13,32,0.0
45,4,13,33,0.0
45,4,13,34,0.0
45,4,13,35,0.0
45,4,13,36,0.0
45,4,13,37,0.0
45,4,13,38,0.0
45,4,13,39,0.0
45,4,13,40,0.0
45,4,13,41,0.0
45,4,13,42,0.0
45,4,13,43,0.0
45,4,13,44,0.0
45,4,13,45,0.0
45,4,14,1,1.0
45,4,14,2,0.0
45,4,14,3,0.0
45,4,14,4,0.0
45,4,14,5,0.0
45,4,14,6,0.0
45,4,14,7,0.0
45,4,14,8,0.0
45,4,14,9,0.0
45,4,14,10,0.0
45,4,14,11,0.0
45,4,14,12,0.0
45,4,14,13,0.0
45,4,14,14,0.0
45,4,14,15,0.0
45,4,14,16,0.0
45,4,14,17,0.0
45,4,14,18,0.0
45,4,14,19,0.0
45,4,14,20,0.0
45,4,14,21,0.0
45,4,14,22,0.0
45,4,14,23,0.0
45,4,14,24,0.0
45,4,14,25,0.0
45,4,14,26,0.0
45,4,14,27,0.0
45,4,14,28,0.0
45,4,14,29,0.0
45,4,14,30,0.0
45,4,14,31,0.0
45,4,14,32,0.0
45,4,14,33,0.0
45,4,14,34,0.0
45,4,14,35,0.0
45,4,14,36,0.0
45,4,14,37,0.0
45,4,14,38,0.0
45,4,14,39,0.0
45,4,14,40,0.0
45,4,14,41,0.0
45,4,14,42,0.0
45,4,14,43,0.0
45,4,14,44,0.0
45,4,14,45,0.0
45,4,15,1,1.0
45,4,15,2,0.0
45,4,15,3,0.0
45,4,15,4,0.0
45,4,15,5,0.0
45,4,15,6,0.0
45,4,15,7,0.0
45,4,15,8,0.0
45,4,15,9,0.0
45,4,15,10,0.0
45,4,15,11,0.0
45,4,15,12,0.0
45,4,15,13,0.0
45,4,15,14,0.0
45,4,15,15,0.0
45,4,15,16,0.0
45,4,15,17,0.0
45,4,15,18,0.0
45,4,15,19,0.0
45,4,15,20,0.0
45,4,15,21,0.0
45,4,15,22,0.0
45,4,15,23,0.0
45,4,15,24,0.0
45,4,15,25,0.0
45,4,15,26,0.0
45,4,15,27,0.0
45,4,15,28,0.0
45,4,15,29,0.0
45,4,15,30,0.0
45,4,15,31,0.0
45,4,15,32,0.0
45,4,15,33,0.0
45,4,15,34,0.0
45,4,15,35,0.0
45,4,15,36,0.0
45,4,15,37,0.0
45,4,15,38,0.0
45,4,15,39,0.0
45,4,15,40,0.0
45,4,15,41,0.0
45,4,15,42,0.0
45,4,15,43,0.0
45,4,15,44,0.0
45,4,15,45,0.0
45,4,16,1,1.0
45,4,16,2,0.0
45,4,16,3,0.0
45,4,16,4,0.0
45,4,16,5,0.0
45,4,16,6,0.0
45,4,16,7,0.0
45,4,16,8,0.0
45,4,16,9,0.0
45,4,16,10,0.0
45,4,16,11,0.0
45,4,16,12,0.0
45,4,16,13,0.0
45,4,16,14,0.0
45,4,16,15,0.0
45,4,16,16,0.0
45,4,16,17,0.0
45,4,16,18,0.0
45,4,16,19,0.0
45,4,16,20,0.0
45,4,16,21,0.0
45,4,16,22,0.0
45,4,16,23,0.0
45,4,16,24,0.0
45,4,16,25,0.0
45,4,16,26,0.0
45,4,16,27,0.0
45,4,16,28,0.0
45,4,16,29,0.0
45,4,16,30,0.0
45,4,16,31,0.0
45,4,16,32,0.0
45,4,16,33,0.0
45,4,16,34,0.0
45,4,16,35,0.0
45,4,16,36,0.0
45,4,16,37,0.0
45,4,16,38,0.0
45,4,16,39,0.0
45,4,16,40,0.0
45,4,16,41,0.0
45,4,16,42,0.0
45,4,16,43,0.0
45,4,16,44,0.0
45,4,16,45,0.0
45,4,17,1,1.0
45,4,17,2,0.0
45,4,17,3,0.0
45,4,17,4,0.0
45,4,17,5,0.0
45,4,17,6,0.0
45,4,17,7,0.0
45,4,17,8,0.0
45,4,17,9,0.0
45,4,17,10,0.0
45,4,17,11,0.0
45,4,17,12,0.0
45,4,17,13,0.0
45,4,17,14,0.0
45,4,17,15,0.0
45,4,17,16,0.0
45,4,17,17,0.0
45,4,17,18,0.0
45,4,17,19,0.0
45,4,17,20,0.0
45,4,17,21,0.0
45,4,17,22,0.0
45,4,17,23,0.0
45,4,17,24,0.0
45,4,17,25,0.0
45,4,17,26,0.0
45,4,17,27,0.0
45,4,17,28,0.0
45,4,17,29,0.0
45,4,17,30,0.0
45,4,17,31,0.0
45,4,17,32,0.0
45,4,17,33,0.0
45,4,17,34,0.0
45,4,17,35,0.0
45,4,17,36,0.0
45,4,17,37,0.0
45,4,17,38,0.0
45,4,17,39,0.0
45,4,17,40,0.0
45,4,17,41,0.0
45,4,17,42,0.0
45,4,17,43,0.0
45,4,17,44,0.0
45,4,17,45,0.0
45,4,18,1,1.0
45,4,18,2,0.0
45,4,18,3,0.0
45,4,18,4,0.0
45,4,18,5,0.0
45,4,18,6,0.0
45,4,18,7,0.0
45,4,18,8,0.0
45,4,18,9,0.0
45,4,18,10,0.0
45,4,18,11,0.0
45,4,18,12,0.0
45,4,18,13,0.0
45,4,18,14,0.0
45,4,18,15,0.0
45,4,18,16,0.0
45,4,18,17,0.0
45,4,18,18,0.0
45,4,18,19,0.0
45,4,18,20,0.0
45,4,18,21,0.0
45,4,18,22,0.0
45,4,18,23,0.0
45,4,18,24,0.0
45,4,18,25,0.0
45,4,18,26,0.0
45,4,18,27,0.0
45,4,18,28,0.0
45,4,18,29,0.0
45,4,18,30,0.0
45,4,18,31,0.0
45,4,18,32,0.0
45,4,18,33,0.0
45,4,18,34,0.0
45,4,18,35,0.0
45,4,18,36,0.0
45,4,18,37,0.0
45,4,18,38,0.0
45,4,18,39,0.0
45,4,18,40,0.0
45,4,18,41,0.0
45,4,18,42,0.0
45,4,18,43,0.0
45,4,18,44,0.0
45,4,18,45,0.0
45,4,19,1,1.0
45,4,19,2,0.0
45,4,19,3,0.0
45,4,19,4,0.0
45,4,19,5,0.0
45,4,19,6,0.0
45,4,19,7,0.0
45,4,19,8,0.0
45,4,19,9,0.0
45,4,19,10,0.0
45,4,19,11,0.0
45,4,19,12,0.0
45,4,19,13,0.0
45,4,19,14,0.0
45,4,19,15,0.0
45,4,19,16,0.0
45,4,19,17,0.0
45,4,19,18,0.0
45,4,19,19,0.0
45,4,19,20,0.0
45,4,19,21,0.0
45,4,19,22,0.0
45,4,19,23,0.0
45,4,19,24,0.0
45,4,19,25,0.0
45,4,19,26,0.0
45,4,19,27,0.0
45,4,19,28,0.0
45,4,19,29,0.0
45,4,19,30,0.0
45,4,19,31,0.0
45,4,19,32,0.0
45,4,19,33,0.0
45,4,19,34,0.0
45,4,19,35,0.0
45,4,19,36,0.0
45,4,19,37,0.0
45,4,19,38,0.0
45,4,19,39,0.0
45,4,19,40,0.0
45,4,19,41,0.0
45,4,19,42,0.0
45,4,19,43,0.0
45,4,19,44,0.0
45,4,19,45,0.0
45,4,20,1,1.0
45,4,20,2,0.0
45,4,20,3,0.0
45,4,20,4,0.0
45,4,20,5,0.0
45,4,20,6,0.0
45,4,20,7,0.0
45,4,20,8,0.0
45,4,20,9,0.0
45,4,20,10,0.0
45,4,20,11,0.0
45,4,20,12,0.0
45,4,20,13,0.0
45,4,20,14,0.0
45,4,20,15,0.0
45,4,20,16,0.0
45,4,20,17,0.0
45,4,20,18,0.0
45,4,20,19,0.0
45,4,20,20,0.0
45,4,20,21,0.0
45,4,20,22,0.0
45,4,20,23,0.0
45,4,20,24,0.0
45,4,20,25,0.0
45,4,20,26,0.0
45,4,20,27,0.0
45,4,20,28,0.0
45,4,20,29,0.0
45,4,20,30,0.0
45,4,20,31,0.0
45,4,20,32,0.0
45,4,20,33,0.0
45,4,20,34,0.0
45,4,20,35,0.0
45,4,20,36,0.0
45,4,20,37,0.0
45,4,20,38,0.0
45,4,20,39,0.0
45,4,20,40,0.0
45,4,20,41,0.0
45,4,20,42,0.0
45,4,20,43,0.0
45,4,20,44,0.0
45,4,20,45,0.0
45,4,21,1,1.0
45,4,21,2,0.0
45,4,21,3,0.0
45,4,21,4,0.0
45,4,21,5,0.0
45,4,21,6,0.0
45,4,21,7,0.0
45,4,21,8,0.0
45,4,21,9,0.0
45,4,21,10,0.0
45,4,21,11,0.0
45,4,21,12,0.0
45,4,21,13,0.0
45,4,21,14,0.0
45,4,21,15,0.0
45,4,21,16,0.0
45,4,21,17,0.0
45,4,21,18,0.0
45,4,21,19,0.0
45,4,21,20,0.0
45,4,21,21,0.0
45,4,21,22,0.0
45,4,21,23,0.0
45,4,21,24,0.0
45,4,21,25,0.0
45,4,21,26,0.0
45,4,21,27,0.0
45,4,21,28,0.0
45,4,21,29,0.0
45,4,21,30,0.0
45,4,21,31,0.0
45,4,21,32,0.0
45,4,21,33,0.0
45,4,21,34,0.0
45,4,21,35,0.0
45,4,21,36,0.0
45,4,21,37,0.0
45,4,21,38,0.0
45,4,21,39,0.0
45,4,21,40,0.0
45,4,21,41,0.0
45,4,21,42,0.0
45,4,21,43,0.0
45,4,21,44,0.0
45,4,21,45,0.0
45,4,22,1,1.0
45,4,22,2,0.0
45,4,22,3,0.0
45,4,22,4,0.0
45,4,22,5,0.0
45,4,22,6,0.0
45,4,22,7,0.0
45,4,22,8,0.0
45,4,22,9,0.0
45,4,22,10,0.0
45,4,22,11,0.0
45,4,22,12,0.0
45,4,22,13,0.0
45,4,22,14,0.0
45,4,22,15,0.0
45,4,22,16,0.0
45,4,22,17,0.0
45,4,22,18,0.0
45,4,22,19,0.0
45,4,22,20,0.0
45,4,22,21,0.0
45,4,22,22,0.0
45,4,22,23,0.0
45,4,22,24,0.0
45,4,22,25,0.0
45,4,22,26,0.0
45,4,22,27,0.0
45,4,22,28,0.0
45,4,22,29,0.0
45,4,22,30,0.0
45,4,22,31,0.0
45,4,22,32,0.0
45,4,22,33,0.0
45,4,22,34,0.0
45,4,22,35,0.0
45,4,22,36,0.0
45,4,22,37,0.0
45,4,22,38,0.0
45,4,22,39,0.0
45,4,22,40,0.0
45,4,22,41,0.0
45,4,22,42,0.0
45,4,22,43,0.0
45,4,22,44,0.0
45,4,22,45,0.0
45,4,23,1,1.0
45,4,23,2,0.0
45,4,23,3,0.0
45,4,23,4,0.0
45,4,23,5,0.0
45,4,23,6,0.0
45,4,23,7,0.0
45,4,23,8,0.0
45,4,23,9,0.0
45,4,23,10,0.0
45,4,23,11,0.0
45,4,23,12,0.0
45,4,23,13,0.0
45,4,23,14,0.0
45,4,23,15,0.0
45,4,23,16,0.0
45,4,23,17,0.0
45,4,23,18,0.0
45,4,23,19,0.0
45,4,23,20,0.0
45,4,23,21,0.0
45,4,23,22,0.0
45,4,23,23,0.0
45,4,23,24,0.0
45,4,23,25,0.0
45,4,23,26,0.0
45,4,23,27,0.0
45,4,23,28,0.0
45,4,23,29,0.0
45,4,23,30,0.0
45,4,23,31,0.0
45,4,23,32,0.0
45,4,23,33,0.0
45,4,23,34,0.0
45,4,23,35,0.0
45,4,23,36,0.0
45,4,23,37,0.0
45,4,23,38,0.0
45,4,23,39,0.0
45,4,23,40,0.0
45,4,23,41,0.0
45,4,23,42,0.0
45,4,23,43,0.0
45,4,23,44,0.0
45,4,23,45,0.0
45,4,24,1,1.0
45,4,24,2,0.0
45,4,24,3,0.0
45,4,24,4,0.0
45,4,24,5,0.0
45,4,24,6,0.0
45,4,24,7,0.0
45,4,24,8,0.0
45,4,24,9,0.0
45,4,24,10,0.0
45,4,24,11,0.0
45,4,24,12,0.0
45,4,24,13,0.0
45,4,24,14,0.0
45,4,24,15,0.0
45,4,24,16,0.0
45,4,24,17,0.0
45,4,24,18,0.0
45,4,24,19,0.0
45,4,24,20,0.0
45,4,24,21,0.0
45,4,24,22,0.0
45,4,24,23,0.0
45,4,24,24,0.0
45,4,24,25,0.0
45,4,24,26,0.0
45,4,24,27,0.0
45,4,24,28,0.0
45,4,24,29,0.0
45,4,24,30,0.0
45,4,24,31,0.0
45,4,24,32,0.0
45,4,24,33,0.0
45,4,24,34,0.0
45,4,24,35,0.0
45,4,24,36,0.0
45,4,24,37,0.0
45,4,24,38,0.0
45,4,24,39,0.0
45,4,24,40,0.0
45,4,24,41,0.0
45,4,24,42,0.0
45,4,24,43,0.0
45,4,24,44,0.0
45,4,24,45,0.0
45,4,25,1,1.0
45,4,25,2,0.0
45,4,25,3,0.0
45,4,25,4,0.0
45,4,25,5,0.0
45,4,25,6,0.0
45,4,25,7,0.0
45,4,25,8,0.0
45,4,25,9,0.0
45,4,25,10,0.0
45,4,25,11,0.0
45,4,25,12,0.0
45,4,25,13,0.0
45,4,25,14,0.0
45,4,25,15,0.0
45,4,25,16,0.0
45,4,25,17,0.0
45,4,25,18,0.0
45,4,25,19,0.0
45,4,25,20,0.0
45,4,25,21,0.0
45,4,25,22,0.0
45,4,25,23,0.0
45,4,25,24,0.0
45,4,25,25,0.0
45,4,25,26,0.0
45,4,25,27,0.0
45,4,25,28,0.0
45,4,25,29,0.0
45,4,25,30,0.0
45,4,25,31,0.0
45,4,25,32,0.0
45,4,25,33,0.0
45,4,25,34,0.0
45,4,25,35,0.0
45,4,25,36,0.0
45,4,25,37,0.0
45,4,25,38,0.0
45,4,25,39,0.0
45,4,25,40,0.0
45,4,25,41,0.0
45,4,25,42,0.0
45,4,25,43,0.0
45,4,25,44,0.0
45,4,25,45,0.0
45,4,26,1,1.0
45,4,26,2,0.0
45,4,26,3,0.0
45,4,26,4,0.0
45,4,26,5,0.0
45,4,26,6,0.0
45,4,26,7,0.0
45,4,26,8,0.0
45,4,26,9,0.0
45,4,26,10,0.0
45,4,26,11,0.0
45,4,26,12,0.0
45,4,26,13,0.0
45,4,26,14,0.0
45,4,26,15,0.0
45,4,26,16,0.0
45,4,26,17,0.0
45,4,26,18,0.0
45,4,26,19,0.0
45,4,26,20,0.0
45,4,26,21,0.0
45,4,26,22,0.0
45,4,26,23,0.0
45,4,26,24,0.0
45,4,26,25,0.0
45,4,26,26,0.0
45,4,26,27,0.0
45,4,26,28,0.0
45,4,26,29,0.0
45,4,26,30,0.0
45,4,26,31,0.0
45,4,26,32,0.0
45,4,26,33,0.0
45,4,26,34,0.0
45,4,26,35,0.0
45,4,26,36,0.0
45,4,26,37,0.0
45,4,26,38,0.0
45,4,26,39,0.0
45,4,26,40,0.0
45,4,26,41,0.0
45,4,26,42,0.0
45,4,26,43,0.0
45,4,26,44,0.0
45,4,26,45,0.0
45,4,27,1,1.0
45,4,27,2,0.0
45,4,27,3,0.0
45,4,27,4,0.0
45,4,27,5,0.0
45,4,27,6,0.0
45,4,27,7,0.0
45,4,27,8,0.0
45,4,27,9,0.0
45,4,27,10,0.0
45,4,27,11,0.0
45,4,27,12,0.0
45,4,27,13,0.0
45,4,27,14,0.0
45,4,27,15,0.0
45,4,27,16,0.0
45,4,27,17,0.0
45,4,27,18,0.0
45,4,27,19,0.0
45,4,27,20,0.0
45,4,27,21,0.0
45,4,27,22,0.0
45,4,27,23,0.0
45,4,27,24,0.0
45,4,27,25,0.0
45,4,27,26,0.0
45,4,27,27,0.0
45,4,27,28,0.0
45,4,27,29,0.0
45,4,27,30,0.0
45,4,27,31,0.0
45,4,27,32,0.0
45,4,27,33,0.0
45,4,27,34,0.0
45,4,27,35,0.0
45,4,27,36,0.0
45,4,27,37,0.0
45,4,27,38,0.0
45,4,27,39,0.0
45,4,27,40,0.0
45,4,27,41,0.0
45,4,27,42,0.0
45,4,27,43,0.0
45,4,27,44,0.0
45,4,27,45,0.0
45,4,28,1,1.0
45,4,28,2,0.0
45,4,28,3,0.0
45,4,28,4,0.0
45,4,28,5,0.0
45,4,28,6,0.0
45,4,28,7,0.0
45,4,28,8,0.0
45,4,28,9,0.0
45,4,28,10,0.0
45,4,28,11,0.0
45,4,28,12,0.0
45,4,28,13,0.0
45,4,28,14,0.0
45,4,28,15,0.0
45,4,28,16,0.0
45,4,28,17,0.0
45,4,28,18,0.0
45,4,28,19,0.0
45,4,28,20,0.0
45,4,28,21,0.0
45,4,28,22,0.0
45,4,28,23,0.0
45,4,28,24,0.0
45,4,28,25,0.0
45,4,28,26,0.0
45,4,28,27,0.0
45,4,28,28,0.0
45,4,28,29,0.0
45,4,28,30,0.0
45,4,28,31,0.0
45,4,28,32,0.0
45,4,28,33,0.0
45,4,28,34,0.0
45,4,28,35,0.0
45,4,28,36,0.0
45,4,28,37,0.0
45,4,28,38,0.0
45,4,28,39,0.0
45,4,28,40,0.0
45,4,28,41,0.0
45,4,28,42,0.0
45,4,28,43,0.0
45,4,28,44,0.0
45,4,28,45,0.0
45,4,29,1,1.0
45,4,29,2,0.0
45,4,29,3,0.0
45,4,29,4,0.0
45,4,29,5,0.0
45,4,29,6,0.0
45,4,29,7,0.0
45,4,29,8,0.0
45,4,29,9,0.0
45,4,29,10,0.0
45,4,29,11,0.0
45,4,29,12,0.0
45,4,29,13,0.0
45,4,29,14,0.0
45,4,29,15,0.0
45,4,29,16,0.0
45,4,29,17,0.0
45,4,29,18,0.0
45,4,29,19,0.0
45,4,29,20,0.0
45,4,29,21,0.0
45,4,29,22,0.0
45,4,29,23,0.0
45,4,29,24,0.0
45,4,29,25,0.0
45,4,29,26,0.0
45,4,29,27,0.0
45,4,29,28,0.0
45,4,29,29,0.0
45,4,29,30,0.0
45,4,29,31,0.0
45,4,29,32,0.0
45,4,29,33,0.0
45,4,29,34,0.0
45,4,29,35,0.0
45,4,29,36,0.0
45,4,29,37,0.0
45,4,29,38,0.0
45,4,29,39,0.0
45,4,29,40,0.0
45,4,29,41,0.0
45,4,29,42,0.0
45,4,29,43,0.0
45,4,29,44,0.0
45,4,29,45,0.0
45,4,30,1,1.0
45,4,30,2,0.0
45,4,30,3,0.0
45,4,30,4,0.0
45,4,30,5,0.0
45,4,30,6,0.0
45,4,30,7,0.0
45,4,30,8,0.0
45,4,30,9,0.0
45,4,30,10,0.0
45,4,30,11,0.0
45,4,30,12,0.0
45,4,30,13,0.0
45,4,30,14,0.0
45,4,30,15,0.0
45,4,30,16,0.0
45,4,30,17,0.0
45,4,30,18,0.0
45,4,30,19,0.0
45,4,30,20,0.0
45,4,30,21,0.0
45,4,30,22,0.0
45,4,30,23,0.0
45,4,30,24,0.0
45,4,30,25,0.0
45,4,30,26,0.0
45,4,30,27,0.0
45,4,30,28,0.0
45,4,30,29,0.0
45,4,30,30,0.0
45,4,30,31,0.0
45,4,30,32,0.0
45,4,30,33,0.0
45,4,30,34,0.0
45,4,30,35,0.0
45,4,30,36,0.0
45,4,30,37,0.0
45,4,30,38,0.0
45,4,30,39,0.0
45,4,30,40,0.0
45,4,30,41,0.0
45,4,30,42,0.0
45,4,30,43,0.0
45,4,30,44,0.0
45,4,30,45,0.0
45,4,31,1,1.0
45,4,31,2,0.0
45,4,31,3,0.0
45,4,31,4,0.0
45,4,31,5,0.0
45,4,31,6,0.0
45,4,31,7,0.0
45,4,31,8,0.0
45,4,31,9,0.0
45,4,31,10,0.0
45,4,31,11,0.0
45,4,31,12,0.0
45,4,31,13,0.0
45,4,31,14,0.0
45,4,31,15,0.0
45,4,31,16,0.0
45,4,31,17,0.0
45,4,31,18,0.0
45,4,31,19,0.0
45,4,31,20,0.0
45,4,31,21,0.0
45,4,31,22,0.0
45,4,31,23,0.0
45,4,31,24,0.0
45,4,31,25,0.0
45,4,31,26,0.0
45,4,31,27,0.0
45,4,31,28,0.0
45,4,31,29,0.0
45,4,31,30,0.0
45,4,31,31,0.0
45,4,31,32,0.0
45,4,31,33,0.0
45,4,31,34,0.0
45,4,31,35,0.0
45,4,31,36,0.0
45,4,31,37,0.0
45,4,31,38,0.0
45,4,31,39,0.0
45,4,31,40,0.0
45,4,31,41,0.0
45,4,31,42,0.0
45,4,31,43,0.0
45,4,31,44,0.0
45,4,31,45,0.0
45,4,32,1,1.0
45,4,32,2,0.0
45,4,32,3,0.0
45,4,32,4,0.0
45,4,32,5,0.0
45,4,32,6,0.0
45,4,32,7,0.0
45,4,32,8,0.0
45,4,32,9,0.0
45,4,32,10,0.0
45,4,32,11,0.0
45,4,32,12,0.0
45,4,32,13,0.0
45,4,32,14,0.0
45,4,32,15,0.0
45,4,32,16,0.0
45,4,32,17,0.0
45,4,32,18,0.0
45,4,32,19,0.0
45,4,32,20,0.0
45,4,32,21,0.0
45,4,32,22,0.0
45,4,32,23,0.0
45,4,32,24,0.0
45,4,32,25,0.0
45,4,32,26,0.0
45,4,32,27,0.0
45,4,32,28,0.0
45,4,32,29,0.0
45,4,32,30,0.0
45,4,32,31,0.0
45,4,32,32,0.0
45,4,32,33,0.0
45,4,32,34,0.0
45,4,32,35,0.0
45,4,32,36,0.0
45,4,32,37,0.0
45,4,32,38,0.0
45,4,32,39,0.0
45,4,32,40,0.0
45,4,32,41,0.0
45,4,32,42,0.0
45,4,32,43,0.0
45,4,32,44,0.0
45,4,32,45,0.0
45,4,33,1,1.0
45,4,33,2,0.0
45,4,33,3,0.0
45,4,33,4,0.0
45,4,33,5,0.0
45,4,33,6,0.0
45,4,33,7,0.0
45,4,33,8,0.0
45,4,33,9,0.0
45,4,33,10,0.0
45,4,33,11,0.0
45,4,33,12,0.0
45,4,33,13,0.0
45,4,33,14,0.0
45,4,33,15,0.0
45,4,33,16,0.0
45,4,33,17,0.0
45,4,33,18,0.0
45,4,33,19,0.0
45,4,33,20,0.0
45,4,33,21,0.0
45,4,33,22,0.0
45,4,33,23,0.0
45,4,33,24,0.0
45,4,33,25,0.0
45,4,33,26,0.0
45,4,33,27,0.0
45,4,33,28,0.0
45,4,33,29,0.0
45,4,33,30,0.0
45,4,33,31,0.0
45,4,33,32,0.0
45,4,33,33,0.0
45,4,33,34,0.0
45,4,33,35,0.0
45,4,33,36,0.0
45,4,33,37,0.0
45,4,33,38,0.0
45,4,33,39,0.0
45,4,33,40,0.0
45,4,33,41,0.0
45,4,33,42,0.0
45,4,33,43,0.0
45,4,33,44,0.0
45,4,33,45,0.0
45,4,34,1,1.0
45,4,34,2,0.0
45,4,34,3,0.0
45,4,34,4,0.0
45,4,34,5,0.0
45,4,34,6,0.0
45,4,34,7,0.0
45,4,34,8,0.0
45,4,34,9,0.0
45,4,34,10,0.0
45,4,34,11,0.0
45,4,34,12,0.0
45,4,34,13,0.0
45,4,34,14,0.0
45,4,34,15,0.0
45,4,34,16,0.0
45,4,34,17,0.0
45,4,34,18,0.0
45,4,34,19,0.0
45,4,34,20,0.0
45,4,34,21,0.0
45,4,34,22,0.0
45,4,34,23,0.0
45,4,34,24,0.0
45,4,34,25,0.0
45,4,34,26,0.0
45,4,34,27,0.0
45,4,34,28,0.0
45,4,34,29,0.0
45,4,34,30,0.0
45,4,34,31,0.0
45,4,34,32,0.0
45,4,34,33,0.0
45,4,34,34,0.0
45,4,34,35,0.0
45,4,34,36,0.0
45,4,34,37,0.0
45,4,34,38,0.0
45,4,34,39,0.0
45,4,34,40,0.0
45,4,34,41,0.0
45,4,34,42,0.0
45,4,34,43,0.0
45,4,34,44,0.0
45,4,34,45,0.0
45,4,35,1,1.0
45,4,35,2,0.0
45,4,35,3,0.0
45,4,35,4,0.0
45,4,35,5,0.0
45,4,35,6,0.0
45,4,35,7,0.0
45,4,35,8,0.0
45,4,35,9,0.0
45,4,35,10,0.0
45,4,35,11,0.0
45,4,35,12,0.0
45,4,35,13,0.0
45,4,35,14,0.0
45,4,35,15,0.0
45,4,35,16,0.0
45,4,35,17,0.0
45,4,35,18,0.0
45,4,35,19,0.0
45,4,35,20,0.0
45,4,35,21,0.0
45,4,35,22,0.0
45,4,35,23,0.0
45,4,35,24,0.0
45,4,35,25,0.0
45,4,35,26,0.0
45,4,35,27,0.0
45,4,35,28,0.0
45,4,35,29,0.0
45,4,35,30,0.0
45,4,35,31,0.0
45,4,35,32,0.0
45,4,35,33,0.0
45,4,35,34,0.0
45,4,35,35,0.0
45,4,35,36,0.0
45,4,35,37,0.0
45,4,35,38,0.0
45,4,35,39,0.0
45,4,35,40,0.0
45,4,35,41,0.0
45,4,35,42,0.0
45,4,35,43,0.0
45,4,35,44,0.0
45,4,35,45,0.0
45,4,36,1,1.0
45,4,36,2,0.0
45,4,36,3,0.0
45,4,36,4,0.0
45,4,36,5,0.0
45,4,36,6,0.0
45,4,36,7,0.0
45,4,36,8,0.0
45,4,36,9,0.0
45,4,36,10,0.0
45,4,36,11,0.0
45,4,36,12,0.0
45,4,36,13,0.0
45,4,36,14,0.0
45,4,36,15,0.0
45,4,36,16,0.0
45,4,36,17,0.0
45,4,36,18,0.0
45,4,36,19,0.0
45,4,36,20,0.0
45,4,36,21,0.0
45,4,36,22,0.0
45,4,36,23,0.0
45,4,36,24,0.0
45,4,36,25,0.0
45,4,36,26,0.0
45,4,36,27,0.0
45,4,36,28,0.0
45,4,36,29,0.0
45,4,36,30,0.0
45,4,36,31,0.0
45,4,36,32,0.0
45,4,36,33,0.0
45,4,36,34,0.0
45,4,36,35,0.0
45,4,36,36,0.0
45,4,36,37,0.0
45,4,36,38,0.0
45,4,36,39,0.0
45,4,36,40,0.0
45,4,36,41,0.0
45,4,36,42,0.0
45,4,36,43,0.0
45,4,36,44,0.0
45,4,36,45,0.0
45,4,37,1,1.0
45,4,37,2,0.0
45,4,37,3,0.0
45,4,37,4,0.0
45,4,37,5,0.0
45,4,37,6,0.0
45,4,37,7,0.0
45,4,37,8,0.0
45,4,37,9,0.0
45,4,37,10,0.0
45,4,37,11,0.0
45,4,37,12,0.0
45,4,37,13,0.0
45,4,37,14,0.0
45,4,37,15,0.0
45,4,37,16,0.0
45,4,37,17,0.0
45,4,37,18,0.0
45,4,37,19,0.0
45,4,37,20,0.0
45,4,37,21,0.0
45,4,37,22,0.0
45,4,37,23,0.0
45,4,37,24,0.0
45,4,37,25,0.0
45,4,37,26,0.0
45,4,37,27,0.0
45,4,37,28,0.0
45,4,37,29,0.0
45,4,37,30,0.0
45,4,37,31,0.0
45,4,37,32,0.0
45,4,37,33,0.0
45,4,37,34,0.0
45,4,37,35,0.0
45,4,37,36,0.0
45,4,37,37,0.0
45,4,37,38,0.0
45,4,37,39,0.0
45,4,37,40,0.0
45,4,37,41,0.0
45,4,37,42,0.0
45,4,37,43,0.0
45,4,37,44,0.0
45,4,37,45,0.0
45,4,38,1,1.0
45,4,38,2,0.0
45,4,38,3,0.0
45,4,38,4,0.0
45,4,38,5,0.0
45,4,38,6,0.0
45,4,38,7,0.0
45,4,38,8,0.0
45,4,38,9,0.0
45,4,38,10,0.0
45,4,38,11,0.0
45,4,38,12,0.0
45,4,38,13,0.0
45,4,38,14,0.0
45,4,38,15,0.0
45,4,38,16,0.0
45,4,38,17,0.0
45,4,38,18,0.0
45,4,38,19,0.0
45,4,38,20,0.0
45,4,38,21,0.0
45,4,38,22,0.0
45,4,38,23,0.0
45,4,38,24,0.0
45,4,38,25,0.0
45,4,38,26,0.0
45,4,38,27,0.0
45,4,38,28,0.0
45,4,38,29,0.0
45,4,38,30,0.0
45,4,38,31,0.0
45,4,38,32,0.0
45,4,38,33,0.0
45,4,38,34,0.0
45,4,38,35,0.0
45,4,38,36,0.0
45,4,38,37,0.0
45,4,38,38,0.0
45,4,38,39,0.0
45,4,38,40,0.0
45,4,38,41,0.0
45,4,38,42,0.0
45,4,38,43,0.0
45,4,38,44,0.0
45,4,38,45,0.0
45,4,39,1,1.0
45,4,39,2,0.0
45,4,39,3,0.0
45,4,39,4,0.0
45,4,39,5,0.0
45,4,39,6,0.0
45,4,39,7,0.0
45,4,39,8,0.0
45,4,39,9,0.0
45,4,39,10,0.0
45,4,39,11,0.0
45,4,39,12,0.0
45,4,39,13,0.0
45,4,39,14,0.0
45,4,39,15,0.0
45,4,39,16,0.0
45,4,39,17,0.0
45,4,39,18,0.0
45,4,39,19,0.0
45,4,39,20,0.0
45,4,39,21,0.0
45,4,39,22,0.0
45,4,39,23,0.0
45,4,39,24,0.0
45,4,39,25,0.0
45,4,39,26,0.0
45,4,39,27,0.0
45,4,39,28,0.0
45,4,39,29,0.0
45,4,39,30,0.0
45,4,39,31,0.0
45,4,39,32,0.0
45,4,39,33,0.0
45,4,39,34,0.0
45,4,39,35,0.0
45,4,39,36,0.0
45,4,39,37,0.0
45,4,39,38,0.0
45,4,39,39,0.0
45,4,39,40,0.0
45,4,39,41,0.0
45,4,39,42,0.0
45,4,39,43,0.0
45,4,39,44,0.0
45,4,39,45,0.0
45,4,40,1,1.0
45,4,40,2,0.0
45,4,40,3,0.0
45,4,40,4,0.0
45,4,40,5,0.0
45,4,40,6,0.0
45,4,40,7,0.0
45,4,40,8,0.0
45,4,40,9,0.0
45,4,40,10,0.0
45,4,40,11,0.0
45,4,40,12,0.0
45,4,40,13,0.0
45,4,40,14,0.0
45,4,40,15,0.0
45,4,40,16,0.0
45,4,40,17,0.0
45,4,40,18,0.0
45,4,40,19,0.0
45,4,40,20,0.0
45,4,40,21,0.0
45,4,40,22,0.0
45,4,40,23,0.0
45,4,40,24,0.0
45,4,40,25,0.0
45,4,40,26,0.0
45,4,40,27,0.0
45,4,40,28,0.0
45,4,40,29,0.0
45,4,40,30,0.0
45,4,40,31,0.0
45,4,40,32,0.0
45,4,40,33,0.0
45,4,40,34,0.0
45,4,40,35,0.0
45,4,40,36,0.0
45,4,40,37,0.0
45,4,40,38,0.0
45,4,40,39,0.0
45,4,40,40,0.0
45,4,40,41,0.0
45,4,40,42,0.0
45,4,40,43,0.0
45,4,40,44,0.0
45,4,40,45,0.0
45,4,41,1,1.0
45,4,41,2,0.0
45,4,41,3,0.0
45,4,41,4,0.0
45,4,41,5,0.0
45,4,41,6,0.0
45,4,41,7,0.0
45,4,41,8,0.0
45,4,41,9,0.0
45,4,41,10,0.0
45,4,41,11,0.0
45,4,41,12,0.0
45,4,41,13,0.0
45,4,41,14,0.0
45,4,41,15,0.0
45,4,41,16,0.0
45,4,41,17,0.0
45,4,41,18,0.0
45,4,41,19,0.0
45,4,41,20,0.0
45,4,41,21,0.0
45,4,41,22,0.0
45,4,41,23,0.0
45,4,41,24,0.0
45,4,41,25,0.0
45,4,41,26,0.0
45,4,41,27,0.0
45,4,41,28,0.0
45,4,41,29,0.0
45,4,41,30,0.0
45,4,41,31,0.0
45,4,41,32,0.0
45,4,41,33,0.0
45,4,41,34,0.0
45,4,41,35,0.0
45,4,41,36,0.0
45,4,41,37,0.0
45,4,41,38,0.0
45,4,41,39,0.0
45,4,41,40,0.0
45,4,41,41,0.0
45,4,41,42,0.0
45,4,41,43,0.0
45,4,41,44,0.0
45,4,41,45,0.0
45,4,42,1,1.0
45,4,42,2,0.0
45,4,42,3,0.0
45,4,42,4,0.0
45,4,42,5,0.0
45,4,42,6,0.0
45,4,42,7,0.0
45,4,42,8,0.0
45,4,42,9,0.0
45,4,42,10,0.0
45,4,42,11,0.0
45,4,42,12,0.0
45,4,42,13,0.0
45,4,42,14,0.0
45,4,42,15,0.0
45,4,42,16,0.0
45,4,42,17,0.0
45,4,42,18,0.0
45,4,42,19,0.0
45,4,42,20,0.0
45,4,42,21,0.0
45,4,42,22,0.0
45,4,42,23,0.0
45,4,42,24,0.0
45,4,42,25,0.0
45,4,42,26,0.0
45,4,42,27,0.0
45,4,42,28,0.0
45,4,42,29,0.0
45,4,42,30,0.0
45,4,42,31,0.0
45,4,42,32,0.0
45,4,42,33,0.0
45,4,42,34,0.0
45,4,42,35,0.0
45,4,42,36,0.0
45,4,42,37,0.0
45,4,42,38,0.0
45,4,42,39,0.0
45,4,42,40,0.0
45,4,42,41,0.0
45,4,42,42,0.0
45,4,42,43,0.0
45,4,42,44,0.0
45,4,42,45,0.0
45,4,43,1,1.0
45,4,43,2,0.0
45,4,43,3,0.0
45,4,43,4,0.0
45,4,43,5,0.0
45,4,43,6,0.0
45,4,43,7,0.0
45,4,43,8,0.0
45,4,43,9,0.0
45,4,43,10,0.0
45,4,43,11,0.0
45,4,43,12,0.0
45,4,43,13,0.0
45,4,43,14,0.0
45,4,43,15,0.0
45,4,43,16,0.0
45,4,43,17,0.0
45,4,43,18,0.0
45,4,43,19,0.0
45,4,43,20,0.0
45,4,43,21,0.0
45,4,43,22,0.0
45,4,43,23,0.0
45,4,43,24,0.0
45,4,43,25,0.0
45,4,43,26,0.0
45,4,43,27,0.0
45,4,43,28,0.0
45,4,43,29,0.0
45,4,43,30,0.0
45,4,43,31,0.0
45,4,43,32,0.0
45,4,43,33,0.0
45,4,43,34,0.0
45,4,43,35,0.0
45,4,43,36,0.0
45,4,43,37,0.0
45,4,43,38,0.0
45,4,43,39,0.0
45,4,43,40,0.0
45,4,43,41,0.0
45,4,43,42,0.0
45,4,43,43,0.0
45,4,43,44,0.0
45,4,43,45,0.0
45,4,44,1,1.0
45,4,44,2,0.0
45,4,44,3,0.0
45,4,44,4,0.0
45,4,44,5,0.0
45,4,44,6,0.0
45,4,44,7,0.0
45,4,44,8,0.0
45,4,44,9,0.0
45,4,44,10,0.0
45,4,44,11,0.0
45,4,44,12,0.0
45,4,44,13,0.0
45,4,44,14,0.0
45,4,44,15,0.0
45,4,44,16,0.0
45,4,44,17,0.0
45,4,44,18,0.0
45,4,44,19,0.0
45,4,44,20,0.0
45,4,44,21,0.0
45,4,44,22,0.0
45,4,44,23,0.0
45,4,44,24,0.0
45,4,44,25,0.0
45,4,44,26,0.0
45,4,44,27,0.0
45,4,44,28,0.0
45,4,44,29,0.0
45,4,44,30,0.0
45,4,44,31,0.0
45,4,44,32,0.0
45,4,44,33,0.0
45,4,44,34,0.0
45,4,44,35,0.0
45,4,44,36,0.0
45,4,44,37,0.0
45,4,44,38,0.0
45,4,44,39,0.0
45,4,44,40,0.0
45,4,44,41,0.0
45,4,44,42,0.0
45,4,44,43,0.0
45,4,44,44,0.0
45,4,44,45,0.0
45,4,45,1,1.0
45,4,45,2,0.0
45,4,45,3,0.0
45,4,45,4,0.0
45,4,45,5,0.0
45,4,45,6,0.0
45,4,45,7,0.0
45,4,45,8,0.0
45,4,45,9,0.0
45,4,45,10,0.0
45,4,45,11,0.0
45,4,45,12,0.0
45,4,45,13,0.0
45,4,45,14,0.0
45,4,45,15,0.0
45,4,45,16,0.0
45,4,45,17,0.0
45,4,45,18,0.0
45,4,45,19,0.0
45,4,45,20,0.0
45,4,45,21,0.0
45,4,45,22,0.0
45,4,45,23,0.0
45,4,45,24,0.0
45,4,45,25,0.0
45,4,45,26,0.0
45,4,45,27,0.0
45,4,45,28,0.0
45,4,45,29,0.0
45,4,45,30,0.0
45,4,45,31,0.0
45,4,45,32,0.0
45,4,45,33,0.0
45,4,45,34,0.0
45,4,45,35,0.0
45,4,45,36,0.0
45,4,45,37,0.0
45,4,45,38,0.0
45,4,45,39,0.0
45,4,45,40,0.0
45,4,45,41,0.0
45,4,45,42,0.0
45,4,45,43,0.0
45,4,45,44,0.0
45,4,45,45,0.0
45,4,46,1,1.0
45,4,46,2,0.0
45,4,46,3,0.0
45,4,46,4,0.0
45,4,46,5,0.0
45,4,46,6,0.0
45,4,46,7,0.0
45,4,46,8,0.0
45,4,46,9,0.0
45,4,46,10,0.0
45,4,46,11,0.0
45,4,46,12,0.0
45,4,46,13,0.0
45,4,46,14,0.0
45,4,46,15,0.0
45,4,46,16,0.0
45,4,46,17,0.0
45,4,46,18,0.0
45,4,46,19,0.0
45,4,46,20,0.0
45,4,46,21,0.0
45,4,46,22,0.0
45,4,46,23,0.0
45,4,46,24,0.0
45,4,46,25,0.0
45,4,46,26,0.0
45,4,46,27,0.0
45,4,46,28,0.0
45,4,46,29,0.0
45,4,46,30,0.0
45,4,46,31,0.0
45,4,46,32,0.0
45,4,46,33,0.0
45,4,46,34,0.0
45,4,46,35,0.0
45,4,46,36,0.0
45,4,46,37,0.0
45,4,46,38,0.0
45,4,46,39,0.0
45,4,46,40,0.0
45,4,46,41,0.0
45,4,46,42,0.0
45,4,46,43,0.0
45,4,46,44,0.0
45,4,46,45,0.0
45,4,47,1,1.0
45,4,47,2,0.0
45,4,47,3,0.0
45,4,47,4,0.0
45,4,47,5,0.0
45,4,47,6,0.0
45,4,47,7,0.0
45,4,47,8,0.0
45,4,47,9,0.0
45,4,47,10,0.0
45,4,47,11,0.0
45,4,47,12,0.0
45,4,47,13,0.0
45,4,47,14,0.0
45,4,47,15,0.0
45,4,47,16,0.0
45,4,47,17,0.0
45,4,47,18,0.0
45,4,47,19,0.0
45,4,47,20,0.0
45,4,47,21,0.0
45,4,47,22,0.0
45,4,47,23,0.0
45,4,47,24,0.0
45,4,47,25,0.0
45,4,47,26,0.0
45,4,47,27,0.0
45,4,47,28,0.0
45,4,47,29,0.0
45,4,47,30,0.0
45,4,47,31,0.0
45,4,47,32,0.0
45,4,47,33,0.0
45,4,47,34,0.0
45,4,47,35,0.0
45,4,47,36,0.0
45,4,47,37,0.0
45,4,47,38,0.0
45,4,47,39,0.0
45,4,47,40,0.0
45,4,47,41,0.0
45,4,47,42,0.0
45,4,47,43,0.0
45,4,47,44,0.0
45,4,47,45,0.0
45,4,48,1,1.0
45,4,48,2,0.0
45,4,48,3,0.0
45,4,48,4,0.0
45,4,48,5,0.0
45,4,48,6,0.0
45,4,48,7,0.0
45,4,48,8,0.0
45,4,48,9,0.0
45,4,48,10,0.0
45,4,48,11,0.0
45,4,48,12,0.0
45,4,48,13,0.0
45,4,48,14,0.0
45,4,48,15,0.0
45,4,48,16,0.0
45,4,48,17,0.0
45,4,48,18,0.0
45,4,48,19,0.0
45,4,48,20,0.0
45,4,48,21,0.0
45,4,48,22,0.0
45,4,48,23,0.0
45,4,48,24,0.0
45,4,48,25,0.0
45,4,48,26,0.0
45,4,48,27,0.0
45,4,48,28,0.0
45,4,48,29,0.0
45,4,48,30,0.0
45,4,48,31,0.0
45,4,48,32,0.0
45,4,48,33,0.0
45,4,48,34,0.0
45,4,48,35,0.0
45,4,48,36,0.0
45,4,48,37,0.0
45,4,48,38,0.0
45,4,48,39,0.0
45,4,48,40,0.0
45,4,48,41,0.0
45,4,48,42,0.0
45,4,48,43,0.0
45,4,48,44,0.0
45,4,48,45,0.0
45,4,49,1,1.0
45,4,49,2,0.0
45,4,49,3,0.0
45,4,49,4,0.0
45,4,49,5,0.0
45,4,49,6,0.0
45,4,49,7,0.0
45,4,49,8,0.0
45,4,49,9,0.0
45,4,49,10,0.0
45,4,49,11,0.0
45,4,49,12,0.0
45,4,49,13,0.0
45,4,49,14,0.0
45,4,49,15,0.0
45,4,49,16,0.0
45,4,49,17,0.0
45,4,49,18,0.0
45,4,49,19,0.0
45,4,49,20,0.0
45,4,49,21,0.0
45,4,49,22,0.0
45,4,49,23,0.0
45,4,49,24,0.0
45,4,49,25,0.0
45,4,49,26,0.0
45,4,49,27,0.0
45,4,49,28,0.0
45,4,49,29,0.0
45,4,49,30,0.0
45,4,49,31,0.0
45,4,49,32,0.0
45,4,49,33,0.0
45,4,49,34,0.0
45,4,49,35,0.0
45,4,49,36,0.0
45,4,49,37,0.0
45,4,49,38,0.0
45,4,49,39,0.0
45,4,49,40,0.0
45,4,49,41,0.0
45,4,49,42,0.0
45,4,49,43,0.0
45,4,49,44,0.0
45,4,49,45,0.0
45,5,0,1,1.0
45,5,0,2,0.0
45,5,0,3,0.0
45,5,0,4,0.0
45,5,0,5,0.0
45,5,0,6,0.0
45,5,0,7,0.0
45,5,0,8,0.0
45,5,0,9,0.0
45,5,0,10,0.0
45,5,0,11,0.0
45,5,0,12,0.0
45,5,0,13,0.0
45,5,0,14,0.0
45,5,0,15,0.0
45,5,0,16,0.0
45,5,0,17,0.0
45,5,0,18,0.0
45,5,0,19,0.0
45,5,0,20,0.0
45,5,0,21,0.0
45,5,0,22,0.0
45,5,0,23,0.0
45,5,0,24,0.0
45,5,0,25,0.0
45,5,0,26,0.0
45,5,0,27,0.0
45,5,0,28,0.0
45,5,0,29,0.0
45,5,0,30,0.0
45,5,0,31,0.0
45,5,0,32,0.0
45,5,0,33,0.0
45,5,0,34,0.0
45,5,0,35,0.0
45,5,0,36,0.0
45,5,0,37,0.0
45,5,0,38,0.0
45,5,0,39,0.0
45,5,0,40,0.0
45,5,0,41,0.0
45,5,0,42,0.0
45,5,0,43,0.0
45,5,0,44,0.0
45,5,0,45,0.0
45,5,1,1,1.0
45,5,1,2,0.0
45,5,1,3,0.0
45,5,1,4,0.0
45,5,1,5,0.0
45,5,1,6,0.0
45,5,1,7,0.0
45,5,1,8,0.0
45,5,1,9,0.0
45,5,1,10,0.0
45,5,1,11,0.0
45,5,1,12,0.0
45,5,1,13,0.0
45,5,1,14,0.0
45,5,1,15,0.0
45,5,1,16,0.0
45,5,1,17,0.0
45,5,1,18,0.0
45,5,1,19,0.0
45,5,1,20,0.0
45,5,1,21,0.0
45,5,1,22,0.0
45,5,1,23,0.0
45,5,1,24,0.0
45,5,1,25,0.0
45,5,1,26,0.0
45,5,1,27,0.0
45,5,1,28,0.0
45,5,1,29,0.0
45,5,1,30,0.0
45,5,1,31,0.0
45,5,1,32,0.0
45,5,1,33,0.0
45,5,1,34,0.0
45,5,1,35,0.0
45,5,1,36,0.0
45,5,1,37,0.0
45,5,1,38,0.0
45,5,1,39,0.0
45,5,1,40,0.0
45,5,1,41,0.0
45,5,1,42,0.0
45,5,1,43,0.0
45,5,1,44,0.0
45,5,1,45,0.0
45,5,2,1,1.0
45,5,2,2,0.0
45,5,2,3,0.0
45,5,2,4,0.0
45,5,2,5,0.0
45,5,2,6,0.0
45,5,2,7,0.0
45,5,2,8,0.0
45,5,2,9,0.0
45,5,2,10,0.0
45,5,2,11,0.0
45,5,2,12,0.0
45,5,2,13,0.0
45,5,2,14,0.0
45,5,2,15,0.0
45,5,2,16,0.0
45,5,2,17,0.0
45,5,2,18,0.0
45,5,2,19,0.0
45,5,2,20,0.0
45,5,2,21,0.0
45,5,2,22,0.0
45,5,2,23,0.0
45,5,2,24,0.0
45,5,2,25,0.0
45,5,2,26,0.0
45,5,2,27,0.0
45,5,2,28,0.0
45,5,2,29,0.0
45,5,2,30,0.0
45,5,2,31,0.0
45,5,2,32,0.0
45,5,2,33,0.0
45,5,2,34,0.0
45,5,2,35,0.0
45,5,2,36,0.0
45,5,2,37,0.0
45,5,2,38,0.0
45,5,2,39,0.0
45,5,2,40,0.0
45,5,2,41,0.0
45,5,2,42,0.0
45,5,2,43,0.0
45,5,2,44,0.0
45,5,2,45,0.0
45,5,3,1,1.0
45,5,3,2,0.0
45,5,3,3,0.0
45,5,3,4,0.0
45,5,3,5,0.0
45,5,3,6,0.0
45,5,3,7,0.0
45,5,3,8,0.0
45,5,3,9,0.0
45,5,3,10,0.0
45,5,3,11,0.0
45,5,3,12,0.0
45,5,3,13,0.0
45,5,3,14,0.0
45,5,3,15,0.0
45,5,3,16,0.0
45,5,3,17,0.0
45,5,3,18,0.0
45,5,3,19,0.0
45,5,3,20,0.0
45,5,3,21,0.0
45,5,3,22,0.0
45,5,3,23,0.0
45,5,3,24,0.0
45,5,3,25,0.0
45,5,3,26,0.0
45,5,3,27,0.0
45,5,3,28,0.0
45,5,3,29,0.0
45,5,3,30,0.0
45,5,3,31,0.0
45,5,3,32,0.0
45,5,3,33,0.0
45,5,3,34,0.0
45,5,3,35,0.0
45,5,3,36,0.0
45,5,3,37,0.0
45,5,3,38,0.0
45,5,3,39,0.0
45,5,3,40,0.0
45,5,3,41,0.0
45,5,3,42,0.0
45,5,3,43,0.0
45,5,3,44,0.0
45,5,3,45,0.0
45,5,4,1,1.0
45,5,4,2,0.0
45,5,4,3,0.0
45,5,4,4,0.0
45,5,4,5,0.0
45,5,4,6,0.0
45,5,4,7,0.0
45,5,4,8,0.0
45,5,4,9,0.0
45,5,4,10,0.0
45,5,4,11,0.0
45,5,4,12,0.0
45,5,4,13,0.0
45,5,4,14,0.0
45,5,4,15,0.0
45,5,4,16,0.0
45,5,4,17,0.0
45,5,4,18,0.0
45,5,4,19,0.0
45,5,4,20,0.0
45,5,4,21,0.0
45,5,4,22,0.0
45,5,4,23,0.0
45,5,4,24,0.0
45,5,4,25,0.0
45,5,4,26,0.0
45,5,4,27,0.0
45,5,4,28,0.0
45,5,4,29,0.0
45,5,4,30,0.0
45,5,4,31,0.0
45,5,4,32,0.0
45,5,4,33,0.0
45,5,4,34,0.0
45,5,4,35,0.0
45,5,4,36,0.0
45,5,4,37,0.0
45,5,4,38,0.0
45,5,4,39,0.0
45,5,4,40,0.0
45,5,4,41,0.0
45,5,4,42,0.0
45,5,4,43,0.0
45,5,4,44,0.0
45,5,4,45,0.0
45,5,5,1,1.0
45,5,5,2,0.0
45,5,5,3,0.0
45,5,5,4,0.0
45,5,5,5,0.0
45,5,5,6,0.0
45,5,5,7,0.0
45,5,5,8,0.0
45,5,5,9,0.0
45,5,5,10,0.0
45,5,5,11,0.0
45,5,5,12,0.0
45,5,5,13,0.0
45,5,5,14,0.0
45,5,5,15,0.0
45,5,5,16,0.0
45,5,5,17,0.0
45,5,5,18,0.0
45,5,5,19,0.0
45,5,5,20,0.0
45,5,5,21,0.0
45,5,5,22,0.0
45,5,5,23,0.0
45,5,5,24,0.0
45,5,5,25,0.0
45,5,5,26,0.0
45,5,5,27,0.0
45,5,5,28,0.0
45,5,5,29,0.0
45,5,5,30,0.0
45,5,5,31,0.0
45,5,5,32,0.0
45,5,5,33,0.0
45,5,5,34,0.0
45,5,5,35,0.0
45,5,5,36,0.0
45,5,5,37,0.0
45,5,5,38,0.0
45,5,5,39,0.0
45,5,5,40,0.0
45,5,5,41,0.0
45,5,5,42,0.0
45,5,5,43,0.0
45,5,5,44,0.0
45,5,5,45,0.0
45,5,6,1,1.0
45,5,6,2,0.0
45,5,6,3,0.0
45,5,6,4,0.0
45,5,6,5,0.0
45,5,6,6,0.0
45,5,6,7,0.0
45,5,6,8,0.0
45,5,6,9,0.0
45,5,6,10,0.0
45,5,6,11,0.0
45,5,6,12,0.0
45,5,6,13,0.0
45,5,6,14,0.0
45,5,6,15,0.0
45,5,6,16,0.0
45,5,6,17,0.0
45,5,6,18,0.0
45,5,6,19,0.0
45,5,6,20,0.0
45,5,6,21,0.0
45,5,6,22,0.0
45,5,6,23,0.0
45,5,6,24,0.0
45,5,6,25,0.0
45,5,6,26,0.0
45,5,6,27,0.0
45,5,6,28,0.0
45,5,6,29,0.0
45,5,6,30,0.0
45,5,6,31,0.0
45,5,6,32,0.0
45,5,6,33,0.0
45,5,6,34,0.0
45,5,6,35,0.0
45,5,6,36,0.0
45,5,6,37,0.0
45,5,6,38,0.0
45,5,6,39,0.0
45,5,6,40,0.0
45,5,6,41,0.0
45,5,6,42,0.0
45,5,6,43,0.0
45,5,6,44,0.0
45,5,6,45,0.0
45,5,7,1,1.0
45,5,7,2,0.0
45,5,7,3,0.0
45,5,7,4,0.0
45,5,7,5,0.0
45,5,7,6,0.0
45,5,7,7,0.0
45,5,7,8,0.0
45,5,7,9,0.0
45,5,7,10,0.0
45,5,7,11,0.0
45,5,7,12,0.0
45,5,7,13,0.0
45,5,7,14,0.0
45,5,7,15,0.0
45,5,7,16,0.0
45,5,7,17,0.0
45,5,7,18,0.0
45,5,7,19,0.0
45,5,7,20,0.0
45,5,7,21,0.0
45,5,7,22,0.0
45,5,7,23,0.0
45,5,7,24,0.0
45,5,7,25,0.0
45,5,7,26,0.0
45,5,7,27,0.0
45,5,7,28,0.0
45,5,7,29,0.0
45,5,7,30,0.0
45,5,7,31,0.0
45,5,7,32,0.0
45,5,7,33,0.0
45,5,7,34,0.0
45,5,7,35,0.0
45,5,7,36,0.0
45,5,7,37,0.0
45,5,7,38,0.0
45,5,7,39,0.0
45,5,7,40,0.0
45,5,7,41,0.0
45,5,7,42,0.0
45,5,7,43,0.0
45,5,7,44,0.0
45,5,7,45,0.0
45,5,8,1,1.0
45,5,8,2,0.0
45,5,8,3,0.0
45,5,8,4,0.0
45,5,8,5,0.0
45,5,8,6,0.0
45,5,8,7,0.0
45,5,8,8,0.0
45,5,8,9,0.0
45,5,8,10,0.0
45,5,8,11,0.0
45,5,8,12,0.0
45,5,8,13,0.0
45,5,8,14,0.0
45,5,8,15,0.0
45,5,8,16,0.0
45,5,8,17,0.0
45,5,8,18,0.0
45,5,8,19,0.0
45,5,8,20,0.0
45,5,8,21,0.0
45,5,8,22,0.0
45,5,8,23,0.0
45,5,8,24,0.0
45,5,8,25,0.0
45,5,8,26,0.0
45,5,8,27,0.0
45,5,8,28,0.0
45,5,8,29,0.0
45,5,8,30,0.0
45,5,8,31,0.0
45,5,8,32,0.0
45,5,8,33,0.0
45,5,8,34,0.0
45,5,8,35,0.0
45,5,8,36,0.0
45,5,8,37,0.0
45,5,8,38,0.0
45,5,8,39,0.0
45,5,8,40,0.0
45,5,8,41,0.0
45,5,8,42,0.0
45,5,8,43,0.0
45,5,8,44,0.0
45,5,8,45,0.0
45,5,9,1,1.0
45,5,9,2,0.0
45,5,9,3,0.0
45,5,9,4,0.0
45,5,9,5,0.0
45,5,9,6,0.0
45,5,9,7,0.0
45,5,9,8,0.0
45,5,9,9,0.0
45,5,9,10,0.0
45,5,9,11,0.0
45,5,9,12,0.0
45,5,9,13,0.0
45,5,9,14,0.0
45,5,9,15,0.0
45,5,9,16,0.0
45,5,9,17,0.0
45,5,9,18,0.0
45,5,9,19,0.0
45,5,9,20,0.0
45,5,9,21,0.0
45,5,9,22,0.0
45,5,9,23,0.0
45,5,9,24,0.0
45,5,9,25,0.0
45,5,9,26,0.0
45,5,9,27,0.0
45,5,9,28,0.0
45,5,9,29,0.0
45,5,9,30,0.0
45,5,9,31,0.0
45,5,9,32,0.0
45,5,9,33,0.0
45,5,9,34,0.0
45,5,9,35,0.0
45,5,9,36,0.0
45,5,9,37,0.0
45,5,9,38,0.0
45,5,9,39,0.0
45,5,9,40,0.0
45,5,9,41,0.0
45,5,9,42,0.0
45,5,9,43,0.0
45,5,9,44,0.0
45,5,9,45,0.0
45,5,10,1,1.0
45,5,10,2,0.0
45,5,10,3,0.0
45,5,10,4,0.0
45,5,10,5,0.0
45,5,10,6,0.0
45,5,10,7,0.0
45,5,10,8,0.0
45,5,10,9,0.0
45,5,10,10,0.0
45,5,10,11,0.0
45,5,10,12,0.0
45,5,10,13,0.0
45,5,10,14,0.0
45,5,10,15,0.0
45,5,10,16,0.0
45,5,10,17,0.0
45,5,10,18,0.0
45,5,10,19,0.0
45,5,10,20,0.0
45,5,10,21,0.0
45,5,10,22,0.0
45,5,10,23,0.0
45,5,10,24,0.0
45,5,10,25,0.0
45,5,10,26,0.0
45,5,10,27,0.0
45,5,10,28,0.0
45,5,10,29,0.0
45,5,10,30,0.0
45,5,10,31,0.0
45,5,10,32,0.0
45,5,10,33,0.0
45,5,10,34,0.0
45,5,10,35,0.0
45,5,10,36,0.0
45,5,10,37,0.0
45,5,10,38,0.0
45,5,10,39,0.0
45,5,10,40,0.0
45,5,10,41,0.0
45,5,10,42,0.0
45,5,10,43,0.0
45,5,10,44,0.0
45,5,10,45,0.0
45,5,11,1,1.0
45,5,11,2,0.0
45,5,11,3,0.0
45,5,11,4,0.0
45,5,11,5,0.0
45,5,11,6,0.0
45,5,11,7,0.0
45,5,11,8,0.0
45,5,11,9,0.0
45,5,11,10,0.0
45,5,11,11,0.0
45,5,11,12,0.0
45,5,11,13,0.0
45,5,11,14,0.0
45,5,11,15,0.0
45,5,11,16,0.0
45,5,11,17,0.0
45,5,11,18,0.0
45,5,11,19,0.0
45,5,11,20,0.0
45,5,11,21,0.0
45,5,11,22,0.0
45,5,11,23,0.0
45,5,11,24,0.0
45,5,11,25,0.0
45,5,11,26,0.0
45,5,11,27,0.0
45,5,11,28,0.0
45,5,11,29,0.0
45,5,11,30,0.0
45,5,11,31,0.0
45,5,11,32,0.0
45,5,11,33,0.0
45,5,11,34,0.0
45,5,11,35,0.0
45,5,11,36,0.0
45,5,11,37,0.0
45,5,11,38,0.0
45,5,11,39,0.0
45,5,11,40,0.0
45,5,11,41,0.0
45,5,11,42,0.0
45,5,11,43,0.0
45,5,11,44,0.0
45,5,11,45,0.0
45,5,12,1,1.0
45,5,12,2,0.0
45,5,12,3,0.0
45,5,12,4,0.0
45,5,12,5,0.0
45,5,12,6,0.0
45,5,12,7,0.0
45,5,12,8,0.0
45,5,12,9,0.0
45,5,12,10,0.0
45,5,12,11,0.0
45,5,12,12,0.0
45,5,12,13,0.0
45,5,12,14,0.0
45,5,12,15,0.0
45,5,12,16,0.0
45,5,12,17,0.0
45,5,12,18,0.0
45,5,12,19,0.0
45,5,12,20,0.0
45,5,12,21,0.0
45,5,12,22,0.0
45,5,12,23,0.0
45,5,12,24,0.0
45,5,12,25,0.0
45,5,12,26,0.0
45,5,12,27,0.0
45,5,12,28,0.0
45,5,12,29,0.0
45,5,12,30,0.0
45,5,12,31,0.0
45,5,12,32,0.0
45,5,12,33,0.0
45,5,12,34,0.0
45,5,12,35,0.0
45,5,12,36,0.0
45,5,12,37,0.0
45,5,12,38,0.0
45,5,12,39,0.0
45,5,12,40,0.0
45,5,12,41,0.0
45,5,12,42,0.0
45,5,12,43,0.0
45,5,12,44,0.0
45,5,12,45,0.0
45,5,13,1,1.0
45,5,13,2,0.0
45,5,13,3,0.0
45,5,13,4,0.0
45,5,13,5,0.0
45,5,13,6,0.0
45,5,13,7,0.0
45,5,13,8,0.0
45,5,13,9,0.0
45,5,13,10,0.0
45,5,13,11,0.0
45,5,13,12,0.0
45,5,13,13,0.0
45,5,13,14,0.0
45,5,13,15,0.0
45,5,13,16,0.0
45,5,13,17,0.0
45,5,13,18,0.0
45,5,13,19,0.0
45,5,13,20,0.0
45,5,13,21,0.0
45,5,13,22,0.0
45,5,13,23,0.0
45,5,13,24,0.0
45,5,13,25,0.0
45,5,13,26,0.0
45,5,13,27,0.0
45,5,13,28,0.0
45,5,13,29,0.0
45,5,13,30,0.0
45,5,13,31,0.0
45,5,13,32,0.0
45,5,13,33,0.0
45,5,13,34,0.0
45,5,13,35,0.0
45,5,13,36,0.0
45,5,13,37,0.0
45,5,13,38,0.0
45,5,13,39,0.0
45,5,13,40,0.0
45,5,13,41,0.0
45,5,13,42,0.0
45,5,13,43,0.0
45,5,13,44,0.0
45,5,13,45,0.0
45,5,14,1,1.0
45,5,14,2,0.0
45,5,14,3,0.0
45,5,14,4,0.0
45,5,14,5,0.0
45,5,14,6,0.0
45,5,14,7,0.0
45,5,14,8,0.0
45,5,14,9,0.0
45,5,14,10,0.0
45,5,14,11,0.0
45,5,14,12,0.0
45,5,14,13,0.0
45,5,14,14,0.0
45,5,14,15,0.0
45,5,14,16,0.0
45,5,14,17,0.0
45,5,14,18,0.0
45,5,14,19,0.0
45,5,14,20,0.0
45,5,14,21,0.0
45,5,14,22,0.0
45,5,14,23,0.0
45,5,14,24,0.0
45,5,14,25,0.0
45,5,14,26,0.0
45,5,14,27,0.0
45,5,14,28,0.0
45,5,14,29,0.0
45,5,14,30,0.0
45,5,14,31,0.0
45,5,14,32,0.0
45,5,14,33,0.0
45,5,14,34,0.0
45,5,14,35,0.0
45,5,14,36,0.0
45,5,14,37,0.0
45,5,14,38,0.0
45,5,14,39,0.0
45,5,14,40,0.0
45,5,14,41,0.0
45,5,14,42,0.0
45,5,14,43,0.0
45,5,14,44,0.0
45,5,14,45,0.0
45,5,15,1,1.0
45,5,15,2,0.0
45,5,15,3,0.0
45,5,15,4,0.0
45,5,15,5,0.0
45,5,15,6,0.0
45,5,15,7,0.0
45,5,15,8,0.0
45,5,15,9,0.0
45,5,15,10,0.0
45,5,15,11,0.0
45,5,15,12,0.0
45,5,15,13,0.0
45,5,15,14,0.0
45,5,15,15,0.0
45,5,15,16,0.0
45,5,15,17,0.0
45,5,15,18,0.0
45,5,15,19,0.0
45,5,15,20,0.0
45,5,15,21,0.0
45,5,15,22,0.0
45,5,15,23,0.0
45,5,15,24,0.0
45,5,15,25,0.0
45,5,15,26,0.0
45,5,15,27,0.0
45,5,15,28,0.0
45,5,15,29,0.0
45,5,15,30,0.0
45,5,15,31,0.0
45,5,15,32,0.0
45,5,15,33,0.0
45,5,15,34,0.0
45,5,15,35,0.0
45,5,15,36,0.0
45,5,15,37,0.0
45,5,15,38,0.0
45,5,15,39,0.0
45,5,15,40,0.0
45,5,15,41,0.0
45,5,15,42,0.0
45,5,15,43,0.0
45,5,15,44,0.0
45,5,15,45,0.0
45,5,16,1,1.0
45,5,16,2,0.0
45,5,16,3,0.0
45,5,16,4,0.0
45,5,16,5,0.0
45,5,16,6,0.0
45,5,16,7,0.0
45,5,16,8,0.0
45,5,16,9,0.0
45,5,16,10,0.0
45,5,16,11,0.0
45,5,16,12,0.0
45,5,16,13,0.0
45,5,16,14,0.0
45,5,16,15,0.0
45,5,16,16,0.0
45,5,16,17,0.0
45,5,16,18,0.0
45,5,16,19,0.0
45,5,16,20,0.0
45,5,16,21,0.0
45,5,16,22,0.0
45,5,16,23,0.0
45,5,16,24,0.0
45,5,16,25,0.0
45,5,16,26,0.0
45,5,16,27,0.0
45,5,16,28,0.0
45,5,16,29,0.0
45,5,16,30,0.0
45,5,16,31,0.0
45,5,16,32,0.0
45,5,16,33,0.0
45,5,16,34,0.0
45,5,16,35,0.0
45,5,16,36,0.0
45,5,16,37,0.0
45,5,16,38,0.0
45,5,16,39,0.0
45,5,16,40,0.0
45,5,16,41,0.0
45,5,16,42,0.0
45,5,16,43,0.0
45,5,16,44,0.0
45,5,16,45,0.0
45,5,17,1,1.0
45,5,17,2,0.0
45,5,17,3,0.0
45,5,17,4,0.0
45,5,17,5,0.0
45,5,17,6,0.0
45,5,17,7,0.0
45,5,17,8,0.0
45,5,17,9,0.0
45,5,17,10,0.0
45,5,17,11,0.0
45,5,17,12,0.0
45,5,17,13,0.0
45,5,17,14,0.0
45,5,17,15,0.0
45,5,17,16,0.0
45,5,17,17,0.0
45,5,17,18,0.0
45,5,17,19,0.0
45,5,17,20,0.0
45,5,17,21,0.0
45,5,17,22,0.0
45,5,17,23,0.0
45,5,17,24,0.0
45,5,17,25,0.0
45,5,17,26,0.0
45,5,17,27,0.0
45,5,17,28,0.0
45,5,17,29,0.0
45,5,17,30,0.0
45,5,17,31,0.0
45,5,17,32,0.0
45,5,17,33,0.0
45,5,17,34,0.0
45,5,17,35,0.0
45,5,17,36,0.0
45,5,17,37,0.0
45,5,17,38,0.0
45,5,17,39,0.0
45,5,17,40,0.0
45,5,17,41,0.0
45,5,17,42,0.0
45,5,17,43,0.0
45,5,17,44,0.0
45,5,17,45,0.0
45,5,18,1,1.0
45,5,18,2,0.0
45,5,18,3,0.0
45,5,18,4,0.0
45,5,18,5,0.0
45,5,18,6,0.0
45,5,18,7,0.0
45,5,18,8,0.0
45,5,18,9,0.0
45,5,18,10,0.0
45,5,18,11,0.0
45,5,18,12,0.0
45,5,18,13,0.0
45,5,18,14,0.0
45,5,18,15,0.0
45,5,18,16,0.0
45,5,18,17,0.0
45,5,18,18,0.0
45,5,18,19,0.0
45,5,18,20,0.0
45,5,18,21,0.0
45,5,18,22,0.0
45,5,18,23,0.0
45,5,18,24,0.0
45,5,18,25,0.0
45,5,18,26,0.0
45,5,18,27,0.0
45,5,18,28,0.0
45,5,18,29,0.0
45,5,18,30,0.0
45,5,18,31,0.0
45,5,18,32,0.0
45,5,18,33,0.0
45,5,18,34,0.0
45,5,18,35,0.0
45,5,18,36,0.0
45,5,18,37,0.0
45,5,18,38,0.0
45,5,18,39,0.0
45,5,18,40,0.0
45,5,18,41,0.0
45,5,18,42,0.0
45,5,18,43,0.0
45,5,18,44,0.0
45,5,18,45,0.0
45,5,19,1,1.0
45,5,19,2,0.0
45,5,19,3,0.0
45,5,19,4,0.0
45,5,19,5,0.0
45,5,19,6,0.0
45,5,19,7,0.0
45,5,19,8,0.0
45,5,19,9,0.0
45,5,19,10,0.0
45,5,19,11,0.0
45,5,19,12,0.0
45,5,19,13,0.0
45,5,19,14,0.0
45,5,19,15,0.0
45,5,19,16,0.0
45,5,19,17,0.0
45,5,19,18,0.0
45,5,19,19,0.0
45,5,19,20,0.0
45,5,19,21,0.0
45,5,19,22,0.0
45,5,19,23,0.0
45,5,19,24,0.0
45,5,19,25,0.0
45,5,19,26,0.0
45,5,19,27,0.0
45,5,19,28,0.0
45,5,19,29,0.0
45,5,19,30,0.0
45,5,19,31,0.0
45,5,19,32,0.0
45,5,19,33,0.0
45,5,19,34,0.0
45,5,19,35,0.0
45,5,19,36,0.0
45,5,19,37,0.0
45,5,19,38,0.0
45,5,19,39,0.0
45,5,19,40,0.0
45,5,19,41,0.0
45,5,19,42,0.0
45,5,19,43,0.0
45,5,19,44,0.0
45,5,19,45,0.0
45,5,20,1,1.0
45,5,20,2,0.0
45,5,20,3,0.0
45,5,20,4,0.0
45,5,20,5,0.0
45,5,20,6,0.0
45,5,20,7,0.0
45,5,20,8,0.0
45,5,20,9,0.0
45,5,20,10,0.0
45,5,20,11,0.0
45,5,20,12,0.0
45,5,20,13,0.0
45,5,20,14,0.0
45,5,20,15,0.0
45,5,20,16,0.0
45,5,20,17,0.0
45,5,20,18,0.0
45,5,20,19,0.0
45,5,20,20,0.0
45,5,20,21,0.0
45,5,20,22,0.0
45,5,20,23,0.0
45,5,20,24,0.0
45,5,20,25,0.0
45,5,20,26,0.0
45,5,20,27,0.0
45,5,20,28,0.0
45,5,20,29,0.0
45,5,20,30,0.0
45,5,20,31,0.0
45,5,20,32,0.0
45,5,20,33,0.0
45,5,20,34,0.0
45,5,20,35,0.0
45,5,20,36,0.0
45,5,20,37,0.0
45,5,20,38,0.0
45,5,20,39,0.0
45,5,20,40,0.0
45,5,20,41,0.0
45,5,20,42,0.0
45,5,20,43,0.0
45,5,20,44,0.0
45,5,20,45,0.0
45,5,21,1,1.0
45,5,21,2,0.0
45,5,21,3,0.0
45,5,21,4,0.0
45,5,21,5,0.0
45,5,21,6,0.0
45,5,21,7,0.0
45,5,21,8,0.0
45,5,21,9,0.0
45,5,21,10,0.0
45,5,21,11,0.0
45,5,21,12,0.0
45,5,21,13,0.0
45,5,21,14,0.0
45,5,21,15,0.0
45,5,21,16,0.0
45,5,21,17,0.0
45,5,21,18,0.0
45,5,21,19,0.0
45,5,21,20,0.0
45,5,21,21,0.0
45,5,21,22,0.0
45,5,21,23,0.0
45,5,21,24,0.0
45,5,21,25,0.0
45,5,21,26,0.0
45,5,21,27,0.0
45,5,21,28,0.0
45,5,21,29,0.0
45,5,21,30,0.0
45,5,21,31,0.0
45,5,21,32,0.0
45,5,21,33,0.0
45,5,21,34,0.0
45,5,21,35,0.0
45,5,21,36,0.0
45,5,21,37,0.0
45,5,21,38,0.0
45,5,21,39,0.0
45,5,21,40,0.0
45,5,21,41,0.0
45,5,21,42,0.0
45,5,21,43,0.0
45,5,21,44,0.0
45,5,21,45,0.0
45,5,22,1,1.0
45,5,22,2,0.0
45,5,22,3,0.0
45,5,22,4,0.0
45,5,22,5,0.0
45,5,22,6,0.0
45,5,22,7,0.0
45,5,22,8,0.0
45,5,22,9,0.0
45,5,22,10,0.0
45,5,22,11,0.0
45,5,22,12,0.0
45,5,22,13,0.0
45,5,22,14,0.0
45,5,22,15,0.0
45,5,22,16,0.0
45,5,22,17,0.0
45,5,22,18,0.0
45,5,22,19,0.0
45,5,22,20,0.0
45,5,22,21,0.0
45,5,22,22,0.0
45,5,22,23,0.0
45,5,22,24,0.0
45,5,22,25,0.0
45,5,22,26,0.0
45,5,22,27,0.0
45,5,22,28,0.0
45,5,22,29,0.0
45,5,22,30,0.0
45,5,22,31,0.0
45,5,22,32,0.0
45,5,22,33,0.0
45,5,22,34,0.0
45,5,22,35,0.0
45,5,22,36,0.0
45,5,22,37,0.0
45,5,22,38,0.0
45,5,22,39,0.0
45,5,22,40,0.0
45,5,22,41,0.0
45,5,22,42,0.0
45,5,22,43,0.0
45,5,22,44,0.0
45,5,22,45,0.0
45,5,23,1,1.0
45,5,23,2,0.0
45,5,23,3,0.0
45,5,23,4,0.0
45,5,23,5,0.0
45,5,23,6,0.0
45,5,23,7,0.0
45,5,23,8,0.0
45,5,23,9,0.0
45,5,23,10,0.0
45,5,23,11,0.0
45,5,23,12,0.0
45,5,23,13,0.0
45,5,23,14,0.0
45,5,23,15,0.0
45,5,23,16,0.0
45,5,23,17,0.0
45,5,23,18,0.0
45,5,23,19,0.0
45,5,23,20,0.0
45,5,23,21,0.0
45,5,23,22,0.0
45,5,23,23,0.0
45,5,23,24,0.0
45,5,23,25,0.0
45,5,23,26,0.0
45,5,23,27,0.0
45,5,23,28,0.0
45,5,23,29,0.0
45,5,23,30,0.0
45,5,23,31,0.0
45,5,23,32,0.0
45,5,23,33,0.0
45,5,23,34,0.0
45,5,23,35,0.0
45,5,23,36,0.0
45,5,23,37,0.0
45,5,23,38,0.0
45,5,23,39,0.0
45,5,23,40,0.0
45,5,23,41,0.0
45,5,23,42,0.0
45,5,23,43,0.0
45,5,23,44,0.0
45,5,23,45,0.0
45,5,24,1,1.0
45,5,24,2,0.0
45,5,24,3,0.0
45,5,24,4,0.0
45,5,24,5,0.0
45,5,24,6,0.0
45,5,24,7,0.0
45,5,24,8,0.0
45,5,24,9,0.0
45,5,24,10,0.0
45,5,24,11,0.0
45,5,24,12,0.0
45,5,24,13,0.0
45,5,24,14,0.0
45,5,24,15,0.0
45,5,24,16,0.0
45,5,24,17,0.0
45,5,24,18,0.0
45,5,24,19,0.0
45,5,24,20,0.0
45,5,24,21,0.0
45,5,24,22,0.0
45,5,24,23,0.0
45,5,24,24,0.0
45,5,24,25,0.0
45,5,24,26,0.0
45,5,24,27,0.0
45,5,24,28,0.0
45,5,24,29,0.0
45,5,24,30,0.0
45,5,24,31,0.0
45,5,24,32,0.0
45,5,24,33,0.0
45,5,24,34,0.0
45,5,24,35,0.0
45,5,24,36,0.0
45,5,24,37,0.0
45,5,24,38,0.0
45,5,24,39,0.0
45,5,24,40,0.0
45,5,24,41,0.0
45,5,24,42,0.0
45,5,24,43,0.0
45,5,24,44,0.0
45,5,24,45,0.0
45,5,25,1,1.0
45,5,25,2,0.0
45,5,25,3,0.0
45,5,25,4,0.0
45,5,25,5,0.0
45,5,25,6,0.0
45,5,25,7,0.0
45,5,25,8,0.0
45,5,25,9,0.0
45,5,25,10,0.0
45,5,25,11,0.0
45,5,25,12,0.0
45,5,25,13,0.0
45,5,25,14,0.0
45,5,25,15,0.0
45,5,25,16,0.0
45,5,25,17,0.0
45,5,25,18,0.0
45,5,25,19,0.0
45,5,25,20,0.0
45,5,25,21,0.0
45,5,25,22,0.0
45,5,25,23,0.0
45,5,25,24,0.0
45,5,25,25,0.0
45,5,25,26,0.0
45,5,25,27,0.0
45,5,25,28,0.0
45,5,25,29,0.0
45,5,25,30,0.0
45,5,25,31,0.0
45,5,25,32,0.0
45,5,25,33,0.0
45,5,25,34,0.0
45,5,25,35,0.0
45,5,25,36,0.0
45,5,25,37,0.0
45,5,25,38,0.0
45,5,25,39,0.0
45,5,25,40,0.0
45,5,25,41,0.0
45,5,25,42,0.0
45,5,25,43,0.0
45,5,25,44,0.0
45,5,25,45,0.0
45,5,26,1,1.0
45,5,26,2,0.0
45,5,26,3,0.0
45,5,26,4,0.0
45,5,26,5,0.0
45,5,26,6,0.0
45,5,26,7,0.0
45,5,26,8,0.0
45,5,26,9,0.0
45,5,26,10,0.0
45,5,26,11,0.0
45,5,26,12,0.0
45,5,26,13,0.0
45,5,26,14,0.0
45,5,26,15,0.0
45,5,26,16,0.0
45,5,26,17,0.0
45,5,26,18,0.0
45,5,26,19,0.0
45,5,26,20,0.0
45,5,26,21,0.0
45,5,26,22,0.0
45,5,26,23,0.0
45,5,26,24,0.0
45,5,26,25,0.0
45,5,26,26,0.0
45,5,26,27,0.0
45,5,26,28,0.0
45,5,26,29,0.0
45,5,26,30,0.0
45,5,26,31,0.0
45,5,26,32,0.0
45,5,26,33,0.0
45,5,26,34,0.0
45,5,26,35,0.0
45,5,26,36,0.0
45,5,26,37,0.0
45,5,26,38,0.0
45,5,26,39,0.0
45,5,26,40,0.0
45,5,26,41,0.0
45,5,26,42,0.0
45,5,26,43,0.0
45,5,26,44,0.0
45,5,26,45,0.0
45,5,27,1,1.0
45,5,27,2,0.0
45,5,27,3,0.0
45,5,27,4,0.0
45,5,27,5,0.0
45,5,27,6,0.0
45,5,27,7,0.0
45,5,27,8,0.0
45,5,27,9,0.0
45,5,27,10,0.0
45,5,27,11,0.0
45,5,27,12,0.0
45,5,27,13,0.0
45,5,27,14,0.0
45,5,27,15,0.0
45,5,27,16,0.0
45,5,27,17,0.0
45,5,27,18,0.0
45,5,27,19,0.0
45,5,27,20,0.0
45,5,27,21,0.0
45,5,27,22,0.0
45,5,27,23,0.0
45,5,27,24,0.0
45,5,27,25,0.0
45,5,27,26,0.0
45,5,27,27,0.0
45,5,27,28,0.0
45,5,27,29,0.0
45,5,27,30,0.0
45,5,27,31,0.0
45,5,27,32,0.0
45,5,27,33,0.0
45,5,27,34,0.0
45,5,27,35,0.0
45,5,27,36,0.0
45,5,27,37,0.0
45,5,27,38,0.0
45,5,27,39,0.0
45,5,27,40,0.0
45,5,27,41,0.0
45,5,27,42,0.0
45,5,27,43,0.0
45,5,27,44,0.0
45,5,27,45,0.0
45,5,28,1,1.0
45,5,28,2,0.0
45,5,28,3,0.0
45,5,28,4,0.0
45,5,28,5,0.0
45,5,28,6,0.0
45,5,28,7,0.0
45,5,28,8,0.0
45,5,28,9,0.0
45,5,28,10,0.0
45,5,28,11,0.0
45,5,28,12,0.0
45,5,28,13,0.0
45,5,28,14,0.0
45,5,28,15,0.0
45,5,28,16,0.0
45,5,28,17,0.0
45,5,28,18,0.0
45,5,28,19,0.0
45,5,28,20,0.0
45,5,28,21,0.0
45,5,28,22,0.0
45,5,28,23,0.0
45,5,28,24,0.0
45,5,28,25,0.0
45,5,28,26,0.0
45,5,28,27,0.0
45,5,28,28,0.0
45,5,28,29,0.0
45,5,28,30,0.0
45,5,28,31,0.0
45,5,28,32,0.0
45,5,28,33,0.0
45,5,28,34,0.0
45,5,28,35,0.0
45,5,28,36,0.0
45,5,28,37,0.0
45,5,28,38,0.0
45,5,28,39,0.0
45,5,28,40,0.0
45,5,28,41,0.0
45,5,28,42,0.0
45,5,28,43,0.0
45,5,28,44,0.0
45,5,28,45,0.0
45,5,29,1,1.0
45,5,29,2,0.0
45,5,29,3,0.0
45,5,29,4,0.0
45,5,29,5,0.0
45,5,29,6,0.0
45,5,29,7,0.0
45,5,29,8,0.0
45,5,29,9,0.0
45,5,29,10,0.0
45,5,29,11,0.0
45,5,29,12,0.0
45,5,29,13,0.0
45,5,29,14,0.0
45,5,29,15,0.0
45,5,29,16,0.0
45,5,29,17,0.0
45,5,29,18,0.0
45,5,29,19,0.0
45,5,29,20,0.0
45,5,29,21,0.0
45,5,29,22,0.0
45,5,29,23,0.0
45,5,29,24,0.0
45,5,29,25,0.0
45,5,29,26,0.0
45,5,29,27,0.0
45,5,29,28,0.0
45,5,29,29,0.0
45,5,29,30,0.0
45,5,29,31,0.0
45,5,29,32,0.0
45,5,29,33,0.0
45,5,29,34,0.0
45,5,29,35,0.0
45,5,29,36,0.0
45,5,29,37,0.0
45,5,29,38,0.0
45,5,29,39,0.0
45,5,29,40,0.0
45,5,29,41,0.0
45,5,29,42,0.0
45,5,29,43,0.0
45,5,29,44,0.0
45,5,29,45,0.0
45,5,30,1,1.0
45,5,30,2,0.0
45,5,30,3,0.0
45,5,30,4,0.0
45,5,30,5,0.0
45,5,30,6,0.0
45,5,30,7,0.0
45,5,30,8,0.0
45,5,30,9,0.0
45,5,30,10,0.0
45,5,30,11,0.0
45,5,30,12,0.0
45,5,30,13,0.0
45,5,30,14,0.0
45,5,30,15,0.0
45,5,30,16,0.0
45,5,30,17,0.0
45,5,30,18,0.0
45,5,30,19,0.0
45,5,30,20,0.0
45,5,30,21,0.0
45,5,30,22,0.0
45,5,30,23,0.0
45,5,30,24,0.0
45,5,30,25,0.0
45,5,30,26,0.0
45,5,30,27,0.0
45,5,30,28,0.0
45,5,30,29,0.0
45,5,30,30,0.0
45,5,30,31,0.0
45,5,30,32,0.0
45,5,30,33,0.0
45,5,30,34,0.0
45,5,30,35,0.0
45,5,30,36,0.0
45,5,30,37,0.0
45,5,30,38,0.0
45,5,30,39,0.0
45,5,30,40,0.0
45,5,30,41,0.0
45,5,30,42,0.0
45,5,30,43,0.0
45,5,30,44,0.0
45,5,30,45,0.0
45,5,31,1,1.0
45,5,31,2,0.0
45,5,31,3,0.0
45,5,31,4,0.0
45,5,31,5,0.0
45,5,31,6,0.0
45,5,31,7,0.0
45,5,31,8,0.0
45,5,31,9,0.0
45,5,31,10,0.0
45,5,31,11,0.0
45,5,31,12,0.0
45,5,31,13,0.0
45,5,31,14,0.0
45,5,31,15,0.0
45,5,31,16,0.0
45,5,31,17,0.0
45,5,31,18,0.0
45,5,31,19,0.0
45,5,31,20,0.0
45,5,31,21,0.0
45,5,31,22,0.0
45,5,31,23,0.0
45,5,31,24,0.0
45,5,31,25,0.0
45,5,31,26,0.0
45,5,31,27,0.0
45,5,31,28,0.0
45,5,31,29,0.0
45,5,31,30,0.0
45,5,31,31,0.0
45,5,31,32,0.0
45,5,31,33,0.0
45,5,31,34,0.0
45,5,31,35,0.0
45,5,31,36,0.0
45,5,31,37,0.0
45,5,31,38,0.0
45,5,31,39,0.0
45,5,31,40,0.0
45,5,31,41,0.0
45,5,31,42,0.0
45,5,31,43,0.0
45,5,31,44,0.0
45,5,31,45,0.0
45,5,32,1,1.0
45,5,32,2,0.0
45,5,32,3,0.0
45,5,32,4,0.0
45,5,32,5,0.0
45,5,32,6,0.0
45,5,32,7,0.0
45,5,32,8,0.0
45,5,32,9,0.0
45,5,32,10,0.0
45,5,32,11,0.0
45,5,32,12,0.0
45,5,32,13,0.0
45,5,32,14,0.0
45,5,32,15,0.0
45,5,32,16,0.0
45,5,32,17,0.0
45,5,32,18,0.0
45,5,32,19,0.0
45,5,32,20,0.0
45,5,32,21,0.0
45,5,32,22,0.0
45,5,32,23,0.0
45,5,32,24,0.0
45,5,32,25,0.0
45,5,32,26,0.0
45,5,32,27,0.0
45,5,32,28,0.0
45,5,32,29,0.0
45,5,32,30,0.0
45,5,32,31,0.0
45,5,32,32,0.0
45,5,32,33,0.0
45,5,32,34,0.0
45,5,32,35,0.0
45,5,32,36,0.0
45,5,32,37,0.0
45,5,32,38,0.0
45,5,32,39,0.0
45,5,32,40,0.0
45,5,32,41,0.0
45,5,32,42,0.0
45,5,32,43,0.0
45,5,32,44,0.0
45,5,32,45,0.0
45,5,33,1,1.0
45,5,33,2,0.0
45,5,33,3,0.0
45,5,33,4,0.0
45,5,33,5,0.0
45,5,33,6,0.0
45,5,33,7,0.0
45,5,33,8,0.0
45,5,33,9,0.0
45,5,33,10,0.0
45,5,33,11,0.0
45,5,33,12,0.0
45,5,33,13,0.0
45,5,33,14,0.0
45,5,33,15,0.0
45,5,33,16,0.0
45,5,33,17,0.0
45,5,33,18,0.0
45,5,33,19,0.0
45,5,33,20,0.0
45,5,33,21,0.0
45,5,33,22,0.0
45,5,33,23,0.0
45,5,33,24,0.0
45,5,33,25,0.0
45,5,33,26,0.0
45,5,33,27,0.0
45,5,33,28,0.0
45,5,33,29,0.0
45,5,33,30,0.0
45,5,33,31,0.0
45,5,33,32,0.0
45,5,33,33,0.0
45,5,33,34,0.0
45,5,33,35,0.0
45,5,33,36,0.0
45,5,33,37,0.0
45,5,33,38,0.0
45,5,33,39,0.0
45,5,33,40,0.0
45,5,33,41,0.0
45,5,33,42,0.0
45,5,33,43,0.0
45,5,33,44,0.0
45,5,33,45,0.0
45,5,34,1,1.0
45,5,34,2,0.0
45,5,34,3,0.0
45,5,34,4,0.0
45,5,34,5,0.0
45,5,34,6,0.0
45,5,34,7,0.0
45,5,34,8,0.0
45,5,34,9,0.0
45,5,34,10,0.0
45,5,34,11,0.0
45,5,34,12,0.0
45,5,34,13,0.0
45,5,34,14,0.0
45,5,34,15,0.0
45,5,34,16,0.0
45,5,34,17,0.0
45,5,34,18,0.0
45,5,34,19,0.0
45,5,34,20,0.0
45,5,34,21,0.0
45,5,34,22,0.0
45,5,34,23,0.0
45,5,34,24,0.0
45,5,34,25,0.0
45,5,34,26,0.0
45,5,34,27,0.0
45,5,34,28,0.0
45,5,34,29,0.0
45,5,34,30,0.0
45,5,34,31,0.0
45,5,34,32,0.0
45,5,34,33,0.0
45,5,34,34,0.0
45,5,34,35,0.0
45,5,34,36,0.0
45,5,34,37,0.0
45,5,34,38,0.0
45,5,34,39,0.0
45,5,34,40,0.0
45,5,34,41,0.0
45,5,34,42,0.0
45,5,34,43,0.0
45,5,34,44,0.0
45,5,34,45,0.0
45,5,35,1,1.0
45,5,35,2,0.0
45,5,35,3,0.0
45,5,35,4,0.0
45,5,35,5,0.0
45,5,35,6,0.0
45,5,35,7,0.0
45,5,35,8,0.0
45,5,35,9,0.0
45,5,35,10,0.0
45,5,35,11,0.0
45,5,35,12,0.0
45,5,35,13,0.0
45,5,35,14,0.0
45,5,35,15,0.0
45,5,35,16,0.0
45,5,35,17,0.0
45,5,35,18,0.0
45,5,35,19,0.0
45,5,35,20,0.0
45,5,35,21,0.0
45,5,35,22,0.0
45,5,35,23,0.0
45,5,35,24,0.0
45,5,35,25,0.0
45,5,35,26,0.0
45,5,35,27,0.0
45,5,35,28,0.0
45,5,35,29,0.0
45,5,35,30,0.0
45,5,35,31,0.0
45,5,35,32,0.0
45,5,35,33,0.0
45,5,35,34,0.0
45,5,35,35,0.0
45,5,35,36,0.0
45,5,35,37,0.0
45,5,35,38,0.0
45,5,35,39,0.0
45,5,35,40,0.0
45,5,35,41,0.0
45,5,35,42,0.0
45,5,35,43,0.0
45,5,35,44,0.0
45,5,35,45,0.0
45,5,36,1,1.0
45,5,36,2,0.0
45,5,36,3,0.0
45,5,36,4,0.0
45,5,36,5,0.0
45,5,36,6,0.0
45,5,36,7,0.0
45,5,36,8,0.0
45,5,36,9,0.0
45,5,36,10,0.0
45,5,36,11,0.0
45,5,36,12,0.0
45,5,36,13,0.0
45,5,36,14,0.0
45,5,36,15,0.0
45,5,36,16,0.0
45,5,36,17,0.0
45,5,36,18,0.0
45,5,36,19,0.0
45,5,36,20,0.0
45,5,36,21,0.0
45,5,36,22,0.0
45,5,36,23,0.0
45,5,36,24,0.0
45,5,36,25,0.0
45,5,36,26,0.0
45,5,36,27,0.0
45,5,36,28,0.0
45,5,36,29,0.0
45,5,36,30,0.0
45,5,36,31,0.0
45,5,36,32,0.0
45,5,36,33,0.0
45,5,36,34,0.0
45,5,36,35,0.0
45,5,36,36,0.0
45,5,36,37,0.0
45,5,36,38,0.0
45,5,36,39,0.0
45,5,36,40,0.0
45,5,36,41,0.0
45,5,36,42,0.0
45,5,36,43,0.0
45,5,36,44,0.0
45,5,36,45,0.0
45,5,37,1,1.0
45,5,37,2,0.0
45,5,37,3,0.0
45,5,37,4,0.0
45,5,37,5,0.0
45,5,37,6,0.0
45,5,37,7,0.0
45,5,37,8,0.0
45,5,37,9,0.0
45,5,37,10,0.0
45,5,37,11,0.0
45,5,37,12,0.0
45,5,37,13,0.0
45,5,37,14,0.0
45,5,37,15,0.0
45,5,37,16,0.0
45,5,37,17,0.0
45,5,37,18,0.0
45,5,37,19,0.0
45,5,37,20,0.0
45,5,37,21,0.0
45,5,37,22,0.0
45,5,37,23,0.0
45,5,37,24,0.0
45,5,37,25,0.0
45,5,37,26,0.0
45,5,37,27,0.0
45,5,37,28,0.0
45,5,37,29,0.0
45,5,37,30,0.0
45,5,37,31,0.0
45,5,37,32,0.0
45,5,37,33,0.0
45,5,37,34,0.0
45,5,37,35,0.0
45,5,37,36,0.0
45,5,37,37,0.0
45,5,37,38,0.0
45,5,37,39,0.0
45,5,37,40,0.0
45,5,37,41,0.0
45,5,37,42,0.0
45,5,37,43,0.0
45,5,37,44,0.0
45,5,37,45,0.0
45,5,38,1,1.0
45,5,38,2,0.0
45,5,38,3,0.0
45,5,38,4,0.0
45,5,38,5,0.0
45,5,38,6,0.0
45,5,38,7,0.0
45,5,38,8,0.0
45,5,38,9,0.0
45,5,38,10,0.0
45,5,38,11,0.0
45,5,38,12,0.0
45,5,38,13,0.0
45,5,38,14,0.0
45,5,38,15,0.0
45,5,38,16,0.0
45,5,38,17,0.0
45,5,38,18,0.0
45,5,38,19,0.0
45,5,38,20,0.0
45,5,38,21,0.0
45,5,38,22,0.0
45,5,38,23,0.0
45,5,38,24,0.0
45,5,38,25,0.0
45,5,38,26,0.0
45,5,38,27,0.0
45,5,38,28,0.0
45,5,38,29,0.0
45,5,38,30,0.0
45,5,38,31,0.0
45,5,38,32,0.0
45,5,38,33,0.0
45,5,38,34,0.0
45,5,38,35,0.0
45,5,38,36,0.0
45,5,38,37,0.0
45,5,38,38,0.0
45,5,38,39,0.0
45,5,38,40,0.0
45,5,38,41,0.0
45,5,38,42,0.0
45,5,38,43,0.0
45,5,38,44,0.0
45,5,38,45,0.0
45,5,39,1,1.0
45,5,39,2,0.0
45,5,39,3,0.0
45,5,39,4,0.0
45,5,39,5,0.0
45,5,39,6,0.0
45,5,39,7,0.0
45,5,39,8,0.0
45,5,39,9,0.0
45,5,39,10,0.0
45,5,39,11,0.0
45,5,39,12,0.0
45,5,39,13,0.0
45,5,39,14,0.0
45,5,39,15,0.0
45,5,39,16,0.0
45,5,39,17,0.0
45,5,39,18,0.0
45,5,39,19,0.0
45,5,39,20,0.0
45,5,39,21,0.0
45,5,39,22,0.0
45,5,39,23,0.0
45,5,39,24,0.0
45,5,39,25,0.0
45,5,39,26,0.0
45,5,39,27,0.0
45,5,39,28,0.0
45,5,39,29,0.0
45,5,39,30,0.0
45,5,39,31,0.0
45,5,39,32,0.0
45,5,39,33,0.0
45,5,39,34,0.0
45,5,39,35,0.0
45,5,39,36,0.0
45,5,39,37,0.0
45,5,39,38,0.0
45,5,39,39,0.0
45,5,39,40,0.0
45,5,39,41,0.0
45,5,39,42,0.0
45,5,39,43,0.0
45,5,39,44,0.0
45,5,39,45,0.0
45,5,40,1,1.0
45,5,40,2,0.0
45,5,40,3,0.0
45,5,40,4,0.0
45,5,40,5,0.0
45,5,40,6,0.0
45,5,40,7,0.0
45,5,40,8,0.0
45,5,40,9,0.0
45,5,40,10,0.0
45,5,40,11,0.0
45,5,40,12,0.0
45,5,40,13,0.0
45,5,40,14,0.0
45,5,40,15,0.0
45,5,40,16,0.0
45,5,40,17,0.0
45,5,40,18,0.0
45,5,40,19,0.0
45,5,40,20,0.0
45,5,40,21,0.0
45,5,40,22,0.0
45,5,40,23,0.0
45,5,40,24,0.0
45,5,40,25,0.0
45,5,40,26,0.0
45,5,40,27,0.0
45,5,40,28,0.0
45,5,40,29,0.0
45,5,40,30,0.0
45,5,40,31,0.0
45,5,40,32,0.0
45,5,40,33,0.0
45,5,40,34,0.0
45,5,40,35,0.0
45,5,40,36,0.0
45,5,40,37,0.0
45,5,40,38,0.0
45,5,40,39,0.0
45,5,40,40,0.0
45,5,40,41,0.0
45,5,40,42,0.0
45,5,40,43,0.0
45,5,40,44,0.0
45,5,40,45,0.0
45,5,41,1,1.0
45,5,41,2,0.0
45,5,41,3,0.0
45,5,41,4,0.0
45,5,41,5,0.0
45,5,41,6,0.0
45,5,41,7,0.0
45,5,41,8,0.0
45,5,41,9,0.0
45,5,41,10,0.0
45,5,41,11,0.0
45,5,41,12,0.0
45,5,41,13,0.0
45,5,41,14,0.0
45,5,41,15,0.0
45,5,41,16,0.0
45,5,41,17,0.0
45,5,41,18,0.0
45,5,41,19,0.0
45,5,41,20,0.0
45,5,41,21,0.0
45,5,41,22,0.0
45,5,41,23,0.0
45,5,41,24,0.0
45,5,41,25,0.0
45,5,41,26,0.0
45,5,41,27,0.0
45,5,41,28,0.0
45,5,41,29,0.0
45,5,41,30,0.0
45,5,41,31,0.0
45,5,41,32,0.0
45,5,41,33,0.0
45,5,41,34,0.0
45,5,41,35,0.0
45,5,41,36,0.0
45,5,41,37,0.0
45,5,41,38,0.0
45,5,41,39,0.0
45,5,41,40,0.0
45,5,41,41,0.0
45,5,41,42,0.0
45,5,41,43,0.0
45,5,41,44,0.0
45,5,41,45,0.0
45,5,42,1,1.0
45,5,42,2,0.0
45,5,42,3,0.0
45,5,42,4,0.0
45,5,42,5,0.0
45,5,42,6,0.0
45,5,42,7,0.0
45,5,42,8,0.0
45,5,42,9,0.0
45,5,42,10,0.0
45,5,42,11,0.0
45,5,42,12,0.0
45,5,42,13,0.0
45,5,42,14,0.0
45,5,42,15,0.0
45,5,42,16,0.0
45,5,42,17,0.0
45,5,42,18,0.0
45,5,42,19,0.0
45,5,42,20,0.0
45,5,42,21,0.0
45,5,42,22,0.0
45,5,42,23,0.0
45,5,42,24,0.0
45,5,42,25,0.0
45,5,42,26,0.0
45,5,42,27,0.0
45,5,42,28,0.0
45,5,42,29,0.0
45,5,42,30,0.0
45,5,42,31,0.0
45,5,42,32,0.0
45,5,42,33,0.0
45,5,42,34,0.0
45,5,42,35,0.0
45,5,42,36,0.0
45,5,42,37,0.0
45,5,42,38,0.0
45,5,42,39,0.0
45,5,42,40,0.0
45,5,42,41,0.0
45,5,42,42,0.0
45,5,42,43,0.0
45,5,42,44,0.0
45,5,42,45,0.0
45,5,43,1,1.0
45,5,43,2,0.0
45,5,43,3,0.0
45,5,43,4,0.0
45,5,43,5,0.0
45,5,43,6,0.0
45,5,43,7,0.0
45,5,43,8,0.0
45,5,43,9,0.0
45,5,43,10,0.0
45,5,43,11,0.0
45,5,43,12,0.0
45,5,43,13,0.0
45,5,43,14,0.0
45,5,43,15,0.0
45,5,43,16,0.0
45,5,43,17,0.0
45,5,43,18,0.0
45,5,43,19,0.0
45,5,43,20,0.0
45,5,43,21,0.0
45,5,43,22,0.0
45,5,43,23,0.0
45,5,43,24,0.0
45,5,43,25,0.0
45,5,43,26,0.0
45,5,43,27,0.0
45,5,43,28,0.0
45,5,43,29,0.0
45,5,43,30,0.0
45,5,43,31,0.0
45,5,43,32,0.0
45,5,43,33,0.0
45,5,43,34,0.0
45,5,43,35,0.0
45,5,43,36,0.0
45,5,43,37,0.0
45,5,43,38,0.0
45,5,43,39,0.0
45,5,43,40,0.0
45,5,43,41,0.0
45,5,43,42,0.0
45,5,43,43,0.0
45,5,43,44,0.0
45,5,43,45,0.0
45,5,44,1,1.0
45,5,44,2,0.0
45,5,44,3,0.0
45,5,44,4,0.0
45,5,44,5,0.0
45,5,44,6,0.0
45,5,44,7,0.0
45,5,44,8,0.0
45,5,44,9,0.0
45,5,44,10,0.0
45,5,44,11,0.0
45,5,44,12,0.0
45,5,44,13,0.0
45,5,44,14,0.0
45,5,44,15,0.0
45,5,44,16,0.0
45,5,44,17,0.0
45,5,44,18,0.0
45,5,44,19,0.0
45,5,44,20,0.0
45,5,44,21,0.0
45,5,44,22,0.0
45,5,44,23,0.0
45,5,44,24,0.0
45,5,44,25,0.0
45,5,44,26,0.0
45,5,44,27,0.0
45,5,44,28,0.0
45,5,44,29,0.0
45,5,44,30,0.0
45,5,44,31,0.0
45,5,44,32,0.0
45,5,44,33,0.0
45,5,44,34,0.0
45,5,44,35,0.0
45,5,44,36,0.0
45,5,44,37,0.0
45,5,44,38,0.0
45,5,44,39,0.0
45,5,44,40,0.0
45,5,44,41,0.0
45,5,44,42,0.0
45,5,44,43,0.0
45,5,44,44,0.0
45,5,44,45,0.0
45,5,45,1,1.0
45,5,45,2,0.0
45,5,45,3,0.0
45,5,45,4,0.0
45,5,45,5,0.0
45,5,45,6,0.0
45,5,45,7,0.0
45,5,45,8,0.0
45,5,45,9,0.0
45,5,45,10,0.0
45,5,45,11,0.0
45,5,45,12,0.0
45,5,45,13,0.0
45,5,45,14,0.0
45,5,45,15,0.0
45,5,45,16,0.0
45,5,45,17,0.0
45,5,45,18,0.0
45,5,45,19,0.0
45,5,45,20,0.0
45,5,45,21,0.0
45,5,45,22,0.0
45,5,45,23,0.0
45,5,45,24,0.0
45,5,45,25,0.0
45,5,45,26,0.0
45,5,45,27,0.0
45,5,45,28,0.0
45,5,45,29,0.0
45,5,45,30,0.0
45,5,45,31,0.0
45,5,45,32,0.0
45,5,45,33,0.0
45,5,45,34,0.0
45,5,45,35,0.0
45,5,45,36,0.0
45,5,45,37,0.0
45,5,45,38,0.0
45,5,45,39,0.0
45,5,45,40,0.0
45,5,45,41,0.0
45,5,45,42,0.0
45,5,45,43,0.0
45,5,45,44,0.0
45,5,45,45,0.0
45,5,46,1,1.0
45,5,46,2,0.0
45,5,46,3,0.0
45,5,46,4,0.0
45,5,46,5,0.0
45,5,46,6,0.0
45,5,46,7,0.0
45,5,46,8,0.0
45,5,46,9,0.0
45,5,46,10,0.0
45,5,46,11,0.0
45,5,46,12,0.0
45,5,46,13,0.0
45,5,46,14,0.0
45,5,46,15,0.0
45,5,46,16,0.0
45,5,46,17,0.0
45,5,46,18,0.0
45,5,46,19,0.0
45,5,46,20,0.0
45,5,46,21,0.0
45,5,46,22,0.0
45,5,46,23,0.0
45,5,46,24,0.0
45,5,46,25,0.0
45,5,46,26,0.0
45,5,46,27,0.0
45,5,46,28,0.0
45,5,46,29,0.0
45,5,46,30,0.0
45,5,46,31,0.0
45,5,46,32,0.0
45,5,46,33,0.0
45,5,46,34,0.0
45,5,46,35,0.0
45,5,46,36,0.0
45,5,46,37,0.0
45,5,46,38,0.0
45,5,46,39,0.0
45,5,46,40,0.0
45,5,46,41,0.0
45,5,46,42,0.0
45,5,46,43,0.0
45,5,46,44,0.0
45,5,46,45,0.0
45,5,47,1,1.0
45,5,47,2,0.0
45,5,47,3,0.0
45,5,47,4,0.0
45,5,47,5,0.0
45,5,47,6,0.0
45,5,47,7,0.0
45,5,47,8,0.0
45,5,47,9,0.0
45,5,47,10,0.0
45,5,47,11,0.0
45,5,47,12,0.0
45,5,47,13,0.0
45,5,47,14,0.0
45,5,47,15,0.0
45,5,47,16,0.0
45,5,47,17,0.0
45,5,47,18,0.0
45,5,47,19,0.0
45,5,47,20,0.0
45,5,47,21,0.0
45,5,47,22,0.0
45,5,47,23,0.0
45,5,47,24,0.0
45,5,47,25,0.0
45,5,47,26,0.0
45,5,47,27,0.0
45,5,47,28,0.0
45,5,47,29,0.0
45,5,47,30,0.0
45,5,47,31,0.0
45,5,47,32,0.0
45,5,47,33,0.0
45,5,47,34,0.0
45,5,47,35,0.0
45,5,47,36,0.0
45,5,47,37,0.0
45,5,47,38,0.0
45,5,47,39,0.0
45,5,47,40,0.0
45,5,47,41,0.0
45,5,47,42,0.0
45,5,47,43,0.0
45,5,47,44,0.0
45,5,47,45,0.0
45,5,48,1,1.0
45,5,48,2,0.0
45,5,48,3,0.0
45,5,48,4,0.0
45,5,48,5,0.0
45,5,48,6,0.0
45,5,48,7,0.0
45,5,48,8,0.0
45,5,48,9,0.0
45,5,48,10,0.0
45,5,48,11,0.0
45,5,48,12,0.0
45,5,48,13,0.0
45,5,48,14,0.0
45,5,48,15,0.0
45,5,48,16,0.0
45,5,48,17,0.0
45,5,48,18,0.0
45,5,48,19,0.0
45,5,48,20,0.0
45,5,48,21,0.0
45,5,48,22,0.0
45,5,48,23,0.0
45,5,48,24,0.0
45,5,48,25,0.0
45,5,48,26,0.0
45,5,48,27,0.0
45,5,48,28,0.0
45,5,48,29,0.0
45,5,48,30,0.0
45,5,48,31,0.0
45,5,48,32,0.0
45,5,48,33,0.0
45,5,48,34,0.0
45,5,48,35,0.0
45,5,48,36,0.0
45,5,48,37,0.0
45,5,48,38,0.0
45,5,48,39,0.0
45,5,48,40,0.0
45,5,48,41,0.0
45,5,48,42,0.0
45,5,48,43,0.0
45,5,48,44,0.0
45,5,48,45,0.0
45,5,49,1,1.0
45,5,49,2,0.0
45,5,49,3,0.0
45,5,49,4,0.0
45,5,49,5,0.0
45,5,49,6,0.0
45,5,49,7,0.0
45,5,49,8,0.0
45,5,49,9,0.0
45,5,49,10,0.0
45,5,49,11,0.0
45,5,49,12,0.0
45,5,49,13,0.0
45,5,49,14,0.0
45,5,49,15,0.0
45,5,49,16,0.0
45,5,49,17,0.0
45,5,49,18,0.0
45,5,49,19,0.0
45,5,49,20,0.0
45,5,49,21,0.0
45,5,49,22,0.0
45,5,49,23,0.0
45,5,49,24,0.0
45,5,49,25,0.0
45,5,49,26,0.0
45,5,49,27,0.0
45,5,49,28,0.0
45,5,49,29,0.0
45,5,49,30,0.0
45,5,49,31,0.0
45,5,49,32,0.0
45,5,49,33,0.0
45,5,49,34,0.0
45,5,49,35,0.0
45,5,49,36,0.0
45,5,49,37,0.0
45,5,49,38,0.0
45,5,49,39,0.0
45,5,49,40,0.0
45,5,49,41,0.0
45,5,49,42,0.0
45,5,49,43,0.0
45,5,49,44,0.0
45,5,49,45,0.0
45,6,0,1,0.9842698605915702
45,6,0,2,0.0
45,6,0,3,0.0
45,6,0,4,0.0
45,6,0,5,0.0
45,6,0,6,0.0
45,6,0,7,0.0
45,6,0,8,0.0
45,6,0,9,0.0
45,6,0,10,0.0
45,6,0,11,0.0
45,6,0,12,0.0
45,6,0,13,0.0
45,6,0,14,0.0
45,6,0,15,0.0
45,6,0,16,0.0
45,6,0,17,0.0
45,6,0,18,0.0
45,6,0,19,0.0
45,6,0,20,0.0
45,6,0,21,0.0
45,6,0,22,0.0
45,6,0,23,0.0
45,6,0,24,0.0
45,6,0,25,0.0
45,6,0,26,0.0
45,6,0,27,0.0
45,6,0,28,0.0
45,6,0,29,0.0
45,6,0,30,0.0
45,6,0,31,0.0
45,6,0,32,0.0
45,6,0,33,0.0
45,6,0,34,0.0
45,6,0,35,0.0
45,6,0,36,0.0
45,6,0,37,0.0
45,6,0,38,0.0
45,6,0,39,0.0
45,6,0,40,0.0
45,6,0,41,0.0
45,6,0,42,0.0
45,6,0,43,0.0
45,6,0,44,0.015730139408429857
45,6,0,45,0.0
45,6,1,1,0.984269863448795
45,6,1,2,0.0
45,6,1,3,0.0
45,6,1,4,0.0
45,6,1,5,0.0
45,6,1,6,0.0
45,6,1,7,0.0
45,6,1,8,0.0
45,6,1,9,0.0
45,6,1,10,0.0
45,6,1,11,0.0
45,6,1,12,0.0
45,6,1,13,0.0
45,6,1,14,0.0
45,6,1,15,0.0
45,6,1,16,0.0
45,6,1,17,0.0
45,6,1,18,0.0
45,6,1,19,0.0
45,6,1,20,0.0
45,6,1,21,0.0
45,6,1,22,0.0
45,6,1,23,0.0
45,6,1,24,0.0
45,6,1,25,0.0
45,6,1,26,0.0
45,6,1,27,0.0
45,6,1,28,0.0
45,6,1,29,0.0
45,6,1,30,0.0
45,6,1,31,0.0
45,6,1,32,0.0
45,6,1,33,0.0
45,6,1,34,0.0
45,6,1,35,0.0
45,6,1,36,0.0
45,6,1,37,0.0
45,6,1,38,0.0
45,6,1,39,0.0
45,6,1,40,0.0
45,6,1,41,0.0
45,6,1,42,0.0
45,6,1,43,0.0
45,6,1,44,0.015730136551205094
45,6,1,45,0.0
45,6,2,1,0.984269861726803
45,6,2,2,0.0
45,6,2,3,0.0
45,6,2,4,0.0
45,6,2,5,0.0
45,6,2,6,0.0
45,6,2,7,0.0
45,6,2,8,0.0
45,6,2,9,0.0
45,6,2,10,0.0
45,6,2,11,0.0
45,6,2,12,0.0
45,6,2,13,0.0
45,6,2,14,0.0
45,6,2,15,0.0
45,6,2,16,0.0
45,6,2,17,0.0
45,6,2,18,0.0
45,6,2,19,0.0
45,6,2,20,0.0
45,6,2,21,0.0
45,6,2,22,0.0
45,6,2,23,0.0
45,6,2,24,0.0
45,6,2,25,0.0
45,6,2,26,0.0
45,6,2,27,0.0
45,6,2,28,0.0
45,6,2,29,0.0
45,6,2,30,0.0
45,6,2,31,0.0
45,6,2,32,0.0
45,6,2,33,0.0
45,6,2,34,0.0
45,6,2,35,0.0
45,6,2,36,0.0
45,6,2,37,0.0
45,6,2,38,0.0
45,6,2,39,0.0
45,6,2,40,0.0
45,6,2,41,0.0
45,6,2,42,0.0
45,6,2,43,0.0
45,6,2,44,0.015730138273197077
45,6,2,45,0.0
45,6,3,1,0.984269861640682
45,6,3,2,0.0
45,6,3,3,0.0
45,6,3,4,0.0
45,6,3,5,0.0
45,6,3,6,0.0
45,6,3,7,0.0
45,6,3,8,0.0
45,6,3,9,0.0
45,6,3,10,0.0
45,6,3,11,0.0
45,6,3,12,0.0
45,6,3,13,0.0
45,6,3,14,0.0
45,6,3,15,0.0
45,6,3,16,0.0
45,6,3,17,0.0
45,6,3,18,0.0
45,6,3,19,0.0
45,6,3,20,0.0
45,6,3,21,0.0
45,6,3,22,0.0
45,6,3,23,0.0
45,6,3,24,0.0
45,6,3,25,0.0
45,6,3,26,0.0
45,6,3,27,0.0
45,6,3,28,0.0
45,6,3,29,0.0
45,6,3,30,0.0
45,6,3,31,0.0
45,6,3,32,0.0
45,6,3,33,0.0
45,6,3,34,0.0
45,6,3,35,0.0
45,6,3,36,0.0
45,6,3,37,0.0
45,6,3,38,0.0
45,6,3,39,0.0
45,6,3,40,0.0
45,6,3,41,0.0
45,6,3,42,0.0
45,6,3,43,0.0
45,6,3,44,0.01573013835931808
45,6,3,45,0.0
45,6,4,1,0.9842698625584421
45,6,4,2,0.0
45,6,4,3,0.0
45,6,4,4,0.0
45,6,4,5,0.0
45,6,4,6,0.0
45,6,4,7,0.0
45,6,4,8,0.0
45,6,4,9,0.0
45,6,4,10,0.0
45,6,4,11,0.0
45,6,4,12,0.0
45,6,4,13,0.0
45,6,4,14,0.0
45,6,4,15,0.0
45,6,4,16,0.0
45,6,4,17,0.0
45,6,4,18,0.0
45,6,4,19,0.0
45,6,4,20,0.0
45,6,4,21,0.0
45,6,4,22,0.0
45,6,4,23,0.0
45,6,4,24,0.0
45,6,4,25,0.0
45,6,4,26,0.0
45,6,4,27,0.0
45,6,4,28,0.0
45,6,4,29,0.0
45,6,4,30,0.0
45,6,4,31,0.0
45,6,4,32,0.0
45,6,4,33,0.0
45,6,4,34,0.0
45,6,4,35,0.0
45,6,4,36,0.0
45,6,4,37,0.0
45,6,4,38,0.0
45,6,4,39,0.0
45,6,4,40,0.0
45,6,4,41,0.0
45,6,4,42,0.0
45,6,4,43,0.0
45,6,4,44,0.015730137441557896
45,6,4,45,0.0
45,6,5,1,0.9842698595638721
45,6,5,2,0.0
45,6,5,3,0.0
45,6,5,4,0.0
45,6,5,5,0.0
45,6,5,6,0.0
45,6,5,7,0.0
45,6,5,8,0.0
45,6,5,9,0.0
45,6,5,10,0.0
45,6,5,11,0.0
45,6,5,12,0.0
45,6,5,13,0.0
45,6,5,14,0.0
45,6,5,15,0.0
45,6,5,16,0.0
45,6,5,17,0.0
45,6,5,18,0.0
45,6,5,19,0.0
45,6,5,20,0.0
45,6,5,21,0.0
45,6,5,22,0.0
45,6,5,23,0.0
45,6,5,24,0.0
45,6,5,25,0.0
45,6,5,26,0.0
45,6,5,27,0.0
45,6,5,28,0.0
45,6,5,29,0.0
45,6,5,30,0.0
45,6,5,31,0.0
45,6,5,32,0.0
45,6,5,33,0.0
45,6,5,34,0.0
45,6,5,35,0.0
45,6,5,36,0.0
45,6,5,37,0.0
45,6,5,38,0.0
45,6,5,39,0.0
45,6,5,40,0.0
45,6,5,41,0.0
45,6,5,42,0.0
45,6,5,43,0.0
45,6,5,44,0.015730140436127884
45,6,5,45,0.0
45,6,6,1,0.9842698583873141
45,6,6,2,0.0
45,6,6,3,0.0
45,6,6,4,0.0
45,6,6,5,0.0
45,6,6,6,0.0
45,6,6,7,0.0
45,6,6,8,0.0
45,6,6,9,0.0
45,6,6,10,0.0
45,6,6,11,0.0
45,6,6,12,0.0
45,6,6,13,0.0
45,6,6,14,0.0
45,6,6,15,0.0
45,6,6,16,0.0
45,6,6,17,0.0
45,6,6,18,0.0
45,6,6,19,0.0
45,6,6,20,0.0
45,6,6,21,0.0
45,6,6,22,0.0
45,6,6,23,0.0
45,6,6,24,0.0
45,6,6,25,0.0
45,6,6,26,0.0
45,6,6,27,0.0
45,6,6,28,0.0
45,6,6,29,0.0
45,6,6,30,0.0
45,6,6,31,0.0
45,6,6,32,0.0
45,6,6,33,0.0
45,6,6,34,0.0
45,6,6,35,0.0
45,6,6,36,0.0
45,6,6,37,0.0
45,6,6,38,0.0
45,6,6,39,0.0
45,6,6,40,0.0
45,6,6,41,0.0
45,6,6,42,0.0
45,6,6,43,0.0
45,6,6,44,0.015730141612686037
45,6,6,45,0.0
45,6,7,1,0.9842698630565535
45,6,7,2,0.0
45,6,7,3,0.0
45,6,7,4,0.0
45,6,7,5,0.0
45,6,7,6,0.0
45,6,7,7,0.0
45,6,7,8,0.0
45,6,7,9,0.0
45,6,7,10,0.0
45,6,7,11,0.0
45,6,7,12,0.0
45,6,7,13,0.0
45,6,7,14,0.0
45,6,7,15,0.0
45,6,7,16,0.0
45,6,7,17,0.0
45,6,7,18,0.0
45,6,7,19,0.0
45,6,7,20,0.0
45,6,7,21,0.0
45,6,7,22,0.0
45,6,7,23,0.0
45,6,7,24,0.0
45,6,7,25,0.0
45,6,7,26,0.0
45,6,7,27,0.0
45,6,7,28,0.0
45,6,7,29,0.0
45,6,7,30,0.0
45,6,7,31,0.0
45,6,7,32,0.0
45,6,7,33,0.0
45,6,7,34,0.0
45,6,7,35,0.0
45,6,7,36,0.0
45,6,7,37,0.0
45,6,7,38,0.0
45,6,7,39,0.0
45,6,7,40,0.0
45,6,7,41,0.0
45,6,7,42,0.0
45,6,7,43,0.0
45,6,7,44,0.015730136943446594
45,6,7,45,0.0
45,6,8,1,0.9842698607044698
45,6,8,2,0.0
45,6,8,3,0.0
45,6,8,4,0.0
45,6,8,5,0.0
45,6,8,6,0.0
45,6,8,7,0.0
45,6,8,8,0.0
45,6,8,9,0.0
45,6,8,10,0.0
45,6,8,11,0.0
45,6,8,12,0.0
45,6,8,13,0.0
45,6,8,14,0.0
45,6,8,15,0.0
45,6,8,16,0.0
45,6,8,17,0.0
45,6,8,18,0.0
45,6,8,19,0.0
45,6,8,20,0.0
45,6,8,21,0.0
45,6,8,22,0.0
45,6,8,23,0.0
45,6,8,24,0.0
45,6,8,25,0.0
45,6,8,26,0.0
45,6,8,27,0.0
45,6,8,28,0.0
45,6,8,29,0.0
45,6,8,30,0.0
45,6,8,31,0.0
45,6,8,32,0.0
45,6,8,33,0.0
45,6,8,34,0.0
45,6,8,35,0.0
45,6,8,36,0.0
45,6,8,37,0.0
45,6,8,38,0.0
45,6,8,39,0.0
45,6,8,40,0.0
45,6,8,41,0.0
45,6,8,42,0.0
45,6,8,43,0.0
45,6,8,44,0.015730139295530313
45,6,8,45,0.0
45,6,9,1,0.9842698655944291
45,6,9,2,0.0
45,6,9,3,0.0
45,6,9,4,0.0
45,6,9,5,0.0
45,6,9,6,0.0
45,6,9,7,0.0
45,6,9,8,0.0
45,6,9,9,0.0
45,6,9,10,0.0
45,6,9,11,0.0
45,6,9,12,0.0
45,6,9,13,0.0
45,6,9,14,0.0
45,6,9,15,0.0
45,6,9,16,0.0
45,6,9,17,0.0
45,6,9,18,0.0
45,6,9,19,0.0
45,6,9,20,0.0
45,6,9,21,0.0
45,6,9,22,0.0
45,6,9,23,0.0
45,6,9,24,0.0
45,6,9,25,0.0
45,6,9,26,0.0
45,6,9,27,0.0
45,6,9,28,0.0
45,6,9,29,0.0
45,6,9,30,0.0
45,6,9,31,0.0
45,6,9,32,0.0
45,6,9,33,0.0
45,6,9,34,0.0
45,6,9,35,0.0
45,6,9,36,0.0
45,6,9,37,0.0
45,6,9,38,0.0
45,6,9,39,0.0
45,6,9,40,0.0
45,6,9,41,0.0
45,6,9,42,0.0
45,6,9,43,0.0
45,6,9,44,0.015730134405570948
45,6,9,45,0.0
45,6,10,1,0.9842698627538264
45,6,10,2,0.0
45,6,10,3,0.0
45,6,10,4,0.0
45,6,10,5,0.0
45,6,10,6,0.0
45,6,10,7,0.0
45,6,10,8,0.0
45,6,10,9,0.0
45,6,10,10,0.0
45,6,10,11,0.0
45,6,10,12,0.0
45,6,10,13,0.0
45,6,10,14,0.0
45,6,10,15,0.0
45,6,10,16,0.0
45,6,10,17,0.0
45,6,10,18,0.0
45,6,10,19,0.0
45,6,10,20,0.0
45,6,10,21,0.0
45,6,10,22,0.0
45,6,10,23,0.0
45,6,10,24,0.0
45,6,10,25,0.0
45,6,10,26,0.0
45,6,10,27,0.0
45,6,10,28,0.0
45,6,10,29,0.0
45,6,10,30,0.0
45,6,10,31,0.0
45,6,10,32,0.0
45,6,10,33,0.0
45,6,10,34,0.0
45,6,10,35,0.0
45,6,10,36,0.0
45,6,10,37,0.0
45,6,10,38,0.0
45,6,10,39,0.0
45,6,10,40,0.0
45,6,10,41,0.0
45,6,10,42,0.0
45,6,10,43,0.0
45,6,10,44,0.015730137246173656
45,6,10,45,0.0
45,6,11,1,0.9842698604274669
45,6,11,2,0.0
45,6,11,3,0.0
45,6,11,4,0.0
45,6,11,5,0.0
45,6,11,6,0.0
45,6,11,7,0.0
45,6,11,8,0.0
45,6,11,9,0.0
45,6,11,10,0.0
45,6,11,11,0.0
45,6,11,12,0.0
45,6,11,13,0.0
45,6,11,14,0.0
45,6,11,15,0.0
45,6,11,16,0.0
45,6,11,17,0.0
45,6,11,18,0.0
45,6,11,19,0.0
45,6,11,20,0.0
45,6,11,21,0.0
45,6,11,22,0.0
45,6,11,23,0.0
45,6,11,24,0.0
45,6,11,25,0.0
45,6,11,26,0.0
45,6,11,27,0.0
45,6,11,28,0.0
45,6,11,29,0.0
45,6,11,30,0.0
45,6,11,31,0.0
45,6,11,32,0.0
45,6,11,33,0.0
45,6,11,34,0.0
45,6,11,35,0.0
45,6,11,36,0.0
45,6,11,37,0.0
45,6,11,38,0.0
45,6,11,39,0.0
45,6,11,40,0.0
45,6,11,41,0.0
45,6,11,42,0.0
45,6,11,43,0.0
45,6,11,44,0.015730139572533167
45,6,11,45,0.0
45,6,12,1,0.9842698631728607
45,6,12,2,0.0
45,6,12,3,0.0
45,6,12,4,0.0
45,6,12,5,0.0
45,6,12,6,0.0
45,6,12,7,0.0
45,6,12,8,0.0
45,6,12,9,0.0
45,6,12,10,0.0
45,6,12,11,0.0
45,6,12,12,0.0
45,6,12,13,0.0
45,6,12,14,0.0
45,6,12,15,0.0
45,6,12,16,0.0
45,6,12,17,0.0
45,6,12,18,0.0
45,6,12,19,0.0
45,6,12,20,0.0
45,6,12,21,0.0
45,6,12,22,0.0
45,6,12,23,0.0
45,6,12,24,0.0
45,6,12,25,0.0
45,6,12,26,0.0
45,6,12,27,0.0
45,6,12,28,0.0
45,6,12,29,0.0
45,6,12,30,0.0
45,6,12,31,0.0
45,6,12,32,0.0
45,6,12,33,0.0
45,6,12,34,0.0
45,6,12,35,0.0
45,6,12,36,0.0
45,6,12,37,0.0
45,6,12,38,0.0
45,6,12,39,0.0
45,6,12,40,0.0
45,6,12,41,0.0
45,6,12,42,0.0
45,6,12,43,0.0
45,6,12,44,0.01573013682713933
45,6,12,45,0.0
45,6,13,1,0.984269863308187
45,6,13,2,0.0
45,6,13,3,0.0
45,6,13,4,0.0
45,6,13,5,0.0
45,6,13,6,0.0
45,6,13,7,0.0
45,6,13,8,0.0
45,6,13,9,0.0
45,6,13,10,0.0
45,6,13,11,0.0
45,6,13,12,0.0
45,6,13,13,0.0
45,6,13,14,0.0
45,6,13,15,0.0
45,6,13,16,0.0
45,6,13,17,0.0
45,6,13,18,0.0
45,6,13,19,0.0
45,6,13,20,0.0
45,6,13,21,0.0
45,6,13,22,0.0
45,6,13,23,0.0
45,6,13,24,0.0
45,6,13,25,0.0
45,6,13,26,0.0
45,6,13,27,0.0
45,6,13,28,0.0
45,6,13,29,0.0
45,6,13,30,0.0
45,6,13,31,0.0
45,6,13,32,0.0
45,6,13,33,0.0
45,6,13,34,0.0
45,6,13,35,0.0
45,6,13,36,0.0
45,6,13,37,0.0
45,6,13,38,0.0
45,6,13,39,0.0
45,6,13,40,0.0
45,6,13,41,0.0
45,6,13,42,0.0
45,6,13,43,0.0
45,6,13,44,0.015730136691812988
45,6,13,45,0.0
45,6,14,1,0.9842698629243848
45,6,14,2,0.0
45,6,14,3,0.0
45,6,14,4,0.0
45,6,14,5,0.0
45,6,14,6,0.0
45,6,14,7,0.0
45,6,14,8,0.0
45,6,14,9,0.0
45,6,14,10,0.0
45,6,14,11,0.0
45,6,14,12,0.0
45,6,14,13,0.0
45,6,14,14,0.0
45,6,14,15,0.0
45,6,14,16,0.0
45,6,14,17,0.0
45,6,14,18,0.0
45,6,14,19,0.0
45,6,14,20,0.0
45,6,14,21,0.0
45,6,14,22,0.0
45,6,14,23,0.0
45,6,14,24,0.0
45,6,14,25,0.0
45,6,14,26,0.0
45,6,14,27,0.0
45,6,14,28,0.0
45,6,14,29,0.0
45,6,14,30,0.0
45,6,14,31,0.0
45,6,14,32,0.0
45,6,14,33,0.0
45,6,14,34,0.0
45,6,14,35,0.0
45,6,14,36,0.0
45,6,14,37,0.0
45,6,14,38,0.0
45,6,14,39,0.0
45,6,14,40,0.0
45,6,14,41,0.0
45,6,14,42,0.0
45,6,14,43,0.0
45,6,14,44,0.015730137075615287
45,6,14,45,0.0
45,6,15,1,0.9842698622592013
45,6,15,2,0.0
45,6,15,3,0.0
45,6,15,4,0.0
45,6,15,5,0.0
45,6,15,6,0.0
45,6,15,7,0.0
45,6,15,8,0.0
45,6,15,9,0.0
45,6,15,10,0.0
45,6,15,11,0.0
45,6,15,12,0.0
45,6,15,13,0.0
45,6,15,14,0.0
45,6,15,15,0.0
45,6,15,16,0.0
45,6,15,17,0.0
45,6,15,18,0.0
45,6,15,19,0.0
45,6,15,20,0.0
45,6,15,21,0.0
45,6,15,22,0.0
45,6,15,23,0.0
45,6,15,24,0.0
45,6,15,25,0.0
45,6,15,26,0.0
45,6,15,27,0.0
45,6,15,28,0.0
45,6,15,29,0.0
45,6,15,30,0.0
45,6,15,31,0.0
45,6,15,32,0.0
45,6,15,33,0.0
45,6,15,34,0.0
45,6,15,35,0.0
45,6,15,36,0.0
45,6,15,37,0.0
45,6,15,38,0.0
45,6,15,39,0.0
45,6,15,40,0.0
45,6,15,41,0.0
45,6,15,42,0.0
45,6,15,43,0.0
45,6,15,44,0.01573013774079864
45,6,15,45,0.0
45,6,16,1,0.984269857920722
45,6,16,2,0.0
45,6,16,3,0.0
45,6,16,4,0.0
45,6,16,5,0.0
45,6,16,6,0.0
45,6,16,7,0.0
45,6,16,8,0.0
45,6,16,9,0.0
45,6,16,10,0.0
45,6,16,11,0.0
45,6,16,12,0.0
45,6,16,13,0.0
45,6,16,14,0.0
45,6,16,15,0.0
45,6,16,16,0.0
45,6,16,17,0.0
45,6,16,18,0.0
45,6,16,19,0.0
45,6,16,20,0.0
45,6,16,21,0.0
45,6,16,22,0.0
45,6,16,23,0.0
45,6,16,24,0.0
45,6,16,25,0.0
45,6,16,26,0.0
45,6,16,27,0.0
45,6,16,28,0.0
45,6,16,29,0.0
45,6,16,30,0.0
45,6,16,31,0.0
45,6,16,32,0.0
45,6,16,33,0.0
45,6,16,34,0.0
45,6,16,35,0.0
45,6,16,36,0.0
45,6,16,37,0.0
45,6,16,38,0.0
45,6,16,39,0.0
45,6,16,40,0.0
45,6,16,41,0.0
45,6,16,42,0.0
45,6,16,43,0.0
45,6,16,44,0.015730142079278104
45,6,16,45,0.0
45,6,17,1,0.9842698540857696
45,6,17,2,0.0
45,6,17,3,0.0
45,6,17,4,0.0
45,6,17,5,0.0
45,6,17,6,0.0
45,6,17,7,0.0
45,6,17,8,0.0
45,6,17,9,0.0
45,6,17,10,0.0
45,6,17,11,0.0
45,6,17,12,0.0
45,6,17,13,0.0
45,6,17,14,0.0
45,6,17,15,0.0
45,6,17,16,0.0
45,6,17,17,0.0
45,6,17,18,0.0
45,6,17,19,0.0
45,6,17,20,0.0
45,6,17,21,0.0
45,6,17,22,0.0
45,6,17,23,0.0
45,6,17,24,0.0
45,6,17,25,0.0
45,6,17,26,0.0
45,6,17,27,0.0
45,6,17,28,0.0
45,6,17,29,0.0
45,6,17,30,0.0
45,6,17,31,0.0
45,6,17,32,0.0
45,6,17,33,0.0
45,6,17,34,0.0
45,6,17,35,0.0
45,6,17,36,0.0
45,6,17,37,0.0
45,6,17,38,0.0
45,6,17,39,0.0
45,6,17,40,0.0
45,6,17,41,0.0
45,6,17,42,0.0
45,6,17,43,0.0
45,6,17,44,0.015730145914230335
45,6,17,45,0.0
45,6,18,1,0.984269859600283
45,6,18,2,0.0
45,6,18,3,0.0
45,6,18,4,0.0
45,6,18,5,0.0
45,6,18,6,0.0
45,6,18,7,0.0
45,6,18,8,0.0
45,6,18,9,0.0
45,6,18,10,0.0
45,6,18,11,0.0
45,6,18,12,0.0
45,6,18,13,0.0
45,6,18,14,0.0
45,6,18,15,0.0
45,6,18,16,0.0
45,6,18,17,0.0
45,6,18,18,0.0
45,6,18,19,0.0
45,6,18,20,0.0
45,6,18,21,0.0
45,6,18,22,0.0
45,6,18,23,0.0
45,6,18,24,0.0
45,6,18,25,0.0
45,6,18,26,0.0
45,6,18,27,0.0
45,6,18,28,0.0
45,6,18,29,0.0
45,6,18,30,0.0
45,6,18,31,0.0
45,6,18,32,0.0
45,6,18,33,0.0
45,6,18,34,0.0
45,6,18,35,0.0
45,6,18,36,0.0
45,6,18,37,0.0
45,6,18,38,0.0
45,6,18,39,0.0
45,6,18,40,0.0
45,6,18,41,0.0
45,6,18,42,0.0
45,6,18,43,0.0
45,6,18,44,0.015730140399716954
45,6,18,45,0.0
45,6,19,1,0.9842698634897724
45,6,19,2,0.0
45,6,19,3,0.0
45,6,19,4,0.0
45,6,19,5,0.0
45,6,19,6,0.0
45,6,19,7,0.0
45,6,19,8,0.0
45,6,19,9,0.0
45,6,19,10,0.0
45,6,19,11,0.0
45,6,19,12,0.0
45,6,19,13,0.0
45,6,19,14,0.0
45,6,19,15,0.0
45,6,19,16,0.0
45,6,19,17,0.0
45,6,19,18,0.0
45,6,19,19,0.0
45,6,19,20,0.0
45,6,19,21,0.0
45,6,19,22,0.0
45,6,19,23,0.0
45,6,19,24,0.0
45,6,19,25,0.0
45,6,19,26,0.0
45,6,19,27,0.0
45,6,19,28,0.0
45,6,19,29,0.0
45,6,19,30,0.0
45,6,19,31,0.0
45,6,19,32,0.0
45,6,19,33,0.0
45,6,19,34,0.0
45,6,19,35,0.0
45,6,19,36,0.0
45,6,19,37,0.0
45,6,19,38,0.0
45,6,19,39,0.0
45,6,19,40,0.0
45,6,19,41,0.0
45,6,19,42,0.0
45,6,19,43,0.0
45,6,19,44,0.015730136510227595
45,6,19,45,0.0
45,6,20,1,0.9842698627311801
45,6,20,2,0.0
45,6,20,3,0.0
45,6,20,4,0.0
45,6,20,5,0.0
45,6,20,6,0.0
45,6,20,7,0.0
45,6,20,8,0.0
45,6,20,9,0.0
45,6,20,10,0.0
45,6,20,11,0.0
45,6,20,12,0.0
45,6,20,13,0.0
45,6,20,14,0.0
45,6,20,15,0.0
45,6,20,16,0.0
45,6,20,17,0.0
45,6,20,18,0.0
45,6,20,19,0.0
45,6,20,20,0.0
45,6,20,21,0.0
45,6,20,22,0.0
45,6,20,23,0.0
45,6,20,24,0.0
45,6,20,25,0.0
45,6,20,26,0.0
45,6,20,27,0.0
45,6,20,28,0.0
45,6,20,29,0.0
45,6,20,30,0.0
45,6,20,31,0.0
45,6,20,32,0.0
45,6,20,33,0.0
45,6,20,34,0.0
45,6,20,35,0.0
45,6,20,36,0.0
45,6,20,37,0.0
45,6,20,38,0.0
45,6,20,39,0.0
45,6,20,40,0.0
45,6,20,41,0.0
45,6,20,42,0.0
45,6,20,43,0.0
45,6,20,44,0.015730137268819954
45,6,20,45,0.0
45,6,21,1,0.9842698601978457
45,6,21,2,0.0
45,6,21,3,0.0
45,6,21,4,0.0
45,6,21,5,0.0
45,6,21,6,0.0
45,6,21,7,0.0
45,6,21,8,0.0
45,6,21,9,0.0
45,6,21,10,0.0
45,6,21,11,0.0
45,6,21,12,0.0
45,6,21,13,0.0
45,6,21,14,0.0
45,6,21,15,0.0
45,6,21,16,0.0
45,6,21,17,0.0
45,6,21,18,0.0
45,6,21,19,0.0
45,6,21,20,0.0
45,6,21,21,0.0
45,6,21,22,0.0
45,6,21,23,0.0
45,6,21,24,0.0
45,6,21,25,0.0
45,6,21,26,0.0
45,6,21,27,0.0
45,6,21,28,0.0
45,6,21,29,0.0
45,6,21,30,0.0
45,6,21,31,0.0
45,6,21,32,0.0
45,6,21,33,0.0
45,6,21,34,0.0
45,6,21,35,0.0
45,6,21,36,0.0
45,6,21,37,0.0
45,6,21,38,0.0
45,6,21,39,0.0
45,6,21,40,0.0
45,6,21,41,0.0
45,6,21,42,0.0
45,6,21,43,0.0
45,6,21,44,0.01573013980215437
45,6,21,45,0.0
45,6,22,1,0.9842698628281412
45,6,22,2,0.0
45,6,22,3,0.0
45,6,22,4,0.0
45,6,22,5,0.0
45,6,22,6,0.0
45,6,22,7,0.0
45,6,22,8,0.0
45,6,22,9,0.0
45,6,22,10,0.0
45,6,22,11,0.0
45,6,22,12,0.0
45,6,22,13,0.0
45,6,22,14,0.0
45,6,22,15,0.0
45,6,22,16,0.0
45,6,22,17,0.0
45,6,22,18,0.0
45,6,22,19,0.0
45,6,22,20,0.0
45,6,22,21,0.0
45,6,22,22,0.0
45,6,22,23,0.0
45,6,22,24,0.0
45,6,22,25,0.0
45,6,22,26,0.0
45,6,22,27,0.0
45,6,22,28,0.0
45,6,22,29,0.0
45,6,22,30,0.0
45,6,22,31,0.0
45,6,22,32,0.0
45,6,22,33,0.0
45,6,22,34,0.0
45,6,22,35,0.0
45,6,22,36,0.0
45,6,22,37,0.0
45,6,22,38,0.0
45,6,22,39,0.0
45,6,22,40,0.0
45,6,22,41,0.0
45,6,22,42,0.0
45,6,22,43,0.0
45,6,22,44,0.015730137171858904
45,6,22,45,0.0
45,6,23,1,0.9842698606602012
45,6,23,2,0.0
45,6,23,3,0.0
45,6,23,4,0.0
45,6,23,5,0.0
45,6,23,6,0.0
45,6,23,7,0.0
45,6,23,8,0.0
45,6,23,9,0.0
45,6,23,10,0.0
45,6,23,11,0.0
45,6,23,12,0.0
45,6,23,13,0.0
45,6,23,14,0.0
45,6,23,15,0.0
45,6,23,16,0.0
45,6,23,17,0.0
45,6,23,18,0.0
45,6,23,19,0.0
45,6,23,20,0.0
45,6,23,21,0.0
45,6,23,22,0.0
45,6,23,23,0.0
45,6,23,24,0.0
45,6,23,25,0.0
45,6,23,26,0.0
45,6,23,27,0.0
45,6,23,28,0.0
45,6,23,29,0.0
45,6,23,30,0.0
45,6,23,31,0.0
45,6,23,32,0.0
45,6,23,33,0.0
45,6,23,34,0.0
45,6,23,35,0.0
45,6,23,36,0.0
45,6,23,37,0.0
45,6,23,38,0.0
45,6,23,39,0.0
45,6,23,40,0.0
45,6,23,41,0.0
45,6,23,42,0.0
45,6,23,43,0.0
45,6,23,44,0.015730139339798853
45,6,23,45,0.0
45,6,24,1,0.9842698605691083
45,6,24,2,0.0
45,6,24,3,0.0
45,6,24,4,0.0
45,6,24,5,0.0
45,6,24,6,0.0
45,6,24,7,0.0
45,6,24,8,0.0
45,6,24,9,0.0
45,6,24,10,0.0
45,6,24,11,0.0
45,6,24,12,0.0
45,6,24,13,0.0
45,6,24,14,0.0
45,6,24,15,0.0
45,6,24,16,0.0
45,6,24,17,0.0
45,6,24,18,0.0
45,6,24,19,0.0
45,6,24,20,0.0
45,6,24,21,0.0
45,6,24,22,0.0
45,6,24,23,0.0
45,6,24,24,0.0
45,6,24,25,0.0
45,6,24,26,0.0
45,6,24,27,0.0
45,6,24,28,0.0
45,6,24,29,0.0
45,6,24,30,0.0
45,6,24,31,0.0
45,6,24,32,0.0
45,6,24,33,0.0
45,6,24,34,0.0
45,6,24,35,0.0
45,6,24,36,0.0
45,6,24,37,0.0
45,6,24,38,0.0
45,6,24,39,0.0
45,6,24,40,0.0
45,6,24,41,0.0
45,6,24,42,0.0
45,6,24,43,0.0
45,6,24,44,0.015730139430891712
45,6,24,45,0.0
45,6,25,1,0.9842698604301251
45,6,25,2,0.0
45,6,25,3,0.0
45,6,25,4,0.0
45,6,25,5,0.0
45,6,25,6,0.0
45,6,25,7,0.0
45,6,25,8,0.0
45,6,25,9,0.0
45,6,25,10,0.0
45,6,25,11,0.0
45,6,25,12,0.0
45,6,25,13,0.0
45,6,25,14,0.0
45,6,25,15,0.0
45,6,25,16,0.0
45,6,25,17,0.0
45,6,25,18,0.0
45,6,25,19,0.0
45,6,25,20,0.0
45,6,25,21,0.0
45,6,25,22,0.0
45,6,25,23,0.0
45,6,25,24,0.0
45,6,25,25,0.0
45,6,25,26,0.0
45,6,25,27,0.0
45,6,25,28,0.0
45,6,25,29,0.0
45,6,25,30,0.0
45,6,25,31,0.0
45,6,25,32,0.0
45,6,25,33,0.0
45,6,25,34,0.0
45,6,25,35,0.0
45,6,25,36,0.0
45,6,25,37,0.0
45,6,25,38,0.0
45,6,25,39,0.0
45,6,25,40,0.0
45,6,25,41,0.0
45,6,25,42,0.0
45,6,25,43,0.0
45,6,25,44,0.01573013956987494
45,6,25,45,0.0
45,6,26,1,0.984269861934756
45,6,26,2,0.0
45,6,26,3,0.0
45,6,26,4,0.0
45,6,26,5,0.0
45,6,26,6,0.0
45,6,26,7,0.0
45,6,26,8,0.0
45,6,26,9,0.0
45,6,26,10,0.0
45,6,26,11,0.0
45,6,26,12,0.0
45,6,26,13,0.0
45,6,26,14,0.0
45,6,26,15,0.0
45,6,26,16,0.0
45,6,26,17,0.0
45,6,26,18,0.0
45,6,26,19,0.0
45,6,26,20,0.0
45,6,26,21,0.0
45,6,26,22,0.0
45,6,26,23,0.0
45,6,26,24,0.0
45,6,26,25,0.0
45,6,26,26,0.0
45,6,26,27,0.0
45,6,26,28,0.0
45,6,26,29,0.0
45,6,26,30,0.0
45,6,26,31,0.0
45,6,26,32,0.0
45,6,26,33,0.0
45,6,26,34,0.0
45,6,26,35,0.0
45,6,26,36,0.0
45,6,26,37,0.0
45,6,26,38,0.0
45,6,26,39,0.0
45,6,26,40,0.0
45,6,26,41,0.0
45,6,26,42,0.0
45,6,26,43,0.0
45,6,26,44,0.015730138065244124
45,6,26,45,0.0
45,6,27,1,0.9842698604238546
45,6,27,2,0.0
45,6,27,3,0.0
45,6,27,4,0.0
45,6,27,5,0.0
45,6,27,6,0.0
45,6,27,7,0.0
45,6,27,8,0.0
45,6,27,9,0.0
45,6,27,10,0.0
45,6,27,11,0.0
45,6,27,12,0.0
45,6,27,13,0.0
45,6,27,14,0.0
45,6,27,15,0.0
45,6,27,16,0.0
45,6,27,17,0.0
45,6,27,18,0.0
45,6,27,19,0.0
45,6,27,20,0.0
45,6,27,21,0.0
45,6,27,22,0.0
45,6,27,23,0.0
45,6,27,24,0.0
45,6,27,25,0.0
45,6,27,26,0.0
45,6,27,27,0.0
45,6,27,28,0.0
45,6,27,29,0.0
45,6,27,30,0.0
45,6,27,31,0.0
45,6,27,32,0.0
45,6,27,33,0.0
45,6,27,34,0.0
45,6,27,35,0.0
45,6,27,36,0.0
45,6,27,37,0.0
45,6,27,38,0.0
45,6,27,39,0.0
45,6,27,40,0.0
45,6,27,41,0.0
45,6,27,42,0.0
45,6,27,43,0.0
45,6,27,44,0.0157301395761454
45,6,27,45,0.0
45,6,28,1,0.9842698536586458
45,6,28,2,0.0
45,6,28,3,0.0
45,6,28,4,0.0
45,6,28,5,0.0
45,6,28,6,0.0
45,6,28,7,0.0
45,6,28,8,0.0
45,6,28,9,0.0
45,6,28,10,0.0
45,6,28,11,0.0
45,6,28,12,0.0
45,6,28,13,0.0
45,6,28,14,0.0
45,6,28,15,0.0
45,6,28,16,0.0
45,6,28,17,0.0
45,6,28,18,0.0
45,6,28,19,0.0
45,6,28,20,0.0
45,6,28,21,0.0
45,6,28,22,0.0
45,6,28,23,0.0
45,6,28,24,0.0
45,6,28,25,0.0
45,6,28,26,0.0
45,6,28,27,0.0
45,6,28,28,0.0
45,6,28,29,0.0
45,6,28,30,0.0
45,6,28,31,0.0
45,6,28,32,0.0
45,6,28,33,0.0
45,6,28,34,0.0
45,6,28,35,0.0
45,6,28,36,0.0
45,6,28,37,0.0
45,6,28,38,0.0
45,6,28,39,0.0
45,6,28,40,0.0
45,6,28,41,0.0
45,6,28,42,0.0
45,6,28,43,0.0
45,6,28,44,0.015730146341354216
45,6,28,45,0.0
45,6,29,1,0.9842698607700473
45,6,29,2,0.0
45,6,29,3,0.0
45,6,29,4,0.0
45,6,29,5,0.0
45,6,29,6,0.0
45,6,29,7,0.0
45,6,29,8,0.0
45,6,29,9,0.0
45,6,29,10,0.0
45,6,29,11,0.0
45,6,29,12,0.0
45,6,29,13,0.0
45,6,29,14,0.0
45,6,29,15,0.0
45,6,29,16,0.0
45,6,29,17,0.0
45,6,29,18,0.0
45,6,29,19,0.0
45,6,29,20,0.0
45,6,29,21,0.0
45,6,29,22,0.0
45,6,29,23,0.0
45,6,29,24,0.0
45,6,29,25,0.0
45,6,29,26,0.0
45,6,29,27,0.0
45,6,29,28,0.0
45,6,29,29,0.0
45,6,29,30,0.0
45,6,29,31,0.0
45,6,29,32,0.0
45,6,29,33,0.0
45,6,29,34,0.0
45,6,29,35,0.0
45,6,29,36,0.0
45,6,29,37,0.0
45,6,29,38,0.0
45,6,29,39,0.0
45,6,29,40,0.0
45,6,29,41,0.0
45,6,29,42,0.0
45,6,29,43,0.0
45,6,29,44,0.01573013922995273
45,6,29,45,0.0
45,6,30,1,0.9842698587114792
45,6,30,2,0.0
45,6,30,3,0.0
45,6,30,4,0.0
45,6,30,5,0.0
45,6,30,6,0.0
45,6,30,7,0.0
45,6,30,8,0.0
45,6,30,9,0.0
45,6,30,10,0.0
45,6,30,11,0.0
45,6,30,12,0.0
45,6,30,13,0.0
45,6,30,14,0.0
45,6,30,15,0.0
45,6,30,16,0.0
45,6,30,17,0.0
45,6,30,18,0.0
45,6,30,19,0.0
45,6,30,20,0.0
45,6,30,21,0.0
45,6,30,22,0.0
45,6,30,23,0.0
45,6,30,24,0.0
45,6,30,25,0.0
45,6,30,26,0.0
45,6,30,27,0.0
45,6,30,28,0.0
45,6,30,29,0.0
45,6,30,30,0.0
45,6,30,31,0.0
45,6,30,32,0.0
45,6,30,33,0.0
45,6,30,34,0.0
45,6,30,35,0.0
45,6,30,36,0.0
45,6,30,37,0.0
45,6,30,38,0.0
45,6,30,39,0.0
45,6,30,40,0.0
45,6,30,41,0.0
45,6,30,42,0.0
45,6,30,43,0.0
45,6,30,44,0.015730141288520818
45,6,30,45,0.0
45,6,31,1,0.984269863506364
45,6,31,2,0.0
45,6,31,3,0.0
45,6,31,4,0.0
45,6,31,5,0.0
45,6,31,6,0.0
45,6,31,7,0.0
45,6,31,8,0.0
45,6,31,9,0.0
45,6,31,10,0.0
45,6,31,11,0.0
45,6,31,12,0.0
45,6,31,13,0.0
45,6,31,14,0.0
45,6,31,15,0.0
45,6,31,16,0.0
45,6,31,17,0.0
45,6,31,18,0.0
45,6,31,19,0.0
45,6,31,20,0.0
45,6,31,21,0.0
45,6,31,22,0.0
45,6,31,23,0.0
45,6,31,24,0.0
45,6,31,25,0.0
45,6,31,26,0.0
45,6,31,27,0.0
45,6,31,28,0.0
45,6,31,29,0.0
45,6,31,30,0.0
45,6,31,31,0.0
45,6,31,32,0.0
45,6,31,33,0.0
45,6,31,34,0.0
45,6,31,35,0.0
45,6,31,36,0.0
45,6,31,37,0.0
45,6,31,38,0.0
45,6,31,39,0.0
45,6,31,40,0.0
45,6,31,41,0.0
45,6,31,42,0.0
45,6,31,43,0.0
45,6,31,44,0.015730136493636047
45,6,31,45,0.0
45,6,32,1,0.9842698632732851
45,6,32,2,0.0
45,6,32,3,0.0
45,6,32,4,0.0
45,6,32,5,0.0
45,6,32,6,0.0
45,6,32,7,0.0
45,6,32,8,0.0
45,6,32,9,0.0
45,6,32,10,0.0
45,6,32,11,0.0
45,6,32,12,0.0
45,6,32,13,0.0
45,6,32,14,0.0
45,6,32,15,0.0
45,6,32,16,0.0
45,6,32,17,0.0
45,6,32,18,0.0
45,6,32,19,0.0
45,6,32,20,0.0
45,6,32,21,0.0
45,6,32,22,0.0
45,6,32,23,0.0
45,6,32,24,0.0
45,6,32,25,0.0
45,6,32,26,0.0
45,6,32,27,0.0
45,6,32,28,0.0
45,6,32,29,0.0
45,6,32,30,0.0
45,6,32,31,0.0
45,6,32,32,0.0
45,6,32,33,0.0
45,6,32,34,0.0
45,6,32,35,0.0
45,6,32,36,0.0
45,6,32,37,0.0
45,6,32,38,0.0
45,6,32,39,0.0
45,6,32,40,0.0
45,6,32,41,0.0
45,6,32,42,0.0
45,6,32,43,0.0
45,6,32,44,0.01573013672671495
45,6,32,45,0.0
45,6,33,1,0.984269858026592
45,6,33,2,0.0
45,6,33,3,0.0
45,6,33,4,0.0
45,6,33,5,0.0
45,6,33,6,0.0
45,6,33,7,0.0
45,6,33,8,0.0
45,6,33,9,0.0
45,6,33,10,0.0
45,6,33,11,0.0
45,6,33,12,0.0
45,6,33,13,0.0
45,6,33,14,0.0
45,6,33,15,0.0
45,6,33,16,0.0
45,6,33,17,0.0
45,6,33,18,0.0
45,6,33,19,0.0
45,6,33,20,0.0
45,6,33,21,0.0
45,6,33,22,0.0
45,6,33,23,0.0
45,6,33,24,0.0
45,6,33,25,0.0
45,6,33,26,0.0
45,6,33,27,0.0
45,6,33,28,0.0
45,6,33,29,0.0
45,6,33,30,0.0
45,6,33,31,0.0
45,6,33,32,0.0
45,6,33,33,0.0
45,6,33,34,0.0
45,6,33,35,0.0
45,6,33,36,0.0
45,6,33,37,0.0
45,6,33,38,0.0
45,6,33,39,0.0
45,6,33,40,0.0
45,6,33,41,0.0
45,6,33,42,0.0
45,6,33,43,0.0
45,6,33,44,0.015730141973408024
45,6,33,45,0.0
45,6,34,1,0.9842698634994005
45,6,34,2,0.0
45,6,34,3,0.0
45,6,34,4,0.0
45,6,34,5,0.0
45,6,34,6,0.0
45,6,34,7,0.0
45,6,34,8,0.0
45,6,34,9,0.0
45,6,34,10,0.0
45,6,34,11,0.0
45,6,34,12,0.0
45,6,34,13,0.0
45,6,34,14,0.0
45,6,34,15,0.0
45,6,34,16,0.0
45,6,34,17,0.0
45,6,34,18,0.0
45,6,34,19,0.0
45,6,34,20,0.0
45,6,34,21,0.0
45,6,34,22,0.0
45,6,34,23,0.0
45,6,34,24,0.0
45,6,34,25,0.0
45,6,34,26,0.0
45,6,34,27,0.0
45,6,34,28,0.0
45,6,34,29,0.0
45,6,34,30,0.0
45,6,34,31,0.0
45,6,34,32,0.0
45,6,34,33,0.0
45,6,34,34,0.0
45,6,34,35,0.0
45,6,34,36,0.0
45,6,34,37,0.0
45,6,34,38,0.0
45,6,34,39,0.0
45,6,34,40,0.0
45,6,34,41,0.0
45,6,34,42,0.0
45,6,34,43,0.0
45,6,34,44,0.015730136500599606
45,6,34,45,0.0
45,6,35,1,0.9842698595902718
45,6,35,2,0.0
45,6,35,3,0.0
45,6,35,4,0.0
45,6,35,5,0.0
45,6,35,6,0.0
45,6,35,7,0.0
45,6,35,8,0.0
45,6,35,9,0.0
45,6,35,10,0.0
45,6,35,11,0.0
45,6,35,12,0.0
45,6,35,13,0.0
45,6,35,14,0.0
45,6,35,15,0.0
45,6,35,16,0.0
45,6,35,17,0.0
45,6,35,18,0.0
45,6,35,19,0.0
45,6,35,20,0.0
45,6,35,21,0.0
45,6,35,22,0.0
45,6,35,23,0.0
45,6,35,24,0.0
45,6,35,25,0.0
45,6,35,26,0.0
45,6,35,27,0.0
45,6,35,28,0.0
45,6,35,29,0.0
45,6,35,30,0.0
45,6,35,31,0.0
45,6,35,32,0.0
45,6,35,33,0.0
45,6,35,34,0.0
45,6,35,35,0.0
45,6,35,36,0.0
45,6,35,37,0.0
45,6,35,38,0.0
45,6,35,39,0.0
45,6,35,40,0.0
45,6,35,41,0.0
45,6,35,42,0.0
45,6,35,43,0.0
45,6,35,44,0.015730140409728206
45,6,35,45,0.0
45,6,36,1,0.9842698634426651
45,6,36,2,0.0
45,6,36,3,0.0
45,6,36,4,0.0
45,6,36,5,0.0
45,6,36,6,0.0
45,6,36,7,0.0
45,6,36,8,0.0
45,6,36,9,0.0
45,6,36,10,0.0
45,6,36,11,0.0
45,6,36,12,0.0
45,6,36,13,0.0
45,6,36,14,0.0
45,6,36,15,0.0
45,6,36,16,0.0
45,6,36,17,0.0
45,6,36,18,0.0
45,6,36,19,0.0
45,6,36,20,0.0
45,6,36,21,0.0
45,6,36,22,0.0
45,6,36,23,0.0
45,6,36,24,0.0
45,6,36,25,0.0
45,6,36,26,0.0
45,6,36,27,0.0
45,6,36,28,0.0
45,6,36,29,0.0
45,6,36,30,0.0
45,6,36,31,0.0
45,6,36,32,0.0
45,6,36,33,0.0
45,6,36,34,0.0
45,6,36,35,0.0
45,6,36,36,0.0
45,6,36,37,0.0
45,6,36,38,0.0
45,6,36,39,0.0
45,6,36,40,0.0
45,6,36,41,0.0
45,6,36,42,0.0
45,6,36,43,0.0
45,6,36,44,0.01573013655733491
45,6,36,45,0.0
45,6,37,1,0.9842698611325278
45,6,37,2,0.0
45,6,37,3,0.0
45,6,37,4,0.0
45,6,37,5,0.0
45,6,37,6,0.0
45,6,37,7,0.0
45,6,37,8,0.0
45,6,37,9,0.0
45,6,37,10,0.0
45,6,37,11,0.0
45,6,37,12,0.0
45,6,37,13,0.0
45,6,37,14,0.0
45,6,37,15,0.0
45,6,37,16,0.0
45,6,37,17,0.0
45,6,37,18,0.0
45,6,37,19,0.0
45,6,37,20,0.0
45,6,37,21,0.0
45,6,37,22,0.0
45,6,37,23,0.0
45,6,37,24,0.0
45,6,37,25,0.0
45,6,37,26,0.0
45,6,37,27,0.0
45,6,37,28,0.0
45,6,37,29,0.0
45,6,37,30,0.0
45,6,37,31,0.0
45,6,37,32,0.0
45,6,37,33,0.0
45,6,37,34,0.0
45,6,37,35,0.0
45,6,37,36,0.0
45,6,37,37,0.0
45,6,37,38,0.0
45,6,37,39,0.0
45,6,37,40,0.0
45,6,37,41,0.0
45,6,37,42,0.0
45,6,37,43,0.0
45,6,37,44,0.015730138867472186
45,6,37,45,0.0
45,6,38,1,0.9842698607507627
45,6,38,2,0.0
45,6,38,3,0.0
45,6,38,4,0.0
45,6,38,5,0.0
45,6,38,6,0.0
45,6,38,7,0.0
45,6,38,8,0.0
45,6,38,9,0.0
45,6,38,10,0.0
45,6,38,11,0.0
45,6,38,12,0.0
45,6,38,13,0.0
45,6,38,14,0.0
45,6,38,15,0.0
45,6,38,16,0.0
45,6,38,17,0.0
45,6,38,18,0.0
45,6,38,19,0.0
45,6,38,20,0.0
45,6,38,21,0.0
45,6,38,22,0.0
45,6,38,23,0.0
45,6,38,24,0.0
45,6,38,25,0.0
45,6,38,26,0.0
45,6,38,27,0.0
45,6,38,28,0.0
45,6,38,29,0.0
45,6,38,30,0.0
45,6,38,31,0.0
45,6,38,32,0.0
45,6,38,33,0.0
45,6,38,34,0.0
45,6,38,35,0.0
45,6,38,36,0.0
45,6,38,37,0.0
45,6,38,38,0.0
45,6,38,39,0.0
45,6,38,40,0.0
45,6,38,41,0.0
45,6,38,42,0.0
45,6,38,43,0.0
45,6,38,44,0.015730139249237263
45,6,38,45,0.0
45,6,39,1,0.9842698599259125
45,6,39,2,0.0
45,6,39,3,0.0
45,6,39,4,0.0
45,6,39,5,0.0
45,6,39,6,0.0
45,6,39,7,0.0
45,6,39,8,0.0
45,6,39,9,0.0
45,6,39,10,0.0
45,6,39,11,0.0
45,6,39,12,0.0
45,6,39,13,0.0
45,6,39,14,0.0
45,6,39,15,0.0
45,6,39,16,0.0
45,6,39,17,0.0
45,6,39,18,0.0
45,6,39,19,0.0
45,6,39,20,0.0
45,6,39,21,0.0
45,6,39,22,0.0
45,6,39,23,0.0
45,6,39,24,0.0
45,6,39,25,0.0
45,6,39,26,0.0
45,6,39,27,0.0
45,6,39,28,0.0
45,6,39,29,0.0
45,6,39,30,0.0
45,6,39,31,0.0
45,6,39,32,0.0
45,6,39,33,0.0
45,6,39,34,0.0
45,6,39,35,0.0
45,6,39,36,0.0
45,6,39,37,0.0
45,6,39,38,0.0
45,6,39,39,0.0
45,6,39,40,0.0
45,6,39,41,0.0
45,6,39,42,0.0
45,6,39,43,0.0
45,6,39,44,0.015730140074087476
45,6,39,45,0.0
45,6,40,1,0.9842698583131028
45,6,40,2,0.0
45,6,40,3,0.0
45,6,40,4,0.0
45,6,40,5,0.0
45,6,40,6,0.0
45,6,40,7,0.0
45,6,40,8,0.0
45,6,40,9,0.0
45,6,40,10,0.0
45,6,40,11,0.0
45,6,40,12,0.0
45,6,40,13,0.0
45,6,40,14,0.0
45,6,40,15,0.0
45,6,40,16,0.0
45,6,40,17,0.0
45,6,40,18,0.0
45,6,40,19,0.0
45,6,40,20,0.0
45,6,40,21,0.0
45,6,40,22,0.0
45,6,40,23,0.0
45,6,40,24,0.0
45,6,40,25,0.0
45,6,40,26,0.0
45,6,40,27,0.0
45,6,40,28,0.0
45,6,40,29,0.0
45,6,40,30,0.0
45,6,40,31,0.0
45,6,40,32,0.0
45,6,40,33,0.0
45,6,40,34,0.0
45,6,40,35,0.0
45,6,40,36,0.0
45,6,40,37,0.0
45,6,40,38,0.0
45,6,40,39,0.0
45,6,40,40,0.0
45,6,40,41,0.0
45,6,40,42,0.0
45,6,40,43,0.0
45,6,40,44,0.015730141686897174
45,6,40,45,0.0
45,6,41,1,0.9842698616937837
45,6,41,2,0.0
45,6,41,3,0.0
45,6,41,4,0.0
45,6,41,5,0.0
45,6,41,6,0.0
45,6,41,7,0.0
45,6,41,8,0.0
45,6,41,9,0.0
45,6,41,10,0.0
45,6,41,11,0.0
45,6,41,12,0.0
45,6,41,13,0.0
45,6,41,14,0.0
45,6,41,15,0.0
45,6,41,16,0.0
45,6,41,17,0.0
45,6,41,18,0.0
45,6,41,19,0.0
45,6,41,20,0.0
45,6,41,21,0.0
45,6,41,22,0.0
45,6,41,23,0.0
45,6,41,24,0.0
45,6,41,25,0.0
45,6,41,26,0.0
45,6,41,27,0.0
45,6,41,28,0.0
45,6,41,29,0.0
45,6,41,30,0.0
45,6,41,31,0.0
45,6,41,32,0.0
45,6,41,33,0.0
45,6,41,34,0.0
45,6,41,35,0.0
45,6,41,36,0.0
45,6,41,37,0.0
45,6,41,38,0.0
45,6,41,39,0.0
45,6,41,40,0.0
45,6,41,41,0.0
45,6,41,42,0.0
45,6,41,43,0.0
45,6,41,44,0.015730138306216352
45,6,41,45,0.0
45,6,42,1,0.9842698632974161
45,6,42,2,0.0
45,6,42,3,0.0
45,6,42,4,0.0
45,6,42,5,0.0
45,6,42,6,0.0
45,6,42,7,0.0
45,6,42,8,0.0
45,6,42,9,0.0
45,6,42,10,0.0
45,6,42,11,0.0
45,6,42,12,0.0
45,6,42,13,0.0
45,6,42,14,0.0
45,6,42,15,0.0
45,6,42,16,0.0
45,6,42,17,0.0
45,6,42,18,0.0
45,6,42,19,0.0
45,6,42,20,0.0
45,6,42,21,0.0
45,6,42,22,0.0
45,6,42,23,0.0
45,6,42,24,0.0
45,6,42,25,0.0
45,6,42,26,0.0
45,6,42,27,0.0
45,6,42,28,0.0
45,6,42,29,0.0
45,6,42,30,0.0
45,6,42,31,0.0
45,6,42,32,0.0
45,6,42,33,0.0
45,6,42,34,0.0
45,6,42,35,0.0
45,6,42,36,0.0
45,6,42,37,0.0
45,6,42,38,0.0
45,6,42,39,0.0
45,6,42,40,0.0
45,6,42,41,0.0
45,6,42,42,0.0
45,6,42,43,0.0
45,6,42,44,0.01573013670258392
45,6,42,45,0.0
45,6,43,1,0.9842698608096412
45,6,43,2,0.0
45,6,43,3,0.0
45,6,43,4,0.0
45,6,43,5,0.0
45,6,43,6,0.0
45,6,43,7,0.0
45,6,43,8,0.0
45,6,43,9,0.0
45,6,43,10,0.0
45,6,43,11,0.0
45,6,43,12,0.0
45,6,43,13,0.0
45,6,43,14,0.0
45,6,43,15,0.0
45,6,43,16,0.0
45,6,43,17,0.0
45,6,43,18,0.0
45,6,43,19,0.0
45,6,43,20,0.0
45,6,43,21,0.0
45,6,43,22,0.0
45,6,43,23,0.0
45,6,43,24,0.0
45,6,43,25,0.0
45,6,43,26,0.0
45,6,43,27,0.0
45,6,43,28,0.0
45,6,43,29,0.0
45,6,43,30,0.0
45,6,43,31,0.0
45,6,43,32,0.0
45,6,43,33,0.0
45,6,43,34,0.0
45,6,43,35,0.0
45,6,43,36,0.0
45,6,43,37,0.0
45,6,43,38,0.0
45,6,43,39,0.0
45,6,43,40,0.0
45,6,43,41,0.0
45,6,43,42,0.0
45,6,43,43,0.0
45,6,43,44,0.015730139190358764
45,6,43,45,0.0
45,6,44,1,0.9842698629197878
45,6,44,2,0.0
45,6,44,3,0.0
45,6,44,4,0.0
45,6,44,5,0.0
45,6,44,6,0.0
45,6,44,7,0.0
45,6,44,8,0.0
45,6,44,9,0.0
45,6,44,10,0.0
45,6,44,11,0.0
45,6,44,12,0.0
45,6,44,13,0.0
45,6,44,14,0.0
45,6,44,15,0.0
45,6,44,16,0.0
45,6,44,17,0.0
45,6,44,18,0.0
45,6,44,19,0.0
45,6,44,20,0.0
45,6,44,21,0.0
45,6,44,22,0.0
45,6,44,23,0.0
45,6,44,24,0.0
45,6,44,25,0.0
45,6,44,26,0.0
45,6,44,27,0.0
45,6,44,28,0.0
45,6,44,29,0.0
45,6,44,30,0.0
45,6,44,31,0.0
45,6,44,32,0.0
45,6,44,33,0.0
45,6,44,34,0.0
45,6,44,35,0.0
45,6,44,36,0.0
45,6,44,37,0.0
45,6,44,38,0.0
45,6,44,39,0.0
45,6,44,40,0.0
45,6,44,41,0.0
45,6,44,42,0.0
45,6,44,43,0.0
45,6,44,44,0.015730137080212203
45,6,44,45,0.0
45,6,45,1,0.984269862880739
45,6,45,2,0.0
45,6,45,3,0.0
45,6,45,4,0.0
45,6,45,5,0.0
45,6,45,6,0.0
45,6,45,7,0.0
45,6,45,8,0.0
45,6,45,9,0.0
45,6,45,10,0.0
45,6,45,11,0.0
45,6,45,12,0.0
45,6,45,13,0.0
45,6,45,14,0.0
45,6,45,15,0.0
45,6,45,16,0.0
45,6,45,17,0.0
45,6,45,18,0.0
45,6,45,19,0.0
45,6,45,20,0.0
45,6,45,21,0.0
45,6,45,22,0.0
45,6,45,23,0.0
45,6,45,24,0.0
45,6,45,25,0.0
45,6,45,26,0.0
45,6,45,27,0.0
45,6,45,28,0.0
45,6,45,29,0.0
45,6,45,30,0.0
45,6,45,31,0.0
45,6,45,32,0.0
45,6,45,33,0.0
45,6,45,34,0.0
45,6,45,35,0.0
45,6,45,36,0.0
45,6,45,37,0.0
45,6,45,38,0.0
45,6,45,39,0.0
45,6,45,40,0.0
45,6,45,41,0.0
45,6,45,42,0.0
45,6,45,43,0.0
45,6,45,44,0.0157301371192611
45,6,45,45,0.0
45,6,46,1,0.9842698630303099
45,6,46,2,0.0
45,6,46,3,0.0
45,6,46,4,0.0
45,6,46,5,0.0
45,6,46,6,0.0
45,6,46,7,0.0
45,6,46,8,0.0
45,6,46,9,0.0
45,6,46,10,0.0
45,6,46,11,0.0
45,6,46,12,0.0
45,6,46,13,0.0
45,6,46,14,0.0
45,6,46,15,0.0
45,6,46,16,0.0
45,6,46,17,0.0
45,6,46,18,0.0
45,6,46,19,0.0
45,6,46,20,0.0
45,6,46,21,0.0
45,6,46,22,0.0
45,6,46,23,0.0
45,6,46,24,0.0
45,6,46,25,0.0
45,6,46,26,0.0
45,6,46,27,0.0
45,6,46,28,0.0
45,6,46,29,0.0
45,6,46,30,0.0
45,6,46,31,0.0
45,6,46,32,0.0
45,6,46,33,0.0
45,6,46,34,0.0
45,6,46,35,0.0
45,6,46,36,0.0
45,6,46,37,0.0
45,6,46,38,0.0
45,6,46,39,0.0
45,6,46,40,0.0
45,6,46,41,0.0
45,6,46,42,0.0
45,6,46,43,0.0
45,6,46,44,0.015730136969690087
45,6,46,45,0.0
45,6,47,1,0.9842698621999835
45,6,47,2,0.0
45,6,47,3,0.0
45,6,47,4,0.0
45,6,47,5,0.0
45,6,47,6,0.0
45,6,47,7,0.0
45,6,47,8,0.0
45,6,47,9,0.0
45,6,47,10,0.0
45,6,47,11,0.0
45,6,47,12,0.0
45,6,47,13,0.0
45,6,47,14,0.0
45,6,47,15,0.0
45,6,47,16,0.0
45,6,47,17,0.0
45,6,47,18,0.0
45,6,47,19,0.0
45,6,47,20,0.0
45,6,47,21,0.0
45,6,47,22,0.0
45,6,47,23,0.0
45,6,47,24,0.0
45,6,47,25,0.0
45,6,47,26,0.0
45,6,47,27,0.0
45,6,47,28,0.0
45,6,47,29,0.0
45,6,47,30,0.0
45,6,47,31,0.0
45,6,47,32,0.0
45,6,47,33,0.0
45,6,47,34,0.0
45,6,47,35,0.0
45,6,47,36,0.0
45,6,47,37,0.0
45,6,47,38,0.0
45,6,47,39,0.0
45,6,47,40,0.0
45,6,47,41,0.0
45,6,47,42,0.0
45,6,47,43,0.0
45,6,47,44,0.015730137800016603
45,6,47,45,0.0
45,6,48,1,0.9842698610596857
45,6,48,2,0.0
45,6,48,3,0.0
45,6,48,4,0.0
45,6,48,5,0.0
45,6,48,6,0.0
45,6,48,7,0.0
45,6,48,8,0.0
45,6,48,9,0.0
45,6,48,10,0.0
45,6,48,11,0.0
45,6,48,12,0.0
45,6,48,13,0.0
45,6,48,14,0.0
45,6,48,15,0.0
45,6,48,16,0.0
45,6,48,17,0.0
45,6,48,18,0.0
45,6,48,19,0.0
45,6,48,20,0.0
45,6,48,21,0.0
45,6,48,22,0.0
45,6,48,23,0.0
45,6,48,24,0.0
45,6,48,25,0.0
45,6,48,26,0.0
45,6,48,27,0.0
45,6,48,28,0.0
45,6,48,29,0.0
45,6,48,30,0.0
45,6,48,31,0.0
45,6,48,32,0.0
45,6,48,33,0.0
45,6,48,34,0.0
45,6,48,35,0.0
45,6,48,36,0.0
45,6,48,37,0.0
45,6,48,38,0.0
45,6,48,39,0.0
45,6,48,40,0.0
45,6,48,41,0.0
45,6,48,42,0.0
45,6,48,43,0.0
45,6,48,44,0.01573013894031426
45,6,48,45,0.0
45,6,49,1,0.984269863365811
45,6,49,2,0.0
45,6,49,3,0.0
45,6,49,4,0.0
45,6,49,5,0.0
45,6,49,6,0.0
45,6,49,7,0.0
45,6,49,8,0.0
45,6,49,9,0.0
45,6,49,10,0.0
45,6,49,11,0.0
45,6,49,12,0.0
45,6,49,13,0.0
45,6,49,14,0.0
45,6,49,15,0.0
45,6,49,16,0.0
45,6,49,17,0.0
45,6,49,18,0.0
45,6,49,19,0.0
45,6,49,20,0.0
45,6,49,21,0.0
45,6,49,22,0.0
45,6,49,23,0.0
45,6,49,24,0.0
45,6,49,25,0.0
45,6,49,26,0.0
45,6,49,27,0.0
45,6,49,28,0.0
45,6,49,29,0.0
45,6,49,30,0.0
45,6,49,31,0.0
45,6,49,32,0.0
45,6,49,33,0.0
45,6,49,34,0.0
45,6,49,35,0.0
45,6,49,36,0.0
45,6,49,37,0.0
45,6,49,38,0.0
45,6,49,39,0.0
45,6,49,40,0.0
45,6,49,41,0.0
45,6,49,42,0.0
45,6,49,43,0.0
45,6,49,44,0.015730136634189006
45,6,49,45,0.0
45,7,0,1,0.9721446308478173
45,7,0,2,0.0
45,7,0,3,0.0
45,7,0,4,0.0
45,7,0,5,0.0
45,7,0,6,0.0
45,7,0,7,0.0
45,7,0,8,0.0
45,7,0,9,0.0
45,7,0,10,0.0
45,7,0,11,0.0
45,7,0,12,0.0
45,7,0,13,0.0
45,7,0,14,0.0
45,7,0,15,0.0
45,7,0,16,0.0
45,7,0,17,0.0
45,7,0,18,0.0
45,7,0,19,0.0
45,7,0,20,0.0
45,7,0,21,0.0
45,7,0,22,0.0
45,7,0,23,0.0
45,7,0,24,0.0
45,7,0,25,0.0
45,7,0,26,0.0
45,7,0,27,0.0
45,7,0,28,0.0
45,7,0,29,0.0
45,7,0,30,0.0
45,7,0,31,0.0
45,7,0,32,0.0
45,7,0,33,0.0
45,7,0,34,0.0
45,7,0,35,0.0
45,7,0,36,0.0
45,7,0,37,0.0
45,7,0,38,0.0
45,7,0,39,0.0
45,7,0,40,0.0
45,7,0,41,0.0
45,7,0,42,0.0
45,7,0,43,0.0
45,7,0,44,0.027855369152182674
45,7,0,45,0.0
45,7,1,1,0.9721446269451385
45,7,1,2,0.0
45,7,1,3,0.0
45,7,1,4,0.0
45,7,1,5,0.0
45,7,1,6,0.0
45,7,1,7,0.0
45,7,1,8,0.0
45,7,1,9,0.0
45,7,1,10,0.0
45,7,1,11,0.0
45,7,1,12,0.0
45,7,1,13,0.0
45,7,1,14,0.0
45,7,1,15,0.0
45,7,1,16,0.0
45,7,1,17,0.0
45,7,1,18,0.0
45,7,1,19,0.0
45,7,1,20,0.0
45,7,1,21,0.0
45,7,1,22,0.0
45,7,1,23,0.0
45,7,1,24,0.0
45,7,1,25,0.0
45,7,1,26,0.0
45,7,1,27,0.0
45,7,1,28,0.0
45,7,1,29,0.0
45,7,1,30,0.0
45,7,1,31,0.0
45,7,1,32,0.0
45,7,1,33,0.0
45,7,1,34,0.0
45,7,1,35,0.0
45,7,1,36,0.0
45,7,1,37,0.0
45,7,1,38,0.0
45,7,1,39,0.0
45,7,1,40,0.0
45,7,1,41,0.0
45,7,1,42,0.0
45,7,1,43,0.0
45,7,1,44,0.027855373054861556
45,7,1,45,0.0
45,7,2,1,0.9721446260432699
45,7,2,2,0.0
45,7,2,3,0.0
45,7,2,4,0.0
45,7,2,5,0.0
45,7,2,6,0.0
45,7,2,7,0.0
45,7,2,8,0.0
45,7,2,9,0.0
45,7,2,10,0.0
45,7,2,11,0.0
45,7,2,12,0.0
45,7,2,13,0.0
45,7,2,14,0.0
45,7,2,15,0.0
45,7,2,16,0.0
45,7,2,17,0.0
45,7,2,18,0.0
45,7,2,19,0.0
45,7,2,20,0.0
45,7,2,21,0.0
45,7,2,22,0.0
45,7,2,23,0.0
45,7,2,24,0.0
45,7,2,25,0.0
45,7,2,26,0.0
45,7,2,27,0.0
45,7,2,28,0.0
45,7,2,29,0.0
45,7,2,30,0.0
45,7,2,31,0.0
45,7,2,32,0.0
45,7,2,33,0.0
45,7,2,34,0.0
45,7,2,35,0.0
45,7,2,36,0.0
45,7,2,37,0.0
45,7,2,38,0.0
45,7,2,39,0.0
45,7,2,40,0.0
45,7,2,41,0.0
45,7,2,42,0.0
45,7,2,43,0.0
45,7,2,44,0.027855373956730135
45,7,2,45,0.0
45,7,3,1,0.972144626052148
45,7,3,2,0.0
45,7,3,3,0.0
45,7,3,4,0.0
45,7,3,5,0.0
45,7,3,6,0.0
45,7,3,7,0.0
45,7,3,8,0.0
45,7,3,9,0.0
45,7,3,10,0.0
45,7,3,11,0.0
45,7,3,12,0.0
45,7,3,13,0.0
45,7,3,14,0.0
45,7,3,15,0.0
45,7,3,16,0.0
45,7,3,17,0.0
45,7,3,18,0.0
45,7,3,19,0.0
45,7,3,20,0.0
45,7,3,21,0.0
45,7,3,22,0.0
45,7,3,23,0.0
45,7,3,24,0.0
45,7,3,25,0.0
45,7,3,26,0.0
45,7,3,27,0.0
45,7,3,28,0.0
45,7,3,29,0.0
45,7,3,30,0.0
45,7,3,31,0.0
45,7,3,32,0.0
45,7,3,33,0.0
45,7,3,34,0.0
45,7,3,35,0.0
45,7,3,36,0.0
45,7,3,37,0.0
45,7,3,38,0.0
45,7,3,39,0.0
45,7,3,40,0.0
45,7,3,41,0.0
45,7,3,42,0.0
45,7,3,43,0.0
45,7,3,44,0.02785537394785188
45,7,3,45,0.0
45,7,4,1,0.9721446264299506
45,7,4,2,0.0
45,7,4,3,0.0
45,7,4,4,0.0
45,7,4,5,0.0
45,7,4,6,0.0
45,7,4,7,0.0
45,7,4,8,0.0
45,7,4,9,0.0
45,7,4,10,0.0
45,7,4,11,0.0
45,7,4,12,0.0
45,7,4,13,0.0
45,7,4,14,0.0
45,7,4,15,0.0
45,7,4,16,0.0
45,7,4,17,0.0
45,7,4,18,0.0
45,7,4,19,0.0
45,7,4,20,0.0
45,7,4,21,0.0
45,7,4,22,0.0
45,7,4,23,0.0
45,7,4,24,0.0
45,7,4,25,0.0
45,7,4,26,0.0
45,7,4,27,0.0
45,7,4,28,0.0
45,7,4,29,0.0
45,7,4,30,0.0
45,7,4,31,0.0
45,7,4,32,0.0
45,7,4,33,0.0
45,7,4,34,0.0
45,7,4,35,0.0
45,7,4,36,0.0
45,7,4,37,0.0
45,7,4,38,0.0
45,7,4,39,0.0
45,7,4,40,0.0
45,7,4,41,0.0
45,7,4,42,0.0
45,7,4,43,0.0
45,7,4,44,0.02785537357004938
45,7,4,45,0.0
45,7,5,1,0.972144630789923
45,7,5,2,0.0
45,7,5,3,0.0
45,7,5,4,0.0
45,7,5,5,0.0
45,7,5,6,0.0
45,7,5,7,0.0
45,7,5,8,0.0
45,7,5,9,0.0
45,7,5,10,0.0
45,7,5,11,0.0
45,7,5,12,0.0
45,7,5,13,0.0
45,7,5,14,0.0
45,7,5,15,0.0
45,7,5,16,0.0
45,7,5,17,0.0
45,7,5,18,0.0
45,7,5,19,0.0
45,7,5,20,0.0
45,7,5,21,0.0
45,7,5,22,0.0
45,7,5,23,0.0
45,7,5,24,0.0
45,7,5,25,0.0
45,7,5,26,0.0
45,7,5,27,0.0
45,7,5,28,0.0
45,7,5,29,0.0
45,7,5,30,0.0
45,7,5,31,0.0
45,7,5,32,0.0
45,7,5,33,0.0
45,7,5,34,0.0
45,7,5,35,0.0
45,7,5,36,0.0
45,7,5,37,0.0
45,7,5,38,0.0
45,7,5,39,0.0
45,7,5,40,0.0
45,7,5,41,0.0
45,7,5,42,0.0
45,7,5,43,0.0
45,7,5,44,0.0278553692100771
45,7,5,45,0.0
45,7,6,1,0.9721446269590034
45,7,6,2,0.0
45,7,6,3,0.0
45,7,6,4,0.0
45,7,6,5,0.0
45,7,6,6,0.0
45,7,6,7,0.0
45,7,6,8,0.0
45,7,6,9,0.0
45,7,6,10,0.0
45,7,6,11,0.0
45,7,6,12,0.0
45,7,6,13,0.0
45,7,6,14,0.0
45,7,6,15,0.0
45,7,6,16,0.0
45,7,6,17,0.0
45,7,6,18,0.0
45,7,6,19,0.0
45,7,6,20,0.0
45,7,6,21,0.0
45,7,6,22,0.0
45,7,6,23,0.0
45,7,6,24,0.0
45,7,6,25,0.0
45,7,6,26,0.0
45,7,6,27,0.0
45,7,6,28,0.0
45,7,6,29,0.0
45,7,6,30,0.0
45,7,6,31,0.0
45,7,6,32,0.0
45,7,6,33,0.0
45,7,6,34,0.0
45,7,6,35,0.0
45,7,6,36,0.0
45,7,6,37,0.0
45,7,6,38,0.0
45,7,6,39,0.0
45,7,6,40,0.0
45,7,6,41,0.0
45,7,6,42,0.0
45,7,6,43,0.0
45,7,6,44,0.02785537304099663
45,7,6,45,0.0
45,7,7,1,0.9721446270740655
45,7,7,2,0.0
45,7,7,3,0.0
45,7,7,4,0.0
45,7,7,5,0.0
45,7,7,6,0.0
45,7,7,7,0.0
45,7,7,8,0.0
45,7,7,9,0.0
45,7,7,10,0.0
45,7,7,11,0.0
45,7,7,12,0.0
45,7,7,13,0.0
45,7,7,14,0.0
45,7,7,15,0.0
45,7,7,16,0.0
45,7,7,17,0.0
45,7,7,18,0.0
45,7,7,19,0.0
45,7,7,20,0.0
45,7,7,21,0.0
45,7,7,22,0.0
45,7,7,23,0.0
45,7,7,24,0.0
45,7,7,25,0.0
45,7,7,26,0.0
45,7,7,27,0.0
45,7,7,28,0.0
45,7,7,29,0.0
45,7,7,30,0.0
45,7,7,31,0.0
45,7,7,32,0.0
45,7,7,33,0.0
45,7,7,34,0.0
45,7,7,35,0.0
45,7,7,36,0.0
45,7,7,37,0.0
45,7,7,38,0.0
45,7,7,39,0.0
45,7,7,40,0.0
45,7,7,41,0.0
45,7,7,42,0.0
45,7,7,43,0.0
45,7,7,44,0.02785537292593453
45,7,7,45,0.0
45,7,8,1,0.972144627140095
45,7,8,2,0.0
45,7,8,3,0.0
45,7,8,4,0.0
45,7,8,5,0.0
45,7,8,6,0.0
45,7,8,7,0.0
45,7,8,8,0.0
45,7,8,9,0.0
45,7,8,10,0.0
45,7,8,11,0.0
45,7,8,12,0.0
45,7,8,13,0.0
45,7,8,14,0.0
45,7,8,15,0.0
45,7,8,16,0.0
45,7,8,17,0.0
45,7,8,18,0.0
45,7,8,19,0.0
45,7,8,20,0.0
45,7,8,21,0.0
45,7,8,22,0.0
45,7,8,23,0.0
45,7,8,24,0.0
45,7,8,25,0.0
45,7,8,26,0.0
45,7,8,27,0.0
45,7,8,28,0.0
45,7,8,29,0.0
45,7,8,30,0.0
45,7,8,31,0.0
45,7,8,32,0.0
45,7,8,33,0.0
45,7,8,34,0.0
45,7,8,35,0.0
45,7,8,36,0.0
45,7,8,37,0.0
45,7,8,38,0.0
45,7,8,39,0.0
45,7,8,40,0.0
45,7,8,41,0.0
45,7,8,42,0.0
45,7,8,43,0.0
45,7,8,44,0.02785537285990503
45,7,8,45,0.0
45,7,9,1,0.9721446303075147
45,7,9,2,0.0
45,7,9,3,0.0
45,7,9,4,0.0
45,7,9,5,0.0
45,7,9,6,0.0
45,7,9,7,0.0
45,7,9,8,0.0
45,7,9,9,0.0
45,7,9,10,0.0
45,7,9,11,0.0
45,7,9,12,0.0
45,7,9,13,0.0
45,7,9,14,0.0
45,7,9,15,0.0
45,7,9,16,0.0
45,7,9,17,0.0
45,7,9,18,0.0
45,7,9,19,0.0
45,7,9,20,0.0
45,7,9,21,0.0
45,7,9,22,0.0
45,7,9,23,0.0
45,7,9,24,0.0
45,7,9,25,0.0
45,7,9,26,0.0
45,7,9,27,0.0
45,7,9,28,0.0
45,7,9,29,0.0
45,7,9,30,0.0
45,7,9,31,0.0
45,7,9,32,0.0
45,7,9,33,0.0
45,7,9,34,0.0
45,7,9,35,0.0
45,7,9,36,0.0
45,7,9,37,0.0
45,7,9,38,0.0
45,7,9,39,0.0
45,7,9,40,0.0
45,7,9,41,0.0
45,7,9,42,0.0
45,7,9,43,0.0
45,7,9,44,0.02785536969248525
45,7,9,45,0.0
45,7,10,1,0.9721446258181804
45,7,10,2,0.0
45,7,10,3,0.0
45,7,10,4,0.0
45,7,10,5,0.0
45,7,10,6,0.0
45,7,10,7,0.0
45,7,10,8,0.0
45,7,10,9,0.0
45,7,10,10,0.0
45,7,10,11,0.0
45,7,10,12,0.0
45,7,10,13,0.0
45,7,10,14,0.0
45,7,10,15,0.0
45,7,10,16,0.0
45,7,10,17,0.0
45,7,10,18,0.0
45,7,10,19,0.0
45,7,10,20,0.0
45,7,10,21,0.0
45,7,10,22,0.0
45,7,10,23,0.0
45,7,10,24,0.0
45,7,10,25,0.0
45,7,10,26,0.0
45,7,10,27,0.0
45,7,10,28,0.0
45,7,10,29,0.0
45,7,10,30,0.0
45,7,10,31,0.0
45,7,10,32,0.0
45,7,10,33,0.0
45,7,10,34,0.0
45,7,10,35,0.0
45,7,10,36,0.0
45,7,10,37,0.0
45,7,10,38,0.0
45,7,10,39,0.0
45,7,10,40,0.0
45,7,10,41,0.0
45,7,10,42,0.0
45,7,10,43,0.0
45,7,10,44,0.02785537418181947
45,7,10,45,0.0
45,7,11,1,0.972144626154054
45,7,11,2,0.0
45,7,11,3,0.0
45,7,11,4,0.0
45,7,11,5,0.0
45,7,11,6,0.0
45,7,11,7,0.0
45,7,11,8,0.0
45,7,11,9,0.0
45,7,11,10,0.0
45,7,11,11,0.0
45,7,11,12,0.0
45,7,11,13,0.0
45,7,11,14,0.0
45,7,11,15,0.0
45,7,11,16,0.0
45,7,11,17,0.0
45,7,11,18,0.0
45,7,11,19,0.0
45,7,11,20,0.0
45,7,11,21,0.0
45,7,11,22,0.0
45,7,11,23,0.0
45,7,11,24,0.0
45,7,11,25,0.0
45,7,11,26,0.0
45,7,11,27,0.0
45,7,11,28,0.0
45,7,11,29,0.0
45,7,11,30,0.0
45,7,11,31,0.0
45,7,11,32,0.0
45,7,11,33,0.0
45,7,11,34,0.0
45,7,11,35,0.0
45,7,11,36,0.0
45,7,11,37,0.0
45,7,11,38,0.0
45,7,11,39,0.0
45,7,11,40,0.0
45,7,11,41,0.0
45,7,11,42,0.0
45,7,11,43,0.0
45,7,11,44,0.027855373845946028
45,7,11,45,0.0
45,7,12,1,0.9721446246817591
45,7,12,2,0.0
45,7,12,3,0.0
45,7,12,4,0.0
45,7,12,5,0.0
45,7,12,6,0.0
45,7,12,7,0.0
45,7,12,8,0.0
45,7,12,9,0.0
45,7,12,10,0.0
45,7,12,11,0.0
45,7,12,12,0.0
45,7,12,13,0.0
45,7,12,14,0.0
45,7,12,15,0.0
45,7,12,16,0.0
45,7,12,17,0.0
45,7,12,18,0.0
45,7,12,19,0.0
45,7,12,20,0.0
45,7,12,21,0.0
45,7,12,22,0.0
45,7,12,23,0.0
45,7,12,24,0.0
45,7,12,25,0.0
45,7,12,26,0.0
45,7,12,27,0.0
45,7,12,28,0.0
45,7,12,29,0.0
45,7,12,30,0.0
45,7,12,31,0.0
45,7,12,32,0.0
45,7,12,33,0.0
45,7,12,34,0.0
45,7,12,35,0.0
45,7,12,36,0.0
45,7,12,37,0.0
45,7,12,38,0.0
45,7,12,39,0.0
45,7,12,40,0.0
45,7,12,41,0.0
45,7,12,42,0.0
45,7,12,43,0.0
45,7,12,44,0.027855375318241036
45,7,12,45,0.0
45,7,13,1,0.9721446271347869
45,7,13,2,0.0
45,7,13,3,0.0
45,7,13,4,0.0
45,7,13,5,0.0
45,7,13,6,0.0
45,7,13,7,0.0
45,7,13,8,0.0
45,7,13,9,0.0
45,7,13,10,0.0
45,7,13,11,0.0
45,7,13,12,0.0
45,7,13,13,0.0
45,7,13,14,0.0
45,7,13,15,0.0
45,7,13,16,0.0
45,7,13,17,0.0
45,7,13,18,0.0
45,7,13,19,0.0
45,7,13,20,0.0
45,7,13,21,0.0
45,7,13,22,0.0
45,7,13,23,0.0
45,7,13,24,0.0
45,7,13,25,0.0
45,7,13,26,0.0
45,7,13,27,0.0
45,7,13,28,0.0
45,7,13,29,0.0
45,7,13,30,0.0
45,7,13,31,0.0
45,7,13,32,0.0
45,7,13,33,0.0
45,7,13,34,0.0
45,7,13,35,0.0
45,7,13,36,0.0
45,7,13,37,0.0
45,7,13,38,0.0
45,7,13,39,0.0
45,7,13,40,0.0
45,7,13,41,0.0
45,7,13,42,0.0
45,7,13,43,0.0
45,7,13,44,0.027855372865213095
45,7,13,45,0.0
45,7,14,1,0.9721446250685447
45,7,14,2,0.0
45,7,14,3,0.0
45,7,14,4,0.0
45,7,14,5,0.0
45,7,14,6,0.0
45,7,14,7,0.0
45,7,14,8,0.0
45,7,14,9,0.0
45,7,14,10,0.0
45,7,14,11,0.0
45,7,14,12,0.0
45,7,14,13,0.0
45,7,14,14,0.0
45,7,14,15,0.0
45,7,14,16,0.0
45,7,14,17,0.0
45,7,14,18,0.0
45,7,14,19,0.0
45,7,14,20,0.0
45,7,14,21,0.0
45,7,14,22,0.0
45,7,14,23,0.0
45,7,14,24,0.0
45,7,14,25,0.0
45,7,14,26,0.0
45,7,14,27,0.0
45,7,14,28,0.0
45,7,14,29,0.0
45,7,14,30,0.0
45,7,14,31,0.0
45,7,14,32,0.0
45,7,14,33,0.0
45,7,14,34,0.0
45,7,14,35,0.0
45,7,14,36,0.0
45,7,14,37,0.0
45,7,14,38,0.0
45,7,14,39,0.0
45,7,14,40,0.0
45,7,14,41,0.0
45,7,14,42,0.0
45,7,14,43,0.0
45,7,14,44,0.027855374931455276
45,7,14,45,0.0
45,7,15,1,0.9721446269411669
45,7,15,2,0.0
45,7,15,3,0.0
45,7,15,4,0.0
45,7,15,5,0.0
45,7,15,6,0.0
45,7,15,7,0.0
45,7,15,8,0.0
45,7,15,9,0.0
45,7,15,10,0.0
45,7,15,11,0.0
45,7,15,12,0.0
45,7,15,13,0.0
45,7,15,14,0.0
45,7,15,15,0.0
45,7,15,16,0.0
45,7,15,17,0.0
45,7,15,18,0.0
45,7,15,19,0.0
45,7,15,20,0.0
45,7,15,21,0.0
45,7,15,22,0.0
45,7,15,23,0.0
45,7,15,24,0.0
45,7,15,25,0.0
45,7,15,26,0.0
45,7,15,27,0.0
45,7,15,28,0.0
45,7,15,29,0.0
45,7,15,30,0.0
45,7,15,31,0.0
45,7,15,32,0.0
45,7,15,33,0.0
45,7,15,34,0.0
45,7,15,35,0.0
45,7,15,36,0.0
45,7,15,37,0.0
45,7,15,38,0.0
45,7,15,39,0.0
45,7,15,40,0.0
45,7,15,41,0.0
45,7,15,42,0.0
45,7,15,43,0.0
45,7,15,44,0.027855373058833188
45,7,15,45,0.0
45,7,16,1,0.9721446268477468
45,7,16,2,0.0
45,7,16,3,0.0
45,7,16,4,0.0
45,7,16,5,0.0
45,7,16,6,0.0
45,7,16,7,0.0
45,7,16,8,0.0
45,7,16,9,0.0
45,7,16,10,0.0
45,7,16,11,0.0
45,7,16,12,0.0
45,7,16,13,0.0
45,7,16,14,0.0
45,7,16,15,0.0
45,7,16,16,0.0
45,7,16,17,0.0
45,7,16,18,0.0
45,7,16,19,0.0
45,7,16,20,0.0
45,7,16,21,0.0
45,7,16,22,0.0
45,7,16,23,0.0
45,7,16,24,0.0
45,7,16,25,0.0
45,7,16,26,0.0
45,7,16,27,0.0
45,7,16,28,0.0
45,7,16,29,0.0
45,7,16,30,0.0
45,7,16,31,0.0
45,7,16,32,0.0
45,7,16,33,0.0
45,7,16,34,0.0
45,7,16,35,0.0
45,7,16,36,0.0
45,7,16,37,0.0
45,7,16,38,0.0
45,7,16,39,0.0
45,7,16,40,0.0
45,7,16,41,0.0
45,7,16,42,0.0
45,7,16,43,0.0
45,7,16,44,0.027855373152253296
45,7,16,45,0.0
45,7,17,1,0.9721446271386037
45,7,17,2,0.0
45,7,17,3,0.0
45,7,17,4,0.0
45,7,17,5,0.0
45,7,17,6,0.0
45,7,17,7,0.0
45,7,17,8,0.0
45,7,17,9,0.0
45,7,17,10,0.0
45,7,17,11,0.0
45,7,17,12,0.0
45,7,17,13,0.0
45,7,17,14,0.0
45,7,17,15,0.0
45,7,17,16,0.0
45,7,17,17,0.0
45,7,17,18,0.0
45,7,17,19,0.0
45,7,17,20,0.0
45,7,17,21,0.0
45,7,17,22,0.0
45,7,17,23,0.0
45,7,17,24,0.0
45,7,17,25,0.0
45,7,17,26,0.0
45,7,17,27,0.0
45,7,17,28,0.0
45,7,17,29,0.0
45,7,17,30,0.0
45,7,17,31,0.0
45,7,17,32,0.0
45,7,17,33,0.0
45,7,17,34,0.0
45,7,17,35,0.0
45,7,17,36,0.0
45,7,17,37,0.0
45,7,17,38,0.0
45,7,17,39,0.0
45,7,17,40,0.0
45,7,17,41,0.0
45,7,17,42,0.0
45,7,17,43,0.0
45,7,17,44,0.02785537286139621
45,7,17,45,0.0
45,7,18,1,0.9721446282938798
45,7,18,2,0.0
45,7,18,3,0.0
45,7,18,4,0.0
45,7,18,5,0.0
45,7,18,6,0.0
45,7,18,7,0.0
45,7,18,8,0.0
45,7,18,9,0.0
45,7,18,10,0.0
45,7,18,11,0.0
45,7,18,12,0.0
45,7,18,13,0.0
45,7,18,14,0.0
45,7,18,15,0.0
45,7,18,16,0.0
45,7,18,17,0.0
45,7,18,18,0.0
45,7,18,19,0.0
45,7,18,20,0.0
45,7,18,21,0.0
45,7,18,22,0.0
45,7,18,23,0.0
45,7,18,24,0.0
45,7,18,25,0.0
45,7,18,26,0.0
45,7,18,27,0.0
45,7,18,28,0.0
45,7,18,29,0.0
45,7,18,30,0.0
45,7,18,31,0.0
45,7,18,32,0.0
45,7,18,33,0.0
45,7,18,34,0.0
45,7,18,35,0.0
45,7,18,36,0.0
45,7,18,37,0.0
45,7,18,38,0.0
45,7,18,39,0.0
45,7,18,40,0.0
45,7,18,41,0.0
45,7,18,42,0.0
45,7,18,43,0.0
45,7,18,44,0.02785537170612004
45,7,18,45,0.0
45,7,19,1,0.972144627674081
45,7,19,2,0.0
45,7,19,3,0.0
45,7,19,4,0.0
45,7,19,5,0.0
45,7,19,6,0.0
45,7,19,7,0.0
45,7,19,8,0.0
45,7,19,9,0.0
45,7,19,10,0.0
45,7,19,11,0.0
45,7,19,12,0.0
45,7,19,13,0.0
45,7,19,14,0.0
45,7,19,15,0.0
45,7,19,16,0.0
45,7,19,17,0.0
45,7,19,18,0.0
45,7,19,19,0.0
45,7,19,20,0.0
45,7,19,21,0.0
45,7,19,22,0.0
45,7,19,23,0.0
45,7,19,24,0.0
45,7,19,25,0.0
45,7,19,26,0.0
45,7,19,27,0.0
45,7,19,28,0.0
45,7,19,29,0.0
45,7,19,30,0.0
45,7,19,31,0.0
45,7,19,32,0.0
45,7,19,33,0.0
45,7,19,34,0.0
45,7,19,35,0.0
45,7,19,36,0.0
45,7,19,37,0.0
45,7,19,38,0.0
45,7,19,39,0.0
45,7,19,40,0.0
45,7,19,41,0.0
45,7,19,42,0.0
45,7,19,43,0.0
45,7,19,44,0.027855372325919055
45,7,19,45,0.0
45,7,20,1,0.972144631616332
45,7,20,2,0.0
45,7,20,3,0.0
45,7,20,4,0.0
45,7,20,5,0.0
45,7,20,6,0.0
45,7,20,7,0.0
45,7,20,8,0.0
45,7,20,9,0.0
45,7,20,10,0.0
45,7,20,11,0.0
45,7,20,12,0.0
45,7,20,13,0.0
45,7,20,14,0.0
45,7,20,15,0.0
45,7,20,16,0.0
45,7,20,17,0.0
45,7,20,18,0.0
45,7,20,19,0.0
45,7,20,20,0.0
45,7,20,21,0.0
45,7,20,22,0.0
45,7,20,23,0.0
45,7,20,24,0.0
45,7,20,25,0.0
45,7,20,26,0.0
45,7,20,27,0.0
45,7,20,28,0.0
45,7,20,29,0.0
45,7,20,30,0.0
45,7,20,31,0.0
45,7,20,32,0.0
45,7,20,33,0.0
45,7,20,34,0.0
45,7,20,35,0.0
45,7,20,36,0.0
45,7,20,37,0.0
45,7,20,38,0.0
45,7,20,39,0.0
45,7,20,40,0.0
45,7,20,41,0.0
45,7,20,42,0.0
45,7,20,43,0.0
45,7,20,44,0.027855368383667888
45,7,20,45,0.0
45,7,21,1,0.9721446269242153
45,7,21,2,0.0
45,7,21,3,0.0
45,7,21,4,0.0
45,7,21,5,0.0
45,7,21,6,0.0
45,7,21,7,0.0
45,7,21,8,0.0
45,7,21,9,0.0
45,7,21,10,0.0
45,7,21,11,0.0
45,7,21,12,0.0
45,7,21,13,0.0
45,7,21,14,0.0
45,7,21,15,0.0
45,7,21,16,0.0
45,7,21,17,0.0
45,7,21,18,0.0
45,7,21,19,0.0
45,7,21,20,0.0
45,7,21,21,0.0
45,7,21,22,0.0
45,7,21,23,0.0
45,7,21,24,0.0
45,7,21,25,0.0
45,7,21,26,0.0
45,7,21,27,0.0
45,7,21,28,0.0
45,7,21,29,0.0
45,7,21,30,0.0
45,7,21,31,0.0
45,7,21,32,0.0
45,7,21,33,0.0
45,7,21,34,0.0
45,7,21,35,0.0
45,7,21,36,0.0
45,7,21,37,0.0
45,7,21,38,0.0
45,7,21,39,0.0
45,7,21,40,0.0
45,7,21,41,0.0
45,7,21,42,0.0
45,7,21,43,0.0
45,7,21,44,0.02785537307578474
45,7,21,45,0.0
45,7,22,1,0.9721446262512686
45,7,22,2,0.0
45,7,22,3,0.0
45,7,22,4,0.0
45,7,22,5,0.0
45,7,22,6,0.0
45,7,22,7,0.0
45,7,22,8,0.0
45,7,22,9,0.0
45,7,22,10,0.0
45,7,22,11,0.0
45,7,22,12,0.0
45,7,22,13,0.0
45,7,22,14,0.0
45,7,22,15,0.0
45,7,22,16,0.0
45,7,22,17,0.0
45,7,22,18,0.0
45,7,22,19,0.0
45,7,22,20,0.0
45,7,22,21,0.0
45,7,22,22,0.0
45,7,22,23,0.0
45,7,22,24,0.0
45,7,22,25,0.0
45,7,22,26,0.0
45,7,22,27,0.0
45,7,22,28,0.0
45,7,22,29,0.0
45,7,22,30,0.0
45,7,22,31,0.0
45,7,22,32,0.0
45,7,22,33,0.0
45,7,22,34,0.0
45,7,22,35,0.0
45,7,22,36,0.0
45,7,22,37,0.0
45,7,22,38,0.0
45,7,22,39,0.0
45,7,22,40,0.0
45,7,22,41,0.0
45,7,22,42,0.0
45,7,22,43,0.0
45,7,22,44,0.027855373748731434
45,7,22,45,0.0
45,7,23,1,0.9721446268325087
45,7,23,2,0.0
45,7,23,3,0.0
45,7,23,4,0.0
45,7,23,5,0.0
45,7,23,6,0.0
45,7,23,7,0.0
45,7,23,8,0.0
45,7,23,9,0.0
45,7,23,10,0.0
45,7,23,11,0.0
45,7,23,12,0.0
45,7,23,13,0.0
45,7,23,14,0.0
45,7,23,15,0.0
45,7,23,16,0.0
45,7,23,17,0.0
45,7,23,18,0.0
45,7,23,19,0.0
45,7,23,20,0.0
45,7,23,21,0.0
45,7,23,22,0.0
45,7,23,23,0.0
45,7,23,24,0.0
45,7,23,25,0.0
45,7,23,26,0.0
45,7,23,27,0.0
45,7,23,28,0.0
45,7,23,29,0.0
45,7,23,30,0.0
45,7,23,31,0.0
45,7,23,32,0.0
45,7,23,33,0.0
45,7,23,34,0.0
45,7,23,35,0.0
45,7,23,36,0.0
45,7,23,37,0.0
45,7,23,38,0.0
45,7,23,39,0.0
45,7,23,40,0.0
45,7,23,41,0.0
45,7,23,42,0.0
45,7,23,43,0.0
45,7,23,44,0.02785537316749137
45,7,23,45,0.0
45,7,24,1,0.9721446263295709
45,7,24,2,0.0
45,7,24,3,0.0
45,7,24,4,0.0
45,7,24,5,0.0
45,7,24,6,0.0
45,7,24,7,0.0
45,7,24,8,0.0
45,7,24,9,0.0
45,7,24,10,0.0
45,7,24,11,0.0
45,7,24,12,0.0
45,7,24,13,0.0
45,7,24,14,0.0
45,7,24,15,0.0
45,7,24,16,0.0
45,7,24,17,0.0
45,7,24,18,0.0
45,7,24,19,0.0
45,7,24,20,0.0
45,7,24,21,0.0
45,7,24,22,0.0
45,7,24,23,0.0
45,7,24,24,0.0
45,7,24,25,0.0
45,7,24,26,0.0
45,7,24,27,0.0
45,7,24,28,0.0
45,7,24,29,0.0
45,7,24,30,0.0
45,7,24,31,0.0
45,7,24,32,0.0
45,7,24,33,0.0
45,7,24,34,0.0
45,7,24,35,0.0
45,7,24,36,0.0
45,7,24,37,0.0
45,7,24,38,0.0
45,7,24,39,0.0
45,7,24,40,0.0
45,7,24,41,0.0
45,7,24,42,0.0
45,7,24,43,0.0
45,7,24,44,0.027855373670429208
45,7,24,45,0.0
45,7,25,1,0.9721446248632146
45,7,25,2,0.0
45,7,25,3,0.0
45,7,25,4,0.0
45,7,25,5,0.0
45,7,25,6,0.0
45,7,25,7,0.0
45,7,25,8,0.0
45,7,25,9,0.0
45,7,25,10,0.0
45,7,25,11,0.0
45,7,25,12,0.0
45,7,25,13,0.0
45,7,25,14,0.0
45,7,25,15,0.0
45,7,25,16,0.0
45,7,25,17,0.0
45,7,25,18,0.0
45,7,25,19,0.0
45,7,25,20,0.0
45,7,25,21,0.0
45,7,25,22,0.0
45,7,25,23,0.0
45,7,25,24,0.0
45,7,25,25,0.0
45,7,25,26,0.0
45,7,25,27,0.0
45,7,25,28,0.0
45,7,25,29,0.0
45,7,25,30,0.0
45,7,25,31,0.0
45,7,25,32,0.0
45,7,25,33,0.0
45,7,25,34,0.0
45,7,25,35,0.0
45,7,25,36,0.0
45,7,25,37,0.0
45,7,25,38,0.0
45,7,25,39,0.0
45,7,25,40,0.0
45,7,25,41,0.0
45,7,25,42,0.0
45,7,25,43,0.0
45,7,25,44,0.02785537513678536
45,7,25,45,0.0
45,7,26,1,0.9721446258129548
45,7,26,2,0.0
45,7,26,3,0.0
45,7,26,4,0.0
45,7,26,5,0.0
45,7,26,6,0.0
45,7,26,7,0.0
45,7,26,8,0.0
45,7,26,9,0.0
45,7,26,10,0.0
45,7,26,11,0.0
45,7,26,12,0.0
45,7,26,13,0.0
45,7,26,14,0.0
45,7,26,15,0.0
45,7,26,16,0.0
45,7,26,17,0.0
45,7,26,18,0.0
45,7,26,19,0.0
45,7,26,20,0.0
45,7,26,21,0.0
45,7,26,22,0.0
45,7,26,23,0.0
45,7,26,24,0.0
45,7,26,25,0.0
45,7,26,26,0.0
45,7,26,27,0.0
45,7,26,28,0.0
45,7,26,29,0.0
45,7,26,30,0.0
45,7,26,31,0.0
45,7,26,32,0.0
45,7,26,33,0.0
45,7,26,34,0.0
45,7,26,35,0.0
45,7,26,36,0.0
45,7,26,37,0.0
45,7,26,38,0.0
45,7,26,39,0.0
45,7,26,40,0.0
45,7,26,41,0.0
45,7,26,42,0.0
45,7,26,43,0.0
45,7,26,44,0.02785537418704514
45,7,26,45,0.0
45,7,27,1,0.972144630283134
45,7,27,2,0.0
45,7,27,3,0.0
45,7,27,4,0.0
45,7,27,5,0.0
45,7,27,6,0.0
45,7,27,7,0.0
45,7,27,8,0.0
45,7,27,9,0.0
45,7,27,10,0.0
45,7,27,11,0.0
45,7,27,12,0.0
45,7,27,13,0.0
45,7,27,14,0.0
45,7,27,15,0.0
45,7,27,16,0.0
45,7,27,17,0.0
45,7,27,18,0.0
45,7,27,19,0.0
45,7,27,20,0.0
45,7,27,21,0.0
45,7,27,22,0.0
45,7,27,23,0.0
45,7,27,24,0.0
45,7,27,25,0.0
45,7,27,26,0.0
45,7,27,27,0.0
45,7,27,28,0.0
45,7,27,29,0.0
45,7,27,30,0.0
45,7,27,31,0.0
45,7,27,32,0.0
45,7,27,33,0.0
45,7,27,34,0.0
45,7,27,35,0.0
45,7,27,36,0.0
45,7,27,37,0.0
45,7,27,38,0.0
45,7,27,39,0.0
45,7,27,40,0.0
45,7,27,41,0.0
45,7,27,42,0.0
45,7,27,43,0.0
45,7,27,44,0.027855369716866012
45,7,27,45,0.0
45,7,28,1,0.9721446281759342
45,7,28,2,0.0
45,7,28,3,0.0
45,7,28,4,0.0
45,7,28,5,0.0
45,7,28,6,0.0
45,7,28,7,0.0
45,7,28,8,0.0
45,7,28,9,0.0
45,7,28,10,0.0
45,7,28,11,0.0
45,7,28,12,0.0
45,7,28,13,0.0
45,7,28,14,0.0
45,7,28,15,0.0
45,7,28,16,0.0
45,7,28,17,0.0
45,7,28,18,0.0
45,7,28,19,0.0
45,7,28,20,0.0
45,7,28,21,0.0
45,7,28,22,0.0
45,7,28,23,0.0
45,7,28,24,0.0
45,7,28,25,0.0
45,7,28,26,0.0
45,7,28,27,0.0
45,7,28,28,0.0
45,7,28,29,0.0
45,7,28,30,0.0
45,7,28,31,0.0
45,7,28,32,0.0
45,7,28,33,0.0
45,7,28,34,0.0
45,7,28,35,0.0
45,7,28,36,0.0
45,7,28,37,0.0
45,7,28,38,0.0
45,7,28,39,0.0
45,7,28,40,0.0
45,7,28,41,0.0
45,7,28,42,0.0
45,7,28,43,0.0
45,7,28,44,0.027855371824065948
45,7,28,45,0.0
45,7,29,1,0.9721446312319594
45,7,29,2,0.0
45,7,29,3,0.0
45,7,29,4,0.0
45,7,29,5,0.0
45,7,29,6,0.0
45,7,29,7,0.0
45,7,29,8,0.0
45,7,29,9,0.0
45,7,29,10,0.0
45,7,29,11,0.0
45,7,29,12,0.0
45,7,29,13,0.0
45,7,29,14,0.0
45,7,29,15,0.0
45,7,29,16,0.0
45,7,29,17,0.0
45,7,29,18,0.0
45,7,29,19,0.0
45,7,29,20,0.0
45,7,29,21,0.0
45,7,29,22,0.0
45,7,29,23,0.0
45,7,29,24,0.0
45,7,29,25,0.0
45,7,29,26,0.0
45,7,29,27,0.0
45,7,29,28,0.0
45,7,29,29,0.0
45,7,29,30,0.0
45,7,29,31,0.0
45,7,29,32,0.0
45,7,29,33,0.0
45,7,29,34,0.0
45,7,29,35,0.0
45,7,29,36,0.0
45,7,29,37,0.0
45,7,29,38,0.0
45,7,29,39,0.0
45,7,29,40,0.0
45,7,29,41,0.0
45,7,29,42,0.0
45,7,29,43,0.0
45,7,29,44,0.02785536876804066
45,7,29,45,0.0
45,7,30,1,0.9721446263140633
45,7,30,2,0.0
45,7,30,3,0.0
45,7,30,4,0.0
45,7,30,5,0.0
45,7,30,6,0.0
45,7,30,7,0.0
45,7,30,8,0.0
45,7,30,9,0.0
45,7,30,10,0.0
45,7,30,11,0.0
45,7,30,12,0.0
45,7,30,13,0.0
45,7,30,14,0.0
45,7,30,15,0.0
45,7,30,16,0.0
45,7,30,17,0.0
45,7,30,18,0.0
45,7,30,19,0.0
45,7,30,20,0.0
45,7,30,21,0.0
45,7,30,22,0.0
45,7,30,23,0.0
45,7,30,24,0.0
45,7,30,25,0.0
45,7,30,26,0.0
45,7,30,27,0.0
45,7,30,28,0.0
45,7,30,29,0.0
45,7,30,30,0.0
45,7,30,31,0.0
45,7,30,32,0.0
45,7,30,33,0.0
45,7,30,34,0.0
45,7,30,35,0.0
45,7,30,36,0.0
45,7,30,37,0.0
45,7,30,38,0.0
45,7,30,39,0.0
45,7,30,40,0.0
45,7,30,41,0.0
45,7,30,42,0.0
45,7,30,43,0.0
45,7,30,44,0.027855373685936796
45,7,30,45,0.0
45,7,31,1,0.9721446270396933
45,7,31,2,0.0
45,7,31,3,0.0
45,7,31,4,0.0
45,7,31,5,0.0
45,7,31,6,0.0
45,7,31,7,0.0
45,7,31,8,0.0
45,7,31,9,0.0
45,7,31,10,0.0
45,7,31,11,0.0
45,7,31,12,0.0
45,7,31,13,0.0
45,7,31,14,0.0
45,7,31,15,0.0
45,7,31,16,0.0
45,7,31,17,0.0
45,7,31,18,0.0
45,7,31,19,0.0
45,7,31,20,0.0
45,7,31,21,0.0
45,7,31,22,0.0
45,7,31,23,0.0
45,7,31,24,0.0
45,7,31,25,0.0
45,7,31,26,0.0
45,7,31,27,0.0
45,7,31,28,0.0
45,7,31,29,0.0
45,7,31,30,0.0
45,7,31,31,0.0
45,7,31,32,0.0
45,7,31,33,0.0
45,7,31,34,0.0
45,7,31,35,0.0
45,7,31,36,0.0
45,7,31,37,0.0
45,7,31,38,0.0
45,7,31,39,0.0
45,7,31,40,0.0
45,7,31,41,0.0
45,7,31,42,0.0
45,7,31,43,0.0
45,7,31,44,0.027855372960306785
45,7,31,45,0.0
45,7,32,1,0.9721446309563798
45,7,32,2,0.0
45,7,32,3,0.0
45,7,32,4,0.0
45,7,32,5,0.0
45,7,32,6,0.0
45,7,32,7,0.0
45,7,32,8,0.0
45,7,32,9,0.0
45,7,32,10,0.0
45,7,32,11,0.0
45,7,32,12,0.0
45,7,32,13,0.0
45,7,32,14,0.0
45,7,32,15,0.0
45,7,32,16,0.0
45,7,32,17,0.0
45,7,32,18,0.0
45,7,32,19,0.0
45,7,32,20,0.0
45,7,32,21,0.0
45,7,32,22,0.0
45,7,32,23,0.0
45,7,32,24,0.0
45,7,32,25,0.0
45,7,32,26,0.0
45,7,32,27,0.0
45,7,32,28,0.0
45,7,32,29,0.0
45,7,32,30,0.0
45,7,32,31,0.0
45,7,32,32,0.0
45,7,32,33,0.0
45,7,32,34,0.0
45,7,32,35,0.0
45,7,32,36,0.0
45,7,32,37,0.0
45,7,32,38,0.0
45,7,32,39,0.0
45,7,32,40,0.0
45,7,32,41,0.0
45,7,32,42,0.0
45,7,32,43,0.0
45,7,32,44,0.027855369043620255
45,7,32,45,0.0
45,7,33,1,0.9721446273697947
45,7,33,2,0.0
45,7,33,3,0.0
45,7,33,4,0.0
45,7,33,5,0.0
45,7,33,6,0.0
45,7,33,7,0.0
45,7,33,8,0.0
45,7,33,9,0.0
45,7,33,10,0.0
45,7,33,11,0.0
45,7,33,12,0.0
45,7,33,13,0.0
45,7,33,14,0.0
45,7,33,15,0.0
45,7,33,16,0.0
45,7,33,17,0.0
45,7,33,18,0.0
45,7,33,19,0.0
45,7,33,20,0.0
45,7,33,21,0.0
45,7,33,22,0.0
45,7,33,23,0.0
45,7,33,24,0.0
45,7,33,25,0.0
45,7,33,26,0.0
45,7,33,27,0.0
45,7,33,28,0.0
45,7,33,29,0.0
45,7,33,30,0.0
45,7,33,31,0.0
45,7,33,32,0.0
45,7,33,33,0.0
45,7,33,34,0.0
45,7,33,35,0.0
45,7,33,36,0.0
45,7,33,37,0.0
45,7,33,38,0.0
45,7,33,39,0.0
45,7,33,40,0.0
45,7,33,41,0.0
45,7,33,42,0.0
45,7,33,43,0.0
45,7,33,44,0.027855372630205447
45,7,33,45,0.0
45,7,34,1,0.9721446268808052
45,7,34,2,0.0
45,7,34,3,0.0
45,7,34,4,0.0
45,7,34,5,0.0
45,7,34,6,0.0
45,7,34,7,0.0
45,7,34,8,0.0
45,7,34,9,0.0
45,7,34,10,0.0
45,7,34,11,0.0
45,7,34,12,0.0
45,7,34,13,0.0
45,7,34,14,0.0
45,7,34,15,0.0
45,7,34,16,0.0
45,7,34,17,0.0
45,7,34,18,0.0
45,7,34,19,0.0
45,7,34,20,0.0
45,7,34,21,0.0
45,7,34,22,0.0
45,7,34,23,0.0
45,7,34,24,0.0
45,7,34,25,0.0
45,7,34,26,0.0
45,7,34,27,0.0
45,7,34,28,0.0
45,7,34,29,0.0
45,7,34,30,0.0
45,7,34,31,0.0
45,7,34,32,0.0
45,7,34,33,0.0
45,7,34,34,0.0
45,7,34,35,0.0
45,7,34,36,0.0
45,7,34,37,0.0
45,7,34,38,0.0
45,7,34,39,0.0
45,7,34,40,0.0
45,7,34,41,0.0
45,7,34,42,0.0
45,7,34,43,0.0
45,7,34,44,0.02785537311919498
45,7,34,45,0.0
45,7,35,1,0.9721446270678654
45,7,35,2,0.0
45,7,35,3,0.0
45,7,35,4,0.0
45,7,35,5,0.0
45,7,35,6,0.0
45,7,35,7,0.0
45,7,35,8,0.0
45,7,35,9,0.0
45,7,35,10,0.0
45,7,35,11,0.0
45,7,35,12,0.0
45,7,35,13,0.0
45,7,35,14,0.0
45,7,35,15,0.0
45,7,35,16,0.0
45,7,35,17,0.0
45,7,35,18,0.0
45,7,35,19,0.0
45,7,35,20,0.0
45,7,35,21,0.0
45,7,35,22,0.0
45,7,35,23,0.0
45,7,35,24,0.0
45,7,35,25,0.0
45,7,35,26,0.0
45,7,35,27,0.0
45,7,35,28,0.0
45,7,35,29,0.0
45,7,35,30,0.0
45,7,35,31,0.0
45,7,35,32,0.0
45,7,35,33,0.0
45,7,35,34,0.0
45,7,35,35,0.0
45,7,35,36,0.0
45,7,35,37,0.0
45,7,35,38,0.0
45,7,35,39,0.0
45,7,35,40,0.0
45,7,35,41,0.0
45,7,35,42,0.0
45,7,35,43,0.0
45,7,35,44,0.027855372932134675
45,7,35,45,0.0
45,7,36,1,0.9721446269377007
45,7,36,2,0.0
45,7,36,3,0.0
45,7,36,4,0.0
45,7,36,5,0.0
45,7,36,6,0.0
45,7,36,7,0.0
45,7,36,8,0.0
45,7,36,9,0.0
45,7,36,10,0.0
45,7,36,11,0.0
45,7,36,12,0.0
45,7,36,13,0.0
45,7,36,14,0.0
45,7,36,15,0.0
45,7,36,16,0.0
45,7,36,17,0.0
45,7,36,18,0.0
45,7,36,19,0.0
45,7,36,20,0.0
45,7,36,21,0.0
45,7,36,22,0.0
45,7,36,23,0.0
45,7,36,24,0.0
45,7,36,25,0.0
45,7,36,26,0.0
45,7,36,27,0.0
45,7,36,28,0.0
45,7,36,29,0.0
45,7,36,30,0.0
45,7,36,31,0.0
45,7,36,32,0.0
45,7,36,33,0.0
45,7,36,34,0.0
45,7,36,35,0.0
45,7,36,36,0.0
45,7,36,37,0.0
45,7,36,38,0.0
45,7,36,39,0.0
45,7,36,40,0.0
45,7,36,41,0.0
45,7,36,42,0.0
45,7,36,43,0.0
45,7,36,44,0.0278553730622994
45,7,36,45,0.0
45,7,37,1,0.9721446258411915
45,7,37,2,0.0
45,7,37,3,0.0
45,7,37,4,0.0
45,7,37,5,0.0
45,7,37,6,0.0
45,7,37,7,0.0
45,7,37,8,0.0
45,7,37,9,0.0
45,7,37,10,0.0
45,7,37,11,0.0
45,7,37,12,0.0
45,7,37,13,0.0
45,7,37,14,0.0
45,7,37,15,0.0
45,7,37,16,0.0
45,7,37,17,0.0
45,7,37,18,0.0
45,7,37,19,0.0
45,7,37,20,0.0
45,7,37,21,0.0
45,7,37,22,0.0
45,7,37,23,0.0
45,7,37,24,0.0
45,7,37,25,0.0
45,7,37,26,0.0
45,7,37,27,0.0
45,7,37,28,0.0
45,7,37,29,0.0
45,7,37,30,0.0
45,7,37,31,0.0
45,7,37,32,0.0
45,7,37,33,0.0
45,7,37,34,0.0
45,7,37,35,0.0
45,7,37,36,0.0
45,7,37,37,0.0
45,7,37,38,0.0
45,7,37,39,0.0
45,7,37,40,0.0
45,7,37,41,0.0
45,7,37,42,0.0
45,7,37,43,0.0
45,7,37,44,0.02785537415880851
45,7,37,45,0.0
45,7,38,1,0.9721446264426206
45,7,38,2,0.0
45,7,38,3,0.0
45,7,38,4,0.0
45,7,38,5,0.0
45,7,38,6,0.0
45,7,38,7,0.0
45,7,38,8,0.0
45,7,38,9,0.0
45,7,38,10,0.0
45,7,38,11,0.0
45,7,38,12,0.0
45,7,38,13,0.0
45,7,38,14,0.0
45,7,38,15,0.0
45,7,38,16,0.0
45,7,38,17,0.0
45,7,38,18,0.0
45,7,38,19,0.0
45,7,38,20,0.0
45,7,38,21,0.0
45,7,38,22,0.0
45,7,38,23,0.0
45,7,38,24,0.0
45,7,38,25,0.0
45,7,38,26,0.0
45,7,38,27,0.0
45,7,38,28,0.0
45,7,38,29,0.0
45,7,38,30,0.0
45,7,38,31,0.0
45,7,38,32,0.0
45,7,38,33,0.0
45,7,38,34,0.0
45,7,38,35,0.0
45,7,38,36,0.0
45,7,38,37,0.0
45,7,38,38,0.0
45,7,38,39,0.0
45,7,38,40,0.0
45,7,38,41,0.0
45,7,38,42,0.0
45,7,38,43,0.0
45,7,38,44,0.02785537355737949
45,7,38,45,0.0
45,7,39,1,0.9721446270399478
45,7,39,2,0.0
45,7,39,3,0.0
45,7,39,4,0.0
45,7,39,5,0.0
45,7,39,6,0.0
45,7,39,7,0.0
45,7,39,8,0.0
45,7,39,9,0.0
45,7,39,10,0.0
45,7,39,11,0.0
45,7,39,12,0.0
45,7,39,13,0.0
45,7,39,14,0.0
45,7,39,15,0.0
45,7,39,16,0.0
45,7,39,17,0.0
45,7,39,18,0.0
45,7,39,19,0.0
45,7,39,20,0.0
45,7,39,21,0.0
45,7,39,22,0.0
45,7,39,23,0.0
45,7,39,24,0.0
45,7,39,25,0.0
45,7,39,26,0.0
45,7,39,27,0.0
45,7,39,28,0.0
45,7,39,29,0.0
45,7,39,30,0.0
45,7,39,31,0.0
45,7,39,32,0.0
45,7,39,33,0.0
45,7,39,34,0.0
45,7,39,35,0.0
45,7,39,36,0.0
45,7,39,37,0.0
45,7,39,38,0.0
45,7,39,39,0.0
45,7,39,40,0.0
45,7,39,41,0.0
45,7,39,42,0.0
45,7,39,43,0.0
45,7,39,44,0.02785537296005233
45,7,39,45,0.0
45,7,40,1,0.9721446258262199
45,7,40,2,0.0
45,7,40,3,0.0
45,7,40,4,0.0
45,7,40,5,0.0
45,7,40,6,0.0
45,7,40,7,0.0
45,7,40,8,0.0
45,7,40,9,0.0
45,7,40,10,0.0
45,7,40,11,0.0
45,7,40,12,0.0
45,7,40,13,0.0
45,7,40,14,0.0
45,7,40,15,0.0
45,7,40,16,0.0
45,7,40,17,0.0
45,7,40,18,0.0
45,7,40,19,0.0
45,7,40,20,0.0
45,7,40,21,0.0
45,7,40,22,0.0
45,7,40,23,0.0
45,7,40,24,0.0
45,7,40,25,0.0
45,7,40,26,0.0
45,7,40,27,0.0
45,7,40,28,0.0
45,7,40,29,0.0
45,7,40,30,0.0
45,7,40,31,0.0
45,7,40,32,0.0
45,7,40,33,0.0
45,7,40,34,0.0
45,7,40,35,0.0
45,7,40,36,0.0
45,7,40,37,0.0
45,7,40,38,0.0
45,7,40,39,0.0
45,7,40,40,0.0
45,7,40,41,0.0
45,7,40,42,0.0
45,7,40,43,0.0
45,7,40,44,0.027855374173780242
45,7,40,45,0.0
45,7,41,1,0.9721446258688299
45,7,41,2,0.0
45,7,41,3,0.0
45,7,41,4,0.0
45,7,41,5,0.0
45,7,41,6,0.0
45,7,41,7,0.0
45,7,41,8,0.0
45,7,41,9,0.0
45,7,41,10,0.0
45,7,41,11,0.0
45,7,41,12,0.0
45,7,41,13,0.0
45,7,41,14,0.0
45,7,41,15,0.0
45,7,41,16,0.0
45,7,41,17,0.0
45,7,41,18,0.0
45,7,41,19,0.0
45,7,41,20,0.0
45,7,41,21,0.0
45,7,41,22,0.0
45,7,41,23,0.0
45,7,41,24,0.0
45,7,41,25,0.0
45,7,41,26,0.0
45,7,41,27,0.0
45,7,41,28,0.0
45,7,41,29,0.0
45,7,41,30,0.0
45,7,41,31,0.0
45,7,41,32,0.0
45,7,41,33,0.0
45,7,41,34,0.0
45,7,41,35,0.0
45,7,41,36,0.0
45,7,41,37,0.0
45,7,41,38,0.0
45,7,41,39,0.0
45,7,41,40,0.0
45,7,41,41,0.0
45,7,41,42,0.0
45,7,41,43,0.0
45,7,41,44,0.027855374131170146
45,7,41,45,0.0
45,7,42,1,0.9721446270989914
45,7,42,2,0.0
45,7,42,3,0.0
45,7,42,4,0.0
45,7,42,5,0.0
45,7,42,6,0.0
45,7,42,7,0.0
45,7,42,8,0.0
45,7,42,9,0.0
45,7,42,10,0.0
45,7,42,11,0.0
45,7,42,12,0.0
45,7,42,13,0.0
45,7,42,14,0.0
45,7,42,15,0.0
45,7,42,16,0.0
45,7,42,17,0.0
45,7,42,18,0.0
45,7,42,19,0.0
45,7,42,20,0.0
45,7,42,21,0.0
45,7,42,22,0.0
45,7,42,23,0.0
45,7,42,24,0.0
45,7,42,25,0.0
45,7,42,26,0.0
45,7,42,27,0.0
45,7,42,28,0.0
45,7,42,29,0.0
45,7,42,30,0.0
45,7,42,31,0.0
45,7,42,32,0.0
45,7,42,33,0.0
45,7,42,34,0.0
45,7,42,35,0.0
45,7,42,36,0.0
45,7,42,37,0.0
45,7,42,38,0.0
45,7,42,39,0.0
45,7,42,40,0.0
45,7,42,41,0.0
45,7,42,42,0.0
45,7,42,43,0.0
45,7,42,44,0.027855372901008608
45,7,42,45,0.0
45,7,43,1,0.9721446264293662
45,7,43,2,0.0
45,7,43,3,0.0
45,7,43,4,0.0
45,7,43,5,0.0
45,7,43,6,0.0
45,7,43,7,0.0
45,7,43,8,0.0
45,7,43,9,0.0
45,7,43,10,0.0
45,7,43,11,0.0
45,7,43,12,0.0
45,7,43,13,0.0
45,7,43,14,0.0
45,7,43,15,0.0
45,7,43,16,0.0
45,7,43,17,0.0
45,7,43,18,0.0
45,7,43,19,0.0
45,7,43,20,0.0
45,7,43,21,0.0
45,7,43,22,0.0
45,7,43,23,0.0
45,7,43,24,0.0
45,7,43,25,0.0
45,7,43,26,0.0
45,7,43,27,0.0
45,7,43,28,0.0
45,7,43,29,0.0
45,7,43,30,0.0
45,7,43,31,0.0
45,7,43,32,0.0
45,7,43,33,0.0
45,7,43,34,0.0
45,7,43,35,0.0
45,7,43,36,0.0
45,7,43,37,0.0
45,7,43,38,0.0
45,7,43,39,0.0
45,7,43,40,0.0
45,7,43,41,0.0
45,7,43,42,0.0
45,7,43,43,0.0
45,7,43,44,0.027855373570633887
45,7,43,45,0.0
45,7,44,1,0.9721446280022382
45,7,44,2,0.0
45,7,44,3,0.0
45,7,44,4,0.0
45,7,44,5,0.0
45,7,44,6,0.0
45,7,44,7,0.0
45,7,44,8,0.0
45,7,44,9,0.0
45,7,44,10,0.0
45,7,44,11,0.0
45,7,44,12,0.0
45,7,44,13,0.0
45,7,44,14,0.0
45,7,44,15,0.0
45,7,44,16,0.0
45,7,44,17,0.0
45,7,44,18,0.0
45,7,44,19,0.0
45,7,44,20,0.0
45,7,44,21,0.0
45,7,44,22,0.0
45,7,44,23,0.0
45,7,44,24,0.0
45,7,44,25,0.0
45,7,44,26,0.0
45,7,44,27,0.0
45,7,44,28,0.0
45,7,44,29,0.0
45,7,44,30,0.0
45,7,44,31,0.0
45,7,44,32,0.0
45,7,44,33,0.0
45,7,44,34,0.0
45,7,44,35,0.0
45,7,44,36,0.0
45,7,44,37,0.0
45,7,44,38,0.0
45,7,44,39,0.0
45,7,44,40,0.0
45,7,44,41,0.0
45,7,44,42,0.0
45,7,44,43,0.0
45,7,44,44,0.0278553719977617
45,7,44,45,0.0
45,7,45,1,0.972144629560787
45,7,45,2,0.0
45,7,45,3,0.0
45,7,45,4,0.0
45,7,45,5,0.0
45,7,45,6,0.0
45,7,45,7,0.0
45,7,45,8,0.0
45,7,45,9,0.0
45,7,45,10,0.0
45,7,45,11,0.0
45,7,45,12,0.0
45,7,45,13,0.0
45,7,45,14,0.0
45,7,45,15,0.0
45,7,45,16,0.0
45,7,45,17,0.0
45,7,45,18,0.0
45,7,45,19,0.0
45,7,45,20,0.0
45,7,45,21,0.0
45,7,45,22,0.0
45,7,45,23,0.0
45,7,45,24,0.0
45,7,45,25,0.0
45,7,45,26,0.0
45,7,45,27,0.0
45,7,45,28,0.0
45,7,45,29,0.0
45,7,45,30,0.0
45,7,45,31,0.0
45,7,45,32,0.0
45,7,45,33,0.0
45,7,45,34,0.0
45,7,45,35,0.0
45,7,45,36,0.0
45,7,45,37,0.0
45,7,45,38,0.0
45,7,45,39,0.0
45,7,45,40,0.0
45,7,45,41,0.0
45,7,45,42,0.0
45,7,45,43,0.0
45,7,45,44,0.02785537043921294
45,7,45,45,0.0
45,7,46,1,0.9721446267929954
45,7,46,2,0.0
45,7,46,3,0.0
45,7,46,4,0.0
45,7,46,5,0.0
45,7,46,6,0.0
45,7,46,7,0.0
45,7,46,8,0.0
45,7,46,9,0.0
45,7,46,10,0.0
45,7,46,11,0.0
45,7,46,12,0.0
45,7,46,13,0.0
45,7,46,14,0.0
45,7,46,15,0.0
45,7,46,16,0.0
45,7,46,17,0.0
45,7,46,18,0.0
45,7,46,19,0.0
45,7,46,20,0.0
45,7,46,21,0.0
45,7,46,22,0.0
45,7,46,23,0.0
45,7,46,24,0.0
45,7,46,25,0.0
45,7,46,26,0.0
45,7,46,27,0.0
45,7,46,28,0.0
45,7,46,29,0.0
45,7,46,30,0.0
45,7,46,31,0.0
45,7,46,32,0.0
45,7,46,33,0.0
45,7,46,34,0.0
45,7,46,35,0.0
45,7,46,36,0.0
45,7,46,37,0.0
45,7,46,38,0.0
45,7,46,39,0.0
45,7,46,40,0.0
45,7,46,41,0.0
45,7,46,42,0.0
45,7,46,43,0.0
45,7,46,44,0.027855373207004534
45,7,46,45,0.0
45,7,47,1,0.9721446277987311
45,7,47,2,0.0
45,7,47,3,0.0
45,7,47,4,0.0
45,7,47,5,0.0
45,7,47,6,0.0
45,7,47,7,0.0
45,7,47,8,0.0
45,7,47,9,0.0
45,7,47,10,0.0
45,7,47,11,0.0
45,7,47,12,0.0
45,7,47,13,0.0
45,7,47,14,0.0
45,7,47,15,0.0
45,7,47,16,0.0
45,7,47,17,0.0
45,7,47,18,0.0
45,7,47,19,0.0
45,7,47,20,0.0
45,7,47,21,0.0
45,7,47,22,0.0
45,7,47,23,0.0
45,7,47,24,0.0
45,7,47,25,0.0
45,7,47,26,0.0
45,7,47,27,0.0
45,7,47,28,0.0
45,7,47,29,0.0
45,7,47,30,0.0
45,7,47,31,0.0
45,7,47,32,0.0
45,7,47,33,0.0
45,7,47,34,0.0
45,7,47,35,0.0
45,7,47,36,0.0
45,7,47,37,0.0
45,7,47,38,0.0
45,7,47,39,0.0
45,7,47,40,0.0
45,7,47,41,0.0
45,7,47,42,0.0
45,7,47,43,0.0
45,7,47,44,0.027855372201268987
45,7,47,45,0.0
45,7,48,1,0.9721446316623751
45,7,48,2,0.0
45,7,48,3,0.0
45,7,48,4,0.0
45,7,48,5,0.0
45,7,48,6,0.0
45,7,48,7,0.0
45,7,48,8,0.0
45,7,48,9,0.0
45,7,48,10,0.0
45,7,48,11,0.0
45,7,48,12,0.0
45,7,48,13,0.0
45,7,48,14,0.0
45,7,48,15,0.0
45,7,48,16,0.0
45,7,48,17,0.0
45,7,48,18,0.0
45,7,48,19,0.0
45,7,48,20,0.0
45,7,48,21,0.0
45,7,48,22,0.0
45,7,48,23,0.0
45,7,48,24,0.0
45,7,48,25,0.0
45,7,48,26,0.0
45,7,48,27,0.0
45,7,48,28,0.0
45,7,48,29,0.0
45,7,48,30,0.0
45,7,48,31,0.0
45,7,48,32,0.0
45,7,48,33,0.0
45,7,48,34,0.0
45,7,48,35,0.0
45,7,48,36,0.0
45,7,48,37,0.0
45,7,48,38,0.0
45,7,48,39,0.0
45,7,48,40,0.0
45,7,48,41,0.0
45,7,48,42,0.0
45,7,48,43,0.0
45,7,48,44,0.02785536833762487
45,7,48,45,0.0
45,7,49,1,0.9721446269992103
45,7,49,2,0.0
45,7,49,3,0.0
45,7,49,4,0.0
45,7,49,5,0.0
45,7,49,6,0.0
45,7,49,7,0.0
45,7,49,8,0.0
45,7,49,9,0.0
45,7,49,10,0.0
45,7,49,11,0.0
45,7,49,12,0.0
45,7,49,13,0.0
45,7,49,14,0.0
45,7,49,15,0.0
45,7,49,16,0.0
45,7,49,17,0.0
45,7,49,18,0.0
45,7,49,19,0.0
45,7,49,20,0.0
45,7,49,21,0.0
45,7,49,22,0.0
45,7,49,23,0.0
45,7,49,24,0.0
45,7,49,25,0.0
45,7,49,26,0.0
45,7,49,27,0.0
45,7,49,28,0.0
45,7,49,29,0.0
45,7,49,30,0.0
45,7,49,31,0.0
45,7,49,32,0.0
45,7,49,33,0.0
45,7,49,34,0.0
45,7,49,35,0.0
45,7,49,36,0.0
45,7,49,37,0.0
45,7,49,38,0.0
45,7,49,39,0.0
45,7,49,40,0.0
45,7,49,41,0.0
45,7,49,42,0.0
45,7,49,43,0.0
45,7,49,44,0.027855373000789746
45,7,49,45,0.0
45,8,0,1,0.9517670228616725
45,8,0,2,0.0
45,8,0,3,0.0
45,8,0,4,0.0
45,8,0,5,0.0
45,8,0,6,0.0
45,8,0,7,0.0
45,8,0,8,0.0
45,8,0,9,0.0
45,8,0,10,0.0
45,8,0,11,0.0
45,8,0,12,0.0
45,8,0,13,0.0
45,8,0,14,0.0
45,8,0,15,0.0
45,8,0,16,0.03086587088843031
45,8,0,17,0.0
45,8,0,18,0.0
45,8,0,19,0.0
45,8,0,20,0.0
45,8,0,21,0.0
45,8,0,22,0.0
45,8,0,23,0.0
45,8,0,24,0.0
45,8,0,25,0.0
45,8,0,26,0.0
45,8,0,27,0.0
45,8,0,28,0.0
45,8,0,29,0.0
45,8,0,30,0.0
45,8,0,31,0.0
45,8,0,32,0.0
45,8,0,33,0.0
45,8,0,34,0.0
45,8,0,35,0.0
45,8,0,36,0.0
45,8,0,37,0.0
45,8,0,38,0.0
45,8,0,39,0.0
45,8,0,40,0.0
45,8,0,41,0.0
45,8,0,42,0.0
45,8,0,43,0.0
45,8,0,44,0.017367106249897294
45,8,0,45,0.0
45,8,1,1,0.9517670177214135
45,8,1,2,0.0
45,8,1,3,0.0
45,8,1,4,0.0
45,8,1,5,0.0
45,8,1,6,0.0
45,8,1,7,0.0
45,8,1,8,0.0
45,8,1,9,0.0
45,8,1,10,0.0
45,8,1,11,0.0
45,8,1,12,0.0
45,8,1,13,0.0
45,8,1,14,0.0
45,8,1,15,0.0
45,8,1,16,0.030865868602950628
45,8,1,17,0.0
45,8,1,18,0.0
45,8,1,19,0.0
45,8,1,20,0.0
45,8,1,21,0.0
45,8,1,22,0.0
45,8,1,23,0.0
45,8,1,24,0.0
45,8,1,25,0.0
45,8,1,26,0.0
45,8,1,27,0.0
45,8,1,28,0.0
45,8,1,29,0.0
45,8,1,30,0.0
45,8,1,31,0.0
45,8,1,32,0.0
45,8,1,33,0.0
45,8,1,34,0.0
45,8,1,35,0.0
45,8,1,36,0.0
45,8,1,37,0.0
45,8,1,38,0.0
45,8,1,39,0.0
45,8,1,40,0.0
45,8,1,41,0.0
45,8,1,42,0.0
45,8,1,43,0.0
45,8,1,44,0.017367113675635853
45,8,1,45,0.0
45,8,2,1,0.9517670164846923
45,8,2,2,0.0
45,8,2,3,0.0
45,8,2,4,0.0
45,8,2,5,0.0
45,8,2,6,0.0
45,8,2,7,0.0
45,8,2,8,0.0
45,8,2,9,0.0
45,8,2,10,0.0
45,8,2,11,0.0
45,8,2,12,0.0
45,8,2,13,0.0
45,8,2,14,0.0
45,8,2,15,0.0
45,8,2,16,0.030865847185868746
45,8,2,17,0.0
45,8,2,18,0.0
45,8,2,19,0.0
45,8,2,20,0.0
45,8,2,21,0.0
45,8,2,22,0.0
45,8,2,23,0.0
45,8,2,24,0.0
45,8,2,25,0.0
45,8,2,26,0.0
45,8,2,27,0.0
45,8,2,28,0.0
45,8,2,29,0.0
45,8,2,30,0.0
45,8,2,31,0.0
45,8,2,32,0.0
45,8,2,33,0.0
45,8,2,34,0.0
45,8,2,35,0.0
45,8,2,36,0.0
45,8,2,37,0.0
45,8,2,38,0.0
45,8,2,39,0.0
45,8,2,40,0.0
45,8,2,41,0.0
45,8,2,42,0.0
45,8,2,43,0.0
45,8,2,44,0.017367136329438992
45,8,2,45,0.0
45,8,3,1,0.9517670229831093
45,8,3,2,0.0
45,8,3,3,0.0
45,8,3,4,0.0
45,8,3,5,0.0
45,8,3,6,0.0
45,8,3,7,0.0
45,8,3,8,0.0
45,8,3,9,0.0
45,8,3,10,0.0
45,8,3,11,0.0
45,8,3,12,0.0
45,8,3,13,0.0
45,8,3,14,0.0
45,8,3,15,0.0
45,8,3,16,0.03086584608993484
45,8,3,17,0.0
45,8,3,18,0.0
45,8,3,19,0.0
45,8,3,20,0.0
45,8,3,21,0.0
45,8,3,22,0.0
45,8,3,23,0.0
45,8,3,24,0.0
45,8,3,25,0.0
45,8,3,26,0.0
45,8,3,27,0.0
45,8,3,28,0.0
45,8,3,29,0.0
45,8,3,30,0.0
45,8,3,31,0.0
45,8,3,32,0.0
45,8,3,33,0.0
45,8,3,34,0.0
45,8,3,35,0.0
45,8,3,36,0.0
45,8,3,37,0.0
45,8,3,38,0.0
45,8,3,39,0.0
45,8,3,40,0.0
45,8,3,41,0.0
45,8,3,42,0.0
45,8,3,43,0.0
45,8,3,44,0.01736713092695592
45,8,3,45,0.0
45,8,4,1,0.951767032452929
45,8,4,2,0.0
45,8,4,3,0.0
45,8,4,4,0.0
45,8,4,5,0.0
45,8,4,6,0.0
45,8,4,7,0.0
45,8,4,8,0.0
45,8,4,9,0.0
45,8,4,10,0.0
45,8,4,11,0.0
45,8,4,12,0.0
45,8,4,13,0.0
45,8,4,14,0.0
45,8,4,15,0.0
45,8,4,16,0.030865831290991345
45,8,4,17,0.0
45,8,4,18,0.0
45,8,4,19,0.0
45,8,4,20,0.0
45,8,4,21,0.0
45,8,4,22,0.0
45,8,4,23,0.0
45,8,4,24,0.0
45,8,4,25,0.0
45,8,4,26,0.0
45,8,4,27,0.0
45,8,4,28,0.0
45,8,4,29,0.0
45,8,4,30,0.0
45,8,4,31,0.0
45,8,4,32,0.0
45,8,4,33,0.0
45,8,4,34,0.0
45,8,4,35,0.0
45,8,4,36,0.0
45,8,4,37,0.0
45,8,4,38,0.0
45,8,4,39,0.0
45,8,4,40,0.0
45,8,4,41,0.0
45,8,4,42,0.0
45,8,4,43,0.0
45,8,4,44,0.017367136256079507
45,8,4,45,0.0
45,8,5,1,0.9517670165803959
45,8,5,2,0.0
45,8,5,3,0.0
45,8,5,4,0.0
45,8,5,5,0.0
45,8,5,6,0.0
45,8,5,7,0.0
45,8,5,8,0.0
45,8,5,9,0.0
45,8,5,10,0.0
45,8,5,11,0.0
45,8,5,12,0.0
45,8,5,13,0.0
45,8,5,14,0.0
45,8,5,15,0.0
45,8,5,16,0.030865869660271845
45,8,5,17,0.0
45,8,5,18,0.0
45,8,5,19,0.0
45,8,5,20,0.0
45,8,5,21,0.0
45,8,5,22,0.0
45,8,5,23,0.0
45,8,5,24,0.0
45,8,5,25,0.0
45,8,5,26,0.0
45,8,5,27,0.0
45,8,5,28,0.0
45,8,5,29,0.0
45,8,5,30,0.0
45,8,5,31,0.0
45,8,5,32,0.0
45,8,5,33,0.0
45,8,5,34,0.0
45,8,5,35,0.0
45,8,5,36,0.0
45,8,5,37,0.0
45,8,5,38,0.0
45,8,5,39,0.0
45,8,5,40,0.0
45,8,5,41,0.0
45,8,5,42,0.0
45,8,5,43,0.0
45,8,5,44,0.017367113759332305
45,8,5,45,0.0
45,8,6,1,0.9517670219251206
45,8,6,2,0.0
45,8,6,3,0.0
45,8,6,4,0.0
45,8,6,5,0.0
45,8,6,6,0.0
45,8,6,7,0.0
45,8,6,8,0.0
45,8,6,9,0.0
45,8,6,10,0.0
45,8,6,11,0.0
45,8,6,12,0.0
45,8,6,13,0.0
45,8,6,14,0.0
45,8,6,15,0.0
45,8,6,16,0.030865853886528374
45,8,6,17,0.0
45,8,6,18,0.0
45,8,6,19,0.0
45,8,6,20,0.0
45,8,6,21,0.0
45,8,6,22,0.0
45,8,6,23,0.0
45,8,6,24,0.0
45,8,6,25,0.0
45,8,6,26,0.0
45,8,6,27,0.0
45,8,6,28,0.0
45,8,6,29,0.0
45,8,6,30,0.0
45,8,6,31,0.0
45,8,6,32,0.0
45,8,6,33,0.0
45,8,6,34,0.0
45,8,6,35,0.0
45,8,6,36,0.0
45,8,6,37,0.0
45,8,6,38,0.0
45,8,6,39,0.0
45,8,6,40,0.0
45,8,6,41,0.0
45,8,6,42,0.0
45,8,6,43,0.0
45,8,6,44,0.017367124188351072
45,8,6,45,0.0
45,8,7,1,0.9517670132666719
45,8,7,2,0.0
45,8,7,3,0.0
45,8,7,4,0.0
45,8,7,5,0.0
45,8,7,6,0.0
45,8,7,7,0.0
45,8,7,8,0.0
45,8,7,9,0.0
45,8,7,10,0.0
45,8,7,11,0.0
45,8,7,12,0.0
45,8,7,13,0.0
45,8,7,14,0.0
45,8,7,15,0.0
45,8,7,16,0.03086586985374907
45,8,7,17,0.0
45,8,7,18,0.0
45,8,7,19,0.0
45,8,7,20,0.0
45,8,7,21,0.0
45,8,7,22,0.0
45,8,7,23,0.0
45,8,7,24,0.0
45,8,7,25,0.0
45,8,7,26,0.0
45,8,7,27,0.0
45,8,7,28,0.0
45,8,7,29,0.0
45,8,7,30,0.0
45,8,7,31,0.0
45,8,7,32,0.0
45,8,7,33,0.0
45,8,7,34,0.0
45,8,7,35,0.0
45,8,7,36,0.0
45,8,7,37,0.0
45,8,7,38,0.0
45,8,7,39,0.0
45,8,7,40,0.0
45,8,7,41,0.0
45,8,7,42,0.0
45,8,7,43,0.0
45,8,7,44,0.017367116879579144
45,8,7,45,0.0
45,8,8,1,0.9517670263920476
45,8,8,2,0.0
45,8,8,3,0.0
45,8,8,4,0.0
45,8,8,5,0.0
45,8,8,6,0.0
45,8,8,7,0.0
45,8,8,8,0.0
45,8,8,9,0.0
45,8,8,10,0.0
45,8,8,11,0.0
45,8,8,12,0.0
45,8,8,13,0.0
45,8,8,14,0.0
45,8,8,15,0.0
45,8,8,16,0.030865847240117702
45,8,8,17,0.0
45,8,8,18,0.0
45,8,8,19,0.0
45,8,8,20,0.0
45,8,8,21,0.0
45,8,8,22,0.0
45,8,8,23,0.0
45,8,8,24,0.0
45,8,8,25,0.0
45,8,8,26,0.0
45,8,8,27,0.0
45,8,8,28,0.0
45,8,8,29,0.0
45,8,8,30,0.0
45,8,8,31,0.0
45,8,8,32,0.0
45,8,8,33,0.0
45,8,8,34,0.0
45,8,8,35,0.0
45,8,8,36,0.0
45,8,8,37,0.0
45,8,8,38,0.0
45,8,8,39,0.0
45,8,8,40,0.0
45,8,8,41,0.0
45,8,8,42,0.0
45,8,8,43,0.0
45,8,8,44,0.017367126367834808
45,8,8,45,0.0
45,8,9,1,0.951767022921943
45,8,9,2,0.0
45,8,9,3,0.0
45,8,9,4,0.0
45,8,9,5,0.0
45,8,9,6,0.0
45,8,9,7,0.0
45,8,9,8,0.0
45,8,9,9,0.0
45,8,9,10,0.0
45,8,9,11,0.0
45,8,9,12,0.0
45,8,9,13,0.0
45,8,9,14,0.0
45,8,9,15,0.0
45,8,9,16,0.03086584719710481
45,8,9,17,0.0
45,8,9,18,0.0
45,8,9,19,0.0
45,8,9,20,0.0
45,8,9,21,0.0
45,8,9,22,0.0
45,8,9,23,0.0
45,8,9,24,0.0
45,8,9,25,0.0
45,8,9,26,0.0
45,8,9,27,0.0
45,8,9,28,0.0
45,8,9,29,0.0
45,8,9,30,0.0
45,8,9,31,0.0
45,8,9,32,0.0
45,8,9,33,0.0
45,8,9,34,0.0
45,8,9,35,0.0
45,8,9,36,0.0
45,8,9,37,0.0
45,8,9,38,0.0
45,8,9,39,0.0
45,8,9,40,0.0
45,8,9,41,0.0
45,8,9,42,0.0
45,8,9,43,0.0
45,8,9,44,0.01736712988095218
45,8,9,45,0.0
45,8,10,1,0.9517670322847821
45,8,10,2,0.0
45,8,10,3,0.0
45,8,10,4,0.0
45,8,10,5,0.0
45,8,10,6,0.0
45,8,10,7,0.0
45,8,10,8,0.0
45,8,10,9,0.0
45,8,10,10,0.0
45,8,10,11,0.0
45,8,10,12,0.0
45,8,10,13,0.0
45,8,10,14,0.0
45,8,10,15,0.0
45,8,10,16,0.03086583554950068
45,8,10,17,0.0
45,8,10,18,0.0
45,8,10,19,0.0
45,8,10,20,0.0
45,8,10,21,0.0
45,8,10,22,0.0
45,8,10,23,0.0
45,8,10,24,0.0
45,8,10,25,0.0
45,8,10,26,0.0
45,8,10,27,0.0
45,8,10,28,0.0
45,8,10,29,0.0
45,8,10,30,0.0
45,8,10,31,0.0
45,8,10,32,0.0
45,8,10,33,0.0
45,8,10,34,0.0
45,8,10,35,0.0
45,8,10,36,0.0
45,8,10,37,0.0
45,8,10,38,0.0
45,8,10,39,0.0
45,8,10,40,0.0
45,8,10,41,0.0
45,8,10,42,0.0
45,8,10,43,0.0
45,8,10,44,0.017367132165717322
45,8,10,45,0.0
45,8,11,1,0.9517670292715618
45,8,11,2,0.0
45,8,11,3,0.0
45,8,11,4,0.0
45,8,11,5,0.0
45,8,11,6,0.0
45,8,11,7,0.0
45,8,11,8,0.0
45,8,11,9,0.0
45,8,11,10,0.0
45,8,11,11,0.0
45,8,11,12,0.0
45,8,11,13,0.0
45,8,11,14,0.0
45,8,11,15,0.0
45,8,11,16,0.0308658401972064
45,8,11,17,0.0
45,8,11,18,0.0
45,8,11,19,0.0
45,8,11,20,0.0
45,8,11,21,0.0
45,8,11,22,0.0
45,8,11,23,0.0
45,8,11,24,0.0
45,8,11,25,0.0
45,8,11,26,0.0
45,8,11,27,0.0
45,8,11,28,0.0
45,8,11,29,0.0
45,8,11,30,0.0
45,8,11,31,0.0
45,8,11,32,0.0
45,8,11,33,0.0
45,8,11,34,0.0
45,8,11,35,0.0
45,8,11,36,0.0
45,8,11,37,0.0
45,8,11,38,0.0
45,8,11,39,0.0
45,8,11,40,0.0
45,8,11,41,0.0
45,8,11,42,0.0
45,8,11,43,0.0
45,8,11,44,0.017367130531231668
45,8,11,45,0.0
45,8,12,1,0.9517670158983812
45,8,12,2,0.0
45,8,12,3,0.0
45,8,12,4,0.0
45,8,12,5,0.0
45,8,12,6,0.0
45,8,12,7,0.0
45,8,12,8,0.0
45,8,12,9,0.0
45,8,12,10,0.0
45,8,12,11,0.0
45,8,12,12,0.0
45,8,12,13,0.0
45,8,12,14,0.0
45,8,12,15,0.0
45,8,12,16,0.03086586872548487
45,8,12,17,0.0
45,8,12,18,0.0
45,8,12,19,0.0
45,8,12,20,0.0
45,8,12,21,0.0
45,8,12,22,0.0
45,8,12,23,0.0
45,8,12,24,0.0
45,8,12,25,0.0
45,8,12,26,0.0
45,8,12,27,0.0
45,8,12,28,0.0
45,8,12,29,0.0
45,8,12,30,0.0
45,8,12,31,0.0
45,8,12,32,0.0
45,8,12,33,0.0
45,8,12,34,0.0
45,8,12,35,0.0
45,8,12,36,0.0
45,8,12,37,0.0
45,8,12,38,0.0
45,8,12,39,0.0
45,8,12,40,0.0
45,8,12,41,0.0
45,8,12,42,0.0
45,8,12,43,0.0
45,8,12,44,0.017367115376133817
45,8,12,45,0.0
45,8,13,1,0.9517670225625062
45,8,13,2,0.0
45,8,13,3,0.0
45,8,13,4,0.0
45,8,13,5,0.0
45,8,13,6,0.0
45,8,13,7,0.0
45,8,13,8,0.0
45,8,13,9,0.0
45,8,13,10,0.0
45,8,13,11,0.0
45,8,13,12,0.0
45,8,13,13,0.0
45,8,13,14,0.0
45,8,13,15,0.0
45,8,13,16,0.030865847870987808
45,8,13,17,0.0
45,8,13,18,0.0
45,8,13,19,0.0
45,8,13,20,0.0
45,8,13,21,0.0
45,8,13,22,0.0
45,8,13,23,0.0
45,8,13,24,0.0
45,8,13,25,0.0
45,8,13,26,0.0
45,8,13,27,0.0
45,8,13,28,0.0
45,8,13,29,0.0
45,8,13,30,0.0
45,8,13,31,0.0
45,8,13,32,0.0
45,8,13,33,0.0
45,8,13,34,0.0
45,8,13,35,0.0
45,8,13,36,0.0
45,8,13,37,0.0
45,8,13,38,0.0
45,8,13,39,0.0
45,8,13,40,0.0
45,8,13,41,0.0
45,8,13,42,0.0
45,8,13,43,0.0
45,8,13,44,0.01736712956650609
45,8,13,45,0.0
45,8,14,1,0.9517670275875868
45,8,14,2,0.0
45,8,14,3,0.0
45,8,14,4,0.0
45,8,14,5,0.0
45,8,14,6,0.0
45,8,14,7,0.0
45,8,14,8,0.0
45,8,14,9,0.0
45,8,14,10,0.0
45,8,14,11,0.0
45,8,14,12,0.0
45,8,14,13,0.0
45,8,14,14,0.0
45,8,14,15,0.0
45,8,14,16,0.03086584686793781
45,8,14,17,0.0
45,8,14,18,0.0
45,8,14,19,0.0
45,8,14,20,0.0
45,8,14,21,0.0
45,8,14,22,0.0
45,8,14,23,0.0
45,8,14,24,0.0
45,8,14,25,0.0
45,8,14,26,0.0
45,8,14,27,0.0
45,8,14,28,0.0
45,8,14,29,0.0
45,8,14,30,0.0
45,8,14,31,0.0
45,8,14,32,0.0
45,8,14,33,0.0
45,8,14,34,0.0
45,8,14,35,0.0
45,8,14,36,0.0
45,8,14,37,0.0
45,8,14,38,0.0
45,8,14,39,0.0
45,8,14,40,0.0
45,8,14,41,0.0
45,8,14,42,0.0
45,8,14,43,0.0
45,8,14,44,0.017367125544475392
45,8,14,45,0.0
45,8,15,1,0.9517670307274745
45,8,15,2,0.0
45,8,15,3,0.0
45,8,15,4,0.0
45,8,15,5,0.0
45,8,15,6,0.0
45,8,15,7,0.0
45,8,15,8,0.0
45,8,15,9,0.0
45,8,15,10,0.0
45,8,15,11,0.0
45,8,15,12,0.0
45,8,15,13,0.0
45,8,15,14,0.0
45,8,15,15,0.0
45,8,15,16,0.030865829688188934
45,8,15,17,0.0
45,8,15,18,0.0
45,8,15,19,0.0
45,8,15,20,0.0
45,8,15,21,0.0
45,8,15,22,0.0
45,8,15,23,0.0
45,8,15,24,0.0
45,8,15,25,0.0
45,8,15,26,0.0
45,8,15,27,0.0
45,8,15,28,0.0
45,8,15,29,0.0
45,8,15,30,0.0
45,8,15,31,0.0
45,8,15,32,0.0
45,8,15,33,0.0
45,8,15,34,0.0
45,8,15,35,0.0
45,8,15,36,0.0
45,8,15,37,0.0
45,8,15,38,0.0
45,8,15,39,0.0
45,8,15,40,0.0
45,8,15,41,0.0
45,8,15,42,0.0
45,8,15,43,0.0
45,8,15,44,0.017367139584336604
45,8,15,45,0.0
45,8,16,1,0.951767025152139
45,8,16,2,0.0
45,8,16,3,0.0
45,8,16,4,0.0
45,8,16,5,0.0
45,8,16,6,0.0
45,8,16,7,0.0
45,8,16,8,0.0
45,8,16,9,0.0
45,8,16,10,0.0
45,8,16,11,0.0
45,8,16,12,0.0
45,8,16,13,0.0
45,8,16,14,0.0
45,8,16,15,0.0
45,8,16,16,0.03086584701909546
45,8,16,17,0.0
45,8,16,18,0.0
45,8,16,19,0.0
45,8,16,20,0.0
45,8,16,21,0.0
45,8,16,22,0.0
45,8,16,23,0.0
45,8,16,24,0.0
45,8,16,25,0.0
45,8,16,26,0.0
45,8,16,27,0.0
45,8,16,28,0.0
45,8,16,29,0.0
45,8,16,30,0.0
45,8,16,31,0.0
45,8,16,32,0.0
45,8,16,33,0.0
45,8,16,34,0.0
45,8,16,35,0.0
45,8,16,36,0.0
45,8,16,37,0.0
45,8,16,38,0.0
45,8,16,39,0.0
45,8,16,40,0.0
45,8,16,41,0.0
45,8,16,42,0.0
45,8,16,43,0.0
45,8,16,44,0.017367127828765396
45,8,16,45,0.0
45,8,17,1,0.9517670022553432
45,8,17,2,0.0
45,8,17,3,0.0
45,8,17,4,0.0
45,8,17,5,0.0
45,8,17,6,0.0
45,8,17,7,0.0
45,8,17,8,0.0
45,8,17,9,0.0
45,8,17,10,0.0
45,8,17,11,0.0
45,8,17,12,0.0
45,8,17,13,0.0
45,8,17,14,0.0
45,8,17,15,0.0
45,8,17,16,0.030865903681515792
45,8,17,17,0.0
45,8,17,18,0.0
45,8,17,19,0.0
45,8,17,20,0.0
45,8,17,21,0.0
45,8,17,22,0.0
45,8,17,23,0.0
45,8,17,24,0.0
45,8,17,25,0.0
45,8,17,26,0.0
45,8,17,27,0.0
45,8,17,28,0.0
45,8,17,29,0.0
45,8,17,30,0.0
45,8,17,31,0.0
45,8,17,32,0.0
45,8,17,33,0.0
45,8,17,34,0.0
45,8,17,35,0.0
45,8,17,36,0.0
45,8,17,37,0.0
45,8,17,38,0.0
45,8,17,39,0.0
45,8,17,40,0.0
45,8,17,41,0.0
45,8,17,42,0.0
45,8,17,43,0.0
45,8,17,44,0.01736709406314098
45,8,17,45,0.0
45,8,18,1,0.9517670180543293
45,8,18,2,0.0
45,8,18,3,0.0
45,8,18,4,0.0
45,8,18,5,0.0
45,8,18,6,0.0
45,8,18,7,0.0
45,8,18,8,0.0
45,8,18,9,0.0
45,8,18,10,0.0
45,8,18,11,0.0
45,8,18,12,0.0
45,8,18,13,0.0
45,8,18,14,0.0
45,8,18,15,0.0
45,8,18,16,0.030865853164894864
45,8,18,17,0.0
45,8,18,18,0.0
45,8,18,19,0.0
45,8,18,20,0.0
45,8,18,21,0.0
45,8,18,22,0.0
45,8,18,23,0.0
45,8,18,24,0.0
45,8,18,25,0.0
45,8,18,26,0.0
45,8,18,27,0.0
45,8,18,28,0.0
45,8,18,29,0.0
45,8,18,30,0.0
45,8,18,31,0.0
45,8,18,32,0.0
45,8,18,33,0.0
45,8,18,34,0.0
45,8,18,35,0.0
45,8,18,36,0.0
45,8,18,37,0.0
45,8,18,38,0.0
45,8,18,39,0.0
45,8,18,40,0.0
45,8,18,41,0.0
45,8,18,42,0.0
45,8,18,43,0.0
45,8,18,44,0.01736712878077591
45,8,18,45,0.0
45,8,19,1,0.9517669998984601
45,8,19,2,0.0
45,8,19,3,0.0
45,8,19,4,0.0
45,8,19,5,0.0
45,8,19,6,0.0
45,8,19,7,0.0
45,8,19,8,0.0
45,8,19,9,0.0
45,8,19,10,0.0
45,8,19,11,0.0
45,8,19,12,0.0
45,8,19,13,0.0
45,8,19,14,0.0
45,8,19,15,0.0
45,8,19,16,0.030865901983779392
45,8,19,17,0.0
45,8,19,18,0.0
45,8,19,19,0.0
45,8,19,20,0.0
45,8,19,21,0.0
45,8,19,22,0.0
45,8,19,23,0.0
45,8,19,24,0.0
45,8,19,25,0.0
45,8,19,26,0.0
45,8,19,27,0.0
45,8,19,28,0.0
45,8,19,29,0.0
45,8,19,30,0.0
45,8,19,31,0.0
45,8,19,32,0.0
45,8,19,33,0.0
45,8,19,34,0.0
45,8,19,35,0.0
45,8,19,36,0.0
45,8,19,37,0.0
45,8,19,38,0.0
45,8,19,39,0.0
45,8,19,40,0.0
45,8,19,41,0.0
45,8,19,42,0.0
45,8,19,43,0.0
45,8,19,44,0.017367098117760528
45,8,19,45,0.0
45,8,20,1,0.9517670136330212
45,8,20,2,0.0
45,8,20,3,0.0
45,8,20,4,0.0
45,8,20,5,0.0
45,8,20,6,0.0
45,8,20,7,0.0
45,8,20,8,0.0
45,8,20,9,0.0
45,8,20,10,0.0
45,8,20,11,0.0
45,8,20,12,0.0
45,8,20,13,0.0
45,8,20,14,0.0
45,8,20,15,0.0
45,8,20,16,0.030865860605440176
45,8,20,17,0.0
45,8,20,18,0.0
45,8,20,19,0.0
45,8,20,20,0.0
45,8,20,21,0.0
45,8,20,22,0.0
45,8,20,23,0.0
45,8,20,24,0.0
45,8,20,25,0.0
45,8,20,26,0.0
45,8,20,27,0.0
45,8,20,28,0.0
45,8,20,29,0.0
45,8,20,30,0.0
45,8,20,31,0.0
45,8,20,32,0.0
45,8,20,33,0.0
45,8,20,34,0.0
45,8,20,35,0.0
45,8,20,36,0.0
45,8,20,37,0.0
45,8,20,38,0.0
45,8,20,39,0.0
45,8,20,40,0.0
45,8,20,41,0.0
45,8,20,42,0.0
45,8,20,43,0.0
45,8,20,44,0.01736712576153859
45,8,20,45,0.0
45,8,21,1,0.9517670175883245
45,8,21,2,0.0
45,8,21,3,0.0
45,8,21,4,0.0
45,8,21,5,0.0
45,8,21,6,0.0
45,8,21,7,0.0
45,8,21,8,0.0
45,8,21,9,0.0
45,8,21,10,0.0
45,8,21,11,0.0
45,8,21,12,0.0
45,8,21,13,0.0
45,8,21,14,0.0
45,8,21,15,0.0
45,8,21,16,0.030865846183674318
45,8,21,17,0.0
45,8,21,18,0.0
45,8,21,19,0.0
45,8,21,20,0.0
45,8,21,21,0.0
45,8,21,22,0.0
45,8,21,23,0.0
45,8,21,24,0.0
45,8,21,25,0.0
45,8,21,26,0.0
45,8,21,27,0.0
45,8,21,28,0.0
45,8,21,29,0.0
45,8,21,30,0.0
45,8,21,31,0.0
45,8,21,32,0.0
45,8,21,33,0.0
45,8,21,34,0.0
45,8,21,35,0.0
45,8,21,36,0.0
45,8,21,37,0.0
45,8,21,38,0.0
45,8,21,39,0.0
45,8,21,40,0.0
45,8,21,41,0.0
45,8,21,42,0.0
45,8,21,43,0.0
45,8,21,44,0.017367136228001016
45,8,21,45,0.0
45,8,22,1,0.9517670166453707
45,8,22,2,0.0
45,8,22,3,0.0
45,8,22,4,0.0
45,8,22,5,0.0
45,8,22,6,0.0
45,8,22,7,0.0
45,8,22,8,0.0
45,8,22,9,0.0
45,8,22,10,0.0
45,8,22,11,0.0
45,8,22,12,0.0
45,8,22,13,0.0
45,8,22,14,0.0
45,8,22,15,0.0
45,8,22,16,0.03086585248250164
45,8,22,17,0.0
45,8,22,18,0.0
45,8,22,19,0.0
45,8,22,20,0.0
45,8,22,21,0.0
45,8,22,22,0.0
45,8,22,23,0.0
45,8,22,24,0.0
45,8,22,25,0.0
45,8,22,26,0.0
45,8,22,27,0.0
45,8,22,28,0.0
45,8,22,29,0.0
45,8,22,30,0.0
45,8,22,31,0.0
45,8,22,32,0.0
45,8,22,33,0.0
45,8,22,34,0.0
45,8,22,35,0.0
45,8,22,36,0.0
45,8,22,37,0.0
45,8,22,38,0.0
45,8,22,39,0.0
45,8,22,40,0.0
45,8,22,41,0.0
45,8,22,42,0.0
45,8,22,43,0.0
45,8,22,44,0.017367130872127632
45,8,22,45,0.0
45,8,23,1,0.9517670263888786
45,8,23,2,0.0
45,8,23,3,0.0
45,8,23,4,0.0
45,8,23,5,0.0
45,8,23,6,0.0
45,8,23,7,0.0
45,8,23,8,0.0
45,8,23,9,0.0
45,8,23,10,0.0
45,8,23,11,0.0
45,8,23,12,0.0
45,8,23,13,0.0
45,8,23,14,0.0
45,8,23,15,0.0
45,8,23,16,0.030865850323190572
45,8,23,17,0.0
45,8,23,18,0.0
45,8,23,19,0.0
45,8,23,20,0.0
45,8,23,21,0.0
45,8,23,22,0.0
45,8,23,23,0.0
45,8,23,24,0.0
45,8,23,25,0.0
45,8,23,26,0.0
45,8,23,27,0.0
45,8,23,28,0.0
45,8,23,29,0.0
45,8,23,30,0.0
45,8,23,31,0.0
45,8,23,32,0.0
45,8,23,33,0.0
45,8,23,34,0.0
45,8,23,35,0.0
45,8,23,36,0.0
45,8,23,37,0.0
45,8,23,38,0.0
45,8,23,39,0.0
45,8,23,40,0.0
45,8,23,41,0.0
45,8,23,42,0.0
45,8,23,43,0.0
45,8,23,44,0.01736712328793081
45,8,23,45,0.0
45,8,24,1,0.9517670218436726
45,8,24,2,0.0
45,8,24,3,0.0
45,8,24,4,0.0
45,8,24,5,0.0
45,8,24,6,0.0
45,8,24,7,0.0
45,8,24,8,0.0
45,8,24,9,0.0
45,8,24,10,0.0
45,8,24,11,0.0
45,8,24,12,0.0
45,8,24,13,0.0
45,8,24,14,0.0
45,8,24,15,0.0
45,8,24,16,0.030865837507400132
45,8,24,17,0.0
45,8,24,18,0.0
45,8,24,19,0.0
45,8,24,20,0.0
45,8,24,21,0.0
45,8,24,22,0.0
45,8,24,23,0.0
45,8,24,24,0.0
45,8,24,25,0.0
45,8,24,26,0.0
45,8,24,27,0.0
45,8,24,28,0.0
45,8,24,29,0.0
45,8,24,30,0.0
45,8,24,31,0.0
45,8,24,32,0.0
45,8,24,33,0.0
45,8,24,34,0.0
45,8,24,35,0.0
45,8,24,36,0.0
45,8,24,37,0.0
45,8,24,38,0.0
45,8,24,39,0.0
45,8,24,40,0.0
45,8,24,41,0.0
45,8,24,42,0.0
45,8,24,43,0.0
45,8,24,44,0.017367140648927443
45,8,24,45,0.0
45,8,25,1,0.951767018733533
45,8,25,2,0.0
45,8,25,3,0.0
45,8,25,4,0.0
45,8,25,5,0.0
45,8,25,6,0.0
45,8,25,7,0.0
45,8,25,8,0.0
45,8,25,9,0.0
45,8,25,10,0.0
45,8,25,11,0.0
45,8,25,12,0.0
45,8,25,13,0.0
45,8,25,14,0.0
45,8,25,15,0.0
45,8,25,16,0.030865857542955996
45,8,25,17,0.0
45,8,25,18,0.0
45,8,25,19,0.0
45,8,25,20,0.0
45,8,25,21,0.0
45,8,25,22,0.0
45,8,25,23,0.0
45,8,25,24,0.0
45,8,25,25,0.0
45,8,25,26,0.0
45,8,25,27,0.0
45,8,25,28,0.0
45,8,25,29,0.0
45,8,25,30,0.0
45,8,25,31,0.0
45,8,25,32,0.0
45,8,25,33,0.0
45,8,25,34,0.0
45,8,25,35,0.0
45,8,25,36,0.0
45,8,25,37,0.0
45,8,25,38,0.0
45,8,25,39,0.0
45,8,25,40,0.0
45,8,25,41,0.0
45,8,25,42,0.0
45,8,25,43,0.0
45,8,25,44,0.017367123723510913
45,8,25,45,0.0
45,8,26,1,0.9517670249721637
45,8,26,2,0.0
45,8,26,3,0.0
45,8,26,4,0.0
45,8,26,5,0.0
45,8,26,6,0.0
45,8,26,7,0.0
45,8,26,8,0.0
45,8,26,9,0.0
45,8,26,10,0.0
45,8,26,11,0.0
45,8,26,12,0.0
45,8,26,13,0.0
45,8,26,14,0.0
45,8,26,15,0.0
45,8,26,16,0.03086585172884159
45,8,26,17,0.0
45,8,26,18,0.0
45,8,26,19,0.0
45,8,26,20,0.0
45,8,26,21,0.0
45,8,26,22,0.0
45,8,26,23,0.0
45,8,26,24,0.0
45,8,26,25,0.0
45,8,26,26,0.0
45,8,26,27,0.0
45,8,26,28,0.0
45,8,26,29,0.0
45,8,26,30,0.0
45,8,26,31,0.0
45,8,26,32,0.0
45,8,26,33,0.0
45,8,26,34,0.0
45,8,26,35,0.0
45,8,26,36,0.0
45,8,26,37,0.0
45,8,26,38,0.0
45,8,26,39,0.0
45,8,26,40,0.0
45,8,26,41,0.0
45,8,26,42,0.0
45,8,26,43,0.0
45,8,26,44,0.01736712329899476
45,8,26,45,0.0
45,8,27,1,0.9517670081610022
45,8,27,2,0.0
45,8,27,3,0.0
45,8,27,4,0.0
45,8,27,5,0.0
45,8,27,6,0.0
45,8,27,7,0.0
45,8,27,8,0.0
45,8,27,9,0.0
45,8,27,10,0.0
45,8,27,11,0.0
45,8,27,12,0.0
45,8,27,13,0.0
45,8,27,14,0.0
45,8,27,15,0.0
45,8,27,16,0.030865869879036615
45,8,27,17,0.0
45,8,27,18,0.0
45,8,27,19,0.0
45,8,27,20,0.0
45,8,27,21,0.0
45,8,27,22,0.0
45,8,27,23,0.0
45,8,27,24,0.0
45,8,27,25,0.0
45,8,27,26,0.0
45,8,27,27,0.0
45,8,27,28,0.0
45,8,27,29,0.0
45,8,27,30,0.0
45,8,27,31,0.0
45,8,27,32,0.0
45,8,27,33,0.0
45,8,27,34,0.0
45,8,27,35,0.0
45,8,27,36,0.0
45,8,27,37,0.0
45,8,27,38,0.0
45,8,27,39,0.0
45,8,27,40,0.0
45,8,27,41,0.0
45,8,27,42,0.0
45,8,27,43,0.0
45,8,27,44,0.017367121959961308
45,8,27,45,0.0
45,8,28,1,0.9517670131827486
45,8,28,2,0.0
45,8,28,3,0.0
45,8,28,4,0.0
45,8,28,5,0.0
45,8,28,6,0.0
45,8,28,7,0.0
45,8,28,8,0.0
45,8,28,9,0.0
45,8,28,10,0.0
45,8,28,11,0.0
45,8,28,12,0.0
45,8,28,13,0.0
45,8,28,14,0.0
45,8,28,15,0.0
45,8,28,16,0.03086586396451049
45,8,28,17,0.0
45,8,28,18,0.0
45,8,28,19,0.0
45,8,28,20,0.0
45,8,28,21,0.0
45,8,28,22,0.0
45,8,28,23,0.0
45,8,28,24,0.0
45,8,28,25,0.0
45,8,28,26,0.0
45,8,28,27,0.0
45,8,28,28,0.0
45,8,28,29,0.0
45,8,28,30,0.0
45,8,28,31,0.0
45,8,28,32,0.0
45,8,28,33,0.0
45,8,28,34,0.0
45,8,28,35,0.0
45,8,28,36,0.0
45,8,28,37,0.0
45,8,28,38,0.0
45,8,28,39,0.0
45,8,28,40,0.0
45,8,28,41,0.0
45,8,28,42,0.0
45,8,28,43,0.0
45,8,28,44,0.017367122852741026
45,8,28,45,0.0
45,8,29,1,0.9517670315929928
45,8,29,2,0.0
45,8,29,3,0.0
45,8,29,4,0.0
45,8,29,5,0.0
45,8,29,6,0.0
45,8,29,7,0.0
45,8,29,8,0.0
45,8,29,9,0.0
45,8,29,10,0.0
45,8,29,11,0.0
45,8,29,12,0.0
45,8,29,13,0.0
45,8,29,14,0.0
45,8,29,15,0.0
45,8,29,16,0.03086583547611879
45,8,29,17,0.0
45,8,29,18,0.0
45,8,29,19,0.0
45,8,29,20,0.0
45,8,29,21,0.0
45,8,29,22,0.0
45,8,29,23,0.0
45,8,29,24,0.0
45,8,29,25,0.0
45,8,29,26,0.0
45,8,29,27,0.0
45,8,29,28,0.0
45,8,29,29,0.0
45,8,29,30,0.0
45,8,29,31,0.0
45,8,29,32,0.0
45,8,29,33,0.0
45,8,29,34,0.0
45,8,29,35,0.0
45,8,29,36,0.0
45,8,29,37,0.0
45,8,29,38,0.0
45,8,29,39,0.0
45,8,29,40,0.0
45,8,29,41,0.0
45,8,29,42,0.0
45,8,29,43,0.0
45,8,29,44,0.01736713293088848
45,8,29,45,0.0
45,8,30,1,0.9517670350916074
45,8,30,2,0.0
45,8,30,3,0.0
45,8,30,4,0.0
45,8,30,5,0.0
45,8,30,6,0.0
45,8,30,7,0.0
45,8,30,8,0.0
45,8,30,9,0.0
45,8,30,10,0.0
45,8,30,11,0.0
45,8,30,12,0.0
45,8,30,13,0.0
45,8,30,14,0.0
45,8,30,15,0.0
45,8,30,16,0.030865832652097042
45,8,30,17,0.0
45,8,30,18,0.0
45,8,30,19,0.0
45,8,30,20,0.0
45,8,30,21,0.0
45,8,30,22,0.0
45,8,30,23,0.0
45,8,30,24,0.0
45,8,30,25,0.0
45,8,30,26,0.0
45,8,30,27,0.0
45,8,30,28,0.0
45,8,30,29,0.0
45,8,30,30,0.0
45,8,30,31,0.0
45,8,30,32,0.0
45,8,30,33,0.0
45,8,30,34,0.0
45,8,30,35,0.0
45,8,30,36,0.0
45,8,30,37,0.0
45,8,30,38,0.0
45,8,30,39,0.0
45,8,30,40,0.0
45,8,30,41,0.0
45,8,30,42,0.0
45,8,30,43,0.0
45,8,30,44,0.01736713225629561
45,8,30,45,0.0
45,8,31,1,0.9517669997419327
45,8,31,2,0.0
45,8,31,3,0.0
45,8,31,4,0.0
45,8,31,5,0.0
45,8,31,6,0.0
45,8,31,7,0.0
45,8,31,8,0.0
45,8,31,9,0.0
45,8,31,10,0.0
45,8,31,11,0.0
45,8,31,12,0.0
45,8,31,13,0.0
45,8,31,14,0.0
45,8,31,15,0.0
45,8,31,16,0.030865905702535525
45,8,31,17,0.0
45,8,31,18,0.0
45,8,31,19,0.0
45,8,31,20,0.0
45,8,31,21,0.0
45,8,31,22,0.0
45,8,31,23,0.0
45,8,31,24,0.0
45,8,31,25,0.0
45,8,31,26,0.0
45,8,31,27,0.0
45,8,31,28,0.0
45,8,31,29,0.0
45,8,31,30,0.0
45,8,31,31,0.0
45,8,31,32,0.0
45,8,31,33,0.0
45,8,31,34,0.0
45,8,31,35,0.0
45,8,31,36,0.0
45,8,31,37,0.0
45,8,31,38,0.0
45,8,31,39,0.0
45,8,31,40,0.0
45,8,31,41,0.0
45,8,31,42,0.0
45,8,31,43,0.0
45,8,31,44,0.01736709455553191
45,8,31,45,0.0
45,8,32,1,0.9517670139167983
45,8,32,2,0.0
45,8,32,3,0.0
45,8,32,4,0.0
45,8,32,5,0.0
45,8,32,6,0.0
45,8,32,7,0.0
45,8,32,8,0.0
45,8,32,9,0.0
45,8,32,10,0.0
45,8,32,11,0.0
45,8,32,12,0.0
45,8,32,13,0.0
45,8,32,14,0.0
45,8,32,15,0.0
45,8,32,16,0.030865849023107267
45,8,32,17,0.0
45,8,32,18,0.0
45,8,32,19,0.0
45,8,32,20,0.0
45,8,32,21,0.0
45,8,32,22,0.0
45,8,32,23,0.0
45,8,32,24,0.0
45,8,32,25,0.0
45,8,32,26,0.0
45,8,32,27,0.0
45,8,32,28,0.0
45,8,32,29,0.0
45,8,32,30,0.0
45,8,32,31,0.0
45,8,32,32,0.0
45,8,32,33,0.0
45,8,32,34,0.0
45,8,32,35,0.0
45,8,32,36,0.0
45,8,32,37,0.0
45,8,32,38,0.0
45,8,32,39,0.0
45,8,32,40,0.0
45,8,32,41,0.0
45,8,32,42,0.0
45,8,32,43,0.0
45,8,32,44,0.0173671370600944
45,8,32,45,0.0
45,8,33,1,0.9517670080397433
45,8,33,2,0.0
45,8,33,3,0.0
45,8,33,4,0.0
45,8,33,5,0.0
45,8,33,6,0.0
45,8,33,7,0.0
45,8,33,8,0.0
45,8,33,9,0.0
45,8,33,10,0.0
45,8,33,11,0.0
45,8,33,12,0.0
45,8,33,13,0.0
45,8,33,14,0.0
45,8,33,15,0.0
45,8,33,16,0.030865873196391145
45,8,33,17,0.0
45,8,33,18,0.0
45,8,33,19,0.0
45,8,33,20,0.0
45,8,33,21,0.0
45,8,33,22,0.0
45,8,33,23,0.0
45,8,33,24,0.0
45,8,33,25,0.0
45,8,33,26,0.0
45,8,33,27,0.0
45,8,33,28,0.0
45,8,33,29,0.0
45,8,33,30,0.0
45,8,33,31,0.0
45,8,33,32,0.0
45,8,33,33,0.0
45,8,33,34,0.0
45,8,33,35,0.0
45,8,33,36,0.0
45,8,33,37,0.0
45,8,33,38,0.0
45,8,33,39,0.0
45,8,33,40,0.0
45,8,33,41,0.0
45,8,33,42,0.0
45,8,33,43,0.0
45,8,33,44,0.017367118763865493
45,8,33,45,0.0
45,8,34,1,0.9517670139536778
45,8,34,2,0.0
45,8,34,3,0.0
45,8,34,4,0.0
45,8,34,5,0.0
45,8,34,6,0.0
45,8,34,7,0.0
45,8,34,8,0.0
45,8,34,9,0.0
45,8,34,10,0.0
45,8,34,11,0.0
45,8,34,12,0.0
45,8,34,13,0.0
45,8,34,14,0.0
45,8,34,15,0.0
45,8,34,16,0.03086588274100664
45,8,34,17,0.0
45,8,34,18,0.0
45,8,34,19,0.0
45,8,34,20,0.0
45,8,34,21,0.0
45,8,34,22,0.0
45,8,34,23,0.0
45,8,34,24,0.0
45,8,34,25,0.0
45,8,34,26,0.0
45,8,34,27,0.0
45,8,34,28,0.0
45,8,34,29,0.0
45,8,34,30,0.0
45,8,34,31,0.0
45,8,34,32,0.0
45,8,34,33,0.0
45,8,34,34,0.0
45,8,34,35,0.0
45,8,34,36,0.0
45,8,34,37,0.0
45,8,34,38,0.0
45,8,34,39,0.0
45,8,34,40,0.0
45,8,34,41,0.0
45,8,34,42,0.0
45,8,34,43,0.0
45,8,34,44,0.017367103305315473
45,8,34,45,0.0
45,8,35,1,0.9517670188889249
45,8,35,2,0.0
45,8,35,3,0.0
45,8,35,4,0.0
45,8,35,5,0.0
45,8,35,6,0.0
45,8,35,7,0.0
45,8,35,8,0.0
45,8,35,9,0.0
45,8,35,10,0.0
45,8,35,11,0.0
45,8,35,12,0.0
45,8,35,13,0.0
45,8,35,14,0.0
45,8,35,15,0.0
45,8,35,16,0.030865847256606672
45,8,35,17,0.0
45,8,35,18,0.0
45,8,35,19,0.0
45,8,35,20,0.0
45,8,35,21,0.0
45,8,35,22,0.0
45,8,35,23,0.0
45,8,35,24,0.0
45,8,35,25,0.0
45,8,35,26,0.0
45,8,35,27,0.0
45,8,35,28,0.0
45,8,35,29,0.0
45,8,35,30,0.0
45,8,35,31,0.0
45,8,35,32,0.0
45,8,35,33,0.0
45,8,35,34,0.0
45,8,35,35,0.0
45,8,35,36,0.0
45,8,35,37,0.0
45,8,35,38,0.0
45,8,35,39,0.0
45,8,35,40,0.0
45,8,35,41,0.0
45,8,35,42,0.0
45,8,35,43,0.0
45,8,35,44,0.017367133854468503
45,8,35,45,0.0
45,8,36,1,0.9517669851395972
45,8,36,2,0.0
45,8,36,3,0.0
45,8,36,4,0.0
45,8,36,5,0.0
45,8,36,6,0.0
45,8,36,7,0.0
45,8,36,8,0.0
45,8,36,9,0.0
45,8,36,10,0.0
45,8,36,11,0.0
45,8,36,12,0.0
45,8,36,13,0.0
45,8,36,14,0.0
45,8,36,15,0.0
45,8,36,16,0.030865958936198916
45,8,36,17,0.0
45,8,36,18,0.0
45,8,36,19,0.0
45,8,36,20,0.0
45,8,36,21,0.0
45,8,36,22,0.0
45,8,36,23,0.0
45,8,36,24,0.0
45,8,36,25,0.0
45,8,36,26,0.0
45,8,36,27,0.0
45,8,36,28,0.0
45,8,36,29,0.0
45,8,36,30,0.0
45,8,36,31,0.0
45,8,36,32,0.0
45,8,36,33,0.0
45,8,36,34,0.0
45,8,36,35,0.0
45,8,36,36,0.0
45,8,36,37,0.0
45,8,36,38,0.0
45,8,36,39,0.0
45,8,36,40,0.0
45,8,36,41,0.0
45,8,36,42,0.0
45,8,36,43,0.0
45,8,36,44,0.017367055924203928
45,8,36,45,0.0
45,8,37,1,0.9517670061838632
45,8,37,2,0.0
45,8,37,3,0.0
45,8,37,4,0.0
45,8,37,5,0.0
45,8,37,6,0.0
45,8,37,7,0.0
45,8,37,8,0.0
45,8,37,9,0.0
45,8,37,10,0.0
45,8,37,11,0.0
45,8,37,12,0.0
45,8,37,13,0.0
45,8,37,14,0.0
45,8,37,15,0.0
45,8,37,16,0.030865904519946884
45,8,37,17,0.0
45,8,37,18,0.0
45,8,37,19,0.0
45,8,37,20,0.0
45,8,37,21,0.0
45,8,37,22,0.0
45,8,37,23,0.0
45,8,37,24,0.0
45,8,37,25,0.0
45,8,37,26,0.0
45,8,37,27,0.0
45,8,37,28,0.0
45,8,37,29,0.0
45,8,37,30,0.0
45,8,37,31,0.0
45,8,37,32,0.0
45,8,37,33,0.0
45,8,37,34,0.0
45,8,37,35,0.0
45,8,37,36,0.0
45,8,37,37,0.0
45,8,37,38,0.0
45,8,37,39,0.0
45,8,37,40,0.0
45,8,37,41,0.0
45,8,37,42,0.0
45,8,37,43,0.0
45,8,37,44,0.017367089296189964
45,8,37,45,0.0
45,8,38,1,0.9517670001112191
45,8,38,2,0.0
45,8,38,3,0.0
45,8,38,4,0.0
45,8,38,5,0.0
45,8,38,6,0.0
45,8,38,7,0.0
45,8,38,8,0.0
45,8,38,9,0.0
45,8,38,10,0.0
45,8,38,11,0.0
45,8,38,12,0.0
45,8,38,13,0.0
45,8,38,14,0.0
45,8,38,15,0.0
45,8,38,16,0.030865923896543798
45,8,38,17,0.0
45,8,38,18,0.0
45,8,38,19,0.0
45,8,38,20,0.0
45,8,38,21,0.0
45,8,38,22,0.0
45,8,38,23,0.0
45,8,38,24,0.0
45,8,38,25,0.0
45,8,38,26,0.0
45,8,38,27,0.0
45,8,38,28,0.0
45,8,38,29,0.0
45,8,38,30,0.0
45,8,38,31,0.0
45,8,38,32,0.0
45,8,38,33,0.0
45,8,38,34,0.0
45,8,38,35,0.0
45,8,38,36,0.0
45,8,38,37,0.0
45,8,38,38,0.0
45,8,38,39,0.0
45,8,38,40,0.0
45,8,38,41,0.0
45,8,38,42,0.0
45,8,38,43,0.0
45,8,38,44,0.017367075992237156
45,8,38,45,0.0
45,8,39,1,0.9517670217581243
45,8,39,2,0.0
45,8,39,3,0.0
45,8,39,4,0.0
45,8,39,5,0.0
45,8,39,6,0.0
45,8,39,7,0.0
45,8,39,8,0.0
45,8,39,9,0.0
45,8,39,10,0.0
45,8,39,11,0.0
45,8,39,12,0.0
45,8,39,13,0.0
45,8,39,14,0.0
45,8,39,15,0.0
45,8,39,16,0.03086584693871429
45,8,39,17,0.0
45,8,39,18,0.0
45,8,39,19,0.0
45,8,39,20,0.0
45,8,39,21,0.0
45,8,39,22,0.0
45,8,39,23,0.0
45,8,39,24,0.0
45,8,39,25,0.0
45,8,39,26,0.0
45,8,39,27,0.0
45,8,39,28,0.0
45,8,39,29,0.0
45,8,39,30,0.0
45,8,39,31,0.0
45,8,39,32,0.0
45,8,39,33,0.0
45,8,39,34,0.0
45,8,39,35,0.0
45,8,39,36,0.0
45,8,39,37,0.0
45,8,39,38,0.0
45,8,39,39,0.0
45,8,39,40,0.0
45,8,39,41,0.0
45,8,39,42,0.0
45,8,39,43,0.0
45,8,39,44,0.01736713130316143
45,8,39,45,0.0
45,8,40,1,0.9517670275003816
45,8,40,2,0.0
45,8,40,3,0.0
45,8,40,4,0.0
45,8,40,5,0.0
45,8,40,6,0.0
45,8,40,7,0.0
45,8,40,8,0.0
45,8,40,9,0.0
45,8,40,10,0.0
45,8,40,11,0.0
45,8,40,12,0.0
45,8,40,13,0.0
45,8,40,14,0.0
45,8,40,15,0.0
45,8,40,16,0.03086582659053075
45,8,40,17,0.0
45,8,40,18,0.0
45,8,40,19,0.0
45,8,40,20,0.0
45,8,40,21,0.0
45,8,40,22,0.0
45,8,40,23,0.0
45,8,40,24,0.0
45,8,40,25,0.0
45,8,40,26,0.0
45,8,40,27,0.0
45,8,40,28,0.0
45,8,40,29,0.0
45,8,40,30,0.0
45,8,40,31,0.0
45,8,40,32,0.0
45,8,40,33,0.0
45,8,40,34,0.0
45,8,40,35,0.0
45,8,40,36,0.0
45,8,40,37,0.0
45,8,40,38,0.0
45,8,40,39,0.0
45,8,40,40,0.0
45,8,40,41,0.0
45,8,40,42,0.0
45,8,40,43,0.0
45,8,40,44,0.017367145909087684
45,8,40,45,0.0
45,8,41,1,0.9517670179361123
45,8,41,2,0.0
45,8,41,3,0.0
45,8,41,4,0.0
45,8,41,5,0.0
45,8,41,6,0.0
45,8,41,7,0.0
45,8,41,8,0.0
45,8,41,9,0.0
45,8,41,10,0.0
45,8,41,11,0.0
45,8,41,12,0.0
45,8,41,13,0.0
45,8,41,14,0.0
45,8,41,15,0.0
45,8,41,16,0.030865867803245527
45,8,41,17,0.0
45,8,41,18,0.0
45,8,41,19,0.0
45,8,41,20,0.0
45,8,41,21,0.0
45,8,41,22,0.0
45,8,41,23,0.0
45,8,41,24,0.0
45,8,41,25,0.0
45,8,41,26,0.0
45,8,41,27,0.0
45,8,41,28,0.0
45,8,41,29,0.0
45,8,41,30,0.0
45,8,41,31,0.0
45,8,41,32,0.0
45,8,41,33,0.0
45,8,41,34,0.0
45,8,41,35,0.0
45,8,41,36,0.0
45,8,41,37,0.0
45,8,41,38,0.0
45,8,41,39,0.0
45,8,41,40,0.0
45,8,41,41,0.0
45,8,41,42,0.0
45,8,41,43,0.0
45,8,41,44,0.01736711426064209
45,8,41,45,0.0
45,8,42,1,0.9517670305330164
45,8,42,2,0.0
45,8,42,3,0.0
45,8,42,4,0.0
45,8,42,5,0.0
45,8,42,6,0.0
45,8,42,7,0.0
45,8,42,8,0.0
45,8,42,9,0.0
45,8,42,10,0.0
45,8,42,11,0.0
45,8,42,12,0.0
45,8,42,13,0.0
45,8,42,14,0.0
45,8,42,15,0.0
45,8,42,16,0.030865843933385546
45,8,42,17,0.0
45,8,42,18,0.0
45,8,42,19,0.0
45,8,42,20,0.0
45,8,42,21,0.0
45,8,42,22,0.0
45,8,42,23,0.0
45,8,42,24,0.0
45,8,42,25,0.0
45,8,42,26,0.0
45,8,42,27,0.0
45,8,42,28,0.0
45,8,42,29,0.0
45,8,42,30,0.0
45,8,42,31,0.0
45,8,42,32,0.0
45,8,42,33,0.0
45,8,42,34,0.0
45,8,42,35,0.0
45,8,42,36,0.0
45,8,42,37,0.0
45,8,42,38,0.0
45,8,42,39,0.0
45,8,42,40,0.0
45,8,42,41,0.0
45,8,42,42,0.0
45,8,42,43,0.0
45,8,42,44,0.017367125533598024
45,8,42,45,0.0
45,8,43,1,0.9517670127242058
45,8,43,2,0.0
45,8,43,3,0.0
45,8,43,4,0.0
45,8,43,5,0.0
45,8,43,6,0.0
45,8,43,7,0.0
45,8,43,8,0.0
45,8,43,9,0.0
45,8,43,10,0.0
45,8,43,11,0.0
45,8,43,12,0.0
45,8,43,13,0.0
45,8,43,14,0.0
45,8,43,15,0.0
45,8,43,16,0.030865868482663813
45,8,43,17,0.0
45,8,43,18,0.0
45,8,43,19,0.0
45,8,43,20,0.0
45,8,43,21,0.0
45,8,43,22,0.0
45,8,43,23,0.0
45,8,43,24,0.0
45,8,43,25,0.0
45,8,43,26,0.0
45,8,43,27,0.0
45,8,43,28,0.0
45,8,43,29,0.0
45,8,43,30,0.0
45,8,43,31,0.0
45,8,43,32,0.0
45,8,43,33,0.0
45,8,43,34,0.0
45,8,43,35,0.0
45,8,43,36,0.0
45,8,43,37,0.0
45,8,43,38,0.0
45,8,43,39,0.0
45,8,43,40,0.0
45,8,43,41,0.0
45,8,43,42,0.0
45,8,43,43,0.0
45,8,43,44,0.017367118793130423
45,8,43,45,0.0
45,16,0,1,0.793992791446464
45,16,0,2,0.0
45,16,0,3,0.0
45,16,0,4,0.0842770247651495
45,16,0,5,0.0
45,16,0,6,0.10405968268161084
45,16,0,7,0.0
45,16,0,8,0.0
45,16,0,9,0.0
45,16,0,10,0.0
45,16,0,11,0.0
45,16,0,12,0.0
45,16,0,13,0.0
45,16,0,14,0.0
45,16,0,15,0.0
45,16,0,16,0.0
45,16,0,17,0.0
45,16,0,18,0.0
45,16,0,19,0.0
45,16,0,20,0.0
45,16,0,21,0.0
45,16,0,22,0.0
45,16,0,23,0.0
45,16,0,24,0.0
45,16,0,25,0.0
45,16,0,26,0.0
45,16,0,27,0.0
45,16,0,28,0.0
45,16,0,29,0.0
45,16,0,30,0.0
45,16,0,31,0.0
45,16,0,32,0.0
45,16,0,33,0.0
45,16,0,34,0.0
45,16,0,35,0.0
45,16,0,36,0.0
45,16,0,37,0.0
45,16,0,38,0.0
45,16,0,39,0.0
45,16,0,40,0.0
45,16,0,41,0.0
45,16,0,42,0.0
45,16,0,43,0.014968165527520522
45,16,0,44,0.0027023355792550894
45,16,0,45,0.0
45,16,1,1,0.7939927434557765
45,16,1,2,0.0
45,16,1,3,0.0
45,16,1,4,0.08427776235366959
45,16,1,5,0.0
45,16,1,6,0.10405894949764402
45,16,1,7,0.0
45,16,1,8,0.0
45,16,1,9,0.0
45,16,1,10,0.0
45,16,1,11,0.0
45,16,1,12,0.0
45,16,1,13,0.0
45,16,1,14,0.0
45,16,1,15,0.0
45,16,1,16,0.0
45,16,1,17,0.0
45,16,1,18,0.0
45,16,1,19,0.0
45,16,1,20,0.0
45,16,1,21,0.0
45,16,1,22,0.0
45,16,1,23,0.0
45,16,1,24,0.0
45,16,1,25,0.0
45,16,1,26,0.0
45,16,1,27,0.0
45,16,1,28,0.0
45,16,1,29,0.0
45,16,1,30,0.0
45,16,1,31,0.0
45,16,1,32,0.0
45,16,1,33,0.0
45,16,1,34,0.0
45,16,1,35,0.0
45,16,1,36,0.0
45,16,1,37,0.0
45,16,1,38,0.0
45,16,1,39,0.0
45,16,1,40,0.0
45,16,1,41,0.0
45,16,1,42,0.0
45,16,1,43,0.014968188621123165
45,16,1,44,0.0027023560717867705
45,16,1,45,0.0
45,16,2,1,0.7939927527241383
45,16,2,2,0.0
45,16,2,3,0.0
45,16,2,4,0.0842776593878694
45,16,2,5,0.0
45,16,2,6,0.1040590416375618
45,16,2,7,0.0
45,16,2,8,0.0
45,16,2,9,0.0
45,16,2,10,0.0
45,16,2,11,0.0
45,16,2,12,0.0
45,16,2,13,0.0
45,16,2,14,0.0
45,16,2,15,0.0
45,16,2,16,0.0
45,16,2,17,0.0
45,16,2,18,0.0
45,16,2,19,0.0
45,16,2,20,0.0
45,16,2,21,0.0
45,16,2,22,0.0
45,16,2,23,0.0
45,16,2,24,0.0
45,16,2,25,0.0
45,16,2,26,0.0
45,16,2,27,0.0
45,16,2,28,0.0
45,16,2,29,0.0
45,16,2,30,0.0
45,16,2,31,0.0
45,16,2,32,0.0
45,16,2,33,0.0
45,16,2,34,0.0
45,16,2,35,0.0
45,16,2,36,0.0
45,16,2,37,0.0
45,16,2,38,0.0
45,16,2,39,0.0
45,16,2,40,0.0
45,16,2,41,0.0
45,16,2,42,0.0
45,16,2,43,0.014968172130556488
45,16,2,44,0.002702374119874002
45,16,2,45,0.0
45,16,3,1,0.7939927626659063
45,16,3,2,0.0
45,16,3,3,0.0
45,16,3,4,0.08427741409891916
45,16,3,5,0.0
45,16,3,6,0.10405928885430261
45,16,3,7,0.0
45,16,3,8,0.0
45,16,3,9,0.0
45,16,3,10,0.0
45,16,3,11,0.0
45,16,3,12,0.0
45,16,3,13,0.0
45,16,3,14,0.0
45,16,3,15,0.0
45,16,3,16,0.0
45,16,3,17,0.0
45,16,3,18,0.0
45,16,3,19,0.0
45,16,3,20,0.0
45,16,3,21,0.0
45,16,3,22,0.0
45,16,3,23,0.0
45,16,3,24,0.0
45,16,3,25,0.0
45,16,3,26,0.0
45,16,3,27,0.0
45,16,3,28,0.0
45,16,3,29,0.0
45,16,3,30,0.0
45,16,3,31,0.0
45,16,3,32,0.0
45,16,3,33,0.0
45,16,3,34,0.0
45,16,3,35,0.0
45,16,3,36,0.0
45,16,3,37,0.0
45,16,3,38,0.0
45,16,3,39,0.0
45,16,3,40,0.0
45,16,3,41,0.0
45,16,3,42,0.0
45,16,3,43,0.01496821635711868
45,16,3,44,0.002702318023753207
45,16,3,45,0.0
45,16,4,1,0.7939927726708075
45,16,4,2,0.0
45,16,4,3,0.0
45,16,4,4,0.0842774551552522
45,16,4,5,0.0
45,16,4,6,0.10405923697122674
45,16,4,7,0.0
45,16,4,8,0.0
45,16,4,9,0.0
45,16,4,10,0.0
45,16,4,11,0.0
45,16,4,12,0.0
45,16,4,13,0.0
45,16,4,14,0.0
45,16,4,15,0.0
45,16,4,16,0.0
45,16,4,17,0.0
45,16,4,18,0.0
45,16,4,19,0.0
45,16,4,20,0.0
45,16,4,21,0.0
45,16,4,22,0.0
45,16,4,23,0.0
45,16,4,24,0.0
45,16,4,25,0.0
45,16,4,26,0.0
45,16,4,27,0.0
45,16,4,28,0.0
45,16,4,29,0.0
45,16,4,30,0.0
45,16,4,31,0.0
45,16,4,32,0.0
45,16,4,33,0.0
45,16,4,34,0.0
45,16,4,35,0.0
45,16,4,36,0.0
45,16,4,37,0.0
45,16,4,38,0.0
45,16,4,39,0.0
45,16,4,40,0.0
45,16,4,41,0.0
45,16,4,42,0.0
45,16,4,43,0.014968207397521714
45,16,4,44,0.002702327805191919
45,16,4,45,0.0
45,16,5,1,0.7939927654719408
45,16,5,2,0.0
45,16,5,3,0.0
45,16,5,4,0.08427742362012283
45,16,5,5,0.0
45,16,5,6,0.10405929245873252
45,16,5,7,0.0
45,16,5,8,0.0
45,16,5,9,0.0
45,16,5,10,0.0
45,16,5,11,0.0
45,16,5,12,0.0
45,16,5,13,0.0
45,16,5,14,0.0
45,16,5,15,0.0
45,16,5,16,0.0
45,16,5,17,0.0
45,16,5,18,0.0
45,16,5,19,0.0
45,16,5,20,0.0
45,16,5,21,0.0
45,16,5,22,0.0
45,16,5,23,0.0
45,16,5,24,0.0
45,16,5,25,0.0
45,16,5,26,0.0
45,16,5,27,0.0
45,16,5,28,0.0
45,16,5,29,0.0
45,16,5,30,0.0
45,16,5,31,0.0
45,16,5,32,0.0
45,16,5,33,0.0
45,16,5,34,0.0
45,16,5,35,0.0
45,16,5,36,0.0
45,16,5,37,0.0
45,16,5,38,0.0
45,16,5,39,0.0
45,16,5,40,0.0
45,16,5,41,0.0
45,16,5,42,0.0
45,16,5,43,0.014968191414870267
45,16,5,44,0.0027023270343337156
45,16,5,45,0.0
45,16,6,1,0.793992737891063
45,16,6,2,0.0
45,16,6,3,0.0
45,16,6,4,0.08427777872308873
45,16,6,5,0.0
45,16,6,6,0.10405893119287468
45,16,6,7,0.0
45,16,6,8,0.0
45,16,6,9,0.0
45,16,6,10,0.0
45,16,6,11,0.0
45,16,6,12,0.0
45,16,6,13,0.0
45,16,6,14,0.0
45,16,6,15,0.0
45,16,6,16,0.0
45,16,6,17,0.0
45,16,6,18,0.0
45,16,6,19,0.0
45,16,6,20,0.0
45,16,6,21,0.0
45,16,6,22,0.0
45,16,6,23,0.0
45,16,6,24,0.0
45,16,6,25,0.0
45,16,6,26,0.0
45,16,6,27,0.0
45,16,6,28,0.0
45,16,6,29,0.0
45,16,6,30,0.0
45,16,6,31,0.0
45,16,6,32,0.0
45,16,6,33,0.0
45,16,6,34,0.0
45,16,6,35,0.0
45,16,6,36,0.0
45,16,6,37,0.0
45,16,6,38,0.0
45,16,6,39,0.0
45,16,6,40,0.0
45,16,6,41,0.0
45,16,6,42,0.0
45,16,6,43,0.014968267216728845
45,16,6,44,0.002702284976244686
45,16,6,45,0.0
45,16,7,1,0.7939927155622988
45,16,7,2,0.0
45,16,7,3,0.0
45,16,7,4,0.08427776968909255
45,16,7,5,0.0
45,16,7,6,0.10405896607032351
45,16,7,7,0.0
45,16,7,8,0.0
45,16,7,9,0.0
45,16,7,10,0.0
45,16,7,11,0.0
45,16,7,12,0.0
45,16,7,13,0.0
45,16,7,14,0.0
45,16,7,15,0.0
45,16,7,16,0.0
45,16,7,17,0.0
45,16,7,18,0.0
45,16,7,19,0.0
45,16,7,20,0.0
45,16,7,21,0.0
45,16,7,22,0.0
45,16,7,23,0.0
45,16,7,24,0.0
45,16,7,25,0.0
45,16,7,26,0.0
45,16,7,27,0.0
45,16,7,28,0.0
45,16,7,29,0.0
45,16,7,30,0.0
45,16,7,31,0.0
45,16,7,32,0.0
45,16,7,33,0.0
45,16,7,34,0.0
45,16,7,35,0.0
45,16,7,36,0.0
45,16,7,37,0.0
45,16,7,38,0.0
45,16,7,39,0.0
45,16,7,40,0.0
45,16,7,41,0.0
45,16,7,42,0.0
45,16,7,43,0.014968351097445307
45,16,7,44,0.002702197580839889
45,16,7,45,0.0
45,16,8,1,0.7939927586951174
45,16,8,2,0.0
45,16,8,3,0.0
45,16,8,4,0.08427753262417582
45,16,8,5,0.0
45,16,8,6,0.10405917368109706
45,16,8,7,0.0
45,16,8,8,0.0
45,16,8,9,0.0
45,16,8,10,0.0
45,16,8,11,0.0
45,16,8,12,0.0
45,16,8,13,0.0
45,16,8,14,0.0
45,16,8,15,0.0
45,16,8,16,0.0
45,16,8,17,0.0
45,16,8,18,0.0
45,16,8,19,0.0
45,16,8,20,0.0
45,16,8,21,0.0
45,16,8,22,0.0
45,16,8,23,0.0
45,16,8,24,0.0
45,16,8,25,0.0
45,16,8,26,0.0
45,16,8,27,0.0
45,16,8,28,0.0
45,16,8,29,0.0
45,16,8,30,0.0
45,16,8,31,0.0
45,16,8,32,0.0
45,16,8,33,0.0
45,16,8,34,0.0
45,16,8,35,0.0
45,16,8,36,0.0
45,16,8,37,0.0
45,16,8,38,0.0
45,16,8,39,0.0
45,16,8,40,0.0
45,16,8,41,0.0
45,16,8,42,0.0
45,16,8,43,0.014968131585954116
45,16,8,44,0.0027024034136556426
45,16,8,45,0.0
45,16,9,1,0.793992794335917
45,16,9,2,0.0
45,16,9,3,0.0
45,16,9,4,0.08427714039011201
45,16,9,5,0.0
45,16,9,6,0.10405955865838136
45,16,9,7,0.0
45,16,9,8,0.0
45,16,9,9,0.0
45,16,9,10,0.0
45,16,9,11,0.0
45,16,9,12,0.0
45,16,9,13,0.0
45,16,9,14,0.0
45,16,9,15,0.0
45,16,9,16,0.0
45,16,9,17,0.0
45,16,9,18,0.0
45,16,9,19,0.0
45,16,9,20,0.0
45,16,9,21,0.0
45,16,9,22,0.0
45,16,9,23,0.0
45,16,9,24,0.0
45,16,9,25,0.0
45,16,9,26,0.0
45,16,9,27,0.0
45,16,9,28,0.0
45,16,9,29,0.0
45,16,9,30,0.0
45,16,9,31,0.0
45,16,9,32,0.0
45,16,9,33,0.0
45,16,9,34,0.0
45,16,9,35,0.0
45,16,9,36,0.0
45,16,9,37,0.0
45,16,9,38,0.0
45,16,9,39,0.0
45,16,9,40,0.0
45,16,9,41,0.0
45,16,9,42,0.0
45,16,9,43,0.014968301143059751
45,16,9,44,0.002702205472529902
45,16,9,45,0.0
45,16,10,1,0.7939927258863756
45,16,10,2,0.0
45,16,10,3,0.0
45,16,10,4,0.08427790867300934
45,16,10,5,0.0
45,16,10,6,0.10405881115492538
45,16,10,7,0.0
45,16,10,8,0.0
45,16,10,9,0.0
45,16,10,10,0.0
45,16,10,11,0.0
45,16,10,12,0.0
45,16,10,13,0.0
45,16,10,14,0.0
45,16,10,15,0.0
45,16,10,16,0.0
45,16,10,17,0.0
45,16,10,18,0.0
45,16,10,19,0.0
45,16,10,20,0.0
45,16,10,21,0.0
45,16,10,22,0.0
45,16,10,23,0.0
45,16,10,24,0.0
45,16,10,25,0.0
45,16,10,26,0.0
45,16,10,27,0.0
45,16,10,28,0.0
45,16,10,29,0.0
45,16,10,30,0.0
45,16,10,31,0.0
45,16,10,32,0.0
45,16,10,33,0.0
45,16,10,34,0.0
45,16,10,35,0.0
45,16,10,36,0.0
45,16,10,37,0.0
45,16,10,38,0.0
45,16,10,39,0.0
45,16,10,40,0.0
45,16,10,41,0.0
45,16,10,42,0.0
45,16,10,43,0.014968183775448932
45,16,10,44,0.002702370510240933
45,16,10,45,0.0
45,16,11,1,0.7939927513788653
45,16,11,2,0.0
45,16,11,3,0.0
45,16,11,4,0.0842775485425285
45,16,11,5,0.0
45,16,11,6,0.10405916007987995
45,16,11,7,0.0
45,16,11,8,0.0
45,16,11,9,0.0
45,16,11,10,0.0
45,16,11,11,0.0
45,16,11,12,0.0
45,16,11,13,0.0
45,16,11,14,0.0
45,16,11,15,0.0
45,16,11,16,0.0
45,16,11,17,0.0
45,16,11,18,0.0
45,16,11,19,0.0
45,16,11,20,0.0
45,16,11,21,0.0
45,16,11,22,0.0
45,16,11,23,0.0
45,16,11,24,0.0
45,16,11,25,0.0
45,16,11,26,0.0
45,16,11,27,0.0
45,16,11,28,0.0
45,16,11,29,0.0
45,16,11,30,0.0
45,16,11,31,0.0
45,16,11,32,0.0
45,16,11,33,0.0
45,16,11,34,0.0
45,16,11,35,0.0
45,16,11,36,0.0
45,16,11,37,0.0
45,16,11,38,0.0
45,16,11,39,0.0
45,16,11,40,0.0
45,16,11,41,0.0
45,16,11,42,0.0
45,16,11,43,0.014968365186538315
45,16,11,44,0.0027021748121880402
45,16,11,45,0.0
45,16,12,1,0.7939927645731346
45,16,12,2,0.0
45,16,12,3,0.0
45,16,12,4,0.08427739193233143
45,16,12,5,0.0
45,16,12,6,0.10405931707989217
45,16,12,7,0.0
45,16,12,8,0.0
45,16,12,9,0.0
45,16,12,10,0.0
45,16,12,11,0.0
45,16,12,12,0.0
45,16,12,13,0.0
45,16,12,14,0.0
45,16,12,15,0.0
45,16,12,16,0.0
45,16,12,17,0.0
45,16,12,18,0.0
45,16,12,19,0.0
45,16,12,20,0.0
45,16,12,21,0.0
45,16,12,22,0.0
45,16,12,23,0.0
45,16,12,24,0.0
45,16,12,25,0.0
45,16,12,26,0.0
45,16,12,27,0.0
45,16,12,28,0.0
45,16,12,29,0.0
45,16,12,30,0.0
45,16,12,31,0.0
45,16,12,32,0.0
45,16,12,33,0.0
45,16,12,34,0.0
45,16,12,35,0.0
45,16,12,36,0.0
45,16,12,37,0.0
45,16,12,38,0.0
45,16,12,39,0.0
45,16,12,40,0.0
45,16,12,41,0.0
45,16,12,42,0.0
45,16,12,43,0.014968182952275182
45,16,12,44,0.0027023434623665477
45,16,12,45,0.0
45,16,13,1,0.7939927474644812
45,16,13,2,0.0
45,16,13,3,0.0
45,16,13,4,0.08427760194741409
45,16,13,5,0.0
45,16,13,6,0.10405911478775408
45,16,13,7,0.0
45,16,13,8,0.0
45,16,13,9,0.0
45,16,13,10,0.0
45,16,13,11,0.0
45,16,13,12,0.0
45,16,13,13,0.0
45,16,13,14,0.0
45,16,13,15,0.0
45,16,13,16,0.0
45,16,13,17,0.0
45,16,13,18,0.0
45,16,13,19,0.0
45,16,13,20,0.0
45,16,13,21,0.0
45,16,13,22,0.0
45,16,13,23,0.0
45,16,13,24,0.0
45,16,13,25,0.0
45,16,13,26,0.0
45,16,13,27,0.0
45,16,13,28,0.0
45,16,13,29,0.0
45,16,13,30,0.0
45,16,13,31,0.0
45,16,13,32,0.0
45,16,13,33,0.0
45,16,13,34,0.0
45,16,13,35,0.0
45,16,13,36,0.0
45,16,13,37,0.0
45,16,13,38,0.0
45,16,13,39,0.0
45,16,13,40,0.0
45,16,13,41,0.0
45,16,13,42,0.0
45,16,13,43,0.014968216052275279
45,16,13,44,0.002702319748075258
45,16,13,45,0.0
45,16,14,1,0.7939927582931087
45,16,14,2,0.0
45,16,14,3,0.0
45,16,14,4,0.08427753217054368
45,16,14,5,0.0
45,16,14,6,0.10405917534919508
45,16,14,7,0.0
45,16,14,8,0.0
45,16,14,9,0.0
45,16,14,10,0.0
45,16,14,11,0.0
45,16,14,12,0.0
45,16,14,13,0.0
45,16,14,14,0.0
45,16,14,15,0.0
45,16,14,16,0.0
45,16,14,17,0.0
45,16,14,18,0.0
45,16,14,19,0.0
45,16,14,20,0.0
45,16,14,21,0.0
45,16,14,22,0.0
45,16,14,23,0.0
45,16,14,24,0.0
45,16,14,25,0.0
45,16,14,26,0.0
45,16,14,27,0.0
45,16,14,28,0.0
45,16,14,29,0.0
45,16,14,30,0.0
45,16,14,31,0.0
45,16,14,32,0.0
45,16,14,33,0.0
45,16,14,34,0.0
45,16,14,35,0.0
45,16,14,36,0.0
45,16,14,37,0.0
45,16,14,38,0.0
45,16,14,39,0.0
45,16,14,40,0.0
45,16,14,41,0.0
45,16,14,42,0.0
45,16,14,43,0.014968214070248967
45,16,14,44,0.002702320116903718
45,16,14,45,0.0
45,16,15,1,0.7939927878799382
45,16,15,2,0.0
45,16,15,3,0.0
45,16,15,4,0.08427727199208447
45,16,15,5,0.0
45,16,15,6,0.10405942506072847
45,16,15,7,0.0
45,16,15,8,0.0
45,16,15,9,0.0
45,16,15,10,0.0
45,16,15,11,0.0
45,16,15,12,0.0
45,16,15,13,0.0
45,16,15,14,0.0
45,16,15,15,0.0
45,16,15,16,0.0
45,16,15,17,0.0
45,16,15,18,0.0
45,16,15,19,0.0
45,16,15,20,0.0
45,16,15,21,0.0
45,16,15,22,0.0
45,16,15,23,0.0
45,16,15,24,0.0
45,16,15,25,0.0
45,16,15,26,0.0
45,16,15,27,0.0
45,16,15,28,0.0
45,16,15,29,0.0
45,16,15,30,0.0
45,16,15,31,0.0
45,16,15,32,0.0
45,16,15,33,0.0
45,16,15,34,0.0
45,16,15,35,0.0
45,16,15,36,0.0
45,16,15,37,0.0
45,16,15,38,0.0
45,16,15,39,0.0
45,16,15,40,0.0
45,16,15,41,0.0
45,16,15,42,0.0
45,16,15,43,0.014968230617623141
45,16,15,44,0.002702284449625908
45,16,15,45,0.0
45,16,16,1,0.7939927907767496
45,16,16,2,0.0
45,16,16,3,0.0
45,16,16,4,0.08427730329404139
45,16,16,5,0.0
45,16,16,6,0.10405938800676498
45,16,16,7,0.0
45,16,16,8,0.0
45,16,16,9,0.0
45,16,16,10,0.0
45,16,16,11,0.0
45,16,16,12,0.0
45,16,16,13,0.0
45,16,16,14,0.0
45,16,16,15,0.0
45,16,16,16,0.0
45,16,16,17,0.0
45,16,16,18,0.0
45,16,16,19,0.0
45,16,16,20,0.0
45,16,16,21,0.0
45,16,16,22,0.0
45,16,16,23,0.0
45,16,16,24,0.0
45,16,16,25,0.0
45,16,16,26,0.0
45,16,16,27,0.0
45,16,16,28,0.0
45,16,16,29,0.0
45,16,16,30,0.0
45,16,16,31,0.0
45,16,16,32,0.0
45,16,16,33,0.0
45,16,16,34,0.0
45,16,16,35,0.0
45,16,16,36,0.0
45,16,16,37,0.0
45,16,16,38,0.0
45,16,16,39,0.0
45,16,16,40,0.0
45,16,16,41,0.0
45,16,16,42,0.0
45,16,16,43,0.014968122906291584
45,16,16,44,0.0027023950161523336
45,16,16,45,0.0
45,16,17,1,0.7939927699995989
45,16,17,2,0.0
45,16,17,3,0.0
45,16,17,4,0.08427738514402208
45,16,17,5,0.0
45,16,17,6,0.10405931742092583
45,16,17,7,0.0
45,16,17,8,0.0
45,16,17,9,0.0
45,16,17,10,0.0
45,16,17,11,0.0
45,16,17,12,0.0
45,16,17,13,0.0
45,16,17,14,0.0
45,16,17,15,0.0
45,16,17,16,0.0
45,16,17,17,0.0
45,16,17,18,0.0
45,16,17,19,0.0
45,16,17,20,0.0
45,16,17,21,0.0
45,16,17,22,0.0
45,16,17,23,0.0
45,16,17,24,0.0
45,16,17,25,0.0
45,16,17,26,0.0
45,16,17,27,0.0
45,16,17,28,0.0
45,16,17,29,0.0
45,16,17,30,0.0
45,16,17,31,0.0
45,16,17,32,0.0
45,16,17,33,0.0
45,16,17,34,0.0
45,16,17,35,0.0
45,16,17,36,0.0
45,16,17,37,0.0
45,16,17,38,0.0
45,16,17,39,0.0
45,16,17,40,0.0
45,16,17,41,0.0
45,16,17,42,0.0
45,16,17,43,0.014968130415356926
45,16,17,44,0.002702397020096379
45,16,17,45,0.0
45,16,18,1,0.7939927535052154
45,16,18,2,0.0
45,16,18,3,0.0
45,16,18,4,0.08427756011470643
45,16,18,5,0.0
45,16,18,6,0.1040591513856688
45,16,18,7,0.0
45,16,18,8,0.0
45,16,18,9,0.0
45,16,18,10,0.0
45,16,18,11,0.0
45,16,18,12,0.0
45,16,18,13,0.0
45,16,18,14,0.0
45,16,18,15,0.0
45,16,18,16,0.0
45,16,18,17,0.0
45,16,18,18,0.0
45,16,18,19,0.0
45,16,18,20,0.0
45,16,18,21,0.0
45,16,18,22,0.0
45,16,18,23,0.0
45,16,18,24,0.0
45,16,18,25,0.0
45,16,18,26,0.0
45,16,18,27,0.0
45,16,18,28,0.0
45,16,18,29,0.0
45,16,18,30,0.0
45,16,18,31,0.0
45,16,18,32,0.0
45,16,18,33,0.0
45,16,18,34,0.0
45,16,18,35,0.0
45,16,18,36,0.0
45,16,18,37,0.0
45,16,18,38,0.0
45,16,18,39,0.0
45,16,18,40,0.0
45,16,18,41,0.0
45,16,18,42,0.0
45,16,18,43,0.01496820838115356
45,16,18,44,0.0027023266132559613
45,16,18,45,0.0
45,16,19,1,0.7939927590162728
45,16,19,2,0.0
45,16,19,3,0.0
45,16,19,4,0.08427749634026038
45,16,19,5,0.0
45,16,19,6,0.10405921255502115
45,16,19,7,0.0
45,16,19,8,0.0
45,16,19,9,0.0
45,16,19,10,0.0
45,16,19,11,0.0
45,16,19,12,0.0
45,16,19,13,0.0
45,16,19,14,0.0
45,16,19,15,0.0
45,16,19,16,0.0
45,16,19,17,0.0
45,16,19,18,0.0
45,16,19,19,0.0
45,16,19,20,0.0
45,16,19,21,0.0
45,16,19,22,0.0
45,16,19,23,0.0
45,16,19,24,0.0
45,16,19,25,0.0
45,16,19,26,0.0
45,16,19,27,0.0
45,16,19,28,0.0
45,16,19,29,0.0
45,16,19,30,0.0
45,16,19,31,0.0
45,16,19,32,0.0
45,16,19,33,0.0
45,16,19,34,0.0
45,16,19,35,0.0
45,16,19,36,0.0
45,16,19,37,0.0
45,16,19,38,0.0
45,16,19,39,0.0
45,16,19,40,0.0
45,16,19,41,0.0
45,16,19,42,0.0
45,16,19,43,0.014968178467210913
45,16,19,44,0.002702353621234765
45,16,19,45,0.0
45,16,20,1,0.7939927732696275
45,16,20,2,0.0
45,16,20,3,0.0
45,16,20,4,0.08427754063734817
45,16,20,5,0.0
45,16,20,6,0.10405915521823397
45,16,20,7,0.0
45,16,20,8,0.0
45,16,20,9,0.0
45,16,20,10,0.0
45,16,20,11,0.0
45,16,20,12,0.0
45,16,20,13,0.0
45,16,20,14,0.0
45,16,20,15,0.0
45,16,20,16,0.0
45,16,20,17,0.0
45,16,20,18,0.0
45,16,20,19,0.0
45,16,20,20,0.0
45,16,20,21,0.0
45,16,20,22,0.0
45,16,20,23,0.0
45,16,20,24,0.0
45,16,20,25,0.0
45,16,20,26,0.0
45,16,20,27,0.0
45,16,20,28,0.0
45,16,20,29,0.0
45,16,20,30,0.0
45,16,20,31,0.0
45,16,20,32,0.0
45,16,20,33,0.0
45,16,20,34,0.0
45,16,20,35,0.0
45,16,20,36,0.0
45,16,20,37,0.0
45,16,20,38,0.0
45,16,20,39,0.0
45,16,20,40,0.0
45,16,20,41,0.0
45,16,20,42,0.0
45,16,20,43,0.014968212780294848
45,16,20,44,0.002702318094495342
45,16,20,45,0.0
45,16,21,1,0.7939927608924151
45,16,21,2,0.0
45,16,21,3,0.0
45,16,21,4,0.08427748000922473
45,16,21,5,0.0
45,16,21,6,0.10405922240420432
45,16,21,7,0.0
45,16,21,8,0.0
45,16,21,9,0.0
45,16,21,10,0.0
45,16,21,11,0.0
45,16,21,12,0.0
45,16,21,13,0.0
45,16,21,14,0.0
45,16,21,15,0.0
45,16,21,16,0.0
45,16,21,17,0.0
45,16,21,18,0.0
45,16,21,19,0.0
45,16,21,20,0.0
45,16,21,21,0.0
45,16,21,22,0.0
45,16,21,23,0.0
45,16,21,24,0.0
45,16,21,25,0.0
45,16,21,26,0.0
45,16,21,27,0.0
45,16,21,28,0.0
45,16,21,29,0.0
45,16,21,30,0.0
45,16,21,31,0.0
45,16,21,32,0.0
45,16,21,33,0.0
45,16,21,34,0.0
45,16,21,35,0.0
45,16,21,36,0.0
45,16,21,37,0.0
45,16,21,38,0.0
45,16,21,39,0.0
45,16,21,40,0.0
45,16,21,41,0.0
45,16,21,42,0.0
45,16,21,43,0.014968170801398695
45,16,21,44,0.0027023658927573103
45,16,21,45,0.0
45,16,22,1,0.7939927776907474
45,16,22,2,0.0
45,16,22,3,0.0
45,16,22,4,0.08427731879438066
45,16,22,5,0.0
45,16,22,6,0.10405938612952394
45,16,22,7,0.0
45,16,22,8,0.0
45,16,22,9,0.0
45,16,22,10,0.0
45,16,22,11,0.0
45,16,22,12,0.0
45,16,22,13,0.0
45,16,22,14,0.0
45,16,22,15,0.0
45,16,22,16,0.0
45,16,22,17,0.0
45,16,22,18,0.0
45,16,22,19,0.0
45,16,22,20,0.0
45,16,22,21,0.0
45,16,22,22,0.0
45,16,22,23,0.0
45,16,22,24,0.0
45,16,22,25,0.0
45,16,22,26,0.0
45,16,22,27,0.0
45,16,22,28,0.0
45,16,22,29,0.0
45,16,22,30,0.0
45,16,22,31,0.0
45,16,22,32,0.0
45,16,22,33,0.0
45,16,22,34,0.0
45,16,22,35,0.0
45,16,22,36,0.0
45,16,22,37,0.0
45,16,22,38,0.0
45,16,22,39,0.0
45,16,22,40,0.0
45,16,22,41,0.0
45,16,22,42,0.0
45,16,22,43,0.014968181791357985
45,16,22,44,0.0027023355939901554
45,16,22,45,0.0
45,16,23,1,0.7939927673464364
45,16,23,2,0.0
45,16,23,3,0.0
45,16,23,4,0.08427751274583857
45,16,23,5,0.0
45,16,23,6,0.10405919144200163
45,16,23,7,0.0
45,16,23,8,0.0
45,16,23,9,0.0
45,16,23,10,0.0
45,16,23,11,0.0
45,16,23,12,0.0
45,16,23,13,0.0
45,16,23,14,0.0
45,16,23,15,0.0
45,16,23,16,0.0
45,16,23,17,0.0
45,16,23,18,0.0
45,16,23,19,0.0
45,16,23,20,0.0
45,16,23,21,0.0
45,16,23,22,0.0
45,16,23,23,0.0
45,16,23,24,0.0
45,16,23,25,0.0
45,16,23,26,0.0
45,16,23,27,0.0
45,16,23,28,0.0
45,16,23,29,0.0
45,16,23,30,0.0
45,16,23,31,0.0
45,16,23,32,0.0
45,16,23,33,0.0
45,16,23,34,0.0
45,16,23,35,0.0
45,16,23,36,0.0
45,16,23,37,0.0
45,16,23,38,0.0
45,16,23,39,0.0
45,16,23,40,0.0
45,16,23,41,0.0
45,16,23,42,0.0
45,16,23,43,0.01496817208375093
45,16,23,44,0.0027023563819721917
45,16,23,45,0.0
45,16,24,1,0.7939927742430724
45,16,24,2,0.0
45,16,24,3,0.0
45,16,24,4,0.08427755716867
45,16,24,5,0.0
45,16,24,6,0.10405914654183095
45,16,24,7,0.0
45,16,24,8,0.0
45,16,24,9,0.0
45,16,24,10,0.0
45,16,24,11,0.0
45,16,24,12,0.0
45,16,24,13,0.0
45,16,24,14,0.0
45,16,24,15,0.0
45,16,24,16,0.0
45,16,24,17,0.0
45,16,24,18,0.0
45,16,24,19,0.0
45,16,24,20,0.0
45,16,24,21,0.0
45,16,24,22,0.0
45,16,24,23,0.0
45,16,24,24,0.0
45,16,24,25,0.0
45,16,24,26,0.0
45,16,24,27,0.0
45,16,24,28,0.0
45,16,24,29,0.0
45,16,24,30,0.0
45,16,24,31,0.0
45,16,24,32,0.0
45,16,24,33,0.0
45,16,24,34,0.0
45,16,24,35,0.0
45,16,24,36,0.0
45,16,24,37,0.0
45,16,24,38,0.0
45,16,24,39,0.0
45,16,24,40,0.0
45,16,24,41,0.0
45,16,24,42,0.0
45,16,24,43,0.014968151294649318
45,16,24,44,0.00270237075177761
45,16,24,45,0.0
45,16,25,1,0.7939927403718432
45,16,25,2,0.0
45,16,25,3,0.0
45,16,25,4,0.08427750945941813
45,16,25,5,0.0
45,16,25,6,0.1040592196433751
45,16,25,7,0.0
45,16,25,8,0.0
45,16,25,9,0.0
45,16,25,10,0.0
45,16,25,11,0.0
45,16,25,12,0.0
45,16,25,13,0.0
45,16,25,14,0.0
45,16,25,15,0.0
45,16,25,16,0.0
45,16,25,17,0.0
45,16,25,18,0.0
45,16,25,19,0.0
45,16,25,20,0.0
45,16,25,21,0.0
45,16,25,22,0.0
45,16,25,23,0.0
45,16,25,24,0.0
45,16,25,25,0.0
45,16,25,26,0.0
45,16,25,27,0.0
45,16,25,28,0.0
45,16,25,29,0.0
45,16,25,30,0.0
45,16,25,31,0.0
45,16,25,32,0.0
45,16,25,33,0.0
45,16,25,34,0.0
45,16,25,35,0.0
45,16,25,36,0.0
45,16,25,37,0.0
45,16,25,38,0.0
45,16,25,39,0.0
45,16,25,40,0.0
45,16,25,41,0.0
45,16,25,42,0.0
45,16,25,43,0.01496815865025663
45,16,25,44,0.0027023718751069225
45,16,25,45,0.0
45,16,26,1,0.7939927450885768
45,16,26,2,0.0
45,16,26,3,0.0
45,16,26,4,0.08427768068559854
45,16,26,5,0.0
45,16,26,6,0.1040590271013175
45,16,26,7,0.0
45,16,26,8,0.0
45,16,26,9,0.0
45,16,26,10,0.0
45,16,26,11,0.0
45,16,26,12,0.0
45,16,26,13,0.0
45,16,26,14,0.0
45,16,26,15,0.0
45,16,26,16,0.0
45,16,26,17,0.0
45,16,26,18,0.0
45,16,26,19,0.0
45,16,26,20,0.0
45,16,26,21,0.0
45,16,26,22,0.0
45,16,26,23,0.0
45,16,26,24,0.0
45,16,26,25,0.0
45,16,26,26,0.0
45,16,26,27,0.0
45,16,26,28,0.0
45,16,26,29,0.0
45,16,26,30,0.0
45,16,26,31,0.0
45,16,26,32,0.0
45,16,26,33,0.0
45,16,26,34,0.0
45,16,26,35,0.0
45,16,26,36,0.0
45,16,26,37,0.0
45,16,26,38,0.0
45,16,26,39,0.0
45,16,26,40,0.0
45,16,26,41,0.0
45,16,26,42,0.0
45,16,26,43,0.014968165030243981
45,16,26,44,0.002702382094263223
45,16,26,45,0.0
45,16,27,1,0.7939927567075725
45,16,27,2,0.0
45,16,27,3,0.0
45,16,27,4,0.08427755122268545
45,16,27,5,0.0
45,16,27,6,0.10405915101284759
45,16,27,7,0.0
45,16,27,8,0.0
45,16,27,9,0.0
45,16,27,10,0.0
45,16,27,11,0.0
45,16,27,12,0.0
45,16,27,13,0.0
45,16,27,14,0.0
45,16,27,15,0.0
45,16,27,16,0.0
45,16,27,17,0.0
45,16,27,18,0.0
45,16,27,19,0.0
45,16,27,20,0.0
45,16,27,21,0.0
45,16,27,22,0.0
45,16,27,23,0.0
45,16,27,24,0.0
45,16,27,25,0.0
45,16,27,26,0.0
45,16,27,27,0.0
45,16,27,28,0.0
45,16,27,29,0.0
45,16,27,30,0.0
45,16,27,31,0.0
45,16,27,32,0.0
45,16,27,33,0.0
45,16,27,34,0.0
45,16,27,35,0.0
45,16,27,36,0.0
45,16,27,37,0.0
45,16,27,38,0.0
45,16,27,39,0.0
45,16,27,40,0.0
45,16,27,41,0.0
45,16,27,42,0.0
45,16,27,43,0.014968209708851281
45,16,27,44,0.0027023313480432245
45,16,27,45,0.0
45,16,28,1,0.7939927803617949
45,16,28,2,0.0
45,16,28,3,0.0
45,16,28,4,0.08427701349078681
45,16,28,5,0.0
45,16,28,6,0.10405971204669744
45,16,28,7,0.0
45,16,28,8,0.0
45,16,28,9,0.0
45,16,28,10,0.0
45,16,28,11,0.0
45,16,28,12,0.0
45,16,28,13,0.0
45,16,28,14,0.0
45,16,28,15,0.0
45,16,28,16,0.0
45,16,28,17,0.0
45,16,28,18,0.0
45,16,28,19,0.0
45,16,28,20,0.0
45,16,28,21,0.0
45,16,28,22,0.0
45,16,28,23,0.0
45,16,28,24,0.0
45,16,28,25,0.0
45,16,28,26,0.0
45,16,28,27,0.0
45,16,28,28,0.0
45,16,28,29,0.0
45,16,28,30,0.0
45,16,28,31,0.0
45,16,28,32,0.0
45,16,28,33,0.0
45,16,28,34,0.0
45,16,28,35,0.0
45,16,28,36,0.0
45,16,28,37,0.0
45,16,28,38,0.0
45,16,28,39,0.0
45,16,28,40,0.0
45,16,28,41,0.0
45,16,28,42,0.0
45,16,28,43,0.014968189492918641
45,16,28,44,0.002702304607802318
45,16,28,45,0.0
45,16,29,1,0.7939927683275709
45,16,29,2,0.0
45,16,29,3,0.0
45,16,29,4,0.0842772787304636
45,16,29,5,0.0
45,16,29,6,0.1040594326520049
45,16,29,7,0.0
45,16,29,8,0.0
45,16,29,9,0.0
45,16,29,10,0.0
45,16,29,11,0.0
45,16,29,12,0.0
45,16,29,13,0.0
45,16,29,14,0.0
45,16,29,15,0.0
45,16,29,16,0.0
45,16,29,17,0.0
45,16,29,18,0.0
45,16,29,19,0.0
45,16,29,20,0.0
45,16,29,21,0.0
45,16,29,22,0.0
45,16,29,23,0.0
45,16,29,24,0.0
45,16,29,25,0.0
45,16,29,26,0.0
45,16,29,27,0.0
45,16,29,28,0.0
45,16,29,29,0.0
45,16,29,30,0.0
45,16,29,31,0.0
45,16,29,32,0.0
45,16,29,33,0.0
45,16,29,34,0.0
45,16,29,35,0.0
45,16,29,36,0.0
45,16,29,37,0.0
45,16,29,38,0.0
45,16,29,39,0.0
45,16,29,40,0.0
45,16,29,41,0.0
45,16,29,42,0.0
45,16,29,43,0.014968182871869096
45,16,29,44,0.0027023374180916004
45,16,29,45,0.0
45,16,30,1,0.7939927559390476
45,16,30,2,0.0
45,16,30,3,0.0
45,16,30,4,0.08427746416684789
45,16,30,5,0.0
45,16,30,6,0.1040592438253348
45,16,30,7,0.0
45,16,30,8,0.0
45,16,30,9,0.0
45,16,30,10,0.0
45,16,30,11,0.0
45,16,30,12,0.0
45,16,30,13,0.0
45,16,30,14,0.0
45,16,30,15,0.0
45,16,30,16,0.0
45,16,30,17,0.0
45,16,30,18,0.0
45,16,30,19,0.0
45,16,30,20,0.0
45,16,30,21,0.0
45,16,30,22,0.0
45,16,30,23,0.0
45,16,30,24,0.0
45,16,30,25,0.0
45,16,30,26,0.0
45,16,30,27,0.0
45,16,30,28,0.0
45,16,30,29,0.0
45,16,30,30,0.0
45,16,30,31,0.0
45,16,30,32,0.0
45,16,30,33,0.0
45,16,30,34,0.0
45,16,30,35,0.0
45,16,30,36,0.0
45,16,30,37,0.0
45,16,30,38,0.0
45,16,30,39,0.0
45,16,30,40,0.0
45,16,30,41,0.0
45,16,30,42,0.0
45,16,30,43,0.014968186619618046
45,16,30,44,0.0027023494491518565
45,16,30,45,0.0
45,16,31,1,0.7939927576115536
45,16,31,2,0.0
45,16,31,3,0.0
45,16,31,4,0.08427752633174214
45,16,31,5,0.0
45,16,31,6,0.10405919551925527
45,16,31,7,0.0
45,16,31,8,0.0
45,16,31,9,0.0
45,16,31,10,0.0
45,16,31,11,0.0
45,16,31,12,0.0
45,16,31,13,0.0
45,16,31,14,0.0
45,16,31,15,0.0
45,16,31,16,0.0
45,16,31,17,0.0
45,16,31,18,0.0
45,16,31,19,0.0
45,16,31,20,0.0
45,16,31,21,0.0
45,16,31,22,0.0
45,16,31,23,0.0
45,16,31,24,0.0
45,16,31,25,0.0
45,16,31,26,0.0
45,16,31,27,0.0
45,16,31,28,0.0
45,16,31,29,0.0
45,16,31,30,0.0
45,16,31,31,0.0
45,16,31,32,0.0
45,16,31,33,0.0
45,16,31,34,0.0
45,16,31,35,0.0
45,16,31,36,0.0
45,16,31,37,0.0
45,16,31,38,0.0
45,16,31,39,0.0
45,16,31,40,0.0
45,16,31,41,0.0
45,16,31,42,0.0
45,16,31,43,0.01496820825596162
45,16,31,44,0.0027023122814874454
45,16,31,45,0.0
45,16,32,1,0.7939927521447345
45,16,32,2,0.0
45,16,32,3,0.0
45,16,32,4,0.08427745639015762
45,16,32,5,0.0
45,16,32,6,0.10405926894589386
45,16,32,7,0.0
45,16,32,8,0.0
45,16,32,9,0.0
45,16,32,10,0.0
45,16,32,11,0.0
45,16,32,12,0.0
45,16,32,13,0.0
45,16,32,14,0.0
45,16,32,15,0.0
45,16,32,16,0.0
45,16,32,17,0.0
45,16,32,18,0.0
45,16,32,19,0.0
45,16,32,20,0.0
45,16,32,21,0.0
45,16,32,22,0.0
45,16,32,23,0.0
45,16,32,24,0.0
45,16,32,25,0.0
45,16,32,26,0.0
45,16,32,27,0.0
45,16,32,28,0.0
45,16,32,29,0.0
45,16,32,30,0.0
45,16,32,31,0.0
45,16,32,32,0.0
45,16,32,33,0.0
45,16,32,34,0.0
45,16,32,35,0.0
45,16,32,36,0.0
45,16,32,37,0.0
45,16,32,38,0.0
45,16,32,39,0.0
45,16,32,40,0.0
45,16,32,41,0.0
45,16,32,42,0.0
45,16,32,43,0.014968196547606234
45,16,32,44,0.002702325971607859
45,16,32,45,0.0
45,16,33,1,0.7939927601164124
45,16,33,2,0.0
45,16,33,3,0.0
45,16,33,4,0.0842775779643567
45,16,33,5,0.0
45,16,33,6,0.10405912402607814
45,16,33,7,0.0
45,16,33,8,0.0
45,16,33,9,0.0
45,16,33,10,0.0
45,16,33,11,0.0
45,16,33,12,0.0
45,16,33,13,0.0
45,16,33,14,0.0
45,16,33,15,0.0
45,16,33,16,0.0
45,16,33,17,0.0
45,16,33,18,0.0
45,16,33,19,0.0
45,16,33,20,0.0
45,16,33,21,0.0
45,16,33,22,0.0
45,16,33,23,0.0
45,16,33,24,0.0
45,16,33,25,0.0
45,16,33,26,0.0
45,16,33,27,0.0
45,16,33,28,0.0
45,16,33,29,0.0
45,16,33,30,0.0
45,16,33,31,0.0
45,16,33,32,0.0
45,16,33,33,0.0
45,16,33,34,0.0
45,16,33,35,0.0
45,16,33,36,0.0
45,16,33,37,0.0
45,16,33,38,0.0
45,16,33,39,0.0
45,16,33,40,0.0
45,16,33,41,0.0
45,16,33,42,0.0
45,16,33,43,0.014968214733153358
45,16,33,44,0.0027023231599993627
45,16,33,45,0.0
45,16,34,1,0.793992756831181
45,16,34,2,0.0
45,16,34,3,0.0
45,16,34,4,0.08427752732633391
45,16,34,5,0.0
45,16,34,6,0.10405918949533029
45,16,34,7,0.0
45,16,34,8,0.0
45,16,34,9,0.0
45,16,34,10,0.0
45,16,34,11,0.0
45,16,34,12,0.0
45,16,34,13,0.0
45,16,34,14,0.0
45,16,34,15,0.0
45,16,34,16,0.0
45,16,34,17,0.0
45,16,34,18,0.0
45,16,34,19,0.0
45,16,34,20,0.0
45,16,34,21,0.0
45,16,34,22,0.0
45,16,34,23,0.0
45,16,34,24,0.0
45,16,34,25,0.0
45,16,34,26,0.0
45,16,34,27,0.0
45,16,34,28,0.0
45,16,34,29,0.0
45,16,34,30,0.0
45,16,34,31,0.0
45,16,34,32,0.0
45,16,34,33,0.0
45,16,34,34,0.0
45,16,34,35,0.0
45,16,34,36,0.0
45,16,34,37,0.0
45,16,34,38,0.0
45,16,34,39,0.0
45,16,34,40,0.0
45,16,34,41,0.0
45,16,34,42,0.0
45,16,34,43,0.014968249362004953
45,16,34,44,0.0027022769851500258
45,16,34,45,0.0
45,16,35,1,0.7939927559221647
45,16,35,2,0.0
45,16,35,3,0.0
45,16,35,4,0.08427752558526784
45,16,35,5,0.0
45,16,35,6,0.10405918420129619
45,16,35,7,0.0
45,16,35,8,0.0
45,16,35,9,0.0
45,16,35,10,0.0
45,16,35,11,0.0
45,16,35,12,0.0
45,16,35,13,0.0
45,16,35,14,0.0
45,16,35,15,0.0
45,16,35,16,0.0
45,16,35,17,0.0
45,16,35,18,0.0
45,16,35,19,0.0
45,16,35,20,0.0
45,16,35,21,0.0
45,16,35,22,0.0
45,16,35,23,0.0
45,16,35,24,0.0
45,16,35,25,0.0
45,16,35,26,0.0
45,16,35,27,0.0
45,16,35,28,0.0
45,16,35,29,0.0
45,16,35,30,0.0
45,16,35,31,0.0
45,16,35,32,0.0
45,16,35,33,0.0
45,16,35,34,0.0
45,16,35,35,0.0
45,16,35,36,0.0
45,16,35,37,0.0
45,16,35,38,0.0
45,16,35,39,0.0
45,16,35,40,0.0
45,16,35,41,0.0
45,16,35,42,0.0
45,16,35,43,0.014968212922530082
45,16,35,44,0.0027023213687411263
45,16,35,45,0.0
45,16,36,1,0.7939927643596026
45,16,36,2,0.0
45,16,36,3,0.0
45,16,36,4,0.08427750983521884
45,16,36,5,0.0
45,16,36,6,0.10405919555060184
45,16,36,7,0.0
45,16,36,8,0.0
45,16,36,9,0.0
45,16,36,10,0.0
45,16,36,11,0.0
45,16,36,12,0.0
45,16,36,13,0.0
45,16,36,14,0.0
45,16,36,15,0.0
45,16,36,16,0.0
45,16,36,17,0.0
45,16,36,18,0.0
45,16,36,19,0.0
45,16,36,20,0.0
45,16,36,21,0.0
45,16,36,22,0.0
45,16,36,23,0.0
45,16,36,24,0.0
45,16,36,25,0.0
45,16,36,26,0.0
45,16,36,27,0.0
45,16,36,28,0.0
45,16,36,29,0.0
45,16,36,30,0.0
45,16,36,31,0.0
45,16,36,32,0.0
45,16,36,33,0.0
45,16,36,34,0.0
45,16,36,35,0.0
45,16,36,36,0.0
45,16,36,37,0.0
45,16,36,38,0.0
45,16,36,39,0.0
45,16,36,40,0.0
45,16,36,41,0.0
45,16,36,42,0.0
45,16,36,43,0.014968176913168455
45,16,36,44,0.002702353341408277
45,16,36,45,0.0
45,16,37,1,0.7939927614653683
45,16,37,2,0.0
45,16,37,3,0.0
45,16,37,4,0.08427753332394851
45,16,37,5,0.0
45,16,37,6,0.10405917826437344
45,16,37,7,0.0
45,16,37,8,0.0
45,16,37,9,0.0
45,16,37,10,0.0
45,16,37,11,0.0
45,16,37,12,0.0
45,16,37,13,0.0
45,16,37,14,0.0
45,16,37,15,0.0
45,16,37,16,0.0
45,16,37,17,0.0
45,16,37,18,0.0
45,16,37,19,0.0
45,16,37,20,0.0
45,16,37,21,0.0
45,16,37,22,0.0
45,16,37,23,0.0
45,16,37,24,0.0
45,16,37,25,0.0
45,16,37,26,0.0
45,16,37,27,0.0
45,16,37,28,0.0
45,16,37,29,0.0
45,16,37,30,0.0
45,16,37,31,0.0
45,16,37,32,0.0
45,16,37,33,0.0
45,16,37,34,0.0
45,16,37,35,0.0
45,16,37,36,0.0
45,16,37,37,0.0
45,16,37,38,0.0
45,16,37,39,0.0
45,16,37,40,0.0
45,16,37,41,0.0
45,16,37,42,0.0
45,16,37,43,0.014968208379286262
45,16,37,44,0.00270231856702344
45,16,37,45,0.0
45,16,38,1,0.7939927417438112
45,16,38,2,0.0
45,16,38,3,0.0
45,16,38,4,0.08427753477150285
45,16,38,5,0.0
45,16,38,6,0.10405919434036252
45,16,38,7,0.0
45,16,38,8,0.0
45,16,38,9,0.0
45,16,38,10,0.0
45,16,38,11,0.0
45,16,38,12,0.0
45,16,38,13,0.0
45,16,38,14,0.0
45,16,38,15,0.0
45,16,38,16,0.0
45,16,38,17,0.0
45,16,38,18,0.0
45,16,38,19,0.0
45,16,38,20,0.0
45,16,38,21,0.0
45,16,38,22,0.0
45,16,38,23,0.0
45,16,38,24,0.0
45,16,38,25,0.0
45,16,38,26,0.0
45,16,38,27,0.0
45,16,38,28,0.0
45,16,38,29,0.0
45,16,38,30,0.0
45,16,38,31,0.0
45,16,38,32,0.0
45,16,38,33,0.0
45,16,38,34,0.0
45,16,38,35,0.0
45,16,38,36,0.0
45,16,38,37,0.0
45,16,38,38,0.0
45,16,38,39,0.0
45,16,38,40,0.0
45,16,38,41,0.0
45,16,38,42,0.0
45,16,38,43,0.014968157530733222
45,16,38,44,0.0027023716135901855
45,16,38,45,0.0
45,16,39,1,0.7939927585453292
45,16,39,2,0.0
45,16,39,3,0.0
45,16,39,4,0.08427741737703989
45,16,39,5,0.0
45,16,39,6,0.10405930272824782
45,16,39,7,0.0
45,16,39,8,0.0
45,16,39,9,0.0
45,16,39,10,0.0
45,16,39,11,0.0
45,16,39,12,0.0
45,16,39,13,0.0
45,16,39,14,0.0
45,16,39,15,0.0
45,16,39,16,0.0
45,16,39,17,0.0
45,16,39,18,0.0
45,16,39,19,0.0
45,16,39,20,0.0
45,16,39,21,0.0
45,16,39,22,0.0
45,16,39,23,0.0
45,16,39,24,0.0
45,16,39,25,0.0
45,16,39,26,0.0
45,16,39,27,0.0
45,16,39,28,0.0
45,16,39,29,0.0
45,16,39,30,0.0
45,16,39,31,0.0
45,16,39,32,0.0
45,16,39,33,0.0
45,16,39,34,0.0
45,16,39,35,0.0
45,16,39,36,0.0
45,16,39,37,0.0
45,16,39,38,0.0
45,16,39,39,0.0
45,16,39,40,0.0
45,16,39,41,0.0
45,16,39,42,0.0
45,16,39,43,0.014968188373703084
45,16,39,44,0.0027023329756801686
45,16,39,45,0.0
45,16,40,1,0.7939927706073219
45,16,40,2,0.0
45,16,40,3,0.0
45,16,40,4,0.08427753575865257
45,16,40,5,0.0
45,16,40,6,0.10405915493334517
45,16,40,7,0.0
45,16,40,8,0.0
45,16,40,9,0.0
45,16,40,10,0.0
45,16,40,11,0.0
45,16,40,12,0.0
45,16,40,13,0.0
45,16,40,14,0.0
45,16,40,15,0.0
45,16,40,16,0.0
45,16,40,17,0.0
45,16,40,18,0.0
45,16,40,19,0.0
45,16,40,20,0.0
45,16,40,21,0.0
45,16,40,22,0.0
45,16,40,23,0.0
45,16,40,24,0.0
45,16,40,25,0.0
45,16,40,26,0.0
45,16,40,27,0.0
45,16,40,28,0.0
45,16,40,29,0.0
45,16,40,30,0.0
45,16,40,31,0.0
45,16,40,32,0.0
45,16,40,33,0.0
45,16,40,34,0.0
45,16,40,35,0.0
45,16,40,36,0.0
45,16,40,37,0.0
45,16,40,38,0.0
45,16,40,39,0.0
45,16,40,40,0.0
45,16,40,41,0.0
45,16,40,42,0.0
45,16,40,43,0.014968207760377104
45,16,40,44,0.0027023309403034035
45,16,40,45,0.0
45,16,41,1,0.7939927486542705
45,16,41,2,0.0
45,16,41,3,0.0
45,16,41,4,0.08427766743874933
45,16,41,5,0.0
45,16,41,6,0.10405904164063413
45,16,41,7,0.0
45,16,41,8,0.0
45,16,41,9,0.0
45,16,41,10,0.0
45,16,41,11,0.0
45,16,41,12,0.0
45,16,41,13,0.0
45,16,41,14,0.0
45,16,41,15,0.0
45,16,41,16,0.0
45,16,41,17,0.0
45,16,41,18,0.0
45,16,41,19,0.0
45,16,41,20,0.0
45,16,41,21,0.0
45,16,41,22,0.0
45,16,41,23,0.0
45,16,41,24,0.0
45,16,41,25,0.0
45,16,41,26,0.0
45,16,41,27,0.0
45,16,41,28,0.0
45,16,41,29,0.0
45,16,41,30,0.0
45,16,41,31,0.0
45,16,41,32,0.0
45,16,41,33,0.0
45,16,41,34,0.0
45,16,41,35,0.0
45,16,41,36,0.0
45,16,41,37,0.0
45,16,41,38,0.0
45,16,41,39,0.0
45,16,41,40,0.0
45,16,41,41,0.0
45,16,41,42,0.0
45,16,41,43,0.01496824599918504
45,16,41,44,0.0027022962671611034
45,16,41,45,0.0
45,32,0,1,0.6298292205838897
45,32,0,2,0.1734767212805296
45,32,0,3,0.0
45,32,0,4,0.11672077359061021
45,32,0,5,0.0
45,32,0,6,0.0
45,32,0,7,0.0
45,32,0,8,0.0
45,32,0,9,0.0
45,32,0,10,0.0
45,32,0,11,0.05067330004351585
45,32,0,12,0.0
45,32,0,13,0.0
45,32,0,14,0.0
45,32,0,15,0.0
45,32,0,16,0.0
45,32,0,17,0.0
45,32,0,18,0.0
45,32,0,19,0.0
45,32,0,20,0.0
45,32,0,21,0.0
45,32,0,22,0.0
45,32,0,23,0.0
45,32,0,24,0.0
45,32,0,25,0.0
45,32,0,26,0.0
45,32,0,27,0.0
45,32,0,28,0.0
45,32,0,29,0.0
45,32,0,30,0.0
45,32,0,31,0.0
45,32,0,32,0.0
45,32,0,33,0.0
45,32,0,34,0.0
45,32,0,35,0.0
45,32,0,36,0.0
45,32,0,37,0.0
45,32,0,38,0.0
45,32,0,39,0.020390256640092214
45,32,0,40,0.007411630163105564
45,32,0,41,0.0
45,32,0,42,0.0014980976982567637
45,32,0,43,0.0
45,32,0,44,0.0
45,32,0,45,0.0
45,32,1,1,0.6298292011233746
45,32,1,2,0.17347682945791093
45,32,1,3,0.0
45,32,1,4,0.11672062463966879
45,32,1,5,0.0
45,32,1,6,0.0
45,32,1,7,0.0
45,32,1,8,0.0
45,32,1,9,0.0
45,32,1,10,0.0
45,32,1,11,0.05067334882041075
45,32,1,12,0.0
45,32,1,13,0.0
45,32,1,14,0.0
45,32,1,15,0.0
45,32,1,16,0.0
45,32,1,17,0.0
45,32,1,18,0.0
45,32,1,19,0.0
45,32,1,20,0.0
45,32,1,21,0.0
45,32,1,22,0.0
45,32,1,23,0.0
45,32,1,24,0.0
45,32,1,25,0.0
45,32,1,26,0.0
45,32,1,27,0.0
45,32,1,28,0.0
45,32,1,29,0.0
45,32,1,30,0.0
45,32,1,31,0.0
45,32,1,32,0.0
45,32,1,33,0.0
45,32,1,34,0.0
45,32,1,35,0.0
45,32,1,36,0.0
45,32,1,37,0.0
45,32,1,38,0.0
45,32,1,39,0.020390187545839156
45,32,1,40,0.007412032821438
45,32,1,41,0.0
45,32,1,42,0.0014977755913577724
45,32,1,43,0.0
45,32,1,44,0.0
45,32,1,45,0.0
45,32,2,1,0.6298292438256073
45,32,2,2,0.173476433836395
45,32,2,3,0.0
45,32,2,4,0.11672119162202436
45,32,2,5,0.0
45,32,2,6,0.0
45,32,2,7,0.0
45,32,2,8,0.0
45,32,2,9,0.0
45,32,2,10,0.0
45,32,2,11,0.05067303895320829
45,32,2,12,0.0
45,32,2,13,0.0
45,32,2,14,0.0
45,32,2,15,0.0
45,32,2,16,0.0
45,32,2,17,0.0
45,32,2,18,0.0
45,32,2,19,0.0
45,32,2,20,0.0
45,32,2,21,0.0
45,32,2,22,0.0
45,32,2,23,0.0
45,32,2,24,0.0
45,32,2,25,0.0
45,32,2,26,0.0
45,32,2,27,0.0
45,32,2,28,0.0
45,32,2,29,0.0
45,32,2,30,0.0
45,32,2,31,0.0
45,32,2,32,0.0
45,32,2,33,0.0
45,32,2,34,0.0
45,32,2,35,0.0
45,32,2,36,0.0
45,32,2,37,0.0
45,32,2,38,0.0
45,32,2,39,0.020390301343168663
45,32,2,40,0.00741226876872374
45,32,2,41,0.0
45,32,2,42,0.0014975216508727291
45,32,2,43,0.0
45,32,2,44,0.0
45,32,2,45,0.0
45,32,3,1,0.6298291655500339
45,32,3,2,0.173476780143181
45,32,3,3,0.0
45,32,3,4,0.11672075734257192
45,32,3,5,0.0
45,32,3,6,0.0
45,32,3,7,0.0
45,32,3,8,0.0
45,32,3,9,0.0
45,32,3,10,0.0
45,32,3,11,0.05067325279368953
45,32,3,12,0.0
45,32,3,13,0.0
45,32,3,14,0.0
45,32,3,15,0.0
45,32,3,16,0.0
45,32,3,17,0.0
45,32,3,18,0.0
45,32,3,19,0.0
45,32,3,20,0.0
45,32,3,21,0.0
45,32,3,22,0.0
45,32,3,23,0.0
45,32,3,24,0.0
45,32,3,25,0.0
45,32,3,26,0.0
45,32,3,27,0.0
45,32,3,28,0.0
45,32,3,29,0.0
45,32,3,30,0.0
45,32,3,31,0.0
45,32,3,32,0.0
45,32,3,33,0.0
45,32,3,34,0.0
45,32,3,35,0.0
45,32,3,36,0.0
45,32,3,37,0.0
45,32,3,38,0.0
45,32,3,39,0.020390187562019935
45,32,3,40,0.007412526039929891
45,32,3,41,0.0
45,32,3,42,0.0014973305685737645
45,32,3,43,0.0
45,32,3,44,0.0
45,32,3,45,0.0
45,32,4,1,0.6298292477697355
45,32,4,2,0.17347630462516722
45,32,4,3,0.0
45,32,4,4,0.11672129962947761
45,32,4,5,0.0
45,32,4,6,0.0
45,32,4,7,0.0
45,32,4,8,0.0
45,32,4,9,0.0
45,32,4,10,0.0
45,32,4,11,0.05067306684562279
45,32,4,12,0.0
45,32,4,13,0.0
45,32,4,14,0.0
45,32,4,15,0.0
45,32,4,16,0.0
45,32,4,17,0.0
45,32,4,18,0.0
45,32,4,19,0.0
45,32,4,20,0.0
45,32,4,21,0.0
45,32,4,22,0.0
45,32,4,23,0.0
45,32,4,24,0.0
45,32,4,25,0.0
45,32,4,26,0.0
45,32,4,27,0.0
45,32,4,28,0.0
45,32,4,29,0.0
45,32,4,30,0.0
45,32,4,31,0.0
45,32,4,32,0.0
45,32,4,33,0.0
45,32,4,34,0.0
45,32,4,35,0.0
45,32,4,36,0.0
45,32,4,37,0.0
45,32,4,38,0.0
45,32,4,39,0.020390221281628266
45,32,4,40,0.007412458418651585
45,32,4,41,0.0
45,32,4,42,0.0014974014297171152
45,32,4,43,0.0
45,32,4,44,0.0
45,32,4,45,0.0
45,32,5,1,0.6298291946356154
45,32,5,2,0.17347674011775605
45,32,5,3,0.0
45,32,5,4,0.11672079045691262
45,32,5,5,0.0
45,32,5,6,0.0
45,32,5,7,0.0
45,32,5,8,0.0
45,32,5,9,0.0
45,32,5,10,0.0
45,32,5,11,0.05067326203254796
45,32,5,12,0.0
45,32,5,13,0.0
45,32,5,14,0.0
45,32,5,15,0.0
45,32,5,16,0.0
45,32,5,17,0.0
45,32,5,18,0.0
45,32,5,19,0.0
45,32,5,20,0.0
45,32,5,21,0.0
45,32,5,22,0.0
45,32,5,23,0.0
45,32,5,24,0.0
45,32,5,25,0.0
45,32,5,26,0.0
45,32,5,27,0.0
45,32,5,28,0.0
45,32,5,29,0.0
45,32,5,30,0.0
45,32,5,31,0.0
45,32,5,32,0.0
45,32,5,33,0.0
45,32,5,34,0.0
45,32,5,35,0.0
45,32,5,36,0.0
45,32,5,37,0.0
45,32,5,38,0.0
45,32,5,39,0.020390165542890273
45,32,5,40,0.007412232579161641
45,32,5,41,0.0
45,32,5,42,0.0014976146351160936
45,32,5,43,0.0
45,32,5,44,0.0
45,32,5,45,0.0
45,32,6,1,0.6298291599730723
45,32,6,2,0.1734770557441805
45,32,6,3,0.0
45,32,6,4,0.11672033918920348
45,32,6,5,0.0
45,32,6,6,0.0
45,32,6,7,0.0
45,32,6,8,0.0
45,32,6,9,0.0
45,32,6,10,0.0
45,32,6,11,0.05067340958073101
45,32,6,12,0.0
45,32,6,13,0.0
45,32,6,14,0.0
45,32,6,15,0.0
45,32,6,16,0.0
45,32,6,17,0.0
45,32,6,18,0.0
45,32,6,19,0.0
45,32,6,20,0.0
45,32,6,21,0.0
45,32,6,22,0.0
45,32,6,23,0.0
45,32,6,24,0.0
45,32,6,25,0.0
45,32,6,26,0.0
45,32,6,27,0.0
45,32,6,28,0.0
45,32,6,29,0.0
45,32,6,30,0.0
45,32,6,31,0.0
45,32,6,32,0.0
45,32,6,33,0.0
45,32,6,34,0.0
45,32,6,35,0.0
45,32,6,36,0.0
45,32,6,37,0.0
45,32,6,38,0.0
45,32,6,39,0.02038951203811657
45,32,6,40,0.007414041257520012
45,32,6,41,0.0
45,32,6,42,0.0014964822171762543
45,32,6,43,0.0
45,32,6,44,0.0
45,32,6,45,0.0
45,32,7,1,0.629829193640009
45,32,7,2,0.17347684415361125
45,32,7,3,0.0
45,32,7,4,0.11672065068716966
45,32,7,5,0.0
45,32,7,6,0.0
45,32,7,7,0.0
45,32,7,8,0.0
45,32,7,9,0.0
45,32,7,10,0.0
45,32,7,11,0.05067330087834864
45,32,7,12,0.0
45,32,7,13,0.0
45,32,7,14,0.0
45,32,7,15,0.0
45,32,7,16,0.0
45,32,7,17,0.0
45,32,7,18,0.0
45,32,7,19,0.0
45,32,7,20,0.0
45,32,7,21,0.0
45,32,7,22,0.0
45,32,7,23,0.0
45,32,7,24,0.0
45,32,7,25,0.0
45,32,7,26,0.0
45,32,7,27,0.0
45,32,7,28,0.0
45,32,7,29,0.0
45,32,7,30,0.0
45,32,7,31,0.0
45,32,7,32,0.0
45,32,7,33,0.0
45,32,7,34,0.0
45,32,7,35,0.0
45,32,7,36,0.0
45,32,7,37,0.0
45,32,7,38,0.0
45,32,7,39,0.020390279239128697
45,32,7,40,0.007412037612460252
45,32,7,41,0.0
45,32,7,42,0.0014976937892724968
45,32,7,43,0.0
45,32,7,44,0.0
45,32,7,45,0.0
45,32,8,1,0.629829214047726
45,32,8,2,0.17347667321481144
45,32,8,3,0.0
45,32,8,4,0.11672086118877341
45,32,8,5,0.0
45,32,8,6,0.0
45,32,8,7,0.0
45,32,8,8,0.0
45,32,8,9,0.0
45,32,8,10,0.0
45,32,8,11,0.050673172267774486
45,32,8,12,0.0
45,32,8,13,0.0
45,32,8,14,0.0
45,32,8,15,0.0
45,32,8,16,0.0
45,32,8,17,0.0
45,32,8,18,0.0
45,32,8,19,0.0
45,32,8,20,0.0
45,32,8,21,0.0
45,32,8,22,0.0
45,32,8,23,0.0
45,32,8,24,0.0
45,32,8,25,0.0
45,32,8,26,0.0
45,32,8,27,0.0
45,32,8,28,0.0
45,32,8,29,0.0
45,32,8,30,0.0
45,32,8,31,0.0
45,32,8,32,0.0
45,32,8,33,0.0
45,32,8,34,0.0
45,32,8,35,0.0
45,32,8,36,0.0
45,32,8,37,0.0
45,32,8,38,0.0
45,32,8,39,0.02039023629074111
45,32,8,40,0.007412648796134178
45,32,8,41,0.0
45,32,8,42,0.0014971941940393767
45,32,8,43,0.0
45,32,8,44,0.0
45,32,8,45,0.0
45,32,9,1,0.6298292199472455
45,32,9,2,0.17347673198542518
45,32,9,3,0.0
45,32,9,4,0.11672074782556309
45,32,9,5,0.0
45,32,9,6,0.0
45,32,9,7,0.0
45,32,9,8,0.0
45,32,9,9,0.0
45,32,9,10,0.0
45,32,9,11,0.05067327494790678
45,32,9,12,0.0
45,32,9,13,0.0
45,32,9,14,0.0
45,32,9,15,0.0
45,32,9,16,0.0
45,32,9,17,0.0
45,32,9,18,0.0
45,32,9,19,0.0
45,32,9,20,0.0
45,32,9,21,0.0
45,32,9,22,0.0
45,32,9,23,0.0
45,32,9,24,0.0
45,32,9,25,0.0
45,32,9,26,0.0
45,32,9,27,0.0
45,32,9,28,0.0
45,32,9,29,0.0
45,32,9,30,0.0
45,32,9,31,0.0
45,32,9,32,0.0
45,32,9,33,0.0
45,32,9,34,0.0
45,32,9,35,0.0
45,32,9,36,0.0
45,32,9,37,0.0
45,32,9,38,0.0
45,32,9,39,0.020390266775840157
45,32,9,40,0.007412042589276796
45,32,9,41,0.0
45,32,9,42,0.001497715928742517
45,32,9,43,0.0
45,32,9,44,0.0
45,32,9,45,0.0
45,32,10,1,0.6298291767652298
45,32,10,2,0.1734769101185912
45,32,10,3,0.0
45,32,10,4,0.11672055947310879
45,32,10,5,0.0
45,32,10,6,0.0
45,32,10,7,0.0
45,32,10,8,0.0
45,32,10,9,0.0
45,32,10,10,0.0
45,32,10,11,0.05067333394871734
45,32,10,12,0.0
45,32,10,13,0.0
45,32,10,14,0.0
45,32,10,15,0.0
45,32,10,16,0.0
45,32,10,17,0.0
45,32,10,18,0.0
45,32,10,19,0.0
45,32,10,20,0.0
45,32,10,21,0.0
45,32,10,22,0.0
45,32,10,23,0.0
45,32,10,24,0.0
45,32,10,25,0.0
45,32,10,26,0.0
45,32,10,27,0.0
45,32,10,28,0.0
45,32,10,29,0.0
45,32,10,30,0.0
45,32,10,31,0.0
45,32,10,32,0.0
45,32,10,33,0.0
45,32,10,34,0.0
45,32,10,35,0.0
45,32,10,36,0.0
45,32,10,37,0.0
45,32,10,38,0.0
45,32,10,39,0.020390184619129788
45,32,10,40,0.007412267765255149
45,32,10,41,0.0
45,32,10,42,0.0014975673099680929
45,32,10,43,0.0
45,32,10,44,0.0
45,32,10,45,0.0
45,32,11,1,0.6298291996036328
45,32,11,2,0.17347669364055954
45,32,11,3,0.0
45,32,11,4,0.11672083534871984
45,32,11,5,0.0
45,32,11,6,0.0
45,32,11,7,0.0
45,32,11,8,0.0
45,32,11,9,0.0
45,32,11,10,0.0
45,32,11,11,0.05067325943359946
45,32,11,12,0.0
45,32,11,13,0.0
45,32,11,14,0.0
45,32,11,15,0.0
45,32,11,16,0.0
45,32,11,17,0.0
45,32,11,18,0.0
45,32,11,19,0.0
45,32,11,20,0.0
45,32,11,21,0.0
45,32,11,22,0.0
45,32,11,23,0.0
45,32,11,24,0.0
45,32,11,25,0.0
45,32,11,26,0.0
45,32,11,27,0.0
45,32,11,28,0.0
45,32,11,29,0.0
45,32,11,30,0.0
45,32,11,31,0.0
45,32,11,32,0.0
45,32,11,33,0.0
45,32,11,34,0.0
45,32,11,35,0.0
45,32,11,36,0.0
45,32,11,37,0.0
45,32,11,38,0.0
45,32,11,39,0.020390214779817048
45,32,11,40,0.007412176476106632
45,32,11,41,0.0
45,32,11,42,0.0014976207175647139
45,32,11,43,0.0
45,32,11,44,0.0
45,32,11,45,0.0
45,32,12,1,0.6298292256027743
45,32,12,2,0.17347660291903896
45,32,12,3,0.0
45,32,12,4,0.11672090590057119
45,32,12,5,0.0
45,32,12,6,0.0
45,32,12,7,0.0
45,32,12,8,0.0
45,32,12,9,0.0
45,32,12,10,0.0
45,32,12,11,0.050673277165726095
45,32,12,12,0.0
45,32,12,13,0.0
45,32,12,14,0.0
45,32,12,15,0.0
45,32,12,16,0.0
45,32,12,17,0.0
45,32,12,18,0.0
45,32,12,19,0.0
45,32,12,20,0.0
45,32,12,21,0.0
45,32,12,22,0.0
45,32,12,23,0.0
45,32,12,24,0.0
45,32,12,25,0.0
45,32,12,26,0.0
45,32,12,27,0.0
45,32,12,28,0.0
45,32,12,29,0.0
45,32,12,30,0.0
45,32,12,31,0.0
45,32,12,32,0.0
45,32,12,33,0.0
45,32,12,34,0.0
45,32,12,35,0.0
45,32,12,36,0.0
45,32,12,37,0.0
45,32,12,38,0.0
45,32,12,39,0.020390324510510066
45,32,12,40,0.007411383993567087
45,32,12,41,0.0
45,32,12,42,0.0014982799078124326
45,32,12,43,0.0
45,32,12,44,0.0
45,32,12,45,0.0
45,32,13,1,0.6298291984419869
45,32,13,2,0.17347671078518306
45,32,13,3,0.0
45,32,13,4,0.11672080138285192
45,32,13,5,0.0
45,32,13,6,0.0
45,32,13,7,0.0
45,32,13,8,0.0
45,32,13,9,0.0
45,32,13,10,0.0
45,32,13,11,0.050673250253601074
45,32,13,12,0.0
45,32,13,13,0.0
45,32,13,14,0.0
45,32,13,15,0.0
45,32,13,16,0.0
45,32,13,17,0.0
45,32,13,18,0.0
45,32,13,19,0.0
45,32,13,20,0.0
45,32,13,21,0.0
45,32,13,22,0.0
45,32,13,23,0.0
45,32,13,24,0.0
45,32,13,25,0.0
45,32,13,26,0.0
45,32,13,27,0.0
45,32,13,28,0.0
45,32,13,29,0.0
45,32,13,30,0.0
45,32,13,31,0.0
45,32,13,32,0.0
45,32,13,33,0.0
45,32,13,34,0.0
45,32,13,35,0.0
45,32,13,36,0.0
45,32,13,37,0.0
45,32,13,38,0.0
45,32,13,39,0.020390242703500754
45,32,13,40,0.007412137433919359
45,32,13,41,0.0
45,32,13,42,0.0014976589989567767
45,32,13,43,0.0
45,32,13,44,0.0
45,32,13,45,0.0
45,32,14,1,0.6298292010930949
45,32,14,2,0.1734767599698984
45,32,14,3,0.0
45,32,14,4,0.11672075279337243
45,32,14,5,0.0
45,32,14,6,0.0
45,32,14,7,0.0
45,32,14,8,0.0
45,32,14,9,0.0
45,32,14,10,0.0
45,32,14,11,0.05067326186811926
45,32,14,12,0.0
45,32,14,13,0.0
45,32,14,14,0.0
45,32,14,15,0.0
45,32,14,16,0.0
45,32,14,17,0.0
45,32,14,18,0.0
45,32,14,19,0.0
45,32,14,20,0.0
45,32,14,21,0.0
45,32,14,22,0.0
45,32,14,23,0.0
45,32,14,24,0.0
45,32,14,25,0.0
45,32,14,26,0.0
45,32,14,27,0.0
45,32,14,28,0.0
45,32,14,29,0.0
45,32,14,30,0.0
45,32,14,31,0.0
45,32,14,32,0.0
45,32,14,33,0.0
45,32,14,34,0.0
45,32,14,35,0.0
45,32,14,36,0.0
45,32,14,37,0.0
45,32,14,38,0.0
45,32,14,39,0.020390218883505767
45,32,14,40,0.007412137198485943
45,32,14,41,0.0
45,32,14,42,0.0014976681935233065
45,32,14,43,0.0
45,32,14,44,0.0
45,32,14,45,0.0
45,32,15,1,0.629829200331057
45,32,15,2,0.17347674420046147
45,32,15,3,0.0
45,32,15,4,0.11672078230191325
45,32,15,5,0.0
45,32,15,6,0.0
45,32,15,7,0.0
45,32,15,8,0.0
45,32,15,9,0.0
45,32,15,10,0.0
45,32,15,11,0.05067325484152696
45,32,15,12,0.0
45,32,15,13,0.0
45,32,15,14,0.0
45,32,15,15,0.0
45,32,15,16,0.0
45,32,15,17,0.0
45,32,15,18,0.0
45,32,15,19,0.0
45,32,15,20,0.0
45,32,15,21,0.0
45,32,15,22,0.0
45,32,15,23,0.0
45,32,15,24,0.0
45,32,15,25,0.0
45,32,15,26,0.0
45,32,15,27,0.0
45,32,15,28,0.0
45,32,15,29,0.0
45,32,15,30,0.0
45,32,15,31,0.0
45,32,15,32,0.0
45,32,15,33,0.0
45,32,15,34,0.0
45,32,15,35,0.0
45,32,15,36,0.0
45,32,15,37,0.0
45,32,15,38,0.0
45,32,15,39,0.020390246517287238
45,32,15,40,0.00741201703348984
45,32,15,41,0.0
45,32,15,42,0.001497754774264218
45,32,15,43,0.0
45,32,15,44,0.0
45,32,15,45,0.0
45,32,16,1,0.6298291821513924
45,32,16,2,0.17347698204213438
45,32,16,3,0.0
45,32,16,4,0.11672045886895932
45,32,16,5,0.0
45,32,16,6,0.0
45,32,16,7,0.0
45,32,16,8,0.0
45,32,16,9,0.0
45,32,16,10,0.0
45,32,16,11,0.05067336181440877
45,32,16,12,0.0
45,32,16,13,0.0
45,32,16,14,0.0
45,32,16,15,0.0
45,32,16,16,0.0
45,32,16,17,0.0
45,32,16,18,0.0
45,32,16,19,0.0
45,32,16,20,0.0
45,32,16,21,0.0
45,32,16,22,0.0
45,32,16,23,0.0
45,32,16,24,0.0
45,32,16,25,0.0
45,32,16,26,0.0
45,32,16,27,0.0
45,32,16,28,0.0
45,32,16,29,0.0
45,32,16,30,0.0
45,32,16,31,0.0
45,32,16,32,0.0
45,32,16,33,0.0
45,32,16,34,0.0
45,32,16,35,0.0
45,32,16,36,0.0
45,32,16,37,0.0
45,32,16,38,0.0
45,32,16,39,0.020390223856591356
45,32,16,40,0.007412038473256777
45,32,16,41,0.0
45,32,16,42,0.0014977527932569779
45,32,16,43,0.0
45,32,16,44,0.0
45,32,16,45,0.0
45,32,17,1,0.6298291649892537
45,32,17,2,0.17347686964909936
45,32,17,3,0.0
45,32,17,4,0.11672062213137688
45,32,17,5,0.0
45,32,17,6,0.0
45,32,17,7,0.0
45,32,17,8,0.0
45,32,17,9,0.0
45,32,17,10,0.0
45,32,17,11,0.05067331990619833
45,32,17,12,0.0
45,32,17,13,0.0
45,32,17,14,0.0
45,32,17,15,0.0
45,32,17,16,0.0
45,32,17,17,0.0
45,32,17,18,0.0
45,32,17,19,0.0
45,32,17,20,0.0
45,32,17,21,0.0
45,32,17,22,0.0
45,32,17,23,0.0
45,32,17,24,0.0
45,32,17,25,0.0
45,32,17,26,0.0
45,32,17,27,0.0
45,32,17,28,0.0
45,32,17,29,0.0
45,32,17,30,0.0
45,32,17,31,0.0
45,32,17,32,0.0
45,32,17,33,0.0
45,32,17,34,0.0
45,32,17,35,0.0
45,32,17,36,0.0
45,32,17,37,0.0
45,32,17,38,0.0
45,32,17,39,0.02039013050511078
45,32,17,40,0.007412321937675261
45,32,17,41,0.0
45,32,17,42,0.0014975708812856809
45,32,17,43,0.0
45,32,17,44,0.0
45,32,17,45,0.0
45,32,18,1,0.6298291805753787
45,32,18,2,0.17347671429538383
45,32,18,3,0.0
45,32,18,4,0.11672084557594041
45,32,18,5,0.0
45,32,18,6,0.0
45,32,18,7,0.0
45,32,18,8,0.0
45,32,18,9,0.0
45,32,18,10,0.0
45,32,18,11,0.05067320201607706
45,32,18,12,0.0
45,32,18,13,0.0
45,32,18,14,0.0
45,32,18,15,0.0
45,32,18,16,0.0
45,32,18,17,0.0
45,32,18,18,0.0
45,32,18,19,0.0
45,32,18,20,0.0
45,32,18,21,0.0
45,32,18,22,0.0
45,32,18,23,0.0
45,32,18,24,0.0
45,32,18,25,0.0
45,32,18,26,0.0
45,32,18,27,0.0
45,32,18,28,0.0
45,32,18,29,0.0
45,32,18,30,0.0
45,32,18,31,0.0
45,32,18,32,0.0
45,32,18,33,0.0
45,32,18,34,0.0
45,32,18,35,0.0
45,32,18,36,0.0
45,32,18,37,0.0
45,32,18,38,0.0
45,32,18,39,0.020390167721860728
45,32,18,40,0.007412638730299392
45,32,18,41,0.0
45,32,18,42,0.0014972510850600395
45,32,18,43,0.0
45,32,18,44,0.0
45,32,18,45,0.0
45,32,19,1,0.6298291822722063
45,32,19,2,0.17347704263128494
45,32,19,3,0.0
45,32,19,4,0.11672032635774321
45,32,19,5,0.0
45,32,19,6,0.0
45,32,19,7,0.0
45,32,19,8,0.0
45,32,19,9,0.0
45,32,19,10,0.0
45,32,19,11,0.050673631878631685
45,32,19,12,0.0
45,32,19,13,0.0
45,32,19,14,0.0
45,32,19,15,0.0
45,32,19,16,0.0
45,32,19,17,0.0
45,32,19,18,0.0
45,32,19,19,0.0
45,32,19,20,0.0
45,32,19,21,0.0
45,32,19,22,0.0
45,32,19,23,0.0
45,32,19,24,0.0
45,32,19,25,0.0
45,32,19,26,0.0
45,32,19,27,0.0
45,32,19,28,0.0
45,32,19,29,0.0
45,32,19,30,0.0
45,32,19,31,0.0
45,32,19,32,0.0
45,32,19,33,0.0
45,32,19,34,0.0
45,32,19,35,0.0
45,32,19,36,0.0
45,32,19,37,0.0
45,32,19,38,0.0
45,32,19,39,0.020390393667595486
45,32,19,40,0.007409630824666899
45,32,19,41,0.0
45,32,19,42,0.0014997923678715737
45,32,19,43,0.0
45,32,19,44,0.0
45,32,19,45,0.0
45,32,20,1,0.629829220084278
45,32,20,2,0.17347675206560054
45,32,20,3,0.0
45,32,20,4,0.11672071076749983
45,32,20,5,0.0
45,32,20,6,0.0
45,32,20,7,0.0
45,32,20,8,0.0
45,32,20,9,0.0
45,32,20,10,0.0
45,32,20,11,0.05067329657535624
45,32,20,12,0.0
45,32,20,13,0.0
45,32,20,14,0.0
45,32,20,15,0.0
45,32,20,16,0.0
45,32,20,17,0.0
45,32,20,18,0.0
45,32,20,19,0.0
45,32,20,20,0.0
45,32,20,21,0.0
45,32,20,22,0.0
45,32,20,23,0.0
45,32,20,24,0.0
45,32,20,25,0.0
45,32,20,26,0.0
45,32,20,27,0.0
45,32,20,28,0.0
45,32,20,29,0.0
45,32,20,30,0.0
45,32,20,31,0.0
45,32,20,32,0.0
45,32,20,33,0.0
45,32,20,34,0.0
45,32,20,35,0.0
45,32,20,36,0.0
45,32,20,37,0.0
45,32,20,38,0.0
45,32,20,39,0.02039025043250534
45,32,20,40,0.007411999397453845
45,32,20,41,0.0
45,32,20,42,0.0014977706773062368
45,32,20,43,0.0
45,32,20,44,0.0
45,32,20,45,0.0
45,32,21,1,0.6298292242431568
45,32,21,2,0.17347656374679257
45,32,21,3,0.0
45,32,21,4,0.11672096786289639
45,32,21,5,0.0
45,32,21,6,0.0
45,32,21,7,0.0
45,32,21,8,0.0
45,32,21,9,0.0
45,32,21,10,0.0
45,32,21,11,0.05067315686472631
45,32,21,12,0.0
45,32,21,13,0.0
45,32,21,14,0.0
45,32,21,15,0.0
45,32,21,16,0.0
45,32,21,17,0.0
45,32,21,18,0.0
45,32,21,19,0.0
45,32,21,20,0.0
45,32,21,21,0.0
45,32,21,22,0.0
45,32,21,23,0.0
45,32,21,24,0.0
45,32,21,25,0.0
45,32,21,26,0.0
45,32,21,27,0.0
45,32,21,28,0.0
45,32,21,29,0.0
45,32,21,30,0.0
45,32,21,31,0.0
45,32,21,32,0.0
45,32,21,33,0.0
45,32,21,34,0.0
45,32,21,35,0.0
45,32,21,36,0.0
45,32,21,37,0.0
45,32,21,38,0.0
45,32,21,39,0.020390231918622097
45,32,21,40,0.007412624904160515
45,32,21,41,0.0
45,32,21,42,0.0014972304596452652
45,32,21,43,0.0
45,32,21,44,0.0
45,32,21,45,0.0
45,32,22,1,0.629829246082679
45,32,22,2,0.17347657959020335
45,32,22,3,0.0
45,32,22,4,0.11672093635685996
45,32,22,5,0.0
45,32,22,6,0.0
45,32,22,7,0.0
45,32,22,8,0.0
45,32,22,9,0.0
45,32,22,10,0.0
45,32,22,11,0.05067321722818036
45,32,22,12,0.0
45,32,22,13,0.0
45,32,22,14,0.0
45,32,22,15,0.0
45,32,22,16,0.0
45,32,22,17,0.0
45,32,22,18,0.0
45,32,22,19,0.0
45,32,22,20,0.0
45,32,22,21,0.0
45,32,22,22,0.0
45,32,22,23,0.0
45,32,22,24,0.0
45,32,22,25,0.0
45,32,22,26,0.0
45,32,22,27,0.0
45,32,22,28,0.0
45,32,22,29,0.0
45,32,22,30,0.0
45,32,22,31,0.0
45,32,22,32,0.0
45,32,22,33,0.0
45,32,22,34,0.0
45,32,22,35,0.0
45,32,22,36,0.0
45,32,22,37,0.0
45,32,22,38,0.0
45,32,22,39,0.020390318838893553
45,32,22,40,0.007411765529876965
45,32,22,41,0.0
45,32,22,42,0.0014979363733068668
45,32,22,43,0.0
45,32,22,44,0.0
45,32,22,45,0.0
45,32,23,1,0.6298291893229612
45,32,23,2,0.173476761135573
45,32,23,3,0.0
45,32,23,4,0.11672072494097688
45,32,23,5,0.0
45,32,23,6,0.0
45,32,23,7,0.0
45,32,23,8,0.0
45,32,23,9,0.0
45,32,23,10,0.0
45,32,23,11,0.050673307431780404
45,32,23,12,0.0
45,32,23,13,0.0
45,32,23,14,0.0
45,32,23,15,0.0
45,32,23,16,0.0
45,32,23,17,0.0
45,32,23,18,0.0
45,32,23,19,0.0
45,32,23,20,0.0
45,32,23,21,0.0
45,32,23,22,0.0
45,32,23,23,0.0
45,32,23,24,0.0
45,32,23,25,0.0
45,32,23,26,0.0
45,32,23,27,0.0
45,32,23,28,0.0
45,32,23,29,0.0
45,32,23,30,0.0
45,32,23,31,0.0
45,32,23,32,0.0
45,32,23,33,0.0
45,32,23,34,0.0
45,32,23,35,0.0
45,32,23,36,0.0
45,32,23,37,0.0
45,32,23,38,0.0
45,32,23,39,0.02039028873387713
45,32,23,40,0.007411845095402955
45,32,23,41,0.0
45,32,23,42,0.0014978833394284712
45,32,23,43,0.0
45,32,23,44,0.0
45,32,23,45,0.0
45,32,24,1,0.6298292001842253
45,32,24,2,0.17347665190800818
45,32,24,3,0.0
45,32,24,4,0.1167209009245807
45,32,24,5,0.0
45,32,24,6,0.0
45,32,24,7,0.0
45,32,24,8,0.0
45,32,24,9,0.0
45,32,24,10,0.0
45,32,24,11,0.05067321979995664
45,32,24,12,0.0
45,32,24,13,0.0
45,32,24,14,0.0
45,32,24,15,0.0
45,32,24,16,0.0
45,32,24,17,0.0
45,32,24,18,0.0
45,32,24,19,0.0
45,32,24,20,0.0
45,32,24,21,0.0
45,32,24,22,0.0
45,32,24,23,0.0
45,32,24,24,0.0
45,32,24,25,0.0
45,32,24,26,0.0
45,32,24,27,0.0
45,32,24,28,0.0
45,32,24,29,0.0
45,32,24,30,0.0
45,32,24,31,0.0
45,32,24,32,0.0
45,32,24,33,0.0
45,32,24,34,0.0
45,32,24,35,0.0
45,32,24,36,0.0
45,32,24,37,0.0
45,32,24,38,0.0
45,32,24,39,0.02039025730583918
45,32,24,40,0.007412026587233612
45,32,24,41,0.0
45,32,24,42,0.0014977432901564312
45,32,24,43,0.0
45,32,24,44,0.0
45,32,24,45,0.0
45,32,25,1,0.6298291994060929
45,32,25,2,0.1734768161918788
45,32,25,3,0.0
45,32,25,4,0.11672066250700572
45,32,25,5,0.0
45,32,25,6,0.0
45,32,25,7,0.0
45,32,25,8,0.0
45,32,25,9,0.0
45,32,25,10,0.0
45,32,25,11,0.05067331027165338
45,32,25,12,0.0
45,32,25,13,0.0
45,32,25,14,0.0
45,32,25,15,0.0
45,32,25,16,0.0
45,32,25,17,0.0
45,32,25,18,0.0
45,32,25,19,0.0
45,32,25,20,0.0
45,32,25,21,0.0
45,32,25,22,0.0
45,32,25,23,0.0
45,32,25,24,0.0
45,32,25,25,0.0
45,32,25,26,0.0
45,32,25,27,0.0
45,32,25,28,0.0
45,32,25,29,0.0
45,32,25,30,0.0
45,32,25,31,0.0
45,32,25,32,0.0
45,32,25,33,0.0
45,32,25,34,0.0
45,32,25,35,0.0
45,32,25,36,0.0
45,32,25,37,0.0
45,32,25,38,0.0
45,32,25,39,0.020390187286128115
45,32,25,40,0.007412181871409495
45,32,25,41,0.0
45,32,25,42,0.0014976424658316985
45,32,25,43,0.0
45,32,25,44,0.0
45,32,25,45,0.0
45,32,26,1,0.6298292045014012
45,32,26,2,0.17347676268955944
45,32,26,3,0.0
45,32,26,4,0.11672073469831401
45,32,26,5,0.0
45,32,26,6,0.0
45,32,26,7,0.0
45,32,26,8,0.0
45,32,26,9,0.0
45,32,26,10,0.0
45,32,26,11,0.050673261879612824
45,32,26,12,0.0
45,32,26,13,0.0
45,32,26,14,0.0
45,32,26,15,0.0
45,32,26,16,0.0
45,32,26,17,0.0
45,32,26,18,0.0
45,32,26,19,0.0
45,32,26,20,0.0
45,32,26,21,0.0
45,32,26,22,0.0
45,32,26,23,0.0
45,32,26,24,0.0
45,32,26,25,0.0
45,32,26,26,0.0
45,32,26,27,0.0
45,32,26,28,0.0
45,32,26,29,0.0
45,32,26,30,0.0
45,32,26,31,0.0
45,32,26,32,0.0
45,32,26,33,0.0
45,32,26,34,0.0
45,32,26,35,0.0
45,32,26,36,0.0
45,32,26,37,0.0
45,32,26,38,0.0
45,32,26,39,0.020390226233629807
45,32,26,40,0.007412307428517874
45,32,26,41,0.0
45,32,26,42,0.0014975025689647542
45,32,26,43,0.0
45,32,26,44,0.0
45,32,26,45,0.0
45,32,27,1,0.6298291837304101
45,32,27,2,0.1734769160024433
45,32,27,3,0.0
45,32,27,4,0.11672053243689728
45,32,27,5,0.0
45,32,27,6,0.0
45,32,27,7,0.0
45,32,27,8,0.0
45,32,27,9,0.0
45,32,27,10,0.0
45,32,27,11,0.050673400774489216
45,32,27,12,0.0
45,32,27,13,0.0
45,32,27,14,0.0
45,32,27,15,0.0
45,32,27,16,0.0
45,32,27,17,0.0
45,32,27,18,0.0
45,32,27,19,0.0
45,32,27,20,0.0
45,32,27,21,0.0
45,32,27,22,0.0
45,32,27,23,0.0
45,32,27,24,0.0
45,32,27,25,0.0
45,32,27,26,0.0
45,32,27,27,0.0
45,32,27,28,0.0
45,32,27,29,0.0
45,32,27,30,0.0
45,32,27,31,0.0
45,32,27,32,0.0
45,32,27,33,0.0
45,32,27,34,0.0
45,32,27,35,0.0
45,32,27,36,0.0
45,32,27,37,0.0
45,32,27,38,0.0
45,32,27,39,0.02039018632966113
45,32,27,40,0.007411709730752242
45,32,27,41,0.0
45,32,27,42,0.0014980709953467933
45,32,27,43,0.0
45,32,27,44,0.0
45,32,27,45,0.0
45,32,28,1,0.6298292136559217
45,32,28,2,0.1734767122728839
45,32,28,3,0.0
45,32,28,4,0.11672080198383858
45,32,28,5,0.0
45,32,28,6,0.0
45,32,28,7,0.0
45,32,28,8,0.0
45,32,28,9,0.0
45,32,28,10,0.0
45,32,28,11,0.05067321450131931
45,32,28,12,0.0
45,32,28,13,0.0
45,32,28,14,0.0
45,32,28,15,0.0
45,32,28,16,0.0
45,32,28,17,0.0
45,32,28,18,0.0
45,32,28,19,0.0
45,32,28,20,0.0
45,32,28,21,0.0
45,32,28,22,0.0
45,32,28,23,0.0
45,32,28,24,0.0
45,32,28,25,0.0
45,32,28,26,0.0
45,32,28,27,0.0
45,32,28,28,0.0
45,32,28,29,0.0
45,32,28,30,0.0
45,32,28,31,0.0
45,32,28,32,0.0
45,32,28,33,0.0
45,32,28,34,0.0
45,32,28,35,0.0
45,32,28,36,0.0
45,32,28,37,0.0
45,32,28,38,0.0
45,32,28,39,0.02039022927996159
45,32,28,40,0.007412400106268789
45,32,28,41,0.0
45,32,28,42,0.0014974281998063209
45,32,28,43,0.0
45,32,28,44,0.0
45,32,28,45,0.0
45,32,29,1,0.6298292135375775
45,32,29,2,0.17347669551168352
45,32,29,3,0.0
45,32,29,4,0.11672080331980436
45,32,29,5,0.0
45,32,29,6,0.0
45,32,29,7,0.0
45,32,29,8,0.0
45,32,29,9,0.0
45,32,29,10,0.0
45,32,29,11,0.050673262624860035
45,32,29,12,0.0
45,32,29,13,0.0
45,32,29,14,0.0
45,32,29,15,0.0
45,32,29,16,0.0
45,32,29,17,0.0
45,32,29,18,0.0
45,32,29,19,0.0
45,32,29,20,0.0
45,32,29,21,0.0
45,32,29,22,0.0
45,32,29,23,0.0
45,32,29,24,0.0
45,32,29,25,0.0
45,32,29,26,0.0
45,32,29,27,0.0
45,32,29,28,0.0
45,32,29,29,0.0
45,32,29,30,0.0
45,32,29,31,0.0
45,32,29,32,0.0
45,32,29,33,0.0
45,32,29,34,0.0
45,32,29,35,0.0
45,32,29,36,0.0
45,32,29,37,0.0
45,32,29,38,0.0
45,32,29,39,0.020390266637559416
45,32,29,40,0.0074120195382458435
45,32,29,41,0.0
45,32,29,42,0.0014977388302693563
45,32,29,43,0.0
45,32,29,44,0.0
45,32,29,45,0.0
45,32,30,1,0.6298292361131562
45,32,30,2,0.1734766655993771
45,32,30,3,0.0
45,32,30,4,0.11672084241467315
45,32,30,5,0.0
45,32,30,6,0.0
45,32,30,7,0.0
45,32,30,8,0.0
45,32,30,9,0.0
45,32,30,10,0.0
45,32,30,11,0.05067321458054222
45,32,30,12,0.0
45,32,30,13,0.0
45,32,30,14,0.0
45,32,30,15,0.0
45,32,30,16,0.0
45,32,30,17,0.0
45,32,30,18,0.0
45,32,30,19,0.0
45,32,30,20,0.0
45,32,30,21,0.0
45,32,30,22,0.0
45,32,30,23,0.0
45,32,30,24,0.0
45,32,30,25,0.0
45,32,30,26,0.0
45,32,30,27,0.0
45,32,30,28,0.0
45,32,30,29,0.0
45,32,30,30,0.0
45,32,30,31,0.0
45,32,30,32,0.0
45,32,30,33,0.0
45,32,30,34,0.0
45,32,30,35,0.0
45,32,30,36,0.0
45,32,30,37,0.0
45,32,30,38,0.0
45,32,30,39,0.020390264989248914
45,32,30,40,0.007412078535001468
45,32,30,41,0.0
45,32,30,42,0.001497697768001053
45,32,30,43,0.0
45,32,30,44,0.0
45,32,30,45,0.0
45,32,31,1,0.6298291924047164
45,32,31,2,0.1734767924071848
45,32,31,3,0.0
45,32,31,4,0.11672067551448523
45,32,31,5,0.0
45,32,31,6,0.0
45,32,31,7,0.0
45,32,31,8,0.0
45,32,31,9,0.0
45,32,31,10,0.0
45,32,31,11,0.05067332534620974
45,32,31,12,0.0
45,32,31,13,0.0
45,32,31,14,0.0
45,32,31,15,0.0
45,32,31,16,0.0
45,32,31,17,0.0
45,32,31,18,0.0
45,32,31,19,0.0
45,32,31,20,0.0
45,32,31,21,0.0
45,32,31,22,0.0
45,32,31,23,0.0
45,32,31,24,0.0
45,32,31,25,0.0
45,32,31,26,0.0
45,32,31,27,0.0
45,32,31,28,0.0
45,32,31,29,0.0
45,32,31,30,0.0
45,32,31,31,0.0
45,32,31,32,0.0
45,32,31,33,0.0
45,32,31,34,0.0
45,32,31,35,0.0
45,32,31,36,0.0
45,32,31,37,0.0
45,32,31,38,0.0
45,32,31,39,0.020390229518261402
45,32,31,40,0.007412016913288747
45,32,31,41,0.0
45,32,31,42,0.0014977678958537713
45,32,31,43,0.0
45,32,31,44,0.0
45,32,31,45,0.0
45,32,32,1,0.6298292573385299
45,32,32,2,0.1734763460708316
45,32,32,3,0.0
45,32,32,4,0.11672120957197954
45,32,32,5,0.0
45,32,32,6,0.0
45,32,32,7,0.0
45,32,32,8,0.0
45,32,32,9,0.0
45,32,32,10,0.0
45,32,32,11,0.05067316311990244
45,32,32,12,0.0
45,32,32,13,0.0
45,32,32,14,0.0
45,32,32,15,0.0
45,32,32,16,0.0
45,32,32,17,0.0
45,32,32,18,0.0
45,32,32,19,0.0
45,32,32,20,0.0
45,32,32,21,0.0
45,32,32,22,0.0
45,32,32,23,0.0
45,32,32,24,0.0
45,32,32,25,0.0
45,32,32,26,0.0
45,32,32,27,0.0
45,32,32,28,0.0
45,32,32,29,0.0
45,32,32,30,0.0
45,32,32,31,0.0
45,32,32,32,0.0
45,32,32,33,0.0
45,32,32,34,0.0
45,32,32,35,0.0
45,32,32,36,0.0
45,32,32,37,0.0
45,32,32,38,0.0
45,32,32,39,0.020390312723476585
45,32,32,40,0.007411615262363464
45,32,32,41,0.0
45,32,32,42,0.0014980959129164814
45,32,32,43,0.0
45,32,32,44,0.0
45,32,32,45,0.0
45,32,33,1,0.6298291727815599
45,32,33,2,0.1734770008637
45,32,33,3,0.0
45,32,33,4,0.11672046656868205
45,32,33,5,0.0
45,32,33,6,0.0
45,32,33,7,0.0
45,32,33,8,0.0
45,32,33,9,0.0
45,32,33,10,0.0
45,32,33,11,0.05067333810961062
45,32,33,12,0.0
45,32,33,13,0.0
45,32,33,14,0.0
45,32,33,15,0.0
45,32,33,16,0.0
45,32,33,17,0.0
45,32,33,18,0.0
45,32,33,19,0.0
45,32,33,20,0.0
45,32,33,21,0.0
45,32,33,22,0.0
45,32,33,23,0.0
45,32,33,24,0.0
45,32,33,25,0.0
45,32,33,26,0.0
45,32,33,27,0.0
45,32,33,28,0.0
45,32,33,29,0.0
45,32,33,30,0.0
45,32,33,31,0.0
45,32,33,32,0.0
45,32,33,33,0.0
45,32,33,34,0.0
45,32,33,35,0.0
45,32,33,36,0.0
45,32,33,37,0.0
45,32,33,38,0.0
45,32,33,39,0.020390185389249596
45,32,33,40,0.007412322591843136
45,32,33,41,0.0
45,32,33,42,0.0014975136953545337
45,32,33,43,0.0
45,32,33,44,0.0
45,32,33,45,0.0
45,32,34,1,0.6298292380328219
45,32,34,2,0.1734763273995354
45,32,34,3,0.0
45,32,34,4,0.11672131588220092
45,32,34,5,0.0
45,32,34,6,0.0
45,32,34,7,0.0
45,32,34,8,0.0
45,32,34,9,0.0
45,32,34,10,0.0
45,32,34,11,0.05067302438226393
45,32,34,12,0.0
45,32,34,13,0.0
45,32,34,14,0.0
45,32,34,15,0.0
45,32,34,16,0.0
45,32,34,17,0.0
45,32,34,18,0.0
45,32,34,19,0.0
45,32,34,20,0.0
45,32,34,21,0.0
45,32,34,22,0.0
45,32,34,23,0.0
45,32,34,24,0.0
45,32,34,25,0.0
45,32,34,26,0.0
45,32,34,27,0.0
45,32,34,28,0.0
45,32,34,29,0.0
45,32,34,30,0.0
45,32,34,31,0.0
45,32,34,32,0.0
45,32,34,33,0.0
45,32,34,34,0.0
45,32,34,35,0.0
45,32,34,36,0.0
45,32,34,37,0.0
45,32,34,38,0.0
45,32,34,39,0.02039030989939671
45,32,34,40,0.007412409793824743
45,32,34,41,0.0
45,32,34,42,0.0014973746099565823
45,32,34,43,0.0
45,32,34,44,0.0
45,32,34,45,0.0
45,64,0,1,0.49129928800988376
45,64,0,2,0.31264099718819793
45,64,0,3,0.0
45,64,0,4,0.0
45,64,0,5,0.0
45,64,0,6,0.0
45,64,0,7,0.14059600241453696
45,64,0,8,0.0
45,64,0,9,0.008044965032655144
45,64,0,10,0.0
45,64,0,11,0.0
45,64,0,12,0.0
45,64,0,13,0.0
45,64,0,14,0.0
45,64,0,15,0.0
45,64,0,16,0.0
45,64,0,17,0.0
45,64,0,18,0.0
45,64,0,19,0.0
45,64,0,20,0.0
45,64,0,21,0.0
45,64,0,22,0.0
45,64,0,23,0.0
45,64,0,24,0.0
45,64,0,25,0.0
45,64,0,26,0.0
45,64,0,27,0.0
45,64,0,28,0.0
45,64,0,29,0.0
45,64,0,30,0.0
45,64,0,31,0.0
45,64,0,32,0.0
45,64,0,33,0.0
45,64,0,34,0.037919082710433066
45,64,0,35,0.009499664644293205
45,64,0,36,0.0
45,64,0,37,0.0
45,64,0,38,0.0
45,64,0,39,0.0
45,64,0,40,0.0
45,64,0,41,0.0
45,64,0,42,0.0
45,64,0,43,0.0
45,64,0,44,0.0
45,64,0,45,0.0
45,64,1,1,0.49129928816125173
45,64,1,2,0.31264106493236027
45,64,1,3,0.0
45,64,1,4,0.0
45,64,1,5,0.0
45,64,1,6,0.0
45,64,1,7,0.1405955690064614
45,64,1,8,0.0
45,64,1,9,0.008045343388441251
45,64,1,10,0.0
45,64,1,11,0.0
45,64,1,12,0.0
45,64,1,13,0.0
45,64,1,14,0.0
45,64,1,15,0.0
45,64,1,16,0.0
45,64,1,17,0.0
45,64,1,18,0.0
45,64,1,19,0.0
45,64,1,20,0.0
45,64,1,21,0.0
45,64,1,22,0.0
45,64,1,23,0.0
45,64,1,24,0.0
45,64,1,25,0.0
45,64,1,26,0.0
45,64,1,27,0.0
45,64,1,28,0.0
45,64,1,29,0.0
45,64,1,30,0.0
45,64,1,31,0.0
45,64,1,32,0.0
45,64,1,33,0.0
45,64,1,34,0.03791911563797788
45,64,1,35,0.009499618873507526
45,64,1,36,0.0
45,64,1,37,0.0
45,64,1,38,0.0
45,64,1,39,0.0
45,64,1,40,0.0
45,64,1,41,0.0
45,64,1,42,0.0
45,64,1,43,0.0
45,64,1,44,0.0
45,64,1,45,0.0
45,64,2,1,0.4912993070100844
45,64,2,2,0.3126410660959095
45,64,2,3,0.0
45,64,2,4,0.0
45,64,2,5,0.0
45,64,2,6,0.0
45,64,2,7,0.14059516420088927
45,64,2,8,0.0
45,64,2,9,0.008045747648369704
45,64,2,10,0.0
45,64,2,11,0.0
45,64,2,12,0.0
45,64,2,13,0.0
45,64,2,14,0.0
45,64,2,15,0.0
45,64,2,16,0.0
45,64,2,17,0.0
45,64,2,18,0.0
45,64,2,19,0.0
45,64,2,20,0.0
45,64,2,21,0.0
45,64,2,22,0.0
45,64,2,23,0.0
45,64,2,24,0.0
45,64,2,25,0.0
45,64,2,26,0.0
45,64,2,27,0.0
45,64,2,28,0.0
45,64,2,29,0.0
45,64,2,30,0.0
45,64,2,31,0.0
45,64,2,32,0.0
45,64,2,33,0.0
45,64,2,34,0.03791903737839569
45,64,2,35,0.009499677666351387
45,64,2,36,0.0
45,64,2,37,0.0
45,64,2,38,0.0
45,64,2,39,0.0
45,64,2,40,0.0
45,64,2,41,0.0
45,64,2,42,0.0
45,64,2,43,0.0
45,64,2,44,0.0
45,64,2,45,0.0
45,64,3,1,0.49129929006580614
45,64,3,2,0.3126409266557583
45,64,3,3,0.0
45,64,3,4,0.0
45,64,3,5,0.0
45,64,3,6,0.0
45,64,3,7,0.14059667198077383
45,64,3,8,0.0
45,64,3,9,0.008044313316527128
45,64,3,10,0.0
45,64,3,11,0.0
45,64,3,12,0.0
45,64,3,13,0.0
45,64,3,14,0.0
45,64,3,15,0.0
45,64,3,16,0.0
45,64,3,17,0.0
45,64,3,18,0.0
45,64,3,19,0.0
45,64,3,20,0.0
45,64,3,21,0.0
45,64,3,22,0.0
45,64,3,23,0.0
45,64,3,24,0.0
45,64,3,25,0.0
45,64,3,26,0.0
45,64,3,27,0.0
45,64,3,28,0.0
45,64,3,29,0.0
45,64,3,30,0.0
45,64,3,31,0.0
45,64,3,32,0.0
45,64,3,33,0.0
45,64,3,34,0.03791910500414826
45,64,3,35,0.009499692976986236
45,64,3,36,0.0
45,64,3,37,0.0
45,64,3,38,0.0
45,64,3,39,0.0
45,64,3,40,0.0
45,64,3,41,0.0
45,64,3,42,0.0
45,64,3,43,0.0
45,64,3,44,0.0
45,64,3,45,0.0
45,64,4,1,0.4912993180013494
45,64,4,2,0.31264104893004097
45,64,4,3,0.0
45,64,4,4,0.0
45,64,4,5,0.0
45,64,4,6,0.0
45,64,4,7,0.14059529171052063
45,64,4,8,0.0
45,64,4,9,0.008045643486261515
45,64,4,10,0.0
45,64,4,11,0.0
45,64,4,12,0.0
45,64,4,13,0.0
45,64,4,14,0.0
45,64,4,15,0.0
45,64,4,16,0.0
45,64,4,17,0.0
45,64,4,18,0.0
45,64,4,19,0.0
45,64,4,20,0.0
45,64,4,21,0.0
45,64,4,22,0.0
45,64,4,23,0.0
45,64,4,24,0.0
45,64,4,25,0.0
45,64,4,26,0.0
45,64,4,27,0.0
45,64,4,28,0.0
45,64,4,29,0.0
45,64,4,30,0.0
45,64,4,31,0.0
45,64,4,32,0.0
45,64,4,33,0.0
45,64,4,34,0.03791902547437317
45,64,4,35,0.009499672397454448
45,64,4,36,0.0
45,64,4,37,0.0
45,64,4,38,0.0
45,64,4,39,0.0
45,64,4,40,0.0
45,64,4,41,0.0
45,64,4,42,0.0
45,64,4,43,0.0
45,64,4,44,0.0
45,64,4,45,0.0
45,64,5,1,0.49129931920165165
45,64,5,2,0.3126409876910227
45,64,5,3,0.0
45,64,5,4,0.0
45,64,5,5,0.0
45,64,5,6,0.0
45,64,5,7,0.140596001986162
45,64,5,8,0.0
45,64,5,9,0.008044954192261325
45,64,5,10,0.0
45,64,5,11,0.0
45,64,5,12,0.0
45,64,5,13,0.0
45,64,5,14,0.0
45,64,5,15,0.0
45,64,5,16,0.0
45,64,5,17,0.0
45,64,5,18,0.0
45,64,5,19,0.0
45,64,5,20,0.0
45,64,5,21,0.0
45,64,5,22,0.0
45,64,5,23,0.0
45,64,5,24,0.0
45,64,5,25,0.0
45,64,5,26,0.0
45,64,5,27,0.0
45,64,5,28,0.0
45,64,5,29,0.0
45,64,5,30,0.0
45,64,5,31,0.0
45,64,5,32,0.0
45,64,5,33,0.0
45,64,5,34,0.03791903221538021
45,64,5,35,0.009499704713522083
45,64,5,36,0.0
45,64,5,37,0.0
45,64,5,38,0.0
45,64,5,39,0.0
45,64,5,40,0.0
45,64,5,41,0.0
45,64,5,42,0.0
45,64,5,43,0.0
45,64,5,44,0.0
45,64,5,45,0.0
45,64,6,1,0.4912993117331827
45,64,6,2,0.3126411378024784
45,64,6,3,0.0
45,64,6,4,0.0
45,64,6,5,0.0
45,64,6,6,0.0
45,64,6,7,0.14059439086819528
45,64,6,8,0.0
45,64,6,9,0.008046522368059859
45,64,6,10,0.0
45,64,6,11,0.0
45,64,6,12,0.0
45,64,6,13,0.0
45,64,6,14,0.0
45,64,6,15,0.0
45,64,6,16,0.0
45,64,6,17,0.0
45,64,6,18,0.0
45,64,6,19,0.0
45,64,6,20,0.0
45,64,6,21,0.0
45,64,6,22,0.0
45,64,6,23,0.0
45,64,6,24,0.0
45,64,6,25,0.0
45,64,6,26,0.0
45,64,6,27,0.0
45,64,6,28,0.0
45,64,6,29,0.0
45,64,6,30,0.0
45,64,6,31,0.0
45,64,6,32,0.0
45,64,6,33,0.0
45,64,6,34,0.037919017312628776
45,64,6,35,0.00949961991545511
45,64,6,36,0.0
45,64,6,37,0.0
45,64,6,38,0.0
45,64,6,39,0.0
45,64,6,40,0.0
45,64,6,41,0.0
45,64,6,42,0.0
45,64,6,43,0.0
45,64,6,44,0.0
45,64,6,45,0.0
45,64,7,1,0.4912993011386862
45,64,7,2,0.31264103209328925
45,64,7,3,0.0
45,64,7,4,0.0
45,64,7,5,0.0
45,64,7,6,0.0
45,64,7,7,0.1405956133763236
45,64,7,8,0.0
45,64,7,9,0.008045341185351962
45,64,7,10,0.0
45,64,7,11,0.0
45,64,7,12,0.0
45,64,7,13,0.0
45,64,7,14,0.0
45,64,7,15,0.0
45,64,7,16,0.0
45,64,7,17,0.0
45,64,7,18,0.0
45,64,7,19,0.0
45,64,7,20,0.0
45,64,7,21,0.0
45,64,7,22,0.0
45,64,7,23,0.0
45,64,7,24,0.0
45,64,7,25,0.0
45,64,7,26,0.0
45,64,7,27,0.0
45,64,7,28,0.0
45,64,7,29,0.0
45,64,7,30,0.0
45,64,7,31,0.0
45,64,7,32,0.0
45,64,7,33,0.0
45,64,7,34,0.03791905921287366
45,64,7,35,0.009499652993475561
45,64,7,36,0.0
45,64,7,37,0.0
45,64,7,38,0.0
45,64,7,39,0.0
45,64,7,40,0.0
45,64,7,41,0.0
45,64,7,42,0.0
45,64,7,43,0.0
45,64,7,44,0.0
45,64,7,45,0.0
45,64,8,1,0.49129931245817016
45,64,8,2,0.3126410591201515
45,64,8,3,0.0
45,64,8,4,0.0
45,64,8,5,0.0
45,64,8,6,0.0
45,64,8,7,0.14059519744210164
45,64,8,8,0.0
45,64,8,9,0.00804573642592473
45,64,8,10,0.0
45,64,8,11,0.0
45,64,8,12,0.0
45,64,8,13,0.0
45,64,8,14,0.0
45,64,8,15,0.0
45,64,8,16,0.0
45,64,8,17,0.0
45,64,8,18,0.0
45,64,8,19,0.0
45,64,8,20,0.0
45,64,8,21,0.0
45,64,8,22,0.0
45,64,8,23,0.0
45,64,8,24,0.0
45,64,8,25,0.0
45,64,8,26,0.0
45,64,8,27,0.0
45,64,8,28,0.0
45,64,8,29,0.0
45,64,8,30,0.0
45,64,8,31,0.0
45,64,8,32,0.0
45,64,8,33,0.0
45,64,8,34,0.03791910663832275
45,64,8,35,0.009499587915329474
45,64,8,36,0.0
45,64,8,37,0.0
45,64,8,38,0.0
45,64,8,39,0.0
45,64,8,40,0.0
45,64,8,41,0.0
45,64,8,42,0.0
45,64,8,43,0.0
45,64,8,44,0.0
45,64,8,45,0.0
45,64,9,1,0.4912993293170737
45,64,9,2,0.31264106342270764
45,64,9,3,0.0
45,64,9,4,0.0
45,64,9,5,0.0
45,64,9,6,0.0
45,64,9,7,0.14059500583481327
45,64,9,8,0.0
45,64,9,9,0.008045898961944152
45,64,9,10,0.0
45,64,9,11,0.0
45,64,9,12,0.0
45,64,9,13,0.0
45,64,9,14,0.0
45,64,9,15,0.0
45,64,9,16,0.0
45,64,9,17,0.0
45,64,9,18,0.0
45,64,9,19,0.0
45,64,9,20,0.0
45,64,9,21,0.0
45,64,9,22,0.0
45,64,9,23,0.0
45,64,9,24,0.0
45,64,9,25,0.0
45,64,9,26,0.0
45,64,9,27,0.0
45,64,9,28,0.0
45,64,9,29,0.0
45,64,9,30,0.0
45,64,9,31,0.0
45,64,9,32,0.0
45,64,9,33,0.0
45,64,9,34,0.03791908871547485
45,64,9,35,0.009499613747986326
45,64,9,36,0.0
45,64,9,37,0.0
45,64,9,38,0.0
45,64,9,39,0.0
45,64,9,40,0.0
45,64,9,41,0.0
45,64,9,42,0.0
45,64,9,43,0.0
45,64,9,44,0.0
45,64,9,45,0.0
45,64,10,1,0.4912993047697964
45,64,10,2,0.31264095817828036
45,64,10,3,0.0
45,64,10,4,0.0
45,64,10,5,0.0
45,64,10,6,0.0
45,64,10,7,0.14059636680665752
45,64,10,8,0.0
45,64,10,9,0.008044606219303585
45,64,10,10,0.0
45,64,10,11,0.0
45,64,10,12,0.0
45,64,10,13,0.0
45,64,10,14,0.0
45,64,10,15,0.0
45,64,10,16,0.0
45,64,10,17,0.0
45,64,10,18,0.0
45,64,10,19,0.0
45,64,10,20,0.0
45,64,10,21,0.0
45,64,10,22,0.0
45,64,10,23,0.0
45,64,10,24,0.0
45,64,10,25,0.0
45,64,10,26,0.0
45,64,10,27,0.0
45,64,10,28,0.0
45,64,10,29,0.0
45,64,10,30,0.0
45,64,10,31,0.0
45,64,10,32,0.0
45,64,10,33,0.0
45,64,10,34,0.03791907802592779
45,64,10,35,0.009499686000034443
45,64,10,36,0.0
45,64,10,37,0.0
45,64,10,38,0.0
45,64,10,39,0.0
45,64,10,40,0.0
45,64,10,41,0.0
45,64,10,42,0.0
45,64,10,43,0.0
45,64,10,44,0.0
45,64,10,45,0.0
45,64,11,1,0.49129933407622695
45,64,11,2,0.3126409824781919
45,64,11,3,0.0
45,64,11,4,0.0
45,64,11,5,0.0
45,64,11,6,0.0
45,64,11,7,0.14059608232572338
45,64,11,8,0.0
45,64,11,9,0.008044859691429845
45,64,11,10,0.0
45,64,11,11,0.0
45,64,11,12,0.0
45,64,11,13,0.0
45,64,11,14,0.0
45,64,11,15,0.0
45,64,11,16,0.0
45,64,11,17,0.0
45,64,11,18,0.0
45,64,11,19,0.0
45,64,11,20,0.0
45,64,11,21,0.0
45,64,11,22,0.0
45,64,11,23,0.0
45,64,11,24,0.0
45,64,11,25,0.0
45,64,11,26,0.0
45,64,11,27,0.0
45,64,11,28,0.0
45,64,11,29,0.0
45,64,11,30,0.0
45,64,11,31,0.0
45,64,11,32,0.0
45,64,11,33,0.0
45,64,11,34,0.037918975724598056
45,64,11,35,0.009499765703829911
45,64,11,36,0.0
45,64,11,37,0.0
45,64,11,38,0.0
45,64,11,39,0.0
45,64,11,40,0.0
45,64,11,41,0.0
45,64,11,42,0.0
45,64,11,43,0.0
45,64,11,44,0.0
45,64,11,45,0.0
45,64,12,1,0.49129929362727265
45,64,12,2,0.31264113498365687
45,64,12,3,0.0
45,64,12,4,0.0
45,64,12,5,0.0
45,64,12,6,0.0
45,64,12,7,0.14059458197824448
45,64,12,8,0.0
45,64,12,9,0.00804632501436169
45,64,12,10,0.0
45,64,12,11,0.0
45,64,12,12,0.0
45,64,12,13,0.0
45,64,12,14,0.0
45,64,12,15,0.0
45,64,12,16,0.0
45,64,12,17,0.0
45,64,12,18,0.0
45,64,12,19,0.0
45,64,12,20,0.0
45,64,12,21,0.0
45,64,12,22,0.0
45,64,12,23,0.0
45,64,12,24,0.0
45,64,12,25,0.0
45,64,12,26,0.0
45,64,12,27,0.0
45,64,12,28,0.0
45,64,12,29,0.0
45,64,12,30,0.0
45,64,12,31,0.0
45,64,12,32,0.0
45,64,12,33,0.0
45,64,12,34,0.037919015196407065
45,64,12,35,0.009499649200057424
45,64,12,36,0.0
45,64,12,37,0.0
45,64,12,38,0.0
45,64,12,39,0.0
45,64,12,40,0.0
45,64,12,41,0.0
45,64,12,42,0.0
45,64,12,43,0.0
45,64,12,44,0.0
45,64,12,45,0.0
45,64,13,1,0.4912993000084027
45,64,13,2,0.312641038910246
45,64,13,3,0.0
45,64,13,4,0.0
45,64,13,5,0.0
45,64,13,6,0.0
45,64,13,7,0.14059530636478637
45,64,13,8,0.0
45,64,13,9,0.008045638083244155
45,64,13,10,0.0
45,64,13,11,0.0
45,64,13,12,0.0
45,64,13,13,0.0
45,64,13,14,0.0
45,64,13,15,0.0
45,64,13,16,0.0
45,64,13,17,0.0
45,64,13,18,0.0
45,64,13,19,0.0
45,64,13,20,0.0
45,64,13,21,0.0
45,64,13,22,0.0
45,64,13,23,0.0
45,64,13,24,0.0
45,64,13,25,0.0
45,64,13,26,0.0
45,64,13,27,0.0
45,64,13,28,0.0
45,64,13,29,0.0
45,64,13,30,0.0
45,64,13,31,0.0
45,64,13,32,0.0
45,64,13,33,0.0
45,64,13,34,0.03791909864640649
45,64,13,35,0.009499617986914245
45,64,13,36,0.0
45,64,13,37,0.0
45,64,13,38,0.0
45,64,13,39,0.0
45,64,13,40,0.0
45,64,13,41,0.0
45,64,13,42,0.0
45,64,13,43,0.0
45,64,13,44,0.0
45,64,13,45,0.0
45,64,14,1,0.4912993113276784
45,64,14,2,0.31264099816674373
45,64,14,3,0.0
45,64,14,4,0.0
45,64,14,5,0.0
45,64,14,6,0.0
45,64,14,7,0.1405959060686865
45,64,14,8,0.0
45,64,14,9,0.008045049549806454
45,64,14,10,0.0
45,64,14,11,0.0
45,64,14,12,0.0
45,64,14,13,0.0
45,64,14,14,0.0
45,64,14,15,0.0
45,64,14,16,0.0
45,64,14,17,0.0
45,64,14,18,0.0
45,64,14,19,0.0
45,64,14,20,0.0
45,64,14,21,0.0
45,64,14,22,0.0
45,64,14,23,0.0
45,64,14,24,0.0
45,64,14,25,0.0
45,64,14,26,0.0
45,64,14,27,0.0
45,64,14,28,0.0
45,64,14,29,0.0
45,64,14,30,0.0
45,64,14,31,0.0
45,64,14,32,0.0
45,64,14,33,0.0
45,64,14,34,0.03791904774158337
45,64,14,35,0.009499687145501465
45,64,14,36,0.0
45,64,14,37,0.0
45,64,14,38,0.0
45,64,14,39,0.0
45,64,14,40,0.0
45,64,14,41,0.0
45,64,14,42,0.0
45,64,14,43,0.0
45,64,14,44,0.0
45,64,14,45,0.0
45,64,15,1,0.49129929061046024
45,64,15,2,0.31264108706474436
45,64,15,3,0.0
45,64,15,4,0.0
45,64,15,5,0.0
45,64,15,6,0.0
45,64,15,7,0.140595523067708
45,64,15,8,0.0
45,64,15,9,0.00804538236991776
45,64,15,10,0.0
45,64,15,11,0.0
45,64,15,12,0.0
45,64,15,13,0.0
45,64,15,14,0.0
45,64,15,15,0.0
45,64,15,16,0.0
45,64,15,17,0.0
45,64,15,18,0.0
45,64,15,19,0.0
45,64,15,20,0.0
45,64,15,21,0.0
45,64,15,22,0.0
45,64,15,23,0.0
45,64,15,24,0.0
45,64,15,25,0.0
45,64,15,26,0.0
45,64,15,27,0.0
45,64,15,28,0.0
45,64,15,29,0.0
45,64,15,30,0.0
45,64,15,31,0.0
45,64,15,32,0.0
45,64,15,33,0.0
45,64,15,34,0.03791902861317689
45,64,15,35,0.00949968827399273
45,64,15,36,0.0
45,64,15,37,0.0
45,64,15,38,0.0
45,64,15,39,0.0
45,64,15,40,0.0
45,64,15,41,0.0
45,64,15,42,0.0
45,64,15,43,0.0
45,64,15,44,0.0
45,64,15,45,0.0
45,64,16,1,0.49129930345661404
45,64,16,2,0.3126409796692153
45,64,16,3,0.0
45,64,16,4,0.0
45,64,16,5,0.0
45,64,16,6,0.0
45,64,16,7,0.14059571876857058
45,64,16,8,0.0
45,64,16,9,0.008045261510167784
45,64,16,10,0.0
45,64,16,11,0.0
45,64,16,12,0.0
45,64,16,13,0.0
45,64,16,14,0.0
45,64,16,15,0.0
45,64,16,16,0.0
45,64,16,17,0.0
45,64,16,18,0.0
45,64,16,19,0.0
45,64,16,20,0.0
45,64,16,21,0.0
45,64,16,22,0.0
45,64,16,23,0.0
45,64,16,24,0.0
45,64,16,25,0.0
45,64,16,26,0.0
45,64,16,27,0.0
45,64,16,28,0.0
45,64,16,29,0.0
45,64,16,30,0.0
45,64,16,31,0.0
45,64,16,32,0.0
45,64,16,33,0.0
45,64,16,34,0.03791906007578139
45,64,16,35,0.009499676519650974
45,64,16,36,0.0
45,64,16,37,0.0
45,64,16,38,0.0
45,64,16,39,0.0
45,64,16,40,0.0
45,64,16,41,0.0
45,64,16,42,0.0
45,64,16,43,0.0
45,64,16,44,0.0
45,64,16,45,0.0
45,64,17,1,0.49129929969600983
45,64,17,2,0.3126409735066549
45,64,17,3,0.0
45,64,17,4,0.0
45,64,17,5,0.0
45,64,17,6,0.0
45,64,17,7,0.14059615853782723
45,64,17,8,0.0
45,64,17,9,0.008044805641695157
45,64,17,10,0.0
45,64,17,11,0.0
45,64,17,12,0.0
45,64,17,13,0.0
45,64,17,14,0.0
45,64,17,15,0.0
45,64,17,16,0.0
45,64,17,17,0.0
45,64,17,18,0.0
45,64,17,19,0.0
45,64,17,20,0.0
45,64,17,21,0.0
45,64,17,22,0.0
45,64,17,23,0.0
45,64,17,24,0.0
45,64,17,25,0.0
45,64,17,26,0.0
45,64,17,27,0.0
45,64,17,28,0.0
45,64,17,29,0.0
45,64,17,30,0.0
45,64,17,31,0.0
45,64,17,32,0.0
45,64,17,33,0.0
45,64,17,34,0.03791912745608741
45,64,17,35,0.009499635161725696
45,64,17,36,0.0
45,64,17,37,0.0
45,64,17,38,0.0
45,64,17,39,0.0
45,64,17,40,0.0
45,64,17,41,0.0
45,64,17,42,0.0
45,64,17,43,0.0
45,64,17,44,0.0
45,64,17,45,0.0
45,64,18,1,0.49129932011305916
45,64,18,2,0.31264099407321977
45,64,18,3,0.0
45,64,18,4,0.0
45,64,18,5,0.0
45,64,18,6,0.0
45,64,18,7,0.14059585830378724
45,64,18,8,0.0
45,64,18,9,0.008045112820756328
45,64,18,10,0.0
45,64,18,11,0.0
45,64,18,12,0.0
45,64,18,13,0.0
45,64,18,14,0.0
45,64,18,15,0.0
45,64,18,16,0.0
45,64,18,17,0.0
45,64,18,18,0.0
45,64,18,19,0.0
45,64,18,20,0.0
45,64,18,21,0.0
45,64,18,22,0.0
45,64,18,23,0.0
45,64,18,24,0.0
45,64,18,25,0.0
45,64,18,26,0.0
45,64,18,27,0.0
45,64,18,28,0.0
45,64,18,29,0.0
45,64,18,30,0.0
45,64,18,31,0.0
45,64,18,32,0.0
45,64,18,33,0.0
45,64,18,34,0.0379188581712872
45,64,18,35,0.0094998565178902
45,64,18,36,0.0
45,64,18,37,0.0
45,64,18,38,0.0
45,64,18,39,0.0
45,64,18,40,0.0
45,64,18,41,0.0
45,64,18,42,0.0
45,64,18,43,0.0
45,64,18,44,0.0
45,64,18,45,0.0
45,64,19,1,0.4912992734780556
45,64,19,2,0.3126409729324477
45,64,19,3,0.0
45,64,19,4,0.0
45,64,19,5,0.0
45,64,19,6,0.0
45,64,19,7,0.1405967715064156
45,64,19,8,0.0
45,64,19,9,0.00804419146560595
45,64,19,10,0.0
45,64,19,11,0.0
45,64,19,12,0.0
45,64,19,13,0.0
45,64,19,14,0.0
45,64,19,15,0.0
45,64,19,16,0.0
45,64,19,17,0.0
45,64,19,18,0.0
45,64,19,19,0.0
45,64,19,20,0.0
45,64,19,21,0.0
45,64,19,22,0.0
45,64,19,23,0.0
45,64,19,24,0.0
45,64,19,25,0.0
45,64,19,26,0.0
45,64,19,27,0.0
45,64,19,28,0.0
45,64,19,29,0.0
45,64,19,30,0.0
45,64,19,31,0.0
45,64,19,32,0.0
45,64,19,33,0.0
45,64,19,34,0.03791913020626476
45,64,19,35,0.009499660411210338
45,64,19,36,0.0
45,64,19,37,0.0
45,64,19,38,0.0
45,64,19,39,0.0
45,64,19,40,0.0
45,64,19,41,0.0
45,64,19,42,0.0
45,64,19,43,0.0
45,64,19,44,0.0
45,64,19,45,0.0
45,64,20,1,0.49129929465527145
45,64,20,2,0.31264098745380875
45,64,20,3,0.0
45,64,20,4,0.0
45,64,20,5,0.0
45,64,20,6,0.0
45,64,20,7,0.14059611207584624
45,64,20,8,0.0
45,64,20,9,0.008044849217786032
45,64,20,10,0.0
45,64,20,11,0.0
45,64,20,12,0.0
45,64,20,13,0.0
45,64,20,14,0.0
45,64,20,15,0.0
45,64,20,16,0.0
45,64,20,17,0.0
45,64,20,18,0.0
45,64,20,19,0.0
45,64,20,20,0.0
45,64,20,21,0.0
45,64,20,22,0.0
45,64,20,23,0.0
45,64,20,24,0.0
45,64,20,25,0.0
45,64,20,26,0.0
45,64,20,27,0.0
45,64,20,28,0.0
45,64,20,29,0.0
45,64,20,30,0.0
45,64,20,31,0.0
45,64,20,32,0.0
45,64,20,33,0.0
45,64,20,34,0.03791905809491341
45,64,20,35,0.009499698502374272
45,64,20,36,0.0
45,64,20,37,0.0
45,64,20,38,0.0
45,64,20,39,0.0
45,64,20,40,0.0
45,64,20,41,0.0
45,64,20,42,0.0
45,64,20,43,0.0
45,64,20,44,0.0
45,64,20,45,0.0
45,64,21,1,0.4912992915281675
45,64,21,2,0.31264103849998515
45,64,21,3,0.0
45,64,21,4,0.0
45,64,21,5,0.0
45,64,21,6,0.0
45,64,21,7,0.14059560356758669
45,64,21,8,0.0
45,64,21,9,0.008045351421598746
45,64,21,10,0.0
45,64,21,11,0.0
45,64,21,12,0.0
45,64,21,13,0.0
45,64,21,14,0.0
45,64,21,15,0.0
45,64,21,16,0.0
45,64,21,17,0.0
45,64,21,18,0.0
45,64,21,19,0.0
45,64,21,20,0.0
45,64,21,21,0.0
45,64,21,22,0.0
45,64,21,23,0.0
45,64,21,24,0.0
45,64,21,25,0.0
45,64,21,26,0.0
45,64,21,27,0.0
45,64,21,28,0.0
45,64,21,29,0.0
45,64,21,30,0.0
45,64,21,31,0.0
45,64,21,32,0.0
45,64,21,33,0.0
45,64,21,34,0.03791899468046725
45,64,21,35,0.009499720302194497
45,64,21,36,0.0
45,64,21,37,0.0
45,64,21,38,0.0
45,64,21,39,0.0
45,64,21,40,0.0
45,64,21,41,0.0
45,64,21,42,0.0
45,64,21,43,0.0
45,64,21,44,0.0
45,64,21,45,0.0
45,64,22,1,0.4912992981460109
45,64,22,2,0.3126409758689837
45,64,22,3,0.0
45,64,22,4,0.0
45,64,22,5,0.0
45,64,22,6,0.0
45,64,22,7,0.14059622631291444
45,64,22,8,0.0
45,64,22,9,0.00804475079744145
45,64,22,10,0.0
45,64,22,11,0.0
45,64,22,12,0.0
45,64,22,13,0.0
45,64,22,14,0.0
45,64,22,15,0.0
45,64,22,16,0.0
45,64,22,17,0.0
45,64,22,18,0.0
45,64,22,19,0.0
45,64,22,20,0.0
45,64,22,21,0.0
45,64,22,22,0.0
45,64,22,23,0.0
45,64,22,24,0.0
45,64,22,25,0.0
45,64,22,26,0.0
45,64,22,27,0.0
45,64,22,28,0.0
45,64,22,29,0.0
45,64,22,30,0.0
45,64,22,31,0.0
45,64,22,32,0.0
45,64,22,33,0.0
45,64,22,34,0.03791901301333985
45,64,22,35,0.009499735861309625
45,64,22,36,0.0
45,64,22,37,0.0
45,64,22,38,0.0
45,64,22,39,0.0
45,64,22,40,0.0
45,64,22,41,0.0
45,64,22,42,0.0
45,64,22,43,0.0
45,64,22,44,0.0
45,64,22,45,0.0
45,64,23,1,0.4912993001580179
45,64,23,2,0.3126410440447942
45,64,23,3,0.0
45,64,23,4,0.0
45,64,23,5,0.0
45,64,23,6,0.0
45,64,23,7,0.14059559579800826
45,64,23,8,0.0
45,64,23,9,0.008045362626921163
45,64,23,10,0.0
45,64,23,11,0.0
45,64,23,12,0.0
45,64,23,13,0.0
45,64,23,14,0.0
45,64,23,15,0.0
45,64,23,16,0.0
45,64,23,17,0.0
45,64,23,18,0.0
45,64,23,19,0.0
45,64,23,20,0.0
45,64,23,21,0.0
45,64,23,22,0.0
45,64,23,23,0.0
45,64,23,24,0.0
45,64,23,25,0.0
45,64,23,26,0.0
45,64,23,27,0.0
45,64,23,28,0.0
45,64,23,29,0.0
45,64,23,30,0.0
45,64,23,31,0.0
45,64,23,32,0.0
45,64,23,33,0.0
45,64,23,34,0.037919048157931456
45,64,23,35,0.00949964921432689
45,64,23,36,0.0
45,64,23,37,0.0
45,64,23,38,0.0
45,64,23,39,0.0
45,64,23,40,0.0
45,64,23,41,0.0
45,64,23,42,0.0
45,64,23,43,0.0
45,64,23,44,0.0
45,64,23,45,0.0
45,64,24,1,0.4912992753155121
45,64,24,2,0.3126409123048323
45,64,24,3,0.0
45,64,24,4,0.0
45,64,24,5,0.0
45,64,24,6,0.0
45,64,24,7,0.140596721566906
45,64,24,8,0.0
45,64,24,9,0.008044300354823567
45,64,24,10,0.0
45,64,24,11,0.0
45,64,24,12,0.0
45,64,24,13,0.0
45,64,24,14,0.0
45,64,24,15,0.0
45,64,24,16,0.0
45,64,24,17,0.0
45,64,24,18,0.0
45,64,24,19,0.0
45,64,24,20,0.0
45,64,24,21,0.0
45,64,24,22,0.0
45,64,24,23,0.0
45,64,24,24,0.0
45,64,24,25,0.0
45,64,24,26,0.0
45,64,24,27,0.0
45,64,24,28,0.0
45,64,24,29,0.0
45,64,24,30,0.0
45,64,24,31,0.0
45,64,24,32,0.0
45,64,24,33,0.0
45,64,24,34,0.037919136888838266
45,64,24,35,0.00949965356908768
45,64,24,36,0.0
45,64,24,37,0.0
45,64,24,38,0.0
45,64,24,39,0.0
45,64,24,40,0.0
45,64,24,41,0.0
45,64,24,42,0.0
45,64,24,43,0.0
45,64,24,44,0.0
45,64,24,45,0.0
45,64,25,1,0.4912992998133071
45,64,25,2,0.31264099918041827
45,64,25,3,0.0
45,64,25,4,0.0
45,64,25,5,0.0
45,64,25,6,0.0
45,64,25,7,0.14059618345379976
45,64,25,8,0.0
45,64,25,9,0.008044771432713963
45,64,25,10,0.0
45,64,25,11,0.0
45,64,25,12,0.0
45,64,25,13,0.0
45,64,25,14,0.0
45,64,25,15,0.0
45,64,25,16,0.0
45,64,25,17,0.0
45,64,25,18,0.0
45,64,25,19,0.0
45,64,25,20,0.0
45,64,25,21,0.0
45,64,25,22,0.0
45,64,25,23,0.0
45,64,25,24,0.0
45,64,25,25,0.0
45,64,25,26,0.0
45,64,25,27,0.0
45,64,25,28,0.0
45,64,25,29,0.0
45,64,25,30,0.0
45,64,25,31,0.0
45,64,25,32,0.0
45,64,25,33,0.0
45,64,25,34,0.03791909412925134
45,64,25,35,0.009499651990509526
45,64,25,36,0.0
45,64,25,37,0.0
45,64,25,38,0.0
45,64,25,39,0.0
45,64,25,40,0.0
45,64,25,41,0.0
45,64,25,42,0.0
45,64,25,43,0.0
45,64,25,44,0.0
45,64,25,45,0.0
45,64,26,1,0.49129927619784625
45,64,26,2,0.3126409520405943
45,64,26,3,0.0
45,64,26,4,0.0
45,64,26,5,0.0
45,64,26,6,0.0
45,64,26,7,0.14059662146323912
45,64,26,8,0.0
45,64,26,9,0.00804435730472738
45,64,26,10,0.0
45,64,26,11,0.0
45,64,26,12,0.0
45,64,26,13,0.0
45,64,26,14,0.0
45,64,26,15,0.0
45,64,26,16,0.0
45,64,26,17,0.0
45,64,26,18,0.0
45,64,26,19,0.0
45,64,26,20,0.0
45,64,26,21,0.0
45,64,26,22,0.0
45,64,26,23,0.0
45,64,26,24,0.0
45,64,26,25,0.0
45,64,26,26,0.0
45,64,26,27,0.0
45,64,26,28,0.0
45,64,26,29,0.0
45,64,26,30,0.0
45,64,26,31,0.0
45,64,26,32,0.0
45,64,26,33,0.0
45,64,26,34,0.037919203021420246
45,64,26,35,0.009499589972172897
45,64,26,36,0.0
45,64,26,37,0.0
45,64,26,38,0.0
45,64,26,39,0.0
45,64,26,40,0.0
45,64,26,41,0.0
45,64,26,42,0.0
45,64,26,43,0.0
45,64,26,44,0.0
45,64,26,45,0.0
45,64,27,1,0.49129933617286325
45,64,27,2,0.31264097262769525
45,64,27,3,0.0
45,64,27,4,0.0
45,64,27,5,0.0
45,64,27,6,0.0
45,64,27,7,0.14059586992472176
45,64,27,8,0.0
45,64,27,9,0.00804508181688863
45,64,27,10,0.0
45,64,27,11,0.0
45,64,27,12,0.0
45,64,27,13,0.0
45,64,27,14,0.0
45,64,27,15,0.0
45,64,27,16,0.0
45,64,27,17,0.0
45,64,27,18,0.0
45,64,27,19,0.0
45,64,27,20,0.0
45,64,27,21,0.0
45,64,27,22,0.0
45,64,27,23,0.0
45,64,27,24,0.0
45,64,27,25,0.0
45,64,27,26,0.0
45,64,27,27,0.0
45,64,27,28,0.0
45,64,27,29,0.0
45,64,27,30,0.0
45,64,27,31,0.0
45,64,27,32,0.0
45,64,27,33,0.0
45,64,27,34,0.037918983405990515
45,64,27,35,0.009499756051840712
45,64,27,36,0.0
45,64,27,37,0.0
45,64,27,38,0.0
45,64,27,39,0.0
45,64,27,40,0.0
45,64,27,41,0.0
45,64,27,42,0.0
45,64,27,43,0.0
45,64,27,44,0.0
45,64,27,45,0.0
45,64,28,1,0.4912992785664951
45,64,28,2,0.31264093152591443
45,64,28,3,0.0
45,64,28,4,0.0
45,64,28,5,0.0
45,64,28,6,0.0
45,64,28,7,0.14059682561357845
45,64,28,8,0.0
45,64,28,9,0.008044164549203647
45,64,28,10,0.0
45,64,28,11,0.0
45,64,28,12,0.0
45,64,28,13,0.0
45,64,28,14,0.0
45,64,28,15,0.0
45,64,28,16,0.0
45,64,28,17,0.0
45,64,28,18,0.0
45,64,28,19,0.0
45,64,28,20,0.0
45,64,28,21,0.0
45,64,28,22,0.0
45,64,28,23,0.0
45,64,28,24,0.0
45,64,28,25,0.0
45,64,28,26,0.0
45,64,28,27,0.0
45,64,28,28,0.0
45,64,28,29,0.0
45,64,28,30,0.0
45,64,28,31,0.0
45,64,28,32,0.0
45,64,28,33,0.0
45,64,28,34,0.03791915563167318
45,64,28,35,0.009499644113135405
45,64,28,36,0.0
45,64,28,37,0.0
45,64,28,38,0.0
45,64,28,39,0.0
45,64,28,40,0.0
45,64,28,41,0.0
45,64,28,42,0.0
45,64,28,43,0.0
45,64,28,44,0.0
45,64,28,45,0.0
45,64,29,1,0.4912993537491916
45,64,29,2,0.3126409946384
45,64,29,3,0.0
45,64,29,4,0.0
45,64,29,5,0.0
45,64,29,6,0.0
45,64,29,7,0.14059552824217836
45,64,29,8,0.0
45,64,29,9,0.008045414530769348
45,64,29,10,0.0
45,64,29,11,0.0
45,64,29,12,0.0
45,64,29,13,0.0
45,64,29,14,0.0
45,64,29,15,0.0
45,64,29,16,0.0
45,64,29,17,0.0
45,64,29,18,0.0
45,64,29,19,0.0
45,64,29,20,0.0
45,64,29,21,0.0
45,64,29,22,0.0
45,64,29,23,0.0
45,64,29,24,0.0
45,64,29,25,0.0
45,64,29,26,0.0
45,64,29,27,0.0
45,64,29,28,0.0
45,64,29,29,0.0
45,64,29,30,0.0
45,64,29,31,0.0
45,64,29,32,0.0
45,64,29,33,0.0
45,64,29,34,0.037919009590556677
45,64,29,35,0.009499699248903955
45,64,29,36,0.0
45,64,29,37,0.0
45,64,29,38,0.0
45,64,29,39,0.0
45,64,29,40,0.0
45,64,29,41,0.0
45,64,29,42,0.0
45,64,29,43,0.0
45,64,29,44,0.0
45,64,29,45,0.0
45,64,30,1,0.4912993039327203
45,64,30,2,0.3126410021789178
45,64,30,3,0.0
45,64,30,4,0.0
45,64,30,5,0.0
45,64,30,6,0.0
45,64,30,7,0.1405956995391579
45,64,30,8,0.0
45,64,30,9,0.008045268685173136
45,64,30,10,0.0
45,64,30,11,0.0
45,64,30,12,0.0
45,64,30,13,0.0
45,64,30,14,0.0
45,64,30,15,0.0
45,64,30,16,0.0
45,64,30,17,0.0
45,64,30,18,0.0
45,64,30,19,0.0
45,64,30,20,0.0
45,64,30,21,0.0
45,64,30,22,0.0
45,64,30,23,0.0
45,64,30,24,0.0
45,64,30,25,0.0
45,64,30,26,0.0
45,64,30,27,0.0
45,64,30,28,0.0
45,64,30,29,0.0
45,64,30,30,0.0
45,64,30,31,0.0
45,64,30,32,0.0
45,64,30,33,0.0
45,64,30,34,0.03791907210580999
45,64,30,35,0.009499653558220786
45,64,30,36,0.0
45,64,30,37,0.0
45,64,30,38,0.0
45,64,30,39,0.0
45,64,30,40,0.0
45,64,30,41,0.0
45,64,30,42,0.0
45,64,30,43,0.0
45,64,30,44,0.0
45,64,30,45,0.0
45,64,31,1,0.4912993229165536
45,64,31,2,0.31264103261085724
45,64,31,3,0.0
45,64,31,4,0.0
45,64,31,5,0.0
45,64,31,6,0.0
45,64,31,7,0.14059558148901963
45,64,31,8,0.0
45,64,31,9,0.008045341163620401
45,64,31,10,0.0
45,64,31,11,0.0
45,64,31,12,0.0
45,64,31,13,0.0
45,64,31,14,0.0
45,64,31,15,0.0
45,64,31,16,0.0
45,64,31,17,0.0
45,64,31,18,0.0
45,64,31,19,0.0
45,64,31,20,0.0
45,64,31,21,0.0
45,64,31,22,0.0
45,64,31,23,0.0
45,64,31,24,0.0
45,64,31,25,0.0
45,64,31,26,0.0
45,64,31,27,0.0
45,64,31,28,0.0
45,64,31,29,0.0
45,64,31,30,0.0
45,64,31,31,0.0
45,64,31,32,0.0
45,64,31,33,0.0
45,64,31,34,0.037919070316362505
45,64,31,35,0.009499651503586707
45,64,31,36,0.0
45,64,31,37,0.0
45,64,31,38,0.0
45,64,31,39,0.0
45,64,31,40,0.0
45,64,31,41,0.0
45,64,31,42,0.0
45,64,31,43,0.0
45,64,31,44,0.0
45,64,31,45,0.0
45,64,32,1,0.49129928561723823
45,64,32,2,0.31264104073869714
45,64,32,3,0.0
45,64,32,4,0.0
45,64,32,5,0.0
45,64,32,6,0.0
45,64,32,7,0.1405956750844269
45,64,32,8,0.0
45,64,32,9,0.008045264665222015
45,64,32,10,0.0
45,64,32,11,0.0
45,64,32,12,0.0
45,64,32,13,0.0
45,64,32,14,0.0
45,64,32,15,0.0
45,64,32,16,0.0
45,64,32,17,0.0
45,64,32,18,0.0
45,64,32,19,0.0
45,64,32,20,0.0
45,64,32,21,0.0
45,64,32,22,0.0
45,64,32,23,0.0
45,64,32,24,0.0
45,64,32,25,0.0
45,64,32,26,0.0
45,64,32,27,0.0
45,64,32,28,0.0
45,64,32,29,0.0
45,64,32,30,0.0
45,64,32,31,0.0
45,64,32,32,0.0
45,64,32,33,0.0
45,64,32,34,0.03791906138251066
45,64,32,35,0.009499672511905033
45,64,32,36,0.0
45,64,32,37,0.0
45,64,32,38,0.0
45,64,32,39,0.0
45,64,32,40,0.0
45,64,32,41,0.0
45,64,32,42,0.0
45,64,32,43,0.0
45,64,32,44,0.0
45,64,32,45,0.0
45,64,33,1,0.4912993094921335
45,64,33,2,0.3126409811173889
45,64,33,3,0.0
45,64,33,4,0.0
45,64,33,5,0.0
45,64,33,6,0.0
45,64,33,7,0.14059580939224492
45,64,33,8,0.0
45,64,33,9,0.008045169849931479
45,64,33,10,0.0
45,64,33,11,0.0
45,64,33,12,0.0
45,64,33,13,0.0
45,64,33,14,0.0
45,64,33,15,0.0
45,64,33,16,0.0
45,64,33,17,0.0
45,64,33,18,0.0
45,64,33,19,0.0
45,64,33,20,0.0
45,64,33,21,0.0
45,64,33,22,0.0
45,64,33,23,0.0
45,64,33,24,0.0
45,64,33,25,0.0
45,64,33,26,0.0
45,64,33,27,0.0
45,64,33,28,0.0
45,64,33,29,0.0
45,64,33,30,0.0
45,64,33,31,0.0
45,64,33,32,0.0
45,64,33,33,0.0
45,64,33,34,0.037919053258806554
45,64,33,35,0.009499676889494602
45,64,33,36,0.0
45,64,33,37,0.0
45,64,33,38,0.0
45,64,33,39,0.0
45,64,33,40,0.0
45,64,33,41,0.0
45,64,33,42,0.0
45,64,33,43,0.0
45,64,33,44,0.0
45,64,33,45,0.0
45,128,0,1,0.37443623621371663
45,128,0,2,0.3338850687305639
45,128,0,3,0.0
45,128,0,4,0.0
45,128,0,5,0.16896799682449826
45,128,0,6,0.0
45,128,0,7,0.031631949901465034
45,128,0,8,0.0
45,128,0,9,0.0
45,128,0,10,0.011028076217221006
45,128,0,11,0.0
45,128,0,12,0.0
45,128,0,13,0.0
45,128,0,14,0.0
45,128,0,15,0.0
45,128,0,16,0.0
45,128,0,17,0.0
45,128,0,18,0.0
45,128,0,19,0.0
45,128,0,20,0.0
45,128,0,21,0.0
45,128,0,22,0.0
45,128,0,23,0.0
45,128,0,24,0.0
45,128,0,25,0.0
45,128,0,26,0.0
45,128,0,27,0.0
45,128,0,28,0.054211193278967486
45,128,0,29,0.0
45,128,0,30,0.0
45,128,0,31,0.0258394788335676
45,128,0,32,0.0
45,128,0,33,0.0
45,128,0,34,0.0
45,128,0,35,0.0
45,128,0,36,0.0
45,128,0,37,0.0
45,128,0,38,0.0
45,128,0,39,0.0
45,128,0,40,0.0
45,128,0,41,0.0
45,128,0,42,0.0
45,128,0,43,0.0
45,128,0,44,0.0
45,128,0,45,0.0
45,128,1,1,0.37443620713927905
45,128,1,2,0.3338850517975968
45,128,1,3,0.0
45,128,1,4,0.0
45,128,1,5,0.1689683990252214
45,128,1,6,0.0
45,128,1,7,0.03163143881162554
45,128,1,8,0.0
45,128,1,9,0.0
45,128,1,10,0.011028198021427665
45,128,1,11,0.0
45,128,1,12,0.0
45,128,1,13,0.0
45,128,1,14,0.0
45,128,1,15,0.0
45,128,1,16,0.0
45,128,1,17,0.0
45,128,1,18,0.0
45,128,1,19,0.0
45,128,1,20,0.0
45,128,1,21,0.0
45,128,1,22,0.0
45,128,1,23,0.0
45,128,1,24,0.0
45,128,1,25,0.0
45,128,1,26,0.0
45,128,1,27,0.0
45,128,1,28,0.05421114425674763
45,128,1,29,0.0
45,128,1,30,0.0
45,128,1,31,0.025839560948102018
45,128,1,32,0.0
45,128,1,33,0.0
45,128,1,34,0.0
45,128,1,35,0.0
45,128,1,36,0.0
45,128,1,37,0.0
45,128,1,38,0.0
45,128,1,39,0.0
45,128,1,40,0.0
45,128,1,41,0.0
45,128,1,42,0.0
45,128,1,43,0.0
45,128,1,44,0.0
45,128,1,45,0.0
45,128,2,1,0.37443625141825926
45,128,2,2,0.333885057311587
45,128,2,3,0.0
45,128,2,4,0.0
45,128,2,5,0.16896809092249782
45,128,2,6,0.0
45,128,2,7,0.031631839615113705
45,128,2,8,0.0
45,128,2,9,0.0
45,128,2,10,0.011028069560365512
45,128,2,11,0.0
45,128,2,12,0.0
45,128,2,13,0.0
45,128,2,14,0.0
45,128,2,15,0.0
45,128,2,16,0.0
45,128,2,17,0.0
45,128,2,18,0.0
45,128,2,19,0.0
45,128,2,20,0.0
45,128,2,21,0.0
45,128,2,22,0.0
45,128,2,23,0.0
45,128,2,24,0.0
45,128,2,25,0.0
45,128,2,26,0.0
45,128,2,27,0.0
45,128,2,28,0.05421116592378112
45,128,2,29,0.0
45,128,2,30,0.0
45,128,2,31,0.025839525248395542
45,128,2,32,0.0
45,128,2,33,0.0
45,128,2,34,0.0
45,128,2,35,0.0
45,128,2,36,0.0
45,128,2,37,0.0
45,128,2,38,0.0
45,128,2,39,0.0
45,128,2,40,0.0
45,128,2,41,0.0
45,128,2,42,0.0
45,128,2,43,0.0
45,128,2,44,0.0
45,128,2,45,0.0
45,128,3,1,0.3744362381853866
45,128,3,2,0.33388504688516046
45,128,3,3,0.0
45,128,3,4,0.0
45,128,3,5,0.16896835910109353
45,128,3,6,0.0
45,128,3,7,0.031631533602821116
45,128,3,8,0.0
45,128,3,9,0.0
45,128,3,10,0.011028127308660002
45,128,3,11,0.0
45,128,3,12,0.0
45,128,3,13,0.0
45,128,3,14,0.0
45,128,3,15,0.0
45,128,3,16,0.0
45,128,3,17,0.0
45,128,3,18,0.0
45,128,3,19,0.0
45,128,3,20,0.0
45,128,3,21,0.0
45,128,3,22,0.0
45,128,3,23,0.0
45,128,3,24,0.0
45,128,3,25,0.0
45,128,3,26,0.0
45,128,3,27,0.0
45,128,3,28,0.05421127279012307
45,128,3,29,0.0
45,128,3,30,0.0
45,128,3,31,0.025839422126755072
45,128,3,32,0.0
45,128,3,33,0.0
45,128,3,34,0.0
45,128,3,35,0.0
45,128,3,36,0.0
45,128,3,37,0.0
45,128,3,38,0.0
45,128,3,39,0.0
45,128,3,40,0.0
45,128,3,41,0.0
45,128,3,42,0.0
45,128,3,43,0.0
45,128,3,44,0.0
45,128,3,45,0.0
45,128,4,1,0.3744362242432829
45,128,4,2,0.33388509359490837
45,128,4,3,0.0
45,128,4,4,0.0
45,128,4,5,0.16896802051380574
45,128,4,6,0.0
45,128,4,7,0.031631919040515655
45,128,4,8,0.0
45,128,4,9,0.0
45,128,4,10,0.01102809058527459
45,128,4,11,0.0
45,128,4,12,0.0
45,128,4,13,0.0
45,128,4,14,0.0
45,128,4,15,0.0
45,128,4,16,0.0
45,128,4,17,0.0
45,128,4,18,0.0
45,128,4,19,0.0
45,128,4,20,0.0
45,128,4,21,0.0
45,128,4,22,0.0
45,128,4,23,0.0
45,128,4,24,0.0
45,128,4,25,0.0
45,128,4,26,0.0
45,128,4,27,0.0
45,128,4,28,0.054211187553887985
45,128,4,29,0.0
45,128,4,30,0.0
45,128,4,31,0.02583946446832483
45,128,4,32,0.0
45,128,4,33,0.0
45,128,4,34,0.0
45,128,4,35,0.0
45,128,4,36,0.0
45,128,4,37,0.0
45,128,4,38,0.0
45,128,4,39,0.0
45,128,4,40,0.0
45,128,4,41,0.0
45,128,4,42,0.0
45,128,4,43,0.0
45,128,4,44,0.0
45,128,4,45,0.0
45,128,5,1,0.3744362145278349
45,128,5,2,0.33388499406998573
45,128,5,3,0.0
45,128,5,4,0.0
45,128,5,5,0.16896871314928943
45,128,5,6,0.0
45,128,5,7,0.03163112482902394
45,128,5,8,0.0
45,128,5,9,0.0
45,128,5,10,0.011028262349247892
45,128,5,11,0.0
45,128,5,12,0.0
45,128,5,13,0.0
45,128,5,14,0.0
45,128,5,15,0.0
45,128,5,16,0.0
45,128,5,17,0.0
45,128,5,18,0.0
45,128,5,19,0.0
45,128,5,20,0.0
45,128,5,21,0.0
45,128,5,22,0.0
45,128,5,23,0.0
45,128,5,24,0.0
45,128,5,25,0.0
45,128,5,26,0.0
45,128,5,27,0.0
45,128,5,28,0.05421113769604111
45,128,5,29,0.0
45,128,5,30,0.0
45,128,5,31,0.025839553378577042
45,128,5,32,0.0
45,128,5,33,0.0
45,128,5,34,0.0
45,128,5,35,0.0
45,128,5,36,0.0
45,128,5,37,0.0
45,128,5,38,0.0
45,128,5,39,0.0
45,128,5,40,0.0
45,128,5,41,0.0
45,128,5,42,0.0
45,128,5,43,0.0
45,128,5,44,0.0
45,128,5,45,0.0
45,128,6,1,0.37443624046207163
45,128,6,2,0.333885021777735
45,128,6,3,0.0
45,128,6,4,0.0
45,128,6,5,0.16896849260220106
45,128,6,6,0.0
45,128,6,7,0.03163132852331416
45,128,6,8,0.0
45,128,6,9,0.0
45,128,6,10,0.011028212203460754
45,128,6,11,0.0
45,128,6,12,0.0
45,128,6,13,0.0
45,128,6,14,0.0
45,128,6,15,0.0
45,128,6,16,0.0
45,128,6,17,0.0
45,128,6,18,0.0
45,128,6,19,0.0
45,128,6,20,0.0
45,128,6,21,0.0
45,128,6,22,0.0
45,128,6,23,0.0
45,128,6,24,0.0
45,128,6,25,0.0
45,128,6,26,0.0
45,128,6,27,0.0
45,128,6,28,0.05421117006173365
45,128,6,29,0.0
45,128,6,30,0.0
45,128,6,31,0.02583953436948394
45,128,6,32,0.0
45,128,6,33,0.0
45,128,6,34,0.0
45,128,6,35,0.0
45,128,6,36,0.0
45,128,6,37,0.0
45,128,6,38,0.0
45,128,6,39,0.0
45,128,6,40,0.0
45,128,6,41,0.0
45,128,6,42,0.0
45,128,6,43,0.0
45,128,6,44,0.0
45,128,6,45,0.0
45,128,7,1,0.3744362485255797
45,128,7,2,0.33388508774450315
45,128,7,3,0.0
45,128,7,4,0.0
45,128,7,5,0.1689677473627828
45,128,7,6,0.0
45,128,7,7,0.03163226703749715
45,128,7,8,0.0
45,128,7,9,0.0
45,128,7,10,0.011027889473966055
45,128,7,11,0.0
45,128,7,12,0.0
45,128,7,13,0.0
45,128,7,14,0.0
45,128,7,15,0.0
45,128,7,16,0.0
45,128,7,17,0.0
45,128,7,18,0.0
45,128,7,19,0.0
45,128,7,20,0.0
45,128,7,21,0.0
45,128,7,22,0.0
45,128,7,23,0.0
45,128,7,24,0.0
45,128,7,25,0.0
45,128,7,26,0.0
45,128,7,27,0.0
45,128,7,28,0.05421154381991263
45,128,7,29,0.0
45,128,7,30,0.0
45,128,7,31,0.02583921603575865
45,128,7,32,0.0
45,128,7,33,0.0
45,128,7,34,0.0
45,128,7,35,0.0
45,128,7,36,0.0
45,128,7,37,0.0
45,128,7,38,0.0
45,128,7,39,0.0
45,128,7,40,0.0
45,128,7,41,0.0
45,128,7,42,0.0
45,128,7,43,0.0
45,128,7,44,0.0
45,128,7,45,0.0
45,128,8,1,0.3744362355961222
45,128,8,2,0.3338849703698068
45,128,8,3,0.0
45,128,8,4,0.0
45,128,8,5,0.16896861942914668
45,128,8,6,0.0
45,128,8,7,0.03163122339299975
45,128,8,8,0.0
45,128,8,9,0.0
45,128,8,10,0.01102824167267336
45,128,8,11,0.0
45,128,8,12,0.0
45,128,8,13,0.0
45,128,8,14,0.0
45,128,8,15,0.0
45,128,8,16,0.0
45,128,8,17,0.0
45,128,8,18,0.0
45,128,8,19,0.0
45,128,8,20,0.0
45,128,8,21,0.0
45,128,8,22,0.0
45,128,8,23,0.0
45,128,8,24,0.0
45,128,8,25,0.0
45,128,8,26,0.0
45,128,8,27,0.0
45,128,8,28,0.05421113198303099
45,128,8,29,0.0
45,128,8,30,0.0
45,128,8,31,0.025839577556220274
45,128,8,32,0.0
45,128,8,33,0.0
45,128,8,34,0.0
45,128,8,35,0.0
45,128,8,36,0.0
45,128,8,37,0.0
45,128,8,38,0.0
45,128,8,39,0.0
45,128,8,40,0.0
45,128,8,41,0.0
45,128,8,42,0.0
45,128,8,43,0.0
45,128,8,44,0.0
45,128,8,45,0.0
45,128,9,1,0.3744362246895152
45,128,9,2,0.33388509657407694
45,128,9,3,0.0
45,128,9,4,0.0
45,128,9,5,0.16896802520363413
45,128,9,6,0.0
45,128,9,7,0.03163189433833419
45,128,9,8,0.0
45,128,9,9,0.0
45,128,9,10,0.011028096991005251
45,128,9,11,0.0
45,128,9,12,0.0
45,128,9,13,0.0
45,128,9,14,0.0
45,128,9,15,0.0
45,128,9,16,0.0
45,128,9,17,0.0
45,128,9,18,0.0
45,128,9,19,0.0
45,128,9,20,0.0
45,128,9,21,0.0
45,128,9,22,0.0
45,128,9,23,0.0
45,128,9,24,0.0
45,128,9,25,0.0
45,128,9,26,0.0
45,128,9,27,0.0
45,128,9,28,0.054211171420339044
45,128,9,29,0.0
45,128,9,30,0.0
45,128,9,31,0.025839490783095265
45,128,9,32,0.0
45,128,9,33,0.0
45,128,9,34,0.0
45,128,9,35,0.0
45,128,9,36,0.0
45,128,9,37,0.0
45,128,9,38,0.0
45,128,9,39,0.0
45,128,9,40,0.0
45,128,9,41,0.0
45,128,9,42,0.0
45,128,9,43,0.0
45,128,9,44,0.0
45,128,9,45,0.0
45,128,10,1,0.3744362090121092
45,128,10,2,0.3338850848377173
45,128,10,3,0.0
45,128,10,4,0.0
45,128,10,5,0.16896805350553584
45,128,10,6,0.0
45,128,10,7,0.031631883836845176
45,128,10,8,0.0
45,128,10,9,0.0
45,128,10,10,0.011028035663263722
45,128,10,11,0.0
45,128,10,12,0.0
45,128,10,13,0.0
45,128,10,14,0.0
45,128,10,15,0.0
45,128,10,16,0.0
45,128,10,17,0.0
45,128,10,18,0.0
45,128,10,19,0.0
45,128,10,20,0.0
45,128,10,21,0.0
45,128,10,22,0.0
45,128,10,23,0.0
45,128,10,24,0.0
45,128,10,25,0.0
45,128,10,26,0.0
45,128,10,27,0.0
45,128,10,28,0.054211226123693
45,128,10,29,0.0
45,128,10,30,0.0
45,128,10,31,0.02583950702083571
45,128,10,32,0.0
45,128,10,33,0.0
45,128,10,34,0.0
45,128,10,35,0.0
45,128,10,36,0.0
45,128,10,37,0.0
45,128,10,38,0.0
45,128,10,39,0.0
45,128,10,40,0.0
45,128,10,41,0.0
45,128,10,42,0.0
45,128,10,43,0.0
45,128,10,44,0.0
45,128,10,45,0.0
45,128,11,1,0.3744362035971738
45,128,11,2,0.3338850591326256
45,128,11,3,0.0
45,128,11,4,0.0
45,128,11,5,0.16896828555812496
45,128,11,6,0.0
45,128,11,7,0.03163164845582847
45,128,11,8,0.0
45,128,11,9,0.0
45,128,11,10,0.011028064528126174
45,128,11,11,0.0
45,128,11,12,0.0
45,128,11,13,0.0
45,128,11,14,0.0
45,128,11,15,0.0
45,128,11,16,0.0
45,128,11,17,0.0
45,128,11,18,0.0
45,128,11,19,0.0
45,128,11,20,0.0
45,128,11,21,0.0
45,128,11,22,0.0
45,128,11,23,0.0
45,128,11,24,0.0
45,128,11,25,0.0
45,128,11,26,0.0
45,128,11,27,0.0
45,128,11,28,0.054211278499116264
45,128,11,29,0.0
45,128,11,30,0.0
45,128,11,31,0.025839460229004834
45,128,11,32,0.0
45,128,11,33,0.0
45,128,11,34,0.0
45,128,11,35,0.0
45,128,11,36,0.0
45,128,11,37,0.0
45,128,11,38,0.0
45,128,11,39,0.0
45,128,11,40,0.0
45,128,11,41,0.0
45,128,11,42,0.0
45,128,11,43,0.0
45,128,11,44,0.0
45,128,11,45,0.0
45,128,12,1,0.3744361995898658
45,128,12,2,0.33388510686256384
45,128,12,3,0.0
45,128,12,4,0.0
45,128,12,5,0.16896791060417315
45,128,12,6,0.0
45,128,12,7,0.03163204435750561
45,128,12,8,0.0
45,128,12,9,0.0
45,128,12,10,0.01102805669811259
45,128,12,11,0.0
45,128,12,12,0.0
45,128,12,13,0.0
45,128,12,14,0.0
45,128,12,15,0.0
45,128,12,16,0.0
45,128,12,17,0.0
45,128,12,18,0.0
45,128,12,19,0.0
45,128,12,20,0.0
45,128,12,21,0.0
45,128,12,22,0.0
45,128,12,23,0.0
45,128,12,24,0.0
45,128,12,25,0.0
45,128,12,26,0.0
45,128,12,27,0.0
45,128,12,28,0.05421125302928017
45,128,12,29,0.0
45,128,12,30,0.0
45,128,12,31,0.02583942885849883
45,128,12,32,0.0
45,128,12,33,0.0
45,128,12,34,0.0
45,128,12,35,0.0
45,128,12,36,0.0
45,128,12,37,0.0
45,128,12,38,0.0
45,128,12,39,0.0
45,128,12,40,0.0
45,128,12,41,0.0
45,128,12,42,0.0
45,128,12,43,0.0
45,128,12,44,0.0
45,128,12,45,0.0
45,128,13,1,0.3744362153001393
45,128,13,2,0.3338851136800625
45,128,13,3,0.0
45,128,13,4,0.0
45,128,13,5,0.16896792673614308
45,128,13,6,0.0
45,128,13,7,0.03163197948989594
45,128,13,8,0.0
45,128,13,9,0.0
45,128,13,10,0.011028035287148123
45,128,13,11,0.0
45,128,13,12,0.0
45,128,13,13,0.0
45,128,13,14,0.0
45,128,13,15,0.0
45,128,13,16,0.0
45,128,13,17,0.0
45,128,13,18,0.0
45,128,13,19,0.0
45,128,13,20,0.0
45,128,13,21,0.0
45,128,13,22,0.0
45,128,13,23,0.0
45,128,13,24,0.0
45,128,13,25,0.0
45,128,13,26,0.0
45,128,13,27,0.0
45,128,13,28,0.05421127541706326
45,128,13,29,0.0
45,128,13,30,0.0
45,128,13,31,0.025839454089547808
45,128,13,32,0.0
45,128,13,33,0.0
45,128,13,34,0.0
45,128,13,35,0.0
45,128,13,36,0.0
45,128,13,37,0.0
45,128,13,38,0.0
45,128,13,39,0.0
45,128,13,40,0.0
45,128,13,41,0.0
45,128,13,42,0.0
45,128,13,43,0.0
45,128,13,44,0.0
45,128,13,45,0.0
45,128,14,1,0.37443621258879195
45,128,14,2,0.3338850469048184
45,128,14,3,0.0
45,128,14,4,0.0
45,128,14,5,0.1689683276767451
45,128,14,6,0.0
45,128,14,7,0.03163165672588781
45,128,14,8,0.0
45,128,14,9,0.0
45,128,14,10,0.011028002959553649
45,128,14,11,0.0
45,128,14,12,0.0
45,128,14,13,0.0
45,128,14,14,0.0
45,128,14,15,0.0
45,128,14,16,0.0
45,128,14,17,0.0
45,128,14,18,0.0
45,128,14,19,0.0
45,128,14,20,0.0
45,128,14,21,0.0
45,128,14,22,0.0
45,128,14,23,0.0
45,128,14,24,0.0
45,128,14,25,0.0
45,128,14,26,0.0
45,128,14,27,0.0
45,128,14,28,0.05421135739631939
45,128,14,29,0.0
45,128,14,30,0.0
45,128,14,31,0.025839395747883583
45,128,14,32,0.0
45,128,14,33,0.0
45,128,14,34,0.0
45,128,14,35,0.0
45,128,14,36,0.0
45,128,14,37,0.0
45,128,14,38,0.0
45,128,14,39,0.0
45,128,14,40,0.0
45,128,14,41,0.0
45,128,14,42,0.0
45,128,14,43,0.0
45,128,14,44,0.0
45,128,14,45,0.0
45,128,15,1,0.3744362241226374
45,128,15,2,0.33388503933397673
45,128,15,3,0.0
45,128,15,4,0.0
45,128,15,5,0.16896828222348378
45,128,15,6,0.0
45,128,15,7,0.031631627410338425
45,128,15,8,0.0
45,128,15,9,0.0
45,128,15,10,0.01102813137133026
45,128,15,11,0.0
45,128,15,12,0.0
45,128,15,13,0.0
45,128,15,14,0.0
45,128,15,15,0.0
45,128,15,16,0.0
45,128,15,17,0.0
45,128,15,18,0.0
45,128,15,19,0.0
45,128,15,20,0.0
45,128,15,21,0.0
45,128,15,22,0.0
45,128,15,23,0.0
45,128,15,24,0.0
45,128,15,25,0.0
45,128,15,26,0.0
45,128,15,27,0.0
45,128,15,28,0.05421121051087069
45,128,15,29,0.0
45,128,15,30,0.0
45,128,15,31,0.025839485027362753
45,128,15,32,0.0
45,128,15,33,0.0
45,128,15,34,0.0
45,128,15,35,0.0
45,128,15,36,0.0
45,128,15,37,0.0
45,128,15,38,0.0
45,128,15,39,0.0
45,128,15,40,0.0
45,128,15,41,0.0
45,128,15,42,0.0
45,128,15,43,0.0
45,128,15,44,0.0
45,128,15,45,0.0
45,128,16,1,0.37443622631359047
45,128,16,2,0.33388505008007757
45,128,16,3,0.0
45,128,16,4,0.0
45,128,16,5,0.16896818433151745
45,128,16,6,0.0
45,128,16,7,0.031631650140031296
45,128,16,8,0.0
45,128,16,9,0.0
45,128,16,10,0.011028169391497162
45,128,16,11,0.0
45,128,16,12,0.0
45,128,16,13,0.0
45,128,16,14,0.0
45,128,16,15,0.0
45,128,16,16,0.0
45,128,16,17,0.0
45,128,16,18,0.0
45,128,16,19,0.0
45,128,16,20,0.0
45,128,16,21,0.0
45,128,16,22,0.0
45,128,16,23,0.0
45,128,16,24,0.0
45,128,16,25,0.0
45,128,16,26,0.0
45,128,16,27,0.0
45,128,16,28,0.05421118241941902
45,128,16,29,0.0
45,128,16,30,0.0
45,128,16,31,0.02583953732386701
45,128,16,32,0.0
45,128,16,33,0.0
45,128,16,34,0.0
45,128,16,35,0.0
45,128,16,36,0.0
45,128,16,37,0.0
45,128,16,38,0.0
45,128,16,39,0.0
45,128,16,40,0.0
45,128,16,41,0.0
45,128,16,42,0.0
45,128,16,43,0.0
45,128,16,44,0.0
45,128,16,45,0.0
45,128,17,1,0.374436199944449
45,128,17,2,0.33388499614110784
45,128,17,3,0.0
45,128,17,4,0.0
45,128,17,5,0.16896861492004323
45,128,17,6,0.0
45,128,17,7,0.03163120348303545
45,128,17,8,0.0
45,128,17,9,0.0
45,128,17,10,0.011028284599443827
45,128,17,11,0.0
45,128,17,12,0.0
45,128,17,13,0.0
45,128,17,14,0.0
45,128,17,15,0.0
45,128,17,16,0.0
45,128,17,17,0.0
45,128,17,18,0.0
45,128,17,19,0.0
45,128,17,20,0.0
45,128,17,21,0.0
45,128,17,22,0.0
45,128,17,23,0.0
45,128,17,24,0.0
45,128,17,25,0.0
45,128,17,26,0.0
45,128,17,27,0.0
45,128,17,28,0.05421114266821795
45,128,17,29,0.0
45,128,17,30,0.0
45,128,17,31,0.025839558243702865
45,128,17,32,0.0
45,128,17,33,0.0
45,128,17,34,0.0
45,128,17,35,0.0
45,128,17,36,0.0
45,128,17,37,0.0
45,128,17,38,0.0
45,128,17,39,0.0
45,128,17,40,0.0
45,128,17,41,0.0
45,128,17,42,0.0
45,128,17,43,0.0
45,128,17,44,0.0
45,128,17,45,0.0
45,128,18,1,0.37443627122602
45,128,18,2,0.33388498077003836
45,128,18,3,0.0
45,128,18,4,0.0
45,128,18,5,0.16896815197498496
45,128,18,6,0.0
45,128,18,7,0.03163173143911664
45,128,18,8,0.0
45,128,18,9,0.0
45,128,18,10,0.011028196342190212
45,128,18,11,0.0
45,128,18,12,0.0
45,128,18,13,0.0
45,128,18,14,0.0
45,128,18,15,0.0
45,128,18,16,0.0
45,128,18,17,0.0
45,128,18,18,0.0
45,128,18,19,0.0
45,128,18,20,0.0
45,128,18,21,0.0
45,128,18,22,0.0
45,128,18,23,0.0
45,128,18,24,0.0
45,128,18,25,0.0
45,128,18,26,0.0
45,128,18,27,0.0
45,128,18,28,0.054211106010107354
45,128,18,29,0.0
45,128,18,30,0.0
45,128,18,31,0.02583956223754259
45,128,18,32,0.0
45,128,18,33,0.0
45,128,18,34,0.0
45,128,18,35,0.0
45,128,18,36,0.0
45,128,18,37,0.0
45,128,18,38,0.0
45,128,18,39,0.0
45,128,18,40,0.0
45,128,18,41,0.0
45,128,18,42,0.0
45,128,18,43,0.0
45,128,18,44,0.0
45,128,18,45,0.0
45,128,19,1,0.3744361714858535
45,128,19,2,0.33388491066161646
45,128,19,3,0.0
45,128,19,4,0.0
45,128,19,5,0.16896940880838143
45,128,19,6,0.0
45,128,19,7,0.0316302731810086
45,128,19,8,0.0
45,128,19,9,0.0
45,128,19,10,0.011028547227371274
45,128,19,11,0.0
45,128,19,12,0.0
45,128,19,13,0.0
45,128,19,14,0.0
45,128,19,15,0.0
45,128,19,16,0.0
45,128,19,17,0.0
45,128,19,18,0.0
45,128,19,19,0.0
45,128,19,20,0.0
45,128,19,21,0.0
45,128,19,22,0.0
45,128,19,23,0.0
45,128,19,24,0.0
45,128,19,25,0.0
45,128,19,26,0.0
45,128,19,27,0.0
45,128,19,28,0.05421109041302698
45,128,19,29,0.0
45,128,19,30,0.0
45,128,19,31,0.025839598222741813
45,128,19,32,0.0
45,128,19,33,0.0
45,128,19,34,0.0
45,128,19,35,0.0
45,128,19,36,0.0
45,128,19,37,0.0
45,128,19,38,0.0
45,128,19,39,0.0
45,128,19,40,0.0
45,128,19,41,0.0
45,128,19,42,0.0
45,128,19,43,0.0
45,128,19,44,0.0
45,128,19,45,0.0
45,128,20,1,0.37443617977977584
45,128,20,2,0.3338850939650649
45,128,20,3,0.0
45,128,20,4,0.0
45,128,20,5,0.1689682964470173
45,128,20,6,0.0
45,128,20,7,0.03163159620870667
45,128,20,8,0.0
45,128,20,9,0.0
45,128,20,10,0.011028165796394767
45,128,20,11,0.0
45,128,20,12,0.0
45,128,20,13,0.0
45,128,20,14,0.0
45,128,20,15,0.0
45,128,20,16,0.0
45,128,20,17,0.0
45,128,20,18,0.0
45,128,20,19,0.0
45,128,20,20,0.0
45,128,20,21,0.0
45,128,20,22,0.0
45,128,20,23,0.0
45,128,20,24,0.0
45,128,20,25,0.0
45,128,20,26,0.0
45,128,20,27,0.0
45,128,20,28,0.05421108188447544
45,128,20,29,0.0
45,128,20,30,0.0
45,128,20,31,0.025839585918565146
45,128,20,32,0.0
45,128,20,33,0.0
45,128,20,34,0.0
45,128,20,35,0.0
45,128,20,36,0.0
45,128,20,37,0.0
45,128,20,38,0.0
45,128,20,39,0.0
45,128,20,40,0.0
45,128,20,41,0.0
45,128,20,42,0.0
45,128,20,43,0.0
45,128,20,44,0.0
45,128,20,45,0.0
45,128,21,1,0.3744361935090521
45,128,21,2,0.3338848523235578
45,128,21,3,0.0
45,128,21,4,0.0
45,128,21,5,0.1689701439337804
45,128,21,6,0.0
45,128,21,7,0.03162944530999945
45,128,21,8,0.0
45,128,21,9,0.0
45,128,21,10,0.011028600841793228
45,128,21,11,0.0
45,128,21,12,0.0
45,128,21,13,0.0
45,128,21,14,0.0
45,128,21,15,0.0
45,128,21,16,0.0
45,128,21,17,0.0
45,128,21,18,0.0
45,128,21,19,0.0
45,128,21,20,0.0
45,128,21,21,0.0
45,128,21,22,0.0
45,128,21,23,0.0
45,128,21,24,0.0
45,128,21,25,0.0
45,128,21,26,0.0
45,128,21,27,0.0
45,128,21,28,0.054211129047722885
45,128,21,29,0.0
45,128,21,30,0.0
45,128,21,31,0.025839635034094074
45,128,21,32,0.0
45,128,21,33,0.0
45,128,21,34,0.0
45,128,21,35,0.0
45,128,21,36,0.0
45,128,21,37,0.0
45,128,21,38,0.0
45,128,21,39,0.0
45,128,21,40,0.0
45,128,21,41,0.0
45,128,21,42,0.0
45,128,21,43,0.0
45,128,21,44,0.0
45,128,21,45,0.0
45,128,22,1,0.3744361899633203
45,128,22,2,0.3338850837400935
45,128,22,3,0.0
45,128,22,4,0.0
45,128,22,5,0.16896823465339678
45,128,22,6,0.0
45,128,22,7,0.03163166711046387
45,128,22,8,0.0
45,128,22,9,0.0
45,128,22,10,0.011028119183618899
45,128,22,11,0.0
45,128,22,12,0.0
45,128,22,13,0.0
45,128,22,14,0.0
45,128,22,15,0.0
45,128,22,16,0.0
45,128,22,17,0.0
45,128,22,18,0.0
45,128,22,19,0.0
45,128,22,20,0.0
45,128,22,21,0.0
45,128,22,22,0.0
45,128,22,23,0.0
45,128,22,24,0.0
45,128,22,25,0.0
45,128,22,26,0.0
45,128,22,27,0.0
45,128,22,28,0.05421128236594019
45,128,22,29,0.0
45,128,22,30,0.0
45,128,22,31,0.025839422983166334
45,128,22,32,0.0
45,128,22,33,0.0
45,128,22,34,0.0
45,128,22,35,0.0
45,128,22,36,0.0
45,128,22,37,0.0
45,128,22,38,0.0
45,128,22,39,0.0
45,128,22,40,0.0
45,128,22,41,0.0
45,128,22,42,0.0
45,128,22,43,0.0
45,128,22,44,0.0
45,128,22,45,0.0
45,128,23,1,0.37443618767665204
45,128,23,2,0.33388486499865744
45,128,23,3,0.0
45,128,23,4,0.0
45,128,23,5,0.16897017678299195
45,128,23,6,0.0
45,128,23,7,0.03162925885010079
45,128,23,8,0.0
45,128,23,9,0.0
45,128,23,10,0.011028817820779357
45,128,23,11,0.0
45,128,23,12,0.0
45,128,23,13,0.0
45,128,23,14,0.0
45,128,23,15,0.0
45,128,23,16,0.0
45,128,23,17,0.0
45,128,23,18,0.0
45,128,23,19,0.0
45,128,23,20,0.0
45,128,23,21,0.0
45,128,23,22,0.0
45,128,23,23,0.0
45,128,23,24,0.0
45,128,23,25,0.0
45,128,23,26,0.0
45,128,23,27,0.0
45,128,23,28,0.05421085999656357
45,128,23,29,0.0
45,128,23,30,0.0
45,128,23,31,0.025839833874254724
45,128,23,32,0.0
45,128,23,33,0.0
45,128,23,34,0.0
45,128,23,35,0.0
45,128,23,36,0.0
45,128,23,37,0.0
45,128,23,38,0.0
45,128,23,39,0.0
45,128,23,40,0.0
45,128,23,41,0.0
45,128,23,42,0.0
45,128,23,43,0.0
45,128,23,44,0.0
45,128,23,45,0.0
45,128,24,1,0.37443621153917567
45,128,24,2,0.33388507178987564
45,128,24,3,0.0
45,128,24,4,0.0
45,128,24,5,0.1689680331273445
45,128,24,6,0.0
45,128,24,7,0.031631885658155445
45,128,24,8,0.0
45,128,24,9,0.0
45,128,24,10,0.011028078244201175
45,128,24,11,0.0
45,128,24,12,0.0
45,128,24,13,0.0
45,128,24,14,0.0
45,128,24,15,0.0
45,128,24,16,0.0
45,128,24,17,0.0
45,128,24,18,0.0
45,128,24,19,0.0
45,128,24,20,0.0
45,128,24,21,0.0
45,128,24,22,0.0
45,128,24,23,0.0
45,128,24,24,0.0
45,128,24,25,0.0
45,128,24,26,0.0
45,128,24,27,0.0
45,128,24,28,0.054211295943414735
45,128,24,29,0.0
45,128,24,30,0.0
45,128,24,31,0.025839423697832833
45,128,24,32,0.0
45,128,24,33,0.0
45,128,24,34,0.0
45,128,24,35,0.0
45,128,24,36,0.0
45,128,24,37,0.0
45,128,24,38,0.0
45,128,24,39,0.0
45,128,24,40,0.0
45,128,24,41,0.0
45,128,24,42,0.0
45,128,24,43,0.0
45,128,24,44,0.0
45,128,24,45,0.0
45,128,25,1,0.3744362202264318
45,128,25,2,0.33388505016336667
45,128,25,3,0.0
45,128,25,4,0.0
45,128,25,5,0.168968470642344
45,128,25,6,0.0
45,128,25,7,0.03163143079257214
45,128,25,8,0.0
45,128,25,9,0.0
45,128,25,10,0.011028093314420041
45,128,25,11,0.0
45,128,25,12,0.0
45,128,25,13,0.0
45,128,25,14,0.0
45,128,25,15,0.0
45,128,25,16,0.0
45,128,25,17,0.0
45,128,25,18,0.0
45,128,25,19,0.0
45,128,25,20,0.0
45,128,25,21,0.0
45,128,25,22,0.0
45,128,25,23,0.0
45,128,25,24,0.0
45,128,25,25,0.0
45,128,25,26,0.0
45,128,25,27,0.0
45,128,25,28,0.05421120385180579
45,128,25,29,0.0
45,128,25,30,0.0
45,128,25,31,0.025839531009059512
45,128,25,32,0.0
45,128,25,33,0.0
45,128,25,34,0.0
45,128,25,35,0.0
45,128,25,36,0.0
45,128,25,37,0.0
45,128,25,38,0.0
45,128,25,39,0.0
45,128,25,40,0.0
45,128,25,41,0.0
45,128,25,42,0.0
45,128,25,43,0.0
45,128,25,44,0.0
45,128,25,45,0.0
45,128,26,1,0.3744362346239173
45,128,26,2,0.3338851023936243
45,128,26,3,0.0
45,128,26,4,0.0
45,128,26,5,0.168967748198106
45,128,26,6,0.0
45,128,26,7,0.03163223734587233
45,128,26,8,0.0
45,128,26,9,0.0
45,128,26,10,0.011027986479753856
45,128,26,11,0.0
45,128,26,12,0.0
45,128,26,13,0.0
45,128,26,14,0.0
45,128,26,15,0.0
45,128,26,16,0.0
45,128,26,17,0.0
45,128,26,18,0.0
45,128,26,19,0.0
45,128,26,20,0.0
45,128,26,21,0.0
45,128,26,22,0.0
45,128,26,23,0.0
45,128,26,24,0.0
45,128,26,25,0.0
45,128,26,26,0.0
45,128,26,27,0.0
45,128,26,28,0.05421133331763644
45,128,26,29,0.0
45,128,26,30,0.0
45,128,26,31,0.02583935764108979
45,128,26,32,0.0
45,128,26,33,0.0
45,128,26,34,0.0
45,128,26,35,0.0
45,128,26,36,0.0
45,128,26,37,0.0
45,128,26,38,0.0
45,128,26,39,0.0
45,128,26,40,0.0
45,128,26,41,0.0
45,128,26,42,0.0
45,128,26,43,0.0
45,128,26,44,0.0
45,128,26,45,0.0
45,128,27,1,0.37443621319451925
45,128,27,2,0.33388506428934245
45,128,27,3,0.0
45,128,27,4,0.0
45,128,27,5,0.1689684792010259
45,128,27,6,0.0
45,128,27,7,0.03163132675225867
45,128,27,8,0.0
45,128,27,9,0.0
45,128,27,10,0.011028216127706407
45,128,27,11,0.0
45,128,27,12,0.0
45,128,27,13,0.0
45,128,27,14,0.0
45,128,27,15,0.0
45,128,27,16,0.0
45,128,27,17,0.0
45,128,27,18,0.0
45,128,27,19,0.0
45,128,27,20,0.0
45,128,27,21,0.0
45,128,27,22,0.0
45,128,27,23,0.0
45,128,27,24,0.0
45,128,27,25,0.0
45,128,27,26,0.0
45,128,27,27,0.0
45,128,27,28,0.05421117182468175
45,128,27,29,0.0
45,128,27,30,0.0
45,128,27,31,0.02583952861046564
45,128,27,32,0.0
45,128,27,33,0.0
45,128,27,34,0.0
45,128,27,35,0.0
45,128,27,36,0.0
45,128,27,37,0.0
45,128,27,38,0.0
45,128,27,39,0.0
45,128,27,40,0.0
45,128,27,41,0.0
45,128,27,42,0.0
45,128,27,43,0.0
45,128,27,44,0.0
45,128,27,45,0.0
45,128,28,1,0.3744362036950795
45,128,28,2,0.33388519896948426
45,128,28,3,0.0
45,128,28,4,0.0
45,128,28,5,0.16896697272986486
45,128,28,6,0.0
45,128,28,7,0.031633142705388154
45,128,28,8,0.0
45,128,28,9,0.0
45,128,28,10,0.011027830654327801
45,128,28,11,0.0
45,128,28,12,0.0
45,128,28,13,0.0
45,128,28,14,0.0
45,128,28,15,0.0
45,128,28,16,0.0
45,128,28,17,0.0
45,128,28,18,0.0
45,128,28,19,0.0
45,128,28,20,0.0
45,128,28,21,0.0
45,128,28,22,0.0
45,128,28,23,0.0
45,128,28,24,0.0
45,128,28,25,0.0
45,128,28,26,0.0
45,128,28,27,0.0
45,128,28,28,0.05421117105452436
45,128,28,29,0.0
45,128,28,30,0.0
45,128,28,31,0.02583948019133103
45,128,28,32,0.0
45,128,28,33,0.0
45,128,28,34,0.0
45,128,28,35,0.0
45,128,28,36,0.0
45,128,28,37,0.0
45,128,28,38,0.0
45,128,28,39,0.0
45,128,28,40,0.0
45,128,28,41,0.0
45,128,28,42,0.0
45,128,28,43,0.0
45,128,28,44,0.0
45,128,28,45,0.0
45,128,29,1,0.3744362254778088
45,128,29,2,0.33388492506990836
45,128,29,3,0.0
45,128,29,4,0.0
45,128,29,5,0.1689689564040191
45,128,29,6,0.0
45,128,29,7,0.03163079956461445
45,128,29,8,0.0
45,128,29,9,0.0
45,128,29,10,0.011028410128638342
45,128,29,11,0.0
45,128,29,12,0.0
45,128,29,13,0.0
45,128,29,14,0.0
45,128,29,15,0.0
45,128,29,16,0.0
45,128,29,17,0.0
45,128,29,18,0.0
45,128,29,19,0.0
45,128,29,20,0.0
45,128,29,21,0.0
45,128,29,22,0.0
45,128,29,23,0.0
45,128,29,24,0.0
45,128,29,25,0.0
45,128,29,26,0.0
45,128,29,27,0.0
45,128,29,28,0.054210927318967546
45,128,29,29,0.0
45,128,29,30,0.0
45,128,29,31,0.02583975603604332
45,128,29,32,0.0
45,128,29,33,0.0
45,128,29,34,0.0
45,128,29,35,0.0
45,128,29,36,0.0
45,128,29,37,0.0
45,128,29,38,0.0
45,128,29,39,0.0
45,128,29,40,0.0
45,128,29,41,0.0
45,128,29,42,0.0
45,128,29,43,0.0
45,128,29,44,0.0
45,128,29,45,0.0
45,128,30,1,0.37443620217205403
45,128,30,2,0.33388503471634107
45,128,30,3,0.0
45,128,30,4,0.0
45,128,30,5,0.16896838556282617
45,128,30,6,0.0
45,128,30,7,0.03163143582859647
45,128,30,8,0.0
45,128,30,9,0.0
45,128,30,10,0.011028207067106307
45,128,30,11,0.0
45,128,30,12,0.0
45,128,30,13,0.0
45,128,30,14,0.0
45,128,30,15,0.0
45,128,30,16,0.0
45,128,30,17,0.0
45,128,30,18,0.0
45,128,30,19,0.0
45,128,30,20,0.0
45,128,30,21,0.0
45,128,30,22,0.0
45,128,30,23,0.0
45,128,30,24,0.0
45,128,30,25,0.0
45,128,30,26,0.0
45,128,30,27,0.0
45,128,30,28,0.054211216934395894
45,128,30,29,0.0
45,128,30,30,0.0
45,128,30,31,0.025839517718680104
45,128,30,32,0.0
45,128,30,33,0.0
45,128,30,34,0.0
45,128,30,35,0.0
45,128,30,36,0.0
45,128,30,37,0.0
45,128,30,38,0.0
45,128,30,39,0.0
45,128,30,40,0.0
45,128,30,41,0.0
45,128,30,42,0.0
45,128,30,43,0.0
45,128,30,44,0.0
45,128,30,45,0.0
45,128,31,1,0.3744361855035671
45,128,31,2,0.3338850188977567
45,128,31,3,0.0
45,128,31,4,0.0
45,128,31,5,0.1689688326114154
45,128,31,6,0.0
45,128,31,7,0.03163100289180344
45,128,31,8,0.0
45,128,31,9,0.0
45,128,31,10,0.011028200051390156
45,128,31,11,0.0
45,128,31,12,0.0
45,128,31,13,0.0
45,128,31,14,0.0
45,128,31,15,0.0
45,128,31,16,0.0
45,128,31,17,0.0
45,128,31,18,0.0
45,128,31,19,0.0
45,128,31,20,0.0
45,128,31,21,0.0
45,128,31,22,0.0
45,128,31,23,0.0
45,128,31,24,0.0
45,128,31,25,0.0
45,128,31,26,0.0
45,128,31,27,0.0
45,128,31,28,0.05421128653126355
45,128,31,29,0.0
45,128,31,30,0.0
45,128,31,31,0.025839473512803832
45,128,31,32,0.0
45,128,31,33,0.0
45,128,31,34,0.0
45,128,31,35,0.0
45,128,31,36,0.0
45,128,31,37,0.0
45,128,31,38,0.0
45,128,31,39,0.0
45,128,31,40,0.0
45,128,31,41,0.0
45,128,31,42,0.0
45,128,31,43,0.0
45,128,31,44,0.0
45,128,31,45,0.0
45,128,32,1,0.3744362094780894
45,128,32,2,0.33388507358849506
45,128,32,3,0.0
45,128,32,4,0.0
45,128,32,5,0.16896816015630697
45,128,32,6,0.0
45,128,32,7,0.03163178498674765
45,128,32,8,0.0
45,128,32,9,0.0
45,128,32,10,0.011028084295440799
45,128,32,11,0.0
45,128,32,12,0.0
45,128,32,13,0.0
45,128,32,14,0.0
45,128,32,15,0.0
45,128,32,16,0.0
45,128,32,17,0.0
45,128,32,18,0.0
45,128,32,19,0.0
45,128,32,20,0.0
45,128,32,21,0.0
45,128,32,22,0.0
45,128,32,23,0.0
45,128,32,24,0.0
45,128,32,25,0.0
45,128,32,26,0.0
45,128,32,27,0.0
45,128,32,28,0.05421119413503242
45,128,32,29,0.0
45,128,32,30,0.0
45,128,32,31,0.02583949335988769
45,128,32,32,0.0
45,128,32,33,0.0
45,128,32,34,0.0
45,128,32,35,0.0
45,128,32,36,0.0
45,128,32,37,0.0
45,128,32,38,0.0
45,128,32,39,0.0
45,128,32,40,0.0
45,128,32,41,0.0
45,128,32,42,0.0
45,128,32,43,0.0
45,128,32,44,0.0
45,128,32,45,0.0
45,128,33,1,0.37443622919017266
45,128,33,2,0.33388500810771066
45,128,33,3,0.0
45,128,33,4,0.0
45,128,33,5,0.16896848467941153
45,128,33,6,0.0
45,128,33,7,0.03163136794652043
45,128,33,8,0.0
45,128,33,9,0.0
45,128,33,10,0.011028212893053004
45,128,33,11,0.0
45,128,33,12,0.0
45,128,33,13,0.0
45,128,33,14,0.0
45,128,33,15,0.0
45,128,33,16,0.0
45,128,33,17,0.0
45,128,33,18,0.0
45,128,33,19,0.0
45,128,33,20,0.0
45,128,33,21,0.0
45,128,33,22,0.0
45,128,33,23,0.0
45,128,33,24,0.0
45,128,33,25,0.0
45,128,33,26,0.0
45,128,33,27,0.0
45,128,33,28,0.05421120205771097
45,128,33,29,0.0
45,128,33,30,0.0
45,128,33,31,0.025839495125420962
45,128,33,32,0.0
45,128,33,33,0.0
45,128,33,34,0.0
45,128,33,35,0.0
45,128,33,36,0.0
45,128,33,37,0.0
45,128,33,38,0.0
45,128,33,39,0.0
45,128,33,40,0.0
45,128,33,41,0.0
45,128,33,42,0.0
45,128,33,43,0.0
45,128,33,44,0.0
45,128,33,45,0.0
45,128,34,1,0.37443620003591205
45,128,34,2,0.33388508023781793
45,128,34,3,0.0
45,128,34,4,0.0
45,128,34,5,0.16896830500730367
45,128,34,6,0.0
45,128,34,7,0.03163152816501899
45,128,34,8,0.0
45,128,34,9,0.0
45,128,34,10,0.011028181678889575
45,128,34,11,0.0
45,128,34,12,0.0
45,128,34,13,0.0
45,128,34,14,0.0
45,128,34,15,0.0
45,128,34,16,0.0
45,128,34,17,0.0
45,128,34,18,0.0
45,128,34,19,0.0
45,128,34,20,0.0
45,128,34,21,0.0
45,128,34,22,0.0
45,128,34,23,0.0
45,128,34,24,0.0
45,128,34,25,0.0
45,128,34,26,0.0
45,128,34,27,0.0
45,128,34,28,0.054211143352097355
45,128,34,29,0.0
45,128,34,30,0.0
45,128,34,31,0.025839561522960262
45,128,34,32,0.0
45,128,34,33,0.0
45,128,34,34,0.0
45,128,34,35,0.0
45,128,34,36,0.0
45,128,34,37,0.0
45,128,34,38,0.0
45,128,34,39,0.0
45,128,34,40,0.0
45,128,34,41,0.0
45,128,34,42,0.0
45,128,34,43,0.0
45,128,34,44,0.0
45,128,34,45,0.0
45,128,35,1,0.3744362428079392
45,128,35,2,0.3338850792787776
45,128,35,3,0.0
45,128,35,4,0.0
45,128,35,5,0.16896771557962278
45,128,35,6,0.0
45,128,35,7,0.03163231522790804
45,128,35,8,0.0
45,128,35,9,0.0
45,128,35,10,0.011027927784242506
45,128,35,11,0.0
45,128,35,12,0.0
45,128,35,13,0.0
45,128,35,14,0.0
45,128,35,15,0.0
45,128,35,16,0.0
45,128,35,17,0.0
45,128,35,18,0.0
45,128,35,19,0.0
45,128,35,20,0.0
45,128,35,21,0.0
45,128,35,22,0.0
45,128,35,23,0.0
45,128,35,24,0.0
45,128,35,25,0.0
45,128,35,26,0.0
45,128,35,27,0.0
45,128,35,28,0.0542113361454198
45,128,35,29,0.0
45,128,35,30,0.0
45,128,35,31,0.02583938317609029
45,128,35,32,0.0
45,128,35,33,0.0
45,128,35,34,0.0
45,128,35,35,0.0
45,128,35,36,0.0
45,128,35,37,0.0
45,128,35,38,0.0
45,128,35,39,0.0
45,128,35,40,0.0
45,128,35,41,0.0
45,128,35,42,0.0
45,128,35,43,0.0
45,128,35,44,0.0
45,128,35,45,0.0
45,128,36,1,0.3744362227125193
45,128,36,2,0.3338849973124758
45,128,36,3,0.0
45,128,36,4,0.0
45,128,36,5,0.16896859584610993
45,128,36,6,0.0
45,128,36,7,0.03163127407847841
45,128,36,8,0.0
45,128,36,9,0.0
45,128,36,10,0.011028186909847854
45,128,36,11,0.0
45,128,36,12,0.0
45,128,36,13,0.0
45,128,36,14,0.0
45,128,36,15,0.0
45,128,36,16,0.0
45,128,36,17,0.0
45,128,36,18,0.0
45,128,36,19,0.0
45,128,36,20,0.0
45,128,36,21,0.0
45,128,36,22,0.0
45,128,36,23,0.0
45,128,36,24,0.0
45,128,36,25,0.0
45,128,36,26,0.0
45,128,36,27,0.0
45,128,36,28,0.05421128830175131
45,128,36,29,0.0
45,128,36,30,0.0
45,128,36,31,0.02583943483881745
45,128,36,32,0.0
45,128,36,33,0.0
45,128,36,34,0.0
45,128,36,35,0.0
45,128,36,36,0.0
45,128,36,37,0.0
45,128,36,38,0.0
45,128,36,39,0.0
45,128,36,40,0.0
45,128,36,41,0.0
45,128,36,42,0.0
45,128,36,43,0.0
45,128,36,44,0.0
45,128,36,45,0.0
45,128,37,1,0.3744362124577668
45,128,37,2,0.3338850382671708
45,128,37,3,0.0
45,128,37,4,0.0
45,128,37,5,0.16896854534963396
45,128,37,6,0.0
45,128,37,7,0.03163136509830405
45,128,37,8,0.0
45,128,37,9,0.0
45,128,37,10,0.011028104873852517
45,128,37,11,0.0
45,128,37,12,0.0
45,128,37,13,0.0
45,128,37,14,0.0
45,128,37,15,0.0
45,128,37,16,0.0
45,128,37,17,0.0
45,128,37,18,0.0
45,128,37,19,0.0
45,128,37,20,0.0
45,128,37,21,0.0
45,128,37,22,0.0
45,128,37,23,0.0
45,128,37,24,0.0
45,128,37,25,0.0
45,128,37,26,0.0
45,128,37,27,0.0
45,128,37,28,0.05421130278028402
45,128,37,29,0.0
45,128,37,30,0.0
45,128,37,31,0.025839431172988026
45,128,37,32,0.0
45,128,37,33,0.0
45,128,37,34,0.0
45,128,37,35,0.0
45,128,37,36,0.0
45,128,37,37,0.0
45,128,37,38,0.0
45,128,37,39,0.0
45,128,37,40,0.0
45,128,37,41,0.0
45,128,37,42,0.0
45,128,37,43,0.0
45,128,37,44,0.0
45,128,37,45,0.0
45,128,38,1,0.37443621379801806
45,128,38,2,0.33388508090626823
45,128,38,3,0.0
45,128,38,4,0.0
45,128,38,5,0.16896821278999008
45,128,38,6,0.0
45,128,38,7,0.031631571106482924
45,128,38,8,0.0
45,128,38,9,0.0
45,128,38,10,0.011028235495788012
45,128,38,11,0.0
45,128,38,12,0.0
45,128,38,13,0.0
45,128,38,14,0.0
45,128,38,15,0.0
45,128,38,16,0.0
45,128,38,17,0.0
45,128,38,18,0.0
45,128,38,19,0.0
45,128,38,20,0.0
45,128,38,21,0.0
45,128,38,22,0.0
45,128,38,23,0.0
45,128,38,24,0.0
45,128,38,25,0.0
45,128,38,26,0.0
45,128,38,27,0.0
45,128,38,28,0.05421115847833775
45,128,38,29,0.0
45,128,38,30,0.0
45,128,38,31,0.025839527425114885
45,128,38,32,0.0
45,128,38,33,0.0
45,128,38,34,0.0
45,128,38,35,0.0
45,128,38,36,0.0
45,128,38,37,0.0
45,128,38,38,0.0
45,128,38,39,0.0
45,128,38,40,0.0
45,128,38,41,0.0
45,128,38,42,0.0
45,128,38,43,0.0
45,128,38,44,0.0
45,128,38,45,0.0
45,128,39,1,0.3744362014489149
45,128,39,2,0.3338850093925667
45,128,39,3,0.0
45,128,39,4,0.0
45,128,39,5,0.16896830627429305
45,128,39,6,0.0
45,128,39,7,0.03163161171017104
45,128,39,8,0.0
45,128,39,9,0.0
45,128,39,10,0.011028143714107583
45,128,39,11,0.0
45,128,39,12,0.0
45,128,39,13,0.0
45,128,39,14,0.0
45,128,39,15,0.0
45,128,39,16,0.0
45,128,39,17,0.0
45,128,39,18,0.0
45,128,39,19,0.0
45,128,39,20,0.0
45,128,39,21,0.0
45,128,39,22,0.0
45,128,39,23,0.0
45,128,39,24,0.0
45,128,39,25,0.0
45,128,39,26,0.0
45,128,39,27,0.0
45,128,39,28,0.05421122217171527
45,128,39,29,0.0
45,128,39,30,0.0
45,128,39,31,0.025839505288231455
45,128,39,32,0.0
45,128,39,33,0.0
45,128,39,34,0.0
45,128,39,35,0.0
45,128,39,36,0.0
45,128,39,37,0.0
45,128,39,38,0.0
45,128,39,39,0.0
45,128,39,40,0.0
45,128,39,41,0.0
45,128,39,42,0.0
45,128,39,43,0.0
45,128,39,44,0.0
45,128,39,45,0.0
45,128,40,1,0.37443623990512176
45,128,40,2,0.33388504784322937
45,128,40,3,0.0
45,128,40,4,0.0
45,128,40,5,0.1689683923770613
45,128,40,6,0.0
45,128,40,7,0.03163145938994568
45,128,40,8,0.0
45,128,40,9,0.0
45,128,40,10,0.011028184909342395
45,128,40,11,0.0
45,128,40,12,0.0
45,128,40,13,0.0
45,128,40,14,0.0
45,128,40,15,0.0
45,128,40,16,0.0
45,128,40,17,0.0
45,128,40,18,0.0
45,128,40,19,0.0
45,128,40,20,0.0
45,128,40,21,0.0
45,128,40,22,0.0
45,128,40,23,0.0
45,128,40,24,0.0
45,128,40,25,0.0
45,128,40,26,0.0
45,128,40,27,0.0
45,128,40,28,0.05421118466798265
45,128,40,29,0.0
45,128,40,30,0.0
45,128,40,31,0.025839490907316777
45,128,40,32,0.0
45,128,40,33,0.0
45,128,40,34,0.0
45,128,40,35,0.0
45,128,40,36,0.0
45,128,40,37,0.0
45,128,40,38,0.0
45,128,40,39,0.0
45,128,40,40,0.0
45,128,40,41,0.0
45,128,40,42,0.0
45,128,40,43,0.0
45,128,40,44,0.0
45,128,40,45,0.0
45,256,0,1,0.2735193450005977
45,256,0,2,0.3467355979537616
45,256,0,3,0.0
45,256,0,4,0.0
45,256,0,5,0.23685610200567064
45,256,0,6,0.0
45,256,0,7,0.0
45,256,0,8,0.04498067781649512
45,256,0,9,0.0
45,256,0,10,0.0
45,256,0,11,0.0
45,256,0,12,0.0
45,256,0,13,0.0
45,256,0,14,0.0
45,256,0,15,0.0
45,256,0,16,0.0
45,256,0,17,0.0
45,256,0,18,0.0
45,256,0,19,0.0
45,256,0,20,0.0
45,256,0,21,0.0
45,256,0,22,0.0
45,256,0,23,0.0
45,256,0,24,0.0
45,256,0,25,0.0
45,256,0,26,0.025683858580685857
45,256,0,27,0.005796279417971182
45,256,0,28,0.029417334862413814
45,256,0,29,0.037010804362403955
45,256,0,30,0.0
45,256,0,31,0.0
45,256,0,32,0.0
45,256,0,33,0.0
45,256,0,34,0.0
45,256,0,35,0.0
45,256,0,36,0.0
45,256,0,37,0.0
45,256,0,38,0.0
45,256,0,39,0.0
45,256,0,40,0.0
45,256,0,41,0.0
45,256,0,42,0.0
45,256,0,43,0.0
45,256,0,44,0.0
45,256,0,45,0.0
45,256,1,1,0.2735193209993266
45,256,1,2,0.34673551020160404
45,256,1,3,0.0
45,256,1,4,0.0
45,256,1,5,0.2368559351997047
45,256,1,6,0.0
45,256,1,7,0.0
45,256,1,8,0.04498103445317306
45,256,1,9,0.0
45,256,1,10,0.0
45,256,1,11,0.0
45,256,1,12,0.0
45,256,1,13,0.0
45,256,1,14,0.0
45,256,1,15,0.0
45,256,1,16,0.0
45,256,1,17,0.0
45,256,1,18,0.0
45,256,1,19,0.0
45,256,1,20,0.0
45,256,1,21,0.0
45,256,1,22,0.0
45,256,1,23,0.0
45,256,1,24,0.0
45,256,1,25,0.0
45,256,1,26,0.025677189359046663
45,256,1,27,0.005802396460943873
45,256,1,28,0.029423452667506293
45,256,1,29,0.03700516065869495
45,256,1,30,0.0
45,256,1,31,0.0
45,256,1,32,0.0
45,256,1,33,0.0
45,256,1,34,0.0
45,256,1,35,0.0
45,256,1,36,0.0
45,256,1,37,0.0
45,256,1,38,0.0
45,256,1,39,0.0
45,256,1,40,0.0
45,256,1,41,0.0
45,256,1,42,0.0
45,256,1,43,0.0
45,256,1,44,0.0
45,256,1,45,0.0
45,256,2,1,0.27351934786882287
45,256,2,2,0.3467355593185761
45,256,2,3,0.0
45,256,2,4,0.0
45,256,2,5,0.23685605757443154
45,256,2,6,0.0
45,256,2,7,0.0
45,256,2,8,0.044980822450978716
45,256,2,9,0.0
45,256,2,10,0.0
45,256,2,11,0.0
45,256,2,12,0.0
45,256,2,13,0.0
45,256,2,14,0.0
45,256,2,15,0.0
45,256,2,16,0.0
45,256,2,17,0.0
45,256,2,18,0.0
45,256,2,19,0.0
45,256,2,20,0.0
45,256,2,21,0.0
45,256,2,22,0.0
45,256,2,23,0.0
45,256,2,24,0.0
45,256,2,25,0.0
45,256,2,26,0.02568184921038039
45,256,2,27,0.0057983285276452445
45,256,2,28,0.029419187434522574
45,256,2,29,0.037008847614642716
45,256,2,30,0.0
45,256,2,31,0.0
45,256,2,32,0.0
45,256,2,33,0.0
45,256,2,34,0.0
45,256,2,35,0.0
45,256,2,36,0.0
45,256,2,37,0.0
45,256,2,38,0.0
45,256,2,39,0.0
45,256,2,40,0.0
45,256,2,41,0.0
45,256,2,42,0.0
45,256,2,43,0.0
45,256,2,44,0.0
45,256,2,45,0.0
45,256,3,1,0.273519363656964
45,256,3,2,0.34673548044279473
45,256,3,3,0.0
45,256,3,4,0.0
45,256,3,5,0.23685614286046155
45,256,3,6,0.0
45,256,3,7,0.0
45,256,3,8,0.04498072327106498
45,256,3,9,0.0
45,256,3,10,0.0
45,256,3,11,0.0
45,256,3,12,0.0
45,256,3,13,0.0
45,256,3,14,0.0
45,256,3,15,0.0
45,256,3,16,0.0
45,256,3,17,0.0
45,256,3,18,0.0
45,256,3,19,0.0
45,256,3,20,0.0
45,256,3,21,0.0
45,256,3,22,0.0
45,256,3,23,0.0
45,256,3,24,0.0
45,256,3,25,0.0
45,256,3,26,0.02568356785817336
45,256,3,27,0.005796811226909821
45,256,3,28,0.02941751774299261
45,256,3,29,0.03701039294063876
45,256,3,30,0.0
45,256,3,31,0.0
45,256,3,32,0.0
45,256,3,33,0.0
45,256,3,34,0.0
45,256,3,35,0.0
45,256,3,36,0.0
45,256,3,37,0.0
45,256,3,38,0.0
45,256,3,39,0.0
45,256,3,40,0.0
45,256,3,41,0.0
45,256,3,42,0.0
45,256,3,43,0.0
45,256,3,44,0.0
45,256,3,45,0.0
45,256,4,1,0.2735192988322664
45,256,4,2,0.3467354919804881
45,256,4,3,0.0
45,256,4,4,0.0
45,256,4,5,0.2368555771034973
45,256,4,6,0.0
45,256,4,7,0.0
45,256,4,8,0.04498147658960987
45,256,4,9,0.0
45,256,4,10,0.0
45,256,4,11,0.0
45,256,4,12,0.0
45,256,4,13,0.0
45,256,4,14,0.0
45,256,4,15,0.0
45,256,4,16,0.0
45,256,4,17,0.0
45,256,4,18,0.0
45,256,4,19,0.0
45,256,4,20,0.0
45,256,4,21,0.0
45,256,4,22,0.0
45,256,4,23,0.0
45,256,4,24,0.0
45,256,4,25,0.0
45,256,4,26,0.0256639087242544
45,256,4,27,0.005817835122372694
45,256,4,28,0.029435837046797485
45,256,4,29,0.036990574600713734
45,256,4,30,0.0
45,256,4,31,0.0
45,256,4,32,0.0
45,256,4,33,0.0
45,256,4,34,0.0
45,256,4,35,0.0
45,256,4,36,0.0
45,256,4,37,0.0
45,256,4,38,0.0
45,256,4,39,0.0
45,256,4,40,0.0
45,256,4,41,0.0
45,256,4,42,0.0
45,256,4,43,0.0
45,256,4,44,0.0
45,256,4,45,0.0
45,256,5,1,0.2735194020780976
45,256,5,2,0.3467355627529535
45,256,5,3,0.0
45,256,5,4,0.0
45,256,5,5,0.23685585743507404
45,256,5,6,0.0
45,256,5,7,0.0
45,256,5,8,0.04498108637647748
45,256,5,9,0.0
45,256,5,10,0.0
45,256,5,11,0.0
45,256,5,12,0.0
45,256,5,13,0.0
45,256,5,14,0.0
45,256,5,15,0.0
45,256,5,16,0.0
45,256,5,17,0.0
45,256,5,18,0.0
45,256,5,19,0.0
45,256,5,20,0.0
45,256,5,21,0.0
45,256,5,22,0.0
45,256,5,23,0.0
45,256,5,24,0.0
45,256,5,25,0.0
45,256,5,26,0.025679721830461973
45,256,5,27,0.005799316226804437
45,256,5,28,0.0294210137195874
45,256,5,29,0.037008039580543405
45,256,5,30,0.0
45,256,5,31,0.0
45,256,5,32,0.0
45,256,5,33,0.0
45,256,5,34,0.0
45,256,5,35,0.0
45,256,5,36,0.0
45,256,5,37,0.0
45,256,5,38,0.0
45,256,5,39,0.0
45,256,5,40,0.0
45,256,5,41,0.0
45,256,5,42,0.0
45,256,5,43,0.0
45,256,5,44,0.0
45,256,5,45,0.0
45,256,6,1,0.2735193477360109
45,256,6,2,0.3467355318673144
45,256,6,3,0.0
45,256,6,4,0.0
45,256,6,5,0.2368559552455761
45,256,6,6,0.0
45,256,6,7,0.0
45,256,6,8,0.04498094087999426
45,256,6,9,0.0
45,256,6,10,0.0
45,256,6,11,0.0
45,256,6,12,0.0
45,256,6,13,0.0
45,256,6,14,0.0
45,256,6,15,0.0
45,256,6,16,0.0
45,256,6,17,0.0
45,256,6,18,0.0
45,256,6,19,0.0
45,256,6,20,0.0
45,256,6,21,0.0
45,256,6,22,0.0
45,256,6,23,0.0
45,256,6,24,0.0
45,256,6,25,0.0
45,256,6,26,0.02568035010232619
45,256,6,27,0.005799519732306922
45,256,6,28,0.029420608696298485
45,256,6,29,0.037007745740172814
45,256,6,30,0.0
45,256,6,31,0.0
45,256,6,32,0.0
45,256,6,33,0.0
45,256,6,34,0.0
45,256,6,35,0.0
45,256,6,36,0.0
45,256,6,37,0.0
45,256,6,38,0.0
45,256,6,39,0.0
45,256,6,40,0.0
45,256,6,41,0.0
45,256,6,42,0.0
45,256,6,43,0.0
45,256,6,44,0.0
45,256,6,45,0.0
45,256,7,1,0.2735193475326077
45,256,7,2,0.34673559179962976
45,256,7,3,0.0
45,256,7,4,0.0
45,256,7,5,0.2368560057954054
45,256,7,6,0.0
45,256,7,7,0.0
45,256,7,8,0.04498072818101394
45,256,7,9,0.0
45,256,7,10,0.0
45,256,7,11,0.0
45,256,7,12,0.0
45,256,7,13,0.0
45,256,7,14,0.0
45,256,7,15,0.0
45,256,7,16,0.0
45,256,7,17,0.0
45,256,7,18,0.0
45,256,7,19,0.0
45,256,7,20,0.0
45,256,7,21,0.0
45,256,7,22,0.0
45,256,7,23,0.0
45,256,7,24,0.0
45,256,7,25,0.0
45,256,7,26,0.025683281773155653
45,256,7,27,0.0057972240193049866
45,256,7,28,0.029417828510387524
45,256,7,29,0.037009992388495117
45,256,7,30,0.0
45,256,7,31,0.0
45,256,7,32,0.0
45,256,7,33,0.0
45,256,7,34,0.0
45,256,7,35,0.0
45,256,7,36,0.0
45,256,7,37,0.0
45,256,7,38,0.0
45,256,7,39,0.0
45,256,7,40,0.0
45,256,7,41,0.0
45,256,7,42,0.0
45,256,7,43,0.0
45,256,7,44,0.0
45,256,7,45,0.0
45,256,8,1,0.2735193584747814
45,256,8,2,0.3467355651835121
45,256,8,3,0.0
45,256,8,4,0.0
45,256,8,5,0.2368564914043057
45,256,8,6,0.0
45,256,8,7,0.0
45,256,8,8,0.044980034803984374
45,256,8,9,0.0
45,256,8,10,0.0
45,256,8,11,0.0
45,256,8,12,0.0
45,256,8,13,0.0
45,256,8,14,0.0
45,256,8,15,0.0
45,256,8,16,0.0
45,256,8,17,0.0
45,256,8,18,0.0
45,256,8,19,0.0
45,256,8,20,0.0
45,256,8,21,0.0
45,256,8,22,0.0
45,256,8,23,0.0
45,256,8,24,0.0
45,256,8,25,0.0
45,256,8,26,0.025694354826017802
45,256,8,27,0.005787176536746224
45,256,8,28,0.029407646626686733
45,256,8,29,0.037019372143965806
45,256,8,30,0.0
45,256,8,31,0.0
45,256,8,32,0.0
45,256,8,33,0.0
45,256,8,34,0.0
45,256,8,35,0.0
45,256,8,36,0.0
45,256,8,37,0.0
45,256,8,38,0.0
45,256,8,39,0.0
45,256,8,40,0.0
45,256,8,41,0.0
45,256,8,42,0.0
45,256,8,43,0.0
45,256,8,44,0.0
45,256,8,45,0.0
45,256,9,1,0.27351933198450074
45,256,9,2,0.3467356188290017
45,256,9,3,0.0
45,256,9,4,0.0
45,256,9,5,0.23685661196941898
45,256,9,6,0.0
45,256,9,7,0.0
45,256,9,8,0.04497962797303423
45,256,9,9,0.0
45,256,9,10,0.0
45,256,9,11,0.0
45,256,9,12,0.0
45,256,9,13,0.0
45,256,9,14,0.0
45,256,9,15,0.0
45,256,9,16,0.0
45,256,9,17,0.0
45,256,9,18,0.0
45,256,9,19,0.0
45,256,9,20,0.0
45,256,9,21,0.0
45,256,9,22,0.0
45,256,9,23,0.0
45,256,9,24,0.0
45,256,9,25,0.0
45,256,9,26,0.02570452515834847
45,256,9,27,0.005780012674880743
45,256,9,28,0.02939809710103252
45,256,9,29,0.03702617430978246
45,256,9,30,0.0
45,256,9,31,0.0
45,256,9,32,0.0
45,256,9,33,0.0
45,256,9,34,0.0
45,256,9,35,0.0
45,256,9,36,0.0
45,256,9,37,0.0
45,256,9,38,0.0
45,256,9,39,0.0
45,256,9,40,0.0
45,256,9,41,0.0
45,256,9,42,0.0
45,256,9,43,0.0
45,256,9,44,0.0
45,256,9,45,0.0
45,256,10,1,0.2735193358378179
45,256,10,2,0.34673555569077646
45,256,10,3,0.0
45,256,10,4,0.0
45,256,10,5,0.23685643763440858
45,256,10,6,0.0
45,256,10,7,0.0
45,256,10,8,0.04498021832999385
45,256,10,9,0.0
45,256,10,10,0.0
45,256,10,11,0.0
45,256,10,12,0.0
45,256,10,13,0.0
45,256,10,14,0.0
45,256,10,15,0.0
45,256,10,16,0.0
45,256,10,17,0.0
45,256,10,18,0.0
45,256,10,19,0.0
45,256,10,20,0.0
45,256,10,21,0.0
45,256,10,22,0.0
45,256,10,23,0.0
45,256,10,24,0.0
45,256,10,25,0.0
45,256,10,26,0.025693487792830372
45,256,10,27,0.005787355012106613
45,256,10,28,0.029408353288655868
45,256,10,29,0.037019256413410445
45,256,10,30,0.0
45,256,10,31,0.0
45,256,10,32,0.0
45,256,10,33,0.0
45,256,10,34,0.0
45,256,10,35,0.0
45,256,10,36,0.0
45,256,10,37,0.0
45,256,10,38,0.0
45,256,10,39,0.0
45,256,10,40,0.0
45,256,10,41,0.0
45,256,10,42,0.0
45,256,10,43,0.0
45,256,10,44,0.0
45,256,10,45,0.0
45,256,11,1,0.2735193239824998
45,256,11,2,0.3467355528371978
45,256,11,3,0.0
45,256,11,4,0.0
45,256,11,5,0.23685632397012502
45,256,11,6,0.0
45,256,11,7,0.0
45,256,11,8,0.04498029546639477
45,256,11,9,0.0
45,256,11,10,0.0
45,256,11,11,0.0
45,256,11,12,0.0
45,256,11,13,0.0
45,256,11,14,0.0
45,256,11,15,0.0
45,256,11,16,0.0
45,256,11,17,0.0
45,256,11,18,0.0
45,256,11,19,0.0
45,256,11,20,0.0
45,256,11,21,0.0
45,256,11,22,0.0
45,256,11,23,0.0
45,256,11,24,0.0
45,256,11,25,0.0
45,256,11,26,0.025692698056531318
45,256,11,27,0.005788913672806432
45,256,11,28,0.02940912930386629
45,256,11,29,0.037017762710578335
45,256,11,30,0.0
45,256,11,31,0.0
45,256,11,32,0.0
45,256,11,33,0.0
45,256,11,34,0.0
45,256,11,35,0.0
45,256,11,36,0.0
45,256,11,37,0.0
45,256,11,38,0.0
45,256,11,39,0.0
45,256,11,40,0.0
45,256,11,41,0.0
45,256,11,42,0.0
45,256,11,43,0.0
45,256,11,44,0.0
45,256,11,45,0.0
45,256,12,1,0.27351934921653487
45,256,12,2,0.3467355438232188
45,256,12,3,0.0
45,256,12,4,0.0
45,256,12,5,0.23685648306826612
45,256,12,6,0.0
45,256,12,7,0.0
45,256,12,8,0.04498006522991074
45,256,12,9,0.0
45,256,12,10,0.0
45,256,12,11,0.0
45,256,12,12,0.0
45,256,12,13,0.0
45,256,12,14,0.0
45,256,12,15,0.0
45,256,12,16,0.0
45,256,12,17,0.0
45,256,12,18,0.0
45,256,12,19,0.0
45,256,12,20,0.0
45,256,12,21,0.0
45,256,12,22,0.0
45,256,12,23,0.0
45,256,12,24,0.0
45,256,12,25,0.0
45,256,12,26,0.02569618424247882
45,256,12,27,0.00578587294400563
45,256,12,28,0.029405843035875564
45,256,12,29,0.03702065843970935
45,256,12,30,0.0
45,256,12,31,0.0
45,256,12,32,0.0
45,256,12,33,0.0
45,256,12,34,0.0
45,256,12,35,0.0
45,256,12,36,0.0
45,256,12,37,0.0
45,256,12,38,0.0
45,256,12,39,0.0
45,256,12,40,0.0
45,256,12,41,0.0
45,256,12,42,0.0
45,256,12,43,0.0
45,256,12,44,0.0
45,256,12,45,0.0
45,256,13,1,0.27351934675780637
45,256,13,2,0.3467355896076048
45,256,13,3,0.0
45,256,13,4,0.0
45,256,13,5,0.23685645870685973
45,256,13,6,0.0
45,256,13,7,0.0
45,256,13,8,0.04498015044860008
45,256,13,9,0.0
45,256,13,10,0.0
45,256,13,11,0.0
45,256,13,12,0.0
45,256,13,13,0.0
45,256,13,14,0.0
45,256,13,15,0.0
45,256,13,16,0.0
45,256,13,17,0.0
45,256,13,18,0.0
45,256,13,19,0.0
45,256,13,20,0.0
45,256,13,21,0.0
45,256,13,22,0.0
45,256,13,23,0.0
45,256,13,24,0.0
45,256,13,25,0.0
45,256,13,26,0.025698057453380104
45,256,13,27,0.005782229476001236
45,256,13,28,0.029404137532000774
45,256,13,29,0.03702403001774674
45,256,13,30,0.0
45,256,13,31,0.0
45,256,13,32,0.0
45,256,13,33,0.0
45,256,13,34,0.0
45,256,13,35,0.0
45,256,13,36,0.0
45,256,13,37,0.0
45,256,13,38,0.0
45,256,13,39,0.0
45,256,13,40,0.0
45,256,13,41,0.0
45,256,13,42,0.0
45,256,13,43,0.0
45,256,13,44,0.0
45,256,13,45,0.0
45,256,14,1,0.2735193417000936
45,256,14,2,0.34673561120760443
45,256,14,3,0.0
45,256,14,4,0.0
45,256,14,5,0.23685598211912784
45,256,14,6,0.0
45,256,14,7,0.0
45,256,14,8,0.04498084101071288
45,256,14,9,0.0
45,256,14,10,0.0
45,256,14,11,0.0
45,256,14,12,0.0
45,256,14,13,0.0
45,256,14,14,0.0
45,256,14,15,0.0
45,256,14,16,0.0
45,256,14,17,0.0
45,256,14,18,0.0
45,256,14,19,0.0
45,256,14,20,0.0
45,256,14,21,0.0
45,256,14,22,0.0
45,256,14,23,0.0
45,256,14,24,0.0
45,256,14,25,0.0
45,256,14,26,0.025681959702907684
45,256,14,27,0.005797925194883506
45,256,14,28,0.029419095648779505
45,256,14,29,0.0370092434158906
45,256,14,30,0.0
45,256,14,31,0.0
45,256,14,32,0.0
45,256,14,33,0.0
45,256,14,34,0.0
45,256,14,35,0.0
45,256,14,36,0.0
45,256,14,37,0.0
45,256,14,38,0.0
45,256,14,39,0.0
45,256,14,40,0.0
45,256,14,41,0.0
45,256,14,42,0.0
45,256,14,43,0.0
45,256,14,44,0.0
45,256,14,45,0.0
45,256,15,1,0.27351932953965136
45,256,15,2,0.3467355195974347
45,256,15,3,0.0
45,256,15,4,0.0
45,256,15,5,0.23685607075271253
45,256,15,6,0.0
45,256,15,7,0.0
45,256,15,8,0.044980873067997425
45,256,15,9,0.0
45,256,15,10,0.0
45,256,15,11,0.0
45,256,15,12,0.0
45,256,15,13,0.0
45,256,15,14,0.0
45,256,15,15,0.0
45,256,15,16,0.0
45,256,15,17,0.0
45,256,15,18,0.0
45,256,15,19,0.0
45,256,15,20,0.0
45,256,15,21,0.0
45,256,15,22,0.0
45,256,15,23,0.0
45,256,15,24,0.0
45,256,15,25,0.0
45,256,15,26,0.02568116229153178
45,256,15,27,0.0057981882735163625
45,256,15,28,0.029419856904850855
45,256,15,29,0.03700899957230505
45,256,15,30,0.0
45,256,15,31,0.0
45,256,15,32,0.0
45,256,15,33,0.0
45,256,15,34,0.0
45,256,15,35,0.0
45,256,15,36,0.0
45,256,15,37,0.0
45,256,15,38,0.0
45,256,15,39,0.0
45,256,15,40,0.0
45,256,15,41,0.0
45,256,15,42,0.0
45,256,15,43,0.0
45,256,15,44,0.0
45,256,15,45,0.0
45,256,16,1,0.2735193021043008
45,256,16,2,0.3467355557482124
45,256,16,3,0.0
45,256,16,4,0.0
45,256,16,5,0.23685600110233343
45,256,16,6,0.0
45,256,16,7,0.0
45,256,16,8,0.044980869450182114
45,256,16,9,0.0
45,256,16,10,0.0
45,256,16,11,0.0
45,256,16,12,0.0
45,256,16,13,0.0
45,256,16,14,0.0
45,256,16,15,0.0
45,256,16,16,0.0
45,256,16,17,0.0
45,256,16,18,0.0
45,256,16,19,0.0
45,256,16,20,0.0
45,256,16,21,0.0
45,256,16,22,0.0
45,256,16,23,0.0
45,256,16,24,0.0
45,256,16,25,0.0
45,256,16,26,0.025680797257537562
45,256,16,27,0.00579891555085233
45,256,16,28,0.029420126779711092
45,256,16,29,0.03700843200687036
45,256,16,30,0.0
45,256,16,31,0.0
45,256,16,32,0.0
45,256,16,33,0.0
45,256,16,34,0.0
45,256,16,35,0.0
45,256,16,36,0.0
45,256,16,37,0.0
45,256,16,38,0.0
45,256,16,39,0.0
45,256,16,40,0.0
45,256,16,41,0.0
45,256,16,42,0.0
45,256,16,43,0.0
45,256,16,44,0.0
45,256,16,45,0.0
45,256,17,1,0.27351935536228233
45,256,17,2,0.34673558789650055
45,256,17,3,0.0
45,256,17,4,0.0
45,256,17,5,0.23685670026781747
45,256,17,6,0.0
45,256,17,7,0.0
45,256,17,8,0.0449796145342369
45,256,17,9,0.0
45,256,17,10,0.0
45,256,17,11,0.0
45,256,17,12,0.0
45,256,17,13,0.0
45,256,17,14,0.0
45,256,17,15,0.0
45,256,17,16,0.0
45,256,17,17,0.0
45,256,17,18,0.0
45,256,17,19,0.0
45,256,17,20,0.0
45,256,17,21,0.0
45,256,17,22,0.0
45,256,17,23,0.0
45,256,17,24,0.0
45,256,17,25,0.0
45,256,17,26,0.025707125335120203
45,256,17,27,0.005775850918141147
45,256,17,28,0.02939567131164038
45,256,17,29,0.03703009437426095
45,256,17,30,0.0
45,256,17,31,0.0
45,256,17,32,0.0
45,256,17,33,0.0
45,256,17,34,0.0
45,256,17,35,0.0
45,256,17,36,0.0
45,256,17,37,0.0
45,256,17,38,0.0
45,256,17,39,0.0
45,256,17,40,0.0
45,256,17,41,0.0
45,256,17,42,0.0
45,256,17,43,0.0
45,256,17,44,0.0
45,256,17,45,0.0
45,256,18,1,0.27351936998945375
45,256,18,2,0.34673559319555525
45,256,18,3,0.0
45,256,18,4,0.0
45,256,18,5,0.23685632135223297
45,256,18,6,0.0
45,256,18,7,0.0
45,256,18,8,0.04498028651096202
45,256,18,9,0.0
45,256,18,10,0.0
45,256,18,11,0.0
45,256,18,12,0.0
45,256,18,13,0.0
45,256,18,14,0.0
45,256,18,15,0.0
45,256,18,16,0.0
45,256,18,17,0.0
45,256,18,18,0.0
45,256,18,19,0.0
45,256,18,20,0.0
45,256,18,21,0.0
45,256,18,22,0.0
45,256,18,23,0.0
45,256,18,24,0.0
45,256,18,25,0.0
45,256,18,26,0.025692325554714086
45,256,18,27,0.005789057843784111
45,256,18,28,0.029409487618441362
45,256,18,29,0.037017557934856414
45,256,18,30,0.0
45,256,18,31,0.0
45,256,18,32,0.0
45,256,18,33,0.0
45,256,18,34,0.0
45,256,18,35,0.0
45,256,18,36,0.0
45,256,18,37,0.0
45,256,18,38,0.0
45,256,18,39,0.0
45,256,18,40,0.0
45,256,18,41,0.0
45,256,18,42,0.0
45,256,18,43,0.0
45,256,18,44,0.0
45,256,18,45,0.0
45,256,19,1,0.27351939506205336
45,256,19,2,0.3467355338983576
45,256,19,3,0.0
45,256,19,4,0.0
45,256,19,5,0.23685585740141885
45,256,19,6,0.0
45,256,19,7,0.0
45,256,19,8,0.04498098387630288
45,256,19,9,0.0
45,256,19,10,0.0
45,256,19,11,0.0
45,256,19,12,0.0
45,256,19,13,0.0
45,256,19,14,0.0
45,256,19,15,0.0
45,256,19,16,0.0
45,256,19,17,0.0
45,256,19,18,0.0
45,256,19,19,0.0
45,256,19,20,0.0
45,256,19,21,0.0
45,256,19,22,0.0
45,256,19,23,0.0
45,256,19,24,0.0
45,256,19,25,0.0
45,256,19,26,0.025680648059593816
45,256,19,27,0.00579923014077633
45,256,19,28,0.029420291166731186
45,256,19,29,0.03700806039476607
45,256,19,30,0.0
45,256,19,31,0.0
45,256,19,32,0.0
45,256,19,33,0.0
45,256,19,34,0.0
45,256,19,35,0.0
45,256,19,36,0.0
45,256,19,37,0.0
45,256,19,38,0.0
45,256,19,39,0.0
45,256,19,40,0.0
45,256,19,41,0.0
45,256,19,42,0.0
45,256,19,43,0.0
45,256,19,44,0.0
45,256,19,45,0.0
45,256,20,1,0.2735193667279532
45,256,20,2,0.34673559757299566
45,256,20,3,0.0
45,256,20,4,0.0
45,256,20,5,0.2368559132318262
45,256,20,6,0.0
45,256,20,7,0.0
45,256,20,8,0.044980917934223326
45,256,20,9,0.0
45,256,20,10,0.0
45,256,20,11,0.0
45,256,20,12,0.0
45,256,20,13,0.0
45,256,20,14,0.0
45,256,20,15,0.0
45,256,20,16,0.0
45,256,20,17,0.0
45,256,20,18,0.0
45,256,20,19,0.0
45,256,20,20,0.0
45,256,20,21,0.0
45,256,20,22,0.0
45,256,20,23,0.0
45,256,20,24,0.0
45,256,20,25,0.0
45,256,20,26,0.02568171877754079
45,256,20,27,0.005798209799600593
45,256,20,28,0.02941929532505606
45,256,20,29,0.0370089806308042
45,256,20,30,0.0
45,256,20,31,0.0
45,256,20,32,0.0
45,256,20,33,0.0
45,256,20,34,0.0
45,256,20,35,0.0
45,256,20,36,0.0
45,256,20,37,0.0
45,256,20,38,0.0
45,256,20,39,0.0
45,256,20,40,0.0
45,256,20,41,0.0
45,256,20,42,0.0
45,256,20,43,0.0
45,256,20,44,0.0
45,256,20,45,0.0
45,256,21,1,0.2735193988148745
45,256,21,2,0.34673551962645965
45,256,21,3,0.0
45,256,21,4,0.0
45,256,21,5,0.2368565614380603
45,256,21,6,0.0
45,256,21,7,0.0
45,256,21,8,0.04497983007575535
45,256,21,9,0.0
45,256,21,10,0.0
45,256,21,11,0.0
45,256,21,12,0.0
45,256,21,13,0.0
45,256,21,14,0.0
45,256,21,15,0.0
45,256,21,16,0.0
45,256,21,17,0.0
45,256,21,18,0.0
45,256,21,19,0.0
45,256,21,20,0.0
45,256,21,21,0.0
45,256,21,22,0.0
45,256,21,23,0.0
45,256,21,24,0.0
45,256,21,25,0.0
45,256,21,26,0.025695798802745293
45,256,21,27,0.005786887904717752
45,256,21,28,0.029406262537025538
45,256,21,29,0.03701974080036173
45,256,21,30,0.0
45,256,21,31,0.0
45,256,21,32,0.0
45,256,21,33,0.0
45,256,21,34,0.0
45,256,21,35,0.0
45,256,21,36,0.0
45,256,21,37,0.0
45,256,21,38,0.0
45,256,21,39,0.0
45,256,21,40,0.0
45,256,21,41,0.0
45,256,21,42,0.0
45,256,21,43,0.0
45,256,21,44,0.0
45,256,21,45,0.0
45,256,22,1,0.27351933168535864
45,256,22,2,0.34673552880538544
45,256,22,3,0.0
45,256,22,4,0.0
45,256,22,5,0.23685663586641675
45,256,22,6,0.0
45,256,22,7,0.0
45,256,22,8,0.04497989150679953
45,256,22,9,0.0
45,256,22,10,0.0
45,256,22,11,0.0
45,256,22,12,0.0
45,256,22,13,0.0
45,256,22,14,0.0
45,256,22,15,0.0
45,256,22,16,0.0
45,256,22,17,0.0
45,256,22,18,0.0
45,256,22,19,0.0
45,256,22,20,0.0
45,256,22,21,0.0
45,256,22,22,0.0
45,256,22,23,0.0
45,256,22,24,0.0
45,256,22,25,0.0
45,256,22,26,0.025694565764258263
45,256,22,27,0.005787434771804914
45,256,22,28,0.029407383177809648
45,256,22,29,0.03701922842216664
45,256,22,30,0.0
45,256,22,31,0.0
45,256,22,32,0.0
45,256,22,33,0.0
45,256,22,34,0.0
45,256,22,35,0.0
45,256,22,36,0.0
45,256,22,37,0.0
45,256,22,38,0.0
45,256,22,39,0.0
45,256,22,40,0.0
45,256,22,41,0.0
45,256,22,42,0.0
45,256,22,43,0.0
45,256,22,44,0.0
45,256,22,45,0.0
45,256,23,1,0.2735193775121315
45,256,23,2,0.3467355510702132
45,256,23,3,0.0
45,256,23,4,0.0
45,256,23,5,0.23685594225582107
45,256,23,6,0.0
45,256,23,7,0.0
45,256,23,8,0.04498092785229358
45,256,23,9,0.0
45,256,23,10,0.0
45,256,23,11,0.0
45,256,23,12,0.0
45,256,23,13,0.0
45,256,23,14,0.0
45,256,23,15,0.0
45,256,23,16,0.0
45,256,23,17,0.0
45,256,23,18,0.0
45,256,23,19,0.0
45,256,23,20,0.0
45,256,23,21,0.0
45,256,23,22,0.0
45,256,23,23,0.0
45,256,23,24,0.0
45,256,23,25,0.0
45,256,23,26,0.02567959455701571
45,256,23,27,0.005800504203860341
45,256,23,28,0.02942126119506536
45,256,23,29,0.03700684135359926
45,256,23,30,0.0
45,256,23,31,0.0
45,256,23,32,0.0
45,256,23,33,0.0
45,256,23,34,0.0
45,256,23,35,0.0
45,256,23,36,0.0
45,256,23,37,0.0
45,256,23,38,0.0
45,256,23,39,0.0
45,256,23,40,0.0
45,256,23,41,0.0
45,256,23,42,0.0
45,256,23,43,0.0
45,256,23,44,0.0
45,256,23,45,0.0
45,256,24,1,0.2735193482400304
45,256,24,2,0.346735641697708
45,256,24,3,0.0
45,256,24,4,0.0
45,256,24,5,0.2368564536837092
45,256,24,6,0.0
45,256,24,7,0.0
45,256,24,8,0.04498007782788786
45,256,24,9,0.0
45,256,24,10,0.0
45,256,24,11,0.0
45,256,24,12,0.0
45,256,24,13,0.0
45,256,24,14,0.0
45,256,24,15,0.0
45,256,24,16,0.0
45,256,24,17,0.0
45,256,24,18,0.0
45,256,24,19,0.0
45,256,24,20,0.0
45,256,24,21,0.0
45,256,24,22,0.0
45,256,24,23,0.0
45,256,24,24,0.0
45,256,24,25,0.0
45,256,24,26,0.02569539306160679
45,256,24,27,0.0057856703895204625
45,256,24,28,0.029406586996865082
45,256,24,29,0.03702082810267193
45,256,24,30,0.0
45,256,24,31,0.0
45,256,24,32,0.0
45,256,24,33,0.0
45,256,24,34,0.0
45,256,24,35,0.0
45,256,24,36,0.0
45,256,24,37,0.0
45,256,24,38,0.0
45,256,24,39,0.0
45,256,24,40,0.0
45,256,24,41,0.0
45,256,24,42,0.0
45,256,24,43,0.0
45,256,24,44,0.0
45,256,24,45,0.0
45,256,25,1,0.27351936715828834
45,256,25,2,0.34673555139970824
45,256,25,3,0.0
45,256,25,4,0.0
45,256,25,5,0.23685640513876507
45,256,25,6,0.0
45,256,25,7,0.0
45,256,25,8,0.04498014925395862
45,256,25,9,0.0
45,256,25,10,0.0
45,256,25,11,0.0
45,256,25,12,0.0
45,256,25,13,0.0
45,256,25,14,0.0
45,256,25,15,0.0
45,256,25,16,0.0
45,256,25,17,0.0
45,256,25,18,0.0
45,256,25,19,0.0
45,256,25,20,0.0
45,256,25,21,0.0
45,256,25,22,0.0
45,256,25,23,0.0
45,256,25,24,0.0
45,256,25,25,0.0
45,256,25,26,0.0256937494057837
45,256,25,27,0.005787418204373655
45,256,25,28,0.029408120039113875
45,256,25,29,0.03701923940000853
45,256,25,30,0.0
45,256,25,31,0.0
45,256,25,32,0.0
45,256,25,33,0.0
45,256,25,34,0.0
45,256,25,35,0.0
45,256,25,36,0.0
45,256,25,37,0.0
45,256,25,38,0.0
45,256,25,39,0.0
45,256,25,40,0.0
45,256,25,41,0.0
45,256,25,42,0.0
45,256,25,43,0.0
45,256,25,44,0.0
45,256,25,45,0.0
45,256,26,1,0.27351935305686265
45,256,26,2,0.346735572639062
45,256,26,3,0.0
45,256,26,4,0.0
45,256,26,5,0.236856367750338
45,256,26,6,0.0
45,256,26,7,0.0
45,256,26,8,0.04498024795497845
45,256,26,9,0.0
45,256,26,10,0.0
45,256,26,11,0.0
45,256,26,12,0.0
45,256,26,13,0.0
45,256,26,14,0.0
45,256,26,15,0.0
45,256,26,16,0.0
45,256,26,17,0.0
45,256,26,18,0.0
45,256,26,19,0.0
45,256,26,20,0.0
45,256,26,21,0.0
45,256,26,22,0.0
45,256,26,23,0.0
45,256,26,24,0.0
45,256,26,25,0.0
45,256,26,26,0.025693132910816336
45,256,26,27,0.005787863243920521
45,256,26,28,0.029408799849903806
45,256,26,29,0.03701866259411839
45,256,26,30,0.0
45,256,26,31,0.0
45,256,26,32,0.0
45,256,26,33,0.0
45,256,26,34,0.0
45,256,26,35,0.0
45,256,26,36,0.0
45,256,26,37,0.0
45,256,26,38,0.0
45,256,26,39,0.0
45,256,26,40,0.0
45,256,26,41,0.0
45,256,26,42,0.0
45,256,26,43,0.0
45,256,26,44,0.0
45,256,26,45,0.0
45,256,27,1,0.2735193212387321
45,256,27,2,0.34673558754509265
45,256,27,3,0.0
45,256,27,4,0.0
45,256,27,5,0.23685649160831893
45,256,27,6,0.0
45,256,27,7,0.0
45,256,27,8,0.04498005900699628
45,256,27,9,0.0
45,256,27,10,0.0
45,256,27,11,0.0
45,256,27,12,0.0
45,256,27,13,0.0
45,256,27,14,0.0
45,256,27,15,0.0
45,256,27,16,0.0
45,256,27,17,0.0
45,256,27,18,0.0
45,256,27,19,0.0
45,256,27,20,0.0
45,256,27,21,0.0
45,256,27,22,0.0
45,256,27,23,0.0
45,256,27,24,0.0
45,256,27,25,0.0
45,256,27,26,0.025694775318013455
45,256,27,27,0.005787023003664101
45,256,27,28,0.02940718664274538
45,256,27,29,0.037019555636437135
45,256,27,30,0.0
45,256,27,31,0.0
45,256,27,32,0.0
45,256,27,33,0.0
45,256,27,34,0.0
45,256,27,35,0.0
45,256,27,36,0.0
45,256,27,37,0.0
45,256,27,38,0.0
45,256,27,39,0.0
45,256,27,40,0.0
45,256,27,41,0.0
45,256,27,42,0.0
45,256,27,43,0.0
45,256,27,44,0.0
45,256,27,45,0.0
45,256,28,1,0.27351929750646803
45,256,28,2,0.3467355887349705
45,256,28,3,0.0
45,256,28,4,0.0
45,256,28,5,0.23685597071836892
45,256,28,6,0.0
45,256,28,7,0.0
45,256,28,8,0.04498095308460479
45,256,28,9,0.0
45,256,28,10,0.0
45,256,28,11,0.0
45,256,28,12,0.0
45,256,28,13,0.0
45,256,28,14,0.0
45,256,28,15,0.0
45,256,28,16,0.0
45,256,28,17,0.0
45,256,28,18,0.0
45,256,28,19,0.0
45,256,28,20,0.0
45,256,28,21,0.0
45,256,28,22,0.0
45,256,28,23,0.0
45,256,28,24,0.0
45,256,28,25,0.0
45,256,28,26,0.02567858686771111
45,256,28,27,0.005801153822364826
45,256,28,28,0.029422159577107178
45,256,28,29,0.037006289688404505
45,256,28,30,0.0
45,256,28,31,0.0
45,256,28,32,0.0
45,256,28,33,0.0
45,256,28,34,0.0
45,256,28,35,0.0
45,256,28,36,0.0
45,256,28,37,0.0
45,256,28,38,0.0
45,256,28,39,0.0
45,256,28,40,0.0
45,256,28,41,0.0
45,256,28,42,0.0
45,256,28,43,0.0
45,256,28,44,0.0
45,256,28,45,0.0
45,256,29,1,0.2735193765284918
45,256,29,2,0.34673550316144247
45,256,29,3,0.0
45,256,29,4,0.0
45,256,29,5,0.23685600683122437
45,256,29,6,0.0
45,256,29,7,0.0
45,256,29,8,0.04498078397652684
45,256,29,9,0.0
45,256,29,10,0.0
45,256,29,11,0.0
45,256,29,12,0.0
45,256,29,13,0.0
45,256,29,14,0.0
45,256,29,15,0.0
45,256,29,16,0.0
45,256,29,17,0.0
45,256,29,18,0.0
45,256,29,19,0.0
45,256,29,20,0.0
45,256,29,21,0.0
45,256,29,22,0.0
45,256,29,23,0.0
45,256,29,24,0.0
45,256,29,25,0.0
45,256,29,26,0.025682158706249035
45,256,29,27,0.005798138716643509
45,256,29,28,0.029418965208805357
45,256,29,29,0.037009066870616565
45,256,29,30,0.0
45,256,29,31,0.0
45,256,29,32,0.0
45,256,29,33,0.0
45,256,29,34,0.0
45,256,29,35,0.0
45,256,29,36,0.0
45,256,29,37,0.0
45,256,29,38,0.0
45,256,29,39,0.0
45,256,29,40,0.0
45,256,29,41,0.0
45,256,29,42,0.0
45,256,29,43,0.0
45,256,29,44,0.0
45,256,29,45,0.0
45,256,30,1,0.2735193489132886
45,256,30,2,0.3467356709986416
45,256,30,3,0.0
45,256,30,4,0.0
45,256,30,5,0.23685550690503912
45,256,30,6,0.0
45,256,30,7,0.0
45,256,30,8,0.044981329699456916
45,256,30,9,0.0
45,256,30,10,0.0
45,256,30,11,0.0
45,256,30,12,0.0
45,256,30,13,0.0
45,256,30,14,0.0
45,256,30,15,0.0
45,256,30,16,0.0
45,256,30,17,0.0
45,256,30,18,0.0
45,256,30,19,0.0
45,256,30,20,0.0
45,256,30,21,0.0
45,256,30,22,0.0
45,256,30,23,0.0
45,256,30,24,0.0
45,256,30,25,0.0
45,256,30,26,0.025679908468116543
45,256,30,27,0.00579907104576091
45,256,30,28,0.02942092773316288
45,256,30,29,0.037008236236533244
45,256,30,30,0.0
45,256,30,31,0.0
45,256,30,32,0.0
45,256,30,33,0.0
45,256,30,34,0.0
45,256,30,35,0.0
45,256,30,36,0.0
45,256,30,37,0.0
45,256,30,38,0.0
45,256,30,39,0.0
45,256,30,40,0.0
45,256,30,41,0.0
45,256,30,42,0.0
45,256,30,43,0.0
45,256,30,44,0.0
45,256,30,45,0.0
45,256,31,1,0.2735195009431319
45,256,31,2,0.34673531474661634
45,256,31,3,0.0
45,256,31,4,0.0
45,256,31,5,0.2368559032203966
45,256,31,6,0.0
45,256,31,7,0.0
45,256,31,8,0.04498108536409893
45,256,31,9,0.0
45,256,31,10,0.0
45,256,31,11,0.0
45,256,31,12,0.0
45,256,31,13,0.0
45,256,31,14,0.0
45,256,31,15,0.0
45,256,31,16,0.0
45,256,31,17,0.0
45,256,31,18,0.0
45,256,31,19,0.0
45,256,31,20,0.0
45,256,31,21,0.0
45,256,31,22,0.0
45,256,31,23,0.0
45,256,31,24,0.0
45,256,31,25,0.0
45,256,31,26,0.025677988934497513
45,256,31,27,0.005801012341868161
45,256,31,28,0.029422810266655275
45,256,31,29,0.037006384182735295
45,256,31,30,0.0
45,256,31,31,0.0
45,256,31,32,0.0
45,256,31,33,0.0
45,256,31,34,0.0
45,256,31,35,0.0
45,256,31,36,0.0
45,256,31,37,0.0
45,256,31,38,0.0
45,256,31,39,0.0
45,256,31,40,0.0
45,256,31,41,0.0
45,256,31,42,0.0
45,256,31,43,0.0
45,256,31,44,0.0
45,256,31,45,0.0
45,256,32,1,0.27351937685531474
45,256,32,2,0.346735560197828
45,256,32,3,0.0
45,256,32,4,0.0
45,256,32,5,0.23685602988084223
45,256,32,6,0.0
45,256,32,7,0.0
45,256,32,8,0.04498077644010142
45,256,32,9,0.0
45,256,32,10,0.0
45,256,32,11,0.0
45,256,32,12,0.0
45,256,32,13,0.0
45,256,32,14,0.0
45,256,32,15,0.0
45,256,32,16,0.0
45,256,32,17,0.0
45,256,32,18,0.0
45,256,32,19,0.0
45,256,32,20,0.0
45,256,32,21,0.0
45,256,32,22,0.0
45,256,32,23,0.0
45,256,32,24,0.0
45,256,32,25,0.0
45,256,32,26,0.025682288118036137
45,256,32,27,0.005798082603477111
45,256,32,28,0.029418662452780797
45,256,32,29,0.03700922345161957
45,256,32,30,0.0
45,256,32,31,0.0
45,256,32,32,0.0
45,256,32,33,0.0
45,256,32,34,0.0
45,256,32,35,0.0
45,256,32,36,0.0
45,256,32,37,0.0
45,256,32,38,0.0
45,256,32,39,0.0
45,256,32,40,0.0
45,256,32,41,0.0
45,256,32,42,0.0
45,256,32,43,0.0
45,256,32,44,0.0
45,256,32,45,0.0
45,256,33,1,0.2735193126800292
45,256,33,2,0.346735560029574
45,256,33,3,0.0
45,256,33,4,0.0
45,256,33,5,0.23685609159468068
45,256,33,6,0.0
45,256,33,7,0.0
45,256,33,8,0.04498076232574816
45,256,33,9,0.0
45,256,33,10,0.0
45,256,33,11,0.0
45,256,33,12,0.0
45,256,33,13,0.0
45,256,33,14,0.0
45,256,33,15,0.0
45,256,33,16,0.0
45,256,33,17,0.0
45,256,33,18,0.0
45,256,33,19,0.0
45,256,33,20,0.0
45,256,33,21,0.0
45,256,33,22,0.0
45,256,33,23,0.0
45,256,33,24,0.0
45,256,33,25,0.0
45,256,33,26,0.025681222910466033
45,256,33,27,0.0057989967975594844
45,256,33,28,0.029419765643289027
45,256,33,29,0.03700828801865342
45,256,33,30,0.0
45,256,33,31,0.0
45,256,33,32,0.0
45,256,33,33,0.0
45,256,33,34,0.0
45,256,33,35,0.0
45,256,33,36,0.0
45,256,33,37,0.0
45,256,33,38,0.0
45,256,33,39,0.0
45,256,33,40,0.0
45,256,33,41,0.0
45,256,33,42,0.0
45,256,33,43,0.0
45,256,33,44,0.0
45,256,33,45,0.0
45,256,34,1,0.27351935500177393
45,256,34,2,0.3467355628167196
45,256,34,3,0.0
45,256,34,4,0.0
45,256,34,5,0.23685600438351084
45,256,34,6,0.0
45,256,34,7,0.0
45,256,34,8,0.04498110526921854
45,256,34,9,0.0
45,256,34,10,0.0
45,256,34,11,0.0
45,256,34,12,0.0
45,256,34,13,0.0
45,256,34,14,0.0
45,256,34,15,0.0
45,256,34,16,0.0
45,256,34,17,0.0
45,256,34,18,0.0
45,256,34,19,0.0
45,256,34,20,0.0
45,256,34,21,0.0
45,256,34,22,0.0
45,256,34,23,0.0
45,256,34,24,0.0
45,256,34,25,0.0
45,256,34,26,0.02568007192990998
45,256,34,27,0.005797013153222178
45,256,34,28,0.029420784809589002
45,256,34,29,0.03701010263605615
45,256,34,30,0.0
45,256,34,31,0.0
45,256,34,32,0.0
45,256,34,33,0.0
45,256,34,34,0.0
45,256,34,35,0.0
45,256,34,36,0.0
45,256,34,37,0.0
45,256,34,38,0.0
45,256,34,39,0.0
45,256,34,40,0.0
45,256,34,41,0.0
45,256,34,42,0.0
45,256,34,43,0.0
45,256,34,44,0.0
45,256,34,45,0.0
45,256,35,1,0.2735193385967751
45,256,35,2,0.3467355464966547
45,256,35,3,0.0
45,256,35,4,0.0
45,256,35,5,0.23685555499944377
45,256,35,6,0.0
45,256,35,7,0.0
45,256,35,8,0.044981613546192414
45,256,35,9,0.0
45,256,35,10,0.0
45,256,35,11,0.0
45,256,35,12,0.0
45,256,35,13,0.0
45,256,35,14,0.0
45,256,35,15,0.0
45,256,35,16,0.0
45,256,35,17,0.0
45,256,35,18,0.0
45,256,35,19,0.0
45,256,35,20,0.0
45,256,35,21,0.0
45,256,35,22,0.0
45,256,35,23,0.0
45,256,35,24,0.0
45,256,35,25,0.0
45,256,35,26,0.025673248322164725
45,256,35,27,0.005805427001531644
45,256,35,28,0.029427062802837963
45,256,35,29,0.037002208234399855
45,256,35,30,0.0
45,256,35,31,0.0
45,256,35,32,0.0
45,256,35,33,0.0
45,256,35,34,0.0
45,256,35,35,0.0
45,256,35,36,0.0
45,256,35,37,0.0
45,256,35,38,0.0
45,256,35,39,0.0
45,256,35,40,0.0
45,256,35,41,0.0
45,256,35,42,0.0
45,256,35,43,0.0
45,256,35,44,0.0
45,256,35,45,0.0
45,256,36,1,0.27351932731837975
45,256,36,2,0.3467355921870003
45,256,36,3,0.0
45,256,36,4,0.0
45,256,36,5,0.2368566477959895
45,256,36,6,0.0
45,256,36,7,0.0
45,256,36,8,0.044979773943864494
45,256,36,9,0.0
45,256,36,10,0.0
45,256,36,11,0.0
45,256,36,12,0.0
45,256,36,13,0.0
45,256,36,14,0.0
45,256,36,15,0.0
45,256,36,16,0.0
45,256,36,17,0.0
45,256,36,18,0.0
45,256,36,19,0.0
45,256,36,20,0.0
45,256,36,21,0.0
45,256,36,22,0.0
45,256,36,23,0.0
45,256,36,24,0.0
45,256,36,25,0.0
45,256,36,26,0.025701601581451017
45,256,36,27,0.005781468824828832
45,256,36,28,0.0294007712455532
45,256,36,29,0.03702481710293288
45,256,36,30,0.0
45,256,36,31,0.0
45,256,36,32,0.0
45,256,36,33,0.0
45,256,36,34,0.0
45,256,36,35,0.0
45,256,36,36,0.0
45,256,36,37,0.0
45,256,36,38,0.0
45,256,36,39,0.0
45,256,36,40,0.0
45,256,36,41,0.0
45,256,36,42,0.0
45,256,36,43,0.0
45,256,36,44,0.0
45,256,36,45,0.0
45,256,37,1,0.27351928397531733
45,256,37,2,0.3467356266288794
45,256,37,3,0.0
45,256,37,4,0.0
45,256,37,5,0.236855984957439
45,256,37,6,0.0
45,256,37,7,0.0
45,256,37,8,0.044980874852610715
45,256,37,9,0.0
45,256,37,10,0.0
45,256,37,11,0.0
45,256,37,12,0.0
45,256,37,13,0.0
45,256,37,14,0.0
45,256,37,15,0.0
45,256,37,16,0.0
45,256,37,17,0.0
45,256,37,18,0.0
45,256,37,19,0.0
45,256,37,20,0.0
45,256,37,21,0.0
45,256,37,22,0.0
45,256,37,23,0.0
45,256,37,24,0.0
45,256,37,25,0.0
45,256,37,26,0.02567979134981689
45,256,37,27,0.005800381807738107
45,256,37,28,0.029421045672503216
45,256,37,29,0.03700701075569544
45,256,37,30,0.0
45,256,37,31,0.0
45,256,37,32,0.0
45,256,37,33,0.0
45,256,37,34,0.0
45,256,37,35,0.0
45,256,37,36,0.0
45,256,37,37,0.0
45,256,37,38,0.0
45,256,37,39,0.0
45,256,37,40,0.0
45,256,37,41,0.0
45,256,37,42,0.0
45,256,37,43,0.0
45,256,37,44,0.0
45,256,37,45,0.0
45,256,38,1,0.2735193065581675
45,256,38,2,0.3467355940210653
45,256,38,3,0.0
45,256,38,4,0.0
45,256,38,5,0.23685599889894177
45,256,38,6,0.0
45,256,38,7,0.0
45,256,38,8,0.044980867554811635
45,256,38,9,0.0
45,256,38,10,0.0
45,256,38,11,0.0
45,256,38,12,0.0
45,256,38,13,0.0
45,256,38,14,0.0
45,256,38,15,0.0
45,256,38,16,0.0
45,256,38,17,0.0
45,256,38,18,0.0
45,256,38,19,0.0
45,256,38,20,0.0
45,256,38,21,0.0
45,256,38,22,0.0
45,256,38,23,0.0
45,256,38,24,0.0
45,256,38,25,0.0
45,256,38,26,0.025681854134092175
45,256,38,27,0.00579803748501931
45,256,38,28,0.02941918348675675
45,256,38,29,0.0370091578611457
45,256,38,30,0.0
45,256,38,31,0.0
45,256,38,32,0.0
45,256,38,33,0.0
45,256,38,34,0.0
45,256,38,35,0.0
45,256,38,36,0.0
45,256,38,37,0.0
45,256,38,38,0.0
45,256,38,39,0.0
45,256,38,40,0.0
45,256,38,41,0.0
45,256,38,42,0.0
45,256,38,43,0.0
45,256,38,44,0.0
45,256,38,45,0.0
45,256,39,1,0.2735193311946993
45,256,39,2,0.3467355394700331
45,256,39,3,0.0
45,256,39,4,0.0
45,256,39,5,0.23685601415822494
45,256,39,6,0.0
45,256,39,7,0.0
45,256,39,8,0.0449808911642902
45,256,39,9,0.0
45,256,39,10,0.0
45,256,39,11,0.0
45,256,39,12,0.0
45,256,39,13,0.0
45,256,39,14,0.0
45,256,39,15,0.0
45,256,39,16,0.0
45,256,39,17,0.0
45,256,39,18,0.0
45,256,39,19,0.0
45,256,39,20,0.0
45,256,39,21,0.0
45,256,39,22,0.0
45,256,39,23,0.0
45,256,39,24,0.0
45,256,39,25,0.0
45,256,39,26,0.025680355848810538
45,256,39,27,0.005799776097469951
45,256,39,28,0.02942044985095889
45,256,39,29,0.0370076422155131
45,256,39,30,0.0
45,256,39,31,0.0
45,256,39,32,0.0
45,256,39,33,0.0
45,256,39,34,0.0
45,256,39,35,0.0
45,256,39,36,0.0
45,256,39,37,0.0
45,256,39,38,0.0
45,256,39,39,0.0
45,256,39,40,0.0
45,256,39,41,0.0
45,256,39,42,0.0
45,256,39,43,0.0
45,256,39,44,0.0
45,256,39,45,0.0
45,256,40,1,0.27351939394488317
45,256,40,2,0.346735530846212
45,256,40,3,0.0
45,256,40,4,0.0
45,256,40,5,0.23685651977487676
45,256,40,6,0.0
45,256,40,7,0.0
45,256,40,8,0.044980029949681984
45,256,40,9,0.0
45,256,40,10,0.0
45,256,40,11,0.0
45,256,40,12,0.0
45,256,40,13,0.0
45,256,40,14,0.0
45,256,40,15,0.0
45,256,40,16,0.0
45,256,40,17,0.0
45,256,40,18,0.0
45,256,40,19,0.0
45,256,40,20,0.0
45,256,40,21,0.0
45,256,40,22,0.0
45,256,40,23,0.0
45,256,40,24,0.0
45,256,40,25,0.0
45,256,40,26,0.025698217469272807
45,256,40,27,0.00578350793258665
45,256,40,28,0.02940393582937216
45,256,40,29,0.03702286425311444
45,256,40,30,0.0
45,256,40,31,0.0
45,256,40,32,0.0
45,256,40,33,0.0
45,256,40,34,0.0
45,256,40,35,0.0
45,256,40,36,0.0
45,256,40,37,0.0
45,256,40,38,0.0
45,256,40,39,0.0
45,256,40,40,0.0
45,256,40,41,0.0
45,256,40,42,0.0
45,256,40,43,0.0
45,256,40,44,0.0
45,256,40,45,0.0
45,256,41,1,0.273519382501661
45,256,41,2,0.34673552566711663
45,256,41,3,0.0
45,256,41,4,0.0
45,256,41,5,0.2368561032390771
45,256,41,6,0.0
45,256,41,7,0.0
45,256,41,8,0.04498080353627656
45,256,41,9,0.0
45,256,41,10,0.0
45,256,41,11,0.0
45,256,41,12,0.0
45,256,41,13,0.0
45,256,41,14,0.0
45,256,41,15,0.0
45,256,41,16,0.0
45,256,41,17,0.0
45,256,41,18,0.0
45,256,41,19,0.0
45,256,41,20,0.0
45,256,41,21,0.0
45,256,41,22,0.0
45,256,41,23,0.0
45,256,41,24,0.0
45,256,41,25,0.0
45,256,41,26,0.02568083669389355
45,256,41,27,0.005798894357337649
45,256,41,28,0.029420197333738955
45,256,41,29,0.03700825667089866
45,256,41,30,0.0
45,256,41,31,0.0
45,256,41,32,0.0
45,256,41,33,0.0
45,256,41,34,0.0
45,256,41,35,0.0
45,256,41,36,0.0
45,256,41,37,0.0
45,256,41,38,0.0
45,256,41,39,0.0
45,256,41,40,0.0
45,256,41,41,0.0
45,256,41,42,0.0
45,256,41,43,0.0
45,256,41,44,0.0
45,256,41,45,0.0
45,256,42,1,0.2735193223220585
45,256,42,2,0.34673554264457
45,256,42,3,0.0
45,256,42,4,0.0
45,256,42,5,0.2368560520371406
45,256,42,6,0.0
45,256,42,7,0.0
45,256,42,8,0.044980842874857416
45,256,42,9,0.0
45,256,42,10,0.0
45,256,42,11,0.0
45,256,42,12,0.0
45,256,42,13,0.0
45,256,42,14,0.0
45,256,42,15,0.0
45,256,42,16,0.0
45,256,42,17,0.0
45,256,42,18,0.0
45,256,42,19,0.0
45,256,42,20,0.0
45,256,42,21,0.0
45,256,42,22,0.0
45,256,42,23,0.0
45,256,42,24,0.0
45,256,42,25,0.0
45,256,42,26,0.025681180527283354
45,256,42,27,0.005798992861984248
45,256,42,28,0.029419730321846995
45,256,42,29,0.03700833641025885
45,256,42,30,0.0
45,256,42,31,0.0
45,256,42,32,0.0
45,256,42,33,0.0
45,256,42,34,0.0
45,256,42,35,0.0
45,256,42,36,0.0
45,256,42,37,0.0
45,256,42,38,0.0
45,256,42,39,0.0
45,256,42,40,0.0
45,256,42,41,0.0
45,256,42,42,0.0
45,256,42,43,0.0
45,256,42,44,0.0
45,256,42,45,0.0
45,512,0,1,0.1874928038780603
45,512,0,2,0.32235386218383394
45,512,0,3,0.14286965888142936
45,512,0,4,0.0
45,512,0,5,0.0976065577567047
45,512,0,6,0.1196210441787393
45,512,0,7,0.0
45,512,0,8,0.0
45,512,0,9,0.0
45,512,0,10,0.0
45,512,0,11,0.0
45,512,0,12,0.0
45,512,0,13,0.0
45,512,0,14,0.0
45,512,0,15,0.0
45,512,0,16,0.0
45,512,0,17,0.0
45,512,0,18,0.0
45,512,0,19,0.0
45,512,0,20,0.0
45,512,0,21,0.0
45,512,0,22,0.0
45,512,0,23,0.0
45,512,0,24,0.0
45,512,0,25,0.044751591744722576
45,512,0,26,0.061780374462479554
45,512,0,27,0.02352410691403043
45,512,0,28,0.0
45,512,0,29,0.0
45,512,0,30,0.0
45,512,0,31,0.0
45,512,0,32,0.0
45,512,0,33,0.0
45,512,0,34,0.0
45,512,0,35,0.0
45,512,0,36,0.0
45,512,0,37,0.0
45,512,0,38,0.0
45,512,0,39,0.0
45,512,0,40,0.0
45,512,0,41,0.0
45,512,0,42,0.0
45,512,0,43,0.0
45,512,0,44,0.0
45,512,0,45,0.0
45,512,1,1,0.1874927948191179
45,512,1,2,0.32235390765852534
45,512,1,3,0.1428696278194033
45,512,1,4,0.0
45,512,1,5,0.09760667584053992
45,512,1,6,0.11962090050239252
45,512,1,7,0.0
45,512,1,8,0.0
45,512,1,9,0.0
45,512,1,10,0.0
45,512,1,11,0.0
45,512,1,12,0.0
45,512,1,13,0.0
45,512,1,14,0.0
45,512,1,15,0.0
45,512,1,16,0.0
45,512,1,17,0.0
45,512,1,18,0.0
45,512,1,19,0.0
45,512,1,20,0.0
45,512,1,21,0.0
45,512,1,22,0.0
45,512,1,23,0.0
45,512,1,24,0.0
45,512,1,25,0.044751476931296975
45,512,1,26,0.0617804622836285
45,512,1,27,0.02352415414509552
45,512,1,28,0.0
45,512,1,29,0.0
45,512,1,30,0.0
45,512,1,31,0.0
45,512,1,32,0.0
45,512,1,33,0.0
45,512,1,34,0.0
45,512,1,35,0.0
45,512,1,36,0.0
45,512,1,37,0.0
45,512,1,38,0.0
45,512,1,39,0.0
45,512,1,40,0.0
45,512,1,41,0.0
45,512,1,42,0.0
45,512,1,43,0.0
45,512,1,44,0.0
45,512,1,45,0.0
45,512,2,1,0.18749278672223996
45,512,2,2,0.32235381477349445
45,512,2,3,0.1428701520889133
45,512,2,4,0.0
45,512,2,5,0.09760574421631962
45,512,2,6,0.11962117559378238
45,512,2,7,0.0
45,512,2,8,0.0
45,512,2,9,0.0
45,512,2,10,0.0
45,512,2,11,0.0
45,512,2,12,0.0
45,512,2,13,0.0
45,512,2,14,0.0
45,512,2,15,0.0
45,512,2,16,0.0
45,512,2,17,0.0
45,512,2,18,0.0
45,512,2,19,0.0
45,512,2,20,0.0
45,512,2,21,0.0
45,512,2,22,0.0
45,512,2,23,0.0
45,512,2,24,0.0
45,512,2,25,0.04475632173905063
45,512,2,26,0.061779981734412785
45,512,2,27,0.02352002313178704
45,512,2,28,0.0
45,512,2,29,0.0
45,512,2,30,0.0
45,512,2,31,0.0
45,512,2,32,0.0
45,512,2,33,0.0
45,512,2,34,0.0
45,512,2,35,0.0
45,512,2,36,0.0
45,512,2,37,0.0
45,512,2,38,0.0
45,512,2,39,0.0
45,512,2,40,0.0
45,512,2,41,0.0
45,512,2,42,0.0
45,512,2,43,0.0
45,512,2,44,0.0
45,512,2,45,0.0
45,512,3,1,0.1874928224724953
45,512,3,2,0.3223539420670116
45,512,3,3,0.14286948366767274
45,512,3,4,0.0
45,512,3,5,0.09760686673295076
45,512,3,6,0.11962068439994782
45,512,3,7,0.0
45,512,3,8,0.0
45,512,3,9,0.0
45,512,3,10,0.0
45,512,3,11,0.0
45,512,3,12,0.0
45,512,3,13,0.0
45,512,3,14,0.0
45,512,3,15,0.0
45,512,3,16,0.0
45,512,3,17,0.0
45,512,3,18,0.0
45,512,3,19,0.0
45,512,3,20,0.0
45,512,3,21,0.0
45,512,3,22,0.0
45,512,3,23,0.0
45,512,3,24,0.0
45,512,3,25,0.04475239985445634
45,512,3,26,0.06178041861088492
45,512,3,27,0.02352338219458056
45,512,3,28,0.0
45,512,3,29,0.0
45,512,3,30,0.0
45,512,3,31,0.0
45,512,3,32,0.0
45,512,3,33,0.0
45,512,3,34,0.0
45,512,3,35,0.0
45,512,3,36,0.0
45,512,3,37,0.0
45,512,3,38,0.0
45,512,3,39,0.0
45,512,3,40,0.0
45,512,3,41,0.0
45,512,3,42,0.0
45,512,3,43,0.0
45,512,3,44,0.0
45,512,3,45,0.0
45,512,4,1,0.18749279574007155
45,512,4,2,0.32235389414812804
45,512,4,3,0.14286940972390247
45,512,4,4,0.0
45,512,4,5,0.09760695397086348
45,512,4,6,0.11962081262665691
45,512,4,7,0.0
45,512,4,8,0.0
45,512,4,9,0.0
45,512,4,10,0.0
45,512,4,11,0.0
45,512,4,12,0.0
45,512,4,13,0.0
45,512,4,14,0.0
45,512,4,15,0.0
45,512,4,16,0.0
45,512,4,17,0.0
45,512,4,18,0.0
45,512,4,19,0.0
45,512,4,20,0.0
45,512,4,21,0.0
45,512,4,22,0.0
45,512,4,23,0.0
45,512,4,24,0.0
45,512,4,25,0.044751728417452924
45,512,4,26,0.061780405222453164
45,512,4,27,0.02352400015047154
45,512,4,28,0.0
45,512,4,29,0.0
45,512,4,30,0.0
45,512,4,31,0.0
45,512,4,32,0.0
45,512,4,33,0.0
45,512,4,34,0.0
45,512,4,35,0.0
45,512,4,36,0.0
45,512,4,37,0.0
45,512,4,38,0.0
45,512,4,39,0.0
45,512,4,40,0.0
45,512,4,41,0.0
45,512,4,42,0.0
45,512,4,43,0.0
45,512,4,44,0.0
45,512,4,45,0.0
45,512,5,1,0.18749282239667533
45,512,5,2,0.32235389380533963
45,512,5,3,0.14286965369323154
45,512,5,4,0.0
45,512,5,5,0.09760649924763015
45,512,5,6,0.11962097377178545
45,512,5,7,0.0
45,512,5,8,0.0
45,512,5,9,0.0
45,512,5,10,0.0
45,512,5,11,0.0
45,512,5,12,0.0
45,512,5,13,0.0
45,512,5,14,0.0
45,512,5,15,0.0
45,512,5,16,0.0
45,512,5,17,0.0
45,512,5,18,0.0
45,512,5,19,0.0
45,512,5,20,0.0
45,512,5,21,0.0
45,512,5,22,0.0
45,512,5,23,0.0
45,512,5,24,0.0
45,512,5,25,0.04475168399389386
45,512,5,26,0.06178057463317033
45,512,5,27,0.02352389845827375
45,512,5,28,0.0
45,512,5,29,0.0
45,512,5,30,0.0
45,512,5,31,0.0
45,512,5,32,0.0
45,512,5,33,0.0
45,512,5,34,0.0
45,512,5,35,0.0
45,512,5,36,0.0
45,512,5,37,0.0
45,512,5,38,0.0
45,512,5,39,0.0
45,512,5,40,0.0
45,512,5,41,0.0
45,512,5,42,0.0
45,512,5,43,0.0
45,512,5,44,0.0
45,512,5,45,0.0
45,512,6,1,0.18749279616196482
45,512,6,2,0.3223540496854979
45,512,6,3,0.14286818942284987
45,512,6,4,0.0
45,512,6,5,0.09760864758206601
45,512,6,6,0.11962035160135355
45,512,6,7,0.0
45,512,6,8,0.0
45,512,6,9,0.0
45,512,6,10,0.0
45,512,6,11,0.0
45,512,6,12,0.0
45,512,6,13,0.0
45,512,6,14,0.0
45,512,6,15,0.0
45,512,6,16,0.0
45,512,6,17,0.0
45,512,6,18,0.0
45,512,6,19,0.0
45,512,6,20,0.0
45,512,6,21,0.0
45,512,6,22,0.0
45,512,6,23,0.0
45,512,6,24,0.0
45,512,6,25,0.04475090457149447
45,512,6,26,0.06178047505085667
45,512,6,27,0.023524585923916676
45,512,6,28,0.0
45,512,6,29,0.0
45,512,6,30,0.0
45,512,6,31,0.0
45,512,6,32,0.0
45,512,6,33,0.0
45,512,6,34,0.0
45,512,6,35,0.0
45,512,6,36,0.0
45,512,6,37,0.0
45,512,6,38,0.0
45,512,6,39,0.0
45,512,6,40,0.0
45,512,6,41,0.0
45,512,6,42,0.0
45,512,6,43,0.0
45,512,6,44,0.0
45,512,6,45,0.0
45,512,7,1,0.1874927893546945
45,512,7,2,0.32235382824388814
45,512,7,3,0.14286983134670936
45,512,7,4,0.0
45,512,7,5,0.09760637356172525
45,512,7,6,0.11962093642577713
45,512,7,7,0.0
45,512,7,8,0.0
45,512,7,9,0.0
45,512,7,10,0.0
45,512,7,11,0.0
45,512,7,12,0.0
45,512,7,13,0.0
45,512,7,14,0.0
45,512,7,15,0.0
45,512,7,16,0.0
45,512,7,17,0.0
45,512,7,18,0.0
45,512,7,19,0.0
45,512,7,20,0.0
45,512,7,21,0.0
45,512,7,22,0.0
45,512,7,23,0.0
45,512,7,24,0.0
45,512,7,25,0.044752741311777665
45,512,7,26,0.06178047121427755
45,512,7,27,0.02352302854115048
45,512,7,28,0.0
45,512,7,29,0.0
45,512,7,30,0.0
45,512,7,31,0.0
45,512,7,32,0.0
45,512,7,33,0.0
45,512,7,34,0.0
45,512,7,35,0.0
45,512,7,36,0.0
45,512,7,37,0.0
45,512,7,38,0.0
45,512,7,39,0.0
45,512,7,40,0.0
45,512,7,41,0.0
45,512,7,42,0.0
45,512,7,43,0.0
45,512,7,44,0.0
45,512,7,45,0.0
45,512,8,1,0.18749275649279032
45,512,8,2,0.32235384695109226
45,512,8,3,0.14286983821061164
45,512,8,4,0.0
45,512,8,5,0.09760633955122093
45,512,8,6,0.11962096306593221
45,512,8,7,0.0
45,512,8,8,0.0
45,512,8,9,0.0
45,512,8,10,0.0
45,512,8,11,0.0
45,512,8,12,0.0
45,512,8,13,0.0
45,512,8,14,0.0
45,512,8,15,0.0
45,512,8,16,0.0
45,512,8,17,0.0
45,512,8,18,0.0
45,512,8,19,0.0
45,512,8,20,0.0
45,512,8,21,0.0
45,512,8,22,0.0
45,512,8,23,0.0
45,512,8,24,0.0
45,512,8,25,0.04475391120903389
45,512,8,26,0.061780393214637956
45,512,8,27,0.023521951304680717
45,512,8,28,0.0
45,512,8,29,0.0
45,512,8,30,0.0
45,512,8,31,0.0
45,512,8,32,0.0
45,512,8,33,0.0
45,512,8,34,0.0
45,512,8,35,0.0
45,512,8,36,0.0
45,512,8,37,0.0
45,512,8,38,0.0
45,512,8,39,0.0
45,512,8,40,0.0
45,512,8,41,0.0
45,512,8,42,0.0
45,512,8,43,0.0
45,512,8,44,0.0
45,512,8,45,0.0
45,512,9,1,0.18749278164375194
45,512,9,2,0.32235393686394465
45,512,9,3,0.1428696021297908
45,512,9,4,0.0
45,512,9,5,0.09760646753439017
45,512,9,6,0.11962098330457083
45,512,9,7,0.0
45,512,9,8,0.0
45,512,9,9,0.0
45,512,9,10,0.0
45,512,9,11,0.0
45,512,9,12,0.0
45,512,9,13,0.0
45,512,9,14,0.0
45,512,9,15,0.0
45,512,9,16,0.0
45,512,9,17,0.0
45,512,9,18,0.0
45,512,9,19,0.0
45,512,9,20,0.0
45,512,9,21,0.0
45,512,9,22,0.0
45,512,9,23,0.0
45,512,9,24,0.0
45,512,9,25,0.044752517616614224
45,512,9,26,0.06178045893349549
45,512,9,27,0.023523251973441992
45,512,9,28,0.0
45,512,9,29,0.0
45,512,9,30,0.0
45,512,9,31,0.0
45,512,9,32,0.0
45,512,9,33,0.0
45,512,9,34,0.0
45,512,9,35,0.0
45,512,9,36,0.0
45,512,9,37,0.0
45,512,9,38,0.0
45,512,9,39,0.0
45,512,9,40,0.0
45,512,9,41,0.0
45,512,9,42,0.0
45,512,9,43,0.0
45,512,9,44,0.0
45,512,9,45,0.0
45,512,10,1,0.18749278023904428
45,512,10,2,0.3223538356219068
45,512,10,3,0.1428697513487462
45,512,10,4,0.0
45,512,10,5,0.09760640486105822
45,512,10,6,0.11962107718332085
45,512,10,7,0.0
45,512,10,8,0.0
45,512,10,9,0.0
45,512,10,10,0.0
45,512,10,11,0.0
45,512,10,12,0.0
45,512,10,13,0.0
45,512,10,14,0.0
45,512,10,15,0.0
45,512,10,16,0.0
45,512,10,17,0.0
45,512,10,18,0.0
45,512,10,19,0.0
45,512,10,20,0.0
45,512,10,21,0.0
45,512,10,22,0.0
45,512,10,23,0.0
45,512,10,24,0.0
45,512,10,25,0.04475235952303172
45,512,10,26,0.06178034110372854
45,512,10,27,0.02352345011916335
45,512,10,28,0.0
45,512,10,29,0.0
45,512,10,30,0.0
45,512,10,31,0.0
45,512,10,32,0.0
45,512,10,33,0.0
45,512,10,34,0.0
45,512,10,35,0.0
45,512,10,36,0.0
45,512,10,37,0.0
45,512,10,38,0.0
45,512,10,39,0.0
45,512,10,40,0.0
45,512,10,41,0.0
45,512,10,42,0.0
45,512,10,43,0.0
45,512,10,44,0.0
45,512,10,45,0.0
45,512,11,1,0.1874927985326856
45,512,11,2,0.32235386030596946
45,512,11,3,0.14286966833315823
45,512,11,4,0.0
45,512,11,5,0.0976064831302013
45,512,11,6,0.11962099514201537
45,512,11,7,0.0
45,512,11,8,0.0
45,512,11,9,0.0
45,512,11,10,0.0
45,512,11,11,0.0
45,512,11,12,0.0
45,512,11,13,0.0
45,512,11,14,0.0
45,512,11,15,0.0
45,512,11,16,0.0
45,512,11,17,0.0
45,512,11,18,0.0
45,512,11,19,0.0
45,512,11,20,0.0
45,512,11,21,0.0
45,512,11,22,0.0
45,512,11,23,0.0
45,512,11,24,0.0
45,512,11,25,0.04475261636502389
45,512,11,26,0.06178040395264394
45,512,11,27,0.023523174238302042
45,512,11,28,0.0
45,512,11,29,0.0
45,512,11,30,0.0
45,512,11,31,0.0
45,512,11,32,0.0
45,512,11,33,0.0
45,512,11,34,0.0
45,512,11,35,0.0
45,512,11,36,0.0
45,512,11,37,0.0
45,512,11,38,0.0
45,512,11,39,0.0
45,512,11,40,0.0
45,512,11,41,0.0
45,512,11,42,0.0
45,512,11,43,0.0
45,512,11,44,0.0
45,512,11,45,0.0
45,512,12,1,0.18749273280162487
45,512,12,2,0.3223540635173899
45,512,12,3,0.14286916155094365
45,512,12,4,0.0
45,512,12,5,0.0976071107246717
45,512,12,6,0.11962083629612916
45,512,12,7,0.0
45,512,12,8,0.0
45,512,12,9,0.0
45,512,12,10,0.0
45,512,12,11,0.0
45,512,12,12,0.0
45,512,12,13,0.0
45,512,12,14,0.0
45,512,12,15,0.0
45,512,12,16,0.0
45,512,12,17,0.0
45,512,12,18,0.0
45,512,12,19,0.0
45,512,12,20,0.0
45,512,12,21,0.0
45,512,12,22,0.0
45,512,12,23,0.0
45,512,12,24,0.0
45,512,12,25,0.044751930319925096
45,512,12,26,0.061780360466461695
45,512,12,27,0.02352380432285416
45,512,12,28,0.0
45,512,12,29,0.0
45,512,12,30,0.0
45,512,12,31,0.0
45,512,12,32,0.0
45,512,12,33,0.0
45,512,12,34,0.0
45,512,12,35,0.0
45,512,12,36,0.0
45,512,12,37,0.0
45,512,12,38,0.0
45,512,12,39,0.0
45,512,12,40,0.0
45,512,12,41,0.0
45,512,12,42,0.0
45,512,12,43,0.0
45,512,12,44,0.0
45,512,12,45,0.0
45,512,13,1,0.18749281603571322
45,512,13,2,0.32235395894646324
45,512,13,3,0.1428694023942822
45,512,13,4,0.0
45,512,13,5,0.09760667699654643
45,512,13,6,0.11962100952530265
45,512,13,7,0.0
45,512,13,8,0.0
45,512,13,9,0.0
45,512,13,10,0.0
45,512,13,11,0.0
45,512,13,12,0.0
45,512,13,13,0.0
45,512,13,14,0.0
45,512,13,15,0.0
45,512,13,16,0.0
45,512,13,17,0.0
45,512,13,18,0.0
45,512,13,19,0.0
45,512,13,20,0.0
45,512,13,21,0.0
45,512,13,22,0.0
45,512,13,23,0.0
45,512,13,24,0.0
45,512,13,25,0.04475224921812265
45,512,13,26,0.061780297867994265
45,512,13,27,0.023523589015575448
45,512,13,28,0.0
45,512,13,29,0.0
45,512,13,30,0.0
45,512,13,31,0.0
45,512,13,32,0.0
45,512,13,33,0.0
45,512,13,34,0.0
45,512,13,35,0.0
45,512,13,36,0.0
45,512,13,37,0.0
45,512,13,38,0.0
45,512,13,39,0.0
45,512,13,40,0.0
45,512,13,41,0.0
45,512,13,42,0.0
45,512,13,43,0.0
45,512,13,44,0.0
45,512,13,45,0.0
45,512,14,1,0.18749272367658187
45,512,14,2,0.3223537427246588
45,512,14,3,0.14287091827002857
45,512,14,4,0.0
45,512,14,5,0.0976049458836986
45,512,14,6,0.11962136867179488
45,512,14,7,0.0
45,512,14,8,0.0
45,512,14,9,0.0
45,512,14,10,0.0
45,512,14,11,0.0
45,512,14,12,0.0
45,512,14,13,0.0
45,512,14,14,0.0
45,512,14,15,0.0
45,512,14,16,0.0
45,512,14,17,0.0
45,512,14,18,0.0
45,512,14,19,0.0
45,512,14,20,0.0
45,512,14,21,0.0
45,512,14,22,0.0
45,512,14,23,0.0
45,512,14,24,0.0
45,512,14,25,0.04475300742089431
45,512,14,26,0.0617803370522799
45,512,14,27,0.023522956300063125
45,512,14,28,0.0
45,512,14,29,0.0
45,512,14,30,0.0
45,512,14,31,0.0
45,512,14,32,0.0
45,512,14,33,0.0
45,512,14,34,0.0
45,512,14,35,0.0
45,512,14,36,0.0
45,512,14,37,0.0
45,512,14,38,0.0
45,512,14,39,0.0
45,512,14,40,0.0
45,512,14,41,0.0
45,512,14,42,0.0
45,512,14,43,0.0
45,512,14,44,0.0
45,512,14,45,0.0
45,512,15,1,0.1874927578555867
45,512,15,2,0.32235379970383055
45,512,15,3,0.14286977012964946
45,512,15,4,0.0
45,512,15,5,0.09760646868147475
45,512,15,6,0.11962097447363657
45,512,15,7,0.0
45,512,15,8,0.0
45,512,15,9,0.0
45,512,15,10,0.0
45,512,15,11,0.0
45,512,15,12,0.0
45,512,15,13,0.0
45,512,15,14,0.0
45,512,15,15,0.0
45,512,15,16,0.0
45,512,15,17,0.0
45,512,15,18,0.0
45,512,15,19,0.0
45,512,15,20,0.0
45,512,15,21,0.0
45,512,15,22,0.0
45,512,15,23,0.0
45,512,15,24,0.0
45,512,15,25,0.04475258111378772
45,512,15,26,0.061780352766899235
45,512,15,27,0.023523295275134904
45,512,15,28,0.0
45,512,15,29,0.0
45,512,15,30,0.0
45,512,15,31,0.0
45,512,15,32,0.0
45,512,15,33,0.0
45,512,15,34,0.0
45,512,15,35,0.0
45,512,15,36,0.0
45,512,15,37,0.0
45,512,15,38,0.0
45,512,15,39,0.0
45,512,15,40,0.0
45,512,15,41,0.0
45,512,15,42,0.0
45,512,15,43,0.0
45,512,15,44,0.0
45,512,15,45,0.0
45,512,16,1,0.18749277531744007
45,512,16,2,0.32235390774865597
45,512,16,3,0.14286976204416482
45,512,16,4,0.0
45,512,16,5,0.09760630027977246
45,512,16,6,0.11962100049367187
45,512,16,7,0.0
45,512,16,8,0.0
45,512,16,9,0.0
45,512,16,10,0.0
45,512,16,11,0.0
45,512,16,12,0.0
45,512,16,13,0.0
45,512,16,14,0.0
45,512,16,15,0.0
45,512,16,16,0.0
45,512,16,17,0.0
45,512,16,18,0.0
45,512,16,19,0.0
45,512,16,20,0.0
45,512,16,21,0.0
45,512,16,22,0.0
45,512,16,23,0.0
45,512,16,24,0.0
45,512,16,25,0.0447534025021141
45,512,16,26,0.06178057845068213
45,512,16,27,0.023522273163498513
45,512,16,28,0.0
45,512,16,29,0.0
45,512,16,30,0.0
45,512,16,31,0.0
45,512,16,32,0.0
45,512,16,33,0.0
45,512,16,34,0.0
45,512,16,35,0.0
45,512,16,36,0.0
45,512,16,37,0.0
45,512,16,38,0.0
45,512,16,39,0.0
45,512,16,40,0.0
45,512,16,41,0.0
45,512,16,42,0.0
45,512,16,43,0.0
45,512,16,44,0.0
45,512,16,45,0.0
45,512,17,1,0.18749276805633142
45,512,17,2,0.3223538665236003
45,512,17,3,0.142870005536928
45,512,17,4,0.0
45,512,17,5,0.09760606059185219
45,512,17,6,0.11962116195950044
45,512,17,7,0.0
45,512,17,8,0.0
45,512,17,9,0.0
45,512,17,10,0.0
45,512,17,11,0.0
45,512,17,12,0.0
45,512,17,13,0.0
45,512,17,14,0.0
45,512,17,15,0.0
45,512,17,16,0.0
45,512,17,17,0.0
45,512,17,18,0.0
45,512,17,19,0.0
45,512,17,20,0.0
45,512,17,21,0.0
45,512,17,22,0.0
45,512,17,23,0.0
45,512,17,24,0.0
45,512,17,25,0.044751588683139915
45,512,17,26,0.0617803992986855
45,512,17,27,0.0235241493499624
45,512,17,28,0.0
45,512,17,29,0.0
45,512,17,30,0.0
45,512,17,31,0.0
45,512,17,32,0.0
45,512,17,33,0.0
45,512,17,34,0.0
45,512,17,35,0.0
45,512,17,36,0.0
45,512,17,37,0.0
45,512,17,38,0.0
45,512,17,39,0.0
45,512,17,40,0.0
45,512,17,41,0.0
45,512,17,42,0.0
45,512,17,43,0.0
45,512,17,44,0.0
45,512,17,45,0.0
45,512,18,1,0.18749280862563486
45,512,18,2,0.32235382874868324
45,512,18,3,0.14286972750928723
45,512,18,4,0.0
45,512,18,5,0.09760643741702987
45,512,18,6,0.11962102696062003
45,512,18,7,0.0
45,512,18,8,0.0
45,512,18,9,0.0
45,512,18,10,0.0
45,512,18,11,0.0
45,512,18,12,0.0
45,512,18,13,0.0
45,512,18,14,0.0
45,512,18,15,0.0
45,512,18,16,0.0
45,512,18,17,0.0
45,512,18,18,0.0
45,512,18,19,0.0
45,512,18,20,0.0
45,512,18,21,0.0
45,512,18,22,0.0
45,512,18,23,0.0
45,512,18,24,0.0
45,512,18,25,0.04475257412422007
45,512,18,26,0.0617804261782449
45,512,18,27,0.023523170436279755
45,512,18,28,0.0
45,512,18,29,0.0
45,512,18,30,0.0
45,512,18,31,0.0
45,512,18,32,0.0
45,512,18,33,0.0
45,512,18,34,0.0
45,512,18,35,0.0
45,512,18,36,0.0
45,512,18,37,0.0
45,512,18,38,0.0
45,512,18,39,0.0
45,512,18,40,0.0
45,512,18,41,0.0
45,512,18,42,0.0
45,512,18,43,0.0
45,512,18,44,0.0
45,512,18,45,0.0
45,512,19,1,0.18749284534907906
45,512,19,2,0.32235384002496764
45,512,19,3,0.14286955774359175
45,512,19,4,0.0
45,512,19,5,0.09760668694541957
45,512,19,6,0.11962091251543398
45,512,19,7,0.0
45,512,19,8,0.0
45,512,19,9,0.0
45,512,19,10,0.0
45,512,19,11,0.0
45,512,19,12,0.0
45,512,19,13,0.0
45,512,19,14,0.0
45,512,19,15,0.0
45,512,19,16,0.0
45,512,19,17,0.0
45,512,19,18,0.0
45,512,19,19,0.0
45,512,19,20,0.0
45,512,19,21,0.0
45,512,19,22,0.0
45,512,19,23,0.0
45,512,19,24,0.0
45,512,19,25,0.04475224996406485
45,512,19,26,0.06178032666238632
45,512,19,27,0.02352358079505682
45,512,19,28,0.0
45,512,19,29,0.0
45,512,19,30,0.0
45,512,19,31,0.0
45,512,19,32,0.0
45,512,19,33,0.0
45,512,19,34,0.0
45,512,19,35,0.0
45,512,19,36,0.0
45,512,19,37,0.0
45,512,19,38,0.0
45,512,19,39,0.0
45,512,19,40,0.0
45,512,19,41,0.0
45,512,19,42,0.0
45,512,19,43,0.0
45,512,19,44,0.0
45,512,19,45,0.0
45,512,20,1,0.1874928336284611
45,512,20,2,0.3223538761651778
45,512,20,3,0.1428695770970938
45,512,20,4,0.0
45,512,20,5,0.09760653092502113
45,512,20,6,0.11962098265682465
45,512,20,7,0.0
45,512,20,8,0.0
45,512,20,9,0.0
45,512,20,10,0.0
45,512,20,11,0.0
45,512,20,12,0.0
45,512,20,13,0.0
45,512,20,14,0.0
45,512,20,15,0.0
45,512,20,16,0.0
45,512,20,17,0.0
45,512,20,18,0.0
45,512,20,19,0.0
45,512,20,20,0.0
45,512,20,21,0.0
45,512,20,22,0.0
45,512,20,23,0.0
45,512,20,24,0.0
45,512,20,25,0.04475244706851343
45,512,20,26,0.06178039575576664
45,512,20,27,0.023523356703141537
45,512,20,28,0.0
45,512,20,29,0.0
45,512,20,30,0.0
45,512,20,31,0.0
45,512,20,32,0.0
45,512,20,33,0.0
45,512,20,34,0.0
45,512,20,35,0.0
45,512,20,36,0.0
45,512,20,37,0.0
45,512,20,38,0.0
45,512,20,39,0.0
45,512,20,40,0.0
45,512,20,41,0.0
45,512,20,42,0.0
45,512,20,43,0.0
45,512,20,44,0.0
45,512,20,45,0.0
45,512,21,1,0.18749278074738646
45,512,21,2,0.3223539176355873
45,512,21,3,0.1428697272509694
45,512,21,4,0.0
45,512,21,5,0.0976065022008306
45,512,21,6,0.11962100022278069
45,512,21,7,0.0
45,512,21,8,0.0
45,512,21,9,0.0
45,512,21,10,0.0
45,512,21,11,0.0
45,512,21,12,0.0
45,512,21,13,0.0
45,512,21,14,0.0
45,512,21,15,0.0
45,512,21,16,0.0
45,512,21,17,0.0
45,512,21,18,0.0
45,512,21,19,0.0
45,512,21,20,0.0
45,512,21,21,0.0
45,512,21,22,0.0
45,512,21,23,0.0
45,512,21,24,0.0
45,512,21,25,0.044752034686412645
45,512,21,26,0.06178042486195371
45,512,21,27,0.023523612394079255
45,512,21,28,0.0
45,512,21,29,0.0
45,512,21,30,0.0
45,512,21,31,0.0
45,512,21,32,0.0
45,512,21,33,0.0
45,512,21,34,0.0
45,512,21,35,0.0
45,512,21,36,0.0
45,512,21,37,0.0
45,512,21,38,0.0
45,512,21,39,0.0
45,512,21,40,0.0
45,512,21,41,0.0
45,512,21,42,0.0
45,512,21,43,0.0
45,512,21,44,0.0
45,512,21,45,0.0
45,512,22,1,0.18749275337586846
45,512,22,2,0.32235388040216223
45,512,22,3,0.1428696133097032
45,512,22,4,0.0
45,512,22,5,0.09760661578772367
45,512,22,6,0.11962094692021859
45,512,22,7,0.0
45,512,22,8,0.0
45,512,22,9,0.0
45,512,22,10,0.0
45,512,22,11,0.0
45,512,22,12,0.0
45,512,22,13,0.0
45,512,22,14,0.0
45,512,22,15,0.0
45,512,22,16,0.0
45,512,22,17,0.0
45,512,22,18,0.0
45,512,22,19,0.0
45,512,22,20,0.0
45,512,22,21,0.0
45,512,22,22,0.0
45,512,22,23,0.0
45,512,22,24,0.0
45,512,22,25,0.04475184651873853
45,512,22,26,0.061780594435557085
45,512,22,27,0.023523749250028297
45,512,22,28,0.0
45,512,22,29,0.0
45,512,22,30,0.0
45,512,22,31,0.0
45,512,22,32,0.0
45,512,22,33,0.0
45,512,22,34,0.0
45,512,22,35,0.0
45,512,22,36,0.0
45,512,22,37,0.0
45,512,22,38,0.0
45,512,22,39,0.0
45,512,22,40,0.0
45,512,22,41,0.0
45,512,22,42,0.0
45,512,22,43,0.0
45,512,22,44,0.0
45,512,22,45,0.0
45,512,23,1,0.1874927689724441
45,512,23,2,0.32235399721864577
45,512,23,3,0.14286916388231896
45,512,23,4,0.0
45,512,23,5,0.09760703030844274
45,512,23,6,0.11962095654634931
45,512,23,7,0.0
45,512,23,8,0.0
45,512,23,9,0.0
45,512,23,10,0.0
45,512,23,11,0.0
45,512,23,12,0.0
45,512,23,13,0.0
45,512,23,14,0.0
45,512,23,15,0.0
45,512,23,16,0.0
45,512,23,17,0.0
45,512,23,18,0.0
45,512,23,19,0.0
45,512,23,20,0.0
45,512,23,21,0.0
45,512,23,22,0.0
45,512,23,23,0.0
45,512,23,24,0.0
45,512,23,25,0.04475187819608627
45,512,23,26,0.06178029708570365
45,512,23,27,0.02352390779000919
45,512,23,28,0.0
45,512,23,29,0.0
45,512,23,30,0.0
45,512,23,31,0.0
45,512,23,32,0.0
45,512,23,33,0.0
45,512,23,34,0.0
45,512,23,35,0.0
45,512,23,36,0.0
45,512,23,37,0.0
45,512,23,38,0.0
45,512,23,39,0.0
45,512,23,40,0.0
45,512,23,41,0.0
45,512,23,42,0.0
45,512,23,43,0.0
45,512,23,44,0.0
45,512,23,45,0.0
45,512,24,1,0.18749273278898265
45,512,24,2,0.32235393815393515
45,512,24,3,0.1428696755049057
45,512,24,4,0.0
45,512,24,5,0.09760656008333088
45,512,24,6,0.11962092996721668
45,512,24,7,0.0
45,512,24,8,0.0
45,512,24,9,0.0
45,512,24,10,0.0
45,512,24,11,0.0
45,512,24,12,0.0
45,512,24,13,0.0
45,512,24,14,0.0
45,512,24,15,0.0
45,512,24,16,0.0
45,512,24,17,0.0
45,512,24,18,0.0
45,512,24,19,0.0
45,512,24,20,0.0
45,512,24,21,0.0
45,512,24,22,0.0
45,512,24,23,0.0
45,512,24,24,0.0
45,512,24,25,0.0447526775055105
45,512,24,26,0.06178039908621632
45,512,24,27,0.023523086909902055
45,512,24,28,0.0
45,512,24,29,0.0
45,512,24,30,0.0
45,512,24,31,0.0
45,512,24,32,0.0
45,512,24,33,0.0
45,512,24,34,0.0
45,512,24,35,0.0
45,512,24,36,0.0
45,512,24,37,0.0
45,512,24,38,0.0
45,512,24,39,0.0
45,512,24,40,0.0
45,512,24,41,0.0
45,512,24,42,0.0
45,512,24,43,0.0
45,512,24,44,0.0
45,512,24,45,0.0
45,512,25,1,0.1874928004843208
45,512,25,2,0.32235393602497775
45,512,25,3,0.14286971616458438
45,512,25,4,0.0
45,512,25,5,0.09760651706446585
45,512,25,6,0.1196209471374736
45,512,25,7,0.0
45,512,25,8,0.0
45,512,25,9,0.0
45,512,25,10,0.0
45,512,25,11,0.0
45,512,25,12,0.0
45,512,25,13,0.0
45,512,25,14,0.0
45,512,25,15,0.0
45,512,25,16,0.0
45,512,25,17,0.0
45,512,25,18,0.0
45,512,25,19,0.0
45,512,25,20,0.0
45,512,25,21,0.0
45,512,25,22,0.0
45,512,25,23,0.0
45,512,25,24,0.0
45,512,25,25,0.044751783306292016
45,512,25,26,0.061780298775078644
45,512,25,27,0.02352400104280686
45,512,25,28,0.0
45,512,25,29,0.0
45,512,25,30,0.0
45,512,25,31,0.0
45,512,25,32,0.0
45,512,25,33,0.0
45,512,25,34,0.0
45,512,25,35,0.0
45,512,25,36,0.0
45,512,25,37,0.0
45,512,25,38,0.0
45,512,25,39,0.0
45,512,25,40,0.0
45,512,25,41,0.0
45,512,25,42,0.0
45,512,25,43,0.0
45,512,25,44,0.0
45,512,25,45,0.0
45,512,26,1,0.18749279264461097
45,512,26,2,0.3223538635851341
45,512,26,3,0.14286985073620925
45,512,26,4,0.0
45,512,26,5,0.09760636070321262
45,512,26,6,0.1196209906497707
45,512,26,7,0.0
45,512,26,8,0.0
45,512,26,9,0.0
45,512,26,10,0.0
45,512,26,11,0.0
45,512,26,12,0.0
45,512,26,13,0.0
45,512,26,14,0.0
45,512,26,15,0.0
45,512,26,16,0.0
45,512,26,17,0.0
45,512,26,18,0.0
45,512,26,19,0.0
45,512,26,20,0.0
45,512,26,21,0.0
45,512,26,22,0.0
45,512,26,23,0.0
45,512,26,24,0.0
45,512,26,25,0.04475211344563868
45,512,26,26,0.06178040637811946
45,512,26,27,0.023523621857304142
45,512,26,28,0.0
45,512,26,29,0.0
45,512,26,30,0.0
45,512,26,31,0.0
45,512,26,32,0.0
45,512,26,33,0.0
45,512,26,34,0.0
45,512,26,35,0.0
45,512,26,36,0.0
45,512,26,37,0.0
45,512,26,38,0.0
45,512,26,39,0.0
45,512,26,40,0.0
45,512,26,41,0.0
45,512,26,42,0.0
45,512,26,43,0.0
45,512,26,44,0.0
45,512,26,45,0.0
45,512,27,1,0.18749278352467713
45,512,27,2,0.32235380579977485
45,512,27,3,0.1428699618134396
45,512,27,4,0.0
45,512,27,5,0.09760622254915444
45,512,27,6,0.1196209986092034
45,512,27,7,0.0
45,512,27,8,0.0
45,512,27,9,0.0
45,512,27,10,0.0
45,512,27,11,0.0
45,512,27,12,0.0
45,512,27,13,0.0
45,512,27,14,0.0
45,512,27,15,0.0
45,512,27,16,0.0
45,512,27,17,0.0
45,512,27,18,0.0
45,512,27,19,0.0
45,512,27,20,0.0
45,512,27,21,0.0
45,512,27,22,0.0
45,512,27,23,0.0
45,512,27,24,0.0
45,512,27,25,0.04475287152845137
45,512,27,26,0.061780411478159054
45,512,27,27,0.02352294469714024
45,512,27,28,0.0
45,512,27,29,0.0
45,512,27,30,0.0
45,512,27,31,0.0
45,512,27,32,0.0
45,512,27,33,0.0
45,512,27,34,0.0
45,512,27,35,0.0
45,512,27,36,0.0
45,512,27,37,0.0
45,512,27,38,0.0
45,512,27,39,0.0
45,512,27,40,0.0
45,512,27,41,0.0
45,512,27,42,0.0
45,512,27,43,0.0
45,512,27,44,0.0
45,512,27,45,0.0
45,512,28,1,0.1874927717845021
45,512,28,2,0.3223538838646115
45,512,28,3,0.14286944876019833
45,512,28,4,0.0
45,512,28,5,0.09760674427686242
45,512,28,6,0.11962092711072896
45,512,28,7,0.0
45,512,28,8,0.0
45,512,28,9,0.0
45,512,28,10,0.0
45,512,28,11,0.0
45,512,28,12,0.0
45,512,28,13,0.0
45,512,28,14,0.0
45,512,28,15,0.0
45,512,28,16,0.0
45,512,28,17,0.0
45,512,28,18,0.0
45,512,28,19,0.0
45,512,28,20,0.0
45,512,28,21,0.0
45,512,28,22,0.0
45,512,28,23,0.0
45,512,28,24,0.0
45,512,28,25,0.04475224052636206
45,512,28,26,0.061780387191067467
45,512,28,27,0.02352359648566722
45,512,28,28,0.0
45,512,28,29,0.0
45,512,28,30,0.0
45,512,28,31,0.0
45,512,28,32,0.0
45,512,28,33,0.0
45,512,28,34,0.0
45,512,28,35,0.0
45,512,28,36,0.0
45,512,28,37,0.0
45,512,28,38,0.0
45,512,28,39,0.0
45,512,28,40,0.0
45,512,28,41,0.0
45,512,28,42,0.0
45,512,28,43,0.0
45,512,28,44,0.0
45,512,28,45,0.0
45,512,29,1,0.18749276871532733
45,512,29,2,0.32235376442131036
45,512,29,3,0.14286977119775413
45,512,29,4,0.0
45,512,29,5,0.09760641667958457
45,512,29,6,0.1196210122923598
45,512,29,7,0.0
45,512,29,8,0.0
45,512,29,9,0.0
45,512,29,10,0.0
45,512,29,11,0.0
45,512,29,12,0.0
45,512,29,13,0.0
45,512,29,14,0.0
45,512,29,15,0.0
45,512,29,16,0.0
45,512,29,17,0.0
45,512,29,18,0.0
45,512,29,19,0.0
45,512,29,20,0.0
45,512,29,21,0.0
45,512,29,22,0.0
45,512,29,23,0.0
45,512,29,24,0.0
45,512,29,25,0.04475272790663111
45,512,29,26,0.06178047841497476
45,512,29,27,0.023523060372057758
45,512,29,28,0.0
45,512,29,29,0.0
45,512,29,30,0.0
45,512,29,31,0.0
45,512,29,32,0.0
45,512,29,33,0.0
45,512,29,34,0.0
45,512,29,35,0.0
45,512,29,36,0.0
45,512,29,37,0.0
45,512,29,38,0.0
45,512,29,39,0.0
45,512,29,40,0.0
45,512,29,41,0.0
45,512,29,42,0.0
45,512,29,43,0.0
45,512,29,44,0.0
45,512,29,45,0.0
45,512,30,1,0.18749276150425967
45,512,30,2,0.32235381473788305
45,512,30,3,0.1428695290570932
45,512,30,4,0.0
45,512,30,5,0.09760671442567782
45,512,30,6,0.11962099373945362
45,512,30,7,0.0
45,512,30,8,0.0
45,512,30,9,0.0
45,512,30,10,0.0
45,512,30,11,0.0
45,512,30,12,0.0
45,512,30,13,0.0
45,512,30,14,0.0
45,512,30,15,0.0
45,512,30,16,0.0
45,512,30,17,0.0
45,512,30,18,0.0
45,512,30,19,0.0
45,512,30,20,0.0
45,512,30,21,0.0
45,512,30,22,0.0
45,512,30,23,0.0
45,512,30,24,0.0
45,512,30,25,0.04475153420554811
45,512,30,26,0.06178051847846761
45,512,30,27,0.023524133851617002
45,512,30,28,0.0
45,512,30,29,0.0
45,512,30,30,0.0
45,512,30,31,0.0
45,512,30,32,0.0
45,512,30,33,0.0
45,512,30,34,0.0
45,512,30,35,0.0
45,512,30,36,0.0
45,512,30,37,0.0
45,512,30,38,0.0
45,512,30,39,0.0
45,512,30,40,0.0
45,512,30,41,0.0
45,512,30,42,0.0
45,512,30,43,0.0
45,512,30,44,0.0
45,512,30,45,0.0
45,512,31,1,0.18749282851417026
45,512,31,2,0.3223538107470426
45,512,31,3,0.1428698327947797
45,512,31,4,0.0
45,512,31,5,0.0976063072000061
45,512,31,6,0.11962088483218185
45,512,31,7,0.0
45,512,31,8,0.0
45,512,31,9,0.0
45,512,31,10,0.0
45,512,31,11,0.0
45,512,31,12,0.0
45,512,31,13,0.0
45,512,31,14,0.0
45,512,31,15,0.0
45,512,31,16,0.0
45,512,31,17,0.0
45,512,31,18,0.0
45,512,31,19,0.0
45,512,31,20,0.0
45,512,31,21,0.0
45,512,31,22,0.0
45,512,31,23,0.0
45,512,31,24,0.0
45,512,31,25,0.044754647111287814
45,512,31,26,0.061780439452236414
45,512,31,27,0.02352124934829523
45,512,31,28,0.0
45,512,31,29,0.0
45,512,31,30,0.0
45,512,31,31,0.0
45,512,31,32,0.0
45,512,31,33,0.0
45,512,31,34,0.0
45,512,31,35,0.0
45,512,31,36,0.0
45,512,31,37,0.0
45,512,31,38,0.0
45,512,31,39,0.0
45,512,31,40,0.0
45,512,31,41,0.0
45,512,31,42,0.0
45,512,31,43,0.0
45,512,31,44,0.0
45,512,31,45,0.0
45,512,32,1,0.18749277860939145
45,512,32,2,0.3223537661917873
45,512,32,3,0.14287003438828463
45,512,32,4,0.0
45,512,32,5,0.09760609100059041
45,512,32,6,0.11962100639152513
45,512,32,7,0.0
45,512,32,8,0.0
45,512,32,9,0.0
45,512,32,10,0.0
45,512,32,11,0.0
45,512,32,12,0.0
45,512,32,13,0.0
45,512,32,14,0.0
45,512,32,15,0.0
45,512,32,16,0.0
45,512,32,17,0.0
45,512,32,18,0.0
45,512,32,19,0.0
45,512,32,20,0.0
45,512,32,21,0.0
45,512,32,22,0.0
45,512,32,23,0.0
45,512,32,24,0.0
45,512,32,25,0.04475422502835239
45,512,32,26,0.06178032044290758
45,512,32,27,0.02352177794716098
45,512,32,28,0.0
45,512,32,29,0.0
45,512,32,30,0.0
45,512,32,31,0.0
45,512,32,32,0.0
45,512,32,33,0.0
45,512,32,34,0.0
45,512,32,35,0.0
45,512,32,36,0.0
45,512,32,37,0.0
45,512,32,38,0.0
45,512,32,39,0.0
45,512,32,40,0.0
45,512,32,41,0.0
45,512,32,42,0.0
45,512,32,43,0.0
45,512,32,44,0.0
45,512,32,45,0.0
45,512,33,1,0.18749281160104755
45,512,33,2,0.3223538214003227
45,512,33,3,0.1428695032219445
45,512,33,4,0.0
45,512,33,5,0.09760670244736175
45,512,33,6,0.11962106378781848
45,512,33,7,0.0
45,512,33,8,0.0
45,512,33,9,0.0
45,512,33,10,0.0
45,512,33,11,0.0
45,512,33,12,0.0
45,512,33,13,0.0
45,512,33,14,0.0
45,512,33,15,0.0
45,512,33,16,0.0
45,512,33,17,0.0
45,512,33,18,0.0
45,512,33,19,0.0
45,512,33,20,0.0
45,512,33,21,0.0
45,512,33,22,0.0
45,512,33,23,0.0
45,512,33,24,0.0
45,512,33,25,0.044750475143760404
45,512,33,26,0.06178039912964881
45,512,33,27,0.023525223268095793
45,512,33,28,0.0
45,512,33,29,0.0
45,512,33,30,0.0
45,512,33,31,0.0
45,512,33,32,0.0
45,512,33,33,0.0
45,512,33,34,0.0
45,512,33,35,0.0
45,512,33,36,0.0
45,512,33,37,0.0
45,512,33,38,0.0
45,512,33,39,0.0
45,512,33,40,0.0
45,512,33,41,0.0
45,512,33,42,0.0
45,512,33,43,0.0
45,512,33,44,0.0
45,512,33,45,0.0
45,512,34,1,0.18749279449258147
45,512,34,2,0.3223538942856372
45,512,34,3,0.14286939533107137
45,512,34,4,0.0
45,512,34,5,0.09760686061986346
45,512,34,6,0.11962092186422311
45,512,34,7,0.0
45,512,34,8,0.0
45,512,34,9,0.0
45,512,34,10,0.0
45,512,34,11,0.0
45,512,34,12,0.0
45,512,34,13,0.0
45,512,34,14,0.0
45,512,34,15,0.0
45,512,34,16,0.0
45,512,34,17,0.0
45,512,34,18,0.0
45,512,34,19,0.0
45,512,34,20,0.0
45,512,34,21,0.0
45,512,34,22,0.0
45,512,34,23,0.0
45,512,34,24,0.0
45,512,34,25,0.04475215774290187
45,512,34,26,0.06178043269334502
45,512,34,27,0.02352354297037636
45,512,34,28,0.0
45,512,34,29,0.0
45,512,34,30,0.0
45,512,34,31,0.0
45,512,34,32,0.0
45,512,34,33,0.0
45,512,34,34,0.0
45,512,34,35,0.0
45,512,34,36,0.0
45,512,34,37,0.0
45,512,34,38,0.0
45,512,34,39,0.0
45,512,34,40,0.0
45,512,34,41,0.0
45,512,34,42,0.0
45,512,34,43,0.0
45,512,34,44,0.0
45,512,34,45,0.0
45,512,35,1,0.1874928038942884
45,512,35,2,0.32235387569489266
45,512,35,3,0.14286989848168455
45,512,35,4,0.0
45,512,35,5,0.09760624303706175
45,512,35,6,0.11962099327065752
45,512,35,7,0.0
45,512,35,8,0.0
45,512,35,9,0.0
45,512,35,10,0.0
45,512,35,11,0.0
45,512,35,12,0.0
45,512,35,13,0.0
45,512,35,14,0.0
45,512,35,15,0.0
45,512,35,16,0.0
45,512,35,17,0.0
45,512,35,18,0.0
45,512,35,19,0.0
45,512,35,20,0.0
45,512,35,21,0.0
45,512,35,22,0.0
45,512,35,23,0.0
45,512,35,24,0.0
45,512,35,25,0.04475240494560708
45,512,35,26,0.061780366141214085
45,512,35,27,0.023523414534593907
45,512,35,28,0.0
45,512,35,29,0.0
45,512,35,30,0.0
45,512,35,31,0.0
45,512,35,32,0.0
45,512,35,33,0.0
45,512,35,34,0.0
45,512,35,35,0.0
45,512,35,36,0.0
45,512,35,37,0.0
45,512,35,38,0.0
45,512,35,39,0.0
45,512,35,40,0.0
45,512,35,41,0.0
45,512,35,42,0.0
45,512,35,43,0.0
45,512,35,44,0.0
45,512,35,45,0.0
45,512,36,1,0.1874927830544019
45,512,36,2,0.3223538039862577
45,512,36,3,0.14286997863024198
45,512,36,4,0.0
45,512,36,5,0.09760612101229871
45,512,36,6,0.11962107785758545
45,512,36,7,0.0
45,512,36,8,0.0
45,512,36,9,0.0
45,512,36,10,0.0
45,512,36,11,0.0
45,512,36,12,0.0
45,512,36,13,0.0
45,512,36,14,0.0
45,512,36,15,0.0
45,512,36,16,0.0
45,512,36,17,0.0
45,512,36,18,0.0
45,512,36,19,0.0
45,512,36,20,0.0
45,512,36,21,0.0
45,512,36,22,0.0
45,512,36,23,0.0
45,512,36,24,0.0
45,512,36,25,0.044753501452771106
45,512,36,26,0.06178040130828484
45,512,36,27,0.023522332698158274
45,512,36,28,0.0
45,512,36,29,0.0
45,512,36,30,0.0
45,512,36,31,0.0
45,512,36,32,0.0
45,512,36,33,0.0
45,512,36,34,0.0
45,512,36,35,0.0
45,512,36,36,0.0
45,512,36,37,0.0
45,512,36,38,0.0
45,512,36,39,0.0
45,512,36,40,0.0
45,512,36,41,0.0
45,512,36,42,0.0
45,512,36,43,0.0
45,512,36,44,0.0
45,512,36,45,0.0
45,512,37,1,0.18749273989317883
45,512,37,2,0.3223540076446529
45,512,37,3,0.1428694292597447
45,512,37,4,0.0
45,512,37,5,0.09760680675167104
45,512,37,6,0.11962105021598211
45,512,37,7,0.0
45,512,37,8,0.0
45,512,37,9,0.0
45,512,37,10,0.0
45,512,37,11,0.0
45,512,37,12,0.0
45,512,37,13,0.0
45,512,37,14,0.0
45,512,37,15,0.0
45,512,37,16,0.0
45,512,37,17,0.0
45,512,37,18,0.0
45,512,37,19,0.0
45,512,37,20,0.0
45,512,37,21,0.0
45,512,37,22,0.0
45,512,37,23,0.0
45,512,37,24,0.0
45,512,37,25,0.04474817590460724
45,512,37,26,0.06178040346085207
45,512,37,27,0.023527386869311242
45,512,37,28,0.0
45,512,37,29,0.0
45,512,37,30,0.0
45,512,37,31,0.0
45,512,37,32,0.0
45,512,37,33,0.0
45,512,37,34,0.0
45,512,37,35,0.0
45,512,37,36,0.0
45,512,37,37,0.0
45,512,37,38,0.0
45,512,37,39,0.0
45,512,37,40,0.0
45,512,37,41,0.0
45,512,37,42,0.0
45,512,37,43,0.0
45,512,37,44,0.0
45,512,37,45,0.0
45,512,38,1,0.18749277694180566
45,512,38,2,0.3223538531109548
45,512,38,3,0.14286979901010186
45,512,38,4,0.0
45,512,38,5,0.09760630597038006
45,512,38,6,0.11962099506571766
45,512,38,7,0.0
45,512,38,8,0.0
45,512,38,9,0.0
45,512,38,10,0.0
45,512,38,11,0.0
45,512,38,12,0.0
45,512,38,13,0.0
45,512,38,14,0.0
45,512,38,15,0.0
45,512,38,16,0.0
45,512,38,17,0.0
45,512,38,18,0.0
45,512,38,19,0.0
45,512,38,20,0.0
45,512,38,21,0.0
45,512,38,22,0.0
45,512,38,23,0.0
45,512,38,24,0.0
45,512,38,25,0.04475370436587072
45,512,38,26,0.06178031090068613
45,512,38,27,0.023522254634483087
45,512,38,28,0.0
45,512,38,29,0.0
45,512,38,30,0.0
45,512,38,31,0.0
45,512,38,32,0.0
45,512,38,33,0.0
45,512,38,34,0.0
45,512,38,35,0.0
45,512,38,36,0.0
45,512,38,37,0.0
45,512,38,38,0.0
45,512,38,39,0.0
45,512,38,40,0.0
45,512,38,41,0.0
45,512,38,42,0.0
45,512,38,43,0.0
45,512,38,44,0.0
45,512,38,45,0.0
45,512,39,1,0.1874927717166015
45,512,39,2,0.3223539170817344
45,512,39,3,0.14286974656063756
45,512,39,4,0.0
45,512,39,5,0.09760636443036182
45,512,39,6,0.11962103198953154
45,512,39,7,0.0
45,512,39,8,0.0
45,512,39,9,0.0
45,512,39,10,0.0
45,512,39,11,0.0
45,512,39,12,0.0
45,512,39,13,0.0
45,512,39,14,0.0
45,512,39,15,0.0
45,512,39,16,0.0
45,512,39,17,0.0
45,512,39,18,0.0
45,512,39,19,0.0
45,512,39,20,0.0
45,512,39,21,0.0
45,512,39,22,0.0
45,512,39,23,0.0
45,512,39,24,0.0
45,512,39,25,0.044752906433776836
45,512,39,26,0.06178044899217821
45,512,39,27,0.023522812795178184
45,512,39,28,0.0
45,512,39,29,0.0
45,512,39,30,0.0
45,512,39,31,0.0
45,512,39,32,0.0
45,512,39,33,0.0
45,512,39,34,0.0
45,512,39,35,0.0
45,512,39,36,0.0
45,512,39,37,0.0
45,512,39,38,0.0
45,512,39,39,0.0
45,512,39,40,0.0
45,512,39,41,0.0
45,512,39,42,0.0
45,512,39,43,0.0
45,512,39,44,0.0
45,512,39,45,0.0
45,512,40,1,0.1874928232329173
45,512,40,2,0.32235380315939693
45,512,40,3,0.14286977280532387
45,512,40,4,0.0
45,512,40,5,0.09760647618676505
45,512,40,6,0.11962101514373008
45,512,40,7,0.0
45,512,40,8,0.0
45,512,40,9,0.0
45,512,40,10,0.0
45,512,40,11,0.0
45,512,40,12,0.0
45,512,40,13,0.0
45,512,40,14,0.0
45,512,40,15,0.0
45,512,40,16,0.0
45,512,40,17,0.0
45,512,40,18,0.0
45,512,40,19,0.0
45,512,40,20,0.0
45,512,40,21,0.0
45,512,40,22,0.0
45,512,40,23,0.0
45,512,40,24,0.0
45,512,40,25,0.044752400062472074
45,512,40,26,0.0617800845573338
45,512,40,27,0.023523624852060707
45,512,40,28,0.0
45,512,40,29,0.0
45,512,40,30,0.0
45,512,40,31,0.0
45,512,40,32,0.0
45,512,40,33,0.0
45,512,40,34,0.0
45,512,40,35,0.0
45,512,40,36,0.0
45,512,40,37,0.0
45,512,40,38,0.0
45,512,40,39,0.0
45,512,40,40,0.0
45,512,40,41,0.0
45,512,40,42,0.0
45,512,40,43,0.0
45,512,40,44,0.0
45,512,40,45,0.0
45,512,41,1,0.18749277772357933
45,512,41,2,0.3223537367480885
45,512,41,3,0.1428700588955097
45,512,41,4,0.0
45,512,41,5,0.09760601751154296
45,512,41,6,0.11962114797489588
45,512,41,7,0.0
45,512,41,8,0.0
45,512,41,9,0.0
45,512,41,10,0.0
45,512,41,11,0.0
45,512,41,12,0.0
45,512,41,13,0.0
45,512,41,14,0.0
45,512,41,15,0.0
45,512,41,16,0.0
45,512,41,17,0.0
45,512,41,18,0.0
45,512,41,19,0.0
45,512,41,20,0.0
45,512,41,21,0.0
45,512,41,22,0.0
45,512,41,23,0.0
45,512,41,24,0.0
45,512,41,25,0.044752833105950456
45,512,41,26,0.061780526235723006
45,512,41,27,0.023522901804710134
45,512,41,28,0.0
45,512,41,29,0.0
45,512,41,30,0.0
45,512,41,31,0.0
45,512,41,32,0.0
45,512,41,33,0.0
45,512,41,34,0.0
45,512,41,35,0.0
45,512,41,36,0.0
45,512,41,37,0.0
45,512,41,38,0.0
45,512,41,39,0.0
45,512,41,40,0.0
45,512,41,41,0.0
45,512,41,42,0.0
45,512,41,43,0.0
45,512,41,44,0.0
45,512,41,45,0.0
45,512,42,1,0.18749275218821412
45,512,42,2,0.3223538391158352
45,512,42,3,0.1428698033459342
45,512,42,4,0.0
45,512,42,5,0.09760645168062741
45,512,42,6,0.11962099215019442
45,512,42,7,0.0
45,512,42,8,0.0
45,512,42,9,0.0
45,512,42,10,0.0
45,512,42,11,0.0
45,512,42,12,0.0
45,512,42,13,0.0
45,512,42,14,0.0
45,512,42,15,0.0
45,512,42,16,0.0
45,512,42,17,0.0
45,512,42,18,0.0
45,512,42,19,0.0
45,512,42,20,0.0
45,512,42,21,0.0
45,512,42,22,0.0
45,512,42,23,0.0
45,512,42,24,0.0
45,512,42,25,0.04475262743749257
45,512,42,26,0.061780407645196156
45,512,42,27,0.023523126436505913
45,512,42,28,0.0
45,512,42,29,0.0
45,512,42,30,0.0
45,512,42,31,0.0
45,512,42,32,0.0
45,512,42,33,0.0
45,512,42,34,0.0
45,512,42,35,0.0
45,512,42,36,0.0
45,512,42,37,0.0
45,512,42,38,0.0
45,512,42,39,0.0
45,512,42,40,0.0
45,512,42,41,0.0
45,512,42,42,0.0
45,512,42,43,0.0
45,512,42,44,0.0
45,512,42,45,0.0
45,512,43,1,0.18749278981343895
45,512,43,2,0.3223538062601252
45,512,43,3,0.14286978414693158
45,512,43,4,0.0
45,512,43,5,0.0976063702715779
45,512,43,6,0.1196209745392016
45,512,43,7,0.0
45,512,43,8,0.0
45,512,43,9,0.0
45,512,43,10,0.0
45,512,43,11,0.0
45,512,43,12,0.0
45,512,43,13,0.0
45,512,43,14,0.0
45,512,43,15,0.0
45,512,43,16,0.0
45,512,43,17,0.0
45,512,43,18,0.0
45,512,43,19,0.0
45,512,43,20,0.0
45,512,43,21,0.0
45,512,43,22,0.0
45,512,43,23,0.0
45,512,43,24,0.0
45,512,43,25,0.044752845263806275
45,512,43,26,0.061780466432987124
45,512,43,27,0.023522963271931447
45,512,43,28,0.0
45,512,43,29,0.0
45,512,43,30,0.0
45,512,43,31,0.0
45,512,43,32,0.0
45,512,43,33,0.0
45,512,43,34,0.0
45,512,43,35,0.0
45,512,43,36,0.0
45,512,43,37,0.0
45,512,43,38,0.0
45,512,43,39,0.0
45,512,43,40,0.0
45,512,43,41,0.0
45,512,43,42,0.0
45,512,43,43,0.0
45,512,43,44,0.0
45,512,43,45,0.0
45,512,44,1,0.1874927584923969
45,512,44,2,0.3223538914162706
45,512,44,3,0.14286988770911613
45,512,44,4,0.0
45,512,44,5,0.09760636066207383
45,512,44,6,0.11962096741888655
45,512,44,7,0.0
45,512,44,8,0.0
45,512,44,9,0.0
45,512,44,10,0.0
45,512,44,11,0.0
45,512,44,12,0.0
45,512,44,13,0.0
45,512,44,14,0.0
45,512,44,15,0.0
45,512,44,16,0.0
45,512,44,17,0.0
45,512,44,18,0.0
45,512,44,19,0.0
45,512,44,20,0.0
45,512,44,21,0.0
45,512,44,22,0.0
45,512,44,23,0.0
45,512,44,24,0.0
45,512,44,25,0.04475238443133258
45,512,44,26,0.06178032689842865
45,512,44,27,0.023523422971494873
45,512,44,28,0.0
45,512,44,29,0.0
45,512,44,30,0.0
45,512,44,31,0.0
45,512,44,32,0.0
45,512,44,33,0.0
45,512,44,34,0.0
45,512,44,35,0.0
45,512,44,36,0.0
45,512,44,37,0.0
45,512,44,38,0.0
45,512,44,39,0.0
45,512,44,40,0.0
45,512,44,41,0.0
45,512,44,42,0.0
45,512,44,43,0.0
45,512,44,44,0.0
45,512,44,45,0.0
45,1024,0,1,0.12416165970497388
45,1024,0,2,0.30676329498153737
45,1024,0,3,0.1878879387506357
45,1024,0,4,0.0
45,1024,0,5,0.06608363705560696
45,1024,0,6,0.16153959075161578
45,1024,0,7,0.0
45,1024,0,8,0.0
45,1024,0,9,0.0
45,1024,0,10,0.0
45,1024,0,11,0.0
45,1024,0,12,0.0
45,1024,0,13,0.0
45,1024,0,14,0.0
45,1024,0,15,0.0
45,1024,0,16,0.0
45,1024,0,17,0.0
45,1024,0,18,0.0
45,1024,0,19,0.0
45,1024,0,20,0.0
45,1024,0,21,0.0
45,1024,0,22,0.0
45,1024,0,23,0.0
45,1024,0,24,0.014622534977755447
45,1024,0,25,0.08369421592761703
45,1024,0,26,0.05524712785025796
45,1024,0,27,0.0
45,1024,0,28,0.0
45,1024,0,29,0.0
45,1024,0,30,0.0
45,1024,0,31,0.0
45,1024,0,32,0.0
45,1024,0,33,0.0
45,1024,0,34,0.0
45,1024,0,35,0.0
45,1024,0,36,0.0
45,1024,0,37,0.0
45,1024,0,38,0.0
45,1024,0,39,0.0
45,1024,0,40,0.0
45,1024,0,41,0.0
45,1024,0,42,0.0
45,1024,0,43,0.0
45,1024,0,44,0.0
45,1024,0,45,0.0
45,1024,1,1,0.1241616563043636
45,1024,1,2,0.30676326520611613
45,1024,1,3,0.18788796533079
45,1024,1,4,0.0
45,1024,1,5,0.06608384286173336
45,1024,1,6,0.16153924595180444
45,1024,1,7,0.0
45,1024,1,8,0.0
45,1024,1,9,0.0
45,1024,1,10,0.0
45,1024,1,11,0.0
45,1024,1,12,0.0
45,1024,1,13,0.0
45,1024,1,14,0.0
45,1024,1,15,0.0
45,1024,1,16,0.0
45,1024,1,17,0.0
45,1024,1,18,0.0
45,1024,1,19,0.0
45,1024,1,20,0.0
45,1024,1,21,0.0
45,1024,1,22,0.0
45,1024,1,23,0.0
45,1024,1,24,0.014626816985260457
45,1024,1,25,0.08369409594714257
45,1024,1,26,0.05524311141278947
45,1024,1,27,0.0
45,1024,1,28,0.0
45,1024,1,29,0.0
45,1024,1,30,0.0
45,1024,1,31,0.0
45,1024,1,32,0.0
45,1024,1,33,0.0
45,1024,1,34,0.0
45,1024,1,35,0.0
45,1024,1,36,0.0
45,1024,1,37,0.0
45,1024,1,38,0.0
45,1024,1,39,0.0
45,1024,1,40,0.0
45,1024,1,41,0.0
45,1024,1,42,0.0
45,1024,1,43,0.0
45,1024,1,44,0.0
45,1024,1,45,0.0
45,1024,2,1,0.12416164141920429
45,1024,2,2,0.3067631275316912
45,1024,2,3,0.18788780923051204
45,1024,2,4,0.0
45,1024,2,5,0.06608407122677668
45,1024,2,6,0.1615393450514012
45,1024,2,7,0.0
45,1024,2,8,0.0
45,1024,2,9,0.0
45,1024,2,10,0.0
45,1024,2,11,0.0
45,1024,2,12,0.0
45,1024,2,13,0.0
45,1024,2,14,0.0
45,1024,2,15,0.0
45,1024,2,16,0.0
45,1024,2,17,0.0
45,1024,2,18,0.0
45,1024,2,19,0.0
45,1024,2,20,0.0
45,1024,2,21,0.0
45,1024,2,22,0.0
45,1024,2,23,0.0
45,1024,2,24,0.014627435210920229
45,1024,2,25,0.08369409174044912
45,1024,2,26,0.05524247858904527
45,1024,2,27,0.0
45,1024,2,28,0.0
45,1024,2,29,0.0
45,1024,2,30,0.0
45,1024,2,31,0.0
45,1024,2,32,0.0
45,1024,2,33,0.0
45,1024,2,34,0.0
45,1024,2,35,0.0
45,1024,2,36,0.0
45,1024,2,37,0.0
45,1024,2,38,0.0
45,1024,2,39,0.0
45,1024,2,40,0.0
45,1024,2,41,0.0
45,1024,2,42,0.0
45,1024,2,43,0.0
45,1024,2,44,0.0
45,1024,2,45,0.0
45,1024,3,1,0.12416166525627859
45,1024,3,2,0.3067632215854883
45,1024,3,3,0.18788807596828885
45,1024,3,4,0.0
45,1024,3,5,0.0660835712384335
45,1024,3,6,0.16153939931268427
45,1024,3,7,0.0
45,1024,3,8,0.0
45,1024,3,9,0.0
45,1024,3,10,0.0
45,1024,3,11,0.0
45,1024,3,12,0.0
45,1024,3,13,0.0
45,1024,3,14,0.0
45,1024,3,15,0.0
45,1024,3,16,0.0
45,1024,3,17,0.0
45,1024,3,18,0.0
45,1024,3,19,0.0
45,1024,3,20,0.0
45,1024,3,21,0.0
45,1024,3,22,0.0
45,1024,3,23,0.0
45,1024,3,24,0.01462692460810352
45,1024,3,25,0.08369421580686141
45,1024,3,26,0.05524292622386162
45,1024,3,27,0.0
45,1024,3,28,0.0
45,1024,3,29,0.0
45,1024,3,30,0.0
45,1024,3,31,0.0
45,1024,3,32,0.0
45,1024,3,33,0.0
45,1024,3,34,0.0
45,1024,3,35,0.0
45,1024,3,36,0.0
45,1024,3,37,0.0
45,1024,3,38,0.0
45,1024,3,39,0.0
45,1024,3,40,0.0
45,1024,3,41,0.0
45,1024,3,42,0.0
45,1024,3,43,0.0
45,1024,3,44,0.0
45,1024,3,45,0.0
45,1024,4,1,0.12416168686269519
45,1024,4,2,0.3067631998428503
45,1024,4,3,0.18788808551139038
45,1024,4,4,0.0
45,1024,4,5,0.06608358190737951
45,1024,4,6,0.16153931339755004
45,1024,4,7,0.0
45,1024,4,8,0.0
45,1024,4,9,0.0
45,1024,4,10,0.0
45,1024,4,11,0.0
45,1024,4,12,0.0
45,1024,4,13,0.0
45,1024,4,14,0.0
45,1024,4,15,0.0
45,1024,4,16,0.0
45,1024,4,17,0.0
45,1024,4,18,0.0
45,1024,4,19,0.0
45,1024,4,20,0.0
45,1024,4,21,0.0
45,1024,4,22,0.0
45,1024,4,23,0.0
45,1024,4,24,0.014627170638536942
45,1024,4,25,0.08369413748963637
45,1024,4,26,0.05524282434996123
45,1024,4,27,0.0
45,1024,4,28,0.0
45,1024,4,29,0.0
45,1024,4,30,0.0
45,1024,4,31,0.0
45,1024,4,32,0.0
45,1024,4,33,0.0
45,1024,4,34,0.0
45,1024,4,35,0.0
45,1024,4,36,0.0
45,1024,4,37,0.0
45,1024,4,38,0.0
45,1024,4,39,0.0
45,1024,4,40,0.0
45,1024,4,41,0.0
45,1024,4,42,0.0
45,1024,4,43,0.0
45,1024,4,44,0.0
45,1024,4,45,0.0
45,1024,5,1,0.12416162413959564
45,1024,5,2,0.30676327092975825
45,1024,5,3,0.187888016433202
45,1024,5,4,0.0
45,1024,5,5,0.06608380015361678
45,1024,5,6,0.16153924331959013
45,1024,5,7,0.0
45,1024,5,8,0.0
45,1024,5,9,0.0
45,1024,5,10,0.0
45,1024,5,11,0.0
45,1024,5,12,0.0
45,1024,5,13,0.0
45,1024,5,14,0.0
45,1024,5,15,0.0
45,1024,5,16,0.0
45,1024,5,17,0.0
45,1024,5,18,0.0
45,1024,5,19,0.0
45,1024,5,20,0.0
45,1024,5,21,0.0
45,1024,5,22,0.0
45,1024,5,23,0.0
45,1024,5,24,0.014626853307543148
45,1024,5,25,0.08369425620844934
45,1024,5,26,0.05524293550824458
45,1024,5,27,0.0
45,1024,5,28,0.0
45,1024,5,29,0.0
45,1024,5,30,0.0
45,1024,5,31,0.0
45,1024,5,32,0.0
45,1024,5,33,0.0
45,1024,5,34,0.0
45,1024,5,35,0.0
45,1024,5,36,0.0
45,1024,5,37,0.0
45,1024,5,38,0.0
45,1024,5,39,0.0
45,1024,5,40,0.0
45,1024,5,41,0.0
45,1024,5,42,0.0
45,1024,5,43,0.0
45,1024,5,44,0.0
45,1024,5,45,0.0
45,1024,6,1,0.12416159774837161
45,1024,6,2,0.3067631496904464
45,1024,6,3,0.18788807548055095
45,1024,6,4,0.0
45,1024,6,5,0.06608356812227162
45,1024,6,6,0.16153946057968258
45,1024,6,7,0.0
45,1024,6,8,0.0
45,1024,6,9,0.0
45,1024,6,10,0.0
45,1024,6,11,0.0
45,1024,6,12,0.0
45,1024,6,13,0.0
45,1024,6,14,0.0
45,1024,6,15,0.0
45,1024,6,16,0.0
45,1024,6,17,0.0
45,1024,6,18,0.0
45,1024,6,19,0.0
45,1024,6,20,0.0
45,1024,6,21,0.0
45,1024,6,22,0.0
45,1024,6,23,0.0
45,1024,6,24,0.014626790475299493
45,1024,6,25,0.08369420806165744
45,1024,6,26,0.05524314984171997
45,1024,6,27,0.0
45,1024,6,28,0.0
45,1024,6,29,0.0
45,1024,6,30,0.0
45,1024,6,31,0.0
45,1024,6,32,0.0
45,1024,6,33,0.0
45,1024,6,34,0.0
45,1024,6,35,0.0
45,1024,6,36,0.0
45,1024,6,37,0.0
45,1024,6,38,0.0
45,1024,6,39,0.0
45,1024,6,40,0.0
45,1024,6,41,0.0
45,1024,6,42,0.0
45,1024,6,43,0.0
45,1024,6,44,0.0
45,1024,6,45,0.0
45,1024,7,1,0.12416163891308418
45,1024,7,2,0.30676318516647566
45,1024,7,3,0.1878879793254721
45,1024,7,4,0.0
45,1024,7,5,0.06608369027613635
45,1024,7,6,0.1615393728073469
45,1024,7,7,0.0
45,1024,7,8,0.0
45,1024,7,9,0.0
45,1024,7,10,0.0
45,1024,7,11,0.0
45,1024,7,12,0.0
45,1024,7,13,0.0
45,1024,7,14,0.0
45,1024,7,15,0.0
45,1024,7,16,0.0
45,1024,7,17,0.0
45,1024,7,18,0.0
45,1024,7,19,0.0
45,1024,7,20,0.0
45,1024,7,21,0.0
45,1024,7,22,0.0
45,1024,7,23,0.0
45,1024,7,24,0.014626824455193442
45,1024,7,25,0.08369419728721786
45,1024,7,26,0.05524311176907323
45,1024,7,27,0.0
45,1024,7,28,0.0
45,1024,7,29,0.0
45,1024,7,30,0.0
45,1024,7,31,0.0
45,1024,7,32,0.0
45,1024,7,33,0.0
45,1024,7,34,0.0
45,1024,7,35,0.0
45,1024,7,36,0.0
45,1024,7,37,0.0
45,1024,7,38,0.0
45,1024,7,39,0.0
45,1024,7,40,0.0
45,1024,7,41,0.0
45,1024,7,42,0.0
45,1024,7,43,0.0
45,1024,7,44,0.0
45,1024,7,45,0.0
45,1024,8,1,0.12416167832218669
45,1024,8,2,0.3067631879841945
45,1024,8,3,0.187887848424775
45,1024,8,4,0.0
45,1024,8,5,0.06608378220982433
45,1024,8,6,0.16153933443137744
45,1024,8,7,0.0
45,1024,8,8,0.0
45,1024,8,9,0.0
45,1024,8,10,0.0
45,1024,8,11,0.0
45,1024,8,12,0.0
45,1024,8,13,0.0
45,1024,8,14,0.0
45,1024,8,15,0.0
45,1024,8,16,0.0
45,1024,8,17,0.0
45,1024,8,18,0.0
45,1024,8,19,0.0
45,1024,8,20,0.0
45,1024,8,21,0.0
45,1024,8,22,0.0
45,1024,8,23,0.0
45,1024,8,24,0.014626870411621562
45,1024,8,25,0.08369431630679994
45,1024,8,26,0.05524298190922037
45,1024,8,27,0.0
45,1024,8,28,0.0
45,1024,8,29,0.0
45,1024,8,30,0.0
45,1024,8,31,0.0
45,1024,8,32,0.0
45,1024,8,33,0.0
45,1024,8,34,0.0
45,1024,8,35,0.0
45,1024,8,36,0.0
45,1024,8,37,0.0
45,1024,8,38,0.0
45,1024,8,39,0.0
45,1024,8,40,0.0
45,1024,8,41,0.0
45,1024,8,42,0.0
45,1024,8,43,0.0
45,1024,8,44,0.0
45,1024,8,45,0.0
45,1024,9,1,0.12416166972717275
45,1024,9,2,0.30676317961294836
45,1024,9,3,0.1878880327491869
45,1024,9,4,0.0
45,1024,9,5,0.06608363365230545
45,1024,9,6,0.16153943034990717
45,1024,9,7,0.0
45,1024,9,8,0.0
45,1024,9,9,0.0
45,1024,9,10,0.0
45,1024,9,11,0.0
45,1024,9,12,0.0
45,1024,9,13,0.0
45,1024,9,14,0.0
45,1024,9,15,0.0
45,1024,9,16,0.0
45,1024,9,17,0.0
45,1024,9,18,0.0
45,1024,9,19,0.0
45,1024,9,20,0.0
45,1024,9,21,0.0
45,1024,9,22,0.0
45,1024,9,23,0.0
45,1024,9,24,0.014626928166508008
45,1024,9,25,0.08369420787153291
45,1024,9,26,0.05524291787043832
45,1024,9,27,0.0
45,1024,9,28,0.0
45,1024,9,29,0.0
45,1024,9,30,0.0
45,1024,9,31,0.0
45,1024,9,32,0.0
45,1024,9,33,0.0
45,1024,9,34,0.0
45,1024,9,35,0.0
45,1024,9,36,0.0
45,1024,9,37,0.0
45,1024,9,38,0.0
45,1024,9,39,0.0
45,1024,9,40,0.0
45,1024,9,41,0.0
45,1024,9,42,0.0
45,1024,9,43,0.0
45,1024,9,44,0.0
45,1024,9,45,0.0
45,1024,10,1,0.12416163891060615
45,1024,10,2,0.3067632117193376
45,1024,10,3,0.18788792739361526
45,1024,10,4,0.0
45,1024,10,5,0.06608376096010445
45,1024,10,6,0.16153931798164495
45,1024,10,7,0.0
45,1024,10,8,0.0
45,1024,10,9,0.0
45,1024,10,10,0.0
45,1024,10,11,0.0
45,1024,10,12,0.0
45,1024,10,13,0.0
45,1024,10,14,0.0
45,1024,10,15,0.0
45,1024,10,16,0.0
45,1024,10,17,0.0
45,1024,10,18,0.0
45,1024,10,19,0.0
45,1024,10,20,0.0
45,1024,10,21,0.0
45,1024,10,22,0.0
45,1024,10,23,0.0
45,1024,10,24,0.014628569189355886
45,1024,10,25,0.08369386922426754
45,1024,10,26,0.05524170462106804
45,1024,10,27,0.0
45,1024,10,28,0.0
45,1024,10,29,0.0
45,1024,10,30,0.0
45,1024,10,31,0.0
45,1024,10,32,0.0
45,1024,10,33,0.0
45,1024,10,34,0.0
45,1024,10,35,0.0
45,1024,10,36,0.0
45,1024,10,37,0.0
45,1024,10,38,0.0
45,1024,10,39,0.0
45,1024,10,40,0.0
45,1024,10,41,0.0
45,1024,10,42,0.0
45,1024,10,43,0.0
45,1024,10,44,0.0
45,1024,10,45,0.0
45,1024,11,1,0.12416157150336522
45,1024,11,2,0.30676336738447263
45,1024,11,3,0.18788794247847418
45,1024,11,4,0.0
45,1024,11,5,0.0660839065459621
45,1024,11,6,0.1615391616855278
45,1024,11,7,0.0
45,1024,11,8,0.0
45,1024,11,9,0.0
45,1024,11,10,0.0
45,1024,11,11,0.0
45,1024,11,12,0.0
45,1024,11,13,0.0
45,1024,11,14,0.0
45,1024,11,15,0.0
45,1024,11,16,0.0
45,1024,11,17,0.0
45,1024,11,18,0.0
45,1024,11,19,0.0
45,1024,11,20,0.0
45,1024,11,21,0.0
45,1024,11,22,0.0
45,1024,11,23,0.0
45,1024,11,24,0.014625743668664901
45,1024,11,25,0.08369407529754634
45,1024,11,26,0.055244231435986876
45,1024,11,27,0.0
45,1024,11,28,0.0
45,1024,11,29,0.0
45,1024,11,30,0.0
45,1024,11,31,0.0
45,1024,11,32,0.0
45,1024,11,33,0.0
45,1024,11,34,0.0
45,1024,11,35,0.0
45,1024,11,36,0.0
45,1024,11,37,0.0
45,1024,11,38,0.0
45,1024,11,39,0.0
45,1024,11,40,0.0
45,1024,11,41,0.0
45,1024,11,42,0.0
45,1024,11,43,0.0
45,1024,11,44,0.0
45,1024,11,45,0.0
45,1024,12,1,0.12416167050778194
45,1024,12,2,0.3067631544547177
45,1024,12,3,0.1878879751429879
45,1024,12,4,0.0
45,1024,12,5,0.06608383367702227
45,1024,12,6,0.16153934352433907
45,1024,12,7,0.0
45,1024,12,8,0.0
45,1024,12,9,0.0
45,1024,12,10,0.0
45,1024,12,11,0.0
45,1024,12,12,0.0
45,1024,12,13,0.0
45,1024,12,14,0.0
45,1024,12,15,0.0
45,1024,12,16,0.0
45,1024,12,17,0.0
45,1024,12,18,0.0
45,1024,12,19,0.0
45,1024,12,20,0.0
45,1024,12,21,0.0
45,1024,12,22,0.0
45,1024,12,23,0.0
45,1024,12,24,0.014626538550469184
45,1024,12,25,0.08369421813877309
45,1024,12,26,0.055243266003908845
45,1024,12,27,0.0
45,1024,12,28,0.0
45,1024,12,29,0.0
45,1024,12,30,0.0
45,1024,12,31,0.0
45,1024,12,32,0.0
45,1024,12,33,0.0
45,1024,12,34,0.0
45,1024,12,35,0.0
45,1024,12,36,0.0
45,1024,12,37,0.0
45,1024,12,38,0.0
45,1024,12,39,0.0
45,1024,12,40,0.0
45,1024,12,41,0.0
45,1024,12,42,0.0
45,1024,12,43,0.0
45,1024,12,44,0.0
45,1024,12,45,0.0
45,1024,13,1,0.12416166398357063
45,1024,13,2,0.3067631743265348
45,1024,13,3,0.18788798820751515
45,1024,13,4,0.0
45,1024,13,5,0.0660837807357019
45,1024,13,6,0.1615393709821773
45,1024,13,7,0.0
45,1024,13,8,0.0
45,1024,13,9,0.0
45,1024,13,10,0.0
45,1024,13,11,0.0
45,1024,13,12,0.0
45,1024,13,13,0.0
45,1024,13,14,0.0
45,1024,13,15,0.0
45,1024,13,16,0.0
45,1024,13,17,0.0
45,1024,13,18,0.0
45,1024,13,19,0.0
45,1024,13,20,0.0
45,1024,13,21,0.0
45,1024,13,22,0.0
45,1024,13,23,0.0
45,1024,13,24,0.014626994408413231
45,1024,13,25,0.08369411533155542
45,1024,13,26,0.05524291202453155
45,1024,13,27,0.0
45,1024,13,28,0.0
45,1024,13,29,0.0
45,1024,13,30,0.0
45,1024,13,31,0.0
45,1024,13,32,0.0
45,1024,13,33,0.0
45,1024,13,34,0.0
45,1024,13,35,0.0
45,1024,13,36,0.0
45,1024,13,37,0.0
45,1024,13,38,0.0
45,1024,13,39,0.0
45,1024,13,40,0.0
45,1024,13,41,0.0
45,1024,13,42,0.0
45,1024,13,43,0.0
45,1024,13,44,0.0
45,1024,13,45,0.0
45,1024,14,1,0.12416165997103937
45,1024,14,2,0.30676313531143573
45,1024,14,3,0.18788811967916771
45,1024,14,4,0.0
45,1024,14,5,0.06608368469780104
45,1024,14,6,0.16153931220754428
45,1024,14,7,0.0
45,1024,14,8,0.0
45,1024,14,9,0.0
45,1024,14,10,0.0
45,1024,14,11,0.0
45,1024,14,12,0.0
45,1024,14,13,0.0
45,1024,14,14,0.0
45,1024,14,15,0.0
45,1024,14,16,0.0
45,1024,14,17,0.0
45,1024,14,18,0.0
45,1024,14,19,0.0
45,1024,14,20,0.0
45,1024,14,21,0.0
45,1024,14,22,0.0
45,1024,14,23,0.0
45,1024,14,24,0.014627091517362686
45,1024,14,25,0.08369419123676328
45,1024,14,26,0.05524280537888594
45,1024,14,27,0.0
45,1024,14,28,0.0
45,1024,14,29,0.0
45,1024,14,30,0.0
45,1024,14,31,0.0
45,1024,14,32,0.0
45,1024,14,33,0.0
45,1024,14,34,0.0
45,1024,14,35,0.0
45,1024,14,36,0.0
45,1024,14,37,0.0
45,1024,14,38,0.0
45,1024,14,39,0.0
45,1024,14,40,0.0
45,1024,14,41,0.0
45,1024,14,42,0.0
45,1024,14,43,0.0
45,1024,14,44,0.0
45,1024,14,45,0.0
45,1024,15,1,0.12416169647401915
45,1024,15,2,0.3067633493880011
45,1024,15,3,0.18788758553470078
45,1024,15,4,0.0
45,1024,15,5,0.06608420353938067
45,1024,15,6,0.1615390964173976
45,1024,15,7,0.0
45,1024,15,8,0.0
45,1024,15,9,0.0
45,1024,15,10,0.0
45,1024,15,11,0.0
45,1024,15,12,0.0
45,1024,15,13,0.0
45,1024,15,14,0.0
45,1024,15,15,0.0
45,1024,15,16,0.0
45,1024,15,17,0.0
45,1024,15,18,0.0
45,1024,15,19,0.0
45,1024,15,20,0.0
45,1024,15,21,0.0
45,1024,15,22,0.0
45,1024,15,23,0.0
45,1024,15,24,0.01462475893440344
45,1024,15,25,0.08369424203474364
45,1024,15,26,0.055245067677353626
45,1024,15,27,0.0
45,1024,15,28,0.0
45,1024,15,29,0.0
45,1024,15,30,0.0
45,1024,15,31,0.0
45,1024,15,32,0.0
45,1024,15,33,0.0
45,1024,15,34,0.0
45,1024,15,35,0.0
45,1024,15,36,0.0
45,1024,15,37,0.0
45,1024,15,38,0.0
45,1024,15,39,0.0
45,1024,15,40,0.0
45,1024,15,41,0.0
45,1024,15,42,0.0
45,1024,15,43,0.0
45,1024,15,44,0.0
45,1024,15,45,0.0
45,1024,16,1,0.1241616539485305
45,1024,16,2,0.30676326402150134
45,1024,16,3,0.18788843257727025
45,1024,16,4,0.0
45,1024,16,5,0.06608309219837626
45,1024,16,6,0.1615393673760364
45,1024,16,7,0.0
45,1024,16,8,0.0
45,1024,16,9,0.0
45,1024,16,10,0.0
45,1024,16,11,0.0
45,1024,16,12,0.0
45,1024,16,13,0.0
45,1024,16,14,0.0
45,1024,16,15,0.0
45,1024,16,16,0.0
45,1024,16,17,0.0
45,1024,16,18,0.0
45,1024,16,19,0.0
45,1024,16,20,0.0
45,1024,16,21,0.0
45,1024,16,22,0.0
45,1024,16,23,0.0
45,1024,16,24,0.014629507056735398
45,1024,16,25,0.08369420749782369
45,1024,16,26,0.05524047532372617
45,1024,16,27,0.0
45,1024,16,28,0.0
45,1024,16,29,0.0
45,1024,16,30,0.0
45,1024,16,31,0.0
45,1024,16,32,0.0
45,1024,16,33,0.0
45,1024,16,34,0.0
45,1024,16,35,0.0
45,1024,16,36,0.0
45,1024,16,37,0.0
45,1024,16,38,0.0
45,1024,16,39,0.0
45,1024,16,40,0.0
45,1024,16,41,0.0
45,1024,16,42,0.0
45,1024,16,43,0.0
45,1024,16,44,0.0
45,1024,16,45,0.0
45,1024,17,1,0.12416164755096491
45,1024,17,2,0.3067633635448586
45,1024,17,3,0.18788787699789727
45,1024,17,4,0.0
45,1024,17,5,0.06608372701827783
45,1024,17,6,0.1615393748059374
45,1024,17,7,0.0
45,1024,17,8,0.0
45,1024,17,9,0.0
45,1024,17,10,0.0
45,1024,17,11,0.0
45,1024,17,12,0.0
45,1024,17,13,0.0
45,1024,17,14,0.0
45,1024,17,15,0.0
45,1024,17,16,0.0
45,1024,17,17,0.0
45,1024,17,18,0.0
45,1024,17,19,0.0
45,1024,17,20,0.0
45,1024,17,21,0.0
45,1024,17,22,0.0
45,1024,17,23,0.0
45,1024,17,24,0.01462554503244513
45,1024,17,25,0.08369421701382733
45,1024,17,26,0.055244248035791525
45,1024,17,27,0.0
45,1024,17,28,0.0
45,1024,17,29,0.0
45,1024,17,30,0.0
45,1024,17,31,0.0
45,1024,17,32,0.0
45,1024,17,33,0.0
45,1024,17,34,0.0
45,1024,17,35,0.0
45,1024,17,36,0.0
45,1024,17,37,0.0
45,1024,17,38,0.0
45,1024,17,39,0.0
45,1024,17,40,0.0
45,1024,17,41,0.0
45,1024,17,42,0.0
45,1024,17,43,0.0
45,1024,17,44,0.0
45,1024,17,45,0.0
45,1024,18,1,0.12416166308442116
45,1024,18,2,0.3067632048263024
45,1024,18,3,0.18788807783386444
45,1024,18,4,0.0
45,1024,18,5,0.06608361115848135
45,1024,18,6,0.1615394118177451
45,1024,18,7,0.0
45,1024,18,8,0.0
45,1024,18,9,0.0
45,1024,18,10,0.0
45,1024,18,11,0.0
45,1024,18,12,0.0
45,1024,18,13,0.0
45,1024,18,14,0.0
45,1024,18,15,0.0
45,1024,18,16,0.0
45,1024,18,17,0.0
45,1024,18,18,0.0
45,1024,18,19,0.0
45,1024,18,20,0.0
45,1024,18,21,0.0
45,1024,18,22,0.0
45,1024,18,23,0.0
45,1024,18,24,0.01462734598113942
45,1024,18,25,0.08369400938798738
45,1024,18,26,0.05524267591005862
45,1024,18,27,0.0
45,1024,18,28,0.0
45,1024,18,29,0.0
45,1024,18,30,0.0
45,1024,18,31,0.0
45,1024,18,32,0.0
45,1024,18,33,0.0
45,1024,18,34,0.0
45,1024,18,35,0.0
45,1024,18,36,0.0
45,1024,18,37,0.0
45,1024,18,38,0.0
45,1024,18,39,0.0
45,1024,18,40,0.0
45,1024,18,41,0.0
45,1024,18,42,0.0
45,1024,18,43,0.0
45,1024,18,44,0.0
45,1024,18,45,0.0
45,1024,19,1,0.12416169897050235
45,1024,19,2,0.3067632472449354
45,1024,19,3,0.1878880293654308
45,1024,19,4,0.0
45,1024,19,5,0.06608361997573836
45,1024,19,6,0.1615392508240753
45,1024,19,7,0.0
45,1024,19,8,0.0
45,1024,19,9,0.0
45,1024,19,10,0.0
45,1024,19,11,0.0
45,1024,19,12,0.0
45,1024,19,13,0.0
45,1024,19,14,0.0
45,1024,19,15,0.0
45,1024,19,16,0.0
45,1024,19,17,0.0
45,1024,19,18,0.0
45,1024,19,19,0.0
45,1024,19,20,0.0
45,1024,19,21,0.0
45,1024,19,22,0.0
45,1024,19,23,0.0
45,1024,19,24,0.014628604840873728
45,1024,19,25,0.08369407574334542
45,1024,19,26,0.0552414730350987
45,1024,19,27,0.0
45,1024,19,28,0.0
45,1024,19,29,0.0
45,1024,19,30,0.0
45,1024,19,31,0.0
45,1024,19,32,0.0
45,1024,19,33,0.0
45,1024,19,34,0.0
45,1024,19,35,0.0
45,1024,19,36,0.0
45,1024,19,37,0.0
45,1024,19,38,0.0
45,1024,19,39,0.0
45,1024,19,40,0.0
45,1024,19,41,0.0
45,1024,19,42,0.0
45,1024,19,43,0.0
45,1024,19,44,0.0
45,1024,19,45,0.0
45,1024,20,1,0.12416173917250799
45,1024,20,2,0.3067632947781002
45,1024,20,3,0.187887754784604
45,1024,20,4,0.0
45,1024,20,5,0.06608428107474587
45,1024,20,6,0.16153880050331434
45,1024,20,7,0.0
45,1024,20,8,0.0
45,1024,20,9,0.0
45,1024,20,10,0.0
45,1024,20,11,0.0
45,1024,20,12,0.0
45,1024,20,13,0.0
45,1024,20,14,0.0
45,1024,20,15,0.0
45,1024,20,16,0.0
45,1024,20,17,0.0
45,1024,20,18,0.0
45,1024,20,19,0.0
45,1024,20,20,0.0
45,1024,20,21,0.0
45,1024,20,22,0.0
45,1024,20,23,0.0
45,1024,20,24,0.014627652739030163
45,1024,20,25,0.08369410202924642
45,1024,20,26,0.055242374918450875
45,1024,20,27,0.0
45,1024,20,28,0.0
45,1024,20,29,0.0
45,1024,20,30,0.0
45,1024,20,31,0.0
45,1024,20,32,0.0
45,1024,20,33,0.0
45,1024,20,34,0.0
45,1024,20,35,0.0
45,1024,20,36,0.0
45,1024,20,37,0.0
45,1024,20,38,0.0
45,1024,20,39,0.0
45,1024,20,40,0.0
45,1024,20,41,0.0
45,1024,20,42,0.0
45,1024,20,43,0.0
45,1024,20,44,0.0
45,1024,20,45,0.0
45,1024,21,1,0.12416163817653557
45,1024,21,2,0.306763179963209
45,1024,21,3,0.187888139512998
45,1024,21,4,0.0
45,1024,21,5,0.066083664110582
45,1024,21,6,0.16153935817218656
45,1024,21,7,0.0
45,1024,21,8,0.0
45,1024,21,9,0.0
45,1024,21,10,0.0
45,1024,21,11,0.0
45,1024,21,12,0.0
45,1024,21,13,0.0
45,1024,21,14,0.0
45,1024,21,15,0.0
45,1024,21,16,0.0
45,1024,21,17,0.0
45,1024,21,18,0.0
45,1024,21,19,0.0
45,1024,21,20,0.0
45,1024,21,21,0.0
45,1024,21,22,0.0
45,1024,21,23,0.0
45,1024,21,24,0.014627212539540095
45,1024,21,25,0.08369420459306029
45,1024,21,26,0.05524260293188833
45,1024,21,27,0.0
45,1024,21,28,0.0
45,1024,21,29,0.0
45,1024,21,30,0.0
45,1024,21,31,0.0
45,1024,21,32,0.0
45,1024,21,33,0.0
45,1024,21,34,0.0
45,1024,21,35,0.0
45,1024,21,36,0.0
45,1024,21,37,0.0
45,1024,21,38,0.0
45,1024,21,39,0.0
45,1024,21,40,0.0
45,1024,21,41,0.0
45,1024,21,42,0.0
45,1024,21,43,0.0
45,1024,21,44,0.0
45,1024,21,45,0.0
45,1024,22,1,0.12416167471282274
45,1024,22,2,0.3067632342976141
45,1024,22,3,0.18788796533111016
45,1024,22,4,0.0
45,1024,22,5,0.06608370039086096
45,1024,22,6,0.16153937534590584
45,1024,22,7,0.0
45,1024,22,8,0.0
45,1024,22,9,0.0
45,1024,22,10,0.0
45,1024,22,11,0.0
45,1024,22,12,0.0
45,1024,22,13,0.0
45,1024,22,14,0.0
45,1024,22,15,0.0
45,1024,22,16,0.0
45,1024,22,17,0.0
45,1024,22,18,0.0
45,1024,22,19,0.0
45,1024,22,20,0.0
45,1024,22,21,0.0
45,1024,22,22,0.0
45,1024,22,23,0.0
45,1024,22,24,0.014626073980178414
45,1024,22,25,0.08369413377617113
45,1024,22,26,0.05524384216533654
45,1024,22,27,0.0
45,1024,22,28,0.0
45,1024,22,29,0.0
45,1024,22,30,0.0
45,1024,22,31,0.0
45,1024,22,32,0.0
45,1024,22,33,0.0
45,1024,22,34,0.0
45,1024,22,35,0.0
45,1024,22,36,0.0
45,1024,22,37,0.0
45,1024,22,38,0.0
45,1024,22,39,0.0
45,1024,22,40,0.0
45,1024,22,41,0.0
45,1024,22,42,0.0
45,1024,22,43,0.0
45,1024,22,44,0.0
45,1024,22,45,0.0
45,1024,23,1,0.12416162775500433
45,1024,23,2,0.30676326940762283
45,1024,23,3,0.1878874927309413
45,1024,23,4,0.0
45,1024,23,5,0.06608457353091621
45,1024,23,6,0.1615390167293128
45,1024,23,7,0.0
45,1024,23,8,0.0
45,1024,23,9,0.0
45,1024,23,10,0.0
45,1024,23,11,0.0
45,1024,23,12,0.0
45,1024,23,13,0.0
45,1024,23,14,0.0
45,1024,23,15,0.0
45,1024,23,16,0.0
45,1024,23,17,0.0
45,1024,23,18,0.0
45,1024,23,19,0.0
45,1024,23,20,0.0
45,1024,23,21,0.0
45,1024,23,22,0.0
45,1024,23,23,0.0
45,1024,23,24,0.014627151188768063
45,1024,23,25,0.08369400892646484
45,1024,23,26,0.05524285973096966
45,1024,23,27,0.0
45,1024,23,28,0.0
45,1024,23,29,0.0
45,1024,23,30,0.0
45,1024,23,31,0.0
45,1024,23,32,0.0
45,1024,23,33,0.0
45,1024,23,34,0.0
45,1024,23,35,0.0
45,1024,23,36,0.0
45,1024,23,37,0.0
45,1024,23,38,0.0
45,1024,23,39,0.0
45,1024,23,40,0.0
45,1024,23,41,0.0
45,1024,23,42,0.0
45,1024,23,43,0.0
45,1024,23,44,0.0
45,1024,23,45,0.0
45,1024,24,1,0.12416166825924295
45,1024,24,2,0.306763139379155
45,1024,24,3,0.1878880602205643
45,1024,24,4,0.0
45,1024,24,5,0.06608348503651686
45,1024,24,6,0.16153951524592963
45,1024,24,7,0.0
45,1024,24,8,0.0
45,1024,24,9,0.0
45,1024,24,10,0.0
45,1024,24,11,0.0
45,1024,24,12,0.0
45,1024,24,13,0.0
45,1024,24,14,0.0
45,1024,24,15,0.0
45,1024,24,16,0.0
45,1024,24,17,0.0
45,1024,24,18,0.0
45,1024,24,19,0.0
45,1024,24,20,0.0
45,1024,24,21,0.0
45,1024,24,22,0.0
45,1024,24,23,0.0
45,1024,24,24,0.014626496083384658
45,1024,24,25,0.08369419308331393
45,1024,24,26,0.05524344269189267
45,1024,24,27,0.0
45,1024,24,28,0.0
45,1024,24,29,0.0
45,1024,24,30,0.0
45,1024,24,31,0.0
45,1024,24,32,0.0
45,1024,24,33,0.0
45,1024,24,34,0.0
45,1024,24,35,0.0
45,1024,24,36,0.0
45,1024,24,37,0.0
45,1024,24,38,0.0
45,1024,24,39,0.0
45,1024,24,40,0.0
45,1024,24,41,0.0
45,1024,24,42,0.0
45,1024,24,43,0.0
45,1024,24,44,0.0
45,1024,24,45,0.0
45,1024,25,1,0.12416164895168069
45,1024,25,2,0.30676311201088374
45,1024,25,3,0.18788802039588445
45,1024,25,4,0.0
45,1024,25,5,0.06608363494084908
45,1024,25,6,0.16153948863733264
45,1024,25,7,0.0
45,1024,25,8,0.0
45,1024,25,9,0.0
45,1024,25,10,0.0
45,1024,25,11,0.0
45,1024,25,12,0.0
45,1024,25,13,0.0
45,1024,25,14,0.0
45,1024,25,15,0.0
45,1024,25,16,0.0
45,1024,25,17,0.0
45,1024,25,18,0.0
45,1024,25,19,0.0
45,1024,25,20,0.0
45,1024,25,21,0.0
45,1024,25,22,0.0
45,1024,25,23,0.0
45,1024,25,24,0.014626497643139651
45,1024,25,25,0.08369439325049746
45,1024,25,26,0.05524320416973224
45,1024,25,27,0.0
45,1024,25,28,0.0
45,1024,25,29,0.0
45,1024,25,30,0.0
45,1024,25,31,0.0
45,1024,25,32,0.0
45,1024,25,33,0.0
45,1024,25,34,0.0
45,1024,25,35,0.0
45,1024,25,36,0.0
45,1024,25,37,0.0
45,1024,25,38,0.0
45,1024,25,39,0.0
45,1024,25,40,0.0
45,1024,25,41,0.0
45,1024,25,42,0.0
45,1024,25,43,0.0
45,1024,25,44,0.0
45,1024,25,45,0.0
45,1024,26,1,0.12416167477511604
45,1024,26,2,0.30676319651505374
45,1024,26,3,0.18788791940313476
45,1024,26,4,0.0
45,1024,26,5,0.06608389155247457
45,1024,26,6,0.161539208175316
45,1024,26,7,0.0
45,1024,26,8,0.0
45,1024,26,9,0.0
45,1024,26,10,0.0
45,1024,26,11,0.0
45,1024,26,12,0.0
45,1024,26,13,0.0
45,1024,26,14,0.0
45,1024,26,15,0.0
45,1024,26,16,0.0
45,1024,26,17,0.0
45,1024,26,18,0.0
45,1024,26,19,0.0
45,1024,26,20,0.0
45,1024,26,21,0.0
45,1024,26,22,0.0
45,1024,26,23,0.0
45,1024,26,24,0.014626925430718932
45,1024,26,25,0.08369418582419086
45,1024,26,26,0.055242998323994895
45,1024,26,27,0.0
45,1024,26,28,0.0
45,1024,26,29,0.0
45,1024,26,30,0.0
45,1024,26,31,0.0
45,1024,26,32,0.0
45,1024,26,33,0.0
45,1024,26,34,0.0
45,1024,26,35,0.0
45,1024,26,36,0.0
45,1024,26,37,0.0
45,1024,26,38,0.0
45,1024,26,39,0.0
45,1024,26,40,0.0
45,1024,26,41,0.0
45,1024,26,42,0.0
45,1024,26,43,0.0
45,1024,26,44,0.0
45,1024,26,45,0.0
45,1024,27,1,0.12416170125083145
45,1024,27,2,0.30676320743495983
45,1024,27,3,0.18788792814950842
45,1024,27,4,0.0
45,1024,27,5,0.06608381105011805
45,1024,27,6,0.1615392653560803
45,1024,27,7,0.0
45,1024,27,8,0.0
45,1024,27,9,0.0
45,1024,27,10,0.0
45,1024,27,11,0.0
45,1024,27,12,0.0
45,1024,27,13,0.0
45,1024,27,14,0.0
45,1024,27,15,0.0
45,1024,27,16,0.0
45,1024,27,17,0.0
45,1024,27,18,0.0
45,1024,27,19,0.0
45,1024,27,20,0.0
45,1024,27,21,0.0
45,1024,27,22,0.0
45,1024,27,23,0.0
45,1024,27,24,0.014626785842678739
45,1024,27,25,0.08369421766857692
45,1024,27,26,0.05524308324724644
45,1024,27,27,0.0
45,1024,27,28,0.0
45,1024,27,29,0.0
45,1024,27,30,0.0
45,1024,27,31,0.0
45,1024,27,32,0.0
45,1024,27,33,0.0
45,1024,27,34,0.0
45,1024,27,35,0.0
45,1024,27,36,0.0
45,1024,27,37,0.0
45,1024,27,38,0.0
45,1024,27,39,0.0
45,1024,27,40,0.0
45,1024,27,41,0.0
45,1024,27,42,0.0
45,1024,27,43,0.0
45,1024,27,44,0.0
45,1024,27,45,0.0
45,1024,28,1,0.12416162620355513
45,1024,28,2,0.30676317849445256
45,1024,28,3,0.18788806915328632
45,1024,28,4,0.0
45,1024,28,5,0.06608363353542418
45,1024,28,6,0.16153939211933319
45,1024,28,7,0.0
45,1024,28,8,0.0
45,1024,28,9,0.0
45,1024,28,10,0.0
45,1024,28,11,0.0
45,1024,28,12,0.0
45,1024,28,13,0.0
45,1024,28,14,0.0
45,1024,28,15,0.0
45,1024,28,16,0.0
45,1024,28,17,0.0
45,1024,28,18,0.0
45,1024,28,19,0.0
45,1024,28,20,0.0
45,1024,28,21,0.0
45,1024,28,22,0.0
45,1024,28,23,0.0
45,1024,28,24,0.01462710226466456
45,1024,28,25,0.08369409272920887
45,1024,28,26,0.055242905500075254
45,1024,28,27,0.0
45,1024,28,28,0.0
45,1024,28,29,0.0
45,1024,28,30,0.0
45,1024,28,31,0.0
45,1024,28,32,0.0
45,1024,28,33,0.0
45,1024,28,34,0.0
45,1024,28,35,0.0
45,1024,28,36,0.0
45,1024,28,37,0.0
45,1024,28,38,0.0
45,1024,28,39,0.0
45,1024,28,40,0.0
45,1024,28,41,0.0
45,1024,28,42,0.0
45,1024,28,43,0.0
45,1024,28,44,0.0
45,1024,28,45,0.0
45,1024,29,1,0.12416164731294212
45,1024,29,2,0.30676327777834334
45,1024,29,3,0.18788792135208685
45,1024,29,4,0.0
45,1024,29,5,0.06608372190809945
45,1024,29,6,0.16153934760183034
45,1024,29,7,0.0
45,1024,29,8,0.0
45,1024,29,9,0.0
45,1024,29,10,0.0
45,1024,29,11,0.0
45,1024,29,12,0.0
45,1024,29,13,0.0
45,1024,29,14,0.0
45,1024,29,15,0.0
45,1024,29,16,0.0
45,1024,29,17,0.0
45,1024,29,18,0.0
45,1024,29,19,0.0
45,1024,29,20,0.0
45,1024,29,21,0.0
45,1024,29,22,0.0
45,1024,29,23,0.0
45,1024,29,24,0.014627684648876689
45,1024,29,25,0.08369411068952161
45,1024,29,26,0.05524228870829961
45,1024,29,27,0.0
45,1024,29,28,0.0
45,1024,29,29,0.0
45,1024,29,30,0.0
45,1024,29,31,0.0
45,1024,29,32,0.0
45,1024,29,33,0.0
45,1024,29,34,0.0
45,1024,29,35,0.0
45,1024,29,36,0.0
45,1024,29,37,0.0
45,1024,29,38,0.0
45,1024,29,39,0.0
45,1024,29,40,0.0
45,1024,29,41,0.0
45,1024,29,42,0.0
45,1024,29,43,0.0
45,1024,29,44,0.0
45,1024,29,45,0.0
45,1024,30,1,0.12416166865781633
45,1024,30,2,0.3067632971498692
45,1024,30,3,0.18788790400614208
45,1024,30,4,0.0
45,1024,30,5,0.06608369971369935
45,1024,30,6,0.1615393475143891
45,1024,30,7,0.0
45,1024,30,8,0.0
45,1024,30,9,0.0
45,1024,30,10,0.0
45,1024,30,11,0.0
45,1024,30,12,0.0
45,1024,30,13,0.0
45,1024,30,14,0.0
45,1024,30,15,0.0
45,1024,30,16,0.0
45,1024,30,17,0.0
45,1024,30,18,0.0
45,1024,30,19,0.0
45,1024,30,20,0.0
45,1024,30,21,0.0
45,1024,30,22,0.0
45,1024,30,23,0.0
45,1024,30,24,0.014626579468198437
45,1024,30,25,0.0836942053036236
45,1024,30,26,0.055243298186261856
45,1024,30,27,0.0
45,1024,30,28,0.0
45,1024,30,29,0.0
45,1024,30,30,0.0
45,1024,30,31,0.0
45,1024,30,32,0.0
45,1024,30,33,0.0
45,1024,30,34,0.0
45,1024,30,35,0.0
45,1024,30,36,0.0
45,1024,30,37,0.0
45,1024,30,38,0.0
45,1024,30,39,0.0
45,1024,30,40,0.0
45,1024,30,41,0.0
45,1024,30,42,0.0
45,1024,30,43,0.0
45,1024,30,44,0.0
45,1024,30,45,0.0
45,1024,31,1,0.12416163815291398
45,1024,31,2,0.3067631837552987
45,1024,31,3,0.1878882069287543
45,1024,31,4,0.0
45,1024,31,5,0.06608343523657234
45,1024,31,6,0.1615393765026733
45,1024,31,7,0.0
45,1024,31,8,0.0
45,1024,31,9,0.0
45,1024,31,10,0.0
45,1024,31,11,0.0
45,1024,31,12,0.0
45,1024,31,13,0.0
45,1024,31,14,0.0
45,1024,31,15,0.0
45,1024,31,16,0.0
45,1024,31,17,0.0
45,1024,31,18,0.0
45,1024,31,19,0.0
45,1024,31,20,0.0
45,1024,31,21,0.0
45,1024,31,22,0.0
45,1024,31,23,0.0
45,1024,31,24,0.014627794166497104
45,1024,31,25,0.08369422333134617
45,1024,31,26,0.055242141925944156
45,1024,31,27,0.0
45,1024,31,28,0.0
45,1024,31,29,0.0
45,1024,31,30,0.0
45,1024,31,31,0.0
45,1024,31,32,0.0
45,1024,31,33,0.0
45,1024,31,34,0.0
45,1024,31,35,0.0
45,1024,31,36,0.0
45,1024,31,37,0.0
45,1024,31,38,0.0
45,1024,31,39,0.0
45,1024,31,40,0.0
45,1024,31,41,0.0
45,1024,31,42,0.0
45,1024,31,43,0.0
45,1024,31,44,0.0
45,1024,31,45,0.0
45,1024,32,1,0.12416166333068508
45,1024,32,2,0.3067631888112834
45,1024,32,3,0.18788786964845441
45,1024,32,4,0.0
45,1024,32,5,0.0660837790197978
45,1024,32,6,0.1615394280739245
45,1024,32,7,0.0
45,1024,32,8,0.0
45,1024,32,9,0.0
45,1024,32,10,0.0
45,1024,32,11,0.0
45,1024,32,12,0.0
45,1024,32,13,0.0
45,1024,32,14,0.0
45,1024,32,15,0.0
45,1024,32,16,0.0
45,1024,32,17,0.0
45,1024,32,18,0.0
45,1024,32,19,0.0
45,1024,32,20,0.0
45,1024,32,21,0.0
45,1024,32,22,0.0
45,1024,32,23,0.0
45,1024,32,24,0.01462578977154925
45,1024,32,25,0.08369423899690703
45,1024,32,26,0.055244042347398485
45,1024,32,27,0.0
45,1024,32,28,0.0
45,1024,32,29,0.0
45,1024,32,30,0.0
45,1024,32,31,0.0
45,1024,32,32,0.0
45,1024,32,33,0.0
45,1024,32,34,0.0
45,1024,32,35,0.0
45,1024,32,36,0.0
45,1024,32,37,0.0
45,1024,32,38,0.0
45,1024,32,39,0.0
45,1024,32,40,0.0
45,1024,32,41,0.0
45,1024,32,42,0.0
45,1024,32,43,0.0
45,1024,32,44,0.0
45,1024,32,45,0.0
45,1024,33,1,0.12416164382564329
45,1024,33,2,0.30676319537694524
45,1024,33,3,0.18788789119917734
45,1024,33,4,0.0
45,1024,33,5,0.06608378473710357
45,1024,33,6,0.16153934929956834
45,1024,33,7,0.0
45,1024,33,8,0.0
45,1024,33,9,0.0
45,1024,33,10,0.0
45,1024,33,11,0.0
45,1024,33,12,0.0
45,1024,33,13,0.0
45,1024,33,14,0.0
45,1024,33,15,0.0
45,1024,33,16,0.0
45,1024,33,17,0.0
45,1024,33,18,0.0
45,1024,33,19,0.0
45,1024,33,20,0.0
45,1024,33,21,0.0
45,1024,33,22,0.0
45,1024,33,23,0.0
45,1024,33,24,0.014626963424435695
45,1024,33,25,0.0836941975124381
45,1024,33,26,0.05524297462468838
45,1024,33,27,0.0
45,1024,33,28,0.0
45,1024,33,29,0.0
45,1024,33,30,0.0
45,1024,33,31,0.0
45,1024,33,32,0.0
45,1024,33,33,0.0
45,1024,33,34,0.0
45,1024,33,35,0.0
45,1024,33,36,0.0
45,1024,33,37,0.0
45,1024,33,38,0.0
45,1024,33,39,0.0
45,1024,33,40,0.0
45,1024,33,41,0.0
45,1024,33,42,0.0
45,1024,33,43,0.0
45,1024,33,44,0.0
45,1024,33,45,0.0
45,1024,34,1,0.124161637283138
45,1024,34,2,0.30676319046563183
45,1024,34,3,0.18788791266750401
45,1024,34,4,0.0
45,1024,34,5,0.06608378694760593
45,1024,34,6,0.16153942524100423
45,1024,34,7,0.0
45,1024,34,8,0.0
45,1024,34,9,0.0
45,1024,34,10,0.0
45,1024,34,11,0.0
45,1024,34,12,0.0
45,1024,34,13,0.0
45,1024,34,14,0.0
45,1024,34,15,0.0
45,1024,34,16,0.0
45,1024,34,17,0.0
45,1024,34,18,0.0
45,1024,34,19,0.0
45,1024,34,20,0.0
45,1024,34,21,0.0
45,1024,34,22,0.0
45,1024,34,23,0.0
45,1024,34,24,0.014627422095986609
45,1024,34,25,0.0836941056591389
45,1024,34,26,0.05524251963999033
45,1024,34,27,0.0
45,1024,34,28,0.0
45,1024,34,29,0.0
45,1024,34,30,0.0
45,1024,34,31,0.0
45,1024,34,32,0.0
45,1024,34,33,0.0
45,1024,34,34,0.0
45,1024,34,35,0.0
45,1024,34,36,0.0
45,1024,34,37,0.0
45,1024,34,38,0.0
45,1024,34,39,0.0
45,1024,34,40,0.0
45,1024,34,41,0.0
45,1024,34,42,0.0
45,1024,34,43,0.0
45,1024,34,44,0.0
45,1024,34,45,0.0
45,1024,35,1,0.12416165401814257
45,1024,35,2,0.30676314641674346
45,1024,35,3,0.18788802686921663
45,1024,35,4,0.0
45,1024,35,5,0.06608369270017742
45,1024,35,6,0.1615395064261171
45,1024,35,7,0.0
45,1024,35,8,0.0
45,1024,35,9,0.0
45,1024,35,10,0.0
45,1024,35,11,0.0
45,1024,35,12,0.0
45,1024,35,13,0.0
45,1024,35,14,0.0
45,1024,35,15,0.0
45,1024,35,16,0.0
45,1024,35,17,0.0
45,1024,35,18,0.0
45,1024,35,19,0.0
45,1024,35,20,0.0
45,1024,35,21,0.0
45,1024,35,22,0.0
45,1024,35,23,0.0
45,1024,35,24,0.014625813787496993
45,1024,35,25,0.08369420848119004
45,1024,35,26,0.05524395130091567
45,1024,35,27,0.0
45,1024,35,28,0.0
45,1024,35,29,0.0
45,1024,35,30,0.0
45,1024,35,31,0.0
45,1024,35,32,0.0
45,1024,35,33,0.0
45,1024,35,34,0.0
45,1024,35,35,0.0
45,1024,35,36,0.0
45,1024,35,37,0.0
45,1024,35,38,0.0
45,1024,35,39,0.0
45,1024,35,40,0.0
45,1024,35,41,0.0
45,1024,35,42,0.0
45,1024,35,43,0.0
45,1024,35,44,0.0
45,1024,35,45,0.0
45,1024,36,1,0.12416165579132322
45,1024,36,2,0.3067632319213862
45,1024,36,3,0.18788810143930224
45,1024,36,4,0.0
45,1024,36,5,0.06608363426307942
45,1024,36,6,0.16153929337731238
45,1024,36,7,0.0
45,1024,36,8,0.0
45,1024,36,9,0.0
45,1024,36,10,0.0
45,1024,36,11,0.0
45,1024,36,12,0.0
45,1024,36,13,0.0
45,1024,36,14,0.0
45,1024,36,15,0.0
45,1024,36,16,0.0
45,1024,36,17,0.0
45,1024,36,18,0.0
45,1024,36,19,0.0
45,1024,36,20,0.0
45,1024,36,21,0.0
45,1024,36,22,0.0
45,1024,36,23,0.0
45,1024,36,24,0.014627203616825917
45,1024,36,25,0.08369427682568081
45,1024,36,26,0.05524260276508962
45,1024,36,27,0.0
45,1024,36,28,0.0
45,1024,36,29,0.0
45,1024,36,30,0.0
45,1024,36,31,0.0
45,1024,36,32,0.0
45,1024,36,33,0.0
45,1024,36,34,0.0
45,1024,36,35,0.0
45,1024,36,36,0.0
45,1024,36,37,0.0
45,1024,36,38,0.0
45,1024,36,39,0.0
45,1024,36,40,0.0
45,1024,36,41,0.0
45,1024,36,42,0.0
45,1024,36,43,0.0
45,1024,36,44,0.0
45,1024,36,45,0.0
45,1024,37,1,0.124161670303489
45,1024,37,2,0.30676314187773257
45,1024,37,3,0.18788824059186976
45,1024,37,4,0.0
45,1024,37,5,0.06608327894791238
45,1024,37,6,0.16153939022415492
45,1024,37,7,0.0
45,1024,37,8,0.0
45,1024,37,9,0.0
45,1024,37,10,0.0
45,1024,37,11,0.0
45,1024,37,12,0.0
45,1024,37,13,0.0
45,1024,37,14,0.0
45,1024,37,15,0.0
45,1024,37,16,0.0
45,1024,37,17,0.0
45,1024,37,18,0.0
45,1024,37,19,0.0
45,1024,37,20,0.0
45,1024,37,21,0.0
45,1024,37,22,0.0
45,1024,37,23,0.0
45,1024,37,24,0.014626712984527928
45,1024,37,25,0.08369419476730537
45,1024,37,26,0.05524337030300793
45,1024,37,27,0.0
45,1024,37,28,0.0
45,1024,37,29,0.0
45,1024,37,30,0.0
45,1024,37,31,0.0
45,1024,37,32,0.0
45,1024,37,33,0.0
45,1024,37,34,0.0
45,1024,37,35,0.0
45,1024,37,36,0.0
45,1024,37,37,0.0
45,1024,37,38,0.0
45,1024,37,39,0.0
45,1024,37,40,0.0
45,1024,37,41,0.0
45,1024,37,42,0.0
45,1024,37,43,0.0
45,1024,37,44,0.0
45,1024,37,45,0.0
45,1024,38,1,0.12416164407546791
45,1024,38,2,0.30676322497076397
45,1024,38,3,0.18788794004784798
45,1024,38,4,0.0
45,1024,38,5,0.06608378306355153
45,1024,38,6,0.16153925187931634
45,1024,38,7,0.0
45,1024,38,8,0.0
45,1024,38,9,0.0
45,1024,38,10,0.0
45,1024,38,11,0.0
45,1024,38,12,0.0
45,1024,38,13,0.0
45,1024,38,14,0.0
45,1024,38,15,0.0
45,1024,38,16,0.0
45,1024,38,17,0.0
45,1024,38,18,0.0
45,1024,38,19,0.0
45,1024,38,20,0.0
45,1024,38,21,0.0
45,1024,38,22,0.0
45,1024,38,23,0.0
45,1024,38,24,0.014626967950972064
45,1024,38,25,0.08369405713401985
45,1024,38,26,0.055243130878060376
45,1024,38,27,0.0
45,1024,38,28,0.0
45,1024,38,29,0.0
45,1024,38,30,0.0
45,1024,38,31,0.0
45,1024,38,32,0.0
45,1024,38,33,0.0
45,1024,38,34,0.0
45,1024,38,35,0.0
45,1024,38,36,0.0
45,1024,38,37,0.0
45,1024,38,38,0.0
45,1024,38,39,0.0
45,1024,38,40,0.0
45,1024,38,41,0.0
45,1024,38,42,0.0
45,1024,38,43,0.0
45,1024,38,44,0.0
45,1024,38,45,0.0
45,1024,39,1,0.1241616433573436
45,1024,39,2,0.3067632558032503
45,1024,39,3,0.18788794184693164
45,1024,39,4,0.0
45,1024,39,5,0.0660836411330036
45,1024,39,6,0.1615393914952558
45,1024,39,7,0.0
45,1024,39,8,0.0
45,1024,39,9,0.0
45,1024,39,10,0.0
45,1024,39,11,0.0
45,1024,39,12,0.0
45,1024,39,13,0.0
45,1024,39,14,0.0
45,1024,39,15,0.0
45,1024,39,16,0.0
45,1024,39,17,0.0
45,1024,39,18,0.0
45,1024,39,19,0.0
45,1024,39,20,0.0
45,1024,39,21,0.0
45,1024,39,22,0.0
45,1024,39,23,0.0
45,1024,39,24,0.014627336100970036
45,1024,39,25,0.0836942071479513
45,1024,39,26,0.05524258311529361
45,1024,39,27,0.0
45,1024,39,28,0.0
45,1024,39,29,0.0
45,1024,39,30,0.0
45,1024,39,31,0.0
45,1024,39,32,0.0
45,1024,39,33,0.0
45,1024,39,34,0.0
45,1024,39,35,0.0
45,1024,39,36,0.0
45,1024,39,37,0.0
45,1024,39,38,0.0
45,1024,39,39,0.0
45,1024,39,40,0.0
45,1024,39,41,0.0
45,1024,39,42,0.0
45,1024,39,43,0.0
45,1024,39,44,0.0
45,1024,39,45,0.0
45,1024,40,1,0.12416155620892522
45,1024,40,2,0.3067632413342004
45,1024,40,3,0.18788840497512246
45,1024,40,4,0.0
45,1024,40,5,0.06608328540531075
45,1024,40,6,0.16153946194171787
45,1024,40,7,0.0
45,1024,40,8,0.0
45,1024,40,9,0.0
45,1024,40,10,0.0
45,1024,40,11,0.0
45,1024,40,12,0.0
45,1024,40,13,0.0
45,1024,40,14,0.0
45,1024,40,15,0.0
45,1024,40,16,0.0
45,1024,40,17,0.0
45,1024,40,18,0.0
45,1024,40,19,0.0
45,1024,40,20,0.0
45,1024,40,21,0.0
45,1024,40,22,0.0
45,1024,40,23,0.0
45,1024,40,24,0.014626342489360518
45,1024,40,25,0.08369410662170777
45,1024,40,26,0.05524360102365495
45,1024,40,27,0.0
45,1024,40,28,0.0
45,1024,40,29,0.0
45,1024,40,30,0.0
45,1024,40,31,0.0
45,1024,40,32,0.0
45,1024,40,33,0.0
45,1024,40,34,0.0
45,1024,40,35,0.0
45,1024,40,36,0.0
45,1024,40,37,0.0
45,1024,40,38,0.0
45,1024,40,39,0.0
45,1024,40,40,0.0
45,1024,40,41,0.0
45,1024,40,42,0.0
45,1024,40,43,0.0
45,1024,40,44,0.0
45,1024,40,45,0.0
45,1024,41,1,0.12416168617833391
45,1024,41,2,0.30676324647231473
45,1024,41,3,0.18788801695616736
45,1024,41,4,0.0
45,1024,41,5,0.06608381534582543
45,1024,41,6,0.1615392362280099
45,1024,41,7,0.0
45,1024,41,8,0.0
45,1024,41,9,0.0
45,1024,41,10,0.0
45,1024,41,11,0.0
45,1024,41,12,0.0
45,1024,41,13,0.0
45,1024,41,14,0.0
45,1024,41,15,0.0
45,1024,41,16,0.0
45,1024,41,17,0.0
45,1024,41,18,0.0
45,1024,41,19,0.0
45,1024,41,20,0.0
45,1024,41,21,0.0
45,1024,41,22,0.0
45,1024,41,23,0.0
45,1024,41,24,0.014627189668257889
45,1024,41,25,0.08369427126279252
45,1024,41,26,0.055242537888298186
45,1024,41,27,0.0
45,1024,41,28,0.0
45,1024,41,29,0.0
45,1024,41,30,0.0
45,1024,41,31,0.0
45,1024,41,32,0.0
45,1024,41,33,0.0
45,1024,41,34,0.0
45,1024,41,35,0.0
45,1024,41,36,0.0
45,1024,41,37,0.0
45,1024,41,38,0.0
45,1024,41,39,0.0
45,1024,41,40,0.0
45,1024,41,41,0.0
45,1024,41,42,0.0
45,1024,41,43,0.0
45,1024,41,44,0.0
45,1024,41,45,0.0
45,1024,42,1,0.12416167044563
45,1024,42,2,0.30676319175481603
45,1024,42,3,0.18788772512181665
45,1024,42,4,0.0
45,1024,42,5,0.06608415892792209
45,1024,42,6,0.16153922590636513
45,1024,42,7,0.0
45,1024,42,8,0.0
45,1024,42,9,0.0
45,1024,42,10,0.0
45,1024,42,11,0.0
45,1024,42,12,0.0
45,1024,42,13,0.0
45,1024,42,14,0.0
45,1024,42,15,0.0
45,1024,42,16,0.0
45,1024,42,17,0.0
45,1024,42,18,0.0
45,1024,42,19,0.0
45,1024,42,20,0.0
45,1024,42,21,0.0
45,1024,42,22,0.0
45,1024,42,23,0.0
45,1024,42,24,0.014627371434023899
45,1024,42,25,0.08369412809816427
45,1024,42,26,0.05524252831126194
45,1024,42,27,0.0
45,1024,42,28,0.0
45,1024,42,29,0.0
45,1024,42,30,0.0
45,1024,42,31,0.0
45,1024,42,32,0.0
45,1024,42,33,0.0
45,1024,42,34,0.0
45,1024,42,35,0.0
45,1024,42,36,0.0
45,1024,42,37,0.0
45,1024,42,38,0.0
45,1024,42,39,0.0
45,1024,42,40,0.0
45,1024,42,41,0.0
45,1024,42,42,0.0
45,1024,42,43,0.0
45,1024,42,44,0.0
45,1024,42,45,0.0
45,1024,43,1,0.12416165336760089
45,1024,43,2,0.3067631402202383
45,1024,43,3,0.18788815578215975
45,1024,43,4,0.0
45,1024,43,5,0.06608361602276777
45,1024,43,6,0.16153928529697217
45,1024,43,7,0.0
45,1024,43,8,0.0
45,1024,43,9,0.0
45,1024,43,10,0.0
45,1024,43,11,0.0
45,1024,43,12,0.0
45,1024,43,13,0.0
45,1024,43,14,0.0
45,1024,43,15,0.0
45,1024,43,16,0.0
45,1024,43,17,0.0
45,1024,43,18,0.0
45,1024,43,19,0.0
45,1024,43,20,0.0
45,1024,43,21,0.0
45,1024,43,22,0.0
45,1024,43,23,0.0
45,1024,43,24,0.014627382303866152
45,1024,43,25,0.08369421191436921
45,1024,43,26,0.055242555092025795
45,1024,43,27,0.0
45,1024,43,28,0.0
45,1024,43,29,0.0
45,1024,43,30,0.0
45,1024,43,31,0.0
45,1024,43,32,0.0
45,1024,43,33,0.0
45,1024,43,34,0.0
45,1024,43,35,0.0
45,1024,43,36,0.0
45,1024,43,37,0.0
45,1024,43,38,0.0
45,1024,43,39,0.0
45,1024,43,40,0.0
45,1024,43,41,0.0
45,1024,43,42,0.0
45,1024,43,43,0.0
45,1024,43,44,0.0
45,1024,43,45,0.0
45,1024,44,1,0.12416167686744425
45,1024,44,2,0.306763254710493
45,1024,44,3,0.18788793283635827
45,1024,44,4,0.0
45,1024,44,5,0.06608382884332505
45,1024,44,6,0.16153940006760342
45,1024,44,7,0.0
45,1024,44,8,0.0
45,1024,44,9,0.0
45,1024,44,10,0.0
45,1024,44,11,0.0
45,1024,44,12,0.0
45,1024,44,13,0.0
45,1024,44,14,0.0
45,1024,44,15,0.0
45,1024,44,16,0.0
45,1024,44,17,0.0
45,1024,44,18,0.0
45,1024,44,19,0.0
45,1024,44,20,0.0
45,1024,44,21,0.0
45,1024,44,22,0.0
45,1024,44,23,0.0
45,1024,44,24,0.01462719555656679
45,1024,44,25,0.08369410586333981
45,1024,44,26,0.05524260525486935
45,1024,44,27,0.0
45,1024,44,28,0.0
45,1024,44,29,0.0
45,1024,44,30,0.0
45,1024,44,31,0.0
45,1024,44,32,0.0
45,1024,44,33,0.0
45,1024,44,34,0.0
45,1024,44,35,0.0
45,1024,44,36,0.0
45,1024,44,37,0.0
45,1024,44,38,0.0
45,1024,44,39,0.0
45,1024,44,40,0.0
45,1024,44,41,0.0
45,1024,44,42,0.0
45,1024,44,43,0.0
45,1024,44,44,0.0
45,1024,44,45,0.0
45,1024,45,1,0.12416170206008185
45,1024,45,2,0.30676315018256556
45,1024,45,3,0.18788793813741528
45,1024,45,4,0.0
45,1024,45,5,0.06608379251259386
45,1024,45,6,0.16153929682777154
45,1024,45,7,0.0
45,1024,45,8,0.0
45,1024,45,9,0.0
45,1024,45,10,0.0
45,1024,45,11,0.0
45,1024,45,12,0.0
45,1024,45,13,0.0
45,1024,45,14,0.0
45,1024,45,15,0.0
45,1024,45,16,0.0
45,1024,45,17,0.0
45,1024,45,18,0.0
45,1024,45,19,0.0
45,1024,45,20,0.0
45,1024,45,21,0.0
45,1024,45,22,0.0
45,1024,45,23,0.0
45,1024,45,24,0.014627168042803623
45,1024,45,25,0.08369416631454964
45,1024,45,26,0.05524278592221874
45,1024,45,27,0.0
45,1024,45,28,0.0
45,1024,45,29,0.0
45,1024,45,30,0.0
45,1024,45,31,0.0
45,1024,45,32,0.0
45,1024,45,33,0.0
45,1024,45,34,0.0
45,1024,45,35,0.0
45,1024,45,36,0.0
45,1024,45,37,0.0
45,1024,45,38,0.0
45,1024,45,39,0.0
45,1024,45,40,0.0
45,1024,45,41,0.0
45,1024,45,42,0.0
45,1024,45,43,0.0
45,1024,45,44,0.0
45,1024,45,45,0.0


==> static-results-v2/static-45-summary.csv <==
n,lambda,expectation
45,1,166.58104207461147
45,2,89.83351197133943
45,3,64.62529022198221
45,4,52.2707637947911
45,5,45.03060083760555
45,6,40.25265799917084
45,7,36.818598208985996
45,8,34.230947710119544
45,16,24.1736537110402
45,32,17.83930425427007
45,64,13.737945358048611
45,128,11.052203460122595
45,256,9.206635194249676
45,512,7.871594853120818
45,1024,6.861103281876827


==> static-results-v2/static-5-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
5,1,0,7.973958333333333,0.0,0.0
5,1,1,7.973958333333333,0.0,0.0
5,1,2,7.973958333333333,0.0,0.0
5,1,3,7.973958333333333,0.0,0.0
5,1,4,7.973958333333333,0.0,0.0
5,1,5,7.973958333333333,0.0,0.0
5,1,6,7.973958333333333,0.0,0.0
5,1,7,7.973958333333333,0.0,0.0
5,1,8,7.973958333333333,0.0,0.0
5,1,9,7.973958333333333,0.0,0.0
5,1,10,7.973958333333333,0.0,0.0
5,1,11,7.973958333333333,0.0,0.0
5,1,12,7.973958333333333,0.0,0.0
5,1,13,7.973958333333333,0.0,0.0
5,1,14,7.973958333333333,0.0,0.0
5,1,15,7.973958333333333,0.0,0.0
5,1,16,7.973958333333333,0.0,0.0
5,1,17,7.973958333333333,0.0,0.0
5,1,18,7.973958333333333,0.0,0.0
5,1,19,7.973958333333333,0.0,0.0
5,1,20,7.973958333333333,0.0,0.0
5,1,21,7.973958333333333,0.0,0.0
5,1,22,7.973958333333333,0.0,0.0
5,1,23,7.973958333333333,0.0,0.0
5,1,24,7.973958333333333,0.0,0.0
5,1,25,7.973958333333333,0.0,0.0
5,1,26,7.973958333333333,0.0,0.0
5,1,27,7.973958333333333,0.0,0.0
5,1,28,7.973958333333333,0.0,0.0
5,1,29,7.973958333333333,0.0,0.0
5,1,30,7.973958333333333,0.0,0.0
5,1,31,7.973958333333334,8.881784197001252E-16,1.11384883463373E-16
5,1,32,7.973958333333353,1.9539925233402755E-14,2.450467436194206E-15
5,1,33,7.973958333333356,2.3092638912203256E-14,2.8960069700476977E-15
5,1,34,7.973958333333362,2.930988785010413E-14,3.6757011542913086E-15
5,1,35,7.9739583333333695,3.6415315207705135E-14,4.566780221998292E-15
5,1,36,7.973958333333374,4.085620730620576E-14,5.1237046393151575E-15
5,1,37,7.973958333333375,4.1744385725905886E-14,5.23508952277853E-15
5,1,38,7.973958333333386,5.3290705182007514E-14,6.683093007802379E-15
5,1,39,7.973958333333391,5.773159728050814E-14,7.240017425119244E-15
5,1,40,7.973958333333393,6.039613253960852E-14,7.574172075509363E-15
5,1,41,11.111000993751423,3.13704266041809,0.39341096721115176
5,1,42,15.626886910843002,7.652928577509669,0.9597402265720812
5,1,43,18.0854975131279,10.111539179794569,1.2680702302550995
5,1,44,18.29109900355981,10.317140670226479,1.2938543492380692
5,1,45,23.79743446433479,15.823476131001456,1.9843941326925407
5,1,46,25.918039143122915,17.944080809789583,2.2503354118090138
5,1,47,26.871953206821413,18.89799487348808,2.369964086028551
5,1,48,54.06415917340653,46.090200840073194,5.78009050378449
5,1,49,61.091184036368084,53.11722570303475,6.6613372534178135
5,2,0,4.782304067460318,0.0,0.0
5,2,1,4.782304067460318,0.0,0.0
5,2,2,4.782304067460318,0.0,0.0
5,2,3,4.782304067460318,0.0,0.0
5,2,4,4.782304067460318,0.0,0.0
5,2,5,4.782304067460318,0.0,0.0
5,2,6,4.782304067460318,0.0,0.0
5,2,7,4.782304067460318,0.0,0.0
5,2,8,4.782304067460318,0.0,0.0
5,2,9,4.782304067460318,0.0,0.0
5,2,10,4.782304067460318,0.0,0.0
5,2,11,4.782304067460318,0.0,0.0
5,2,12,4.782304067460318,0.0,0.0
5,2,13,4.782304067460318,0.0,0.0
5,2,14,4.782304067460318,0.0,0.0
5,2,15,4.782304067460318,0.0,0.0
5,2,16,4.782304067460318,0.0,0.0
5,2,17,4.782304067460318,0.0,0.0
5,2,18,4.782304067460318,0.0,0.0
5,2,19,4.782304067460318,0.0,0.0
5,2,20,4.782304067460318,0.0,0.0
5,2,21,4.782304067460318,0.0,0.0
5,2,22,4.782304067460318,0.0,0.0
5,2,23,4.782304067460318,0.0,0.0
5,2,24,4.782304067460318,0.0,0.0
5,2,25,4.782304067460318,0.0,0.0
5,2,26,4.782304067460319,8.881784197001252E-16,1.8572186276139478E-16
5,2,27,4.782304067460332,1.4210854715202004E-14,2.9715498041823165E-15
5,2,28,4.782304067460337,1.865174681370263E-14,3.9001591179892906E-15
5,2,29,4.782304067460342,2.398081733190338E-14,5.014490294557659E-15
5,2,30,4.782304067460345,2.6645352591003757E-14,5.571655882841843E-15
5,2,31,4.782304067460347,2.930988785010413E-14,6.128821471126028E-15
5,2,32,4.782304067460351,3.2862601528904634E-14,6.871708922171607E-15
5,2,33,4.782304067460358,3.9968028886505635E-14,8.357483824262765E-15
5,2,34,4.782304067460358,3.9968028886505635E-14,8.357483824262765E-15
5,2,35,4.782304067460374,5.595524044110789E-14,1.170047735396787E-14
5,2,36,4.782304067460384,6.572520305780927E-14,1.3743417844343214E-14
5,2,37,7.3858403110047846,2.6035362435444664,0.5444104362287226
5,2,38,9.821038704906485,5.038734637446167,1.0536207163677964
5,2,39,10.627732810684266,5.845428743223948,1.2223038645738415
5,2,40,11.301673969476763,6.519369902016445,1.363227810288234
5,2,41,11.513719474521142,6.731415407060824,1.4075674219175272
5,2,42,12.012690662034492,7.230386594574174,1.5119044068676148
5,2,43,12.786616736123854,8.004312668663536,1.6737356211049734
5,2,44,13.627737353374428,8.84543328591411,1.8496174984146396
5,2,45,13.791494896481518,9.0091908290212,1.8838598930422266
5,2,46,15.41171004676901,10.629405979308691,2.222653731207335
5,2,47,15.75224454249002,10.969940475029702,2.2938609340362124
5,2,48,41.59705612601412,36.8147520585538,7.698120307541335
5,2,49,221.3133151653251,216.53101109786476,45.27754990971441
5,3,0,3.775945614401506,0.0,0.0
5,3,1,3.775945614401506,0.0,0.0
5,3,2,3.775945614401506,0.0,0.0
5,3,3,3.775945614401506,0.0,0.0
5,3,4,3.775945614401506,0.0,0.0
5,3,5,3.775945614401506,0.0,0.0
5,3,6,3.775945614401506,0.0,0.0
5,3,7,3.775945614401506,0.0,0.0
5,3,8,3.775945614401506,0.0,0.0
5,3,9,3.775945614401506,0.0,0.0
5,3,10,3.775945614401506,0.0,0.0
5,3,11,3.775945614401506,0.0,0.0
5,3,12,3.775945614401506,0.0,0.0
5,3,13,3.775945614401506,0.0,0.0
5,3,14,3.775945614401506,0.0,0.0
5,3,15,3.775945614401506,0.0,0.0
5,3,16,3.775945614401506,0.0,0.0
5,3,17,3.775945614401506,0.0,0.0
5,3,18,3.775945614401506,0.0,0.0
5,3,19,3.775945614401506,0.0,0.0
5,3,20,3.775945614401506,0.0,0.0
5,3,21,3.775945614401506,0.0,0.0
5,3,22,3.775945614401506,0.0,0.0
5,3,23,3.775945614401506,0.0,0.0
5,3,24,3.7759456144015062,4.440892098500626E-16,1.1761006518640008E-16
5,3,25,3.7759456144015062,4.440892098500626E-16,1.1761006518640008E-16
5,3,26,3.775945614401514,8.43769498715119E-15,2.2345912385416017E-15
5,3,27,3.775945614401526,2.042810365310288E-14,5.410062998574404E-15
5,3,28,3.775945614401532,2.6201263381153694E-14,6.938993845997605E-15
5,3,29,3.7759456144015338,2.7977620220553945E-14,7.409434106743206E-15
5,3,30,3.775945614401535,2.930988785010413E-14,7.762264302302405E-15
5,3,31,3.775945614401537,3.108624468950438E-14,8.232704563048006E-15
5,3,32,3.7759456144015386,3.2862601528904634E-14,8.703144823793606E-15
5,3,33,3.7759456144015413,3.552713678800501E-14,9.408805214912007E-15
5,3,34,3.7759456144015435,3.774758283725532E-14,9.996855540844007E-15
5,3,35,3.7759456144015546,4.884981308350689E-14,1.293710717050401E-14
5,3,36,3.7759456144015573,5.1514348342607263E-14,1.364276756162241E-14
5,3,37,3.775945614401563,5.728750807065808E-14,1.517169840904561E-14
5,3,38,3.775945614401567,6.128431095930864E-14,1.623018899572321E-14
5,3,39,3.775945614401572,6.616929226765933E-14,1.7523899712773614E-14
5,3,40,6.519260968351915,2.7433153539504094,0.726524064193978
5,3,41,7.816296294509253,4.040350680107747,1.0700235365408328
5,3,42,7.9678678945779025,4.191922280176397,1.1101648986119796
5,3,43,8.35354207640861,4.577596462007104,1.2123046594071938
5,3,44,8.522721605054276,4.74677599065277,1.2571092053202526
5,3,45,8.524843550634671,4.748897936233165,1.2576711693412126
5,3,46,8.755298980271537,4.979353365870031,1.3187036770017853
5,3,47,10.086195974469861,6.3102503600683555,1.6711708812756674
5,3,48,11.50067130314832,7.724725688746814,2.045772497168553
5,3,49,20.874486564446336,17.09854095004483,4.528280514642682
5,4,0,3.2602115805394067,0.0,0.0
5,4,1,3.260211580539407,4.440892098500626E-16,1.3621484338651034E-16
5,4,2,3.260211580539407,4.440892098500626E-16,1.3621484338651034E-16
5,4,3,3.260211580539407,4.440892098500626E-16,1.3621484338651034E-16
5,4,4,3.2602115805394076,8.881784197001252E-16,2.724296867730207E-16
5,4,5,3.2602115805394085,1.7763568394002505E-15,5.448593735460414E-16
5,4,6,3.2602115805394143,7.549516567451064E-15,2.3156523375706757E-15
5,4,7,3.2602115805394165,9.769962616701378E-15,2.9967265545032274E-15
5,4,8,3.260211580539423,1.6431300764452317E-14,5.039949205300882E-15
5,4,9,3.2602115805394236,1.687538997430238E-14,5.176164048687392E-15
5,4,10,3.260211580539426,1.9095836023552692E-14,5.8572382656199445E-15
5,4,11,3.260211580539426,1.9095836023552692E-14,5.8572382656199445E-15
5,4,12,3.2602115805394263,1.9539925233402755E-14,5.993453109006455E-15
5,4,13,3.260211580539429,2.220446049250313E-14,6.810742169325517E-15
5,4,14,3.260211580539429,2.220446049250313E-14,6.810742169325517E-15
5,4,15,3.260211580539429,2.220446049250313E-14,6.810742169325517E-15
5,4,16,3.2602115805394294,2.2648549702353193E-14,6.9469570127120274E-15
5,4,17,3.2602115805394303,2.353672812205332E-14,7.219386699485047E-15
5,4,18,3.2602115805394316,2.4868995751603507E-14,7.62803122964458E-15
5,4,19,3.260211580539432,2.531308496145357E-14,7.76424607303109E-15
5,4,20,3.260211580539433,2.6201263381153694E-14,8.03667575980411E-15
5,4,21,3.2602115805394334,2.6645352591003757E-14,8.17289060319062E-15
5,4,22,3.2602115805394374,3.064215547965432E-14,9.398824193669213E-15
5,4,23,3.260211580539438,3.108624468950438E-14,9.535039037055723E-15
5,4,24,3.2602115805394383,3.1530333899354446E-14,9.671253880442233E-15
5,4,25,3.2602115805394436,3.68594044175552E-14,1.1305832001080358E-14
5,4,26,3.260211580539444,3.730349362740526E-14,1.1442046844466868E-14
5,4,27,3.2602115805394445,3.774758283725532E-14,1.1578261687853379E-14
5,4,28,3.2602115805394467,3.9968028886505635E-14,1.225933590478593E-14
5,4,29,3.260211580539449,4.218847493575595E-14,1.2940410121718481E-14
5,4,30,3.2602115805394516,4.4853010194856324E-14,1.3757699182037545E-14
5,4,31,3.2602115805394565,4.973799150320701E-14,1.525606245928916E-14
5,4,32,3.2602115805394583,5.1514348342607263E-14,1.58009218328352E-14
5,4,33,3.260211580539469,6.217248937900877E-14,1.9070078074111446E-14
5,4,34,3.260211580539469,6.217248937900877E-14,1.9070078074111446E-14
5,4,35,3.260211580539475,6.838973831690964E-14,2.097708588152259E-14
5,4,36,3.260211580539479,7.238654120556021E-14,2.2203019472001186E-14
5,4,37,3.2602115805394827,7.593925488436071E-14,2.3292738219093268E-14
5,4,38,3.260211580539486,7.904787935331115E-14,2.424624212279884E-14
5,4,39,3.260211580539511,1.0436096431476471E-13,3.201048819582993E-14
5,4,40,3.260211580539514,1.0746958878371515E-13,3.29639920995355E-14
5,4,41,3.2602115805398517,4.4497738826976274E-13,1.3648727307328335E-13
5,4,42,3.260211580540071,6.643574579356937E-13,2.0377740570621946E-13
5,4,43,5.154495123317634,1.8942835427782274,0.581030861335943
5,4,44,5.268350635565441,2.0081390550260343,0.6159535985372412
5,4,45,5.422829478497937,2.1626178979585307,0.6633366714195654
5,4,46,6.621563908467809,3.361352327928402,1.0310227556986535
5,4,47,9.911252489194926,6.651040908655519,2.040064193488661
5,4,48,11.235767439318305,7.975555858778899,2.4463307554595373
5,4,49,18644.616024872455,18641.355813291917,5717.836205651315
5,5,0,2.9153160215271487,0.0,0.0
5,5,1,2.915316021527152,3.1086244689504383E-15,1.0663078877198458E-15
5,5,2,2.9153160215271563,7.549516567451064E-15,2.5896048701767684E-15
5,5,3,2.9153160215271567,7.993605777301127E-15,2.7419345684224603E-15
5,5,4,2.9153160215271585,9.769962616701378E-15,3.3512533614052294E-15
5,5,5,2.915316021527159,1.021405182655144E-14,3.503583059650922E-15
5,5,6,2.9153160215271607,1.199040866595169E-14,4.112901852633691E-15
5,5,7,2.915316021527161,1.2434497875801753E-14,4.265231550879383E-15
5,5,8,2.915316021527163,1.4210854715202004E-14,4.874550343862152E-15
5,5,9,2.915316021527164,1.509903313490213E-14,5.179209740353537E-15
5,5,10,2.9153160215271647,1.5987211554602254E-14,5.483869136844921E-15
5,5,11,2.9153160215271656,1.687538997430238E-14,5.7885285333363054E-15
5,5,12,2.915316021527166,1.7319479184152442E-14,5.940858231581998E-15
5,5,13,2.915316021527166,1.7319479184152442E-14,5.940858231581998E-15
5,5,14,2.9153160215271665,1.7763568394002505E-14,6.09318792982769E-15
5,5,15,2.9153160215271665,1.7763568394002505E-14,6.09318792982769E-15
5,5,16,2.9153160215271674,1.865174681370263E-14,6.397847326319074E-15
5,5,17,2.9153160215271687,1.9984014443252818E-14,6.854836421056151E-15
5,5,18,2.9153160215271723,2.353672812205332E-14,8.073474007021689E-15
5,5,19,2.915316021527173,2.4424906541753444E-14,8.378133403513073E-15
5,5,20,2.9153160215271745,2.5757174171303632E-14,8.83512249825015E-15
5,5,21,2.9153160215271754,2.6645352591003757E-14,9.139781894741534E-15
5,5,22,2.915316021527176,2.708944180085382E-14,9.292111592987228E-15
5,5,23,2.915316021527177,2.8421709430404007E-14,9.749100687724304E-15
5,5,24,2.9153160215271825,3.375077994860476E-14,1.1577057066672611E-14
5,5,25,2.9153160215271843,3.552713678800501E-14,1.218637585965538E-14
5,5,26,2.915316021527187,3.8191672047105385E-14,1.3100354049129533E-14
5,5,27,2.915316021527188,3.907985046680551E-14,1.3405013445620918E-14
5,5,28,2.915316021527192,4.3076653355456074E-14,1.4775980729832147E-14
5,5,29,2.9153160215271945,4.574118861455645E-14,1.5689958919306303E-14
5,5,30,2.915316021527196,4.707345624410664E-14,1.6146948014043377E-14
5,5,31,2.9153160215272136,6.483702463810914E-14,2.224013594387107E-14
5,5,32,2.9153160215272247,7.593925488436071E-14,2.6048378400013374E-14
5,5,33,2.91531602152723,8.126832540256146E-14,2.7876334778961683E-14
5,5,34,2.9153160215272345,8.570921750106208E-14,2.93996317614186E-14
5,5,35,2.915316021527239,9.015010959956271E-14,3.0922928743875524E-14
5,5,36,2.9153160215272482,9.947598300641403E-14,3.4121852407035066E-14
5,5,37,2.9153160215272576,1.0880185641326534E-13,3.73207760701946E-14
5,5,38,2.9153160215273517,2.0294876890147862E-13,6.961467209828136E-14
5,5,39,3.750386040540477,0.8350700190133282,0.2864423660581017
5,5,40,3.87217164385541,0.9568556223282614,0.3282167748754132
5,5,41,4.160335594760388,1.2450195732332396,0.4270616166617343
5,5,42,4.573818371370207,1.658502349843058,0.5688928190276518
5,5,43,5.292632264342484,2.3773162428153354,0.8154574753683171
5,5,44,5.486431667366088,2.5711156458389395,0.88193376870755
5,5,45,5.59311849388848,2.677802472361331,0.9185290557140356
5,5,46,6.1272268145504025,3.2119107930232538,1.101736748025258
5,5,47,6.183706183659423,3.268390162132274,1.1211100745160973
5,5,48,6.185432475588855,3.2701164540617063,1.121702220244617
5,5,49,8.04480150907077,5.12948548754362,1.7594955228409883
5,6,0,2.6705189815602037,0.0,0.0
5,6,1,2.670518981560205,1.3322676295501878E-15,4.988796704870579E-16
5,6,2,2.6705189815602077,3.9968028886505635E-15,1.4966390114611737E-15
5,6,3,2.670518981560209,5.329070518200751E-15,1.9955186819482316E-15
5,6,4,2.6705189815602126,8.881784197001252E-15,3.325864469913719E-15
5,6,5,2.670518981560213,9.325873406851315E-15,3.492157693409405E-15
5,6,6,2.670518981560213,9.325873406851315E-15,3.492157693409405E-15
5,6,7,2.670518981560214,1.021405182655144E-14,3.824744140400777E-15
5,6,8,2.6705189815602144,1.0658141036401503E-14,3.991037363896463E-15
5,6,9,2.6705189815602153,1.1546319456101628E-14,4.323623810887835E-15
5,6,10,2.6705189815602157,1.199040866595169E-14,4.489917034383521E-15
5,6,11,2.6705189815602157,1.199040866595169E-14,4.489917034383521E-15
5,6,12,2.670518981560216,1.2434497875801753E-14,4.6562102578792066E-15
5,6,13,2.6705189815602166,1.2878587085651816E-14,4.822503481374893E-15
5,6,14,2.670518981560217,1.3322676295501878E-14,4.988796704870579E-15
5,6,15,2.670518981560217,1.3322676295501878E-14,4.988796704870579E-15
5,6,16,2.6705189815602175,1.3766765505351941E-14,5.155089928366265E-15
5,6,17,2.6705189815602175,1.3766765505351941E-14,5.155089928366265E-15
5,6,18,2.670518981560219,1.509903313490213E-14,5.653969598853323E-15
5,6,19,2.6705189815602193,1.554312234475219E-14,5.820262822349008E-15
5,6,20,2.6705189815602197,1.5987211554602254E-14,5.986556045844695E-15
5,6,21,2.670518981560221,1.7319479184152442E-14,6.4854357163317525E-15
5,6,22,2.6705189815602224,1.865174681370263E-14,6.98431538681881E-15
5,6,23,2.670518981560223,1.9095836023552692E-14,7.150608610314496E-15
5,6,24,2.6705189815602246,2.0872192862952943E-14,7.81578150429724E-15
5,6,25,2.670518981560225,2.1316282072803006E-14,7.982074727792926E-15
5,6,26,2.670518981560227,2.3092638912203256E-14,8.64724762177567E-15
5,6,27,2.6705189815602273,2.353672812205332E-14,8.813540845271355E-15
5,6,28,2.6705189815602277,2.398081733190338E-14,8.979834068767042E-15
5,6,29,2.6705189815602286,2.4868995751603507E-14,9.312420515758413E-15
5,6,30,2.6705189815602344,3.064215547965432E-14,1.1474232421202332E-14
5,6,31,2.670518981560238,3.419486915845482E-14,1.2804578209167819E-14
5,6,32,2.6705189815602393,3.552713678800501E-14,1.3303457879654876E-14
5,6,33,2.6705189815602406,3.68594044175552E-14,1.3802337550141934E-14
5,6,34,2.670518981560241,3.730349362740526E-14,1.396863077363762E-14
5,6,35,2.670518981560245,4.1300296516055823E-14,1.5465269785098795E-14
5,6,36,2.6705189815602464,4.263256414560601E-14,1.5964149455585853E-14
5,6,37,2.670518981560249,4.529709940470639E-14,1.6961908796559968E-14
5,6,38,2.6705189815602566,5.284661597215745E-14,1.978889359598663E-14
5,6,39,2.6705189815602624,5.861977570020827E-14,2.195070550143055E-14
5,6,40,2.670518981560272,6.838973831690964E-14,2.5609156418335637E-14
5,6,41,2.6705189815603,9.636735853746359E-14,3.608562949856385E-14
5,6,42,2.88600717262821,0.21548819106800643,0.08069150324560181
5,6,43,3.4846807522089023,0.8141617706486985,0.3048702429267284
5,6,44,3.8453230656472086,1.1748040840870049,0.43991602089293
5,6,45,4.039627305919438,1.369108324359234,0.5126750020549775
5,6,46,4.3946588346316675,1.7241398530714638,0.6456197709046672
5,6,47,4.514186043289792,1.843667061729588,0.6903778158702538
5,6,48,6.067443804186583,3.3969248226263793,1.2720092409310588
5,6,49,7.073330139523096,4.402811157962892,1.648672482152
5,7,0,2.4882924324515123,0.0,0.0
5,7,1,2.488292432451517,4.884981308350689E-15,1.9631861772524517E-15
5,7,2,2.488292432451517,4.884981308350689E-15,1.9631861772524517E-15
5,7,3,2.488292432451518,5.773159728050814E-15,2.3201291185710793E-15
5,7,4,2.4882924324515185,6.217248937900877E-15,2.498600589230393E-15
5,7,5,2.4882924324515194,7.105427357601002E-15,2.8555435305490208E-15
5,7,6,2.4882924324515203,7.993605777301127E-15,3.212486471867648E-15
5,7,7,2.4882924324515208,8.43769498715119E-15,3.390957942526962E-15
5,7,8,2.4882924324515217,9.325873406851315E-15,3.7479008838455895E-15
5,7,9,2.488292432451522,9.769962616701378E-15,3.926372354504903E-15
5,7,10,2.4882924324515225,1.021405182655144E-14,4.104843825164217E-15
5,7,11,2.4882924324515225,1.021405182655144E-14,4.104843825164217E-15
5,7,12,2.4882924324515234,1.1102230246251565E-14,4.461786766482845E-15
5,7,13,2.4882924324515248,1.2434497875801753E-14,4.997201178460786E-15
5,7,14,2.488292432451526,1.3766765505351941E-14,5.532615590438728E-15
5,7,15,2.488292432451526,1.3766765505351941E-14,5.532615590438728E-15
5,7,16,2.488292432451527,1.4654943925052066E-14,5.889558531757355E-15
5,7,17,2.488292432451528,1.554312234475219E-14,6.246501473075982E-15
5,7,18,2.4882924324515296,1.7319479184152442E-14,6.9603873557132375E-15
5,7,19,2.48829243245153,1.7763568394002505E-14,7.138858826372551E-15
5,7,20,2.4882924324515305,1.8207657603852567E-14,7.317330297031865E-15
5,7,21,2.488292432451532,1.9539925233402755E-14,7.852744709009807E-15
5,7,22,2.488292432451535,2.2648549702353193E-14,9.102045003625003E-15
5,7,23,2.4882924324515368,2.4424906541753444E-14,9.815930886262259E-15
5,7,24,2.4882924324515368,2.4424906541753444E-14,9.815930886262259E-15
5,7,25,2.488292432451539,2.6645352591003757E-14,1.0708288239558828E-14
5,7,26,2.4882924324515416,2.930988785010413E-14,1.177911706351471E-14
5,7,27,2.4882924324515474,3.5083047578154947E-14,1.4099246182085789E-14
5,7,28,2.4882924324515487,3.6415315207705135E-14,1.463466059406373E-14
5,7,29,2.488292432451549,3.68594044175552E-14,1.4813132064723046E-14
5,7,30,2.488292432451549,3.68594044175552E-14,1.4813132064723046E-14
5,7,31,2.4882924324515496,3.730349362740526E-14,1.4991603535382358E-14
5,7,32,2.4882924324515563,4.39648317751562E-14,1.7668675595272064E-14
5,7,33,2.4882924324515634,5.10702591327572E-14,2.0524219125821085E-14
5,7,34,2.4882924324515647,5.240252676230739E-14,2.1059633537799028E-14
5,7,35,2.4882924324515665,5.417888360170764E-14,2.1773519420436283E-14
5,7,36,2.488292432451567,5.46229728115577E-14,2.1951990891095595E-14
5,7,37,2.4882924324515723,5.995204332975845E-14,2.409364853900736E-14
5,7,38,2.4882924324515745,6.217248937900877E-14,2.498600589230393E-14
5,7,39,2.4882924324515874,7.505107646466058E-14,3.016167854142403E-14
5,7,40,2.488292432451596,8.348877145181177E-14,3.355263648395099E-14
5,7,41,2.4882924324515994,8.704148513061227E-14,3.49804082492255E-14
5,7,42,2.4882924324516034,9.103828801926284E-14,3.658665148515933E-14
5,7,43,2.4882924324516162,1.0391687510491465E-13,4.1762324134279425E-14
5,7,44,2.488292432451894,3.814726312612038E-13,1.5330699329635054E-13
5,7,45,3.1623720626097747,0.6740796301582623,0.2709004863604984
5,7,46,3.234837161639926,0.7465447291884137,0.3000229070555441
5,7,47,3.4205612886405907,0.9322688561890784,0.3746620951905519
5,7,48,4.300487980922443,1.812195548470931,0.7282888155897022
5,7,49,5.854549141329854,3.3662567088783417,1.3528380607426607
5,8,0,2.345850303665514,0.0,0.0
5,8,1,2.3458503036655154,1.3322676295501878E-15,5.679252539978573E-16
5,8,2,2.3458503036655167,2.6645352591003757E-15,1.1358505079957147E-15
5,8,3,2.3458503036655167,2.6645352591003757E-15,1.1358505079957147E-15
5,8,4,2.345850303665517,3.1086244689504383E-15,1.3251589259950005E-15
5,8,5,2.345850303665517,3.1086244689504383E-15,1.3251589259950005E-15
5,8,6,2.3458503036655194,5.329070518200751E-15,2.2717010159914294E-15
5,8,7,2.34585030366552,5.773159728050814E-15,2.461009433990715E-15
5,8,8,2.3458503036655203,6.217248937900877E-15,2.650317851990001E-15
5,8,9,2.3458503036655225,8.43769498715119E-15,3.59685994198643E-15
5,8,10,2.345850303665523,8.881784197001252E-15,3.786168359985715E-15
5,8,11,2.3458503036655234,9.325873406851315E-15,3.975476777985001E-15
5,8,12,2.3458503036655243,1.021405182655144E-14,4.354093613983573E-15
5,8,13,2.3458503036655243,1.021405182655144E-14,4.354093613983573E-15
5,8,14,2.345850303665525,1.1102230246251565E-14,4.732710449982144E-15
5,8,15,2.345850303665526,1.199040866595169E-14,5.111327285980716E-15
5,8,16,2.3458503036655283,1.4210854715202004E-14,6.057869375977145E-15
5,8,17,2.3458503036655283,1.4210854715202004E-14,6.057869375977145E-15
5,8,18,2.3458503036655296,1.554312234475219E-14,6.6257946299750025E-15
5,8,19,2.3458503036655296,1.554312234475219E-14,6.6257946299750025E-15
5,8,20,2.3458503036655296,1.554312234475219E-14,6.6257946299750025E-15
5,8,21,2.34585030366553,1.5987211554602254E-14,6.815103047974288E-15
5,8,22,2.3458503036655327,1.865174681370263E-14,7.950953555970002E-15
5,8,23,2.3458503036655336,1.9539925233402755E-14,8.329570391968575E-15
5,8,24,2.345850303665536,2.1760371282653068E-14,9.276112481965004E-15
5,8,25,2.3458503036655376,2.353672812205332E-14,1.0033346153962147E-14
5,8,26,2.3458503036655376,2.353672812205332E-14,1.0033346153962147E-14
5,8,27,2.345850303665539,2.4868995751603507E-14,1.0601271407960004E-14
5,8,28,2.34585030366554,2.5757174171303632E-14,1.0979888243958576E-14
5,8,29,2.34585030366554,2.5757174171303632E-14,1.0979888243958576E-14
5,8,30,2.3458503036655403,2.6201263381153694E-14,1.116919666195786E-14
5,8,31,2.3458503036655456,3.1530333899354446E-14,1.344089767794929E-14
5,8,32,2.345850303665554,3.9968028886505635E-14,1.703775761993572E-14
5,8,33,2.3458503036655567,4.263256414560601E-14,1.8173608127931435E-14
5,8,34,2.345850303665557,4.3076653355456074E-14,1.836291654593072E-14
5,8,35,2.3458503036655602,4.618527782440651E-14,1.968807547192572E-14
5,8,36,2.3458503036655793,6.52811138479592E-14,2.782833744589501E-14
5,8,37,2.345850303665581,6.705747068735946E-14,2.8585571117892154E-14
5,8,38,2.3458503036655904,7.638334409421077E-14,3.2561047895877154E-14
5,8,39,2.345850303665601,8.704148513061227E-14,3.7104449927860016E-14
5,8,40,2.345850303665609,9.50350909079134E-14,4.051200145184716E-14
5,8,41,2.3458503036656193,1.0524914273446484E-13,4.486609506583073E-14
5,8,42,2.63142236156614,0.2855720579006258,0.12173498771614048
5,8,43,2.779782251858009,0.43393194819249503,0.1849785331632004
5,8,44,4.672825190974623,2.326974887309109,0.9919536995489818
5,8,45,4.7960196655638585,2.4501693618983444,1.044469614309927
5,8,46,4.808113236025059,2.4622629323595446,1.0496249178867594
5,8,47,5.171295675869814,2.8254453722043,1.204444020911903
5,8,48,7.329157888946728,4.983307585281214,2.1243075815598864
5,8,49,8.648353582622077,6.3025032789565625,2.686660469812831
5,16,0,1.7792416852580302,0.0,0.0
5,16,1,1.7792416852580308,6.661338147750939E-16,3.743919785009362E-16
5,16,2,1.7792416852580308,6.661338147750939E-16,3.743919785009362E-16
5,16,3,1.779241685258031,8.881784197001252E-16,4.99189304667915E-16
5,16,4,1.7792416852580313,1.1102230246251565E-15,6.239866308348936E-16
5,16,5,1.7792416852580315,1.3322676295501878E-15,7.487839570018724E-16
5,16,6,1.7792416852580315,1.3322676295501878E-15,7.487839570018724E-16
5,16,7,1.7792416852580317,1.5543122344752192E-15,8.735812831688512E-16
5,16,8,1.779241685258032,1.7763568394002505E-15,9.9837860933583E-16
5,16,9,1.779241685258032,1.7763568394002505E-15,9.9837860933583E-16
5,16,10,1.779241685258032,1.7763568394002505E-15,9.9837860933583E-16
5,16,11,1.7792416852580322,1.9984014443252818E-15,1.1231759355028087E-15
5,16,12,1.7792416852580322,1.9984014443252818E-15,1.1231759355028087E-15
5,16,13,1.7792416852580322,1.9984014443252818E-15,1.1231759355028087E-15
5,16,14,1.7792416852580324,2.220446049250313E-15,1.2479732616697873E-15
5,16,15,1.7792416852580324,2.220446049250313E-15,1.2479732616697873E-15
5,16,16,1.7792416852580326,2.4424906541753444E-15,1.372770587836766E-15
5,16,17,1.7792416852580326,2.4424906541753444E-15,1.372770587836766E-15
5,16,18,1.7792416852580326,2.4424906541753444E-15,1.372770587836766E-15
5,16,19,1.7792416852580326,2.4424906541753444E-15,1.372770587836766E-15
5,16,20,1.7792416852580328,2.6645352591003757E-15,1.4975679140037448E-15
5,16,21,1.7792416852580328,2.6645352591003757E-15,1.4975679140037448E-15
5,16,22,1.7792416852580328,2.6645352591003757E-15,1.4975679140037448E-15
5,16,23,1.7792416852580335,3.3306690738754696E-15,1.871959892504681E-15
5,16,24,1.7792416852580335,3.3306690738754696E-15,1.871959892504681E-15
5,16,25,1.7792416852580337,3.552713678800501E-15,1.99675721867166E-15
5,16,26,1.7792416852580337,3.552713678800501E-15,1.99675721867166E-15
5,16,27,1.779241685258034,3.774758283725532E-15,2.1215545448386384E-15
5,16,28,1.7792416852580342,3.9968028886505635E-15,2.2463518710056174E-15
5,16,29,1.7792416852580342,3.9968028886505635E-15,2.2463518710056174E-15
5,16,30,1.7792416852580342,3.9968028886505635E-15,2.2463518710056174E-15
5,16,31,1.779241685258036,5.773159728050814E-15,3.244730480341447E-15
5,16,32,1.7792416852580366,6.439293542825908E-15,3.6191224588423836E-15
5,16,33,1.7792416852580382,7.993605777301127E-15,4.492703742011235E-15
5,16,34,1.7792416852580417,1.1546319456101628E-14,6.489460960682894E-15
5,16,35,1.7792416852580422,1.199040866595169E-14,6.739055613016851E-15
5,16,36,1.7850180083065676,0.0057763230485374795,0.0032465083841039743
5,16,37,1.8256059413495422,0.04636425609151207,0.026058436285337033
5,16,38,1.923316556768115,0.1440748715100848,0.0809754361668919
5,16,39,1.935998653392112,0.1567569681340819,0.08810324613732766
5,16,40,2.0141755876981797,0.23493390244014956,0.1320415907443619
5,16,41,2.029642576445545,0.25040089118751485,0.14073461366278694
5,16,42,2.058313659140121,0.27907197388209104,0.15684882846122128
5,16,43,2.078559847706539,0.29931816244850884,0.1682279394241491
5,16,44,2.2155707655270938,0.4363290802690636,0.24523317089762656
5,16,45,2.2270227932304736,0.4477811079724434,0.25166963638641654
5,16,46,2.5977905299164084,0.8185488446583782,0.4600548938575875
5,16,47,3.4572975821462357,1.6780558968882056,0.9431298236725213
5,16,48,3.67483189008004,1.89559020482201,1.0653921951851677
5,16,49,5.010110614119686,3.2308689288616557,1.8158684992776049
5,32,0,1.386419730123444,0.0,0.0
5,32,1,1.3864197301234444,4.440892098500626E-16,3.203136829353415E-16
5,32,2,1.3864197301234447,6.661338147750939E-16,4.804705244030123E-16
5,32,3,1.3864197301234449,8.881784197001252E-16,6.40627365870683E-16
5,32,4,1.3864197301234449,8.881784197001252E-16,6.40627365870683E-16
5,32,5,1.3864197301234449,8.881784197001252E-16,6.40627365870683E-16
5,32,6,1.3864197301234449,8.881784197001252E-16,6.40627365870683E-16
5,32,7,1.3864197301234449,8.881784197001252E-16,6.40627365870683E-16
5,32,8,1.386419730123445,1.1102230246251565E-15,8.007842073383538E-16
5,32,9,1.386419730123445,1.1102230246251565E-15,8.007842073383538E-16
5,32,10,1.3864197301234453,1.3322676295501878E-15,9.609410488060245E-16
5,32,11,1.3864197301234453,1.3322676295501878E-15,9.609410488060245E-16
5,32,12,1.3864197301234453,1.3322676295501878E-15,9.609410488060245E-16
5,32,13,1.3864197301234455,1.5543122344752192E-15,1.1210978902736953E-15
5,32,14,1.3864197301234455,1.5543122344752192E-15,1.1210978902736953E-15
5,32,15,1.3864197301234455,1.5543122344752192E-15,1.1210978902736953E-15
5,32,16,1.3864197301234455,1.5543122344752192E-15,1.1210978902736953E-15
5,32,17,1.3864197301234455,1.5543122344752192E-15,1.1210978902736953E-15
5,32,18,1.3864197301234458,1.7763568394002505E-15,1.281254731741366E-15
5,32,19,1.386419730123446,1.9984014443252818E-15,1.4414115732090369E-15
5,32,20,1.386419730123446,1.9984014443252818E-15,1.4414115732090369E-15
5,32,21,1.3864197301234462,2.220446049250313E-15,1.6015684146767076E-15
5,32,22,1.3864197301234462,2.220446049250313E-15,1.6015684146767076E-15
5,32,23,1.3864197301234464,2.4424906541753444E-15,1.7617252561443784E-15
5,32,24,1.3864197301234467,2.6645352591003757E-15,1.921882097612049E-15
5,32,25,1.3864197301234467,2.6645352591003757E-15,1.921882097612049E-15
5,32,26,1.3864197301234467,2.6645352591003757E-15,1.921882097612049E-15
5,32,27,1.3864197301234469,2.886579864025407E-15,2.08203893907972E-15
5,32,28,1.386419730123447,3.1086244689504383E-15,2.2421957805473906E-15
5,32,29,1.386419730123447,3.1086244689504383E-15,2.2421957805473906E-15
5,32,30,1.3864197301234473,3.3306690738754696E-15,2.4023526220150616E-15
5,32,31,1.3864197301234473,3.3306690738754696E-15,2.4023526220150616E-15
5,32,32,1.3864197301234478,3.774758283725532E-15,2.722666304950403E-15
5,32,33,1.3864197301234478,3.774758283725532E-15,2.722666304950403E-15
5,32,34,1.3864197301234478,3.774758283725532E-15,2.722666304950403E-15
5,32,35,1.3864197301234478,3.774758283725532E-15,2.722666304950403E-15
5,32,36,1.386419730123448,3.9968028886505635E-15,2.8828231464180737E-15
5,32,37,1.3864197301234482,4.218847493575595E-15,3.0429799878857447E-15
5,32,38,1.3864197301234482,4.218847493575595E-15,3.0429799878857447E-15
5,32,39,1.3864197301234484,4.440892098500626E-15,3.2031368293534153E-15
5,32,40,1.3864197301234484,4.440892098500626E-15,3.2031368293534153E-15
5,32,41,1.3864197301234487,4.6629367034256575E-15,3.3632936708210863E-15
5,32,42,1.3864197301234493,5.329070518200751E-15,3.843764195224098E-15
5,32,43,1.3864197301234513,7.327471962526033E-15,5.285175768433136E-15
5,32,44,1.3938654422726968,0.0074457121492528255,0.005370460321269284
5,32,45,1.4115921068467965,0.025172376723352485,0.018156389566896303
5,32,46,1.5290944342227242,0.14267470409928018,0.10290873751960866
5,32,47,2.142873808217923,0.7564540780944791,0.5456169309038367
5,32,48,3.2187194864120006,1.8322997562885566,1.321605367030814
5,32,49,4.225136543808036,2.838716813684592,2.047516168449102
5,64,0,1.09976031213512,0.0,0.0
5,64,1,1.0997603121351203,2.220446049250313E-16,2.0190272596211874E-16
5,64,2,1.0997603121351214,1.3322676295501878E-15,1.2114163557727125E-15
5,64,3,1.0997603121351216,1.5543122344752192E-15,1.4133190817348312E-15
5,64,4,1.0997603121351218,1.7763568394002505E-15,1.6152218076969499E-15
5,64,5,1.0997603121351218,1.7763568394002505E-15,1.6152218076969499E-15
5,64,6,1.0997603121351218,1.7763568394002505E-15,1.6152218076969499E-15
5,64,7,1.099760312135122,1.9984014443252818E-15,1.8171245336590688E-15
5,64,8,1.099760312135122,1.9984014443252818E-15,1.8171245336590688E-15
5,64,9,1.099760312135122,1.9984014443252818E-15,1.8171245336590688E-15
5,64,10,1.099760312135122,1.9984014443252818E-15,1.8171245336590688E-15
5,64,11,1.0997603121351223,2.220446049250313E-15,2.0190272596211875E-15
5,64,12,1.0997603121351225,2.4424906541753444E-15,2.2209299855833062E-15
5,64,13,1.0997603121351225,2.4424906541753444E-15,2.2209299855833062E-15
5,64,14,1.0997603121351227,2.6645352591003757E-15,2.422832711545425E-15
5,64,15,1.099760312135123,2.886579864025407E-15,2.6247354375075436E-15
5,64,16,1.099760312135123,2.886579864025407E-15,2.6247354375075436E-15
5,64,17,1.099760312135123,2.886579864025407E-15,2.6247354375075436E-15
5,64,18,1.0997603121351232,3.1086244689504383E-15,2.8266381634696624E-15
5,64,19,1.0997603121351234,3.3306690738754696E-15,3.028540889431781E-15
5,64,20,1.0997603121351238,3.774758283725532E-15,3.4323463413560185E-15
5,64,21,1.0997603121351238,3.774758283725532E-15,3.4323463413560185E-15
5,64,22,1.099760312135124,3.9968028886505635E-15,3.6342490673181376E-15
5,64,23,1.099760312135124,3.9968028886505635E-15,3.6342490673181376E-15
5,64,24,1.0997603121351243,4.218847493575595E-15,3.836151793280256E-15
5,64,25,1.0997603121351245,4.440892098500626E-15,4.038054519242375E-15
5,64,26,1.0997603121351245,4.440892098500626E-15,4.038054519242375E-15
5,64,27,1.0997603121351252,5.10702591327572E-15,4.643762697128731E-15
5,64,28,1.0997603121351256,5.551115123125783E-15,5.047568149052968E-15
5,64,29,1.0997603121351256,5.551115123125783E-15,5.047568149052968E-15
5,64,30,1.099760312135126,5.995204332975845E-15,5.4513736009772056E-15
5,64,31,1.099760312135126,5.995204332975845E-15,5.4513736009772056E-15
5,64,32,1.0997603121351267,6.661338147750939E-15,6.057081778863562E-15
5,64,33,1.1062018140359255,0.006441501900805502,0.005857187088611794
5,64,34,1.1079072205176173,0.008146908382497209,0.007407894513560382
5,64,35,1.1197898195764118,0.020029507441291727,0.018212611621168266
5,64,36,1.1197898195764209,0.02002950744130083,0.018212611621176544
5,64,37,1.1418678940904745,0.04210758195535447,0.038287962832196654
5,64,38,1.1519338105105683,0.05217349837544827,0.04744079032471765
5,64,39,1.1536252827008593,0.053864970565739245,0.04897882745119577
5,64,40,1.2024719188788158,0.10271160674369573,0.09339453843745932
5,64,41,1.2286211005205183,0.12886078838539827,0.11717170274604893
5,64,42,1.2407653870737472,0.14100507493862713,0.1282143694246195
5,64,43,1.244695407387385,0.144935095252265,0.13178789382832157
5,64,44,1.2995840393823803,0.19982372724726027,0.181697525399252
5,64,45,1.313732949375343,0.21397263724022286,0.19456297420372223
5,64,46,1.4037863527367511,0.3040260406016311,0.2764475470217527
5,64,47,1.532856950707181,0.43309663857206093,0.3938100273242533
5,64,48,3.118936642243686,2.019176330108566,1.8360149096383138
5,64,49,3.6286241902288907,2.5288638780937704,2.2994682115634175
5,128,0,0.9835331132952607,0.0,0.0
5,128,1,0.9835331132952632,2.4424906541753444E-15,2.483384261453024E-15
5,128,2,0.9835331132952653,4.551914400963142E-15,4.62812521452609E-15
5,128,3,0.9835331132952654,4.6629367034256575E-15,4.7410063173194096E-15
5,128,4,0.9835331132952663,5.551115123125783E-15,5.644055139665964E-15
5,128,5,0.9835331132952663,5.551115123125783E-15,5.644055139665964E-15
5,128,6,0.9835331132952663,5.551115123125783E-15,5.644055139665964E-15
5,128,7,0.9835331132952667,5.995204332975845E-15,6.09557955083924E-15
5,128,8,0.9835331132952668,6.106226635438361E-15,6.20846065363256E-15
5,128,9,0.9835331132952668,6.106226635438361E-15,6.20846065363256E-15
5,128,10,0.983533113295267,6.328271240363392E-15,6.434222859219198E-15
5,128,11,0.9835331132952673,6.5503158452884236E-15,6.659985064805837E-15
5,128,12,0.9835331132952673,6.5503158452884236E-15,6.659985064805837E-15
5,128,13,0.9835331132952677,6.994405055138486E-15,7.111509475979115E-15
5,128,14,0.9835331132952677,6.994405055138486E-15,7.111509475979115E-15
5,128,15,0.9835331132952678,7.105427357601002E-15,7.224390578772433E-15
5,128,16,0.983533113295268,7.327471962526033E-15,7.450152784359072E-15
5,128,17,0.9835331132952682,7.438494264988549E-15,7.563033887152391E-15
5,128,18,0.9835331132952689,8.215650382226158E-15,8.353201606705627E-15
5,128,19,0.983533113295269,8.326672684688674E-15,8.466082709498945E-15
5,128,20,0.9835331132952694,8.659739592076221E-15,8.804726017878903E-15
5,128,21,0.9835331132952694,8.659739592076221E-15,8.804726017878903E-15
5,128,22,0.9835331132952695,8.770761894538737E-15,8.917607120672223E-15
5,128,23,0.9835331132952697,8.992806499463768E-15,9.14336932625886E-15
5,128,24,0.9835331132952697,8.992806499463768E-15,9.14336932625886E-15
5,128,25,0.9835331132952698,9.103828801926284E-15,9.25625042905218E-15
5,128,26,0.98353311329527,9.325873406851315E-15,9.482012634638819E-15
5,128,27,0.9835331132952704,9.658940314238862E-15,9.820655943018776E-15
5,128,28,0.9835331132952707,9.992007221626409E-15,1.0159299251398735E-14
5,128,29,0.9835331132952708,1.0103029524088925E-14,1.0272180354192053E-14
5,128,30,0.983533113295271,1.0325074129013956E-14,1.0497942559778692E-14
5,128,31,0.9835331132952713,1.0547118733938987E-14,1.0723704765365331E-14
5,128,32,0.9835331132952715,1.0769163338864018E-14,1.0949466970951969E-14
5,128,33,0.9835331132952726,1.1879386363489175E-14,1.2078277998885163E-14
5,128,34,0.9835331132952732,1.2434497875801753E-14,1.2642683512851759E-14
5,128,35,0.9835331132952744,1.3655743202889425E-14,1.3884375643578271E-14
5,128,36,0.9835331132952748,1.4099832412739488E-14,1.4335900054751546E-14
5,128,37,0.9835331132952749,1.4210854715202004E-14,1.4448781157544866E-14
5,128,38,0.9835331132952752,1.4432899320127035E-14,1.4674543363131505E-14
5,128,39,0.983533113295276,1.532107773982716E-14,1.5577592185478058E-14
5,128,40,0.9949605173518518,0.01142740405659104,0.011618728339815932
5,128,41,0.9952240885817618,0.011690975286501093,0.01188671243343427
5,128,42,1.0122232970592315,0.02869018376397081,0.029170531602994335
5,128,43,1.0177644844553815,0.03423137116012076,0.03480449279987217
5,128,44,1.056866285588394,0.07333317229313319,0.07456095916022124
5,128,45,1.1706346866925192,0.18710157339725852,0.19023413738495032
5,128,46,1.1923233457526912,0.20879023245743045,0.2122859206619826
5,128,47,1.2016954847309456,0.21816237143568484,0.22181497347328416
5,128,48,1.2274474747154775,0.24391436142021683,0.24799811833787513
5,128,49,1.4549963705088644,0.4714632572136037,0.47935677085034606
5,256,0,0.968969158077721,0.0,0.0
5,256,1,0.9689691580777228,1.7763568394002505E-15,1.833243942381259E-15
5,256,2,0.968969158077723,1.9984014443252818E-15,2.0623994351789163E-15
5,256,3,0.9689691580777249,3.885780586188048E-15,4.010221123959004E-15
5,256,4,0.9689691580777255,4.551914400963142E-15,4.697687602351976E-15
5,256,5,0.9689691580777255,4.551914400963142E-15,4.697687602351976E-15
5,256,6,0.9689691580777287,7.66053886991358E-15,7.905864501519178E-15
5,256,7,0.9689691580777292,8.215650382226158E-15,8.478753233513322E-15
5,256,8,0.9689691580777298,8.770761894538737E-15,9.051641965507466E-15
5,256,9,0.9689691580777298,8.770761894538737E-15,9.051641965507466E-15
5,256,10,0.9689691580777303,9.325873406851315E-15,9.624530697501609E-15
5,256,11,0.9689691580777305,9.547918011776346E-15,9.853686190299266E-15
5,256,12,0.9689691580777308,9.769962616701378E-15,1.0082841683096924E-14
5,256,13,0.9689691580777317,1.0658141036401503E-14,1.0999463654287553E-14
5,256,14,0.9689691580777321,1.1102230246251565E-14,1.1457774639882868E-14
5,256,15,0.9689691580777324,1.1435297153639112E-14,1.1801507879079354E-14
5,256,16,0.9689691580777324,1.1435297153639112E-14,1.1801507879079354E-14
5,256,17,0.9689691580777328,1.176836406102666E-14,1.214524111827584E-14
5,256,18,0.9689691580777331,1.2101430968414206E-14,1.2488974357472326E-14
5,256,19,0.9689691580777334,1.2434497875801753E-14,1.2832707596668811E-14
5,256,20,0.9689691580777335,1.2545520178264269E-14,1.2947285343067641E-14
5,256,21,0.9689691580777335,1.2545520178264269E-14,1.2947285343067641E-14
5,256,22,0.9689691580777343,1.3322676295501878E-14,1.3749329567859442E-14
5,256,23,0.9689691580777358,1.4765966227514582E-14,1.5238840271044214E-14
5,256,24,0.9689691580777361,1.509903313490213E-14,1.55825735102407E-14
5,256,25,0.9689691580777366,1.5654144647214707E-14,1.6155462242234843E-14
5,256,26,0.9689691580777406,1.965094753586527E-14,2.0280261112592675E-14
5,256,27,0.9689691580777409,1.9872992140790302E-14,2.0509416605390334E-14
5,256,28,0.9689691580777411,2.0095036745715333E-14,2.073857209818799E-14
5,256,29,0.9689691580777418,2.0761170560490427E-14,2.1426038576580963E-14
5,256,30,0.9689691580777425,2.1538326677728037E-14,2.2228082801372765E-14
5,256,31,0.9689691580777429,2.1871393585115584E-14,2.2571816040569248E-14
5,256,32,0.968969158077743,2.19824158875781E-14,2.268639378696808E-14
5,256,33,0.9689691580777436,2.2648549702353193E-14,2.337386026536105E-14
5,256,34,0.9697113671410356,7.422090633145695E-4,7.659780057262018E-4
5,256,35,0.9699010931999953,9.319351222742966E-4,9.617799643108415E-4
5,256,36,0.9715933488013886,0.0026241907236675965,0.0027082293608535167
5,256,37,0.9717070883308045,0.0027379302530835536,0.00282561135229027
5,256,38,0.9725657413333482,0.0035965832556271726,0.003711762366887111
5,256,39,0.9748383082601653,0.0058691501824442716,0.006057107322267843
5,256,40,0.979167105590409,0.010197947512687988,0.010524532620748298
5,256,41,0.9792490164719309,0.010279858394209862,0.010609066664829093
5,256,42,0.9815729206133679,0.012603762535646879,0.013007392888180999
5,256,43,0.98624248022106,0.017273322143338987,0.017826493237005067
5,256,44,0.9887849237549838,0.019815765677262842,0.020450357487718323
5,256,45,0.9921085641473448,0.023139406069623836,0.023880436107511095
5,256,46,1.0031648382106886,0.03419568013296759,0.03529078283647987
5,256,47,1.0332928714662204,0.0643237133884994,0.06638365406398208
5,256,48,1.1766989896906517,0.20772983161293068,0.21438229471104453
5,256,49,1.4625242866948833,0.49355512861716233,0.5093610302275218
5,512,0,0.9687500495571671,0.0,0.0
5,512,1,0.9687500495571717,4.551914400963142E-15,4.698750109013055E-15
5,512,2,0.9687500495571755,8.326672684688674E-15,8.595274589658029E-15
5,512,3,0.9687500495571808,1.3655743202889425E-14,1.4096250327039166E-14
5,512,4,0.9687500495571818,1.4654943925052066E-14,1.512768327779813E-14
5,512,5,0.9687500495571825,1.532107773982716E-14,1.5815305244970772E-14
5,512,6,0.9687500495571828,1.5654144647214707E-14,1.6159116228557092E-14
5,512,7,0.9687500495571835,1.63202784619898E-14,1.6846738195729734E-14
5,512,8,0.9687500495571837,1.6542323066914832E-14,1.7075945518120614E-14
5,512,9,0.9687500495571838,1.6653345369377348E-14,1.7190549179316057E-14
5,512,10,0.9687500495571838,1.6653345369377348E-14,1.7190549179316057E-14
5,512,11,0.9687500495571846,1.7430501486614958E-14,1.799277480768414E-14
5,512,12,0.9687500495571849,1.7763568394002505E-14,1.833658579127046E-14
5,512,13,0.9687500495571852,1.8096635301390052E-14,1.8680396774856782E-14
5,512,14,0.9687500495571862,1.9095836023552692E-14,1.9711829725615744E-14
5,512,15,0.9687500495571864,1.9206858326015208E-14,1.9826433386811184E-14
5,512,16,0.9687500495571865,1.9317880628477724E-14,1.9941037048006623E-14
5,512,17,0.9687500495571865,1.9317880628477724E-14,1.9941037048006623E-14
5,512,18,0.9687500495571865,1.9317880628477724E-14,1.9941037048006623E-14
5,512,19,0.9687500495571874,2.020605904817785E-14,2.085786633757015E-14
5,512,20,0.9687500495571875,2.0317081350640365E-14,2.097246999876559E-14
5,512,21,0.9687500495571876,2.042810365310288E-14,2.108707365996103E-14
5,512,22,0.9687500495571879,2.0761170560490427E-14,2.1430884643547348E-14
5,512,23,0.9687500495571882,2.1094237467877974E-14,2.177469562713367E-14
5,512,24,0.9687500495571884,2.120525977034049E-14,2.188929928832911E-14
5,512,25,0.9687500495571888,2.1649348980190553E-14,2.2347713933110873E-14
5,512,26,0.9687500495571907,2.353672812205332E-14,2.4295976173433358E-14
5,512,27,0.9687500495571914,2.4202861936828413E-14,2.4983598140606E-14
5,512,28,0.9687500495571917,2.453592884421596E-14,2.5327409124192323E-14
5,512,29,0.9687500495571938,2.6645352591003757E-14,2.750487868690569E-14
5,512,30,0.9687500495571939,2.6756374893466273E-14,2.761948234810113E-14
5,512,31,0.9687500495571953,2.8199664825478976E-14,2.9109329943641855E-14
5,512,32,0.9687500495571966,2.942091015256665E-14,3.03699702167917E-14
5,512,33,0.9687500495571968,2.964295475749168E-14,3.059917753918258E-14
5,512,34,0.9687500495571968,2.964295475749168E-14,3.059917753918258E-14
5,512,35,0.9687500495571979,3.0753177782116836E-14,3.1745214151136984E-14
5,512,36,0.9687500495571988,3.164135620181696E-14,3.2662043440700503E-14
5,512,37,0.9687500495572002,3.3084646133829665E-14,3.415189103624123E-14
5,512,38,0.9687500495572021,3.497202527569243E-14,3.610015327656372E-14
5,512,39,0.9687500495572151,4.796163466380676E-14,4.950878163643024E-14
5,512,40,0.9687532915705763,3.242013409177069E-6,3.3465943156947975E-6
5,512,41,0.9687826534468901,3.260388972292638E-5,3.3655626379405296E-5
5,512,42,0.9688927389574082,1.4268940024109167E-4,1.4729227658498447E-4
5,512,43,0.9689247375036409,1.7468794647379493E-4,1.8032303229677035E-4
5,512,44,0.9690203652650579,2.7031570789071147E-4,2.790355551612901E-4
5,512,45,0.9690429678799649,2.9291832279776386E-4,3.023672854846945E-4
5,512,46,0.9700217348294855,0.001271685272318357,0.00131270731072444
5,512,47,0.9723468729567143,0.0035968233995471444,0.0037128497708891124
5,512,48,0.988364300621653,0.019614251064485888,0.020246967805010084
5,512,49,1.0914366986750412,0.12268664911787408,0.1266442764817987
5,1024,0,0.9687499999998662,0.0,0.0
5,1024,1,0.9687499999998963,3.008704396734174E-14,3.105759377274415E-14
5,1024,2,0.968749999999897,3.0753177782116836E-14,3.1745215775092733E-14
5,1024,3,0.9687499999999053,3.907985046680551E-14,4.0340490804449966E-14
5,1024,4,0.968749999999913,4.674038933671909E-14,4.8248143831458627E-14
5,1024,5,0.9687499999999145,4.829470157119431E-14,4.9852595170271976E-14
5,1024,6,0.9687499999999192,5.295763827461997E-14,5.466594918671203E-14
5,1024,7,0.9687499999999201,5.384581669432009E-14,5.5582778523176806E-14
5,1024,8,0.9687499999999203,5.4067861299245124E-14,5.5811985857293E-14
5,1024,9,0.9687499999999256,5.939693181744587E-14,6.131296187608163E-14
5,1024,10,0.968749999999926,5.972999872483342E-14,6.165677287725591E-14
5,1024,11,0.9687499999999261,5.984102102729594E-14,6.177137654431401E-14
5,1024,12,0.968749999999929,6.272760089132134E-14,6.475107188782452E-14
5,1024,13,0.968749999999929,6.272760089132134E-14,6.475107188782452E-14
5,1024,14,0.9687499999999294,6.317169010117141E-14,6.52094865560569E-14
5,1024,15,0.9687499999999318,6.561418075534675E-14,6.773076723133504E-14
5,1024,16,0.9687499999999325,6.628031457012185E-14,6.841838923368362E-14
5,1024,17,0.9687499999999332,6.694644838489694E-14,6.91060112360322E-14
5,1024,18,0.9687499999999335,6.727951529228449E-14,6.944982223720648E-14
5,1024,19,0.9687499999999336,6.7390537594747E-14,6.956442590426458E-14
5,1024,20,0.9687499999999339,6.772360450213455E-14,6.990823690543886E-14
5,1024,21,0.9687499999999345,6.827871601444713E-14,7.048125524072935E-14
5,1024,22,0.9687499999999347,6.850076061937216E-14,7.071046257484554E-14
5,1024,23,0.9687499999999347,6.850076061937216E-14,7.071046257484554E-14
5,1024,24,0.9687499999999349,6.872280522429719E-14,7.093966990896174E-14
5,1024,25,0.9687499999999354,6.916689443414725E-14,7.139808457719412E-14
5,1024,26,0.9687499999999368,7.061018436615996E-14,7.288793224894938E-14
5,1024,27,0.9687499999999374,7.116529587847253E-14,7.346095058423986E-14
5,1024,28,0.9687499999999385,7.227551890309769E-14,7.460698725482082E-14
5,1024,29,0.9687499999999386,7.238654120556021E-14,7.472159092187892E-14
5,1024,30,0.9687499999999389,7.271960811294775E-14,7.50654019230532E-14
5,1024,31,0.9687499999999406,7.438494264988549E-14,7.678445692892466E-14
5,1024,32,0.9687499999999458,7.960299086562372E-14,8.217082928065519E-14
5,1024,33,0.968749999999946,7.982503547054876E-14,8.240003661477138E-14
5,1024,34,0.9687499999999527,8.64863736182997E-14,8.927625663825718E-14
5,1024,35,0.9687499999999655,9.9253938401489E-14,1.0245567834993828E-13
5,1024,36,0.9687500000867706,8.690437258707107E-11,8.97077394447309E-11
5,1024,37,0.9687500001636574,1.6379120282294934E-10,1.6907479001080978E-10
5,1024,38,0.9687500003160138,3.1614755258146943E-10,3.263458607293038E-10
5,1024,39,0.9687500003584836,3.586173580316654E-10,3.7018565990370573E-10
5,1024,40,0.9687500012242573,1.2243910330056451E-9,1.2638875179414855E-9
5,1024,41,0.9687500014441827,1.444316444221272E-9,1.4909072972608736E-9
5,1024,42,0.9687500030166079,3.016741634276343E-9,3.114055880543752E-9
5,1024,43,0.9687500150700383,1.507017211022088E-8,1.55563066944237E-8
5,1024,44,0.9687500164300319,1.643016567243194E-8,1.696017101670628E-8
5,1024,45,0.9687500474179986,4.741813242059578E-8,4.894774959546047E-8
5,1024,46,0.9687500641761237,6.417625753041278E-8,6.62464593862417E-8
5,1024,47,0.9687625754133473,1.2575413481097364E-5,1.2981071980489394E-5
5,1024,48,0.9706414333192005,0.0018914333193342792,0.00195244729737759
5,1024,49,1.0657105035897265,0.0969605035898603,0.1000882617701922


==> static-results-v2/static-5-distribution-stddev.csv <==
lambda,maxDeviation
1,3.8380652430408195E-15
2,1.089325312476392E-14
3,1.359088402616056E-13
4,8.365851674221479E-8
5,9.054335195344818E-8
6,6.569826203926517E-8
7,7.584728654804737E-8
8,1.6811072686224624E-7
16,2.489777272151928E-8
32,1.7050160769200068E-8
64,1.3257465305866723E-8
128,3.95337172686926E-8
256,1.711446666100176E-7
512,8.396011492013472E-6
1024,0.04436093167173158


==> static-results-v2/static-5-distributions.csv <==
n,lambda,attempt,distance,probability
5,1,0,1,1.0
5,1,0,2,0.0
5,1,0,3,0.0
5,1,0,4,0.0
5,1,0,5,0.0
5,1,1,1,0.9999999999999952
5,1,1,2,8.753525151447042E-16
5,1,1,3,0.0
5,1,1,4,0.0
5,1,1,5,3.928160360320024E-15
5,1,2,1,0.9999999999999962
5,1,2,2,3.4588631383294594E-15
5,1,2,3,0.0
5,1,2,4,3.6858386500229476E-16
5,1,2,5,0.0
5,1,3,1,1.0
5,1,3,2,0.0
5,1,3,3,0.0
5,1,3,4,0.0
5,1,3,5,0.0
5,1,4,1,1.0
5,1,4,2,0.0
5,1,4,3,0.0
5,1,4,4,0.0
5,1,4,5,0.0
5,1,5,1,1.0
5,1,5,2,0.0
5,1,5,3,0.0
5,1,5,4,0.0
5,1,5,5,0.0
5,1,6,1,1.0
5,1,6,2,0.0
5,1,6,3,0.0
5,1,6,4,0.0
5,1,6,5,0.0
5,1,7,1,1.0
5,1,7,2,0.0
5,1,7,3,0.0
5,1,7,4,0.0
5,1,7,5,0.0
5,1,8,1,1.0
5,1,8,2,0.0
5,1,8,3,0.0
5,1,8,4,0.0
5,1,8,5,0.0
5,1,9,1,1.0
5,1,9,2,0.0
5,1,9,3,0.0
5,1,9,4,0.0
5,1,9,5,0.0
5,1,10,1,0.9999999999999941
5,1,10,2,1.2836401204181086E-15
5,1,10,3,5.063148411452574E-16
5,1,10,4,0.0
5,1,10,5,4.0701103940282726E-15
5,1,11,1,1.0
5,1,11,2,0.0
5,1,11,3,0.0
5,1,11,4,0.0
5,1,11,5,0.0
5,1,12,1,1.0
5,1,12,2,0.0
5,1,12,3,0.0
5,1,12,4,0.0
5,1,12,5,0.0
5,1,13,1,1.0
5,1,13,2,0.0
5,1,13,3,0.0
5,1,13,4,0.0
5,1,13,5,0.0
5,1,14,1,1.0
5,1,14,2,0.0
5,1,14,3,0.0
5,1,14,4,0.0
5,1,14,5,0.0
5,1,15,1,1.0
5,1,15,2,0.0
5,1,15,3,0.0
5,1,15,4,0.0
5,1,15,5,0.0
5,1,16,1,1.0
5,1,16,2,0.0
5,1,16,3,0.0
5,1,16,4,0.0
5,1,16,5,0.0
5,1,17,1,1.0
5,1,17,2,0.0
5,1,17,3,0.0
5,1,17,4,0.0
5,1,17,5,0.0
5,1,18,1,1.0
5,1,18,2,0.0
5,1,18,3,0.0
5,1,18,4,0.0
5,1,18,5,0.0
5,1,19,1,0.999999999999989
5,1,19,2,1.1849150858651359E-15
5,1,19,3,3.2906976576360904E-15
5,1,19,4,5.289132942887404E-15
5,1,19,5,1.2064398941252749E-15
5,1,20,1,1.0
5,1,20,2,0.0
5,1,20,3,0.0
5,1,20,4,0.0
5,1,20,5,0.0
5,1,21,1,1.0
5,1,21,2,0.0
5,1,21,3,0.0
5,1,21,4,0.0
5,1,21,5,0.0
5,1,22,1,1.0
5,1,22,2,0.0
5,1,22,3,0.0
5,1,22,4,0.0
5,1,22,5,0.0
5,1,23,1,0.9999999999999917
5,1,23,2,3.111091287494757E-15
5,1,23,3,2.762114998128833E-16
5,1,23,4,2.0669031982179738E-15
5,1,23,5,2.7998997050021434E-15
5,1,24,1,1.0
5,1,24,2,0.0
5,1,24,3,0.0
5,1,24,4,0.0
5,1,24,5,0.0
5,1,25,1,1.0
5,1,25,2,0.0
5,1,25,3,0.0
5,1,25,4,0.0
5,1,25,5,0.0
5,1,26,1,1.0
5,1,26,2,0.0
5,1,26,3,0.0
5,1,26,4,0.0
5,1,26,5,0.0
5,1,27,1,0.9999999999999863
5,1,27,2,2.118455239066757E-15
5,1,27,3,8.937515014617206E-15
5,1,27,4,1.4890440126740374E-15
5,1,27,5,1.1705146001374226E-15
5,1,28,1,1.0
5,1,28,2,0.0
5,1,28,3,0.0
5,1,28,4,0.0
5,1,28,5,0.0
5,1,29,1,1.0
5,1,29,2,0.0
5,1,29,3,0.0
5,1,29,4,0.0
5,1,29,5,0.0
5,1,30,1,1.0
5,1,30,2,0.0
5,1,30,3,0.0
5,1,30,4,0.0
5,1,30,5,0.0
5,1,31,1,1.0
5,1,31,2,0.0
5,1,31,3,0.0
5,1,31,4,0.0
5,1,31,5,0.0
5,1,32,1,1.0
5,1,32,2,0.0
5,1,32,3,0.0
5,1,32,4,0.0
5,1,32,5,0.0
5,1,33,1,1.0
5,1,33,2,0.0
5,1,33,3,0.0
5,1,33,4,0.0
5,1,33,5,0.0
5,1,34,1,1.0
5,1,34,2,0.0
5,1,34,3,0.0
5,1,34,4,0.0
5,1,34,5,0.0
5,1,35,1,0.9999999999999917
5,1,35,2,1.223182010350362E-15
5,1,35,3,2.9368991837662344E-15
5,1,35,4,3.1324622279987632E-15
5,1,35,5,9.549322515595024E-16
5,1,36,1,1.0
5,1,36,2,0.0
5,1,36,3,0.0
5,1,36,4,0.0
5,1,36,5,0.0
5,1,37,1,1.0
5,1,37,2,0.0
5,1,37,3,0.0
5,1,37,4,0.0
5,1,37,5,0.0
5,1,38,1,0.9999999999999883
5,1,38,2,3.3481581917725108E-15
5,1,38,3,1.7881745586794543E-15
5,1,38,4,2.7974235625977672E-15
5,1,38,5,3.75664635726348E-15
5,1,39,1,0.9999999999999912
5,1,39,2,8.777483551988765E-17
5,1,39,3,7.927836087591334E-15
5,1,39,4,4.195776234252222E-17
5,1,39,5,7.219446250643628E-16
5,1,40,1,1.0
5,1,40,2,0.0
5,1,40,3,0.0
5,1,40,4,0.0
5,1,40,5,0.0
5,2,0,1,0.999999999999988
5,2,0,2,9.224539713347378E-16
5,2,0,3,1.1799741017819048E-15
5,2,0,4,3.4064051856797442E-15
5,2,0,5,6.5682592652420305E-15
5,2,1,1,1.0
5,2,1,2,0.0
5,2,1,3,0.0
5,2,1,4,0.0
5,2,1,5,0.0
5,2,2,1,1.0
5,2,2,2,0.0
5,2,2,3,0.0
5,2,2,4,0.0
5,2,2,5,0.0
5,2,3,1,1.0
5,2,3,2,0.0
5,2,3,3,0.0
5,2,3,4,0.0
5,2,3,5,0.0
5,2,4,1,0.9999999999999826
5,2,4,2,3.596366117821378E-15
5,2,4,3,8.066374078815844E-16
5,2,4,4,7.434238100078672E-15
5,2,4,5,5.5772056276091564E-15
5,2,5,1,1.0
5,2,5,2,0.0
5,2,5,3,0.0
5,2,5,4,0.0
5,2,5,5,0.0
5,2,6,1,1.0
5,2,6,2,0.0
5,2,6,3,0.0
5,2,6,4,0.0
5,2,6,5,0.0
5,2,7,1,1.0
5,2,7,2,0.0
5,2,7,3,0.0
5,2,7,4,0.0
5,2,7,5,0.0
5,2,8,1,0.9999999999999659
5,2,8,2,1.3041386270664106E-14
5,2,8,3,1.891732425098575E-15
5,2,8,4,1.267497109776495E-14
5,2,8,5,6.641617001047092E-15
5,2,9,1,1.0
5,2,9,2,0.0
5,2,9,3,0.0
5,2,9,4,0.0
5,2,9,5,0.0
5,2,10,1,1.0
5,2,10,2,0.0
5,2,10,3,0.0
5,2,10,4,0.0
5,2,10,5,0.0
5,2,11,1,1.0
5,2,11,2,0.0
5,2,11,3,0.0
5,2,11,4,0.0
5,2,11,5,0.0
5,2,12,1,1.0
5,2,12,2,0.0
5,2,12,3,0.0
5,2,12,4,0.0
5,2,12,5,0.0
5,2,13,1,0.999999999999961
5,2,13,2,2.5669418663710073E-14
5,2,13,3,3.824485783492437E-15
5,2,13,4,3.872795133441509E-15
5,2,13,5,5.566906190898424E-15
5,2,14,1,1.0
5,2,14,2,0.0
5,2,14,3,0.0
5,2,14,4,0.0
5,2,14,5,0.0
5,2,15,1,0.9999999999999821
5,2,15,2,1.5695977698593256E-14
5,2,15,3,1.115342465751161E-15
5,2,15,4,0.0
5,2,15,5,1.0575822935905827E-15
5,2,16,1,1.0
5,2,16,2,0.0
5,2,16,3,0.0
5,2,16,4,0.0
5,2,16,5,0.0
5,2,17,1,1.0
5,2,17,2,0.0
5,2,17,3,0.0
5,2,17,4,0.0
5,2,17,5,0.0
5,2,18,1,1.0
5,2,18,2,0.0
5,2,18,3,0.0
5,2,18,4,0.0
5,2,18,5,0.0
5,2,19,1,0.9999999999999785
5,2,19,2,4.4764024153182724E-17
5,2,19,3,7.149738513336411E-15
5,2,19,4,1.2817176273636497E-14
5,2,19,5,1.5802043636973768E-15
5,2,20,1,0.999999999999991
5,2,20,2,9.991843788796902E-17
5,2,20,3,1.93607263725898E-15
5,2,20,4,5.980161260171291E-15
5,2,20,5,9.544823511997883E-16
5,2,21,1,1.0
5,2,21,2,0.0
5,2,21,3,0.0
5,2,21,4,0.0
5,2,21,5,0.0
5,2,22,1,1.0
5,2,22,2,0.0
5,2,22,3,0.0
5,2,22,4,0.0
5,2,22,5,0.0
5,2,23,1,1.0
5,2,23,2,0.0
5,2,23,3,0.0
5,2,23,4,0.0
5,2,23,5,0.0
5,2,24,1,1.0
5,2,24,2,0.0
5,2,24,3,0.0
5,2,24,4,0.0
5,2,24,5,0.0
5,2,25,1,1.0
5,2,25,2,0.0
5,2,25,3,0.0
5,2,25,4,0.0
5,2,25,5,0.0
5,2,26,1,0.999999999999975
5,2,26,2,1.2105248062413642E-14
5,2,26,3,6.686600231094817E-15
5,2,26,4,2.6753641180602445E-15
5,2,26,5,3.5504330029406335E-15
5,2,27,1,1.0
5,2,27,2,0.0
5,2,27,3,0.0
5,2,27,4,0.0
5,2,27,5,0.0
5,2,28,1,0.9999999999999736
5,2,28,2,1.3536392437372488E-15
5,2,28,3,1.956486910420804E-14
5,2,28,4,4.569976822998731E-15
5,2,28,5,9.02210868233629E-16
5,2,29,1,1.0
5,2,29,2,0.0
5,2,29,3,0.0
5,2,29,4,0.0
5,2,29,5,0.0
5,2,30,1,1.0
5,2,30,2,0.0
5,2,30,3,0.0
5,2,30,4,0.0
5,2,30,5,0.0
5,2,31,1,1.0
5,2,31,2,0.0
5,2,31,3,0.0
5,2,31,4,0.0
5,2,31,5,0.0
5,2,32,1,1.0
5,2,32,2,0.0
5,2,32,3,0.0
5,2,32,4,0.0
5,2,32,5,0.0
5,2,33,1,1.0
5,2,33,2,0.0
5,2,33,3,0.0
5,2,33,4,0.0
5,2,33,5,0.0
5,2,34,1,1.0
5,2,34,2,0.0
5,2,34,3,0.0
5,2,34,4,0.0
5,2,34,5,0.0
5,2,35,1,1.0
5,2,35,2,0.0
5,2,35,3,0.0
5,2,35,4,0.0
5,2,35,5,0.0
5,2,36,1,0.9999999999999846
5,2,36,2,6.5227699991071E-15
5,2,36,3,1.7519786354166593E-15
5,2,36,4,4.812128699391628E-15
5,2,36,5,2.4304407585618257E-15
5,3,0,1,1.0
5,3,0,2,0.0
5,3,0,3,0.0
5,3,0,4,0.0
5,3,0,5,0.0
5,3,1,1,1.0
5,3,1,2,0.0
5,3,1,3,0.0
5,3,1,4,0.0
5,3,1,5,0.0
5,3,2,1,1.0
5,3,2,2,0.0
5,3,2,3,0.0
5,3,2,4,0.0
5,3,2,5,0.0
5,3,3,1,1.0
5,3,3,2,0.0
5,3,3,3,0.0
5,3,3,4,0.0
5,3,3,5,0.0
5,3,4,1,0.9999999999996174
5,3,4,2,2.911846703369105E-14
5,3,4,3,4.7634835634836446E-14
5,3,4,4,2.213021169212371E-13
5,3,4,5,8.449514997302752E-14
5,3,5,1,0.999999999999495
5,3,5,2,6.366225829586031E-14
5,3,5,3,5.477281129182755E-15
5,3,5,4,3.4807131109919104E-13
5,3,5,5,8.781366525818001E-14
5,3,6,1,1.0
5,3,6,2,0.0
5,3,6,3,0.0
5,3,6,4,0.0
5,3,6,5,0.0
5,3,7,1,1.0
5,3,7,2,0.0
5,3,7,3,0.0
5,3,7,4,0.0
5,3,7,5,0.0
5,3,8,1,1.0
5,3,8,2,0.0
5,3,8,3,0.0
5,3,8,4,0.0
5,3,8,5,0.0
5,3,9,1,0.9999999999998674
5,3,9,2,9.811932003988164E-15
5,3,9,3,4.0993338574709153E-14
5,3,9,4,7.418585279209315E-14
5,3,9,5,7.755561497911E-15
5,3,10,1,1.0
5,3,10,2,0.0
5,3,10,3,0.0
5,3,10,4,0.0
5,3,10,5,0.0
5,3,11,1,1.0
5,3,11,2,0.0
5,3,11,3,0.0
5,3,11,4,0.0
5,3,11,5,0.0
5,3,12,1,0.9999999999997908
5,3,12,2,1.9117999349413504E-14
5,3,12,3,1.707622000927977E-14
5,3,12,4,1.5211380049203523E-13
5,3,12,5,2.0907098479698003E-14
5,3,13,1,0.9999999999995158
5,3,13,2,1.5761490840554532E-14
5,3,13,3,1.0177742885306421E-14
5,3,13,4,3.943885056429201E-13
5,3,13,5,6.375036274816698E-14
5,3,14,1,1.0
5,3,14,2,0.0
5,3,14,3,0.0
5,3,14,4,0.0
5,3,14,5,0.0
5,3,15,1,1.0
5,3,15,2,0.0
5,3,15,3,0.0
5,3,15,4,0.0
5,3,15,5,0.0
5,3,16,1,1.0
5,3,16,2,0.0
5,3,16,3,0.0
5,3,16,4,0.0
5,3,16,5,0.0
5,3,17,1,0.9999999999997203
5,3,17,2,1.9979554824554904E-14
5,3,17,3,9.096205874944596E-14
5,3,17,4,1.5771752851658762E-13
5,3,17,5,1.0984886636131674E-14
5,3,18,1,0.9999999999998175
5,3,18,2,0.0
5,3,18,3,0.0
5,3,18,4,0.0
5,3,18,5,1.824088918812587E-13
5,3,19,1,1.0
5,3,19,2,0.0
5,3,19,3,0.0
5,3,19,4,0.0
5,3,19,5,0.0
5,3,20,1,1.0
5,3,20,2,0.0
5,3,20,3,0.0
5,3,20,4,0.0
5,3,20,5,0.0
5,3,21,1,0.9999999999997823
5,3,21,2,2.4153541948527072E-14
5,3,21,3,8.621789329697437E-14
5,3,21,4,9.632012426326004E-14
5,3,21,5,1.1040022577425171E-14
5,3,22,1,1.0
5,3,22,2,0.0
5,3,22,3,0.0
5,3,22,4,0.0
5,3,22,5,0.0
5,3,23,1,1.0
5,3,23,2,0.0
5,3,23,3,0.0
5,3,23,4,0.0
5,3,23,5,0.0
5,3,24,1,0.9999999999998503
5,3,24,2,3.5392595362034814E-15
5,3,24,3,8.637251206194814E-15
5,3,24,4,7.458835264476546E-14
5,3,24,5,6.281307630282468E-14
5,3,25,1,0.9999999999998073
5,3,25,2,1.94598185342285E-14
5,3,25,3,3.20443253076675E-14
5,3,25,4,1.3901623358946003E-13
5,3,25,5,2.38084352922237E-15
5,3,26,1,0.9999999999998991
5,3,26,2,1.9234102766795188E-14
5,3,26,3,3.92221217741771E-14
5,3,26,4,3.1434461266268522E-15
5,3,26,5,3.939853624910703E-14
5,3,27,1,1.0
5,3,27,2,0.0
5,3,27,3,0.0
5,3,27,4,0.0
5,3,27,5,0.0
5,3,28,1,1.0
5,3,28,2,0.0
5,3,28,3,0.0
5,3,28,4,0.0
5,3,28,5,0.0
5,3,29,1,0.9999999999998479
5,3,29,2,6.162063488088973E-14
5,3,29,3,8.642759814327568E-15
5,3,29,4,4.5095560055336677E-14
5,3,29,5,3.667424597511215E-14
5,3,30,1,1.0
5,3,30,2,0.0
5,3,30,3,0.0
5,3,30,4,0.0
5,3,30,5,0.0
5,3,31,1,0.9999999999999611
5,3,31,2,1.458745703772012E-14
5,3,31,3,9.78980794795801E-16
5,3,31,4,5.604035505954387E-15
5,3,31,5,1.773456740636386E-14
5,3,32,1,1.0
5,3,32,2,0.0
5,3,32,3,0.0
5,3,32,4,0.0
5,3,32,5,0.0
5,3,33,1,1.0
5,3,33,2,0.0
5,3,33,3,0.0
5,3,33,4,0.0
5,3,33,5,0.0
5,3,34,1,1.0
5,3,34,2,0.0
5,3,34,3,0.0
5,3,34,4,0.0
5,3,34,5,0.0
5,3,35,1,1.0
5,3,35,2,0.0
5,3,35,3,0.0
5,3,35,4,0.0
5,3,35,5,0.0
5,3,36,1,1.0
5,3,36,2,0.0
5,3,36,3,0.0
5,3,36,4,0.0
5,3,36,5,0.0
5,3,37,1,1.0
5,3,37,2,0.0
5,3,37,3,0.0
5,3,37,4,0.0
5,3,37,5,0.0
5,3,38,1,0.9999999999998511
5,3,38,2,5.928131429177009E-14
5,3,38,3,0.0
5,3,38,4,0.0
5,3,38,5,8.957497956317134E-14
5,3,39,1,1.0
5,3,39,2,0.0
5,3,39,3,0.0
5,3,39,4,0.0
5,3,39,5,0.0
5,4,0,1,0.9043008866045077
5,4,0,2,1.2475025839081422E-14
5,4,0,3,2.1890528014232766E-14
5,4,0,4,0.09569911339545079
5,4,0,5,7.0265356013792215E-15
5,4,1,1,0.9043009434380579
5,4,1,2,1.0421786816096506E-14
5,4,1,3,2.741463871770779E-15
5,4,1,4,0.09569905656192668
5,4,1,5,2.1912274182138102E-15
5,4,2,1,0.90430084902002
5,4,2,2,0.0
5,4,2,3,0.0
5,4,2,4,0.09569915097998007
5,4,2,5,0.0
5,4,3,1,0.9043004839214864
5,4,3,2,1.2871500764959912E-14
5,4,3,3,5.3896209566362104E-14
5,4,3,4,0.09569951607826464
5,4,3,5,1.8200307858777278E-13
5,4,4,1,0.9043008019063723
5,4,4,2,2.9929564984690476E-14
5,4,4,3,4.795821676728426E-15
5,4,4,4,0.09569919809350734
5,4,4,5,8.556228834691784E-14
5,4,5,1,0.9043008601221019
5,4,5,2,5.789632582858384E-15
5,4,5,3,6.0527187049610355E-15
5,4,5,4,0.09569913987767575
5,4,5,5,2.1053616052410648E-13
5,4,6,1,0.904300843030682
5,4,6,2,0.0
5,4,6,3,0.0
5,4,6,4,0.09569915696931802
5,4,6,5,0.0
5,4,7,1,0.9043008321987777
5,4,7,2,0.0
5,4,7,3,0.0
5,4,7,4,0.09569916780122226
5,4,7,5,0.0
5,4,8,1,0.9043008805138555
5,4,8,2,6.485887440396621E-16
5,4,8,3,2.4859693748508404E-14
5,4,8,4,0.09569911948607118
5,4,8,5,4.7635885899639256E-14
5,4,9,1,0.904300866076005
5,4,9,2,1.2406478608923125E-14
5,4,9,3,3.045209195385664E-14
5,4,9,4,0.09569913392364898
5,4,9,5,3.0305178007665346E-13
5,4,10,1,0.9043008863502333
5,4,10,2,4.0140605592318405E-14
5,4,10,3,1.707362954065344E-14
5,4,10,4,0.09569911364969023
5,4,10,5,1.9210068502184953E-14
5,4,11,1,0.9043008411721675
5,4,11,2,4.078446010387508E-15
5,4,11,3,2.837746149529226E-14
5,4,11,4,0.09569915882757828
5,4,11,5,2.2184312170920873E-13
5,4,12,1,0.9043008450189542
5,4,12,2,2.5690682785109786E-14
5,4,12,3,4.036894892538786E-14
5,4,12,4,0.09569915498073835
5,4,12,5,2.413126764620824E-13
5,4,13,1,0.9043008776688549
5,4,13,2,4.683168082477284E-14
5,4,13,3,2.4434488177635398E-14
5,4,13,4,0.09569912233098055
5,4,13,5,9.333006105967614E-14
5,4,14,1,0.9043008037967466
5,4,14,2,1.450267776757927E-14
5,4,14,3,5.494290304730356E-15
5,4,14,4,0.09569919620312312
5,4,14,5,1.1023909140292328E-13
5,4,15,1,0.9043008071753316
5,4,15,2,1.5687432891610583E-14
5,4,15,3,1.730448064906081E-13
5,4,15,4,0.09569919282444142
5,4,15,5,3.8223689684715317E-14
5,4,16,1,0.9043008994500222
5,4,16,2,3.4820737158642714E-14
5,4,16,3,0.0
5,4,16,4,0.09569910054987854
5,4,16,5,6.458371710459396E-14
5,4,17,1,0.9043008411306543
5,4,17,2,2.113940945455484E-14
5,4,17,3,8.33568364518545E-15
5,4,17,4,0.09569915886930369
5,4,17,5,1.2535887467662744E-14
5,4,18,1,0.9043008091709582
5,4,18,2,1.1786926644694643E-14
5,4,18,3,2.467276611936669E-14
5,4,18,4,0.09569919082898243
5,4,18,5,2.2968303931879117E-14
5,4,19,1,0.9043009373770373
5,4,19,2,2.892758132655708E-14
5,4,19,3,1.9272215843768276E-14
5,4,19,4,0.0956990626226235
5,4,19,5,2.9103363559548233E-13
5,4,20,1,0.9043008954026074
5,4,20,2,8.299699022924193E-14
5,4,20,3,8.001004617107192E-14
5,4,20,4,0.09569910459655999
5,4,20,5,6.696729130951998E-13
5,4,21,1,0.9043011439684522
5,4,21,2,1.0534698322135642E-15
5,4,21,3,2.4350828047340572E-14
5,4,21,4,0.0956988560312536
5,4,21,5,2.688019087472678E-13
5,4,22,1,0.9043008322027872
5,4,22,2,6.795877506160038E-15
5,4,22,3,2.233767145969406E-14
5,4,22,4,0.09569916779711299
5,4,22,5,7.057432286319657E-14
5,4,23,1,0.9043008510185796
5,4,23,2,1.0629787667541387E-13
5,4,23,3,1.6804362879122875E-15
5,4,23,4,0.09569914898076083
5,4,23,5,5.517071884932898E-13
5,4,24,1,0.9043009096506426
5,4,24,2,1.147121939799807E-13
5,4,24,3,1.4688545516464655E-14
5,4,24,4,0.09569909034880829
5,4,24,5,4.197180072963963E-13
5,4,25,1,0.9043008638663715
5,4,25,2,1.9878321191992247E-14
5,4,25,3,6.966831162509087E-16
5,4,25,4,0.0956991361336009
5,4,25,5,7.023961903031711E-15
5,4,26,1,0.9043008424098169
5,4,26,2,0.0
5,4,26,3,0.0
5,4,26,4,0.09569915759018313
5,4,26,5,0.0
5,4,27,1,0.9043008982789327
5,4,27,2,9.850184549244196E-15
5,4,27,3,8.527141915755728E-15
5,4,27,4,0.09569910172087379
5,4,27,5,1.751835853971297E-13
5,4,28,1,0.9043009614364962
5,4,28,2,4.3385901411522025E-14
5,4,28,3,9.001516553043039E-14
5,4,28,4,0.0956990385633153
5,4,28,5,5.5195827842146984E-14
5,4,29,1,0.9043007987602006
5,4,29,2,8.390124129842063E-14
5,4,29,3,7.160319617119579E-14
5,4,29,4,0.09569920123957756
5,4,29,5,6.61991110065881E-14
5,4,30,1,0.9043008567819605
5,4,30,2,4.429216518178176E-14
5,4,30,3,3.186684065826967E-14
5,4,30,4,0.09569914321794806
5,4,30,5,1.5312513030751772E-14
5,4,31,1,0.9043008492766361
5,4,31,2,6.421363494351946E-14
5,4,31,3,3.7174944564499777E-14
5,4,31,4,0.0956991507230554
5,4,31,5,2.0725940718615477E-13
5,4,32,1,0.9043008609407276
5,4,32,2,7.410974424854087E-14
5,4,32,3,3.4627432956762636E-14
5,4,32,4,0.0956991390590826
5,4,32,5,8.099215675341455E-14
5,4,33,1,0.9043008543236647
5,4,33,2,0.0
5,4,33,3,0.0
5,4,33,4,0.09569914567633525
5,4,33,5,0.0
5,4,34,1,0.9043009222842424
5,4,34,2,4.1913666445226005E-14
5,4,34,3,7.806573276705507E-15
5,4,34,4,0.09569907771527392
5,4,34,5,4.3388829590375325E-13
5,4,35,1,0.904300816339007
5,4,35,2,3.2168538575884825E-15
5,4,35,3,2.2455328461650175E-14
5,4,35,4,0.09569918366058607
5,4,35,5,3.8118018976924824E-13
5,4,36,1,0.9043008410968155
5,4,36,2,0.0
5,4,36,3,0.0
5,4,36,4,0.09569915890318449
5,4,36,5,0.0
5,4,37,1,0.9043008007337675
5,4,37,2,3.1552293195999585E-14
5,4,37,3,4.157595063249844E-15
5,4,37,4,0.09569919926616602
5,4,37,5,3.097750908728649E-14
5,4,38,1,0.9043008845345636
5,4,38,2,1.5297713777962684E-13
5,4,38,3,2.313658797247109E-14
5,4,38,4,0.09569911546524879
5,4,38,5,1.1637306719708742E-14
5,4,39,1,0.9043008645184585
5,4,39,2,9.920913300080358E-14
5,4,39,3,1.1261524447753936E-14
5,4,39,4,0.09569913548140177
5,4,39,5,2.920597031243641E-14
5,4,40,1,0.9043007573962875
5,4,40,2,7.493083069270905E-15
5,4,40,3,3.4754969094956496E-15
5,4,40,4,0.09569924260366808
5,4,40,5,3.356842876453422E-14
5,4,41,1,0.9043008371441775
5,4,41,2,5.0945795326345464E-14
5,4,41,3,1.6187711163339876E-14
5,4,41,4,0.09569916285569648
5,4,41,5,5.889779686067692E-14
5,4,42,1,0.9043008645951282
5,4,42,2,6.6328866935450946E-15
5,4,42,3,3.583185947359053E-16
5,4,42,4,0.09569913540467279
5,4,42,5,1.9212137228737312E-13
5,5,0,1,0.8441206685006696
5,5,0,2,2.363234617899363E-13
5,5,0,3,1.234915555786058E-13
5,5,0,4,0.1490705525212796
5,5,0,5,0.006808778977690902
5,5,1,1,0.8441206972189693
5,5,1,2,1.687260299165014E-14
5,5,1,3,2.4597542073375457E-14
5,5,1,4,0.1490705510421452
5,5,1,5,0.006808751738843967
5,5,2,1,0.8441206748133949
5,5,2,2,5.081466236245987E-14
5,5,2,3,2.016996711399601E-14
5,5,2,4,0.14907065493443708
5,5,2,5,0.006808670252097199
5,5,3,1,0.8441206952668481
5,5,3,2,1.0846531785804038E-13
5,5,3,3,2.1476246788888E-15
5,5,3,4,0.14907046789921197
5,5,3,5,0.006808836833829415
5,5,4,1,0.844120728678767
5,5,4,2,3.924626701236714E-15
5,5,4,3,1.7578175884374082E-14
5,5,4,4,0.14907026849670652
5,5,4,5,0.0068090028245049415
5,5,5,1,0.8441206734083508
5,5,5,2,2.7254598317607186E-14
5,5,5,3,1.127478052795524E-14
5,5,5,4,0.1490703722598399
5,5,5,5,0.006808954331770791
5,5,6,1,0.8441207382530969
5,5,6,2,2.4221116793230157E-13
5,5,6,3,2.6169606856991646E-14
5,5,6,4,0.14907032917256238
5,5,6,5,0.006808932574072591
5,5,7,1,0.8441206241823777
5,5,7,2,3.9555499859421045E-16
5,5,7,3,7.080785404702699E-14
5,5,7,4,0.14907041947755512
5,5,7,5,0.006808956339996101
5,5,8,1,0.8441206544224369
5,5,8,2,8.424963966190879E-14
5,5,8,3,1.0756220033560582E-14
5,5,8,4,0.14907049854261878
5,5,8,5,0.006808847034849353
5,5,9,1,0.844120655767399
5,5,9,2,2.730336560401094E-14
5,5,9,3,7.556309032636673E-15
5,5,9,4,0.1490704749122486
5,5,9,5,0.006808869320317458
5,5,10,1,0.8441206611093173
5,5,10,2,2.3476920757846123E-14
5,5,10,3,1.0328387053715578E-14
5,5,10,4,0.14907045693868307
5,5,10,5,0.006808881951965861
5,5,11,1,0.8441206723771464
5,5,11,2,4.496265592914144E-15
5,5,11,3,6.678303235012328E-15
5,5,11,4,0.14907048195272019
5,5,11,5,0.006808845670122231
5,5,12,1,0.8441207139531396
5,5,12,2,4.114666318763492E-14
5,5,12,3,4.37822761735903E-14
5,5,12,4,0.14907045466162522
5,5,12,5,0.006808831385150165
5,5,13,1,0.8441206709289979
5,5,13,2,8.798648135223738E-14
5,5,13,3,2.1113939750354644E-14
5,5,13,4,0.1490705267137757
5,5,13,5,0.006808802357117316
5,5,14,1,0.8441206161671184
5,5,14,2,3.9962512183724073E-14
5,5,14,3,7.245112860486052E-14
5,5,14,4,0.14907052989071268
5,5,14,5,0.006808853942056292
5,5,15,1,0.8441206258302377
5,5,15,2,2.5781397012492723E-14
5,5,15,3,2.1349944500178282E-14
5,5,15,4,0.1490704193250171
5,5,15,5,0.006808954844698212
5,5,16,1,0.8441206693498415
5,5,16,2,1.5800585936305015E-15
5,5,16,3,1.5317408554174455E-14
5,5,16,4,0.14907053007349028
5,5,16,5,0.006808800576651245
5,5,17,1,0.8441206358825957
5,5,17,2,3.8275605356883846E-14
5,5,17,3,4.693309532848852E-14
5,5,17,4,0.14907046542065266
5,5,17,5,0.006808898696666497
5,5,18,1,0.844120659557973
5,5,18,2,2.466657709124826E-14
5,5,18,3,1.81194022904797E-15
5,5,18,4,0.14907051756148204
5,5,18,5,0.006808822880518357
5,5,19,1,0.8441206853074965
5,5,19,2,1.1661408344988546E-14
5,5,19,3,2.565334835859353E-14
5,5,19,4,0.14907034269193548
5,5,19,5,0.006808972000530614
5,5,20,1,0.8441206767645293
5,5,20,2,1.0236156906441657E-14
5,5,20,3,2.7490626903834122E-14
5,5,20,4,0.14907040158213963
5,5,20,5,0.006808921653293422
5,5,21,1,0.8441206524910304
5,5,21,2,4.699359158818717E-14
5,5,21,3,3.326106386708102E-14
5,5,21,4,0.14907048827856878
5,5,21,5,0.006808859230320552
5,5,22,1,0.8441207097907639
5,5,22,2,6.873981572431129E-14
5,5,22,3,1.4880665974934086E-14
5,5,22,4,0.14907054492456337
5,5,22,5,0.0068087452845890795
5,5,23,1,0.8441206001105388
5,5,23,2,8.981797969080849E-14
5,5,23,3,5.672039808553897E-14
5,5,23,4,0.1490706687660913
5,5,23,5,0.006808731123223321
5,5,24,1,0.8441206890290999
5,5,24,2,1.277536874633801E-15
5,5,24,3,4.6456748769062216E-14
5,5,24,4,0.1490704696993871
5,5,24,5,0.006808841271465362
5,5,25,1,0.8441206538927963
5,5,25,2,4.566686754481699E-16
5,5,25,3,8.020238257544964E-15
5,5,25,4,0.14907053410294888
5,5,25,5,0.006808812004246399
5,5,26,1,0.844120688014044
5,5,26,2,1.025357730662326E-13
5,5,26,3,4.4543929889522414E-14
5,5,26,4,0.14907040152894907
5,5,26,5,0.006808910456859809
5,5,27,1,0.8441206748866997
5,5,27,2,1.4429430412898408E-13
5,5,27,3,1.0351529264500072E-13
5,5,27,4,0.14907038675795398
5,5,27,5,0.006808938355098519
5,5,28,1,0.8441206610185451
5,5,28,2,5.183152474809559E-14
5,5,28,3,3.932138779459475E-15
5,5,28,4,0.14907048467113018
5,5,28,5,0.006808854310268904
5,5,29,1,0.8441207118979657
5,5,29,2,4.2056928224188394E-15
5,5,29,3,1.6614618773747482E-14
5,5,29,4,0.1490703945532662
5,5,29,5,0.006808893548747255
5,5,30,1,0.8441206880066003
5,5,30,2,2.430593004117059E-13
5,5,30,3,1.2597899414232636E-13
5,5,30,4,0.14907038378634382
5,5,30,5,0.006808928206686533
5,5,31,1,0.844120646311287
5,5,31,2,2.4270543452414724E-14
5,5,31,3,6.9254182809731545E-15
5,5,31,4,0.14907056294603635
5,5,31,5,0.0068087907426453076
5,5,32,1,0.8441207089208455
5,5,32,2,3.865282789483521E-15
5,5,32,3,3.7734237947011274E-14
5,5,32,4,0.14907072035619068
5,5,32,5,0.00680857072292229
5,5,33,1,0.844120675980506
5,5,33,2,0.0
5,5,33,3,0.0
5,5,33,4,0.14907045973513935
5,5,33,5,0.0068088642843546964
5,5,34,1,0.844120643048149
5,5,34,2,1.4424165790798466E-14
5,5,34,3,3.819769067159503E-14
5,5,34,4,0.149070493369784
5,5,34,5,0.0068088635820143
5,5,35,1,0.8441206667784115
5,5,35,2,2.3336600552005297E-14
5,5,35,3,1.0002181949957192E-14
5,5,35,4,0.14907041270761257
5,5,35,5,0.006808920513942788
5,5,36,1,0.8441206423545302
5,5,36,2,2.029048402275834E-14
5,5,36,3,3.5421372387469596E-14
5,5,36,4,0.14907047950758143
5,5,36,5,0.006808878137832752
5,5,37,1,0.8441206810929233
5,5,37,2,9.996390734572279E-14
5,5,37,3,4.533650517207185E-15
5,5,37,4,0.14907045561560547
5,5,37,5,0.006808863291366805
5,5,38,1,0.8441206427178239
5,5,38,2,1.2557475613529222E-14
5,5,38,3,6.890589793458492E-15
5,5,38,4,0.1490704048727893
5,5,38,5,0.006808952409367394
5,6,0,1,0.8006475193329808
5,6,0,2,1.1127571696222783E-13
5,6,0,3,8.401713106905176E-14
5,6,0,4,0.1760619304832056
5,6,0,5,0.023290550183618187
5,6,1,1,0.8006475077588627
5,6,1,2,1.0107077417069873E-13
5,6,1,3,2.4356083283995973E-15
5,6,1,4,0.17606202824387457
5,6,1,5,0.023290463997159158
5,6,2,1,0.8006474931713887
5,6,2,2,2.3550047848266386E-13
5,6,2,3,4.599303088776809E-15
5,6,2,4,0.17606205184178725
5,6,2,5,0.023290454986583928
5,6,3,1,0.8006474878914912
5,6,3,2,2.2003894087782975E-14
5,6,3,3,7.541493368452137E-16
5,6,3,4,0.17606204383214807
5,6,3,5,0.023290468276338037
5,6,4,1,0.8006475220231589
5,6,4,2,1.7927946801733105E-13
5,6,4,3,4.302153942413345E-15
5,6,4,4,0.17606193758385583
5,6,4,5,0.023290540392801592
5,6,5,1,0.8006474898205594
5,6,5,2,1.9802507273078274E-14
5,6,5,3,3.8135600399530273E-14
5,6,5,4,0.17606205499736652
5,6,5,5,0.023290455182016025
5,6,6,1,0.8006474858098277
5,6,6,2,5.6395342586691024E-14
5,6,6,3,4.0035257872714744E-14
5,6,6,4,0.17606211751187573
5,6,6,5,0.02329039667820022
5,6,7,1,0.8006475362882743
5,6,7,2,2.9671953122759514E-14
5,6,7,3,2.5915904002697965E-14
5,6,7,4,0.1760620259890228
5,6,7,5,0.023290437722647262
5,6,8,1,0.8006474813660843
5,6,8,2,4.169063699346105E-13
5,6,8,3,9.405353681798253E-14
5,6,8,4,0.17606214419572125
5,6,8,5,0.02329037443768348
5,6,9,1,0.8006474498826668
5,6,9,2,8.822796499281979E-14
5,6,9,3,1.6678919206948836E-14
5,6,9,4,0.17606205705727482
5,6,9,5,0.023290493059953333
5,6,10,1,0.8006475058493819
5,6,10,2,1.3785019157414318E-13
5,6,10,3,3.6559506043013794E-14
5,6,10,4,0.17606195472127611
5,6,10,5,0.023290539429167492
5,6,11,1,0.8006474934119198
5,6,11,2,2.5323488180388854E-14
5,6,11,3,2.6752843652092356E-14
5,6,11,4,0.17606211028405527
5,6,11,5,0.023290396303972734
5,6,12,1,0.8006474929292855
5,6,12,2,2.0031894511278498E-13
5,6,12,3,3.991638703155111E-14
5,6,12,4,0.17606197871619897
5,6,12,5,0.023290528354275274
5,6,13,1,0.8006474852114801
5,6,13,2,1.4363542799065022E-13
5,6,13,3,4.6497971674567534E-14
5,6,13,4,0.17606198000672824
5,6,13,5,0.02329053478160148
5,6,14,1,0.8006474771831686
5,6,14,2,4.119189233570123E-13
5,6,14,3,2.5401063987550202E-14
5,6,14,4,0.17606208255079164
5,6,14,5,0.023290440265602466
5,6,15,1,0.8006474973707474
5,6,15,2,5.6300133805326955E-14
5,6,15,3,4.760785068254222E-15
5,6,15,4,0.17606203493827843
5,6,15,5,0.02329046769091325
5,6,16,1,0.800647514456402
5,6,16,2,6.971312693053937E-14
5,6,16,3,1.2399188186189818E-14
5,6,16,4,0.17606213996117284
5,6,16,5,0.023290345582342862
5,6,17,1,0.8006474906689994
5,6,17,2,1.5121234703650559E-13
5,6,17,3,4.920199515718204E-15
5,6,17,4,0.1760619743985429
5,6,17,5,0.023290534932301623
5,6,18,1,0.8006475041711479
5,6,18,2,4.798437326497676E-14
5,6,18,3,1.2677073655068238E-13
5,6,18,4,0.1760620061282398
5,6,18,5,0.02329048970043755
5,6,19,1,0.8006474903262766
5,6,19,2,4.882883996825303E-14
5,6,19,3,3.119212699905891E-14
5,6,19,4,0.17606204263567607
5,6,19,5,0.02329046703796732
5,6,20,1,0.8006475035818782
5,6,20,2,9.245454643936687E-15
5,6,20,3,2.336744229640081E-14
5,6,20,4,0.17606202866312054
5,6,20,5,0.023290467754968687
5,6,21,1,0.8006475288302151
5,6,21,2,4.8355632272893265E-14
5,6,21,3,2.8131345188650157E-15
5,6,21,4,0.17606192686771496
5,6,21,5,0.02329054430201871
5,6,22,1,0.800647492863873
5,6,22,2,1.90510450260448E-13
5,6,22,3,8.297137706095313E-15
5,6,22,4,0.1760619219797465
5,6,22,5,0.02329058515618175
5,6,23,1,0.8006474969286764
5,6,23,2,4.547715503457973E-14
5,6,23,3,2.2198955334284584E-14
5,6,23,4,0.17606194717133164
5,6,23,5,0.023290555899924147
5,6,24,1,0.8006475364446217
5,6,24,2,2.326990691966685E-13
5,6,24,3,6.731200480127977E-14
5,6,24,4,0.17606199082154345
5,6,24,5,0.023290472733534913
5,6,25,1,0.8006474955246909
5,6,25,2,9.40605050892102E-14
5,6,25,3,1.1330184927956119E-14
5,6,25,4,0.17606197924471906
5,6,25,5,0.023290525230484586
5,6,26,1,0.8006475365542676
5,6,26,2,9.327531923644324E-15
5,6,26,3,2.3450361233158593E-14
5,6,26,4,0.17606193111672594
5,6,26,5,0.0232905323289737
5,6,27,1,0.8006474800794355
5,6,27,2,7.890085127155579E-14
5,6,27,3,7.518284935767354E-15
5,6,27,4,0.17606205792471671
5,6,27,5,0.023290461995761215
5,6,28,1,0.8006474795834894
5,6,28,2,5.886541530292973E-15
5,6,28,3,2.3561269381298455E-15
5,6,28,4,0.17606209041167514
5,6,28,5,0.023290430004827188
5,6,29,1,0.8006474427069482
5,6,29,2,7.944455423589493E-14
5,6,29,3,6.739793122002407E-14
5,6,29,4,0.17606211219203033
5,6,29,5,0.0232904451008746
5,6,30,1,0.8006474817994602
5,6,30,2,2.512795358800764E-14
5,6,30,3,2.7410432000037996E-14
5,6,30,4,0.17606215329574607
5,6,30,5,0.023290364904741064
5,6,31,1,0.8006474892885148
5,6,31,2,1.109344832759858E-14
5,6,31,3,6.2946837449423036E-15
5,6,31,4,0.176061997495076
5,6,31,5,0.023290513216391865
5,6,32,1,0.8006475231940718
5,6,32,2,1.7604098439134124E-14
5,6,32,3,8.822123611984266E-16
5,6,32,4,0.17606205308685827
5,6,32,5,0.02329042371905137
5,6,33,1,0.8006474606972844
5,6,33,2,7.133182070582773E-14
5,6,33,3,5.634539759720017E-15
5,6,33,4,0.17606199625951507
5,6,33,5,0.023290543043123498
5,6,34,1,0.8006475392648884
5,6,34,2,3.477428223298754E-14
5,6,34,3,2.12655007156023E-14
5,6,34,4,0.17606191031793506
5,6,34,5,0.023290550417120488
5,6,35,1,0.8006474784767319
5,6,35,2,7.742011160314115E-14
5,6,35,3,7.550390361354506E-15
5,6,35,4,0.17606205855383344
5,6,35,5,0.023290462969349786
5,6,36,1,0.8006475227850243
5,6,36,2,6.197802840631582E-14
5,6,36,3,3.026440458568386E-14
5,6,36,4,0.1760619878876182
5,6,36,5,0.023290489327265344
5,6,37,1,0.8006474918101448
5,6,37,2,1.3333926994313278E-14
5,6,37,3,1.999107948158754E-13
5,6,37,4,0.17606196115182052
5,6,37,5,0.023290547037821373
5,6,38,1,0.800647462893027
5,6,38,2,3.883579282817793E-14
5,6,38,3,5.140652468075793E-14
5,6,38,4,0.1760620404886269
5,6,38,5,0.023290496618255833
5,6,39,1,0.8006474912861841
5,6,39,2,1.757664141994279E-13
5,6,39,3,1.1134310849737149E-14
5,6,39,4,0.17606198123999237
5,6,39,5,0.02329052747363659
5,6,40,1,0.8006475368411949
5,6,40,2,1.3896683169871416E-14
5,6,40,3,2.8422792713313213E-14
5,6,40,4,0.17606195267119942
5,6,40,5,0.02329051048756338
5,6,41,1,0.8006475079629842
5,6,41,2,1.389235833494139E-13
5,6,41,3,1.628884054840837E-14
5,6,41,4,0.17606196730021065
5,6,41,5,0.023290524736650067
5,7,0,1,0.7665710986669986
5,7,0,2,8.624572860150147E-13
5,7,0,3,1.9429744484151498E-14
5,7,0,4,0.1995304662574721
5,7,0,5,0.03389843507464738
5,7,1,1,0.7665710883031586
5,7,1,2,5.915127122331789E-15
5,7,1,3,1.966178763067599E-14
5,7,1,4,0.1995305982104729
5,7,1,5,0.03389831348634302
5,7,2,1,0.7665711217713337
5,7,2,2,2.572283010250043E-13
5,7,2,3,3.900156693309769E-14
5,7,2,4,0.19953045940216751
5,7,2,5,0.0338984188262026
5,7,3,1,0.7665710684399797
5,7,3,2,1.2828395960717473E-12
5,7,3,3,1.219783201190493E-13
5,7,3,4,0.19953047056926734
5,7,3,5,0.03389846098934809
5,7,4,1,0.7665711277263288
5,7,4,2,3.3959545210021686E-13
5,7,4,3,6.608125403935661E-14
5,7,4,4,0.19953045155500573
5,7,4,5,0.033898420718259714
5,7,5,1,0.7665711146805911
5,7,5,2,6.937561068678906E-13
5,7,5,3,2.9363469720190726E-13
5,7,5,4,0.19953043491340727
5,7,5,5,0.033898450405014234
5,7,6,1,0.7665710496554213
5,7,6,2,1.683611776764072E-12
5,7,6,3,1.570065020002083E-14
5,7,6,4,0.19953052762322956
5,7,6,5,0.03389842271964973
5,7,7,1,0.7665710934945312
5,7,7,2,8.957883550823452E-13
5,7,7,3,2.9430160165744115E-15
5,7,7,4,0.1995304484816899
5,7,7,5,0.033898458022880135
5,7,8,1,0.7665710975059886
5,7,8,2,1.3408099269776402E-13
5,7,8,3,2.451799907510064E-14
5,7,8,4,0.19953046462582216
5,7,8,5,0.033898437868030436
5,7,9,1,0.7665711290541553
5,7,9,2,5.079013130212735E-13
5,7,9,3,4.9904636793769115E-15
5,7,9,4,0.19953038987967264
5,7,9,5,0.03389848106565927
5,7,10,1,0.7665710732824319
5,7,10,2,9.445595015541987E-13
5,7,10,3,8.437477254310449E-14
5,7,10,4,0.1995303913903993
5,7,10,5,0.03389853532613979
5,7,11,1,0.7665710328925271
5,7,11,2,8.047392914315696E-13
5,7,11,3,9.904354708730461E-14
5,7,11,4,0.19953037617435215
5,7,11,5,0.0338985909322169
5,7,12,1,0.7665711170996115
5,7,12,2,4.0068677947627227E-13
5,7,12,3,2.036088814865928E-14
5,7,12,4,0.19953042447723204
5,7,12,5,0.03389845842273534
5,7,13,1,0.7665711657301186
5,7,13,2,3.110066589887086E-12
5,7,13,3,2.619054587666202E-14
5,7,13,4,0.19953035139632253
5,7,13,5,0.03389848287042266
5,7,14,1,0.7665710349369191
5,7,14,2,6.157929922072989E-12
5,7,14,3,5.0571660880103066E-14
5,7,14,4,0.1995302054021407
5,7,14,5,0.033898759654731714
5,7,15,1,0.7665710984454753
5,7,15,2,2.5469077076242346E-14
5,7,15,3,8.255692698300868E-15
5,7,15,4,0.19953050152878682
5,7,15,5,0.03389840002570419
5,7,16,1,0.7665710844592475
5,7,16,2,3.6328115945727944E-12
5,7,16,3,6.243428739281008E-14
5,7,16,4,0.1995304753577146
5,7,16,5,0.03389844017934276
5,7,17,1,0.766571072142885
5,7,17,2,7.915338811935981E-13
5,7,17,3,3.0727076850101637E-14
5,7,17,4,0.19953059097535636
5,7,17,5,0.033898336880936325
5,7,18,1,0.7665710903875698
5,7,18,2,1.4575657704821245E-12
5,7,18,3,4.645855405812184E-14
5,7,18,4,0.19953059553135094
5,7,18,5,0.03389831407957523
5,7,19,1,0.7665710898476118
5,7,19,2,3.830824549238047E-13
5,7,19,3,8.181189608460107E-15
5,7,19,4,0.19953048556694727
5,7,19,5,0.03389842458504954
5,7,20,1,0.7665711075362869
5,7,20,2,3.8516121355261897E-13
5,7,20,3,9.076024404544784E-15
5,7,20,4,0.19953042435814092
5,7,20,5,0.03389846810517798
5,7,21,1,0.7665710322325046
5,7,21,2,3.127204055298801E-12
5,7,21,3,2.4039179105038755E-13
5,7,21,4,0.1995305503955525
5,7,21,5,0.033898417368575205
5,7,22,1,0.7665710783148992
5,7,22,2,9.441390395665636E-13
5,7,22,3,2.4422156017349852E-14
5,7,22,4,0.19953046482308415
5,7,22,5,0.03389845686104802
5,7,23,1,0.7665710949458778
5,7,23,2,2.358260218173824E-12
5,7,23,3,1.445093050039695E-16
5,7,23,4,0.1995304423418614
5,7,23,5,0.03389846270990238
5,7,24,1,0.7665710639439827
5,7,24,2,7.483939628786252E-13
5,7,24,3,5.137391793078542E-14
5,7,24,4,0.19953057421679712
5,7,24,5,0.03389836183842058
5,7,25,1,0.766571094123498
5,7,25,2,7.601533710428099E-13
5,7,25,3,4.172492029576002E-14
5,7,25,4,0.1995304571317235
5,7,25,5,0.03389844874397653
5,7,26,1,0.7665710911227698
5,7,26,2,0.0
5,7,26,3,0.0
5,7,26,4,0.199530464805189
5,7,26,5,0.03389844407204147
5,7,27,1,0.7665710723466261
5,7,27,2,6.090748822940905E-13
5,7,27,3,4.395462684903761E-14
5,7,27,4,0.19953054675327034
5,7,27,5,0.0338983808994505
5,7,28,1,0.766571170040795
5,7,28,2,2.7316319962112352E-14
5,7,28,3,1.6760722100441783E-14
5,7,28,4,0.19953040536574773
5,7,28,5,0.0338984245934131
5,7,29,1,0.7665710855476432
5,7,29,2,2.0446557380389525E-12
5,7,29,3,8.389716695019015E-15
5,7,29,4,0.1995303296495894
5,7,29,5,0.03389858480071424
5,7,30,1,0.7665711096819052
5,7,30,2,6.373790576561765E-14
5,7,30,3,7.902563221890167E-14
5,7,30,4,0.19953048019373817
5,7,30,5,0.03389841012421368
5,7,31,1,0.7665710847386571
5,7,31,2,1.4604850907624749E-13
5,7,31,3,5.5130118299391974E-15
5,7,31,4,0.199530493616348
5,7,31,5,0.03389842164484351
5,7,32,1,0.7665711107103135
5,7,32,2,9.584500420572668E-13
5,7,32,3,2.5600644994248437E-14
5,7,32,4,0.1995303882465543
5,7,32,5,0.03389850104214818
5,7,33,1,0.7665711204337756
5,7,33,2,5.326375389848612E-12
5,7,33,3,3.2770540899222223E-14
5,7,33,4,0.19953039682354348
5,7,33,5,0.03389848273732175
5,7,34,1,0.7665711037723184
5,7,34,2,4.218629211326831E-12
5,7,34,3,2.7576598532332655E-14
5,7,34,4,0.1995304864200429
5,7,34,5,0.033898409803392454
5,7,35,1,0.7665710943954814
5,7,35,2,1.3207180963653568E-12
5,7,35,3,1.2895171585038357E-13
5,7,35,4,0.19953043404777132
5,7,35,5,0.03389847155529767
5,7,36,1,0.7665710981799151
5,7,36,2,3.808813993125873E-13
5,7,36,3,1.545077025169592E-14
5,7,36,4,0.19953050875488773
5,7,36,5,0.03389839306480102
5,7,37,1,0.7665710983871381
5,7,37,2,1.8694878825505402E-13
5,7,37,3,1.0436750386335792E-14
5,7,37,4,0.19953048599081147
5,7,37,5,0.03389841562185306
5,7,38,1,0.766571118058215
5,7,38,2,1.9746098566674122E-13
5,7,38,3,5.10560954104947E-14
5,7,38,4,0.1995305271348124
5,7,38,5,0.03389835480672412
5,7,39,1,0.7665710946956379
5,7,39,2,1.668394958351196E-12
5,7,39,3,1.455226612352555E-14
5,7,39,4,0.19953046850461062
5,7,39,5,0.033898436798068574
5,7,40,1,0.7665711159608966
5,7,40,2,1.7051335641564952E-13
5,7,40,3,6.904171194442655E-14
5,7,40,4,0.1995304321473216
5,7,40,5,0.0338984518915424
5,7,41,1,0.7665710706353007
5,7,41,2,0.0
5,7,41,3,0.0
5,7,41,4,0.19953043664489137
5,7,41,5,0.033898492719808
5,7,42,1,0.7665711521486906
5,7,42,2,5.772597323319365E-12
5,7,42,3,4.62146884856665E-14
5,7,42,4,0.19953051810428699
5,7,42,5,0.03389832974120335
5,7,43,1,0.7665710817591205
5,7,43,2,6.495380526512844E-14
5,7,43,3,1.296042807187483E-14
5,7,43,4,0.19953051119656795
5,7,43,5,0.03389840704423362
5,7,44,1,0.766571119125528
5,7,44,2,1.848333712634319E-12
5,7,44,3,2.306474024236107E-14
5,7,44,4,0.19953040304538258
5,7,44,5,0.033898477827218124
5,8,0,1,0.7203332082565459
5,8,0,2,0.06209625545275924
5,8,0,3,9.439702121503333E-15
5,8,0,4,0.17389122352429043
5,8,0,5,0.043679312766395126
5,8,1,1,0.720333193004294
5,8,1,2,0.06209652109052915
5,8,1,3,3.285343755095743E-14
5,8,1,4,0.17389092727605457
5,8,1,5,0.04367935862908934
5,8,2,1,0.7203332080791798
5,8,2,2,0.06209641100517452
5,8,2,3,7.771626493610096E-14
5,8,2,4,0.17389095032207394
5,8,2,5,0.043679430593494134
5,8,3,1,0.7203332482413976
5,8,3,2,0.06209636381058033
5,8,3,3,4.2111408899566795E-13
5,8,3,4,0.17389095045131564
5,8,3,5,0.04367943749628523
5,8,4,1,0.720333193485576
5,8,4,2,0.062096435821617404
5,8,4,3,2.2063282876721082E-14
5,8,4,4,0.17389099945369316
5,8,4,5,0.043679371239091325
5,8,5,1,0.720333191534007
5,8,5,2,0.06209636739304801
5,8,5,3,1.7214350405088957E-14
5,8,5,4,0.1738910529977424
5,8,5,5,0.043679388075185274
5,8,6,1,0.7203331988985989
5,8,6,2,0.06209638372903478
5,8,6,3,2.3040643937105795E-14
5,8,6,4,0.17389103341468168
5,8,6,5,0.0436793839576615
5,8,7,1,0.7203331927649678
5,8,7,2,0.06209643513227237
5,8,7,3,1.0186527941716116E-15
5,8,7,4,0.17389099501336305
5,8,7,5,0.04367937708939569
5,8,8,1,0.7203332603396878
5,8,8,2,0.06209623692206186
5,8,8,3,2.6385338077285736E-15
5,8,8,4,0.17389115468452002
5,8,8,5,0.043679348053727717
5,8,9,1,0.720333254992952
5,8,9,2,0.06209622349465599
5,8,9,3,5.247879364244899E-15
5,8,9,4,0.17389116463529486
5,8,9,5,0.04367935687709191
5,8,10,1,0.7203332275632228
5,8,10,2,0.06209628051031723
5,8,10,3,6.636800754731038E-14
5,8,10,4,0.17389112010511254
5,8,10,5,0.04367937182128113
5,8,11,1,0.7203332340832113
5,8,11,2,0.06209629618705118
5,8,11,3,5.397812397455376E-14
5,8,11,4,0.17389113463718492
5,8,11,5,0.0436793350924986
5,8,12,1,0.7203332514415318
5,8,12,2,0.06209620259170751
5,8,12,3,2.7981279232975813E-14
5,8,12,4,0.17389120990433996
5,8,12,5,0.04367933606239265
5,8,13,1,0.7203331928739505
5,8,13,2,0.06209653927762052
5,8,13,3,8.35784040485385E-15
5,8,13,4,0.17389091658093084
5,8,13,5,0.043679351267489765
5,8,14,1,0.7203332030144546
5,8,14,2,0.06209635418752236
5,8,14,3,4.8736034330215655E-17
5,8,14,4,0.17389103236534167
5,8,14,5,0.04367941043268128
5,8,15,1,0.7203332115087628
5,8,15,2,0.06209647410563827
5,8,15,3,1.5998448733909444E-14
5,8,15,4,0.17389095758470532
5,8,15,5,0.0436793568008775
5,8,16,1,0.720333172986794
5,8,16,2,0.06209652978107483
5,8,16,3,4.3813601396590183E-14
5,8,16,4,0.17389087531259065
5,8,16,5,0.04367942191949678
5,8,17,1,0.7203332918989361
5,8,17,2,0.062096031232988666
5,8,17,3,1.1003602517935978E-13
5,8,17,4,0.1738913544327304
5,8,17,5,0.04367932243523484
5,8,18,1,0.7203332548209507
5,8,18,2,0.06209606569082712
5,8,18,3,1.5269805754812309E-13
5,8,18,4,0.17389133530437262
5,8,18,5,0.043679344183696886
5,8,19,1,0.7203332000325654
5,8,19,2,0.06209642238090153
5,8,19,3,1.003841512892981E-15
5,8,19,4,0.17389097910778725
5,8,19,5,0.04367939847874485
5,8,20,1,0.7203331984558583
5,8,20,2,0.062096720105975126
5,8,20,3,1.6911893323800594E-14
5,8,20,4,0.17389063991959663
5,8,20,5,0.04367944151855297
5,8,21,1,0.7203331456705551
5,8,21,2,0.06209635026568882
5,8,21,3,8.151247078025688E-15
5,8,21,4,0.17389116438584806
5,8,21,5,0.04367933967790001
5,8,22,1,0.7203333396041764
5,8,22,2,0.06209594065896745
5,8,22,3,2.589100291223159E-15
5,8,22,4,0.1738913925604
5,8,22,5,0.043679327176453495
5,8,23,1,0.7203332857780849
5,8,23,2,0.0620963403871077
5,8,23,3,2.706705255945435E-16
5,8,23,4,0.17389109293276475
5,8,23,5,0.0436792809020423
5,8,24,1,0.7203331805279821
5,8,24,2,0.06209635484499923
5,8,24,3,1.528345351682999E-14
5,8,24,4,0.173891025931887
5,8,24,5,0.043679438695116306
5,8,25,1,0.7203331442219185
5,8,25,2,0.06209639211640418
5,8,25,3,7.672269963473888E-14
5,8,25,4,0.1738911173797098
5,8,25,5,0.04367934628189079
5,8,26,1,0.7203332277982697
5,8,26,2,0.06209622528216359
5,8,26,3,8.209262726598612E-15
5,8,26,4,0.17389119385556298
5,8,26,5,0.04367935306399562
5,8,27,1,0.720333132169129
5,8,27,2,0.06209644610832964
5,8,27,3,1.0093095053193204E-13
5,8,27,4,0.17389097969729517
5,8,27,5,0.043679442025145246
5,8,28,1,0.7203332373802634
5,8,28,2,0.06209619596642493
5,8,28,3,7.968520760936217E-14
5,8,28,4,0.17389121001339042
5,8,28,5,0.043679356639841606
5,8,29,1,0.7203332075025772
5,8,29,2,0.062096511833953004
5,8,29,3,3.535511901729865E-16
5,8,29,4,0.17389090966329265
5,8,29,5,0.04367937100017686
5,8,30,1,0.7203333397570826
5,8,30,2,0.06209592923982406
5,8,30,3,8.362824446976535E-14
5,8,30,4,0.17389134647227622
5,8,30,5,0.043679384530733556
5,8,31,1,0.7203332045422283
5,8,31,2,0.06209632347510564
5,8,31,3,8.172298551912208E-14
5,8,31,4,0.17389110922479334
5,8,31,5,0.04367936275779087
5,8,32,1,0.7203331059855056
5,8,32,2,0.06209655619735056
5,8,32,3,6.207207365919408E-14
5,8,32,4,0.17389089379323133
5,8,32,5,0.04367944402385023
5,8,33,1,0.7203332655099206
5,8,33,2,0.062096279649556024
5,8,33,3,8.267460860028877E-14
5,8,33,4,0.17389109623903962
5,8,33,5,0.04367935860140103
5,8,34,1,0.7203332134118766
5,8,34,2,0.0620963842876051
5,8,34,3,3.2030494985732506E-14
5,8,34,4,0.17389099353762763
5,8,34,5,0.04367940876285851
5,8,35,1,0.7203332049207474
5,8,35,2,0.06209651142289449
5,8,35,3,1.2143492312283013E-13
5,8,35,4,0.17389086019245817
5,8,35,5,0.04367942346377855
5,8,36,1,0.720333206683344
5,8,36,2,0.06209638454138808
5,8,36,3,3.713561456548886E-15
5,8,36,4,0.1738910719885158
5,8,36,5,0.04367933678674836
5,8,37,1,0.7203332421491438
5,8,37,2,0.062096218584880916
5,8,37,3,2.6888176072934157E-14
5,8,37,4,0.17389120287612897
5,8,37,5,0.043679336389819405
5,8,38,1,0.7203332851801049
5,8,38,2,0.062096217804887395
5,8,38,3,4.939722772037521E-14
5,8,38,4,0.17389118541684914
5,8,38,5,0.04367931159810912
5,8,39,1,0.7203330948990394
5,8,39,2,0.06209663164418585
5,8,39,3,4.763740347076197E-14
5,8,39,4,0.17389087473692694
5,8,39,5,0.043679398719799964
5,8,40,1,0.7203332321535864
5,8,40,2,0.06209639321865149
5,8,40,3,9.287448616184323E-14
5,8,40,4,0.17389100614267058
5,8,40,5,0.04367936848499858
5,8,41,1,0.720333175505902
5,8,41,2,0.06209649298998184
5,8,41,3,5.048658113870199E-15
5,8,41,4,0.17389088951992507
5,8,41,5,0.04367944198418604
5,16,0,1,0.5188940980751974
5,16,0,2,0.2020269001235498
5,16,0,3,0.11918804377812978
5,16,0,4,0.12540819886352905
5,16,0,5,0.03448275915959415
5,16,1,1,0.5188940864989243
5,16,1,2,0.20202692878900147
5,16,1,3,0.11918801444527273
5,16,1,4,0.12540820619476148
5,16,1,5,0.034482764072039984
5,16,2,1,0.5188941110706577
5,16,2,2,0.20202693094673202
5,16,2,3,0.11918804054770939
5,16,2,4,0.12540817022660194
5,16,2,5,0.03448274720829886
5,16,3,1,0.5188940659700565
5,16,3,2,0.20202690162384432
5,16,3,3,0.11918807291001515
5,16,3,4,0.12540824435217668
5,16,3,5,0.03448271514390743
5,16,4,1,0.5188941448575681
5,16,4,2,0.2020269401964304
5,16,4,3,0.11918802634654291
5,16,4,4,0.12540815808566352
5,16,4,5,0.034482730513795
5,16,5,1,0.5188941091670525
5,16,5,2,0.20202692001214806
5,16,5,3,0.11918804427343335
5,16,5,4,0.1254081733654584
5,16,5,5,0.034482753181907834
5,16,6,1,0.5188940779890522
5,16,6,2,0.20202693593637508
5,16,6,3,0.1191880576122994
5,16,6,4,0.12540818565028336
5,16,6,5,0.034482742811990125
5,16,7,1,0.5188941003889285
5,16,7,2,0.20202688917656214
5,16,7,3,0.11918803104890908
5,16,7,4,0.12540821887822445
5,16,7,5,0.03448276050737588
5,16,8,1,0.5188940896477472
5,16,8,2,0.20202692249597146
5,16,8,3,0.11918806903842803
5,16,8,4,0.12540818685620458
5,16,8,5,0.0344827319616487
5,16,9,1,0.5188941013445638
5,16,9,2,0.20202695655628602
5,16,9,3,0.11918802334083076
5,16,9,4,0.12540815885246015
5,16,9,5,0.03448275990585931
5,16,10,1,0.5188941115347728
5,16,10,2,0.20202690792233274
5,16,10,3,0.11918800709291683
5,16,10,4,0.12540821468647464
5,16,10,5,0.03448275876350307
5,16,11,1,0.5188940875921672
5,16,11,2,0.2020269472338853
5,16,11,3,0.11918804410328639
5,16,11,4,0.1254081663838284
5,16,11,5,0.03448275468683256
5,16,12,1,0.5188940932207257
5,16,12,2,0.20202691253835958
5,16,12,3,0.11918803077909106
5,16,12,4,0.1254082168926425
5,16,12,5,0.03448274656918133
5,16,13,1,0.5188941045732295
5,16,13,2,0.20202692875164519
5,16,13,3,0.11918800448639422
5,16,13,4,0.12540820715378623
5,16,13,5,0.03448275503494491
5,16,14,1,0.5188941145006356
5,16,14,2,0.20202691397558653
5,16,14,3,0.11918801800022545
5,16,14,4,0.125408197870259
5,16,14,5,0.03448275565329357
5,16,15,1,0.5188940951004077
5,16,15,2,0.20202693908493513
5,16,15,3,0.11918806137258452
5,16,15,4,0.12540815263811841
5,16,15,5,0.03448275180395426
5,16,16,1,0.5188941088623039
5,16,16,2,0.20202697377272028
5,16,16,3,0.1191879836338581
5,16,16,4,0.12540818545019142
5,16,16,5,0.03448274828092629
5,16,17,1,0.5188941221690145
5,16,17,2,0.2020268888903014
5,16,17,3,0.11918806211444645
5,16,17,4,0.1254081746866401
5,16,17,5,0.034482752139597325
5,16,18,1,0.5188940740850155
5,16,18,2,0.20202692993777513
5,16,18,3,0.1191880817569192
5,16,18,4,0.12540817277016938
5,16,18,5,0.034482741450120695
5,16,19,1,0.5188940716317783
5,16,19,2,0.20202692737472988
5,16,19,3,0.11918806200847178
5,16,19,4,0.1254081922236798
5,16,19,5,0.03448274676134017
5,16,20,1,0.5188940969842313
5,16,20,2,0.20202687473922773
5,16,20,3,0.11918807360084864
5,16,20,4,0.1254082041914928
5,16,20,5,0.03448275048419955
5,16,21,1,0.5188941125773581
5,16,21,2,0.20202695350072591
5,16,21,3,0.11918802401024697
5,16,21,4,0.12540816047941444
5,16,21,5,0.03448274943225467
5,16,22,1,0.5188940780660752
5,16,22,2,0.20202695077825153
5,16,22,3,0.11918804542428652
5,16,22,4,0.12540816992496295
5,16,22,5,0.0344827558064239
5,16,23,1,0.5188940917459843
5,16,23,2,0.20202693214744447
5,16,23,3,0.11918806333960655
5,16,23,4,0.12540816877217384
5,16,23,5,0.03448274399479077
5,16,24,1,0.5188941230081732
5,16,24,2,0.20202690720667357
5,16,24,3,0.11918805469808769
5,16,24,4,0.1254081624210491
5,16,24,5,0.03448275266601646
5,16,25,1,0.5188940838377066
5,16,25,2,0.2020269125151134
5,16,25,3,0.1191880627134715
5,16,25,4,0.12540818108563342
5,16,25,5,0.0344827598480751
5,16,26,1,0.5188941197387805
5,16,26,2,0.2020269302900953
5,16,26,3,0.11918800842350262
5,16,26,4,0.12540819662600822
5,16,26,5,0.03448274492161342
5,16,27,1,0.5188940724679867
5,16,27,2,0.2020269307421487
5,16,27,3,0.11918804339887025
5,16,27,4,0.1254081980180424
5,16,27,5,0.03448275537295189
5,16,28,1,0.5188941182994377
5,16,28,2,0.20202692667006394
5,16,28,3,0.1191880152851736
5,16,28,4,0.12540817992730258
5,16,28,5,0.03448275981802234
5,16,29,1,0.5188941010184921
5,16,29,2,0.20202691207340245
5,16,29,3,0.11918802492933755
5,16,29,4,0.12540821120391743
5,16,29,5,0.03448275077485036
5,16,30,1,0.5188940827213063
5,16,30,2,0.2020269632738202
5,16,30,3,0.11918801361188616
5,16,30,4,0.1254081797447612
5,16,30,5,0.03448276064822614
5,16,31,1,0.5188940919351986
5,16,31,2,0.20202694287203257
5,16,31,3,0.11918803437003078
5,16,31,4,0.12540817995139764
5,16,31,5,0.03448275087134022
5,16,32,1,0.5188941139365872
5,16,32,2,0.20202691197909345
5,16,32,3,0.11918804344159901
5,16,32,4,0.12540818368230758
5,16,32,5,0.034482746960412675
5,16,33,1,0.5188940993223827
5,16,33,2,0.20202691256671937
5,16,33,3,0.11918806639443931
5,16,33,4,0.12540818590373923
5,16,33,5,0.03448273581271936
5,16,34,1,0.5188940791846751
5,16,34,2,0.20202700038885857
5,16,34,3,0.11918798727009892
5,16,34,4,0.12540818223248817
5,16,34,5,0.034482750923879306
5,16,35,1,0.5188941076686675
5,16,35,2,0.20202690522043637
5,16,35,3,0.1191880328247944
5,16,35,4,0.12540819417041393
5,16,35,5,0.034482760115687884
5,32,0,1,0.3266341552577991
5,32,0,2,0.2595305548107086
5,32,0,3,0.2574023431142498
5,32,0,4,0.13035159279691552
5,32,0,5,0.026081354020326995
5,32,1,1,0.32663416561585584
5,32,1,2,0.2595305711378654
5,32,1,3,0.2574023378294344
5,32,1,4,0.13035158226943241
5,32,1,5,0.026081343147411982
5,32,2,1,0.32663415823888425
5,32,2,2,0.25953056047334067
5,32,2,3,0.2574023370937163
5,32,2,4,0.13035158706606864
5,32,2,5,0.02608135712799009
5,32,3,1,0.32663416514330007
5,32,3,2,0.25953058562863973
5,32,3,3,0.25740230897038685
5,32,3,4,0.1303515867024924
5,32,3,5,0.026081353555180906
5,32,4,1,0.3266341635805079
5,32,4,2,0.25953056916299966
5,32,4,3,0.2574023304005491
5,32,4,4,0.13035158821778306
5,32,4,5,0.026081348638160185
5,32,5,1,0.32663415249688826
5,32,5,2,0.2595305622810546
5,32,5,3,0.25740234183326643
5,32,5,4,0.13035159752075262
5,32,5,5,0.026081345868038158
5,32,6,1,0.32663416844353876
5,32,6,2,0.25953053615412697
5,32,6,3,0.2574023389183425
5,32,6,4,0.13035160287608186
5,32,6,5,0.0260813536079099
5,32,7,1,0.3266341425827449
5,32,7,2,0.25953055772903194
5,32,7,3,0.257402370677907
5,32,7,4,0.13035157450473744
5,32,7,5,0.026081354505578497
5,32,8,1,0.3266341674952832
5,32,8,2,0.25953060545562134
5,32,8,3,0.2574023071796593
5,32,8,4,0.1303515690280684
5,32,8,5,0.02608135084136769
5,32,9,1,0.3266341618913556
5,32,9,2,0.2595305559394392
5,32,9,3,0.25740233868328366
5,32,9,4,0.13035158723030377
5,32,9,5,0.026081356255617607
5,32,10,1,0.326634166979628
5,32,10,2,0.25953055423190474
5,32,10,3,0.2574023282673216
5,32,10,4,0.13035159162286766
5,32,10,5,0.026081358898278034
5,32,11,1,0.32663417708864195
5,32,11,2,0.25953054182347773
5,32,11,3,0.2574023392871149
5,32,11,4,0.1303515860158497
5,32,11,5,0.026081355784915806
5,32,12,1,0.3266341581726356
5,32,12,2,0.259530540245842
5,32,12,3,0.2574023723751809
5,32,12,4,0.13035157952299004
5,32,12,5,0.02608134968335131
5,32,13,1,0.3266341795807503
5,32,13,2,0.25953056300654365
5,32,13,3,0.25740232442473576
5,32,13,4,0.1303515857090477
5,32,13,5,0.026081347278922522
5,32,14,1,0.3266341634159895
5,32,14,2,0.25953055777049516
5,32,14,3,0.25740233950091124
5,32,14,4,0.1303515930963938
5,32,14,5,0.026081346216210506
5,32,15,1,0.3266341484395494
5,32,15,2,0.2595305660632907
5,32,15,3,0.257402357304585
5,32,15,4,0.1303515808986587
5,32,15,5,0.026081347293916132
5,32,16,1,0.3266341702148928
5,32,16,2,0.25953052566499163
5,32,16,3,0.25740234074096474
5,32,16,4,0.13035161347677715
5,32,16,5,0.026081349902373645
5,32,17,1,0.3266341746034057
5,32,17,2,0.2595305685728624
5,32,17,3,0.25740233846015237
5,32,17,4,0.1303515684445149
5,32,17,5,0.02608134991906459
5,32,18,1,0.32663416428878606
5,32,18,2,0.2595305461954443
5,32,18,3,0.2574023427395396
5,32,18,4,0.130351589833996
5,32,18,5,0.026081356942234155
5,32,19,1,0.3266341317640495
5,32,19,2,0.2595305672152855
5,32,19,3,0.2574023562858598
5,32,19,4,0.13035158995460852
5,32,19,5,0.0260813547801968
5,32,20,1,0.32663416184824723
5,32,20,2,0.25953053834866413
5,32,20,3,0.25740236960574264
5,32,20,4,0.1303515799876641
5,32,20,5,0.026081350209681966
5,32,21,1,0.3266341704278316
5,32,21,2,0.2595305683475932
5,32,21,3,0.2574023364883205
5,32,21,4,0.13035157792986843
5,32,21,5,0.026081346806386328
5,32,22,1,0.3266341502522124
5,32,22,2,0.2595305763420304
5,32,22,3,0.2574023371831358
5,32,22,4,0.13035158250040893
5,32,22,5,0.026081353722212496
5,32,23,1,0.3266341398588284
5,32,23,2,0.2595305399209586
5,32,23,3,0.25740238781820124
5,32,23,4,0.13035157981962525
5,32,23,5,0.026081352582386464
5,32,24,1,0.3266341518405592
5,32,24,2,0.25953057319086353
5,32,24,3,0.25740234598108763
5,32,24,4,0.130351582752659
5,32,24,5,0.02608134623483052
5,32,25,1,0.32663415077792723
5,32,25,2,0.2595305776338097
5,32,25,3,0.257402315233298
5,32,25,4,0.13035159475023048
5,32,25,5,0.026081361604734482
5,32,26,1,0.32663416610661045
5,32,26,2,0.259530553070172
5,32,26,3,0.25740233412173513
5,32,26,4,0.13035159721631778
5,32,26,5,0.026081349485164638
5,32,27,1,0.32663413890829873
5,32,27,2,0.25953055702837774
5,32,27,3,0.25740236083538026
5,32,27,4,0.13035159729661502
5,32,27,5,0.026081345931328312
5,32,28,1,0.3266341539925173
5,32,28,2,0.25953056099300836
5,32,28,3,0.25740233840411314
5,32,28,4,0.1303515847530105
5,32,28,5,0.02608136185735064
5,32,29,1,0.3266341780261479
5,32,29,2,0.25953056082549053
5,32,29,3,0.25740234525435435
5,32,29,4,0.13035156165823536
5,32,29,5,0.026081354235772007
5,32,30,1,0.32663416405200074
5,32,30,2,0.2595305417607764
5,32,30,3,0.2574023544523251
5,32,30,4,0.1303515921467729
5,32,30,5,0.026081347588124984
5,32,31,1,0.3266341682819124
5,32,31,2,0.2595305708525786
5,32,31,3,0.25740232348653636
5,32,31,4,0.130351579060413
5,32,31,5,0.026081358318559743
5,32,32,1,0.3266341452499134
5,32,32,2,0.25953057458068973
5,32,32,3,0.2574023381632066
5,32,32,4,0.13035159503587532
5,32,32,5,0.02608134697031493
5,32,33,1,0.32663417940387907
5,32,33,2,0.2595305592812947
5,32,33,3,0.25740233493208475
5,32,33,4,0.13035157566702985
5,32,33,5,0.026081350715711608
5,32,34,1,0.3266341616078625
5,32,34,2,0.259530544574713
5,32,34,3,0.2574023469444587
5,32,34,4,0.13035160126576917
5,32,34,5,0.026081345607196653
5,32,35,1,0.3266341701148663
5,32,35,2,0.25953055530824776
5,32,35,3,0.25740234231062536
5,32,35,4,0.13035158616955367
5,32,35,5,0.02608134609670683
5,32,36,1,0.3266341433328162
5,32,36,2,0.25953056490608833
5,32,36,3,0.25740234991085437
5,32,36,4,0.13035158339649366
5,32,36,5,0.02608135845374764
5,32,37,1,0.32663415474448104
5,32,37,2,0.2595305555609782
5,32,37,3,0.2574023528531974
5,32,37,4,0.1303515801119751
5,32,37,5,0.026081356729368302
5,32,38,1,0.32663414871571067
5,32,38,2,0.2595305676565512
5,32,38,3,0.2574023446132081
5,32,38,4,0.13035158385552834
5,32,38,5,0.026081355159001732
5,32,39,1,0.3266341640313258
5,32,39,2,0.25953056292904725
5,32,39,3,0.25740232196088786
5,32,39,4,0.13035159123653742
5,32,39,5,0.02608135984220182
5,32,40,1,0.3266341640859831
5,32,40,2,0.25953058126242345
5,32,40,3,0.2574023341543522
5,32,40,4,0.13035157018691795
5,32,40,5,0.026081350310323183
5,32,41,1,0.3266341465309238
5,32,41,2,0.2595305694872996
5,32,41,3,0.25740233924408107
5,32,41,4,0.13035159703555843
5,32,41,5,0.026081347702137152
5,32,42,1,0.3266341276658256
5,32,42,2,0.25953054426324357
5,32,42,3,0.25740238573304236
5,32,42,4,0.1303515799153308
5,32,42,5,0.026081362422557826
5,32,43,1,0.3266341428737896
5,32,43,2,0.25953057025726445
5,32,43,3,0.25740235066835654
5,32,43,4,0.13035158016175483
5,32,43,5,0.026081356038834692
5,64,0,1,0.20038698497260232
5,64,0,2,0.3075436900998615
5,64,0,3,0.30754316622959715
5,64,0,4,0.15377179563370788
5,64,0,5,0.03075436306423105
5,64,1,1,0.2003869802464207
5,64,1,2,0.3075436693360608
5,64,1,3,0.3075431935854174
5,64,1,4,0.1537717996403992
5,64,1,5,0.030754357191701935
5,64,2,1,0.20038698227744123
5,64,2,2,0.3075436877549297
5,64,2,3,0.3075431682708762
5,64,2,4,0.15377180457032907
5,64,2,5,0.030754357126423694
5,64,3,1,0.2003869672972143
5,64,3,2,0.3075436922235404
5,64,3,3,0.30754318354657584
5,64,3,4,0.15377180068570573
5,64,3,5,0.03075435624696394
5,64,4,1,0.20038698295133958
5,64,4,2,0.3075436885147327
5,64,4,3,0.307543162167433
5,64,4,4,0.15377180504586604
5,64,4,5,0.030754361320628795
5,64,5,1,0.20038697658862556
5,64,5,2,0.30754370422187294
5,64,5,3,0.30754316354688144
5,64,5,4,0.15377180088324133
5,64,5,5,0.03075435475937884
5,64,6,1,0.20038697092189223
5,64,6,2,0.3075436725425085
5,64,6,3,0.3075431904108677
5,64,6,4,0.15377180032310547
5,64,6,5,0.030754365801626188
5,64,7,1,0.20038697711815354
5,64,7,2,0.30754369224850436
5,64,7,3,0.3075431569676816
5,64,7,4,0.1537718156242309
5,64,7,5,0.03075435804142973
5,64,8,1,0.2003869554764712
5,64,8,2,0.3075436797318239
5,64,8,3,0.30754319686194764
5,64,8,4,0.15377180072909674
5,64,8,5,0.030754367200660517
5,64,9,1,0.2003869740736023
5,64,9,2,0.3075436854153972
5,64,9,3,0.3075431904512738
5,64,9,4,0.15377179546849293
5,64,9,5,0.030754354591233605
5,64,10,1,0.20038696842490453
5,64,10,2,0.30754369761241745
5,64,10,3,0.3075431820368705
5,64,10,4,0.1537717913899435
5,64,10,5,0.030754360535864077
5,64,11,1,0.2003869743479877
5,64,11,2,0.3075436917941622
5,64,11,3,0.3075431951337165
5,64,11,4,0.1537717777541547
5,64,11,5,0.030754360969979
5,64,12,1,0.20038697880894402
5,64,12,2,0.30754369580358293
5,64,12,3,0.3075431656062578
5,64,12,4,0.1537718055338118
5,64,12,5,0.030754354247403394
5,64,13,1,0.20038697420531268
5,64,13,2,0.3075436837408735
5,64,13,3,0.307543183968203
5,64,13,4,0.15377180039125354
5,64,13,5,0.03075435769435718
5,64,14,1,0.20038696955828858
5,64,14,2,0.3075436822756139
5,64,14,3,0.3075431815022287
5,64,14,4,0.15377180854500602
5,64,14,5,0.030754358118862672
5,64,15,1,0.20038695243742202
5,64,15,2,0.3075436962218682
5,64,15,3,0.30754320180170447
5,64,15,4,0.1537718012990072
5,64,15,5,0.030754348239997984
5,64,16,1,0.20038697720692797
5,64,16,2,0.30754368961305906
5,64,16,3,0.30754317331088354
5,64,16,4,0.1537718075182329
5,64,16,5,0.030754352350896456
5,64,17,1,0.20038697190197743
5,64,17,2,0.30754369314150776
5,64,17,3,0.3075431838433551
5,64,17,4,0.15377179359886314
5,64,17,5,0.030754357514296563
5,64,18,1,0.20038698970068697
5,64,18,2,0.30754369190118314
5,64,18,3,0.307543170572994
5,64,18,4,0.15377178688940232
5,64,18,5,0.03075436093573343
5,64,19,1,0.20038696594071992
5,64,19,2,0.3075436984564824
5,64,19,3,0.30754318078607373
5,64,19,4,0.15377179726209508
5,64,19,5,0.030754357554629037
5,64,20,1,0.2003869737875263
5,64,20,2,0.30754367468097904
5,64,20,3,0.3075431794769114
5,64,20,4,0.15377181153025365
5,64,20,5,0.030754360524329703
5,64,21,1,0.20038696606150522
5,64,21,2,0.30754370730595193
5,64,21,3,0.30754316577766283
5,64,21,4,0.15377180429421705
5,64,21,5,0.030754356560663117
5,64,22,1,0.20038697776080178
5,64,22,2,0.30754369510527063
5,64,22,3,0.30754316827183725
5,64,22,4,0.1537717959055815
5,64,22,5,0.03075436295650873
5,64,23,1,0.20038698489195392
5,64,23,2,0.3075436751023433
5,64,23,3,0.3075431972758311
5,64,23,4,0.1537717858401672
5,64,23,5,0.03075435688970436
5,64,24,1,0.2003869618535162
5,64,24,2,0.30754370817983495
5,64,24,3,0.30754320043546074
5,64,24,4,0.15377177615386223
5,64,24,5,0.03075435337732578
5,64,25,1,0.2003869689838445
5,64,25,2,0.3075437226578242
5,64,25,3,0.30754316116842767
5,64,25,4,0.1537717852225181
5,64,25,5,0.030754361967385582
5,64,26,1,0.2003869765399044
5,64,26,2,0.3075437024162753
5,64,26,3,0.30754317551339727
5,64,26,4,0.1537717885607315
5,64,26,5,0.030754356969691726
5,64,27,1,0.20038697369527003
5,64,27,2,0.30754370398602926
5,64,27,3,0.3075431690418589
5,64,27,4,0.1537717936481567
5,64,27,5,0.030754359628685123
5,64,28,1,0.2003869804765948
5,64,28,2,0.3075437108652153
5,64,28,3,0.30754316837708157
5,64,28,4,0.1537717771281104
5,64,28,5,0.030754363152997885
5,64,29,1,0.20038697970287725
5,64,29,2,0.3075436886509038
5,64,29,3,0.30754316415844374
5,64,29,4,0.1537718064426079
5,64,29,5,0.030754361045167312
5,64,30,1,0.2003869943556808
5,64,30,2,0.30754368119671366
5,64,30,3,0.30754316779808727
5,64,30,4,0.15377179497769877
5,64,30,5,0.030754361671819583
5,64,31,1,0.200386986647462
5,64,31,2,0.307543716859282
5,64,31,3,0.3075431657950692
5,64,31,4,0.15377176680922236
5,64,31,5,0.030754363888964485
5,64,32,1,0.2003869696816408
5,64,32,2,0.30754370098794137
5,64,32,3,0.30754319606246
5,64,32,4,0.15377178955022655
5,64,32,5,0.030754343717731267
5,128,0,1,0.1641783537308658
5,128,0,2,0.32146990592564983
5,128,0,3,0.3214698920585718
5,128,0,4,0.16073486691930405
5,128,0,5,0.0321469813656086
5,128,1,1,0.16417834436895046
5,128,1,2,0.3214698919649516
5,128,1,3,0.32146987734087756
5,128,1,4,0.16073489870512644
5,128,1,5,0.03214698762009388
5,128,2,1,0.16417835432282532
5,128,2,2,0.3214698249264534
5,128,2,3,0.32146989149932764
5,128,2,4,0.16073495874900667
5,128,2,5,0.032146970502386955
5,128,3,1,0.16417832768761395
5,128,3,2,0.3214698020022977
5,128,3,3,0.3214698899681852
5,128,3,4,0.16073498739011852
5,128,3,5,0.03214699295178455
5,128,4,1,0.1641783286780412
5,128,4,2,0.32146989872612597
5,128,4,3,0.3214698250458748
5,128,4,4,0.16073495344070923
5,128,4,5,0.03214699410924877
5,128,5,1,0.16417836414394976
5,128,5,2,0.32146985282332896
5,128,5,3,0.3214698712685951
5,128,5,4,0.16073493080086096
5,128,5,5,0.032146980963265175
5,128,6,1,0.16417836438429637
5,128,6,2,0.32146983157070097
5,128,6,3,0.3214698667698885
5,128,6,4,0.16073494120377377
5,128,6,5,0.032146996071340445
5,128,7,1,0.16417830113130413
5,128,7,2,0.3214698472027824
5,128,7,3,0.3214699175640736
5,128,7,4,0.16073495553803627
5,128,7,5,0.032146978563803566
5,128,8,1,0.16417837193351736
5,128,8,2,0.3214698100110802
5,128,8,3,0.3214699014390201
5,128,8,4,0.1607349356645591
5,128,8,5,0.032146980951823244
5,128,9,1,0.1641783464000461
5,128,9,2,0.3214699081209234
5,128,9,3,0.32146986366276664
5,128,9,4,0.16073490014199984
5,128,9,5,0.032146981674264
5,128,10,1,0.16417836675045824
5,128,10,2,0.3214698584960149
5,128,10,3,0.3214698677404382
5,128,10,4,0.1607349267133649
5,128,10,5,0.03214698029972372
5,128,11,1,0.16417829845903772
5,128,11,2,0.32146988021393436
5,128,11,3,0.3214698600984457
5,128,11,4,0.16073495704132626
5,128,11,5,0.03214700418725606
5,128,12,1,0.1641783602586984
5,128,12,2,0.3214698432068675
5,128,12,3,0.3214698961737685
5,128,12,4,0.1607349210353784
5,128,12,5,0.03214697932528728
5,128,13,1,0.16417830554890497
5,128,13,2,0.3214699031200719
5,128,13,3,0.32146985032761927
5,128,13,4,0.16073493144093293
5,128,13,5,0.03214700956247103
5,128,14,1,0.16417840600103367
5,128,14,2,0.32146989216700095
5,128,14,3,0.3214698203582434
5,128,14,4,0.16073490035160112
5,128,14,5,0.03214698112212075
5,128,15,1,0.16417833258095432
5,128,15,2,0.32146989238601437
5,128,15,3,0.32146986080169637
5,128,15,4,0.16073493309397552
5,128,15,5,0.03214698113735951
5,128,16,1,0.16417833303437357
5,128,16,2,0.32146984358905617
5,128,16,3,0.3214698648670471
5,128,16,4,0.1607349637898073
5,128,16,5,0.032146994719715834
5,128,17,1,0.16417833314763636
5,128,17,2,0.32146990634654427
5,128,17,3,0.3214698628251922
5,128,17,4,0.1607349109670661
5,128,17,5,0.03214698671356127
5,128,18,1,0.1641782963027744
5,128,18,2,0.3214698948018967
5,128,18,3,0.3214698900906988
5,128,18,4,0.16073496348984045
5,128,18,5,0.03214695531478968
5,128,19,1,0.1641783677412704
5,128,19,2,0.32146984478122187
5,128,19,3,0.32146988030213985
5,128,19,4,0.16073491764614645
5,128,19,5,0.03214698952922139
5,128,20,1,0.16417832908974855
5,128,20,2,0.3214698813583537
5,128,20,3,0.3214698476547306
5,128,20,4,0.16073494613613687
5,128,20,5,0.03214699576103038
5,128,21,1,0.16417834922343352
5,128,21,2,0.32146981410699543
5,128,21,3,0.321469920269019
5,128,21,4,0.16073491235288867
5,128,21,5,0.032147004047663276
5,128,22,1,0.16417838537486193
5,128,22,2,0.3214698310052777
5,128,22,3,0.3214698635977576
5,128,22,4,0.16073493035161546
5,128,22,5,0.032146989670487305
5,128,23,1,0.1641783822689137
5,128,23,2,0.32146991503486594
5,128,23,3,0.3214698266934338
5,128,23,4,0.1607349184778547
5,128,23,5,0.03214695752493187
5,128,24,1,0.16417836435355176
5,128,24,2,0.3214698465789862
5,128,24,3,0.321469877848396
5,128,24,4,0.16073493890534468
5,128,24,5,0.032146972313721274
5,128,25,1,0.16417832400076382
5,128,25,2,0.3214698635302152
5,128,25,3,0.32146989525718134
5,128,25,4,0.1607349381765206
5,128,25,5,0.032146979035318865
5,128,26,1,0.16417835817083878
5,128,26,2,0.32146984628825703
5,128,26,3,0.32146984867856154
5,128,26,4,0.16073497035952938
5,128,26,5,0.03214697650281324
5,128,27,1,0.16417830505419892
5,128,27,2,0.3214699197390111
5,128,27,3,0.32146986430687474
5,128,27,4,0.16073493296310018
5,128,27,5,0.032146977936815015
5,128,28,1,0.16417831725354817
5,128,28,2,0.3214699117219553
5,128,28,3,0.32146987323261067
5,128,28,4,0.16073489793769458
5,128,28,5,0.03214699985419137
5,128,29,1,0.16417834150120453
5,128,29,2,0.32146999276369104
5,128,29,3,0.3214697812174172
5,128,29,4,0.16073493044134002
5,128,29,5,0.03214695407634728
5,128,30,1,0.16417834545928295
5,128,30,2,0.32146988059217296
5,128,30,3,0.3214698774985137
5,128,30,4,0.1607349102908882
5,128,30,5,0.03214698615914226
5,128,31,1,0.16417832007881855
5,128,31,2,0.32146981181558765
5,128,31,3,0.32146993784952005
5,128,31,4,0.16073494482603962
5,128,31,5,0.03214698543003421
5,128,32,1,0.1641783213417635
5,128,32,2,0.32146987613012756
5,128,32,3,0.3214698808447324
5,128,32,4,0.16073492251521262
5,128,32,5,0.03214699916816395
5,128,33,1,0.16417836620103718
5,128,33,2,0.32146986631584
5,128,33,3,0.3214698963861568
5,128,33,4,0.16073488887498558
5,128,33,5,0.032146982221980376
5,128,34,1,0.1641783409190428
5,128,34,2,0.32146985462434424
5,128,34,3,0.3214698752346545
5,128,34,4,0.1607349374632263
5,128,34,5,0.03214699175873223
5,128,35,1,0.16417832312923586
5,128,35,2,0.3214698399060603
5,128,35,3,0.3214699081525093
5,128,35,4,0.16073494094930937
5,128,35,5,0.03214698786288511
5,128,36,1,0.16417840376949744
5,128,36,2,0.32146979737434855
5,128,36,3,0.32146988049078723
5,128,36,4,0.1607349323280914
5,128,36,5,0.032146986037275484
5,128,37,1,0.16417832570172963
5,128,37,2,0.32146984565548237
5,128,37,3,0.3214698914773343
5,128,37,4,0.16073492278521687
5,128,37,5,0.03214701438023687
5,128,38,1,0.1641783077116312
5,128,38,2,0.3214698512092092
5,128,38,3,0.3214698240691333
5,128,38,4,0.1607350092544
5,128,38,5,0.032147007755626185
5,128,39,1,0.1641783267946799
5,128,39,2,0.3214698883674788
5,128,39,3,0.32146984510883386
5,128,39,4,0.1607349651071604
5,128,39,5,0.03214697462184698
5,256,0,1,0.16131273963724105
5,256,0,2,0.32257203593989187
5,256,0,3,0.3225719964779994
5,256,0,4,0.16128609826730994
5,256,0,5,0.032257129677557735
5,256,1,1,0.1613126340565239
5,256,1,2,0.322571996252674
5,256,1,3,0.32257191735439444
5,256,1,4,0.16128625732608304
5,256,1,5,0.03225719501032468
5,256,2,1,0.16131262474189353
5,256,2,2,0.32257193058629174
5,256,2,3,0.3225721573279008
5,256,2,4,0.16128605505715418
5,256,2,5,0.03225723228675987
5,256,3,1,0.16131288540568317
5,256,3,2,0.3225723696908134
5,256,3,3,0.3225716677898105
5,256,3,4,0.1612858912371339
5,256,3,5,0.03225718587655903
5,256,4,1,0.16131301554484004
5,256,4,2,0.32257192573148186
5,256,4,3,0.3225718993894335
5,256,4,4,0.16128607329303224
5,256,4,5,0.032257086041212454
5,256,5,1,0.16131282005552153
5,256,5,2,0.3225721705765292
5,256,5,3,0.3225717041242229
5,256,5,4,0.16128621901757836
5,256,5,5,0.03225708622614789
5,256,6,1,0.16131255432734354
5,256,6,2,0.32257216355474266
5,256,6,3,0.3225721405203069
5,256,6,4,0.16128598489208812
5,256,6,5,0.032257156705518715
5,256,7,1,0.16131272307726097
5,256,7,2,0.32257212473523234
5,256,7,3,0.32257183557683855
5,256,7,4,0.16128599498304705
5,256,7,5,0.03225732162762111
5,256,8,1,0.16131271517062065
5,256,8,2,0.322572272309832
5,256,8,3,0.3225717950685083
5,256,8,4,0.16128606605913562
5,256,8,5,0.03225715139190343
5,256,9,1,0.16131256926123794
5,256,9,2,0.3225723295110695
5,256,9,3,0.3225717617397373
5,256,9,4,0.16128604610819547
5,256,9,5,0.03225729337975972
5,256,10,1,0.1613126137154453
5,256,10,2,0.3225720039034352
5,256,10,3,0.3225721031294545
5,256,10,4,0.1612860188570139
5,256,10,5,0.032257260394651176
5,256,11,1,0.1613126599462066
5,256,11,2,0.32257227482243256
5,256,11,3,0.3225720008815658
5,256,11,4,0.1612859224939218
5,256,11,5,0.032257141855873125
5,256,12,1,0.16131280142726545
5,256,12,2,0.3225718997194249
5,256,12,3,0.3225721965275939
5,256,12,4,0.16128573521595577
5,256,12,5,0.0322573671097601
5,256,13,1,0.1613124466860331
5,256,13,2,0.32257204097779657
5,256,13,3,0.32257229362938633
5,256,13,4,0.16128599979577826
5,256,13,5,0.032257218911005824
5,256,14,1,0.1613127460131832
5,256,14,2,0.32257188131857445
5,256,14,3,0.32257213194563433
5,256,14,4,0.1612860081904217
5,256,14,5,0.03225723253218627
5,256,15,1,0.16131273895651396
5,256,15,2,0.3225722409080252
5,256,15,3,0.32257194295235614
5,256,15,4,0.16128578559214196
5,256,15,5,0.03225729159096282
5,256,16,1,0.16131260503235686
5,256,16,2,0.32257220214559784
5,256,16,3,0.3225721323973358
5,256,16,4,0.16128589767659973
5,256,16,5,0.03225716274810968
5,256,17,1,0.1613125504334459
5,256,17,2,0.32257234201769136
5,256,17,3,0.32257205642269143
5,256,17,4,0.16128581920505541
5,256,17,5,0.03225723192111609
5,256,18,1,0.1613127149012049
5,256,18,2,0.3225719495614452
5,256,18,3,0.32257220087289823
5,256,18,4,0.1612858998253241
5,256,18,5,0.032257234839127666
5,256,19,1,0.16131258269977908
5,256,19,2,0.3225721302654827
5,256,19,3,0.3225721619287704
5,256,19,4,0.16128593482724718
5,256,19,5,0.032257190278720684
5,256,20,1,0.16131255241235726
5,256,20,2,0.32257208034485557
5,256,20,3,0.32257213680693925
5,256,20,4,0.16128604022792842
5,256,20,5,0.03225719020791963
5,256,21,1,0.16131257634645418
5,256,21,2,0.32257221508223244
5,256,21,3,0.322571875335308
5,256,21,4,0.16128616309541788
5,256,21,5,0.0322571701405877
5,256,22,1,0.16131265269900813
5,256,22,2,0.322572090055962
5,256,22,3,0.3225719367167024
5,256,22,4,0.16128600905109963
5,256,22,5,0.03225731147722776
5,256,23,1,0.16131259893110708
5,256,23,2,0.32257197848517
5,256,23,3,0.32257214368481213
5,256,23,4,0.1612859909783746
5,256,23,5,0.032257287920536344
5,256,24,1,0.1613126165801712
5,256,24,2,0.3225720987843164
5,256,24,3,0.3225720229818565
5,256,24,4,0.16128601701706918
5,256,24,5,0.0322572446365866
5,256,25,1,0.16131248100818818
5,256,25,2,0.322571948284429
5,256,25,3,0.3225720993207215
5,256,25,4,0.1612861348323777
5,256,25,5,0.03225733655428372
5,256,26,1,0.1613128886547089
5,256,26,2,0.32257189662540325
5,256,26,3,0.3225718220560387
5,256,26,4,0.16128616646127827
5,256,26,5,0.0322572262025708
5,256,27,1,0.16131277486883602
5,256,27,2,0.32257187248516217
5,256,27,3,0.3225722071938644
5,256,27,4,0.16128591138434395
5,256,27,5,0.0322572340677937
5,256,28,1,0.16131235325988388
5,256,28,2,0.32257207195287174
5,256,28,3,0.3225721864852982
5,256,28,4,0.16128633340701154
5,256,28,5,0.03225705489493461
5,256,29,1,0.1613125043728282
5,256,29,2,0.32257174352669726
5,256,29,3,0.3225722276716643
5,256,29,4,0.16128633838902637
5,256,29,5,0.03225718603978386
5,256,30,1,0.16131284311805
5,256,30,2,0.32257193065847106
5,256,30,3,0.3225720450119464
5,256,30,4,0.1612860317866135
5,256,30,5,0.03225714942491879
5,256,31,1,0.16131271239125988
5,256,31,2,0.3225717666674721
5,256,31,3,0.3225720473154674
5,256,31,4,0.16128625563033444
5,256,31,5,0.03225721799546638
5,256,32,1,0.16131263390805675
5,256,32,2,0.3225719805627842
5,256,32,3,0.3225723640908818
5,256,32,4,0.16128594227408452
5,256,32,5,0.03225707916419273
5,256,33,1,0.1613124622524843
5,256,33,2,0.32257206508780223
5,256,33,3,0.32257216133723793
5,256,33,4,0.16128604887018455
5,256,33,5,0.03225726245229105
5,512,0,1,0.16128276210690834
5,512,0,2,0.32258280313498083
5,512,0,3,0.32259093685457785
5,512,0,4,0.16128669464690815
5,512,0,5,0.032256803256624854
5,512,1,1,0.16128286705227748
5,512,1,2,0.3225829379616931
5,512,1,3,0.32258515116375924
5,512,1,4,0.16128826975867705
5,512,1,5,0.032260774063593144
5,512,2,1,0.16128734715461812
5,512,2,2,0.32258808049654175
5,512,2,3,0.32258282176943953
5,512,2,4,0.1612861638088123
5,512,2,5,0.032255586770588415
5,512,3,1,0.16128838946494697
5,512,3,2,0.3225783260742097
5,512,3,3,0.3225896759045538
5,512,3,4,0.16128585532128473
5,512,3,5,0.03225775323500492
5,512,4,1,0.16128871771477243
5,512,4,2,0.3225813165554226
5,512,4,3,0.3225663135188824
5,512,4,4,0.1613056903091801
5,512,4,5,0.03225796190174253
5,512,5,1,0.16130042694316143
5,512,5,2,0.32257462094380407
5,512,5,3,0.32257905703118356
5,512,5,4,0.16129250448797433
5,512,5,5,0.03225339059387659
5,512,6,1,0.16129631102850245
5,512,6,2,0.32257693683976346
5,512,6,3,0.322584078253524
5,512,6,4,0.16128578334976892
5,512,6,5,0.03225689052844122
5,512,7,1,0.16129124134460662
5,512,7,2,0.3225821977991124
5,512,7,3,0.3225735340970959
5,512,7,4,0.16129472523050478
5,512,7,5,0.0322583015286805
5,512,8,1,0.16129586132869722
5,512,8,2,0.3225700148939759
5,512,8,3,0.32257988373360474
5,512,8,4,0.1612944284106102
5,512,8,5,0.03225981163311181
5,512,9,1,0.16129527677057026
5,512,9,2,0.3225947569697006
5,512,9,3,0.32256203526282445
5,512,9,4,0.16128551790322684
5,512,9,5,0.0322624130936778
5,512,10,1,0.16128713322616126
5,512,10,2,0.322565671885483
5,512,10,3,0.3225989401594462
5,512,10,4,0.1612889815391458
5,512,10,5,0.03225927318976364
5,512,11,1,0.16128937233160612
5,512,11,2,0.322577693951039
5,512,11,3,0.3225792097222641
5,512,11,4,0.1612920437045338
5,512,11,5,0.032261680290557
5,512,12,1,0.16129177918288745
5,512,12,2,0.3225764655194243
5,512,12,3,0.3225688031215935
5,512,12,4,0.16130193834717996
5,512,12,5,0.03226101382891494
5,512,13,1,0.16129371985218557
5,512,13,2,0.32258178993392206
5,512,13,3,0.32257965406961037
5,512,13,4,0.16128879019413095
5,512,13,5,0.032256045950151004
5,512,14,1,0.16129604034651576
5,512,14,2,0.3225818123942633
5,512,14,3,0.32257707322290413
5,512,14,4,0.16128900922057965
5,512,14,5,0.03225606481573719
5,512,15,1,0.16127872250164857
5,512,15,2,0.32260254347253436
5,512,15,3,0.32257295282413545
5,512,15,4,0.16128311255252803
5,512,15,5,0.032262668649153614
5,512,16,1,0.16128935037825645
5,512,16,2,0.3225892471363045
5,512,16,3,0.32257077494727837
5,512,16,4,0.161290457013598
5,512,16,5,0.03226017052456263
5,512,17,1,0.16129267389884214
5,512,17,2,0.3225787352913875
5,512,17,3,0.32257802185396445
5,512,17,4,0.16128972359147842
5,512,17,5,0.03226084536432744
5,512,18,1,0.16128485729424472
5,512,18,2,0.3225766170876693
5,512,18,3,0.32258344578427467
5,512,18,4,0.16129398809582726
5,512,18,5,0.032261091737984235
5,512,19,1,0.1612853366975461
5,512,19,2,0.3225743327999494
5,512,19,3,0.3225926759290488
5,512,19,4,0.16129137701952462
5,512,19,5,0.032256277553931095
5,512,20,1,0.16128674067298893
5,512,20,2,0.3225759795448491
5,512,20,3,0.3225851284927694
5,512,20,4,0.16129181349068009
5,512,20,5,0.0322603377987125
5,512,21,1,0.16129071955377255
5,512,21,2,0.32258040658922615
5,512,21,3,0.3225750217938473
5,512,21,4,0.1612958964619181
5,512,21,5,0.03225795560123589
5,512,22,1,0.16129073664035765
5,512,22,2,0.3225790776547493
5,512,22,3,0.32258159715508783
5,512,22,4,0.16129328074390112
5,512,22,5,0.032255307805904174
5,512,23,1,0.1612869272798325
5,512,23,2,0.3225742168854063
5,512,23,3,0.3225854256604077
5,512,23,4,0.16129426823450543
5,512,23,5,0.032259161939848305
5,512,24,1,0.16128724786413765
5,512,24,2,0.3225744628845067
5,512,24,3,0.32258533307179876
5,512,24,4,0.16129538026282883
5,512,24,5,0.03225757591672809
5,512,25,1,0.16128905467822738
5,512,25,2,0.3225761147367898
5,512,25,3,0.3225845717619026
5,512,25,4,0.16129278978403938
5,512,25,5,0.03225746903904087
5,512,26,1,0.16128892302833622
5,512,26,2,0.32258233891547033
5,512,26,3,0.32258345625912327
5,512,26,4,0.16128882413337628
5,512,26,5,0.03225645766369393
5,512,27,1,0.1612981178425673
5,512,27,2,0.322572750861877
5,512,27,3,0.3225841732563849
5,512,27,4,0.16128933087117725
5,512,27,5,0.03225562716799363
5,512,28,1,0.16129455785916103
5,512,28,2,0.3225769285397205
5,512,28,3,0.32258033579625184
5,512,28,4,0.1612913269550244
5,512,28,5,0.03225685084984232
5,512,29,1,0.16129113320718558
5,512,29,2,0.3225813374412933
5,512,29,3,0.3225932338745541
5,512,29,4,0.16127538538786362
5,512,29,5,0.03225891008910335
5,512,30,1,0.16129732539897568
5,512,30,2,0.3225742271904559
5,512,30,3,0.32258185906761994
5,512,30,4,0.16128986247333765
5,512,30,5,0.03225672586961092
5,512,31,1,0.16128819394534624
5,512,31,2,0.32257543513855086
5,512,31,3,0.3225876032228993
5,512,31,4,0.16129458658594512
5,512,31,5,0.032254181107258584
5,512,32,1,0.1612921833774742
5,512,32,2,0.32258016403788564
5,512,32,3,0.32259093336290373
5,512,32,4,0.16127584730516517
5,512,32,5,0.03226087191657142
5,512,33,1,0.1613004529178445
5,512,33,2,0.32258425635135124
5,512,33,3,0.32257274676257414
5,512,33,4,0.16128296421261534
5,512,33,5,0.03225957975561463
5,512,34,1,0.16128832541787644
5,512,34,2,0.32257883896707906
5,512,34,3,0.3225805731774615
5,512,34,4,0.16129460877550364
5,512,34,5,0.0322576536620795
5,512,35,1,0.16129286897686934
5,512,35,2,0.3225732178588048
5,512,35,3,0.3225769830673515
5,512,35,4,0.16129639766797627
5,512,35,5,0.03226053242899817
5,512,36,1,0.16128627648839838
5,512,36,2,0.3225733547445435
5,512,36,3,0.3225947012613888
5,512,36,4,0.16128856222656784
5,512,36,5,0.03225710527910165
5,512,37,1,0.16129153305765803
5,512,37,2,0.32258173747372276
5,512,37,3,0.32258784776235505
5,512,37,4,0.1612814689275791
5,512,37,5,0.032257412778685
5,512,38,1,0.1612883651357101
5,512,38,2,0.322587299769358
5,512,38,3,0.3226005603987858
5,512,38,4,0.1612787570105578
5,512,38,5,0.03224501768558829
5,512,39,1,0.16129644269368723
5,512,39,2,0.3225857143036513
5,512,39,3,0.3225756880581589
5,512,39,4,0.16128638584659835
5,512,39,5,0.03225576909790422
5,1024,0,1,0.30187562881660746
5,1024,0,2,0.2102012475329678
5,1024,0,3,0.20429694453783015
5,1024,0,4,0.1066548151817744
5,1024,0,5,0.1769713639308203
5,1024,1,1,0.17189031104013264
5,1024,1,2,0.3030868780355475
5,1024,1,3,0.3113842189076965
5,1024,1,4,0.15983826625169872
5,1024,1,5,0.05380032576492458
5,1024,2,1,0.14310578234604332
5,1024,2,2,0.31575580346599297
5,1024,2,3,0.3327989279045366
5,1024,2,4,0.14955798687650126
5,1024,2,5,0.05878149940692586
5,1024,3,1,0.16010203586551555
5,1024,3,2,0.3373263317639904
5,1024,3,3,0.3114145904015597
5,1024,3,4,0.1573952903131083
5,1024,3,5,0.03376175165582605
5,1024,4,1,0.16721114222106698
5,1024,4,2,0.3000762424548358
5,1024,4,3,0.31891073183453084
5,1024,4,4,0.1721992284832522
5,1024,4,5,0.04160265500631412
5,1024,5,1,0.1681278006289753
5,1024,5,2,0.31958178052455327
5,1024,5,3,0.3192569480062071
5,1024,5,4,0.16075065224107798
5,1024,5,5,0.032282818599186226
5,1024,6,1,0.15782890533273036
5,1024,6,2,0.31031607516815163
5,1024,6,3,0.31560058274745195
5,1024,6,4,0.17445848135829442
5,1024,6,5,0.041795955393371706
5,1024,7,1,0.1407629416095461
5,1024,7,2,0.2930404474092108
5,1024,7,3,0.30002983778210235
5,1024,7,4,0.16514810928850654
5,1024,7,5,0.10101866391063434
5,1024,8,1,0.16397656288408172
5,1024,8,2,0.31569663851899515
5,1024,8,3,0.321037414412505
5,1024,8,4,0.15787830886391416
5,1024,8,5,0.041411075320503817
5,1024,9,1,0.15872358308146228
5,1024,9,2,0.3111583460967001
5,1024,9,3,0.3203060069735604
5,1024,9,4,0.1658022121469771
5,1024,9,5,0.04400985170130007
5,1024,10,1,0.15169344516593986
5,1024,10,2,0.328556067454235
5,1024,10,3,0.3018849567543915
5,1024,10,4,0.17855672218633997
5,1024,10,5,0.039308808439093686
5,1024,11,1,0.1735780848900598
5,1024,11,2,0.31755357939792006
5,1024,11,3,0.3085465907433061
5,1024,11,4,0.17044036578307625
5,1024,11,5,0.029881379185637828
5,1024,12,1,0.15808451277260735
5,1024,12,2,0.3590726541743975
5,1024,12,3,0.2992775337815269
5,1024,12,4,0.145819940287873
5,1024,12,5,0.03774535898359515
5,1024,13,1,0.1568477223215864
5,1024,13,2,0.30221317303692713
5,1024,13,3,0.3303957681426718
5,1024,13,4,0.1643652481072097
5,1024,13,5,0.04617808839160505
5,1024,14,1,0.17133965235005288
5,1024,14,2,0.3148089504599805
5,1024,14,3,0.3016527371429494
5,1024,14,4,0.15886574295355566
5,1024,14,5,0.05333291709346182
5,1024,15,1,0.1594200791387059
5,1024,15,2,0.31101730692877566
5,1024,15,3,0.3182785415473623
5,1024,15,4,0.15675381525699078
5,1024,15,5,0.054530257128165345
5,1024,16,1,0.1586984936539571
5,1024,16,2,0.29651253412803397
5,1024,16,3,0.29110431640717777
5,1024,16,4,0.22259769805972768
5,1024,16,5,0.031086957751103466
5,1024,17,1,0.1569155887584069
5,1024,17,2,0.30302630587211904
5,1024,17,3,0.3256411907195146
5,1024,17,4,0.15492412288135263
5,1024,17,5,0.05949279176860687
5,1024,18,1,0.16735950072595945
5,1024,18,2,0.32604821599941164
5,1024,18,3,0.3092808001004054
5,1024,18,4,0.15290398565012248
5,1024,18,5,0.04440749752410099
5,1024,19,1,0.20010288145279811
5,1024,19,2,0.31727414301593865
5,1024,19,3,0.296451446321262
5,1024,19,4,0.15229804582986503
5,1024,19,5,0.03387348338013617
5,1024,20,1,0.16743027173099698
5,1024,20,2,0.31981458151478215
5,1024,20,3,0.32306018152400756
5,1024,20,4,0.15083941566188724
5,1024,20,5,0.03885554956832612
5,1024,21,1,0.16237524392417396
5,1024,21,2,0.34066110261593896
5,1024,21,3,0.20023621413008066
5,1024,21,4,0.16820793371904416
5,1024,21,5,0.12851950561076214
5,1024,22,1,0.19549441685004865
5,1024,22,2,0.30361501993216966
5,1024,22,3,0.3058384899137665
5,1024,22,4,0.16683495732441916
5,1024,22,5,0.028217115979596082
5,1024,23,1,0.1510513130990575
5,1024,23,2,0.3144536971768924
5,1024,23,3,0.3035712018795079
5,1024,23,4,0.16765824881544958
5,1024,23,5,0.06326553902909265
5,1024,24,1,0.1516188566522774
5,1024,24,2,0.2067520593951586
5,1024,24,3,0.24265988322288137
5,1024,24,4,0.15079270703214717
5,1024,24,5,0.24817649369753564
5,1024,25,1,0.15626158175199192
5,1024,25,2,0.3263211753919451
5,1024,25,3,0.3139798420770845
5,1024,25,4,0.16077008484430208
5,1024,25,5,0.042667315934676306
5,1024,26,1,0.16744424835146768
5,1024,26,2,0.31796571207609264
5,1024,26,3,0.3063046566574181
5,1024,26,4,0.1754999535214707
5,1024,26,5,0.032785429393550856
5,1024,27,1,0.16328339999238972
5,1024,27,2,0.3242952019374597
5,1024,27,3,0.3096568667089483
5,1024,27,4,0.16041540714785513
5,1024,27,5,0.0423491242133471
5,1024,28,1,0.16513304508630708
5,1024,28,2,0.32066998307734523
5,1024,28,3,0.3038848118901394
5,1024,28,4,0.1555026478607693
5,1024,28,5,0.05480951208543902
5,1024,29,1,0.13842256476130088
5,1024,29,2,0.2194595747492223
5,1024,29,3,0.21900322595077235
5,1024,29,4,0.27263000226091716
5,1024,29,5,0.15048463227778733
5,1024,30,1,0.16796489325559405
5,1024,30,2,0.2977291726006514
5,1024,30,3,0.3261753642173064
5,1024,30,4,0.17642230005074241
5,1024,30,5,0.031708269875705686
5,1024,31,1,0.1703952295533007
5,1024,31,2,0.32396319716443117
5,1024,31,3,0.30226387134203114
5,1024,31,4,0.16571907421646923
5,1024,31,5,0.03765862772376769
5,1024,32,1,0.16858246166494362
5,1024,32,2,0.3217434780276086
5,1024,32,3,0.32313369407265263
5,1024,32,4,0.14919365313613966
5,1024,32,5,0.03734671309865557
5,1024,33,1,0.15740663045448508
5,1024,33,2,0.30374167731324264
5,1024,33,3,0.32369274106952894
5,1024,33,4,0.17764065001168958
5,1024,33,5,0.037518301151053826
5,1024,34,1,0.1655555319575932
5,1024,34,2,0.3131692618928851
5,1024,34,3,0.3167234239661246
5,1024,34,4,0.16119693080519004
5,1024,34,5,0.0433548513782072
5,1024,35,1,0.1747169495348707
5,1024,35,2,0.3186911104817924
5,1024,35,3,0.3014993647144229
5,1024,35,4,0.15386389722446145
5,1024,35,5,0.05122867804445271
5,1024,36,1,0.14239222834516008
5,1024,36,2,0.316767966832404
5,1024,36,3,0.3198119169188036
5,1024,36,4,0.15373682008019268
5,1024,36,5,0.06729106782343958
5,1024,37,1,0.15934439156215044
5,1024,37,2,0.3037559319430415
5,1024,37,3,0.3150301161085179
5,1024,37,4,0.18718777249389154
5,1024,37,5,0.03468178789239877
5,1024,38,1,0.16896357989188165
5,1024,38,2,0.3302176324013683
5,1024,38,3,0.3069782136987198
5,1024,38,4,0.15290809520561205
5,1024,38,5,0.040932478802418105
5,1024,39,1,0.14670577533026788
5,1024,39,2,0.31707002658556527
5,1024,39,3,0.3263441047696204
5,1024,39,4,0.14684579229212158
5,1024,39,5,0.06303430102242492


==> static-results-v2/static-5-summary.csv <==
n,lambda,expectation
5,1,7.973958333333333
5,2,4.782304067460318
5,3,3.775945614401506
5,4,3.2602115805394067
5,5,2.9153160215271487
5,6,2.6705189815602037
5,7,2.4882924324515123
5,8,2.345850303665514
5,16,1.7792416852580302
5,32,1.386419730123444
5,64,1.09976031213512
5,128,0.9835331132952607
5,256,0.968969158077721
5,512,0.9687500495571671
5,1024,0.9687499999998662


==> static-results-v2/static-64-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
64,1,0,259.24759828133085,0.0,0.0
64,1,1,259.24759828133085,0.0,0.0
64,1,2,259.24759828133085,0.0,0.0
64,1,3,259.24759828133085,0.0,0.0
64,1,4,259.24759828133085,0.0,0.0
64,1,5,259.24759828133085,0.0,0.0
64,1,6,259.24759828133085,0.0,0.0
64,1,7,259.24759828133085,0.0,0.0
64,1,8,259.24759828133085,0.0,0.0
64,1,9,259.24759828133085,0.0,0.0
64,1,10,259.24759828133085,0.0,0.0
64,1,11,259.24759828133085,0.0,0.0
64,1,12,259.24759828133085,0.0,0.0
64,1,13,259.24759828133085,0.0,0.0
64,1,14,259.24759828133085,0.0,0.0
64,1,15,259.24759828133085,0.0,0.0
64,1,16,259.24759828133085,0.0,0.0
64,1,17,259.24759828133085,0.0,0.0
64,1,18,259.24759828133085,0.0,0.0
64,1,19,259.24759828133085,0.0,0.0
64,1,20,259.24759828133085,0.0,0.0
64,1,21,259.24759828133085,0.0,0.0
64,1,22,259.24759828133085,0.0,0.0
64,1,23,259.24759828133085,0.0,0.0
64,1,24,259.24759828133085,0.0,0.0
64,1,25,259.24759828133085,0.0,0.0
64,1,26,259.24759828133085,0.0,0.0
64,1,27,259.24759828133085,0.0,0.0
64,1,28,259.24759828133085,0.0,0.0
64,1,29,259.24759828133085,0.0,0.0
64,1,30,259.24759828133085,0.0,0.0
64,1,31,259.24759828133085,0.0,0.0
64,1,32,259.24759828133085,0.0,0.0
64,1,33,259.24759828133085,0.0,0.0
64,1,34,259.24759828133085,0.0,0.0
64,1,35,259.24759828133085,0.0,0.0
64,1,36,259.24759828133085,0.0,0.0
64,1,37,259.24759828133085,0.0,0.0
64,1,38,259.24759828133085,0.0,0.0
64,1,39,259.24759828133085,0.0,0.0
64,1,40,259.24759828133085,0.0,0.0
64,1,41,259.24759828133085,0.0,0.0
64,1,42,259.24759828133085,0.0,0.0
64,1,43,259.24759828133085,0.0,0.0
64,1,44,259.24759828133085,0.0,0.0
64,1,45,259.24759828133085,0.0,0.0
64,1,46,259.24759828133085,0.0,0.0
64,1,47,259.24759828133085,0.0,0.0
64,1,48,259.24759828133085,0.0,0.0
64,1,49,259.24759828133085,0.0,0.0
64,2,0,138.8995608626837,0.0,0.0
64,2,1,138.8995608626837,0.0,0.0
64,2,2,138.8995608626837,0.0,0.0
64,2,3,138.8995608626837,0.0,0.0
64,2,4,138.8995608626837,0.0,0.0
64,2,5,138.8995608626837,0.0,0.0
64,2,6,138.8995608626837,0.0,0.0
64,2,7,138.8995608626837,0.0,0.0
64,2,8,138.8995608626837,0.0,0.0
64,2,9,138.8995608626837,0.0,0.0
64,2,10,138.8995608626837,0.0,0.0
64,2,11,138.8995608626837,0.0,0.0
64,2,12,138.8995608626837,0.0,0.0
64,2,13,138.8995608626837,0.0,0.0
64,2,14,138.8995608626837,0.0,0.0
64,2,15,138.8995608626837,0.0,0.0
64,2,16,138.8995608626837,0.0,0.0
64,2,17,138.8995608626837,0.0,0.0
64,2,18,138.8995608626837,0.0,0.0
64,2,19,138.8995608626837,0.0,0.0
64,2,20,138.8995608626837,0.0,0.0
64,2,21,138.8995608626837,0.0,0.0
64,2,22,138.8995608626837,0.0,0.0
64,2,23,138.8995608626837,0.0,0.0
64,2,24,138.8995608626837,0.0,0.0
64,2,25,138.8995608626837,0.0,0.0
64,2,26,138.8995608626837,0.0,0.0
64,2,27,138.8995608626837,0.0,0.0
64,2,28,138.8995608626837,0.0,0.0
64,2,29,138.8995608626837,0.0,0.0
64,2,30,138.8995608626837,0.0,0.0
64,2,31,138.8995608626837,0.0,0.0
64,2,32,138.8995608626837,0.0,0.0
64,2,33,138.8995608626837,0.0,0.0
64,2,34,138.8995608626837,0.0,0.0
64,2,35,138.8995608626837,0.0,0.0
64,2,36,138.8995608626837,0.0,0.0
64,2,37,138.8995608626837,0.0,0.0
64,2,38,138.8995608626837,0.0,0.0
64,2,39,138.8995608626837,0.0,0.0
64,2,40,138.8995608626837,0.0,0.0
64,2,41,138.8995608626837,0.0,0.0
64,2,42,138.8995608626837,0.0,0.0
64,2,43,138.8995608626837,0.0,0.0
64,2,44,138.8995608626837,0.0,0.0
64,2,45,138.8995608626837,0.0,0.0
64,2,46,138.8995608626837,0.0,0.0
64,2,47,138.8995608626837,0.0,0.0
64,2,48,138.8995608626837,0.0,0.0
64,2,49,138.8995608626837,0.0,0.0
64,3,0,99.30641606902486,0.0,0.0
64,3,1,99.30641606902486,0.0,0.0
64,3,2,99.30641606902486,0.0,0.0
64,3,3,99.30641606902486,0.0,0.0
64,3,4,99.30641606902486,0.0,0.0
64,3,5,99.30641606902486,0.0,0.0
64,3,6,99.30641606902486,0.0,0.0
64,3,7,99.30641606902486,0.0,0.0
64,3,8,99.30641606902486,0.0,0.0
64,3,9,99.30641606902486,0.0,0.0
64,3,10,99.30641606902486,0.0,0.0
64,3,11,99.30641606902486,0.0,0.0
64,3,12,99.30641606902486,0.0,0.0
64,3,13,99.30641606902486,0.0,0.0
64,3,14,99.30641606902486,0.0,0.0
64,3,15,99.30641606902486,0.0,0.0
64,3,16,99.30641606902486,0.0,0.0
64,3,17,99.30641606902486,0.0,0.0
64,3,18,99.30641606902486,0.0,0.0
64,3,19,99.30641606902486,0.0,0.0
64,3,20,99.30641606902486,0.0,0.0
64,3,21,99.30641606902486,0.0,0.0
64,3,22,99.30641606902486,0.0,0.0
64,3,23,99.30641606902486,0.0,0.0
64,3,24,99.30641606902486,0.0,0.0
64,3,25,99.30641606902486,0.0,0.0
64,3,26,99.30641606902486,0.0,0.0
64,3,27,99.30641606902486,0.0,0.0
64,3,28,99.30641606902486,0.0,0.0
64,3,29,99.30641606902486,0.0,0.0
64,3,30,99.30641606902486,0.0,0.0
64,3,31,99.30641606902486,0.0,0.0
64,3,32,99.30641606902486,0.0,0.0
64,3,33,99.30641606902486,0.0,0.0
64,3,34,99.30641606902486,0.0,0.0
64,3,35,99.30641606902486,0.0,0.0
64,3,36,99.30641606902486,0.0,0.0
64,3,37,99.30641606902486,0.0,0.0
64,3,38,99.30641606902486,0.0,0.0
64,3,39,99.30641606902486,0.0,0.0
64,3,40,99.30641606902486,0.0,0.0
64,3,41,99.30641606902486,0.0,0.0
64,3,42,99.30641606902486,0.0,0.0
64,3,43,99.30641606902486,0.0,0.0
64,3,44,99.30641606902486,0.0,0.0
64,3,45,99.30641606902486,0.0,0.0
64,3,46,99.30641606902486,0.0,0.0
64,3,47,99.30641606902486,0.0,0.0
64,3,48,99.30641606902486,0.0,0.0
64,3,49,99.30641606902486,0.0,0.0
64,4,0,79.86053355414833,0.0,0.0
64,4,1,79.86053355414833,0.0,0.0
64,4,2,79.86053355414833,0.0,0.0
64,4,3,79.86053355414833,0.0,0.0
64,4,4,79.86053355414833,0.0,0.0
64,4,5,79.86053355414833,0.0,0.0
64,4,6,79.86053355414833,0.0,0.0
64,4,7,79.86053355414833,0.0,0.0
64,4,8,79.86053355414833,0.0,0.0
64,4,9,79.86053355414833,0.0,0.0
64,4,10,79.86053355414833,0.0,0.0
64,4,11,79.86053355414833,0.0,0.0
64,4,12,79.86053355414833,0.0,0.0
64,4,13,79.86053355414833,0.0,0.0
64,4,14,79.86053355414833,0.0,0.0
64,4,15,79.86053355414833,0.0,0.0
64,4,16,79.86053355414833,0.0,0.0
64,4,17,79.86053355414833,0.0,0.0
64,4,18,79.86053355414833,0.0,0.0
64,4,19,79.86053355414833,0.0,0.0
64,4,20,79.86053355414833,0.0,0.0
64,4,21,79.86053355414833,0.0,0.0
64,4,22,79.86053355414833,0.0,0.0
64,4,23,79.86053355414833,0.0,0.0
64,4,24,79.86053355414833,0.0,0.0
64,4,25,79.86053355414833,0.0,0.0
64,4,26,79.86053355414833,0.0,0.0
64,4,27,79.86053355414833,0.0,0.0
64,4,28,79.86053355414833,0.0,0.0
64,4,29,79.86053355414833,0.0,0.0
64,4,30,79.86053355414833,0.0,0.0
64,4,31,79.86053355414833,0.0,0.0
64,4,32,79.86053355414833,0.0,0.0
64,4,33,79.86053355414833,0.0,0.0
64,4,34,79.86053355414833,0.0,0.0
64,4,35,79.86053355414833,0.0,0.0
64,4,36,79.86053355414833,0.0,0.0
64,4,37,79.86053355414833,0.0,0.0
64,4,38,79.86053355414833,0.0,0.0
64,4,39,79.86053355414833,0.0,0.0
64,4,40,79.86053355414833,0.0,0.0
64,4,41,79.86053355414833,0.0,0.0
64,4,42,79.86053355414833,0.0,0.0
64,4,43,79.86053355414833,0.0,0.0
64,4,44,79.86053355414833,0.0,0.0
64,4,45,79.86053355414833,0.0,0.0
64,4,46,79.86053355414833,0.0,0.0
64,4,47,79.86053355414833,0.0,0.0
64,4,48,79.86053355414833,0.0,0.0
64,4,49,79.86053355414833,0.0,0.0
64,5,0,68.43680000608134,0.0,0.0
64,5,1,68.43680000608134,0.0,0.0
64,5,2,68.43680000608134,0.0,0.0
64,5,3,68.43680000608134,0.0,0.0
64,5,4,68.43680000608134,0.0,0.0
64,5,5,68.43680000608134,0.0,0.0
64,5,6,68.43680000608134,0.0,0.0
64,5,7,68.43680000608134,0.0,0.0
64,5,8,68.43680000608134,0.0,0.0
64,5,9,68.43680000608134,0.0,0.0
64,5,10,68.43680000608134,0.0,0.0
64,5,11,68.43680000608134,0.0,0.0
64,5,12,68.43680000608134,0.0,0.0
64,5,13,68.43680000608134,0.0,0.0
64,5,14,68.43680000608134,0.0,0.0
64,5,15,68.43680000608134,0.0,0.0
64,5,16,68.43680000608134,0.0,0.0
64,5,17,68.43680000608134,0.0,0.0
64,5,18,68.43680000608134,0.0,0.0
64,5,19,68.43680000608134,0.0,0.0
64,5,20,68.43680000608134,0.0,0.0
64,5,21,68.43680000608134,0.0,0.0
64,5,22,68.43680000608134,0.0,0.0
64,5,23,68.43680000608134,0.0,0.0
64,5,24,68.43680000608134,0.0,0.0
64,5,25,68.43680000608134,0.0,0.0
64,5,26,68.43680000608134,0.0,0.0
64,5,27,68.43680000608134,0.0,0.0
64,5,28,68.43680000608134,0.0,0.0
64,5,29,68.43680000608134,0.0,0.0
64,5,30,68.43680000608134,0.0,0.0
64,5,31,68.43680000608134,0.0,0.0
64,5,32,68.43680000608134,0.0,0.0
64,5,33,68.43680000608134,0.0,0.0
64,5,34,68.43680000608134,0.0,0.0
64,5,35,68.43680000608134,0.0,0.0
64,5,36,68.43680000608134,0.0,0.0
64,5,37,68.43680000608134,0.0,0.0
64,5,38,68.43680000608134,0.0,0.0
64,5,39,68.43680000608134,0.0,0.0
64,5,40,68.43680000608134,0.0,0.0
64,5,41,68.43680000608134,0.0,0.0
64,5,42,68.43680000608134,0.0,0.0
64,5,43,68.43680000608134,0.0,0.0
64,5,44,68.43680000608134,0.0,0.0
64,5,45,68.43680000608134,0.0,0.0
64,5,46,68.43680000608134,0.0,0.0
64,5,47,68.43680000608134,0.0,0.0
64,5,48,68.43680000608134,0.0,0.0
64,5,49,68.43680000608134,0.0,0.0
64,6,0,60.948001613541955,0.0,0.0
64,6,1,60.94800161354196,7.105427357601002E-15,1.1658179381589857E-16
64,6,2,60.94800161354196,7.105427357601002E-15,1.1658179381589857E-16
64,6,3,60.94800161354196,7.105427357601002E-15,1.1658179381589857E-16
64,6,4,60.94800161354196,7.105427357601002E-15,1.1658179381589857E-16
64,6,5,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,6,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,7,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,8,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,9,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,10,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,11,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,12,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,13,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,14,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,15,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,16,60.94800161354197,1.4210854715202004E-14,2.3316358763179713E-16
64,6,17,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,18,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,19,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,20,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,21,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,22,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,23,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,24,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,25,60.948001613541976,2.1316282072803006E-14,3.4974538144769575E-16
64,6,26,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,27,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,28,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,29,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,30,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,31,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,32,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,33,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,34,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,35,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,36,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,37,60.94800161354198,2.8421709430404007E-14,4.663271752635943E-16
64,6,38,60.94800161354199,3.552713678800501E-14,5.829089690794928E-16
64,6,39,60.94800161354199,3.552713678800501E-14,5.829089690794928E-16
64,6,40,60.94800161354199,3.552713678800501E-14,5.829089690794928E-16
64,6,41,60.94800161354199,3.552713678800501E-14,5.829089690794928E-16
64,6,42,60.94800161354199,3.552713678800501E-14,5.829089690794928E-16
64,6,43,60.94800161354199,3.552713678800501E-14,5.829089690794928E-16
64,6,44,60.948001613542,4.263256414560601E-14,6.994907628953915E-16
64,6,45,60.948001613542004,4.973799150320701E-14,8.160725567112901E-16
64,6,46,60.948001613542004,4.973799150320701E-14,8.160725567112901E-16
64,6,47,60.948001613542004,4.973799150320701E-14,8.160725567112901E-16
64,6,48,60.948001613542026,7.105427357601002E-14,1.1658179381589857E-15
64,6,49,60.9492375328685,0.0012359193265467638,2.0278258414171803E-5
64,7,0,55.59225637163494,0.0,0.0
64,7,1,55.59225637163494,0.0,0.0
64,7,2,55.59225637163494,0.0,0.0
64,7,3,55.59225637163494,0.0,0.0
64,7,4,55.59225637163494,0.0,0.0
64,7,5,55.592256371634946,7.105427357601002E-15,1.278132571216597E-16
64,7,6,55.592256371634946,7.105427357601002E-15,1.278132571216597E-16
64,7,7,55.592256371634946,7.105427357601002E-15,1.278132571216597E-16
64,7,8,55.592256371634946,7.105427357601002E-15,1.278132571216597E-16
64,7,9,55.59225637163495,1.4210854715202004E-14,2.556265142433194E-16
64,7,10,55.59225637163495,1.4210854715202004E-14,2.556265142433194E-16
64,7,11,55.59225637163495,1.4210854715202004E-14,2.556265142433194E-16
64,7,12,55.59225637163495,1.4210854715202004E-14,2.556265142433194E-16
64,7,13,55.59225637163495,1.4210854715202004E-14,2.556265142433194E-16
64,7,14,55.59225637163496,2.1316282072803006E-14,3.8343977136497916E-16
64,7,15,55.59225637163496,2.1316282072803006E-14,3.8343977136497916E-16
64,7,16,55.59225637163496,2.1316282072803006E-14,3.8343977136497916E-16
64,7,17,55.59225637163496,2.1316282072803006E-14,3.8343977136497916E-16
64,7,18,55.59225637163496,2.1316282072803006E-14,3.8343977136497916E-16
64,7,19,55.59225637163497,2.8421709430404007E-14,5.112530284866388E-16
64,7,20,55.59225637163497,2.8421709430404007E-14,5.112530284866388E-16
64,7,21,55.592256371634974,3.552713678800501E-14,6.390662856082986E-16
64,7,22,55.592256371634974,3.552713678800501E-14,6.390662856082986E-16
64,7,23,55.59225637163498,4.263256414560601E-14,7.668795427299583E-16
64,7,24,55.59225637163498,4.263256414560601E-14,7.668795427299583E-16
64,7,25,55.59225637163498,4.263256414560601E-14,7.668795427299583E-16
64,7,26,55.59225637163499,4.973799150320701E-14,8.94692799851618E-16
64,7,27,55.592256371634996,5.6843418860808015E-14,1.0225060569732776E-15
64,7,28,55.59225637163501,7.105427357601002E-14,1.2781325712165971E-15
64,7,29,55.59225637163502,7.815970093361102E-14,1.4059458283382569E-15
64,7,30,55.59225637163504,9.947598300641403E-14,1.789385599703236E-15
64,7,31,55.59225637163504,9.947598300641403E-14,1.789385599703236E-15
64,7,32,55.592256371635045,1.0658141036401503E-13,1.917198856824896E-15
64,7,33,55.592256371635045,1.0658141036401503E-13,1.917198856824896E-15
64,7,34,55.59225637163506,1.2079226507921703E-13,2.172825371068215E-15
64,7,35,55.59225637163509,1.4921397450962104E-13,2.684078399554854E-15
64,7,36,55.59225637163509,1.4921397450962104E-13,2.684078399554854E-15
64,7,37,55.5922563716351,1.6342482922482304E-13,2.9397049137981735E-15
64,7,38,55.592256371635145,2.0605739337042905E-13,3.706584456528132E-15
64,7,39,55.592256371635145,2.0605739337042905E-13,3.706584456528132E-15
64,7,40,55.59225637163519,2.4868995751603507E-13,4.47346399925809E-15
64,7,41,55.59225637163523,2.913225216616411E-13,5.240343541988048E-15
64,7,42,55.59225637163524,2.984279490192421E-13,5.368156799109708E-15
64,7,43,55.59225637163568,7.389644451905042E-13,1.329257874065261E-14
64,7,44,55.592256371635976,1.0373923942097463E-12,1.866073553976232E-14
64,7,45,55.59225637163628,1.3429257705865894E-12,2.4156705595993686E-14
64,7,46,55.5926111749602,3.5480332525850145E-4,6.382243650745829E-6
64,7,47,55.592611174960204,3.5480332526560687E-4,6.382243650873642E-6
64,7,48,55.592611174960204,3.5480332526560687E-4,6.382243650873642E-6
64,7,49,55.59280636120636,5.499895714180525E-4,9.893276641648887E-6
64,8,0,51.56353631023558,0.0,0.0
64,8,1,51.56353631023559,1.4210854715202004E-14,2.755989160576849E-16
64,8,2,51.5635363102356,2.1316282072803006E-14,4.133983740865274E-16
64,8,3,51.56353631023561,3.552713678800501E-14,6.889972901442123E-16
64,8,4,51.56353631023561,3.552713678800501E-14,6.889972901442123E-16
64,8,5,51.56353631023563,4.973799150320701E-14,9.645962062018973E-16
64,8,6,51.56353631023565,7.105427357601002E-14,1.3779945802884246E-15
64,8,7,51.56353631023565,7.105427357601002E-14,1.3779945802884246E-15
64,8,8,51.563536310235676,9.947598300641403E-14,1.9291924124037945E-15
64,8,9,51.56353631023573,1.5631940186722204E-13,3.0315880766345344E-15
64,8,10,51.56353631023573,1.5631940186722204E-13,3.0315880766345344E-15
64,8,11,51.56353631023577,1.9184653865522705E-13,3.7205853667787465E-15
64,8,12,51.56353631023578,2.0605739337042905E-13,3.996184282836432E-15
64,8,13,51.56353631023581,2.3447910280083306E-13,4.547382114951801E-15
64,8,14,51.56353631023582,2.4158453015843406E-13,4.685181572980644E-15
64,8,15,51.56353631023586,2.8421709430404007E-13,5.5119783211536984E-15
64,8,16,51.563536310235875,2.984279490192421E-13,5.7875772372113836E-15
64,8,17,51.56353631023616,5.826450433232822E-13,1.1299555558365082E-14
64,8,18,51.563552848682335,1.6538446757863312E-5,3.207391878314669E-7
64,8,19,51.56355284868234,1.653844676496874E-5,3.2073918796926633E-7
64,8,20,51.56355284868235,1.6538446772074167E-5,3.2073918810706583E-7
64,8,21,51.563552848682384,1.6538446807601304E-5,3.207391887960631E-7
64,8,22,51.563552848682384,1.6538446807601304E-5,3.207391887960631E-7
64,8,23,51.563552848682384,1.6538446807601304E-5,3.207391887960631E-7
64,8,24,51.56355284868239,1.653844681470673E-5,3.207391889338626E-7
64,8,25,51.56355284868241,1.6538446836023013E-5,3.207391893472609E-7
64,8,26,51.56355284868243,1.6538446850233868E-5,3.207391896228598E-7
64,8,27,51.563552848682434,1.6538446857339295E-5,3.207391897606593E-7
64,8,28,51.563552848682434,1.6538446857339295E-5,3.207391897606593E-7
64,8,29,51.563552848682434,1.6538446857339295E-5,3.207391897606593E-7
64,8,30,51.56355284868244,1.6538446864444722E-5,3.207391898984588E-7
64,8,31,51.56355284868246,1.6538446885761005E-5,3.207391903118571E-7
64,8,32,51.5635528486825,1.653844692128814E-5,3.207391910008544E-7
64,8,33,51.5635528486825,1.653844692128814E-5,3.207391910008544E-7
64,8,34,51.56355284868262,1.6538447042080406E-5,3.207391933434452E-7
64,8,35,51.5635528486828,1.653844721971609E-5,3.2073919678843165E-7
64,8,36,51.563557020341975,2.0710106397814343E-5,4.0164247605537676E-7
64,8,37,51.56355702034201,2.071010643334148E-5,4.0164247674437406E-7
64,8,38,51.5635570203421,2.0710106525712035E-5,4.01642478535767E-7
64,8,39,51.56355702034225,2.071010667492601E-5,4.0164248142955565E-7
64,8,40,51.56355958968107,2.3279445493074036E-5,4.5147108128914286E-7
64,8,41,51.56356292081336,2.6610577783969802E-5,5.160735606624306E-7
64,8,42,51.56356292081339,2.661057781239151E-5,5.160735612136284E-7
64,8,43,51.56356292081352,2.6610577940289204E-5,5.160735636940186E-7
64,8,44,51.563576506481006,4.019624542905831E-5,7.795478802542716E-7
64,8,45,51.56357650648104,4.0196245464585445E-5,7.795478809432689E-7
64,8,46,51.56359696959515,6.0659359576220595E-5,1.1764002998409451E-6
64,8,47,51.563611486522504,7.517628692710332E-5,1.457935050745938E-6
64,8,48,51.56363233159066,9.602135508401943E-5,1.8621949143732174E-6
64,8,49,51.56363233159069,9.602135511244114E-5,1.8621949149244155E-6
64,16,0,36.08781359272535,0.0,0.0
64,16,1,36.087813592725354,7.105427357601002E-15,1.9689270837492155E-16
64,16,2,36.087813592725354,7.105427357601002E-15,1.9689270837492155E-16
64,16,3,36.087813592725354,7.105427357601002E-15,1.9689270837492155E-16
64,16,4,36.087813592725354,7.105427357601002E-15,1.9689270837492155E-16
64,16,5,36.08781359272537,2.1316282072803006E-14,5.906781251247647E-16
64,16,6,36.087813592725375,2.8421709430404007E-14,7.875708334996862E-16
64,16,7,36.087813592725375,2.8421709430404007E-14,7.875708334996862E-16
64,16,8,36.087813592725375,2.8421709430404007E-14,7.875708334996862E-16
64,16,9,36.087813592725375,2.8421709430404007E-14,7.875708334996862E-16
64,16,10,36.087813592725375,2.8421709430404007E-14,7.875708334996862E-16
64,16,11,36.087813592725375,2.8421709430404007E-14,7.875708334996862E-16
64,16,12,36.08781359272538,3.552713678800501E-14,9.844635418746078E-16
64,16,13,36.08781359272538,3.552713678800501E-14,9.844635418746078E-16
64,16,14,36.08781359272539,4.263256414560601E-14,1.1813562502495293E-15
64,16,15,36.08781359272539,4.263256414560601E-14,1.1813562502495293E-15
64,16,16,36.08781359272539,4.263256414560601E-14,1.1813562502495293E-15
64,16,17,36.08781359272539,4.263256414560601E-14,1.1813562502495293E-15
64,16,18,36.0878135927254,4.973799150320701E-14,1.3782489586244509E-15
64,16,19,36.0878135927254,4.973799150320701E-14,1.3782489586244509E-15
64,16,20,36.0878135927254,4.973799150320701E-14,1.3782489586244509E-15
64,16,21,36.087813592725404,5.6843418860808015E-14,1.5751416669993724E-15
64,16,22,36.087813592725404,5.6843418860808015E-14,1.5751416669993724E-15
64,16,23,36.087813592725404,5.6843418860808015E-14,1.5751416669993724E-15
64,16,24,36.087813592725404,5.6843418860808015E-14,1.5751416669993724E-15
64,16,25,36.08781359272541,6.394884621840902E-14,1.772034375374294E-15
64,16,26,36.08781359272541,6.394884621840902E-14,1.772034375374294E-15
64,16,27,36.087813592725425,7.815970093361102E-14,2.165819792124137E-15
64,16,28,36.08781359272543,8.526512829121202E-14,2.3627125004990587E-15
64,16,29,36.087813592725446,9.947598300641403E-14,2.7564979172489017E-15
64,16,30,36.08781359272545,1.0658141036401503E-13,2.9533906256238233E-15
64,16,31,36.08781359272545,1.0658141036401503E-13,2.9533906256238233E-15
64,16,32,36.08781359272545,1.0658141036401503E-13,2.9533906256238233E-15
64,16,33,36.08781359272546,1.1368683772161603E-13,3.1502833339987448E-15
64,16,34,36.08781359272547,1.2079226507921703E-13,3.3471760423736663E-15
64,16,35,36.08781359272547,1.2079226507921703E-13,3.3471760423736663E-15
64,16,36,36.0878135927255,1.5631940186722204E-13,4.331639584248274E-15
64,16,37,36.08781359272551,1.6342482922482304E-13,4.528532292623196E-15
64,16,38,36.08781359272553,1.8474111129762605E-13,5.1192104177479604E-15
64,16,39,36.08781359272557,2.2026824808563106E-13,6.103673959622568E-15
64,16,40,36.0878135927256,2.5579538487363607E-13,7.088137501497176E-15
64,16,41,36.08781359272565,3.055333763768431E-13,8.466386460121626E-15
64,16,42,36.08781359272587,5.258016244624741E-13,1.4570060419744194E-14
64,16,43,36.08782760583581,1.4013110465782574E-5,3.883058869658805E-7
64,16,44,36.08782760583584,1.4013110494204284E-5,3.8830588775345134E-7
64,16,45,36.08782760583618,1.4013110835264797E-5,3.8830589720430134E-7
64,16,46,36.087827605837504,1.4013112156874286E-5,3.883059338263451E-7
64,16,47,36.087829112005736,1.5519280388787138E-5,4.3004213455357533E-7
64,16,48,36.08796389426406,1.5030153871009588E-4,4.164883481342133E-6
64,16,49,36.08799297740861,1.793846832640611E-4,4.9707828046479885E-6
64,32,0,26.447617288289088,0.0,0.0
64,32,1,26.447617288289106,1.7763568394002505E-14,6.716509922377072E-16
64,32,2,26.44761728828912,3.197442310920451E-14,1.208971786027873E-15
64,32,3,26.447617288289194,1.0658141036401503E-13,4.029905953426243E-15
64,32,4,26.447617288289194,1.0658141036401503E-13,4.029905953426243E-15
64,32,5,26.447617288289237,1.4921397450962104E-13,5.64186833479674E-15
64,32,6,26.44761728828924,1.5276668818842154E-13,5.776198533244282E-15
64,32,7,26.44761728828925,1.6342482922482304E-13,6.179189128586906E-15
64,32,8,26.44761728828926,1.7053025658242404E-13,6.4478495254819894E-15
64,32,9,26.447617288289273,1.8474111129762605E-13,6.985170319272155E-15
64,32,10,26.447617288289283,1.9539925233402755E-13,7.38816091461478E-15
64,32,11,26.447617288289287,1.9895196601282805E-13,7.52249111306232E-15
64,32,12,26.447617288289297,2.0961010704922955E-13,7.925481708404945E-15
64,32,13,26.447617288289305,2.1671553440683056E-13,8.194142105300028E-15
64,32,14,26.447617288289315,2.2737367544323206E-13,8.597132700642651E-15
64,32,15,26.447617288289333,2.4513724383723456E-13,9.268783692880359E-15
64,32,16,26.447617288289337,2.4868995751603507E-13,9.403113891327901E-15
64,32,17,26.44761728828937,2.8066438062523957E-13,1.0612085677355773E-14
64,32,18,26.447617288289383,2.948752353404416E-13,1.114940647114594E-14
64,32,19,26.44761728828946,3.730349362740526E-13,1.410467083699185E-14
64,32,20,26.447617288289464,3.765876499528531E-13,1.423900103543939E-14
64,32,21,26.447617288289496,4.085620730620576E-13,1.5447972821467264E-14
64,32,22,26.447617288289518,4.298783551348606E-13,1.6253954012152514E-14
64,32,23,26.44761728828954,4.511946372076636E-13,1.7059935202837764E-14
64,32,24,26.447617288289575,4.867217739956686E-13,1.8403237187313176E-14
64,32,25,26.447617288289596,5.080380560684716E-13,1.9209218377998426E-14
64,32,26,26.447617288290278,1.1901590823981678E-12,4.5000616479926384E-14
64,32,27,26.447617288290324,1.2363443602225743E-12,4.674690905974442E-14
64,32,28,26.447617288290637,1.5489831639570184E-12,5.856796652312807E-14
64,32,29,26.44761728829126,2.170708057747106E-12,8.207575125144781E-14
64,32,30,26.447617288291305,2.2168933355715126E-12,8.382204383126586E-14
64,32,31,26.447617288291685,2.597033699203166E-12,9.819537506515279E-14
64,32,32,26.447617288291816,2.7284841053187847E-12,1.0316559240771183E-13
64,32,33,26.447617288296286,7.197797913249815E-12,2.7215298205471896E-13
64,32,34,26.44761728829684,7.752021247142693E-12,2.931084930125354E-13
64,32,35,26.44762776632483,1.0478035740391078E-5,3.961807079320796E-7
64,32,36,26.44762776632551,1.0478036422512105E-5,3.9618073372347774E-7
64,32,37,26.447643037629174,2.5749340085923222E-5,9.735977273584089E-7
64,32,38,26.447643037629184,2.5749340096581363E-5,9.735977277613996E-7
64,32,39,26.447643037629614,2.574934052645972E-5,9.735977440153535E-7
64,32,40,26.447669642270903,5.235398181469009E-5,1.9795349140155715E-6
64,32,41,26.44766964227093,5.2353981843111796E-5,1.9795349150902132E-6
64,32,42,26.44766964227103,5.235398194258778E-5,1.979534918851459E-6
64,32,43,26.447669642271062,5.23539819745622E-5,1.9795349200604306E-6
64,32,44,26.44766964227176,5.2353982670894084E-5,1.9795349463891496E-6
64,32,45,26.447672043411192,5.47551221039555E-5,2.070323443775817E-6
64,32,46,26.447840711422426,2.2342313333822972E-4,8.447760374888693E-6
64,32,47,26.447864803514108,2.4751522501986756E-4,9.358696563167012E-6
64,32,48,26.47029805196525,0.02268076367616345,8.575730444423216E-4
64,32,49,26.491412708347415,0.04379542005832704,0.0016559306489102705
64,64,0,20.22817616118085,0.0,0.0
64,64,1,20.22817616118087,1.7763568394002505E-14,8.781596646410424E-16
64,64,2,20.228176161180922,7.105427357601002E-14,3.5126386585641695E-15
64,64,3,20.228176161180933,8.171241461241152E-14,4.039534457348795E-15
64,64,4,20.228176161180954,1.0302869668521453E-13,5.093326054918046E-15
64,64,5,20.22817616118098,1.2789769243681803E-13,6.322749585415505E-15
64,64,6,20.22817616118099,1.3855583347321954E-13,6.849645384200131E-15
64,64,7,20.228176161181,1.4921397450962104E-13,7.376541182984757E-15
64,64,8,20.228176161181,1.4921397450962104E-13,7.376541182984757E-15
64,64,9,20.22817616118101,1.5987211554602254E-13,7.903436981769381E-15
64,64,10,20.228176161181025,1.7408297026122455E-13,8.605964713482215E-15
64,64,11,20.228176161181025,1.7408297026122455E-13,8.605964713482215E-15
64,64,12,20.228176161181025,1.7408297026122455E-13,8.605964713482215E-15
64,64,13,20.22817616118103,1.7763568394002505E-13,8.781596646410424E-15
64,64,14,20.228176161181032,1.8118839761882555E-13,8.957228579338632E-15
64,64,15,20.228176161181036,1.8474111129762605E-13,9.132860512266841E-15
64,64,16,20.228176161181068,2.1671553440683056E-13,1.0713547908620717E-14
64,64,17,20.22817616118107,2.2026824808563106E-13,1.0889179841548926E-14
64,64,18,20.228176161181104,2.5224267119483557E-13,1.2469867237902802E-14
64,64,19,20.228176161181135,2.8421709430404007E-13,1.4050554634256678E-14
64,64,20,20.228176161181196,3.446132268436486E-13,1.703629749403622E-14
64,64,21,20.22817616118123,3.801403636316536E-13,1.8792616823318306E-14
64,64,22,20.228176161181235,3.836930773104541E-13,1.8968248756246515E-14
64,64,23,20.22817616118125,3.979039320256561E-13,1.967077648795935E-14
64,64,24,20.228176161181345,4.938272013532696E-13,2.4412838677020978E-14
64,64,25,20.228176161181384,5.329070518200751E-13,2.634478993923127E-14
64,64,26,20.228176161181548,6.963318810448982E-13,3.442385885392886E-14
64,64,27,20.228176161181548,6.963318810448982E-13,3.442385885392886E-14
64,64,28,20.22817616118162,7.673861546209082E-13,3.793649751249303E-14
64,64,29,20.228176161182347,1.4956924587750109E-12,7.394104376277577E-14
64,64,30,20.228176161183146,2.2950530365051236E-12,1.1345822867162268E-13
64,64,31,20.22817616118338,2.5295321393059567E-12,1.2504993624488443E-13
64,64,32,20.228176161183693,2.8421709430404007E-12,1.4050554634256678E-13
64,64,33,20.228176161184226,3.375077994860476E-12,1.6685033628179806E-13
64,64,34,20.228176161185022,4.170885858911788E-12,2.0619188925771675E-13
64,64,35,20.22817616118796,7.108980071279802E-12,3.5143949778934515E-13
64,64,36,20.2281821411304,5.9799495488732646E-6,2.956247513974673E-7
64,64,37,20.228189853300172,1.3692119321007112E-5,6.768835317581995E-7
64,64,38,20.228189853301465,1.3692120614194891E-5,6.768835956882231E-7
64,64,39,20.22818985330206,1.3692121207498076E-5,6.768836250187559E-7
64,64,40,20.22818985330274,1.3692121889619102E-5,6.76883658740087E-7
64,64,41,20.228189883976157,1.3722795305426416E-5,6.784000295469706E-7
64,64,42,20.228190354929502,1.419374865108125E-5,7.016820764256518E-7
64,64,43,20.228267294835817,9.113365496560277E-5,4.505282841094395E-6
64,64,44,20.22826729483585,9.11336549975772E-5,4.505282842675082E-6
64,64,45,20.22826729483585,9.11336549975772E-5,4.505282842675082E-6
64,64,46,20.22826729483589,9.113365504020976E-5,4.505282844782665E-6
64,64,47,20.22826729483959,9.11336587385847E-5,4.505283027615508E-6
64,64,48,20.228502715522747,3.2655434189621246E-4,1.614353856196343E-5
64,64,49,20.232641687469627,0.004465526288775834,2.2075773184858166E-4
64,128,0,16.16867971341549,0.0,0.0
64,128,1,16.168679713415507,1.7763568394002505E-14,1.0986406255090639E-15
64,128,2,16.168679713415546,5.6843418860808015E-14,3.5156500016290043E-15
64,128,3,16.168679713415663,1.7408297026122455E-13,1.0766678129988826E-14
64,128,4,16.168679713415663,1.7408297026122455E-13,1.0766678129988826E-14
64,128,5,16.168679713415727,2.3803181647963356E-13,1.4721784381821455E-14
64,128,6,16.168679713415788,2.984279490192421E-13,1.8457162508552272E-14
64,128,7,16.1686797134158,3.090860900556436E-13,1.9116346883857713E-14
64,128,8,16.168679713415806,3.161915174132446E-13,1.9555803134061337E-14
64,128,9,16.168679713415827,3.375077994860476E-13,2.0874171884672212E-14
64,128,10,16.168679713415887,3.979039320256561E-13,2.460955001140303E-14
64,128,11,16.16867971341591,4.192202140984591E-13,2.5927918762013907E-14
64,128,12,16.168679713415937,4.476419235288631E-13,2.768574376282841E-14
64,128,13,16.16867971341596,4.689582056016661E-13,2.9004112513439284E-14
64,128,14,16.168679713415976,4.867217739956686E-13,3.010275313894835E-14
64,128,15,16.16867971341607,5.790923296444817E-13,3.581568439159548E-14
64,128,16,16.168679713416097,6.075140390748857E-13,3.757350939240998E-14
64,128,17,16.16867971341612,6.323830348264892E-13,3.9111606268122675E-14
64,128,18,16.168679713416136,6.465938895416912E-13,3.9990518768529924E-14
64,128,19,16.168679713416203,7.140954494389007E-13,4.4165353145464367E-14
64,128,20,16.168679713416253,7.638334409421077E-13,4.724154689688975E-14
64,128,21,16.168679713416257,7.673861546209082E-13,4.746127502199156E-14
64,128,22,16.168679713416267,7.780442956573097E-13,4.8120459397296997E-14
64,128,23,16.16867971341632,8.313350008393172E-13,5.141638127382419E-14
64,128,24,16.168679713416385,8.952838470577262E-13,5.537148752565682E-14
64,128,25,16.168679713416527,1.0373923942097463E-12,6.416061252972933E-14
64,128,26,16.168679713416584,1.0942358130705543E-12,6.767626253135833E-14
64,128,27,16.16867971341668,1.1901590823981678E-12,7.360892190910728E-14
64,128,28,16.168679713416765,1.2754242106893798E-12,7.888239691155079E-14
64,128,29,16.168679713417013,1.5241141682054149E-12,9.426336566867768E-14
64,128,30,16.168679713417074,1.5845103007450234E-12,9.799874379540849E-14
64,128,31,16.168679713418207,2.7178259642823832E-12,1.6809201570288677E-13
64,128,32,16.16867971341823,2.7391422463551862E-12,1.6941038445349764E-13
64,128,33,16.1686797134185,3.0091484859440243E-12,1.8610972196123541E-13
64,128,34,16.168679713418907,3.417710559006082E-12,2.1137845634794388E-13
64,128,35,16.168679713419834,4.344968829173013E-12,2.68727496999517E-13
64,128,36,16.168679713425036,9.546141654936946E-12,5.904094721485709E-13
64,128,37,16.168679713425455,9.965361869035405E-12,6.163373909105848E-13
64,128,38,16.1686797145871,1.1716103642811504E-9,7.246172136795071E-11
64,128,39,16.16867974351061,3.0095119285533656E-8,1.8613220014843334E-9
64,128,40,16.168679743511017,3.009552784760672E-8,1.86134727021872E-9
64,128,41,16.16867974351114,3.0095652192585476E-8,1.8613549607030985E-9
64,128,42,16.168710001442538,3.028802704818645E-5,1.873252954788624E-6
64,128,43,16.1687100014429,3.0288027410563245E-5,1.8732529772008928E-6
64,128,44,16.16871000144301,3.028802752069737E-5,1.8732529840124648E-6
64,128,45,16.16871000145178,3.0288036292347442E-5,1.8732535265212057E-6
64,128,46,16.16876541866993,8.570525444184796E-5,5.300695910918226E-6
64,128,47,16.168765418670127,8.570525463724721E-5,5.3006959230032726E-6
64,128,48,16.16912356317829,4.438497627994309E-4,2.7451206323986957E-5
64,128,49,16.174906555484327,0.0062268420688376125,3.8511753459196003E-4
64,256,0,13.393378898735754,0.0,0.0
64,256,1,13.393378898735836,8.171241461241152E-14,6.100955944741071E-15
64,256,2,13.393378898735897,1.4210854715202004E-13,1.061035816476708E-14
64,256,3,13.393378898735913,1.580957587066223E-13,1.1804023458303377E-14
64,256,4,13.393378898735978,2.2382096176443156E-13,1.6711314109508152E-14
64,256,5,13.393378898736039,2.8421709430404007E-13,2.122071632953416E-14
64,256,6,13.393378898736088,3.339550858072471E-13,2.493434168720264E-14
64,256,7,13.393378898736241,4.867217739956686E-13,3.6340476714327247E-14
64,256,8,13.393378898736296,5.417888360170764E-13,4.0451990503174495E-14
64,256,9,13.39337889873634,5.861977570020827E-13,4.3767727429664204E-14
64,256,10,13.393378898736353,5.986322548778844E-13,4.4696133769081326E-14
64,256,11,13.39337889873638,6.252776074688882E-13,4.668557592497515E-14
64,256,12,13.39337889873643,6.750155989720952E-13,5.039920128264363E-14
64,256,13,13.393378898736493,7.389644451905042E-13,5.5173862456788814E-14
64,256,14,13.39337889873651,7.549516567451064E-13,5.6367527750325114E-14
64,256,15,13.393378898736561,8.064660050877137E-13,6.021378258505318E-14
64,256,16,13.393378898736625,8.704148513061227E-13,6.498844375919836E-14
64,256,17,13.393378898736744,9.894307595459395E-13,7.387461872219079E-14
64,256,18,13.393378898736929,1.1741718708435656E-12,8.7668084336388E-14
64,256,19,13.393378898737064,1.3091749906379846E-12,9.774792459291672E-14
64,256,20,13.393378898737074,1.319833131674386E-12,9.854370145527426E-14
64,256,21,13.393378898737419,1.6644463585180347E-12,1.2427382000483442E-13
64,256,22,13.393378898737456,1.70174985214544E-12,1.2705903902308577E-13
64,256,23,13.393378898737653,1.8989254613188677E-12,1.417809109767001E-13
64,256,24,13.393378898737708,1.9539925233402755E-12,1.4589242476554734E-13
64,256,25,13.39337889873781,2.0552448631860898E-12,1.534523049579439E-13
64,256,26,13.393378898737971,2.2168933355715126E-12,1.6552158737036644E-13
64,256,27,13.393378898738668,2.9132252166164108E-12,2.1751234237772515E-13
64,256,28,13.393378898741371,5.616840326183592E-12,4.1937440646241884E-13
64,256,29,13.393378898742567,6.8123284790999605E-12,5.08634044523522E-13
64,256,30,13.393378898746985,1.1230127938688383E-11,8.384835539707185E-13
64,256,31,13.393378898748464,1.2709833185908792E-11,9.489639083613558E-13
64,256,32,13.393378898770822,3.5067060366600344E-11,2.6182385066333365E-12
64,256,33,13.393394414498598,1.5515762843421044E-5,1.1584651610868433E-6
64,256,34,13.39339441449873,1.551576297487145E-5,1.1584651709014246E-6
64,256,35,13.393394414498834,1.5515763079676503E-5,1.1584651787265638E-6
64,256,36,13.393394414498884,1.5515763129414495E-5,1.1584651824401892E-6
64,256,37,13.393445983935232,6.70851994772903E-5,5.008833094658638E-6
64,256,38,13.393445983935537,6.708519978282368E-5,5.008833117470907E-6
64,256,39,13.393445983935885,6.708520013098962E-5,5.008833143466285E-6
64,256,40,13.393445983936504,6.70852007491618E-5,5.008833189621343E-6
64,256,41,13.393445983937076,6.70852013211487E-5,5.008833232328034E-6
64,256,42,13.393445983942291,6.708520653653238E-5,5.008833621728179E-6
64,256,43,13.393496065655645,1.1716691989072103E-4,8.748122544474629E-6
64,256,44,13.393496065656207,1.171669204520498E-4,8.748122586385545E-6
64,256,45,13.393533023819371,1.5412508361656307E-4,1.150755793454865E-5
64,256,46,13.393867022347017,4.88123611262381E-4,3.6445143152670505E-5
64,256,47,13.397358779349128,0.00397988061337351,2.971528427191128E-4
64,256,48,13.397358779349192,0.003979880613437459,2.9715284272388744E-4
64,256,49,13.397358779350247,0.003979880614492615,2.9715284280266936E-4
64,512,0,11.409100282483013,0.0,0.0
64,512,1,11.409100282483077,6.394884621840902E-14,5.605073549628889E-15
64,512,2,11.409100282483099,8.526512829121202E-14,7.473431399505185E-15
64,512,3,11.4091002824832,1.865174681370263E-13,1.634813118641759E-14
64,512,4,11.409100282483237,2.2382096176443156E-13,1.961775742370111E-14
64,512,5,11.40910028248324,2.2737367544323206E-13,1.9929150398680493E-14
64,512,6,11.409100282483244,2.3092638912203256E-13,2.0240543373659875E-14
64,512,7,11.409100282483267,2.540190280342358E-13,2.2264597711025862E-14
64,512,8,11.409100282483267,2.540190280342358E-13,2.2264597711025862E-14
64,512,9,11.40910028248327,2.5579538487363607E-13,2.2420294198515554E-14
64,512,10,11.409100282483275,2.611244553918368E-13,2.2887383660984626E-14
64,512,11,11.409100282483285,2.717825964282383E-13,2.3821562585922776E-14
64,512,12,11.409100282483287,2.7355895326763857E-13,2.3977259073412466E-14
64,512,13,11.40910028248329,2.7711166694643907E-13,2.4288652048391848E-14
64,512,14,11.409100282483298,2.8421709430404007E-13,2.4911437998350616E-14
64,512,15,11.409100282483323,3.090860900556436E-13,2.7091188823206292E-14
64,512,16,11.409100282483333,3.197442310920451E-13,2.8025367748144442E-14
64,512,17,11.40910028248335,3.3573144264664734E-13,2.942663613555166E-14
64,512,18,11.409100282483351,3.375077994860476E-13,2.9582332623041354E-14
64,512,19,11.409100282483362,3.481659405224491E-13,3.0516511547979504E-14
64,512,20,11.409100282483394,3.801403636316536E-13,3.331904832279395E-14
64,512,21,11.409100282483395,3.8191672047105385E-13,3.347474481028364E-14
64,512,22,11.40910028248342,4.0678571622265736E-13,3.565449563513932E-14
64,512,23,11.409100282483433,4.192202140984591E-13,3.6744371047567156E-14
64,512,24,11.409100282483445,4.3165471197426086E-13,3.7834246459995E-14
64,512,25,11.409100282483463,4.4941828036826337E-13,3.939121133489191E-14
64,512,26,11.409100282483472,4.583000645652646E-13,4.0169693772340365E-14
64,512,27,11.40910028248349,4.760636329592671E-13,4.172665864723728E-14
64,512,28,11.40910028248351,4.973799150320701E-13,4.3595016497113573E-14
64,512,29,11.409100282483521,5.080380560684716E-13,4.4529195422051723E-14
64,512,30,11.409100282483532,5.186961971048731E-13,4.5463374346989873E-14
64,512,31,11.409100282483553,5.400124791776761E-13,4.733173219686617E-14
64,512,32,11.409100282483744,7.300826609935029E-13,6.399125635826314E-14
64,512,33,11.409100282483841,8.277822871605167E-13,7.255456317019617E-14
64,512,34,11.409100282483857,8.43769498715119E-13,7.395583155760338E-14
64,512,35,11.409100282483923,9.094947017729282E-13,7.971660159472197E-14
64,512,36,11.409100282483982,9.681144774731365E-13,8.485458568188179E-14
64,512,37,11.409100282484044,1.0302869668521453E-12,9.030396274402098E-14
64,512,38,11.409100282484069,1.0551559626037488E-12,9.248371356887666E-14
64,512,39,11.409100282484143,1.1297629498585593E-12,9.902296604344369E-14
64,512,40,11.409100282484232,1.2185807918285718E-12,1.0680779041792827E-13
64,512,41,11.409100282484271,1.2576606422953773E-12,1.1023311314270147E-13
64,512,42,11.409100282484335,1.3216094885137863E-12,1.1583818669233036E-13
64,512,43,11.409100282485063,2.049915792667889E-12,1.796737465631038E-13
64,512,44,11.409100282485667,2.653877118063974E-12,2.3261055230959886E-13
64,512,45,11.40937932773694,2.790452539258581E-4,2.4458129652369768E-5
64,512,46,11.409379327737254,2.7904525424027327E-4,2.445812967992805E-5
64,512,47,11.409426634480717,3.2635199770325585E-4,2.86045340669256E-5
64,512,48,11.409426634480987,3.263519979732621E-4,2.8604534090591468E-5
64,512,49,11.412734640359792,0.003634357876778793,3.185490342616071E-4
64,1024,0,9.920484875325002,0.0,0.0
64,1024,1,9.920484875325231,2.291500322826323E-13,2.30986726115164E-14
64,1024,2,9.920484875325386,3.836930773104541E-13,3.867684716346932E-14
64,1024,3,9.920484875325416,4.1389114358025836E-13,4.172085828281644E-14
64,1024,4,9.920484875325537,5.346834086594754E-13,5.389690276020493E-14
64,1024,5,9.920484875325588,5.861977570020827E-13,5.908962761085591E-14
64,1024,6,9.920484875325618,6.163958232718869E-13,6.213363873020302E-14
64,1024,7,9.920484875325714,7.123190925995004E-13,7.180285052107036E-14
64,1024,8,9.920484875325817,8.15347789284715E-13,8.218830022237231E-14
64,1024,9,9.920484875325817,8.15347789284715E-13,8.218830022237231E-14
64,1024,10,9.920484875326041,1.0391687510491465E-12,1.0474979440106275E-13
64,1024,11,9.920484875326107,1.1048939541069558E-12,1.1137499507258295E-13
64,1024,12,9.920484875326117,1.1155520951433573E-12,1.1244935193823487E-13
64,1024,13,9.920484875326133,1.1315393066979595E-12,1.1406088723671277E-13
64,1024,14,9.920484875326151,1.149302875091962E-12,1.1585148201279932E-13
64,1024,15,9.920484875326151,1.149302875091962E-12,1.1585148201279932E-13
64,1024,16,9.920484875326162,1.1599610161283636E-12,1.1692583887845124E-13
64,1024,17,9.92048487532617,1.1688428003253648E-12,1.178211362664945E-13
64,1024,18,9.920484875326197,1.1954881529163686E-12,1.2050702843062431E-13
64,1024,19,9.920484875326222,1.220357148667972E-12,1.2301386111714547E-13
64,1024,20,9.920484875326272,1.270095140171179E-12,1.280275264901878E-13
64,1024,21,9.920484875326308,1.305622276959184E-12,1.3160871604236088E-13
64,1024,22,9.920484875326375,1.3731238368563936E-12,1.3841297619148974E-13
64,1024,23,9.920484875326382,1.3802292642139946E-12,1.3912921410192437E-13
64,1024,24,9.920484875326384,1.3820056210533949E-12,1.39308273579533E-13
64,1024,25,9.920484875326482,1.4797052472204086E-12,1.49156544848009E-13
64,1024,26,9.920484875326572,1.5702994460298214E-12,1.5828857820605036E-13
64,1024,27,9.920484875326636,1.6342482922482304E-12,1.6473471939996193E-13
64,1024,28,9.920484875326675,1.673328142715036E-12,1.6867402790735232E-13
64,1024,29,9.920484875326691,1.6893153542696382E-12,1.7028556320583022E-13
64,1024,30,9.920484875326748,1.7461587731304462E-12,1.7601546648930713E-13
64,1024,31,9.92048487532675,1.7479351299698465E-12,1.761945259669158E-13
64,1024,32,9.92048487532696,1.957545237019076E-12,1.97323544324737E-13
64,1024,33,9.920484875327192,2.190247982980509E-12,2.207803358914707E-13
64,1024,34,9.920484875327448,2.446043367854145E-12,2.4656490066711694E-13
64,1024,35,9.920484875327588,2.5863755581667647E-12,2.607105993982006E-13
64,1024,36,9.920484875327604,2.602362769721367E-12,2.623221346966785E-13
64,1024,37,9.92048487532762,2.618349981275969E-12,2.639336699951564E-13
64,1024,38,9.920484875327709,2.7071678232459817E-12,2.728866438755891E-13
64,1024,39,9.92048487532832,3.318234575999668E-12,3.3448310417296617E-13
64,1024,40,9.920484875328363,3.360867140145274E-12,3.3878053163557385E-13
64,1024,41,9.920484875328802,3.799627279477136E-12,3.8300822260491145E-13
64,1024,42,9.920484875329578,4.575895218295045E-12,4.612572143198934E-13
64,1024,43,9.920484875329793,4.7908343958624755E-12,4.829234111105405E-13
64,1024,44,9.920484875332251,7.249312261592422E-12,7.307417281209181E-13
64,1024,45,9.920484875352987,2.7984725647911546E-11,2.8209030102467394E-12
64,1024,46,9.921219547191876,7.346718668745922E-4,7.405604424657961E-5
64,1024,47,9.921219547192827,7.346718678249431E-4,7.405604434237643E-5
64,1024,48,9.921219547201224,7.346718762217819E-4,7.405604518879059E-5
64,1024,49,9.98041481876365,0.059929943438648436,0.0060410296665751526


==> static-results-v2/static-64-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,1.7137521844018096E-9
7,1.423273286251429E-7
8,1.0619615841609425E-7
16,6.166899851202555E-8
32,1.6087446869560089E-6
64,1.637229814942466E-6
128,8.110795819853373E-6
256,4.715436339874787E-6
512,5.283996149788139E-7
1024,1.3466642407089876E-6


==> static-results-v2/static-64-distributions.csv <==
n,lambda,attempt,distance,probability
64,1,0,1,1.0
64,1,0,2,0.0
64,1,0,3,0.0
64,1,0,4,0.0
64,1,0,5,0.0
64,1,0,6,0.0
64,1,0,7,0.0
64,1,0,8,0.0
64,1,0,9,0.0
64,1,0,10,0.0
64,1,0,11,0.0
64,1,0,12,0.0
64,1,0,13,0.0
64,1,0,14,0.0
64,1,0,15,0.0
64,1,0,16,0.0
64,1,0,17,0.0
64,1,0,18,0.0
64,1,0,19,0.0
64,1,0,20,0.0
64,1,0,21,0.0
64,1,0,22,0.0
64,1,0,23,0.0
64,1,0,24,0.0
64,1,0,25,0.0
64,1,0,26,0.0
64,1,0,27,0.0
64,1,0,28,0.0
64,1,0,29,0.0
64,1,0,30,0.0
64,1,0,31,0.0
64,1,0,32,0.0
64,1,0,33,0.0
64,1,0,34,0.0
64,1,0,35,0.0
64,1,0,36,0.0
64,1,0,37,0.0
64,1,0,38,0.0
64,1,0,39,0.0
64,1,0,40,0.0
64,1,0,41,0.0
64,1,0,42,0.0
64,1,0,43,0.0
64,1,0,44,0.0
64,1,0,45,0.0
64,1,0,46,0.0
64,1,0,47,0.0
64,1,0,48,0.0
64,1,0,49,0.0
64,1,0,50,0.0
64,1,0,51,0.0
64,1,0,52,0.0
64,1,0,53,0.0
64,1,0,54,0.0
64,1,0,55,0.0
64,1,0,56,0.0
64,1,0,57,0.0
64,1,0,58,0.0
64,1,0,59,0.0
64,1,0,60,0.0
64,1,0,61,0.0
64,1,0,62,0.0
64,1,0,63,0.0
64,1,0,64,0.0
64,1,1,1,1.0
64,1,1,2,0.0
64,1,1,3,0.0
64,1,1,4,0.0
64,1,1,5,0.0
64,1,1,6,0.0
64,1,1,7,0.0
64,1,1,8,0.0
64,1,1,9,0.0
64,1,1,10,0.0
64,1,1,11,0.0
64,1,1,12,0.0
64,1,1,13,0.0
64,1,1,14,0.0
64,1,1,15,0.0
64,1,1,16,0.0
64,1,1,17,0.0
64,1,1,18,0.0
64,1,1,19,0.0
64,1,1,20,0.0
64,1,1,21,0.0
64,1,1,22,0.0
64,1,1,23,0.0
64,1,1,24,0.0
64,1,1,25,0.0
64,1,1,26,0.0
64,1,1,27,0.0
64,1,1,28,0.0
64,1,1,29,0.0
64,1,1,30,0.0
64,1,1,31,0.0
64,1,1,32,0.0
64,1,1,33,0.0
64,1,1,34,0.0
64,1,1,35,0.0
64,1,1,36,0.0
64,1,1,37,0.0
64,1,1,38,0.0
64,1,1,39,0.0
64,1,1,40,0.0
64,1,1,41,0.0
64,1,1,42,0.0
64,1,1,43,0.0
64,1,1,44,0.0
64,1,1,45,0.0
64,1,1,46,0.0
64,1,1,47,0.0
64,1,1,48,0.0
64,1,1,49,0.0
64,1,1,50,0.0
64,1,1,51,0.0
64,1,1,52,0.0
64,1,1,53,0.0
64,1,1,54,0.0
64,1,1,55,0.0
64,1,1,56,0.0
64,1,1,57,0.0
64,1,1,58,0.0
64,1,1,59,0.0
64,1,1,60,0.0
64,1,1,61,0.0
64,1,1,62,0.0
64,1,1,63,0.0
64,1,1,64,0.0
64,1,2,1,1.0
64,1,2,2,0.0
64,1,2,3,0.0
64,1,2,4,0.0
64,1,2,5,0.0
64,1,2,6,0.0
64,1,2,7,0.0
64,1,2,8,0.0
64,1,2,9,0.0
64,1,2,10,0.0
64,1,2,11,0.0
64,1,2,12,0.0
64,1,2,13,0.0
64,1,2,14,0.0
64,1,2,15,0.0
64,1,2,16,0.0
64,1,2,17,0.0
64,1,2,18,0.0
64,1,2,19,0.0
64,1,2,20,0.0
64,1,2,21,0.0
64,1,2,22,0.0
64,1,2,23,0.0
64,1,2,24,0.0
64,1,2,25,0.0
64,1,2,26,0.0
64,1,2,27,0.0
64,1,2,28,0.0
64,1,2,29,0.0
64,1,2,30,0.0
64,1,2,31,0.0
64,1,2,32,0.0
64,1,2,33,0.0
64,1,2,34,0.0
64,1,2,35,0.0
64,1,2,36,0.0
64,1,2,37,0.0
64,1,2,38,0.0
64,1,2,39,0.0
64,1,2,40,0.0
64,1,2,41,0.0
64,1,2,42,0.0
64,1,2,43,0.0
64,1,2,44,0.0
64,1,2,45,0.0
64,1,2,46,0.0
64,1,2,47,0.0
64,1,2,48,0.0
64,1,2,49,0.0
64,1,2,50,0.0
64,1,2,51,0.0
64,1,2,52,0.0
64,1,2,53,0.0
64,1,2,54,0.0
64,1,2,55,0.0
64,1,2,56,0.0
64,1,2,57,0.0
64,1,2,58,0.0
64,1,2,59,0.0
64,1,2,60,0.0
64,1,2,61,0.0
64,1,2,62,0.0
64,1,2,63,0.0
64,1,2,64,0.0
64,1,3,1,1.0
64,1,3,2,0.0
64,1,3,3,0.0
64,1,3,4,0.0
64,1,3,5,0.0
64,1,3,6,0.0
64,1,3,7,0.0
64,1,3,8,0.0
64,1,3,9,0.0
64,1,3,10,0.0
64,1,3,11,0.0
64,1,3,12,0.0
64,1,3,13,0.0
64,1,3,14,0.0
64,1,3,15,0.0
64,1,3,16,0.0
64,1,3,17,0.0
64,1,3,18,0.0
64,1,3,19,0.0
64,1,3,20,0.0
64,1,3,21,0.0
64,1,3,22,0.0
64,1,3,23,0.0
64,1,3,24,0.0
64,1,3,25,0.0
64,1,3,26,0.0
64,1,3,27,0.0
64,1,3,28,0.0
64,1,3,29,0.0
64,1,3,30,0.0
64,1,3,31,0.0
64,1,3,32,0.0
64,1,3,33,0.0
64,1,3,34,0.0
64,1,3,35,0.0
64,1,3,36,0.0
64,1,3,37,0.0
64,1,3,38,0.0
64,1,3,39,0.0
64,1,3,40,0.0
64,1,3,41,0.0
64,1,3,42,0.0
64,1,3,43,0.0
64,1,3,44,0.0
64,1,3,45,0.0
64,1,3,46,0.0
64,1,3,47,0.0
64,1,3,48,0.0
64,1,3,49,0.0
64,1,3,50,0.0
64,1,3,51,0.0
64,1,3,52,0.0
64,1,3,53,0.0
64,1,3,54,0.0
64,1,3,55,0.0
64,1,3,56,0.0
64,1,3,57,0.0
64,1,3,58,0.0
64,1,3,59,0.0
64,1,3,60,0.0
64,1,3,61,0.0
64,1,3,62,0.0
64,1,3,63,0.0
64,1,3,64,0.0
64,1,4,1,1.0
64,1,4,2,0.0
64,1,4,3,0.0
64,1,4,4,0.0
64,1,4,5,0.0
64,1,4,6,0.0
64,1,4,7,0.0
64,1,4,8,0.0
64,1,4,9,0.0
64,1,4,10,0.0
64,1,4,11,0.0
64,1,4,12,0.0
64,1,4,13,0.0
64,1,4,14,0.0
64,1,4,15,0.0
64,1,4,16,0.0
64,1,4,17,0.0
64,1,4,18,0.0
64,1,4,19,0.0
64,1,4,20,0.0
64,1,4,21,0.0
64,1,4,22,0.0
64,1,4,23,0.0
64,1,4,24,0.0
64,1,4,25,0.0
64,1,4,26,0.0
64,1,4,27,0.0
64,1,4,28,0.0
64,1,4,29,0.0
64,1,4,30,0.0
64,1,4,31,0.0
64,1,4,32,0.0
64,1,4,33,0.0
64,1,4,34,0.0
64,1,4,35,0.0
64,1,4,36,0.0
64,1,4,37,0.0
64,1,4,38,0.0
64,1,4,39,0.0
64,1,4,40,0.0
64,1,4,41,0.0
64,1,4,42,0.0
64,1,4,43,0.0
64,1,4,44,0.0
64,1,4,45,0.0
64,1,4,46,0.0
64,1,4,47,0.0
64,1,4,48,0.0
64,1,4,49,0.0
64,1,4,50,0.0
64,1,4,51,0.0
64,1,4,52,0.0
64,1,4,53,0.0
64,1,4,54,0.0
64,1,4,55,0.0
64,1,4,56,0.0
64,1,4,57,0.0
64,1,4,58,0.0
64,1,4,59,0.0
64,1,4,60,0.0
64,1,4,61,0.0
64,1,4,62,0.0
64,1,4,63,0.0
64,1,4,64,0.0
64,1,5,1,1.0
64,1,5,2,0.0
64,1,5,3,0.0
64,1,5,4,0.0
64,1,5,5,0.0
64,1,5,6,0.0
64,1,5,7,0.0
64,1,5,8,0.0
64,1,5,9,0.0
64,1,5,10,0.0
64,1,5,11,0.0
64,1,5,12,0.0
64,1,5,13,0.0
64,1,5,14,0.0
64,1,5,15,0.0
64,1,5,16,0.0
64,1,5,17,0.0
64,1,5,18,0.0
64,1,5,19,0.0
64,1,5,20,0.0
64,1,5,21,0.0
64,1,5,22,0.0
64,1,5,23,0.0
64,1,5,24,0.0
64,1,5,25,0.0
64,1,5,26,0.0
64,1,5,27,0.0
64,1,5,28,0.0
64,1,5,29,0.0
64,1,5,30,0.0
64,1,5,31,0.0
64,1,5,32,0.0
64,1,5,33,0.0
64,1,5,34,0.0
64,1,5,35,0.0
64,1,5,36,0.0
64,1,5,37,0.0
64,1,5,38,0.0
64,1,5,39,0.0
64,1,5,40,0.0
64,1,5,41,0.0
64,1,5,42,0.0
64,1,5,43,0.0
64,1,5,44,0.0
64,1,5,45,0.0
64,1,5,46,0.0
64,1,5,47,0.0
64,1,5,48,0.0
64,1,5,49,0.0
64,1,5,50,0.0
64,1,5,51,0.0
64,1,5,52,0.0
64,1,5,53,0.0
64,1,5,54,0.0
64,1,5,55,0.0
64,1,5,56,0.0
64,1,5,57,0.0
64,1,5,58,0.0
64,1,5,59,0.0
64,1,5,60,0.0
64,1,5,61,0.0
64,1,5,62,0.0
64,1,5,63,0.0
64,1,5,64,0.0
64,1,6,1,1.0
64,1,6,2,0.0
64,1,6,3,0.0
64,1,6,4,0.0
64,1,6,5,0.0
64,1,6,6,0.0
64,1,6,7,0.0
64,1,6,8,0.0
64,1,6,9,0.0
64,1,6,10,0.0
64,1,6,11,0.0
64,1,6,12,0.0
64,1,6,13,0.0
64,1,6,14,0.0
64,1,6,15,0.0
64,1,6,16,0.0
64,1,6,17,0.0
64,1,6,18,0.0
64,1,6,19,0.0
64,1,6,20,0.0
64,1,6,21,0.0
64,1,6,22,0.0
64,1,6,23,0.0
64,1,6,24,0.0
64,1,6,25,0.0
64,1,6,26,0.0
64,1,6,27,0.0
64,1,6,28,0.0
64,1,6,29,0.0
64,1,6,30,0.0
64,1,6,31,0.0
64,1,6,32,0.0
64,1,6,33,0.0
64,1,6,34,0.0
64,1,6,35,0.0
64,1,6,36,0.0
64,1,6,37,0.0
64,1,6,38,0.0
64,1,6,39,0.0
64,1,6,40,0.0
64,1,6,41,0.0
64,1,6,42,0.0
64,1,6,43,0.0
64,1,6,44,0.0
64,1,6,45,0.0
64,1,6,46,0.0
64,1,6,47,0.0
64,1,6,48,0.0
64,1,6,49,0.0
64,1,6,50,0.0
64,1,6,51,0.0
64,1,6,52,0.0
64,1,6,53,0.0
64,1,6,54,0.0
64,1,6,55,0.0
64,1,6,56,0.0
64,1,6,57,0.0
64,1,6,58,0.0
64,1,6,59,0.0
64,1,6,60,0.0
64,1,6,61,0.0
64,1,6,62,0.0
64,1,6,63,0.0
64,1,6,64,0.0
64,1,7,1,1.0
64,1,7,2,0.0
64,1,7,3,0.0
64,1,7,4,0.0
64,1,7,5,0.0
64,1,7,6,0.0
64,1,7,7,0.0
64,1,7,8,0.0
64,1,7,9,0.0
64,1,7,10,0.0
64,1,7,11,0.0
64,1,7,12,0.0
64,1,7,13,0.0
64,1,7,14,0.0
64,1,7,15,0.0
64,1,7,16,0.0
64,1,7,17,0.0
64,1,7,18,0.0
64,1,7,19,0.0
64,1,7,20,0.0
64,1,7,21,0.0
64,1,7,22,0.0
64,1,7,23,0.0
64,1,7,24,0.0
64,1,7,25,0.0
64,1,7,26,0.0
64,1,7,27,0.0
64,1,7,28,0.0
64,1,7,29,0.0
64,1,7,30,0.0
64,1,7,31,0.0
64,1,7,32,0.0
64,1,7,33,0.0
64,1,7,34,0.0
64,1,7,35,0.0
64,1,7,36,0.0
64,1,7,37,0.0
64,1,7,38,0.0
64,1,7,39,0.0
64,1,7,40,0.0
64,1,7,41,0.0
64,1,7,42,0.0
64,1,7,43,0.0
64,1,7,44,0.0
64,1,7,45,0.0
64,1,7,46,0.0
64,1,7,47,0.0
64,1,7,48,0.0
64,1,7,49,0.0
64,1,7,50,0.0
64,1,7,51,0.0
64,1,7,52,0.0
64,1,7,53,0.0
64,1,7,54,0.0
64,1,7,55,0.0
64,1,7,56,0.0
64,1,7,57,0.0
64,1,7,58,0.0
64,1,7,59,0.0
64,1,7,60,0.0
64,1,7,61,0.0
64,1,7,62,0.0
64,1,7,63,0.0
64,1,7,64,0.0
64,1,8,1,1.0
64,1,8,2,0.0
64,1,8,3,0.0
64,1,8,4,0.0
64,1,8,5,0.0
64,1,8,6,0.0
64,1,8,7,0.0
64,1,8,8,0.0
64,1,8,9,0.0
64,1,8,10,0.0
64,1,8,11,0.0
64,1,8,12,0.0
64,1,8,13,0.0
64,1,8,14,0.0
64,1,8,15,0.0
64,1,8,16,0.0
64,1,8,17,0.0
64,1,8,18,0.0
64,1,8,19,0.0
64,1,8,20,0.0
64,1,8,21,0.0
64,1,8,22,0.0
64,1,8,23,0.0
64,1,8,24,0.0
64,1,8,25,0.0
64,1,8,26,0.0
64,1,8,27,0.0
64,1,8,28,0.0
64,1,8,29,0.0
64,1,8,30,0.0
64,1,8,31,0.0
64,1,8,32,0.0
64,1,8,33,0.0
64,1,8,34,0.0
64,1,8,35,0.0
64,1,8,36,0.0
64,1,8,37,0.0
64,1,8,38,0.0
64,1,8,39,0.0
64,1,8,40,0.0
64,1,8,41,0.0
64,1,8,42,0.0
64,1,8,43,0.0
64,1,8,44,0.0
64,1,8,45,0.0
64,1,8,46,0.0
64,1,8,47,0.0
64,1,8,48,0.0
64,1,8,49,0.0
64,1,8,50,0.0
64,1,8,51,0.0
64,1,8,52,0.0
64,1,8,53,0.0
64,1,8,54,0.0
64,1,8,55,0.0
64,1,8,56,0.0
64,1,8,57,0.0
64,1,8,58,0.0
64,1,8,59,0.0
64,1,8,60,0.0
64,1,8,61,0.0
64,1,8,62,0.0
64,1,8,63,0.0
64,1,8,64,0.0
64,1,9,1,1.0
64,1,9,2,0.0
64,1,9,3,0.0
64,1,9,4,0.0
64,1,9,5,0.0
64,1,9,6,0.0
64,1,9,7,0.0
64,1,9,8,0.0
64,1,9,9,0.0
64,1,9,10,0.0
64,1,9,11,0.0
64,1,9,12,0.0
64,1,9,13,0.0
64,1,9,14,0.0
64,1,9,15,0.0
64,1,9,16,0.0
64,1,9,17,0.0
64,1,9,18,0.0
64,1,9,19,0.0
64,1,9,20,0.0
64,1,9,21,0.0
64,1,9,22,0.0
64,1,9,23,0.0
64,1,9,24,0.0
64,1,9,25,0.0
64,1,9,26,0.0
64,1,9,27,0.0
64,1,9,28,0.0
64,1,9,29,0.0
64,1,9,30,0.0
64,1,9,31,0.0
64,1,9,32,0.0
64,1,9,33,0.0
64,1,9,34,0.0
64,1,9,35,0.0
64,1,9,36,0.0
64,1,9,37,0.0
64,1,9,38,0.0
64,1,9,39,0.0
64,1,9,40,0.0
64,1,9,41,0.0
64,1,9,42,0.0
64,1,9,43,0.0
64,1,9,44,0.0
64,1,9,45,0.0
64,1,9,46,0.0
64,1,9,47,0.0
64,1,9,48,0.0
64,1,9,49,0.0
64,1,9,50,0.0
64,1,9,51,0.0
64,1,9,52,0.0
64,1,9,53,0.0
64,1,9,54,0.0
64,1,9,55,0.0
64,1,9,56,0.0
64,1,9,57,0.0
64,1,9,58,0.0
64,1,9,59,0.0
64,1,9,60,0.0
64,1,9,61,0.0
64,1,9,62,0.0
64,1,9,63,0.0
64,1,9,64,0.0
64,1,10,1,1.0
64,1,10,2,0.0
64,1,10,3,0.0
64,1,10,4,0.0
64,1,10,5,0.0
64,1,10,6,0.0
64,1,10,7,0.0
64,1,10,8,0.0
64,1,10,9,0.0
64,1,10,10,0.0
64,1,10,11,0.0
64,1,10,12,0.0
64,1,10,13,0.0
64,1,10,14,0.0
64,1,10,15,0.0
64,1,10,16,0.0
64,1,10,17,0.0
64,1,10,18,0.0
64,1,10,19,0.0
64,1,10,20,0.0
64,1,10,21,0.0
64,1,10,22,0.0
64,1,10,23,0.0
64,1,10,24,0.0
64,1,10,25,0.0
64,1,10,26,0.0
64,1,10,27,0.0
64,1,10,28,0.0
64,1,10,29,0.0
64,1,10,30,0.0
64,1,10,31,0.0
64,1,10,32,0.0
64,1,10,33,0.0
64,1,10,34,0.0
64,1,10,35,0.0
64,1,10,36,0.0
64,1,10,37,0.0
64,1,10,38,0.0
64,1,10,39,0.0
64,1,10,40,0.0
64,1,10,41,0.0
64,1,10,42,0.0
64,1,10,43,0.0
64,1,10,44,0.0
64,1,10,45,0.0
64,1,10,46,0.0
64,1,10,47,0.0
64,1,10,48,0.0
64,1,10,49,0.0
64,1,10,50,0.0
64,1,10,51,0.0
64,1,10,52,0.0
64,1,10,53,0.0
64,1,10,54,0.0
64,1,10,55,0.0
64,1,10,56,0.0
64,1,10,57,0.0
64,1,10,58,0.0
64,1,10,59,0.0
64,1,10,60,0.0
64,1,10,61,0.0
64,1,10,62,0.0
64,1,10,63,0.0
64,1,10,64,0.0
64,1,11,1,1.0
64,1,11,2,0.0
64,1,11,3,0.0
64,1,11,4,0.0
64,1,11,5,0.0
64,1,11,6,0.0
64,1,11,7,0.0
64,1,11,8,0.0
64,1,11,9,0.0
64,1,11,10,0.0
64,1,11,11,0.0
64,1,11,12,0.0
64,1,11,13,0.0
64,1,11,14,0.0
64,1,11,15,0.0
64,1,11,16,0.0
64,1,11,17,0.0
64,1,11,18,0.0
64,1,11,19,0.0
64,1,11,20,0.0
64,1,11,21,0.0
64,1,11,22,0.0
64,1,11,23,0.0
64,1,11,24,0.0
64,1,11,25,0.0
64,1,11,26,0.0
64,1,11,27,0.0
64,1,11,28,0.0
64,1,11,29,0.0
64,1,11,30,0.0
64,1,11,31,0.0
64,1,11,32,0.0
64,1,11,33,0.0
64,1,11,34,0.0
64,1,11,35,0.0
64,1,11,36,0.0
64,1,11,37,0.0
64,1,11,38,0.0
64,1,11,39,0.0
64,1,11,40,0.0
64,1,11,41,0.0
64,1,11,42,0.0
64,1,11,43,0.0
64,1,11,44,0.0
64,1,11,45,0.0
64,1,11,46,0.0
64,1,11,47,0.0
64,1,11,48,0.0
64,1,11,49,0.0
64,1,11,50,0.0
64,1,11,51,0.0
64,1,11,52,0.0
64,1,11,53,0.0
64,1,11,54,0.0
64,1,11,55,0.0
64,1,11,56,0.0
64,1,11,57,0.0
64,1,11,58,0.0
64,1,11,59,0.0
64,1,11,60,0.0
64,1,11,61,0.0
64,1,11,62,0.0
64,1,11,63,0.0
64,1,11,64,0.0
64,1,12,1,1.0
64,1,12,2,0.0
64,1,12,3,0.0
64,1,12,4,0.0
64,1,12,5,0.0
64,1,12,6,0.0
64,1,12,7,0.0
64,1,12,8,0.0
64,1,12,9,0.0
64,1,12,10,0.0
64,1,12,11,0.0
64,1,12,12,0.0
64,1,12,13,0.0
64,1,12,14,0.0
64,1,12,15,0.0
64,1,12,16,0.0
64,1,12,17,0.0
64,1,12,18,0.0
64,1,12,19,0.0
64,1,12,20,0.0
64,1,12,21,0.0
64,1,12,22,0.0
64,1,12,23,0.0
64,1,12,24,0.0
64,1,12,25,0.0
64,1,12,26,0.0
64,1,12,27,0.0
64,1,12,28,0.0
64,1,12,29,0.0
64,1,12,30,0.0
64,1,12,31,0.0
64,1,12,32,0.0
64,1,12,33,0.0
64,1,12,34,0.0
64,1,12,35,0.0
64,1,12,36,0.0
64,1,12,37,0.0
64,1,12,38,0.0
64,1,12,39,0.0
64,1,12,40,0.0
64,1,12,41,0.0
64,1,12,42,0.0
64,1,12,43,0.0
64,1,12,44,0.0
64,1,12,45,0.0
64,1,12,46,0.0
64,1,12,47,0.0
64,1,12,48,0.0
64,1,12,49,0.0
64,1,12,50,0.0
64,1,12,51,0.0
64,1,12,52,0.0
64,1,12,53,0.0
64,1,12,54,0.0
64,1,12,55,0.0
64,1,12,56,0.0
64,1,12,57,0.0
64,1,12,58,0.0
64,1,12,59,0.0
64,1,12,60,0.0
64,1,12,61,0.0
64,1,12,62,0.0
64,1,12,63,0.0
64,1,12,64,0.0
64,1,13,1,1.0
64,1,13,2,0.0
64,1,13,3,0.0
64,1,13,4,0.0
64,1,13,5,0.0
64,1,13,6,0.0
64,1,13,7,0.0
64,1,13,8,0.0
64,1,13,9,0.0
64,1,13,10,0.0
64,1,13,11,0.0
64,1,13,12,0.0
64,1,13,13,0.0
64,1,13,14,0.0
64,1,13,15,0.0
64,1,13,16,0.0
64,1,13,17,0.0
64,1,13,18,0.0
64,1,13,19,0.0
64,1,13,20,0.0
64,1,13,21,0.0
64,1,13,22,0.0
64,1,13,23,0.0
64,1,13,24,0.0
64,1,13,25,0.0
64,1,13,26,0.0
64,1,13,27,0.0
64,1,13,28,0.0
64,1,13,29,0.0
64,1,13,30,0.0
64,1,13,31,0.0
64,1,13,32,0.0
64,1,13,33,0.0
64,1,13,34,0.0
64,1,13,35,0.0
64,1,13,36,0.0
64,1,13,37,0.0
64,1,13,38,0.0
64,1,13,39,0.0
64,1,13,40,0.0
64,1,13,41,0.0
64,1,13,42,0.0
64,1,13,43,0.0
64,1,13,44,0.0
64,1,13,45,0.0
64,1,13,46,0.0
64,1,13,47,0.0
64,1,13,48,0.0
64,1,13,49,0.0
64,1,13,50,0.0
64,1,13,51,0.0
64,1,13,52,0.0
64,1,13,53,0.0
64,1,13,54,0.0
64,1,13,55,0.0
64,1,13,56,0.0
64,1,13,57,0.0
64,1,13,58,0.0
64,1,13,59,0.0
64,1,13,60,0.0
64,1,13,61,0.0
64,1,13,62,0.0
64,1,13,63,0.0
64,1,13,64,0.0
64,1,14,1,1.0
64,1,14,2,0.0
64,1,14,3,0.0
64,1,14,4,0.0
64,1,14,5,0.0
64,1,14,6,0.0
64,1,14,7,0.0
64,1,14,8,0.0
64,1,14,9,0.0
64,1,14,10,0.0
64,1,14,11,0.0
64,1,14,12,0.0
64,1,14,13,0.0
64,1,14,14,0.0
64,1,14,15,0.0
64,1,14,16,0.0
64,1,14,17,0.0
64,1,14,18,0.0
64,1,14,19,0.0
64,1,14,20,0.0
64,1,14,21,0.0
64,1,14,22,0.0
64,1,14,23,0.0
64,1,14,24,0.0
64,1,14,25,0.0
64,1,14,26,0.0
64,1,14,27,0.0
64,1,14,28,0.0
64,1,14,29,0.0
64,1,14,30,0.0
64,1,14,31,0.0
64,1,14,32,0.0
64,1,14,33,0.0
64,1,14,34,0.0
64,1,14,35,0.0
64,1,14,36,0.0
64,1,14,37,0.0
64,1,14,38,0.0
64,1,14,39,0.0
64,1,14,40,0.0
64,1,14,41,0.0
64,1,14,42,0.0
64,1,14,43,0.0
64,1,14,44,0.0
64,1,14,45,0.0
64,1,14,46,0.0
64,1,14,47,0.0
64,1,14,48,0.0
64,1,14,49,0.0
64,1,14,50,0.0
64,1,14,51,0.0
64,1,14,52,0.0
64,1,14,53,0.0
64,1,14,54,0.0
64,1,14,55,0.0
64,1,14,56,0.0
64,1,14,57,0.0
64,1,14,58,0.0
64,1,14,59,0.0
64,1,14,60,0.0
64,1,14,61,0.0
64,1,14,62,0.0
64,1,14,63,0.0
64,1,14,64,0.0
64,1,15,1,1.0
64,1,15,2,0.0
64,1,15,3,0.0
64,1,15,4,0.0
64,1,15,5,0.0
64,1,15,6,0.0
64,1,15,7,0.0
64,1,15,8,0.0
64,1,15,9,0.0
64,1,15,10,0.0
64,1,15,11,0.0
64,1,15,12,0.0
64,1,15,13,0.0
64,1,15,14,0.0
64,1,15,15,0.0
64,1,15,16,0.0
64,1,15,17,0.0
64,1,15,18,0.0
64,1,15,19,0.0
64,1,15,20,0.0
64,1,15,21,0.0
64,1,15,22,0.0
64,1,15,23,0.0
64,1,15,24,0.0
64,1,15,25,0.0
64,1,15,26,0.0
64,1,15,27,0.0
64,1,15,28,0.0
64,1,15,29,0.0
64,1,15,30,0.0
64,1,15,31,0.0
64,1,15,32,0.0
64,1,15,33,0.0
64,1,15,34,0.0
64,1,15,35,0.0
64,1,15,36,0.0
64,1,15,37,0.0
64,1,15,38,0.0
64,1,15,39,0.0
64,1,15,40,0.0
64,1,15,41,0.0
64,1,15,42,0.0
64,1,15,43,0.0
64,1,15,44,0.0
64,1,15,45,0.0
64,1,15,46,0.0
64,1,15,47,0.0
64,1,15,48,0.0
64,1,15,49,0.0
64,1,15,50,0.0
64,1,15,51,0.0
64,1,15,52,0.0
64,1,15,53,0.0
64,1,15,54,0.0
64,1,15,55,0.0
64,1,15,56,0.0
64,1,15,57,0.0
64,1,15,58,0.0
64,1,15,59,0.0
64,1,15,60,0.0
64,1,15,61,0.0
64,1,15,62,0.0
64,1,15,63,0.0
64,1,15,64,0.0
64,1,16,1,1.0
64,1,16,2,0.0
64,1,16,3,0.0
64,1,16,4,0.0
64,1,16,5,0.0
64,1,16,6,0.0
64,1,16,7,0.0
64,1,16,8,0.0
64,1,16,9,0.0
64,1,16,10,0.0
64,1,16,11,0.0
64,1,16,12,0.0
64,1,16,13,0.0
64,1,16,14,0.0
64,1,16,15,0.0
64,1,16,16,0.0
64,1,16,17,0.0
64,1,16,18,0.0
64,1,16,19,0.0
64,1,16,20,0.0
64,1,16,21,0.0
64,1,16,22,0.0
64,1,16,23,0.0
64,1,16,24,0.0
64,1,16,25,0.0
64,1,16,26,0.0
64,1,16,27,0.0
64,1,16,28,0.0
64,1,16,29,0.0
64,1,16,30,0.0
64,1,16,31,0.0
64,1,16,32,0.0
64,1,16,33,0.0
64,1,16,34,0.0
64,1,16,35,0.0
64,1,16,36,0.0
64,1,16,37,0.0
64,1,16,38,0.0
64,1,16,39,0.0
64,1,16,40,0.0
64,1,16,41,0.0
64,1,16,42,0.0
64,1,16,43,0.0
64,1,16,44,0.0
64,1,16,45,0.0
64,1,16,46,0.0
64,1,16,47,0.0
64,1,16,48,0.0
64,1,16,49,0.0
64,1,16,50,0.0
64,1,16,51,0.0
64,1,16,52,0.0
64,1,16,53,0.0
64,1,16,54,0.0
64,1,16,55,0.0
64,1,16,56,0.0
64,1,16,57,0.0
64,1,16,58,0.0
64,1,16,59,0.0
64,1,16,60,0.0
64,1,16,61,0.0
64,1,16,62,0.0
64,1,16,63,0.0
64,1,16,64,0.0
64,1,17,1,1.0
64,1,17,2,0.0
64,1,17,3,0.0
64,1,17,4,0.0
64,1,17,5,0.0
64,1,17,6,0.0
64,1,17,7,0.0
64,1,17,8,0.0
64,1,17,9,0.0
64,1,17,10,0.0
64,1,17,11,0.0
64,1,17,12,0.0
64,1,17,13,0.0
64,1,17,14,0.0
64,1,17,15,0.0
64,1,17,16,0.0
64,1,17,17,0.0
64,1,17,18,0.0
64,1,17,19,0.0
64,1,17,20,0.0
64,1,17,21,0.0
64,1,17,22,0.0
64,1,17,23,0.0
64,1,17,24,0.0
64,1,17,25,0.0
64,1,17,26,0.0
64,1,17,27,0.0
64,1,17,28,0.0
64,1,17,29,0.0
64,1,17,30,0.0
64,1,17,31,0.0
64,1,17,32,0.0
64,1,17,33,0.0
64,1,17,34,0.0
64,1,17,35,0.0
64,1,17,36,0.0
64,1,17,37,0.0
64,1,17,38,0.0
64,1,17,39,0.0
64,1,17,40,0.0
64,1,17,41,0.0
64,1,17,42,0.0
64,1,17,43,0.0
64,1,17,44,0.0
64,1,17,45,0.0
64,1,17,46,0.0
64,1,17,47,0.0
64,1,17,48,0.0
64,1,17,49,0.0
64,1,17,50,0.0
64,1,17,51,0.0
64,1,17,52,0.0
64,1,17,53,0.0
64,1,17,54,0.0
64,1,17,55,0.0
64,1,17,56,0.0
64,1,17,57,0.0
64,1,17,58,0.0
64,1,17,59,0.0
64,1,17,60,0.0
64,1,17,61,0.0
64,1,17,62,0.0
64,1,17,63,0.0
64,1,17,64,0.0
64,1,18,1,1.0
64,1,18,2,0.0
64,1,18,3,0.0
64,1,18,4,0.0
64,1,18,5,0.0
64,1,18,6,0.0
64,1,18,7,0.0
64,1,18,8,0.0
64,1,18,9,0.0
64,1,18,10,0.0
64,1,18,11,0.0
64,1,18,12,0.0
64,1,18,13,0.0
64,1,18,14,0.0
64,1,18,15,0.0
64,1,18,16,0.0
64,1,18,17,0.0
64,1,18,18,0.0
64,1,18,19,0.0
64,1,18,20,0.0
64,1,18,21,0.0
64,1,18,22,0.0
64,1,18,23,0.0
64,1,18,24,0.0
64,1,18,25,0.0
64,1,18,26,0.0
64,1,18,27,0.0
64,1,18,28,0.0
64,1,18,29,0.0
64,1,18,30,0.0
64,1,18,31,0.0
64,1,18,32,0.0
64,1,18,33,0.0
64,1,18,34,0.0
64,1,18,35,0.0
64,1,18,36,0.0
64,1,18,37,0.0
64,1,18,38,0.0
64,1,18,39,0.0
64,1,18,40,0.0
64,1,18,41,0.0
64,1,18,42,0.0
64,1,18,43,0.0
64,1,18,44,0.0
64,1,18,45,0.0
64,1,18,46,0.0
64,1,18,47,0.0
64,1,18,48,0.0
64,1,18,49,0.0
64,1,18,50,0.0
64,1,18,51,0.0
64,1,18,52,0.0
64,1,18,53,0.0
64,1,18,54,0.0
64,1,18,55,0.0
64,1,18,56,0.0
64,1,18,57,0.0
64,1,18,58,0.0
64,1,18,59,0.0
64,1,18,60,0.0
64,1,18,61,0.0
64,1,18,62,0.0
64,1,18,63,0.0
64,1,18,64,0.0
64,1,19,1,1.0
64,1,19,2,0.0
64,1,19,3,0.0
64,1,19,4,0.0
64,1,19,5,0.0
64,1,19,6,0.0
64,1,19,7,0.0
64,1,19,8,0.0
64,1,19,9,0.0
64,1,19,10,0.0
64,1,19,11,0.0
64,1,19,12,0.0
64,1,19,13,0.0
64,1,19,14,0.0
64,1,19,15,0.0
64,1,19,16,0.0
64,1,19,17,0.0
64,1,19,18,0.0
64,1,19,19,0.0
64,1,19,20,0.0
64,1,19,21,0.0
64,1,19,22,0.0
64,1,19,23,0.0
64,1,19,24,0.0
64,1,19,25,0.0
64,1,19,26,0.0
64,1,19,27,0.0
64,1,19,28,0.0
64,1,19,29,0.0
64,1,19,30,0.0
64,1,19,31,0.0
64,1,19,32,0.0
64,1,19,33,0.0
64,1,19,34,0.0
64,1,19,35,0.0
64,1,19,36,0.0
64,1,19,37,0.0
64,1,19,38,0.0
64,1,19,39,0.0
64,1,19,40,0.0
64,1,19,41,0.0
64,1,19,42,0.0
64,1,19,43,0.0
64,1,19,44,0.0
64,1,19,45,0.0
64,1,19,46,0.0
64,1,19,47,0.0
64,1,19,48,0.0
64,1,19,49,0.0
64,1,19,50,0.0
64,1,19,51,0.0
64,1,19,52,0.0
64,1,19,53,0.0
64,1,19,54,0.0
64,1,19,55,0.0
64,1,19,56,0.0
64,1,19,57,0.0
64,1,19,58,0.0
64,1,19,59,0.0
64,1,19,60,0.0
64,1,19,61,0.0
64,1,19,62,0.0
64,1,19,63,0.0
64,1,19,64,0.0
64,1,20,1,1.0
64,1,20,2,0.0
64,1,20,3,0.0
64,1,20,4,0.0
64,1,20,5,0.0
64,1,20,6,0.0
64,1,20,7,0.0
64,1,20,8,0.0
64,1,20,9,0.0
64,1,20,10,0.0
64,1,20,11,0.0
64,1,20,12,0.0
64,1,20,13,0.0
64,1,20,14,0.0
64,1,20,15,0.0
64,1,20,16,0.0
64,1,20,17,0.0
64,1,20,18,0.0
64,1,20,19,0.0
64,1,20,20,0.0
64,1,20,21,0.0
64,1,20,22,0.0
64,1,20,23,0.0
64,1,20,24,0.0
64,1,20,25,0.0
64,1,20,26,0.0
64,1,20,27,0.0
64,1,20,28,0.0
64,1,20,29,0.0
64,1,20,30,0.0
64,1,20,31,0.0
64,1,20,32,0.0
64,1,20,33,0.0
64,1,20,34,0.0
64,1,20,35,0.0
64,1,20,36,0.0
64,1,20,37,0.0
64,1,20,38,0.0
64,1,20,39,0.0
64,1,20,40,0.0
64,1,20,41,0.0
64,1,20,42,0.0
64,1,20,43,0.0
64,1,20,44,0.0
64,1,20,45,0.0
64,1,20,46,0.0
64,1,20,47,0.0
64,1,20,48,0.0
64,1,20,49,0.0
64,1,20,50,0.0
64,1,20,51,0.0
64,1,20,52,0.0
64,1,20,53,0.0
64,1,20,54,0.0
64,1,20,55,0.0
64,1,20,56,0.0
64,1,20,57,0.0
64,1,20,58,0.0
64,1,20,59,0.0
64,1,20,60,0.0
64,1,20,61,0.0
64,1,20,62,0.0
64,1,20,63,0.0
64,1,20,64,0.0
64,1,21,1,1.0
64,1,21,2,0.0
64,1,21,3,0.0
64,1,21,4,0.0
64,1,21,5,0.0
64,1,21,6,0.0
64,1,21,7,0.0
64,1,21,8,0.0
64,1,21,9,0.0
64,1,21,10,0.0
64,1,21,11,0.0
64,1,21,12,0.0
64,1,21,13,0.0
64,1,21,14,0.0
64,1,21,15,0.0
64,1,21,16,0.0
64,1,21,17,0.0
64,1,21,18,0.0
64,1,21,19,0.0
64,1,21,20,0.0
64,1,21,21,0.0
64,1,21,22,0.0
64,1,21,23,0.0
64,1,21,24,0.0
64,1,21,25,0.0
64,1,21,26,0.0
64,1,21,27,0.0
64,1,21,28,0.0
64,1,21,29,0.0
64,1,21,30,0.0
64,1,21,31,0.0
64,1,21,32,0.0
64,1,21,33,0.0
64,1,21,34,0.0
64,1,21,35,0.0
64,1,21,36,0.0
64,1,21,37,0.0
64,1,21,38,0.0
64,1,21,39,0.0
64,1,21,40,0.0
64,1,21,41,0.0
64,1,21,42,0.0
64,1,21,43,0.0
64,1,21,44,0.0
64,1,21,45,0.0
64,1,21,46,0.0
64,1,21,47,0.0
64,1,21,48,0.0
64,1,21,49,0.0
64,1,21,50,0.0
64,1,21,51,0.0
64,1,21,52,0.0
64,1,21,53,0.0
64,1,21,54,0.0
64,1,21,55,0.0
64,1,21,56,0.0
64,1,21,57,0.0
64,1,21,58,0.0
64,1,21,59,0.0
64,1,21,60,0.0
64,1,21,61,0.0
64,1,21,62,0.0
64,1,21,63,0.0
64,1,21,64,0.0
64,1,22,1,1.0
64,1,22,2,0.0
64,1,22,3,0.0
64,1,22,4,0.0
64,1,22,5,0.0
64,1,22,6,0.0
64,1,22,7,0.0
64,1,22,8,0.0
64,1,22,9,0.0
64,1,22,10,0.0
64,1,22,11,0.0
64,1,22,12,0.0
64,1,22,13,0.0
64,1,22,14,0.0
64,1,22,15,0.0
64,1,22,16,0.0
64,1,22,17,0.0
64,1,22,18,0.0
64,1,22,19,0.0
64,1,22,20,0.0
64,1,22,21,0.0
64,1,22,22,0.0
64,1,22,23,0.0
64,1,22,24,0.0
64,1,22,25,0.0
64,1,22,26,0.0
64,1,22,27,0.0
64,1,22,28,0.0
64,1,22,29,0.0
64,1,22,30,0.0
64,1,22,31,0.0
64,1,22,32,0.0
64,1,22,33,0.0
64,1,22,34,0.0
64,1,22,35,0.0
64,1,22,36,0.0
64,1,22,37,0.0
64,1,22,38,0.0
64,1,22,39,0.0
64,1,22,40,0.0
64,1,22,41,0.0
64,1,22,42,0.0
64,1,22,43,0.0
64,1,22,44,0.0
64,1,22,45,0.0
64,1,22,46,0.0
64,1,22,47,0.0
64,1,22,48,0.0
64,1,22,49,0.0
64,1,22,50,0.0
64,1,22,51,0.0
64,1,22,52,0.0
64,1,22,53,0.0
64,1,22,54,0.0
64,1,22,55,0.0
64,1,22,56,0.0
64,1,22,57,0.0
64,1,22,58,0.0
64,1,22,59,0.0
64,1,22,60,0.0
64,1,22,61,0.0
64,1,22,62,0.0
64,1,22,63,0.0
64,1,22,64,0.0
64,1,23,1,1.0
64,1,23,2,0.0
64,1,23,3,0.0
64,1,23,4,0.0
64,1,23,5,0.0
64,1,23,6,0.0
64,1,23,7,0.0
64,1,23,8,0.0
64,1,23,9,0.0
64,1,23,10,0.0
64,1,23,11,0.0
64,1,23,12,0.0
64,1,23,13,0.0
64,1,23,14,0.0
64,1,23,15,0.0
64,1,23,16,0.0
64,1,23,17,0.0
64,1,23,18,0.0
64,1,23,19,0.0
64,1,23,20,0.0
64,1,23,21,0.0
64,1,23,22,0.0
64,1,23,23,0.0
64,1,23,24,0.0
64,1,23,25,0.0
64,1,23,26,0.0
64,1,23,27,0.0
64,1,23,28,0.0
64,1,23,29,0.0
64,1,23,30,0.0
64,1,23,31,0.0
64,1,23,32,0.0
64,1,23,33,0.0
64,1,23,34,0.0
64,1,23,35,0.0
64,1,23,36,0.0
64,1,23,37,0.0
64,1,23,38,0.0
64,1,23,39,0.0
64,1,23,40,0.0
64,1,23,41,0.0
64,1,23,42,0.0
64,1,23,43,0.0
64,1,23,44,0.0
64,1,23,45,0.0
64,1,23,46,0.0
64,1,23,47,0.0
64,1,23,48,0.0
64,1,23,49,0.0
64,1,23,50,0.0
64,1,23,51,0.0
64,1,23,52,0.0
64,1,23,53,0.0
64,1,23,54,0.0
64,1,23,55,0.0
64,1,23,56,0.0
64,1,23,57,0.0
64,1,23,58,0.0
64,1,23,59,0.0
64,1,23,60,0.0
64,1,23,61,0.0
64,1,23,62,0.0
64,1,23,63,0.0
64,1,23,64,0.0
64,1,24,1,1.0
64,1,24,2,0.0
64,1,24,3,0.0
64,1,24,4,0.0
64,1,24,5,0.0
64,1,24,6,0.0
64,1,24,7,0.0
64,1,24,8,0.0
64,1,24,9,0.0
64,1,24,10,0.0
64,1,24,11,0.0
64,1,24,12,0.0
64,1,24,13,0.0
64,1,24,14,0.0
64,1,24,15,0.0
64,1,24,16,0.0
64,1,24,17,0.0
64,1,24,18,0.0
64,1,24,19,0.0
64,1,24,20,0.0
64,1,24,21,0.0
64,1,24,22,0.0
64,1,24,23,0.0
64,1,24,24,0.0
64,1,24,25,0.0
64,1,24,26,0.0
64,1,24,27,0.0
64,1,24,28,0.0
64,1,24,29,0.0
64,1,24,30,0.0
64,1,24,31,0.0
64,1,24,32,0.0
64,1,24,33,0.0
64,1,24,34,0.0
64,1,24,35,0.0
64,1,24,36,0.0
64,1,24,37,0.0
64,1,24,38,0.0
64,1,24,39,0.0
64,1,24,40,0.0
64,1,24,41,0.0
64,1,24,42,0.0
64,1,24,43,0.0
64,1,24,44,0.0
64,1,24,45,0.0
64,1,24,46,0.0
64,1,24,47,0.0
64,1,24,48,0.0
64,1,24,49,0.0
64,1,24,50,0.0
64,1,24,51,0.0
64,1,24,52,0.0
64,1,24,53,0.0
64,1,24,54,0.0
64,1,24,55,0.0
64,1,24,56,0.0
64,1,24,57,0.0
64,1,24,58,0.0
64,1,24,59,0.0
64,1,24,60,0.0
64,1,24,61,0.0
64,1,24,62,0.0
64,1,24,63,0.0
64,1,24,64,0.0
64,1,25,1,1.0
64,1,25,2,0.0
64,1,25,3,0.0
64,1,25,4,0.0
64,1,25,5,0.0
64,1,25,6,0.0
64,1,25,7,0.0
64,1,25,8,0.0
64,1,25,9,0.0
64,1,25,10,0.0
64,1,25,11,0.0
64,1,25,12,0.0
64,1,25,13,0.0
64,1,25,14,0.0
64,1,25,15,0.0
64,1,25,16,0.0
64,1,25,17,0.0
64,1,25,18,0.0
64,1,25,19,0.0
64,1,25,20,0.0
64,1,25,21,0.0
64,1,25,22,0.0
64,1,25,23,0.0
64,1,25,24,0.0
64,1,25,25,0.0
64,1,25,26,0.0
64,1,25,27,0.0
64,1,25,28,0.0
64,1,25,29,0.0
64,1,25,30,0.0
64,1,25,31,0.0
64,1,25,32,0.0
64,1,25,33,0.0
64,1,25,34,0.0
64,1,25,35,0.0
64,1,25,36,0.0
64,1,25,37,0.0
64,1,25,38,0.0
64,1,25,39,0.0
64,1,25,40,0.0
64,1,25,41,0.0
64,1,25,42,0.0
64,1,25,43,0.0
64,1,25,44,0.0
64,1,25,45,0.0
64,1,25,46,0.0
64,1,25,47,0.0
64,1,25,48,0.0
64,1,25,49,0.0
64,1,25,50,0.0
64,1,25,51,0.0
64,1,25,52,0.0
64,1,25,53,0.0
64,1,25,54,0.0
64,1,25,55,0.0
64,1,25,56,0.0
64,1,25,57,0.0
64,1,25,58,0.0
64,1,25,59,0.0
64,1,25,60,0.0
64,1,25,61,0.0
64,1,25,62,0.0
64,1,25,63,0.0
64,1,25,64,0.0
64,1,26,1,1.0
64,1,26,2,0.0
64,1,26,3,0.0
64,1,26,4,0.0
64,1,26,5,0.0
64,1,26,6,0.0
64,1,26,7,0.0
64,1,26,8,0.0
64,1,26,9,0.0
64,1,26,10,0.0
64,1,26,11,0.0
64,1,26,12,0.0
64,1,26,13,0.0
64,1,26,14,0.0
64,1,26,15,0.0
64,1,26,16,0.0
64,1,26,17,0.0
64,1,26,18,0.0
64,1,26,19,0.0
64,1,26,20,0.0
64,1,26,21,0.0
64,1,26,22,0.0
64,1,26,23,0.0
64,1,26,24,0.0
64,1,26,25,0.0
64,1,26,26,0.0
64,1,26,27,0.0
64,1,26,28,0.0
64,1,26,29,0.0
64,1,26,30,0.0
64,1,26,31,0.0
64,1,26,32,0.0
64,1,26,33,0.0
64,1,26,34,0.0
64,1,26,35,0.0
64,1,26,36,0.0
64,1,26,37,0.0
64,1,26,38,0.0
64,1,26,39,0.0
64,1,26,40,0.0
64,1,26,41,0.0
64,1,26,42,0.0
64,1,26,43,0.0
64,1,26,44,0.0
64,1,26,45,0.0
64,1,26,46,0.0
64,1,26,47,0.0
64,1,26,48,0.0
64,1,26,49,0.0
64,1,26,50,0.0
64,1,26,51,0.0
64,1,26,52,0.0
64,1,26,53,0.0
64,1,26,54,0.0
64,1,26,55,0.0
64,1,26,56,0.0
64,1,26,57,0.0
64,1,26,58,0.0
64,1,26,59,0.0
64,1,26,60,0.0
64,1,26,61,0.0
64,1,26,62,0.0
64,1,26,63,0.0
64,1,26,64,0.0
64,1,27,1,1.0
64,1,27,2,0.0
64,1,27,3,0.0
64,1,27,4,0.0
64,1,27,5,0.0
64,1,27,6,0.0
64,1,27,7,0.0
64,1,27,8,0.0
64,1,27,9,0.0
64,1,27,10,0.0
64,1,27,11,0.0
64,1,27,12,0.0
64,1,27,13,0.0
64,1,27,14,0.0
64,1,27,15,0.0
64,1,27,16,0.0
64,1,27,17,0.0
64,1,27,18,0.0
64,1,27,19,0.0
64,1,27,20,0.0
64,1,27,21,0.0
64,1,27,22,0.0
64,1,27,23,0.0
64,1,27,24,0.0
64,1,27,25,0.0
64,1,27,26,0.0
64,1,27,27,0.0
64,1,27,28,0.0
64,1,27,29,0.0
64,1,27,30,0.0
64,1,27,31,0.0
64,1,27,32,0.0
64,1,27,33,0.0
64,1,27,34,0.0
64,1,27,35,0.0
64,1,27,36,0.0
64,1,27,37,0.0
64,1,27,38,0.0
64,1,27,39,0.0
64,1,27,40,0.0
64,1,27,41,0.0
64,1,27,42,0.0
64,1,27,43,0.0
64,1,27,44,0.0
64,1,27,45,0.0
64,1,27,46,0.0
64,1,27,47,0.0
64,1,27,48,0.0
64,1,27,49,0.0
64,1,27,50,0.0
64,1,27,51,0.0
64,1,27,52,0.0
64,1,27,53,0.0
64,1,27,54,0.0
64,1,27,55,0.0
64,1,27,56,0.0
64,1,27,57,0.0
64,1,27,58,0.0
64,1,27,59,0.0
64,1,27,60,0.0
64,1,27,61,0.0
64,1,27,62,0.0
64,1,27,63,0.0
64,1,27,64,0.0
64,1,28,1,1.0
64,1,28,2,0.0
64,1,28,3,0.0
64,1,28,4,0.0
64,1,28,5,0.0
64,1,28,6,0.0
64,1,28,7,0.0
64,1,28,8,0.0
64,1,28,9,0.0
64,1,28,10,0.0
64,1,28,11,0.0
64,1,28,12,0.0
64,1,28,13,0.0
64,1,28,14,0.0
64,1,28,15,0.0
64,1,28,16,0.0
64,1,28,17,0.0
64,1,28,18,0.0
64,1,28,19,0.0
64,1,28,20,0.0
64,1,28,21,0.0
64,1,28,22,0.0
64,1,28,23,0.0
64,1,28,24,0.0
64,1,28,25,0.0
64,1,28,26,0.0
64,1,28,27,0.0
64,1,28,28,0.0
64,1,28,29,0.0
64,1,28,30,0.0
64,1,28,31,0.0
64,1,28,32,0.0
64,1,28,33,0.0
64,1,28,34,0.0
64,1,28,35,0.0
64,1,28,36,0.0
64,1,28,37,0.0
64,1,28,38,0.0
64,1,28,39,0.0
64,1,28,40,0.0
64,1,28,41,0.0
64,1,28,42,0.0
64,1,28,43,0.0
64,1,28,44,0.0
64,1,28,45,0.0
64,1,28,46,0.0
64,1,28,47,0.0
64,1,28,48,0.0
64,1,28,49,0.0
64,1,28,50,0.0
64,1,28,51,0.0
64,1,28,52,0.0
64,1,28,53,0.0
64,1,28,54,0.0
64,1,28,55,0.0
64,1,28,56,0.0
64,1,28,57,0.0
64,1,28,58,0.0
64,1,28,59,0.0
64,1,28,60,0.0
64,1,28,61,0.0
64,1,28,62,0.0
64,1,28,63,0.0
64,1,28,64,0.0
64,1,29,1,1.0
64,1,29,2,0.0
64,1,29,3,0.0
64,1,29,4,0.0
64,1,29,5,0.0
64,1,29,6,0.0
64,1,29,7,0.0
64,1,29,8,0.0
64,1,29,9,0.0
64,1,29,10,0.0
64,1,29,11,0.0
64,1,29,12,0.0
64,1,29,13,0.0
64,1,29,14,0.0
64,1,29,15,0.0
64,1,29,16,0.0
64,1,29,17,0.0
64,1,29,18,0.0
64,1,29,19,0.0
64,1,29,20,0.0
64,1,29,21,0.0
64,1,29,22,0.0
64,1,29,23,0.0
64,1,29,24,0.0
64,1,29,25,0.0
64,1,29,26,0.0
64,1,29,27,0.0
64,1,29,28,0.0
64,1,29,29,0.0
64,1,29,30,0.0
64,1,29,31,0.0
64,1,29,32,0.0
64,1,29,33,0.0
64,1,29,34,0.0
64,1,29,35,0.0
64,1,29,36,0.0
64,1,29,37,0.0
64,1,29,38,0.0
64,1,29,39,0.0
64,1,29,40,0.0
64,1,29,41,0.0
64,1,29,42,0.0
64,1,29,43,0.0
64,1,29,44,0.0
64,1,29,45,0.0
64,1,29,46,0.0
64,1,29,47,0.0
64,1,29,48,0.0
64,1,29,49,0.0
64,1,29,50,0.0
64,1,29,51,0.0
64,1,29,52,0.0
64,1,29,53,0.0
64,1,29,54,0.0
64,1,29,55,0.0
64,1,29,56,0.0
64,1,29,57,0.0
64,1,29,58,0.0
64,1,29,59,0.0
64,1,29,60,0.0
64,1,29,61,0.0
64,1,29,62,0.0
64,1,29,63,0.0
64,1,29,64,0.0
64,1,30,1,1.0
64,1,30,2,0.0
64,1,30,3,0.0
64,1,30,4,0.0
64,1,30,5,0.0
64,1,30,6,0.0
64,1,30,7,0.0
64,1,30,8,0.0
64,1,30,9,0.0
64,1,30,10,0.0
64,1,30,11,0.0
64,1,30,12,0.0
64,1,30,13,0.0
64,1,30,14,0.0
64,1,30,15,0.0
64,1,30,16,0.0
64,1,30,17,0.0
64,1,30,18,0.0
64,1,30,19,0.0
64,1,30,20,0.0
64,1,30,21,0.0
64,1,30,22,0.0
64,1,30,23,0.0
64,1,30,24,0.0
64,1,30,25,0.0
64,1,30,26,0.0
64,1,30,27,0.0
64,1,30,28,0.0
64,1,30,29,0.0
64,1,30,30,0.0
64,1,30,31,0.0
64,1,30,32,0.0
64,1,30,33,0.0
64,1,30,34,0.0
64,1,30,35,0.0
64,1,30,36,0.0
64,1,30,37,0.0
64,1,30,38,0.0
64,1,30,39,0.0
64,1,30,40,0.0
64,1,30,41,0.0
64,1,30,42,0.0
64,1,30,43,0.0
64,1,30,44,0.0
64,1,30,45,0.0
64,1,30,46,0.0
64,1,30,47,0.0
64,1,30,48,0.0
64,1,30,49,0.0
64,1,30,50,0.0
64,1,30,51,0.0
64,1,30,52,0.0
64,1,30,53,0.0
64,1,30,54,0.0
64,1,30,55,0.0
64,1,30,56,0.0
64,1,30,57,0.0
64,1,30,58,0.0
64,1,30,59,0.0
64,1,30,60,0.0
64,1,30,61,0.0
64,1,30,62,0.0
64,1,30,63,0.0
64,1,30,64,0.0
64,1,31,1,1.0
64,1,31,2,0.0
64,1,31,3,0.0
64,1,31,4,0.0
64,1,31,5,0.0
64,1,31,6,0.0
64,1,31,7,0.0
64,1,31,8,0.0
64,1,31,9,0.0
64,1,31,10,0.0
64,1,31,11,0.0
64,1,31,12,0.0
64,1,31,13,0.0
64,1,31,14,0.0
64,1,31,15,0.0
64,1,31,16,0.0
64,1,31,17,0.0
64,1,31,18,0.0
64,1,31,19,0.0
64,1,31,20,0.0
64,1,31,21,0.0
64,1,31,22,0.0
64,1,31,23,0.0
64,1,31,24,0.0
64,1,31,25,0.0
64,1,31,26,0.0
64,1,31,27,0.0
64,1,31,28,0.0
64,1,31,29,0.0
64,1,31,30,0.0
64,1,31,31,0.0
64,1,31,32,0.0
64,1,31,33,0.0
64,1,31,34,0.0
64,1,31,35,0.0
64,1,31,36,0.0
64,1,31,37,0.0
64,1,31,38,0.0
64,1,31,39,0.0
64,1,31,40,0.0
64,1,31,41,0.0
64,1,31,42,0.0
64,1,31,43,0.0
64,1,31,44,0.0
64,1,31,45,0.0
64,1,31,46,0.0
64,1,31,47,0.0
64,1,31,48,0.0
64,1,31,49,0.0
64,1,31,50,0.0
64,1,31,51,0.0
64,1,31,52,0.0
64,1,31,53,0.0
64,1,31,54,0.0
64,1,31,55,0.0
64,1,31,56,0.0
64,1,31,57,0.0
64,1,31,58,0.0
64,1,31,59,0.0
64,1,31,60,0.0
64,1,31,61,0.0
64,1,31,62,0.0
64,1,31,63,0.0
64,1,31,64,0.0
64,1,32,1,1.0
64,1,32,2,0.0
64,1,32,3,0.0
64,1,32,4,0.0
64,1,32,5,0.0
64,1,32,6,0.0
64,1,32,7,0.0
64,1,32,8,0.0
64,1,32,9,0.0
64,1,32,10,0.0
64,1,32,11,0.0
64,1,32,12,0.0
64,1,32,13,0.0
64,1,32,14,0.0
64,1,32,15,0.0
64,1,32,16,0.0
64,1,32,17,0.0
64,1,32,18,0.0
64,1,32,19,0.0
64,1,32,20,0.0
64,1,32,21,0.0
64,1,32,22,0.0
64,1,32,23,0.0
64,1,32,24,0.0
64,1,32,25,0.0
64,1,32,26,0.0
64,1,32,27,0.0
64,1,32,28,0.0
64,1,32,29,0.0
64,1,32,30,0.0
64,1,32,31,0.0
64,1,32,32,0.0
64,1,32,33,0.0
64,1,32,34,0.0
64,1,32,35,0.0
64,1,32,36,0.0
64,1,32,37,0.0
64,1,32,38,0.0
64,1,32,39,0.0
64,1,32,40,0.0
64,1,32,41,0.0
64,1,32,42,0.0
64,1,32,43,0.0
64,1,32,44,0.0
64,1,32,45,0.0
64,1,32,46,0.0
64,1,32,47,0.0
64,1,32,48,0.0
64,1,32,49,0.0
64,1,32,50,0.0
64,1,32,51,0.0
64,1,32,52,0.0
64,1,32,53,0.0
64,1,32,54,0.0
64,1,32,55,0.0
64,1,32,56,0.0
64,1,32,57,0.0
64,1,32,58,0.0
64,1,32,59,0.0
64,1,32,60,0.0
64,1,32,61,0.0
64,1,32,62,0.0
64,1,32,63,0.0
64,1,32,64,0.0
64,1,33,1,1.0
64,1,33,2,0.0
64,1,33,3,0.0
64,1,33,4,0.0
64,1,33,5,0.0
64,1,33,6,0.0
64,1,33,7,0.0
64,1,33,8,0.0
64,1,33,9,0.0
64,1,33,10,0.0
64,1,33,11,0.0
64,1,33,12,0.0
64,1,33,13,0.0
64,1,33,14,0.0
64,1,33,15,0.0
64,1,33,16,0.0
64,1,33,17,0.0
64,1,33,18,0.0
64,1,33,19,0.0
64,1,33,20,0.0
64,1,33,21,0.0
64,1,33,22,0.0
64,1,33,23,0.0
64,1,33,24,0.0
64,1,33,25,0.0
64,1,33,26,0.0
64,1,33,27,0.0
64,1,33,28,0.0
64,1,33,29,0.0
64,1,33,30,0.0
64,1,33,31,0.0
64,1,33,32,0.0
64,1,33,33,0.0
64,1,33,34,0.0
64,1,33,35,0.0
64,1,33,36,0.0
64,1,33,37,0.0
64,1,33,38,0.0
64,1,33,39,0.0
64,1,33,40,0.0
64,1,33,41,0.0
64,1,33,42,0.0
64,1,33,43,0.0
64,1,33,44,0.0
64,1,33,45,0.0
64,1,33,46,0.0
64,1,33,47,0.0
64,1,33,48,0.0
64,1,33,49,0.0
64,1,33,50,0.0
64,1,33,51,0.0
64,1,33,52,0.0
64,1,33,53,0.0
64,1,33,54,0.0
64,1,33,55,0.0
64,1,33,56,0.0
64,1,33,57,0.0
64,1,33,58,0.0
64,1,33,59,0.0
64,1,33,60,0.0
64,1,33,61,0.0
64,1,33,62,0.0
64,1,33,63,0.0
64,1,33,64,0.0
64,1,34,1,1.0
64,1,34,2,0.0
64,1,34,3,0.0
64,1,34,4,0.0
64,1,34,5,0.0
64,1,34,6,0.0
64,1,34,7,0.0
64,1,34,8,0.0
64,1,34,9,0.0
64,1,34,10,0.0
64,1,34,11,0.0
64,1,34,12,0.0
64,1,34,13,0.0
64,1,34,14,0.0
64,1,34,15,0.0
64,1,34,16,0.0
64,1,34,17,0.0
64,1,34,18,0.0
64,1,34,19,0.0
64,1,34,20,0.0
64,1,34,21,0.0
64,1,34,22,0.0
64,1,34,23,0.0
64,1,34,24,0.0
64,1,34,25,0.0
64,1,34,26,0.0
64,1,34,27,0.0
64,1,34,28,0.0
64,1,34,29,0.0
64,1,34,30,0.0
64,1,34,31,0.0
64,1,34,32,0.0
64,1,34,33,0.0
64,1,34,34,0.0
64,1,34,35,0.0
64,1,34,36,0.0
64,1,34,37,0.0
64,1,34,38,0.0
64,1,34,39,0.0
64,1,34,40,0.0
64,1,34,41,0.0
64,1,34,42,0.0
64,1,34,43,0.0
64,1,34,44,0.0
64,1,34,45,0.0
64,1,34,46,0.0
64,1,34,47,0.0
64,1,34,48,0.0
64,1,34,49,0.0
64,1,34,50,0.0
64,1,34,51,0.0
64,1,34,52,0.0
64,1,34,53,0.0
64,1,34,54,0.0
64,1,34,55,0.0
64,1,34,56,0.0
64,1,34,57,0.0
64,1,34,58,0.0
64,1,34,59,0.0
64,1,34,60,0.0
64,1,34,61,0.0
64,1,34,62,0.0
64,1,34,63,0.0
64,1,34,64,0.0
64,1,35,1,1.0
64,1,35,2,0.0
64,1,35,3,0.0
64,1,35,4,0.0
64,1,35,5,0.0
64,1,35,6,0.0
64,1,35,7,0.0
64,1,35,8,0.0
64,1,35,9,0.0
64,1,35,10,0.0
64,1,35,11,0.0
64,1,35,12,0.0
64,1,35,13,0.0
64,1,35,14,0.0
64,1,35,15,0.0
64,1,35,16,0.0
64,1,35,17,0.0
64,1,35,18,0.0
64,1,35,19,0.0
64,1,35,20,0.0
64,1,35,21,0.0
64,1,35,22,0.0
64,1,35,23,0.0
64,1,35,24,0.0
64,1,35,25,0.0
64,1,35,26,0.0
64,1,35,27,0.0
64,1,35,28,0.0
64,1,35,29,0.0
64,1,35,30,0.0
64,1,35,31,0.0
64,1,35,32,0.0
64,1,35,33,0.0
64,1,35,34,0.0
64,1,35,35,0.0
64,1,35,36,0.0
64,1,35,37,0.0
64,1,35,38,0.0
64,1,35,39,0.0
64,1,35,40,0.0
64,1,35,41,0.0
64,1,35,42,0.0
64,1,35,43,0.0
64,1,35,44,0.0
64,1,35,45,0.0
64,1,35,46,0.0
64,1,35,47,0.0
64,1,35,48,0.0
64,1,35,49,0.0
64,1,35,50,0.0
64,1,35,51,0.0
64,1,35,52,0.0
64,1,35,53,0.0
64,1,35,54,0.0
64,1,35,55,0.0
64,1,35,56,0.0
64,1,35,57,0.0
64,1,35,58,0.0
64,1,35,59,0.0
64,1,35,60,0.0
64,1,35,61,0.0
64,1,35,62,0.0
64,1,35,63,0.0
64,1,35,64,0.0
64,1,36,1,1.0
64,1,36,2,0.0
64,1,36,3,0.0
64,1,36,4,0.0
64,1,36,5,0.0
64,1,36,6,0.0
64,1,36,7,0.0
64,1,36,8,0.0
64,1,36,9,0.0
64,1,36,10,0.0
64,1,36,11,0.0
64,1,36,12,0.0
64,1,36,13,0.0
64,1,36,14,0.0
64,1,36,15,0.0
64,1,36,16,0.0
64,1,36,17,0.0
64,1,36,18,0.0
64,1,36,19,0.0
64,1,36,20,0.0
64,1,36,21,0.0
64,1,36,22,0.0
64,1,36,23,0.0
64,1,36,24,0.0
64,1,36,25,0.0
64,1,36,26,0.0
64,1,36,27,0.0
64,1,36,28,0.0
64,1,36,29,0.0
64,1,36,30,0.0
64,1,36,31,0.0
64,1,36,32,0.0
64,1,36,33,0.0
64,1,36,34,0.0
64,1,36,35,0.0
64,1,36,36,0.0
64,1,36,37,0.0
64,1,36,38,0.0
64,1,36,39,0.0
64,1,36,40,0.0
64,1,36,41,0.0
64,1,36,42,0.0
64,1,36,43,0.0
64,1,36,44,0.0
64,1,36,45,0.0
64,1,36,46,0.0
64,1,36,47,0.0
64,1,36,48,0.0
64,1,36,49,0.0
64,1,36,50,0.0
64,1,36,51,0.0
64,1,36,52,0.0
64,1,36,53,0.0
64,1,36,54,0.0
64,1,36,55,0.0
64,1,36,56,0.0
64,1,36,57,0.0
64,1,36,58,0.0
64,1,36,59,0.0
64,1,36,60,0.0
64,1,36,61,0.0
64,1,36,62,0.0
64,1,36,63,0.0
64,1,36,64,0.0
64,1,37,1,1.0
64,1,37,2,0.0
64,1,37,3,0.0
64,1,37,4,0.0
64,1,37,5,0.0
64,1,37,6,0.0
64,1,37,7,0.0
64,1,37,8,0.0
64,1,37,9,0.0
64,1,37,10,0.0
64,1,37,11,0.0
64,1,37,12,0.0
64,1,37,13,0.0
64,1,37,14,0.0
64,1,37,15,0.0
64,1,37,16,0.0
64,1,37,17,0.0
64,1,37,18,0.0
64,1,37,19,0.0
64,1,37,20,0.0
64,1,37,21,0.0
64,1,37,22,0.0
64,1,37,23,0.0
64,1,37,24,0.0
64,1,37,25,0.0
64,1,37,26,0.0
64,1,37,27,0.0
64,1,37,28,0.0
64,1,37,29,0.0
64,1,37,30,0.0
64,1,37,31,0.0
64,1,37,32,0.0
64,1,37,33,0.0
64,1,37,34,0.0
64,1,37,35,0.0
64,1,37,36,0.0
64,1,37,37,0.0
64,1,37,38,0.0
64,1,37,39,0.0
64,1,37,40,0.0
64,1,37,41,0.0
64,1,37,42,0.0
64,1,37,43,0.0
64,1,37,44,0.0
64,1,37,45,0.0
64,1,37,46,0.0
64,1,37,47,0.0
64,1,37,48,0.0
64,1,37,49,0.0
64,1,37,50,0.0
64,1,37,51,0.0
64,1,37,52,0.0
64,1,37,53,0.0
64,1,37,54,0.0
64,1,37,55,0.0
64,1,37,56,0.0
64,1,37,57,0.0
64,1,37,58,0.0
64,1,37,59,0.0
64,1,37,60,0.0
64,1,37,61,0.0
64,1,37,62,0.0
64,1,37,63,0.0
64,1,37,64,0.0
64,1,38,1,1.0
64,1,38,2,0.0
64,1,38,3,0.0
64,1,38,4,0.0
64,1,38,5,0.0
64,1,38,6,0.0
64,1,38,7,0.0
64,1,38,8,0.0
64,1,38,9,0.0
64,1,38,10,0.0
64,1,38,11,0.0
64,1,38,12,0.0
64,1,38,13,0.0
64,1,38,14,0.0
64,1,38,15,0.0
64,1,38,16,0.0
64,1,38,17,0.0
64,1,38,18,0.0
64,1,38,19,0.0
64,1,38,20,0.0
64,1,38,21,0.0
64,1,38,22,0.0
64,1,38,23,0.0
64,1,38,24,0.0
64,1,38,25,0.0
64,1,38,26,0.0
64,1,38,27,0.0
64,1,38,28,0.0
64,1,38,29,0.0
64,1,38,30,0.0
64,1,38,31,0.0
64,1,38,32,0.0
64,1,38,33,0.0
64,1,38,34,0.0
64,1,38,35,0.0
64,1,38,36,0.0
64,1,38,37,0.0
64,1,38,38,0.0
64,1,38,39,0.0
64,1,38,40,0.0
64,1,38,41,0.0
64,1,38,42,0.0
64,1,38,43,0.0
64,1,38,44,0.0
64,1,38,45,0.0
64,1,38,46,0.0
64,1,38,47,0.0
64,1,38,48,0.0
64,1,38,49,0.0
64,1,38,50,0.0
64,1,38,51,0.0
64,1,38,52,0.0
64,1,38,53,0.0
64,1,38,54,0.0
64,1,38,55,0.0
64,1,38,56,0.0
64,1,38,57,0.0
64,1,38,58,0.0
64,1,38,59,0.0
64,1,38,60,0.0
64,1,38,61,0.0
64,1,38,62,0.0
64,1,38,63,0.0
64,1,38,64,0.0
64,1,39,1,1.0
64,1,39,2,0.0
64,1,39,3,0.0
64,1,39,4,0.0
64,1,39,5,0.0
64,1,39,6,0.0
64,1,39,7,0.0
64,1,39,8,0.0
64,1,39,9,0.0
64,1,39,10,0.0
64,1,39,11,0.0
64,1,39,12,0.0
64,1,39,13,0.0
64,1,39,14,0.0
64,1,39,15,0.0
64,1,39,16,0.0
64,1,39,17,0.0
64,1,39,18,0.0
64,1,39,19,0.0
64,1,39,20,0.0
64,1,39,21,0.0
64,1,39,22,0.0
64,1,39,23,0.0
64,1,39,24,0.0
64,1,39,25,0.0
64,1,39,26,0.0
64,1,39,27,0.0
64,1,39,28,0.0
64,1,39,29,0.0
64,1,39,30,0.0
64,1,39,31,0.0
64,1,39,32,0.0
64,1,39,33,0.0
64,1,39,34,0.0
64,1,39,35,0.0
64,1,39,36,0.0
64,1,39,37,0.0
64,1,39,38,0.0
64,1,39,39,0.0
64,1,39,40,0.0
64,1,39,41,0.0
64,1,39,42,0.0
64,1,39,43,0.0
64,1,39,44,0.0
64,1,39,45,0.0
64,1,39,46,0.0
64,1,39,47,0.0
64,1,39,48,0.0
64,1,39,49,0.0
64,1,39,50,0.0
64,1,39,51,0.0
64,1,39,52,0.0
64,1,39,53,0.0
64,1,39,54,0.0
64,1,39,55,0.0
64,1,39,56,0.0
64,1,39,57,0.0
64,1,39,58,0.0
64,1,39,59,0.0
64,1,39,60,0.0
64,1,39,61,0.0
64,1,39,62,0.0
64,1,39,63,0.0
64,1,39,64,0.0
64,1,40,1,1.0
64,1,40,2,0.0
64,1,40,3,0.0
64,1,40,4,0.0
64,1,40,5,0.0
64,1,40,6,0.0
64,1,40,7,0.0
64,1,40,8,0.0
64,1,40,9,0.0
64,1,40,10,0.0
64,1,40,11,0.0
64,1,40,12,0.0
64,1,40,13,0.0
64,1,40,14,0.0
64,1,40,15,0.0
64,1,40,16,0.0
64,1,40,17,0.0
64,1,40,18,0.0
64,1,40,19,0.0
64,1,40,20,0.0
64,1,40,21,0.0
64,1,40,22,0.0
64,1,40,23,0.0
64,1,40,24,0.0
64,1,40,25,0.0
64,1,40,26,0.0
64,1,40,27,0.0
64,1,40,28,0.0
64,1,40,29,0.0
64,1,40,30,0.0
64,1,40,31,0.0
64,1,40,32,0.0
64,1,40,33,0.0
64,1,40,34,0.0
64,1,40,35,0.0
64,1,40,36,0.0
64,1,40,37,0.0
64,1,40,38,0.0
64,1,40,39,0.0
64,1,40,40,0.0
64,1,40,41,0.0
64,1,40,42,0.0
64,1,40,43,0.0
64,1,40,44,0.0
64,1,40,45,0.0
64,1,40,46,0.0
64,1,40,47,0.0
64,1,40,48,0.0
64,1,40,49,0.0
64,1,40,50,0.0
64,1,40,51,0.0
64,1,40,52,0.0
64,1,40,53,0.0
64,1,40,54,0.0
64,1,40,55,0.0
64,1,40,56,0.0
64,1,40,57,0.0
64,1,40,58,0.0
64,1,40,59,0.0
64,1,40,60,0.0
64,1,40,61,0.0
64,1,40,62,0.0
64,1,40,63,0.0
64,1,40,64,0.0
64,1,41,1,1.0
64,1,41,2,0.0
64,1,41,3,0.0
64,1,41,4,0.0
64,1,41,5,0.0
64,1,41,6,0.0
64,1,41,7,0.0
64,1,41,8,0.0
64,1,41,9,0.0
64,1,41,10,0.0
64,1,41,11,0.0
64,1,41,12,0.0
64,1,41,13,0.0
64,1,41,14,0.0
64,1,41,15,0.0
64,1,41,16,0.0
64,1,41,17,0.0
64,1,41,18,0.0
64,1,41,19,0.0
64,1,41,20,0.0
64,1,41,21,0.0
64,1,41,22,0.0
64,1,41,23,0.0
64,1,41,24,0.0
64,1,41,25,0.0
64,1,41,26,0.0
64,1,41,27,0.0
64,1,41,28,0.0
64,1,41,29,0.0
64,1,41,30,0.0
64,1,41,31,0.0
64,1,41,32,0.0
64,1,41,33,0.0
64,1,41,34,0.0
64,1,41,35,0.0
64,1,41,36,0.0
64,1,41,37,0.0
64,1,41,38,0.0
64,1,41,39,0.0
64,1,41,40,0.0
64,1,41,41,0.0
64,1,41,42,0.0
64,1,41,43,0.0
64,1,41,44,0.0
64,1,41,45,0.0
64,1,41,46,0.0
64,1,41,47,0.0
64,1,41,48,0.0
64,1,41,49,0.0
64,1,41,50,0.0
64,1,41,51,0.0
64,1,41,52,0.0
64,1,41,53,0.0
64,1,41,54,0.0
64,1,41,55,0.0
64,1,41,56,0.0
64,1,41,57,0.0
64,1,41,58,0.0
64,1,41,59,0.0
64,1,41,60,0.0
64,1,41,61,0.0
64,1,41,62,0.0
64,1,41,63,0.0
64,1,41,64,0.0
64,1,42,1,1.0
64,1,42,2,0.0
64,1,42,3,0.0
64,1,42,4,0.0
64,1,42,5,0.0
64,1,42,6,0.0
64,1,42,7,0.0
64,1,42,8,0.0
64,1,42,9,0.0
64,1,42,10,0.0
64,1,42,11,0.0
64,1,42,12,0.0
64,1,42,13,0.0
64,1,42,14,0.0
64,1,42,15,0.0
64,1,42,16,0.0
64,1,42,17,0.0
64,1,42,18,0.0
64,1,42,19,0.0
64,1,42,20,0.0
64,1,42,21,0.0
64,1,42,22,0.0
64,1,42,23,0.0
64,1,42,24,0.0
64,1,42,25,0.0
64,1,42,26,0.0
64,1,42,27,0.0
64,1,42,28,0.0
64,1,42,29,0.0
64,1,42,30,0.0
64,1,42,31,0.0
64,1,42,32,0.0
64,1,42,33,0.0
64,1,42,34,0.0
64,1,42,35,0.0
64,1,42,36,0.0
64,1,42,37,0.0
64,1,42,38,0.0
64,1,42,39,0.0
64,1,42,40,0.0
64,1,42,41,0.0
64,1,42,42,0.0
64,1,42,43,0.0
64,1,42,44,0.0
64,1,42,45,0.0
64,1,42,46,0.0
64,1,42,47,0.0
64,1,42,48,0.0
64,1,42,49,0.0
64,1,42,50,0.0
64,1,42,51,0.0
64,1,42,52,0.0
64,1,42,53,0.0
64,1,42,54,0.0
64,1,42,55,0.0
64,1,42,56,0.0
64,1,42,57,0.0
64,1,42,58,0.0
64,1,42,59,0.0
64,1,42,60,0.0
64,1,42,61,0.0
64,1,42,62,0.0
64,1,42,63,0.0
64,1,42,64,0.0
64,1,43,1,1.0
64,1,43,2,0.0
64,1,43,3,0.0
64,1,43,4,0.0
64,1,43,5,0.0
64,1,43,6,0.0
64,1,43,7,0.0
64,1,43,8,0.0
64,1,43,9,0.0
64,1,43,10,0.0
64,1,43,11,0.0
64,1,43,12,0.0
64,1,43,13,0.0
64,1,43,14,0.0
64,1,43,15,0.0
64,1,43,16,0.0
64,1,43,17,0.0
64,1,43,18,0.0
64,1,43,19,0.0
64,1,43,20,0.0
64,1,43,21,0.0
64,1,43,22,0.0
64,1,43,23,0.0
64,1,43,24,0.0
64,1,43,25,0.0
64,1,43,26,0.0
64,1,43,27,0.0
64,1,43,28,0.0
64,1,43,29,0.0
64,1,43,30,0.0
64,1,43,31,0.0
64,1,43,32,0.0
64,1,43,33,0.0
64,1,43,34,0.0
64,1,43,35,0.0
64,1,43,36,0.0
64,1,43,37,0.0
64,1,43,38,0.0
64,1,43,39,0.0
64,1,43,40,0.0
64,1,43,41,0.0
64,1,43,42,0.0
64,1,43,43,0.0
64,1,43,44,0.0
64,1,43,45,0.0
64,1,43,46,0.0
64,1,43,47,0.0
64,1,43,48,0.0
64,1,43,49,0.0
64,1,43,50,0.0
64,1,43,51,0.0
64,1,43,52,0.0
64,1,43,53,0.0
64,1,43,54,0.0
64,1,43,55,0.0
64,1,43,56,0.0
64,1,43,57,0.0
64,1,43,58,0.0
64,1,43,59,0.0
64,1,43,60,0.0
64,1,43,61,0.0
64,1,43,62,0.0
64,1,43,63,0.0
64,1,43,64,0.0
64,1,44,1,1.0
64,1,44,2,0.0
64,1,44,3,0.0
64,1,44,4,0.0
64,1,44,5,0.0
64,1,44,6,0.0
64,1,44,7,0.0
64,1,44,8,0.0
64,1,44,9,0.0
64,1,44,10,0.0
64,1,44,11,0.0
64,1,44,12,0.0
64,1,44,13,0.0
64,1,44,14,0.0
64,1,44,15,0.0
64,1,44,16,0.0
64,1,44,17,0.0
64,1,44,18,0.0
64,1,44,19,0.0
64,1,44,20,0.0
64,1,44,21,0.0
64,1,44,22,0.0
64,1,44,23,0.0
64,1,44,24,0.0
64,1,44,25,0.0
64,1,44,26,0.0
64,1,44,27,0.0
64,1,44,28,0.0
64,1,44,29,0.0
64,1,44,30,0.0
64,1,44,31,0.0
64,1,44,32,0.0
64,1,44,33,0.0
64,1,44,34,0.0
64,1,44,35,0.0
64,1,44,36,0.0
64,1,44,37,0.0
64,1,44,38,0.0
64,1,44,39,0.0
64,1,44,40,0.0
64,1,44,41,0.0
64,1,44,42,0.0
64,1,44,43,0.0
64,1,44,44,0.0
64,1,44,45,0.0
64,1,44,46,0.0
64,1,44,47,0.0
64,1,44,48,0.0
64,1,44,49,0.0
64,1,44,50,0.0
64,1,44,51,0.0
64,1,44,52,0.0
64,1,44,53,0.0
64,1,44,54,0.0
64,1,44,55,0.0
64,1,44,56,0.0
64,1,44,57,0.0
64,1,44,58,0.0
64,1,44,59,0.0
64,1,44,60,0.0
64,1,44,61,0.0
64,1,44,62,0.0
64,1,44,63,0.0
64,1,44,64,0.0
64,1,45,1,1.0
64,1,45,2,0.0
64,1,45,3,0.0
64,1,45,4,0.0
64,1,45,5,0.0
64,1,45,6,0.0
64,1,45,7,0.0
64,1,45,8,0.0
64,1,45,9,0.0
64,1,45,10,0.0
64,1,45,11,0.0
64,1,45,12,0.0
64,1,45,13,0.0
64,1,45,14,0.0
64,1,45,15,0.0
64,1,45,16,0.0
64,1,45,17,0.0
64,1,45,18,0.0
64,1,45,19,0.0
64,1,45,20,0.0
64,1,45,21,0.0
64,1,45,22,0.0
64,1,45,23,0.0
64,1,45,24,0.0
64,1,45,25,0.0
64,1,45,26,0.0
64,1,45,27,0.0
64,1,45,28,0.0
64,1,45,29,0.0
64,1,45,30,0.0
64,1,45,31,0.0
64,1,45,32,0.0
64,1,45,33,0.0
64,1,45,34,0.0
64,1,45,35,0.0
64,1,45,36,0.0
64,1,45,37,0.0
64,1,45,38,0.0
64,1,45,39,0.0
64,1,45,40,0.0
64,1,45,41,0.0
64,1,45,42,0.0
64,1,45,43,0.0
64,1,45,44,0.0
64,1,45,45,0.0
64,1,45,46,0.0
64,1,45,47,0.0
64,1,45,48,0.0
64,1,45,49,0.0
64,1,45,50,0.0
64,1,45,51,0.0
64,1,45,52,0.0
64,1,45,53,0.0
64,1,45,54,0.0
64,1,45,55,0.0
64,1,45,56,0.0
64,1,45,57,0.0
64,1,45,58,0.0
64,1,45,59,0.0
64,1,45,60,0.0
64,1,45,61,0.0
64,1,45,62,0.0
64,1,45,63,0.0
64,1,45,64,0.0
64,1,46,1,1.0
64,1,46,2,0.0
64,1,46,3,0.0
64,1,46,4,0.0
64,1,46,5,0.0
64,1,46,6,0.0
64,1,46,7,0.0
64,1,46,8,0.0
64,1,46,9,0.0
64,1,46,10,0.0
64,1,46,11,0.0
64,1,46,12,0.0
64,1,46,13,0.0
64,1,46,14,0.0
64,1,46,15,0.0
64,1,46,16,0.0
64,1,46,17,0.0
64,1,46,18,0.0
64,1,46,19,0.0
64,1,46,20,0.0
64,1,46,21,0.0
64,1,46,22,0.0
64,1,46,23,0.0
64,1,46,24,0.0
64,1,46,25,0.0
64,1,46,26,0.0
64,1,46,27,0.0
64,1,46,28,0.0
64,1,46,29,0.0
64,1,46,30,0.0
64,1,46,31,0.0
64,1,46,32,0.0
64,1,46,33,0.0
64,1,46,34,0.0
64,1,46,35,0.0
64,1,46,36,0.0
64,1,46,37,0.0
64,1,46,38,0.0
64,1,46,39,0.0
64,1,46,40,0.0
64,1,46,41,0.0
64,1,46,42,0.0
64,1,46,43,0.0
64,1,46,44,0.0
64,1,46,45,0.0
64,1,46,46,0.0
64,1,46,47,0.0
64,1,46,48,0.0
64,1,46,49,0.0
64,1,46,50,0.0
64,1,46,51,0.0
64,1,46,52,0.0
64,1,46,53,0.0
64,1,46,54,0.0
64,1,46,55,0.0
64,1,46,56,0.0
64,1,46,57,0.0
64,1,46,58,0.0
64,1,46,59,0.0
64,1,46,60,0.0
64,1,46,61,0.0
64,1,46,62,0.0
64,1,46,63,0.0
64,1,46,64,0.0
64,1,47,1,1.0
64,1,47,2,0.0
64,1,47,3,0.0
64,1,47,4,0.0
64,1,47,5,0.0
64,1,47,6,0.0
64,1,47,7,0.0
64,1,47,8,0.0
64,1,47,9,0.0
64,1,47,10,0.0
64,1,47,11,0.0
64,1,47,12,0.0
64,1,47,13,0.0
64,1,47,14,0.0
64,1,47,15,0.0
64,1,47,16,0.0
64,1,47,17,0.0
64,1,47,18,0.0
64,1,47,19,0.0
64,1,47,20,0.0
64,1,47,21,0.0
64,1,47,22,0.0
64,1,47,23,0.0
64,1,47,24,0.0
64,1,47,25,0.0
64,1,47,26,0.0
64,1,47,27,0.0
64,1,47,28,0.0
64,1,47,29,0.0
64,1,47,30,0.0
64,1,47,31,0.0
64,1,47,32,0.0
64,1,47,33,0.0
64,1,47,34,0.0
64,1,47,35,0.0
64,1,47,36,0.0
64,1,47,37,0.0
64,1,47,38,0.0
64,1,47,39,0.0
64,1,47,40,0.0
64,1,47,41,0.0
64,1,47,42,0.0
64,1,47,43,0.0
64,1,47,44,0.0
64,1,47,45,0.0
64,1,47,46,0.0
64,1,47,47,0.0
64,1,47,48,0.0
64,1,47,49,0.0
64,1,47,50,0.0
64,1,47,51,0.0
64,1,47,52,0.0
64,1,47,53,0.0
64,1,47,54,0.0
64,1,47,55,0.0
64,1,47,56,0.0
64,1,47,57,0.0
64,1,47,58,0.0
64,1,47,59,0.0
64,1,47,60,0.0
64,1,47,61,0.0
64,1,47,62,0.0
64,1,47,63,0.0
64,1,47,64,0.0
64,1,48,1,1.0
64,1,48,2,0.0
64,1,48,3,0.0
64,1,48,4,0.0
64,1,48,5,0.0
64,1,48,6,0.0
64,1,48,7,0.0
64,1,48,8,0.0
64,1,48,9,0.0
64,1,48,10,0.0
64,1,48,11,0.0
64,1,48,12,0.0
64,1,48,13,0.0
64,1,48,14,0.0
64,1,48,15,0.0
64,1,48,16,0.0
64,1,48,17,0.0
64,1,48,18,0.0
64,1,48,19,0.0
64,1,48,20,0.0
64,1,48,21,0.0
64,1,48,22,0.0
64,1,48,23,0.0
64,1,48,24,0.0
64,1,48,25,0.0
64,1,48,26,0.0
64,1,48,27,0.0
64,1,48,28,0.0
64,1,48,29,0.0
64,1,48,30,0.0
64,1,48,31,0.0
64,1,48,32,0.0
64,1,48,33,0.0
64,1,48,34,0.0
64,1,48,35,0.0
64,1,48,36,0.0
64,1,48,37,0.0
64,1,48,38,0.0
64,1,48,39,0.0
64,1,48,40,0.0
64,1,48,41,0.0
64,1,48,42,0.0
64,1,48,43,0.0
64,1,48,44,0.0
64,1,48,45,0.0
64,1,48,46,0.0
64,1,48,47,0.0
64,1,48,48,0.0
64,1,48,49,0.0
64,1,48,50,0.0
64,1,48,51,0.0
64,1,48,52,0.0
64,1,48,53,0.0
64,1,48,54,0.0
64,1,48,55,0.0
64,1,48,56,0.0
64,1,48,57,0.0
64,1,48,58,0.0
64,1,48,59,0.0
64,1,48,60,0.0
64,1,48,61,0.0
64,1,48,62,0.0
64,1,48,63,0.0
64,1,48,64,0.0
64,1,49,1,1.0
64,1,49,2,0.0
64,1,49,3,0.0
64,1,49,4,0.0
64,1,49,5,0.0
64,1,49,6,0.0
64,1,49,7,0.0
64,1,49,8,0.0
64,1,49,9,0.0
64,1,49,10,0.0
64,1,49,11,0.0
64,1,49,12,0.0
64,1,49,13,0.0
64,1,49,14,0.0
64,1,49,15,0.0
64,1,49,16,0.0
64,1,49,17,0.0
64,1,49,18,0.0
64,1,49,19,0.0
64,1,49,20,0.0
64,1,49,21,0.0
64,1,49,22,0.0
64,1,49,23,0.0
64,1,49,24,0.0
64,1,49,25,0.0
64,1,49,26,0.0
64,1,49,27,0.0
64,1,49,28,0.0
64,1,49,29,0.0
64,1,49,30,0.0
64,1,49,31,0.0
64,1,49,32,0.0
64,1,49,33,0.0
64,1,49,34,0.0
64,1,49,35,0.0
64,1,49,36,0.0
64,1,49,37,0.0
64,1,49,38,0.0
64,1,49,39,0.0
64,1,49,40,0.0
64,1,49,41,0.0
64,1,49,42,0.0
64,1,49,43,0.0
64,1,49,44,0.0
64,1,49,45,0.0
64,1,49,46,0.0
64,1,49,47,0.0
64,1,49,48,0.0
64,1,49,49,0.0
64,1,49,50,0.0
64,1,49,51,0.0
64,1,49,52,0.0
64,1,49,53,0.0
64,1,49,54,0.0
64,1,49,55,0.0
64,1,49,56,0.0
64,1,49,57,0.0
64,1,49,58,0.0
64,1,49,59,0.0
64,1,49,60,0.0
64,1,49,61,0.0
64,1,49,62,0.0
64,1,49,63,0.0
64,1,49,64,0.0
64,2,0,1,1.0
64,2,0,2,0.0
64,2,0,3,0.0
64,2,0,4,0.0
64,2,0,5,0.0
64,2,0,6,0.0
64,2,0,7,0.0
64,2,0,8,0.0
64,2,0,9,0.0
64,2,0,10,0.0
64,2,0,11,0.0
64,2,0,12,0.0
64,2,0,13,0.0
64,2,0,14,0.0
64,2,0,15,0.0
64,2,0,16,0.0
64,2,0,17,0.0
64,2,0,18,0.0
64,2,0,19,0.0
64,2,0,20,0.0
64,2,0,21,0.0
64,2,0,22,0.0
64,2,0,23,0.0
64,2,0,24,0.0
64,2,0,25,0.0
64,2,0,26,0.0
64,2,0,27,0.0
64,2,0,28,0.0
64,2,0,29,0.0
64,2,0,30,0.0
64,2,0,31,0.0
64,2,0,32,0.0
64,2,0,33,0.0
64,2,0,34,0.0
64,2,0,35,0.0
64,2,0,36,0.0
64,2,0,37,0.0
64,2,0,38,0.0
64,2,0,39,0.0
64,2,0,40,0.0
64,2,0,41,0.0
64,2,0,42,0.0
64,2,0,43,0.0
64,2,0,44,0.0
64,2,0,45,0.0
64,2,0,46,0.0
64,2,0,47,0.0
64,2,0,48,0.0
64,2,0,49,0.0
64,2,0,50,0.0
64,2,0,51,0.0
64,2,0,52,0.0
64,2,0,53,0.0
64,2,0,54,0.0
64,2,0,55,0.0
64,2,0,56,0.0
64,2,0,57,0.0
64,2,0,58,0.0
64,2,0,59,0.0
64,2,0,60,0.0
64,2,0,61,0.0
64,2,0,62,0.0
64,2,0,63,0.0
64,2,0,64,0.0
64,2,1,1,1.0
64,2,1,2,0.0
64,2,1,3,0.0
64,2,1,4,0.0
64,2,1,5,0.0
64,2,1,6,0.0
64,2,1,7,0.0
64,2,1,8,0.0
64,2,1,9,0.0
64,2,1,10,0.0
64,2,1,11,0.0
64,2,1,12,0.0
64,2,1,13,0.0
64,2,1,14,0.0
64,2,1,15,0.0
64,2,1,16,0.0
64,2,1,17,0.0
64,2,1,18,0.0
64,2,1,19,0.0
64,2,1,20,0.0
64,2,1,21,0.0
64,2,1,22,0.0
64,2,1,23,0.0
64,2,1,24,0.0
64,2,1,25,0.0
64,2,1,26,0.0
64,2,1,27,0.0
64,2,1,28,0.0
64,2,1,29,0.0
64,2,1,30,0.0
64,2,1,31,0.0
64,2,1,32,0.0
64,2,1,33,0.0
64,2,1,34,0.0
64,2,1,35,0.0
64,2,1,36,0.0
64,2,1,37,0.0
64,2,1,38,0.0
64,2,1,39,0.0
64,2,1,40,0.0
64,2,1,41,0.0
64,2,1,42,0.0
64,2,1,43,0.0
64,2,1,44,0.0
64,2,1,45,0.0
64,2,1,46,0.0
64,2,1,47,0.0
64,2,1,48,0.0
64,2,1,49,0.0
64,2,1,50,0.0
64,2,1,51,0.0
64,2,1,52,0.0
64,2,1,53,0.0
64,2,1,54,0.0
64,2,1,55,0.0
64,2,1,56,0.0
64,2,1,57,0.0
64,2,1,58,0.0
64,2,1,59,0.0
64,2,1,60,0.0
64,2,1,61,0.0
64,2,1,62,0.0
64,2,1,63,0.0
64,2,1,64,0.0
64,2,2,1,1.0
64,2,2,2,0.0
64,2,2,3,0.0
64,2,2,4,0.0
64,2,2,5,0.0
64,2,2,6,0.0
64,2,2,7,0.0
64,2,2,8,0.0
64,2,2,9,0.0
64,2,2,10,0.0
64,2,2,11,0.0
64,2,2,12,0.0
64,2,2,13,0.0
64,2,2,14,0.0
64,2,2,15,0.0
64,2,2,16,0.0
64,2,2,17,0.0
64,2,2,18,0.0
64,2,2,19,0.0
64,2,2,20,0.0
64,2,2,21,0.0
64,2,2,22,0.0
64,2,2,23,0.0
64,2,2,24,0.0
64,2,2,25,0.0
64,2,2,26,0.0
64,2,2,27,0.0
64,2,2,28,0.0
64,2,2,29,0.0
64,2,2,30,0.0
64,2,2,31,0.0
64,2,2,32,0.0
64,2,2,33,0.0
64,2,2,34,0.0
64,2,2,35,0.0
64,2,2,36,0.0
64,2,2,37,0.0
64,2,2,38,0.0
64,2,2,39,0.0
64,2,2,40,0.0
64,2,2,41,0.0
64,2,2,42,0.0
64,2,2,43,0.0
64,2,2,44,0.0
64,2,2,45,0.0
64,2,2,46,0.0
64,2,2,47,0.0
64,2,2,48,0.0
64,2,2,49,0.0
64,2,2,50,0.0
64,2,2,51,0.0
64,2,2,52,0.0
64,2,2,53,0.0
64,2,2,54,0.0
64,2,2,55,0.0
64,2,2,56,0.0
64,2,2,57,0.0
64,2,2,58,0.0
64,2,2,59,0.0
64,2,2,60,0.0
64,2,2,61,0.0
64,2,2,62,0.0
64,2,2,63,0.0
64,2,2,64,0.0
64,2,3,1,1.0
64,2,3,2,0.0
64,2,3,3,0.0
64,2,3,4,0.0
64,2,3,5,0.0
64,2,3,6,0.0
64,2,3,7,0.0
64,2,3,8,0.0
64,2,3,9,0.0
64,2,3,10,0.0
64,2,3,11,0.0
64,2,3,12,0.0
64,2,3,13,0.0
64,2,3,14,0.0
64,2,3,15,0.0
64,2,3,16,0.0
64,2,3,17,0.0
64,2,3,18,0.0
64,2,3,19,0.0
64,2,3,20,0.0
64,2,3,21,0.0
64,2,3,22,0.0
64,2,3,23,0.0
64,2,3,24,0.0
64,2,3,25,0.0
64,2,3,26,0.0
64,2,3,27,0.0
64,2,3,28,0.0
64,2,3,29,0.0
64,2,3,30,0.0
64,2,3,31,0.0
64,2,3,32,0.0
64,2,3,33,0.0
64,2,3,34,0.0
64,2,3,35,0.0
64,2,3,36,0.0
64,2,3,37,0.0
64,2,3,38,0.0
64,2,3,39,0.0
64,2,3,40,0.0
64,2,3,41,0.0
64,2,3,42,0.0
64,2,3,43,0.0
64,2,3,44,0.0
64,2,3,45,0.0
64,2,3,46,0.0
64,2,3,47,0.0
64,2,3,48,0.0
64,2,3,49,0.0
64,2,3,50,0.0
64,2,3,51,0.0
64,2,3,52,0.0
64,2,3,53,0.0
64,2,3,54,0.0
64,2,3,55,0.0
64,2,3,56,0.0
64,2,3,57,0.0
64,2,3,58,0.0
64,2,3,59,0.0
64,2,3,60,0.0
64,2,3,61,0.0
64,2,3,62,0.0
64,2,3,63,0.0
64,2,3,64,0.0
64,2,4,1,1.0
64,2,4,2,0.0
64,2,4,3,0.0
64,2,4,4,0.0
64,2,4,5,0.0
64,2,4,6,0.0
64,2,4,7,0.0
64,2,4,8,0.0
64,2,4,9,0.0
64,2,4,10,0.0
64,2,4,11,0.0
64,2,4,12,0.0
64,2,4,13,0.0
64,2,4,14,0.0
64,2,4,15,0.0
64,2,4,16,0.0
64,2,4,17,0.0
64,2,4,18,0.0
64,2,4,19,0.0
64,2,4,20,0.0
64,2,4,21,0.0
64,2,4,22,0.0
64,2,4,23,0.0
64,2,4,24,0.0
64,2,4,25,0.0
64,2,4,26,0.0
64,2,4,27,0.0
64,2,4,28,0.0
64,2,4,29,0.0
64,2,4,30,0.0
64,2,4,31,0.0
64,2,4,32,0.0
64,2,4,33,0.0
64,2,4,34,0.0
64,2,4,35,0.0
64,2,4,36,0.0
64,2,4,37,0.0
64,2,4,38,0.0
64,2,4,39,0.0
64,2,4,40,0.0
64,2,4,41,0.0
64,2,4,42,0.0
64,2,4,43,0.0
64,2,4,44,0.0
64,2,4,45,0.0
64,2,4,46,0.0
64,2,4,47,0.0
64,2,4,48,0.0
64,2,4,49,0.0
64,2,4,50,0.0
64,2,4,51,0.0
64,2,4,52,0.0
64,2,4,53,0.0
64,2,4,54,0.0
64,2,4,55,0.0
64,2,4,56,0.0
64,2,4,57,0.0
64,2,4,58,0.0
64,2,4,59,0.0
64,2,4,60,0.0
64,2,4,61,0.0
64,2,4,62,0.0
64,2,4,63,0.0
64,2,4,64,0.0
64,2,5,1,1.0
64,2,5,2,0.0
64,2,5,3,0.0
64,2,5,4,0.0
64,2,5,5,0.0
64,2,5,6,0.0
64,2,5,7,0.0
64,2,5,8,0.0
64,2,5,9,0.0
64,2,5,10,0.0
64,2,5,11,0.0
64,2,5,12,0.0
64,2,5,13,0.0
64,2,5,14,0.0
64,2,5,15,0.0
64,2,5,16,0.0
64,2,5,17,0.0
64,2,5,18,0.0
64,2,5,19,0.0
64,2,5,20,0.0
64,2,5,21,0.0
64,2,5,22,0.0
64,2,5,23,0.0
64,2,5,24,0.0
64,2,5,25,0.0
64,2,5,26,0.0
64,2,5,27,0.0
64,2,5,28,0.0
64,2,5,29,0.0
64,2,5,30,0.0
64,2,5,31,0.0
64,2,5,32,0.0
64,2,5,33,0.0
64,2,5,34,0.0
64,2,5,35,0.0
64,2,5,36,0.0
64,2,5,37,0.0
64,2,5,38,0.0
64,2,5,39,0.0
64,2,5,40,0.0
64,2,5,41,0.0
64,2,5,42,0.0
64,2,5,43,0.0
64,2,5,44,0.0
64,2,5,45,0.0
64,2,5,46,0.0
64,2,5,47,0.0
64,2,5,48,0.0
64,2,5,49,0.0
64,2,5,50,0.0
64,2,5,51,0.0
64,2,5,52,0.0
64,2,5,53,0.0
64,2,5,54,0.0
64,2,5,55,0.0
64,2,5,56,0.0
64,2,5,57,0.0
64,2,5,58,0.0
64,2,5,59,0.0
64,2,5,60,0.0
64,2,5,61,0.0
64,2,5,62,0.0
64,2,5,63,0.0
64,2,5,64,0.0
64,2,6,1,1.0
64,2,6,2,0.0
64,2,6,3,0.0
64,2,6,4,0.0
64,2,6,5,0.0
64,2,6,6,0.0
64,2,6,7,0.0
64,2,6,8,0.0
64,2,6,9,0.0
64,2,6,10,0.0
64,2,6,11,0.0
64,2,6,12,0.0
64,2,6,13,0.0
64,2,6,14,0.0
64,2,6,15,0.0
64,2,6,16,0.0
64,2,6,17,0.0
64,2,6,18,0.0
64,2,6,19,0.0
64,2,6,20,0.0
64,2,6,21,0.0
64,2,6,22,0.0
64,2,6,23,0.0
64,2,6,24,0.0
64,2,6,25,0.0
64,2,6,26,0.0
64,2,6,27,0.0
64,2,6,28,0.0
64,2,6,29,0.0
64,2,6,30,0.0
64,2,6,31,0.0
64,2,6,32,0.0
64,2,6,33,0.0
64,2,6,34,0.0
64,2,6,35,0.0
64,2,6,36,0.0
64,2,6,37,0.0
64,2,6,38,0.0
64,2,6,39,0.0
64,2,6,40,0.0
64,2,6,41,0.0
64,2,6,42,0.0
64,2,6,43,0.0
64,2,6,44,0.0
64,2,6,45,0.0
64,2,6,46,0.0
64,2,6,47,0.0
64,2,6,48,0.0
64,2,6,49,0.0
64,2,6,50,0.0
64,2,6,51,0.0
64,2,6,52,0.0
64,2,6,53,0.0
64,2,6,54,0.0
64,2,6,55,0.0
64,2,6,56,0.0
64,2,6,57,0.0
64,2,6,58,0.0
64,2,6,59,0.0
64,2,6,60,0.0
64,2,6,61,0.0
64,2,6,62,0.0
64,2,6,63,0.0
64,2,6,64,0.0
64,2,7,1,1.0
64,2,7,2,0.0
64,2,7,3,0.0
64,2,7,4,0.0
64,2,7,5,0.0
64,2,7,6,0.0
64,2,7,7,0.0
64,2,7,8,0.0
64,2,7,9,0.0
64,2,7,10,0.0
64,2,7,11,0.0
64,2,7,12,0.0
64,2,7,13,0.0
64,2,7,14,0.0
64,2,7,15,0.0
64,2,7,16,0.0
64,2,7,17,0.0
64,2,7,18,0.0
64,2,7,19,0.0
64,2,7,20,0.0
64,2,7,21,0.0
64,2,7,22,0.0
64,2,7,23,0.0
64,2,7,24,0.0
64,2,7,25,0.0
64,2,7,26,0.0
64,2,7,27,0.0
64,2,7,28,0.0
64,2,7,29,0.0
64,2,7,30,0.0
64,2,7,31,0.0
64,2,7,32,0.0
64,2,7,33,0.0
64,2,7,34,0.0
64,2,7,35,0.0
64,2,7,36,0.0
64,2,7,37,0.0
64,2,7,38,0.0
64,2,7,39,0.0
64,2,7,40,0.0
64,2,7,41,0.0
64,2,7,42,0.0
64,2,7,43,0.0
64,2,7,44,0.0
64,2,7,45,0.0
64,2,7,46,0.0
64,2,7,47,0.0
64,2,7,48,0.0
64,2,7,49,0.0
64,2,7,50,0.0
64,2,7,51,0.0
64,2,7,52,0.0
64,2,7,53,0.0
64,2,7,54,0.0
64,2,7,55,0.0
64,2,7,56,0.0
64,2,7,57,0.0
64,2,7,58,0.0
64,2,7,59,0.0
64,2,7,60,0.0
64,2,7,61,0.0
64,2,7,62,0.0
64,2,7,63,0.0
64,2,7,64,0.0
64,2,8,1,1.0
64,2,8,2,0.0
64,2,8,3,0.0
64,2,8,4,0.0
64,2,8,5,0.0
64,2,8,6,0.0
64,2,8,7,0.0
64,2,8,8,0.0
64,2,8,9,0.0
64,2,8,10,0.0
64,2,8,11,0.0
64,2,8,12,0.0
64,2,8,13,0.0
64,2,8,14,0.0
64,2,8,15,0.0
64,2,8,16,0.0
64,2,8,17,0.0
64,2,8,18,0.0
64,2,8,19,0.0
64,2,8,20,0.0
64,2,8,21,0.0
64,2,8,22,0.0
64,2,8,23,0.0
64,2,8,24,0.0
64,2,8,25,0.0
64,2,8,26,0.0
64,2,8,27,0.0
64,2,8,28,0.0
64,2,8,29,0.0
64,2,8,30,0.0
64,2,8,31,0.0
64,2,8,32,0.0
64,2,8,33,0.0
64,2,8,34,0.0
64,2,8,35,0.0
64,2,8,36,0.0
64,2,8,37,0.0
64,2,8,38,0.0
64,2,8,39,0.0
64,2,8,40,0.0
64,2,8,41,0.0
64,2,8,42,0.0
64,2,8,43,0.0
64,2,8,44,0.0
64,2,8,45,0.0
64,2,8,46,0.0
64,2,8,47,0.0
64,2,8,48,0.0
64,2,8,49,0.0
64,2,8,50,0.0
64,2,8,51,0.0
64,2,8,52,0.0
64,2,8,53,0.0
64,2,8,54,0.0
64,2,8,55,0.0
64,2,8,56,0.0
64,2,8,57,0.0
64,2,8,58,0.0
64,2,8,59,0.0
64,2,8,60,0.0
64,2,8,61,0.0
64,2,8,62,0.0
64,2,8,63,0.0
64,2,8,64,0.0
64,2,9,1,1.0
64,2,9,2,0.0
64,2,9,3,0.0
64,2,9,4,0.0
64,2,9,5,0.0
64,2,9,6,0.0
64,2,9,7,0.0
64,2,9,8,0.0
64,2,9,9,0.0
64,2,9,10,0.0
64,2,9,11,0.0
64,2,9,12,0.0
64,2,9,13,0.0
64,2,9,14,0.0
64,2,9,15,0.0
64,2,9,16,0.0
64,2,9,17,0.0
64,2,9,18,0.0
64,2,9,19,0.0
64,2,9,20,0.0
64,2,9,21,0.0
64,2,9,22,0.0
64,2,9,23,0.0
64,2,9,24,0.0
64,2,9,25,0.0
64,2,9,26,0.0
64,2,9,27,0.0
64,2,9,28,0.0
64,2,9,29,0.0
64,2,9,30,0.0
64,2,9,31,0.0
64,2,9,32,0.0
64,2,9,33,0.0
64,2,9,34,0.0
64,2,9,35,0.0
64,2,9,36,0.0
64,2,9,37,0.0
64,2,9,38,0.0
64,2,9,39,0.0
64,2,9,40,0.0
64,2,9,41,0.0
64,2,9,42,0.0
64,2,9,43,0.0
64,2,9,44,0.0
64,2,9,45,0.0
64,2,9,46,0.0
64,2,9,47,0.0
64,2,9,48,0.0
64,2,9,49,0.0
64,2,9,50,0.0
64,2,9,51,0.0
64,2,9,52,0.0
64,2,9,53,0.0
64,2,9,54,0.0
64,2,9,55,0.0
64,2,9,56,0.0
64,2,9,57,0.0
64,2,9,58,0.0
64,2,9,59,0.0
64,2,9,60,0.0
64,2,9,61,0.0
64,2,9,62,0.0
64,2,9,63,0.0
64,2,9,64,0.0
64,2,10,1,1.0
64,2,10,2,0.0
64,2,10,3,0.0
64,2,10,4,0.0
64,2,10,5,0.0
64,2,10,6,0.0
64,2,10,7,0.0
64,2,10,8,0.0
64,2,10,9,0.0
64,2,10,10,0.0
64,2,10,11,0.0
64,2,10,12,0.0
64,2,10,13,0.0
64,2,10,14,0.0
64,2,10,15,0.0
64,2,10,16,0.0
64,2,10,17,0.0
64,2,10,18,0.0
64,2,10,19,0.0
64,2,10,20,0.0
64,2,10,21,0.0
64,2,10,22,0.0
64,2,10,23,0.0
64,2,10,24,0.0
64,2,10,25,0.0
64,2,10,26,0.0
64,2,10,27,0.0
64,2,10,28,0.0
64,2,10,29,0.0
64,2,10,30,0.0
64,2,10,31,0.0
64,2,10,32,0.0
64,2,10,33,0.0
64,2,10,34,0.0
64,2,10,35,0.0
64,2,10,36,0.0
64,2,10,37,0.0
64,2,10,38,0.0
64,2,10,39,0.0
64,2,10,40,0.0
64,2,10,41,0.0
64,2,10,42,0.0
64,2,10,43,0.0
64,2,10,44,0.0
64,2,10,45,0.0
64,2,10,46,0.0
64,2,10,47,0.0
64,2,10,48,0.0
64,2,10,49,0.0
64,2,10,50,0.0
64,2,10,51,0.0
64,2,10,52,0.0
64,2,10,53,0.0
64,2,10,54,0.0
64,2,10,55,0.0
64,2,10,56,0.0
64,2,10,57,0.0
64,2,10,58,0.0
64,2,10,59,0.0
64,2,10,60,0.0
64,2,10,61,0.0
64,2,10,62,0.0
64,2,10,63,0.0
64,2,10,64,0.0
64,2,11,1,1.0
64,2,11,2,0.0
64,2,11,3,0.0
64,2,11,4,0.0
64,2,11,5,0.0
64,2,11,6,0.0
64,2,11,7,0.0
64,2,11,8,0.0
64,2,11,9,0.0
64,2,11,10,0.0
64,2,11,11,0.0
64,2,11,12,0.0
64,2,11,13,0.0
64,2,11,14,0.0
64,2,11,15,0.0
64,2,11,16,0.0
64,2,11,17,0.0
64,2,11,18,0.0
64,2,11,19,0.0
64,2,11,20,0.0
64,2,11,21,0.0
64,2,11,22,0.0
64,2,11,23,0.0
64,2,11,24,0.0
64,2,11,25,0.0
64,2,11,26,0.0
64,2,11,27,0.0
64,2,11,28,0.0
64,2,11,29,0.0
64,2,11,30,0.0
64,2,11,31,0.0
64,2,11,32,0.0
64,2,11,33,0.0
64,2,11,34,0.0
64,2,11,35,0.0
64,2,11,36,0.0
64,2,11,37,0.0
64,2,11,38,0.0
64,2,11,39,0.0
64,2,11,40,0.0
64,2,11,41,0.0
64,2,11,42,0.0
64,2,11,43,0.0
64,2,11,44,0.0
64,2,11,45,0.0
64,2,11,46,0.0
64,2,11,47,0.0
64,2,11,48,0.0
64,2,11,49,0.0
64,2,11,50,0.0
64,2,11,51,0.0
64,2,11,52,0.0
64,2,11,53,0.0
64,2,11,54,0.0
64,2,11,55,0.0
64,2,11,56,0.0
64,2,11,57,0.0
64,2,11,58,0.0
64,2,11,59,0.0
64,2,11,60,0.0
64,2,11,61,0.0
64,2,11,62,0.0
64,2,11,63,0.0
64,2,11,64,0.0
64,2,12,1,1.0
64,2,12,2,0.0
64,2,12,3,0.0
64,2,12,4,0.0
64,2,12,5,0.0
64,2,12,6,0.0
64,2,12,7,0.0
64,2,12,8,0.0
64,2,12,9,0.0
64,2,12,10,0.0
64,2,12,11,0.0
64,2,12,12,0.0
64,2,12,13,0.0
64,2,12,14,0.0
64,2,12,15,0.0
64,2,12,16,0.0
64,2,12,17,0.0
64,2,12,18,0.0
64,2,12,19,0.0
64,2,12,20,0.0
64,2,12,21,0.0
64,2,12,22,0.0
64,2,12,23,0.0
64,2,12,24,0.0
64,2,12,25,0.0
64,2,12,26,0.0
64,2,12,27,0.0
64,2,12,28,0.0
64,2,12,29,0.0
64,2,12,30,0.0
64,2,12,31,0.0
64,2,12,32,0.0
64,2,12,33,0.0
64,2,12,34,0.0
64,2,12,35,0.0
64,2,12,36,0.0
64,2,12,37,0.0
64,2,12,38,0.0
64,2,12,39,0.0
64,2,12,40,0.0
64,2,12,41,0.0
64,2,12,42,0.0
64,2,12,43,0.0
64,2,12,44,0.0
64,2,12,45,0.0
64,2,12,46,0.0
64,2,12,47,0.0
64,2,12,48,0.0
64,2,12,49,0.0
64,2,12,50,0.0
64,2,12,51,0.0
64,2,12,52,0.0
64,2,12,53,0.0
64,2,12,54,0.0
64,2,12,55,0.0
64,2,12,56,0.0
64,2,12,57,0.0
64,2,12,58,0.0
64,2,12,59,0.0
64,2,12,60,0.0
64,2,12,61,0.0
64,2,12,62,0.0
64,2,12,63,0.0
64,2,12,64,0.0
64,2,13,1,1.0
64,2,13,2,0.0
64,2,13,3,0.0
64,2,13,4,0.0
64,2,13,5,0.0
64,2,13,6,0.0
64,2,13,7,0.0
64,2,13,8,0.0
64,2,13,9,0.0
64,2,13,10,0.0
64,2,13,11,0.0
64,2,13,12,0.0
64,2,13,13,0.0
64,2,13,14,0.0
64,2,13,15,0.0
64,2,13,16,0.0
64,2,13,17,0.0
64,2,13,18,0.0
64,2,13,19,0.0
64,2,13,20,0.0
64,2,13,21,0.0
64,2,13,22,0.0
64,2,13,23,0.0
64,2,13,24,0.0
64,2,13,25,0.0
64,2,13,26,0.0
64,2,13,27,0.0
64,2,13,28,0.0
64,2,13,29,0.0
64,2,13,30,0.0
64,2,13,31,0.0
64,2,13,32,0.0
64,2,13,33,0.0
64,2,13,34,0.0
64,2,13,35,0.0
64,2,13,36,0.0
64,2,13,37,0.0
64,2,13,38,0.0
64,2,13,39,0.0
64,2,13,40,0.0
64,2,13,41,0.0
64,2,13,42,0.0
64,2,13,43,0.0
64,2,13,44,0.0
64,2,13,45,0.0
64,2,13,46,0.0
64,2,13,47,0.0
64,2,13,48,0.0
64,2,13,49,0.0
64,2,13,50,0.0
64,2,13,51,0.0
64,2,13,52,0.0
64,2,13,53,0.0
64,2,13,54,0.0
64,2,13,55,0.0
64,2,13,56,0.0
64,2,13,57,0.0
64,2,13,58,0.0
64,2,13,59,0.0
64,2,13,60,0.0
64,2,13,61,0.0
64,2,13,62,0.0
64,2,13,63,0.0
64,2,13,64,0.0
64,2,14,1,1.0
64,2,14,2,0.0
64,2,14,3,0.0
64,2,14,4,0.0
64,2,14,5,0.0
64,2,14,6,0.0
64,2,14,7,0.0
64,2,14,8,0.0
64,2,14,9,0.0
64,2,14,10,0.0
64,2,14,11,0.0
64,2,14,12,0.0
64,2,14,13,0.0
64,2,14,14,0.0
64,2,14,15,0.0
64,2,14,16,0.0
64,2,14,17,0.0
64,2,14,18,0.0
64,2,14,19,0.0
64,2,14,20,0.0
64,2,14,21,0.0
64,2,14,22,0.0
64,2,14,23,0.0
64,2,14,24,0.0
64,2,14,25,0.0
64,2,14,26,0.0
64,2,14,27,0.0
64,2,14,28,0.0
64,2,14,29,0.0
64,2,14,30,0.0
64,2,14,31,0.0
64,2,14,32,0.0
64,2,14,33,0.0
64,2,14,34,0.0
64,2,14,35,0.0
64,2,14,36,0.0
64,2,14,37,0.0
64,2,14,38,0.0
64,2,14,39,0.0
64,2,14,40,0.0
64,2,14,41,0.0
64,2,14,42,0.0
64,2,14,43,0.0
64,2,14,44,0.0
64,2,14,45,0.0
64,2,14,46,0.0
64,2,14,47,0.0
64,2,14,48,0.0
64,2,14,49,0.0
64,2,14,50,0.0
64,2,14,51,0.0
64,2,14,52,0.0
64,2,14,53,0.0
64,2,14,54,0.0
64,2,14,55,0.0
64,2,14,56,0.0
64,2,14,57,0.0
64,2,14,58,0.0
64,2,14,59,0.0
64,2,14,60,0.0
64,2,14,61,0.0
64,2,14,62,0.0
64,2,14,63,0.0
64,2,14,64,0.0
64,2,15,1,1.0
64,2,15,2,0.0
64,2,15,3,0.0
64,2,15,4,0.0
64,2,15,5,0.0
64,2,15,6,0.0
64,2,15,7,0.0
64,2,15,8,0.0
64,2,15,9,0.0
64,2,15,10,0.0
64,2,15,11,0.0
64,2,15,12,0.0
64,2,15,13,0.0
64,2,15,14,0.0
64,2,15,15,0.0
64,2,15,16,0.0
64,2,15,17,0.0
64,2,15,18,0.0
64,2,15,19,0.0
64,2,15,20,0.0
64,2,15,21,0.0
64,2,15,22,0.0
64,2,15,23,0.0
64,2,15,24,0.0
64,2,15,25,0.0
64,2,15,26,0.0
64,2,15,27,0.0
64,2,15,28,0.0
64,2,15,29,0.0
64,2,15,30,0.0
64,2,15,31,0.0
64,2,15,32,0.0
64,2,15,33,0.0
64,2,15,34,0.0
64,2,15,35,0.0
64,2,15,36,0.0
64,2,15,37,0.0
64,2,15,38,0.0
64,2,15,39,0.0
64,2,15,40,0.0
64,2,15,41,0.0
64,2,15,42,0.0
64,2,15,43,0.0
64,2,15,44,0.0
64,2,15,45,0.0
64,2,15,46,0.0
64,2,15,47,0.0
64,2,15,48,0.0
64,2,15,49,0.0
64,2,15,50,0.0
64,2,15,51,0.0
64,2,15,52,0.0
64,2,15,53,0.0
64,2,15,54,0.0
64,2,15,55,0.0
64,2,15,56,0.0
64,2,15,57,0.0
64,2,15,58,0.0
64,2,15,59,0.0
64,2,15,60,0.0
64,2,15,61,0.0
64,2,15,62,0.0
64,2,15,63,0.0
64,2,15,64,0.0
64,2,16,1,1.0
64,2,16,2,0.0
64,2,16,3,0.0
64,2,16,4,0.0
64,2,16,5,0.0
64,2,16,6,0.0
64,2,16,7,0.0
64,2,16,8,0.0
64,2,16,9,0.0
64,2,16,10,0.0
64,2,16,11,0.0
64,2,16,12,0.0
64,2,16,13,0.0
64,2,16,14,0.0
64,2,16,15,0.0
64,2,16,16,0.0
64,2,16,17,0.0
64,2,16,18,0.0
64,2,16,19,0.0
64,2,16,20,0.0
64,2,16,21,0.0
64,2,16,22,0.0
64,2,16,23,0.0
64,2,16,24,0.0
64,2,16,25,0.0
64,2,16,26,0.0
64,2,16,27,0.0
64,2,16,28,0.0
64,2,16,29,0.0
64,2,16,30,0.0
64,2,16,31,0.0
64,2,16,32,0.0
64,2,16,33,0.0
64,2,16,34,0.0
64,2,16,35,0.0
64,2,16,36,0.0
64,2,16,37,0.0
64,2,16,38,0.0
64,2,16,39,0.0
64,2,16,40,0.0
64,2,16,41,0.0
64,2,16,42,0.0
64,2,16,43,0.0
64,2,16,44,0.0
64,2,16,45,0.0
64,2,16,46,0.0
64,2,16,47,0.0
64,2,16,48,0.0
64,2,16,49,0.0
64,2,16,50,0.0
64,2,16,51,0.0
64,2,16,52,0.0
64,2,16,53,0.0
64,2,16,54,0.0
64,2,16,55,0.0
64,2,16,56,0.0
64,2,16,57,0.0
64,2,16,58,0.0
64,2,16,59,0.0
64,2,16,60,0.0
64,2,16,61,0.0
64,2,16,62,0.0
64,2,16,63,0.0
64,2,16,64,0.0
64,2,17,1,1.0
64,2,17,2,0.0
64,2,17,3,0.0
64,2,17,4,0.0
64,2,17,5,0.0
64,2,17,6,0.0
64,2,17,7,0.0
64,2,17,8,0.0
64,2,17,9,0.0
64,2,17,10,0.0
64,2,17,11,0.0
64,2,17,12,0.0
64,2,17,13,0.0
64,2,17,14,0.0
64,2,17,15,0.0
64,2,17,16,0.0
64,2,17,17,0.0
64,2,17,18,0.0
64,2,17,19,0.0
64,2,17,20,0.0
64,2,17,21,0.0
64,2,17,22,0.0
64,2,17,23,0.0
64,2,17,24,0.0
64,2,17,25,0.0
64,2,17,26,0.0
64,2,17,27,0.0
64,2,17,28,0.0
64,2,17,29,0.0
64,2,17,30,0.0
64,2,17,31,0.0
64,2,17,32,0.0
64,2,17,33,0.0
64,2,17,34,0.0
64,2,17,35,0.0
64,2,17,36,0.0
64,2,17,37,0.0
64,2,17,38,0.0
64,2,17,39,0.0
64,2,17,40,0.0
64,2,17,41,0.0
64,2,17,42,0.0
64,2,17,43,0.0
64,2,17,44,0.0
64,2,17,45,0.0
64,2,17,46,0.0
64,2,17,47,0.0
64,2,17,48,0.0
64,2,17,49,0.0
64,2,17,50,0.0
64,2,17,51,0.0
64,2,17,52,0.0
64,2,17,53,0.0
64,2,17,54,0.0
64,2,17,55,0.0
64,2,17,56,0.0
64,2,17,57,0.0
64,2,17,58,0.0
64,2,17,59,0.0
64,2,17,60,0.0
64,2,17,61,0.0
64,2,17,62,0.0
64,2,17,63,0.0
64,2,17,64,0.0
64,2,18,1,1.0
64,2,18,2,0.0
64,2,18,3,0.0
64,2,18,4,0.0
64,2,18,5,0.0
64,2,18,6,0.0
64,2,18,7,0.0
64,2,18,8,0.0
64,2,18,9,0.0
64,2,18,10,0.0
64,2,18,11,0.0
64,2,18,12,0.0
64,2,18,13,0.0
64,2,18,14,0.0
64,2,18,15,0.0
64,2,18,16,0.0
64,2,18,17,0.0
64,2,18,18,0.0
64,2,18,19,0.0
64,2,18,20,0.0
64,2,18,21,0.0
64,2,18,22,0.0
64,2,18,23,0.0
64,2,18,24,0.0
64,2,18,25,0.0
64,2,18,26,0.0
64,2,18,27,0.0
64,2,18,28,0.0
64,2,18,29,0.0
64,2,18,30,0.0
64,2,18,31,0.0
64,2,18,32,0.0
64,2,18,33,0.0
64,2,18,34,0.0
64,2,18,35,0.0
64,2,18,36,0.0
64,2,18,37,0.0
64,2,18,38,0.0
64,2,18,39,0.0
64,2,18,40,0.0
64,2,18,41,0.0
64,2,18,42,0.0
64,2,18,43,0.0
64,2,18,44,0.0
64,2,18,45,0.0
64,2,18,46,0.0
64,2,18,47,0.0
64,2,18,48,0.0
64,2,18,49,0.0
64,2,18,50,0.0
64,2,18,51,0.0
64,2,18,52,0.0
64,2,18,53,0.0
64,2,18,54,0.0
64,2,18,55,0.0
64,2,18,56,0.0
64,2,18,57,0.0
64,2,18,58,0.0
64,2,18,59,0.0
64,2,18,60,0.0
64,2,18,61,0.0
64,2,18,62,0.0
64,2,18,63,0.0
64,2,18,64,0.0
64,2,19,1,1.0
64,2,19,2,0.0
64,2,19,3,0.0
64,2,19,4,0.0
64,2,19,5,0.0
64,2,19,6,0.0
64,2,19,7,0.0
64,2,19,8,0.0
64,2,19,9,0.0
64,2,19,10,0.0
64,2,19,11,0.0
64,2,19,12,0.0
64,2,19,13,0.0
64,2,19,14,0.0
64,2,19,15,0.0
64,2,19,16,0.0
64,2,19,17,0.0
64,2,19,18,0.0
64,2,19,19,0.0
64,2,19,20,0.0
64,2,19,21,0.0
64,2,19,22,0.0
64,2,19,23,0.0
64,2,19,24,0.0
64,2,19,25,0.0
64,2,19,26,0.0
64,2,19,27,0.0
64,2,19,28,0.0
64,2,19,29,0.0
64,2,19,30,0.0
64,2,19,31,0.0
64,2,19,32,0.0
64,2,19,33,0.0
64,2,19,34,0.0
64,2,19,35,0.0
64,2,19,36,0.0
64,2,19,37,0.0
64,2,19,38,0.0
64,2,19,39,0.0
64,2,19,40,0.0
64,2,19,41,0.0
64,2,19,42,0.0
64,2,19,43,0.0
64,2,19,44,0.0
64,2,19,45,0.0
64,2,19,46,0.0
64,2,19,47,0.0
64,2,19,48,0.0
64,2,19,49,0.0
64,2,19,50,0.0
64,2,19,51,0.0
64,2,19,52,0.0
64,2,19,53,0.0
64,2,19,54,0.0
64,2,19,55,0.0
64,2,19,56,0.0
64,2,19,57,0.0
64,2,19,58,0.0
64,2,19,59,0.0
64,2,19,60,0.0
64,2,19,61,0.0
64,2,19,62,0.0
64,2,19,63,0.0
64,2,19,64,0.0
64,2,20,1,1.0
64,2,20,2,0.0
64,2,20,3,0.0
64,2,20,4,0.0
64,2,20,5,0.0
64,2,20,6,0.0
64,2,20,7,0.0
64,2,20,8,0.0
64,2,20,9,0.0
64,2,20,10,0.0
64,2,20,11,0.0
64,2,20,12,0.0
64,2,20,13,0.0
64,2,20,14,0.0
64,2,20,15,0.0
64,2,20,16,0.0
64,2,20,17,0.0
64,2,20,18,0.0
64,2,20,19,0.0
64,2,20,20,0.0
64,2,20,21,0.0
64,2,20,22,0.0
64,2,20,23,0.0
64,2,20,24,0.0
64,2,20,25,0.0
64,2,20,26,0.0
64,2,20,27,0.0
64,2,20,28,0.0
64,2,20,29,0.0
64,2,20,30,0.0
64,2,20,31,0.0
64,2,20,32,0.0
64,2,20,33,0.0
64,2,20,34,0.0
64,2,20,35,0.0
64,2,20,36,0.0
64,2,20,37,0.0
64,2,20,38,0.0
64,2,20,39,0.0
64,2,20,40,0.0
64,2,20,41,0.0
64,2,20,42,0.0
64,2,20,43,0.0
64,2,20,44,0.0
64,2,20,45,0.0
64,2,20,46,0.0
64,2,20,47,0.0
64,2,20,48,0.0
64,2,20,49,0.0
64,2,20,50,0.0
64,2,20,51,0.0
64,2,20,52,0.0
64,2,20,53,0.0
64,2,20,54,0.0
64,2,20,55,0.0
64,2,20,56,0.0
64,2,20,57,0.0
64,2,20,58,0.0
64,2,20,59,0.0
64,2,20,60,0.0
64,2,20,61,0.0
64,2,20,62,0.0
64,2,20,63,0.0
64,2,20,64,0.0
64,2,21,1,1.0
64,2,21,2,0.0
64,2,21,3,0.0
64,2,21,4,0.0
64,2,21,5,0.0
64,2,21,6,0.0
64,2,21,7,0.0
64,2,21,8,0.0
64,2,21,9,0.0
64,2,21,10,0.0
64,2,21,11,0.0
64,2,21,12,0.0
64,2,21,13,0.0
64,2,21,14,0.0
64,2,21,15,0.0
64,2,21,16,0.0
64,2,21,17,0.0
64,2,21,18,0.0
64,2,21,19,0.0
64,2,21,20,0.0
64,2,21,21,0.0
64,2,21,22,0.0
64,2,21,23,0.0
64,2,21,24,0.0
64,2,21,25,0.0
64,2,21,26,0.0
64,2,21,27,0.0
64,2,21,28,0.0
64,2,21,29,0.0
64,2,21,30,0.0
64,2,21,31,0.0
64,2,21,32,0.0
64,2,21,33,0.0
64,2,21,34,0.0
64,2,21,35,0.0
64,2,21,36,0.0
64,2,21,37,0.0
64,2,21,38,0.0
64,2,21,39,0.0
64,2,21,40,0.0
64,2,21,41,0.0
64,2,21,42,0.0
64,2,21,43,0.0
64,2,21,44,0.0
64,2,21,45,0.0
64,2,21,46,0.0
64,2,21,47,0.0
64,2,21,48,0.0
64,2,21,49,0.0
64,2,21,50,0.0
64,2,21,51,0.0
64,2,21,52,0.0
64,2,21,53,0.0
64,2,21,54,0.0
64,2,21,55,0.0
64,2,21,56,0.0
64,2,21,57,0.0
64,2,21,58,0.0
64,2,21,59,0.0
64,2,21,60,0.0
64,2,21,61,0.0
64,2,21,62,0.0
64,2,21,63,0.0
64,2,21,64,0.0
64,2,22,1,1.0
64,2,22,2,0.0
64,2,22,3,0.0
64,2,22,4,0.0
64,2,22,5,0.0
64,2,22,6,0.0
64,2,22,7,0.0
64,2,22,8,0.0
64,2,22,9,0.0
64,2,22,10,0.0
64,2,22,11,0.0
64,2,22,12,0.0
64,2,22,13,0.0
64,2,22,14,0.0
64,2,22,15,0.0
64,2,22,16,0.0
64,2,22,17,0.0
64,2,22,18,0.0
64,2,22,19,0.0
64,2,22,20,0.0
64,2,22,21,0.0
64,2,22,22,0.0
64,2,22,23,0.0
64,2,22,24,0.0
64,2,22,25,0.0
64,2,22,26,0.0
64,2,22,27,0.0
64,2,22,28,0.0
64,2,22,29,0.0
64,2,22,30,0.0
64,2,22,31,0.0
64,2,22,32,0.0
64,2,22,33,0.0
64,2,22,34,0.0
64,2,22,35,0.0
64,2,22,36,0.0
64,2,22,37,0.0
64,2,22,38,0.0
64,2,22,39,0.0
64,2,22,40,0.0
64,2,22,41,0.0
64,2,22,42,0.0
64,2,22,43,0.0
64,2,22,44,0.0
64,2,22,45,0.0
64,2,22,46,0.0
64,2,22,47,0.0
64,2,22,48,0.0
64,2,22,49,0.0
64,2,22,50,0.0
64,2,22,51,0.0
64,2,22,52,0.0
64,2,22,53,0.0
64,2,22,54,0.0
64,2,22,55,0.0
64,2,22,56,0.0
64,2,22,57,0.0
64,2,22,58,0.0
64,2,22,59,0.0
64,2,22,60,0.0
64,2,22,61,0.0
64,2,22,62,0.0
64,2,22,63,0.0
64,2,22,64,0.0
64,2,23,1,1.0
64,2,23,2,0.0
64,2,23,3,0.0
64,2,23,4,0.0
64,2,23,5,0.0
64,2,23,6,0.0
64,2,23,7,0.0
64,2,23,8,0.0
64,2,23,9,0.0
64,2,23,10,0.0
64,2,23,11,0.0
64,2,23,12,0.0
64,2,23,13,0.0
64,2,23,14,0.0
64,2,23,15,0.0
64,2,23,16,0.0
64,2,23,17,0.0
64,2,23,18,0.0
64,2,23,19,0.0
64,2,23,20,0.0
64,2,23,21,0.0
64,2,23,22,0.0
64,2,23,23,0.0
64,2,23,24,0.0
64,2,23,25,0.0
64,2,23,26,0.0
64,2,23,27,0.0
64,2,23,28,0.0
64,2,23,29,0.0
64,2,23,30,0.0
64,2,23,31,0.0
64,2,23,32,0.0
64,2,23,33,0.0
64,2,23,34,0.0
64,2,23,35,0.0
64,2,23,36,0.0
64,2,23,37,0.0
64,2,23,38,0.0
64,2,23,39,0.0
64,2,23,40,0.0
64,2,23,41,0.0
64,2,23,42,0.0
64,2,23,43,0.0
64,2,23,44,0.0
64,2,23,45,0.0
64,2,23,46,0.0
64,2,23,47,0.0
64,2,23,48,0.0
64,2,23,49,0.0
64,2,23,50,0.0
64,2,23,51,0.0
64,2,23,52,0.0
64,2,23,53,0.0
64,2,23,54,0.0
64,2,23,55,0.0
64,2,23,56,0.0
64,2,23,57,0.0
64,2,23,58,0.0
64,2,23,59,0.0
64,2,23,60,0.0
64,2,23,61,0.0
64,2,23,62,0.0
64,2,23,63,0.0
64,2,23,64,0.0
64,2,24,1,1.0
64,2,24,2,0.0
64,2,24,3,0.0
64,2,24,4,0.0
64,2,24,5,0.0
64,2,24,6,0.0
64,2,24,7,0.0
64,2,24,8,0.0
64,2,24,9,0.0
64,2,24,10,0.0
64,2,24,11,0.0
64,2,24,12,0.0
64,2,24,13,0.0
64,2,24,14,0.0
64,2,24,15,0.0
64,2,24,16,0.0
64,2,24,17,0.0
64,2,24,18,0.0
64,2,24,19,0.0
64,2,24,20,0.0
64,2,24,21,0.0
64,2,24,22,0.0
64,2,24,23,0.0
64,2,24,24,0.0
64,2,24,25,0.0
64,2,24,26,0.0
64,2,24,27,0.0
64,2,24,28,0.0
64,2,24,29,0.0
64,2,24,30,0.0
64,2,24,31,0.0
64,2,24,32,0.0
64,2,24,33,0.0
64,2,24,34,0.0
64,2,24,35,0.0
64,2,24,36,0.0
64,2,24,37,0.0
64,2,24,38,0.0
64,2,24,39,0.0
64,2,24,40,0.0
64,2,24,41,0.0
64,2,24,42,0.0
64,2,24,43,0.0
64,2,24,44,0.0
64,2,24,45,0.0
64,2,24,46,0.0
64,2,24,47,0.0
64,2,24,48,0.0
64,2,24,49,0.0
64,2,24,50,0.0
64,2,24,51,0.0
64,2,24,52,0.0
64,2,24,53,0.0
64,2,24,54,0.0
64,2,24,55,0.0
64,2,24,56,0.0
64,2,24,57,0.0
64,2,24,58,0.0
64,2,24,59,0.0
64,2,24,60,0.0
64,2,24,61,0.0
64,2,24,62,0.0
64,2,24,63,0.0
64,2,24,64,0.0
64,2,25,1,1.0
64,2,25,2,0.0
64,2,25,3,0.0
64,2,25,4,0.0
64,2,25,5,0.0
64,2,25,6,0.0
64,2,25,7,0.0
64,2,25,8,0.0
64,2,25,9,0.0
64,2,25,10,0.0
64,2,25,11,0.0
64,2,25,12,0.0
64,2,25,13,0.0
64,2,25,14,0.0
64,2,25,15,0.0
64,2,25,16,0.0
64,2,25,17,0.0
64,2,25,18,0.0
64,2,25,19,0.0
64,2,25,20,0.0
64,2,25,21,0.0
64,2,25,22,0.0
64,2,25,23,0.0
64,2,25,24,0.0
64,2,25,25,0.0
64,2,25,26,0.0
64,2,25,27,0.0
64,2,25,28,0.0
64,2,25,29,0.0
64,2,25,30,0.0
64,2,25,31,0.0
64,2,25,32,0.0
64,2,25,33,0.0
64,2,25,34,0.0
64,2,25,35,0.0
64,2,25,36,0.0
64,2,25,37,0.0
64,2,25,38,0.0
64,2,25,39,0.0
64,2,25,40,0.0
64,2,25,41,0.0
64,2,25,42,0.0
64,2,25,43,0.0
64,2,25,44,0.0
64,2,25,45,0.0
64,2,25,46,0.0
64,2,25,47,0.0
64,2,25,48,0.0
64,2,25,49,0.0
64,2,25,50,0.0
64,2,25,51,0.0
64,2,25,52,0.0
64,2,25,53,0.0
64,2,25,54,0.0
64,2,25,55,0.0
64,2,25,56,0.0
64,2,25,57,0.0
64,2,25,58,0.0
64,2,25,59,0.0
64,2,25,60,0.0
64,2,25,61,0.0
64,2,25,62,0.0
64,2,25,63,0.0
64,2,25,64,0.0
64,2,26,1,1.0
64,2,26,2,0.0
64,2,26,3,0.0
64,2,26,4,0.0
64,2,26,5,0.0
64,2,26,6,0.0
64,2,26,7,0.0
64,2,26,8,0.0
64,2,26,9,0.0
64,2,26,10,0.0
64,2,26,11,0.0
64,2,26,12,0.0
64,2,26,13,0.0
64,2,26,14,0.0
64,2,26,15,0.0
64,2,26,16,0.0
64,2,26,17,0.0
64,2,26,18,0.0
64,2,26,19,0.0
64,2,26,20,0.0
64,2,26,21,0.0
64,2,26,22,0.0
64,2,26,23,0.0
64,2,26,24,0.0
64,2,26,25,0.0
64,2,26,26,0.0
64,2,26,27,0.0
64,2,26,28,0.0
64,2,26,29,0.0
64,2,26,30,0.0
64,2,26,31,0.0
64,2,26,32,0.0
64,2,26,33,0.0
64,2,26,34,0.0
64,2,26,35,0.0
64,2,26,36,0.0
64,2,26,37,0.0
64,2,26,38,0.0
64,2,26,39,0.0
64,2,26,40,0.0
64,2,26,41,0.0
64,2,26,42,0.0
64,2,26,43,0.0
64,2,26,44,0.0
64,2,26,45,0.0
64,2,26,46,0.0
64,2,26,47,0.0
64,2,26,48,0.0
64,2,26,49,0.0
64,2,26,50,0.0
64,2,26,51,0.0
64,2,26,52,0.0
64,2,26,53,0.0
64,2,26,54,0.0
64,2,26,55,0.0
64,2,26,56,0.0
64,2,26,57,0.0
64,2,26,58,0.0
64,2,26,59,0.0
64,2,26,60,0.0
64,2,26,61,0.0
64,2,26,62,0.0
64,2,26,63,0.0
64,2,26,64,0.0
64,2,27,1,1.0
64,2,27,2,0.0
64,2,27,3,0.0
64,2,27,4,0.0
64,2,27,5,0.0
64,2,27,6,0.0
64,2,27,7,0.0
64,2,27,8,0.0
64,2,27,9,0.0
64,2,27,10,0.0
64,2,27,11,0.0
64,2,27,12,0.0
64,2,27,13,0.0
64,2,27,14,0.0
64,2,27,15,0.0
64,2,27,16,0.0
64,2,27,17,0.0
64,2,27,18,0.0
64,2,27,19,0.0
64,2,27,20,0.0
64,2,27,21,0.0
64,2,27,22,0.0
64,2,27,23,0.0
64,2,27,24,0.0
64,2,27,25,0.0
64,2,27,26,0.0
64,2,27,27,0.0
64,2,27,28,0.0
64,2,27,29,0.0
64,2,27,30,0.0
64,2,27,31,0.0
64,2,27,32,0.0
64,2,27,33,0.0
64,2,27,34,0.0
64,2,27,35,0.0
64,2,27,36,0.0
64,2,27,37,0.0
64,2,27,38,0.0
64,2,27,39,0.0
64,2,27,40,0.0
64,2,27,41,0.0
64,2,27,42,0.0
64,2,27,43,0.0
64,2,27,44,0.0
64,2,27,45,0.0
64,2,27,46,0.0
64,2,27,47,0.0
64,2,27,48,0.0
64,2,27,49,0.0
64,2,27,50,0.0
64,2,27,51,0.0
64,2,27,52,0.0
64,2,27,53,0.0
64,2,27,54,0.0
64,2,27,55,0.0
64,2,27,56,0.0
64,2,27,57,0.0
64,2,27,58,0.0
64,2,27,59,0.0
64,2,27,60,0.0
64,2,27,61,0.0
64,2,27,62,0.0
64,2,27,63,0.0
64,2,27,64,0.0
64,2,28,1,1.0
64,2,28,2,0.0
64,2,28,3,0.0
64,2,28,4,0.0
64,2,28,5,0.0
64,2,28,6,0.0
64,2,28,7,0.0
64,2,28,8,0.0
64,2,28,9,0.0
64,2,28,10,0.0
64,2,28,11,0.0
64,2,28,12,0.0
64,2,28,13,0.0
64,2,28,14,0.0
64,2,28,15,0.0
64,2,28,16,0.0
64,2,28,17,0.0
64,2,28,18,0.0
64,2,28,19,0.0
64,2,28,20,0.0
64,2,28,21,0.0
64,2,28,22,0.0
64,2,28,23,0.0
64,2,28,24,0.0
64,2,28,25,0.0
64,2,28,26,0.0
64,2,28,27,0.0
64,2,28,28,0.0
64,2,28,29,0.0
64,2,28,30,0.0
64,2,28,31,0.0
64,2,28,32,0.0
64,2,28,33,0.0
64,2,28,34,0.0
64,2,28,35,0.0
64,2,28,36,0.0
64,2,28,37,0.0
64,2,28,38,0.0
64,2,28,39,0.0
64,2,28,40,0.0
64,2,28,41,0.0
64,2,28,42,0.0
64,2,28,43,0.0
64,2,28,44,0.0
64,2,28,45,0.0
64,2,28,46,0.0
64,2,28,47,0.0
64,2,28,48,0.0
64,2,28,49,0.0
64,2,28,50,0.0
64,2,28,51,0.0
64,2,28,52,0.0
64,2,28,53,0.0
64,2,28,54,0.0
64,2,28,55,0.0
64,2,28,56,0.0
64,2,28,57,0.0
64,2,28,58,0.0
64,2,28,59,0.0
64,2,28,60,0.0
64,2,28,61,0.0
64,2,28,62,0.0
64,2,28,63,0.0
64,2,28,64,0.0
64,2,29,1,1.0
64,2,29,2,0.0
64,2,29,3,0.0
64,2,29,4,0.0
64,2,29,5,0.0
64,2,29,6,0.0
64,2,29,7,0.0
64,2,29,8,0.0
64,2,29,9,0.0
64,2,29,10,0.0
64,2,29,11,0.0
64,2,29,12,0.0
64,2,29,13,0.0
64,2,29,14,0.0
64,2,29,15,0.0
64,2,29,16,0.0
64,2,29,17,0.0
64,2,29,18,0.0
64,2,29,19,0.0
64,2,29,20,0.0
64,2,29,21,0.0
64,2,29,22,0.0
64,2,29,23,0.0
64,2,29,24,0.0
64,2,29,25,0.0
64,2,29,26,0.0
64,2,29,27,0.0
64,2,29,28,0.0
64,2,29,29,0.0
64,2,29,30,0.0
64,2,29,31,0.0
64,2,29,32,0.0
64,2,29,33,0.0
64,2,29,34,0.0
64,2,29,35,0.0
64,2,29,36,0.0
64,2,29,37,0.0
64,2,29,38,0.0
64,2,29,39,0.0
64,2,29,40,0.0
64,2,29,41,0.0
64,2,29,42,0.0
64,2,29,43,0.0
64,2,29,44,0.0
64,2,29,45,0.0
64,2,29,46,0.0
64,2,29,47,0.0
64,2,29,48,0.0
64,2,29,49,0.0
64,2,29,50,0.0
64,2,29,51,0.0
64,2,29,52,0.0
64,2,29,53,0.0
64,2,29,54,0.0
64,2,29,55,0.0
64,2,29,56,0.0
64,2,29,57,0.0
64,2,29,58,0.0
64,2,29,59,0.0
64,2,29,60,0.0
64,2,29,61,0.0
64,2,29,62,0.0
64,2,29,63,0.0
64,2,29,64,0.0
64,2,30,1,1.0
64,2,30,2,0.0
64,2,30,3,0.0
64,2,30,4,0.0
64,2,30,5,0.0
64,2,30,6,0.0
64,2,30,7,0.0
64,2,30,8,0.0
64,2,30,9,0.0
64,2,30,10,0.0
64,2,30,11,0.0
64,2,30,12,0.0
64,2,30,13,0.0
64,2,30,14,0.0
64,2,30,15,0.0
64,2,30,16,0.0
64,2,30,17,0.0
64,2,30,18,0.0
64,2,30,19,0.0
64,2,30,20,0.0
64,2,30,21,0.0
64,2,30,22,0.0
64,2,30,23,0.0
64,2,30,24,0.0
64,2,30,25,0.0
64,2,30,26,0.0
64,2,30,27,0.0
64,2,30,28,0.0
64,2,30,29,0.0
64,2,30,30,0.0
64,2,30,31,0.0
64,2,30,32,0.0
64,2,30,33,0.0
64,2,30,34,0.0
64,2,30,35,0.0
64,2,30,36,0.0
64,2,30,37,0.0
64,2,30,38,0.0
64,2,30,39,0.0
64,2,30,40,0.0
64,2,30,41,0.0
64,2,30,42,0.0
64,2,30,43,0.0
64,2,30,44,0.0
64,2,30,45,0.0
64,2,30,46,0.0
64,2,30,47,0.0
64,2,30,48,0.0
64,2,30,49,0.0
64,2,30,50,0.0
64,2,30,51,0.0
64,2,30,52,0.0
64,2,30,53,0.0
64,2,30,54,0.0
64,2,30,55,0.0
64,2,30,56,0.0
64,2,30,57,0.0
64,2,30,58,0.0
64,2,30,59,0.0
64,2,30,60,0.0
64,2,30,61,0.0
64,2,30,62,0.0
64,2,30,63,0.0
64,2,30,64,0.0
64,2,31,1,1.0
64,2,31,2,0.0
64,2,31,3,0.0
64,2,31,4,0.0
64,2,31,5,0.0
64,2,31,6,0.0
64,2,31,7,0.0
64,2,31,8,0.0
64,2,31,9,0.0
64,2,31,10,0.0
64,2,31,11,0.0
64,2,31,12,0.0
64,2,31,13,0.0
64,2,31,14,0.0
64,2,31,15,0.0
64,2,31,16,0.0
64,2,31,17,0.0
64,2,31,18,0.0
64,2,31,19,0.0
64,2,31,20,0.0
64,2,31,21,0.0
64,2,31,22,0.0
64,2,31,23,0.0
64,2,31,24,0.0
64,2,31,25,0.0
64,2,31,26,0.0
64,2,31,27,0.0
64,2,31,28,0.0
64,2,31,29,0.0
64,2,31,30,0.0
64,2,31,31,0.0
64,2,31,32,0.0
64,2,31,33,0.0
64,2,31,34,0.0
64,2,31,35,0.0
64,2,31,36,0.0
64,2,31,37,0.0
64,2,31,38,0.0
64,2,31,39,0.0
64,2,31,40,0.0
64,2,31,41,0.0
64,2,31,42,0.0
64,2,31,43,0.0
64,2,31,44,0.0
64,2,31,45,0.0
64,2,31,46,0.0
64,2,31,47,0.0
64,2,31,48,0.0
64,2,31,49,0.0
64,2,31,50,0.0
64,2,31,51,0.0
64,2,31,52,0.0
64,2,31,53,0.0
64,2,31,54,0.0
64,2,31,55,0.0
64,2,31,56,0.0
64,2,31,57,0.0
64,2,31,58,0.0
64,2,31,59,0.0
64,2,31,60,0.0
64,2,31,61,0.0
64,2,31,62,0.0
64,2,31,63,0.0
64,2,31,64,0.0
64,2,32,1,1.0
64,2,32,2,0.0
64,2,32,3,0.0
64,2,32,4,0.0
64,2,32,5,0.0
64,2,32,6,0.0
64,2,32,7,0.0
64,2,32,8,0.0
64,2,32,9,0.0
64,2,32,10,0.0
64,2,32,11,0.0
64,2,32,12,0.0
64,2,32,13,0.0
64,2,32,14,0.0
64,2,32,15,0.0
64,2,32,16,0.0
64,2,32,17,0.0
64,2,32,18,0.0
64,2,32,19,0.0
64,2,32,20,0.0
64,2,32,21,0.0
64,2,32,22,0.0
64,2,32,23,0.0
64,2,32,24,0.0
64,2,32,25,0.0
64,2,32,26,0.0
64,2,32,27,0.0
64,2,32,28,0.0
64,2,32,29,0.0
64,2,32,30,0.0
64,2,32,31,0.0
64,2,32,32,0.0
64,2,32,33,0.0
64,2,32,34,0.0
64,2,32,35,0.0
64,2,32,36,0.0
64,2,32,37,0.0
64,2,32,38,0.0
64,2,32,39,0.0
64,2,32,40,0.0
64,2,32,41,0.0
64,2,32,42,0.0
64,2,32,43,0.0
64,2,32,44,0.0
64,2,32,45,0.0
64,2,32,46,0.0
64,2,32,47,0.0
64,2,32,48,0.0
64,2,32,49,0.0
64,2,32,50,0.0
64,2,32,51,0.0
64,2,32,52,0.0
64,2,32,53,0.0
64,2,32,54,0.0
64,2,32,55,0.0
64,2,32,56,0.0
64,2,32,57,0.0
64,2,32,58,0.0
64,2,32,59,0.0
64,2,32,60,0.0
64,2,32,61,0.0
64,2,32,62,0.0
64,2,32,63,0.0
64,2,32,64,0.0
64,2,33,1,1.0
64,2,33,2,0.0
64,2,33,3,0.0
64,2,33,4,0.0
64,2,33,5,0.0
64,2,33,6,0.0
64,2,33,7,0.0
64,2,33,8,0.0
64,2,33,9,0.0
64,2,33,10,0.0
64,2,33,11,0.0
64,2,33,12,0.0
64,2,33,13,0.0
64,2,33,14,0.0
64,2,33,15,0.0
64,2,33,16,0.0
64,2,33,17,0.0
64,2,33,18,0.0
64,2,33,19,0.0
64,2,33,20,0.0
64,2,33,21,0.0
64,2,33,22,0.0
64,2,33,23,0.0
64,2,33,24,0.0
64,2,33,25,0.0
64,2,33,26,0.0
64,2,33,27,0.0
64,2,33,28,0.0
64,2,33,29,0.0
64,2,33,30,0.0
64,2,33,31,0.0
64,2,33,32,0.0
64,2,33,33,0.0
64,2,33,34,0.0
64,2,33,35,0.0
64,2,33,36,0.0
64,2,33,37,0.0
64,2,33,38,0.0
64,2,33,39,0.0
64,2,33,40,0.0
64,2,33,41,0.0
64,2,33,42,0.0
64,2,33,43,0.0
64,2,33,44,0.0
64,2,33,45,0.0
64,2,33,46,0.0
64,2,33,47,0.0
64,2,33,48,0.0
64,2,33,49,0.0
64,2,33,50,0.0
64,2,33,51,0.0
64,2,33,52,0.0
64,2,33,53,0.0
64,2,33,54,0.0
64,2,33,55,0.0
64,2,33,56,0.0
64,2,33,57,0.0
64,2,33,58,0.0
64,2,33,59,0.0
64,2,33,60,0.0
64,2,33,61,0.0
64,2,33,62,0.0
64,2,33,63,0.0
64,2,33,64,0.0
64,2,34,1,1.0
64,2,34,2,0.0
64,2,34,3,0.0
64,2,34,4,0.0
64,2,34,5,0.0
64,2,34,6,0.0
64,2,34,7,0.0
64,2,34,8,0.0
64,2,34,9,0.0
64,2,34,10,0.0
64,2,34,11,0.0
64,2,34,12,0.0
64,2,34,13,0.0
64,2,34,14,0.0
64,2,34,15,0.0
64,2,34,16,0.0
64,2,34,17,0.0
64,2,34,18,0.0
64,2,34,19,0.0
64,2,34,20,0.0
64,2,34,21,0.0
64,2,34,22,0.0
64,2,34,23,0.0
64,2,34,24,0.0
64,2,34,25,0.0
64,2,34,26,0.0
64,2,34,27,0.0
64,2,34,28,0.0
64,2,34,29,0.0
64,2,34,30,0.0
64,2,34,31,0.0
64,2,34,32,0.0
64,2,34,33,0.0
64,2,34,34,0.0
64,2,34,35,0.0
64,2,34,36,0.0
64,2,34,37,0.0
64,2,34,38,0.0
64,2,34,39,0.0
64,2,34,40,0.0
64,2,34,41,0.0
64,2,34,42,0.0
64,2,34,43,0.0
64,2,34,44,0.0
64,2,34,45,0.0
64,2,34,46,0.0
64,2,34,47,0.0
64,2,34,48,0.0
64,2,34,49,0.0
64,2,34,50,0.0
64,2,34,51,0.0
64,2,34,52,0.0
64,2,34,53,0.0
64,2,34,54,0.0
64,2,34,55,0.0
64,2,34,56,0.0
64,2,34,57,0.0
64,2,34,58,0.0
64,2,34,59,0.0
64,2,34,60,0.0
64,2,34,61,0.0
64,2,34,62,0.0
64,2,34,63,0.0
64,2,34,64,0.0
64,2,35,1,1.0
64,2,35,2,0.0
64,2,35,3,0.0
64,2,35,4,0.0
64,2,35,5,0.0
64,2,35,6,0.0
64,2,35,7,0.0
64,2,35,8,0.0
64,2,35,9,0.0
64,2,35,10,0.0
64,2,35,11,0.0
64,2,35,12,0.0
64,2,35,13,0.0
64,2,35,14,0.0
64,2,35,15,0.0
64,2,35,16,0.0
64,2,35,17,0.0
64,2,35,18,0.0
64,2,35,19,0.0
64,2,35,20,0.0
64,2,35,21,0.0
64,2,35,22,0.0
64,2,35,23,0.0
64,2,35,24,0.0
64,2,35,25,0.0
64,2,35,26,0.0
64,2,35,27,0.0
64,2,35,28,0.0
64,2,35,29,0.0
64,2,35,30,0.0
64,2,35,31,0.0
64,2,35,32,0.0
64,2,35,33,0.0
64,2,35,34,0.0
64,2,35,35,0.0
64,2,35,36,0.0
64,2,35,37,0.0
64,2,35,38,0.0
64,2,35,39,0.0
64,2,35,40,0.0
64,2,35,41,0.0
64,2,35,42,0.0
64,2,35,43,0.0
64,2,35,44,0.0
64,2,35,45,0.0
64,2,35,46,0.0
64,2,35,47,0.0
64,2,35,48,0.0
64,2,35,49,0.0
64,2,35,50,0.0
64,2,35,51,0.0
64,2,35,52,0.0
64,2,35,53,0.0
64,2,35,54,0.0
64,2,35,55,0.0
64,2,35,56,0.0
64,2,35,57,0.0
64,2,35,58,0.0
64,2,35,59,0.0
64,2,35,60,0.0
64,2,35,61,0.0
64,2,35,62,0.0
64,2,35,63,0.0
64,2,35,64,0.0
64,2,36,1,1.0
64,2,36,2,0.0
64,2,36,3,0.0
64,2,36,4,0.0
64,2,36,5,0.0
64,2,36,6,0.0
64,2,36,7,0.0
64,2,36,8,0.0
64,2,36,9,0.0
64,2,36,10,0.0
64,2,36,11,0.0
64,2,36,12,0.0
64,2,36,13,0.0
64,2,36,14,0.0
64,2,36,15,0.0
64,2,36,16,0.0
64,2,36,17,0.0
64,2,36,18,0.0
64,2,36,19,0.0
64,2,36,20,0.0
64,2,36,21,0.0
64,2,36,22,0.0
64,2,36,23,0.0
64,2,36,24,0.0
64,2,36,25,0.0
64,2,36,26,0.0
64,2,36,27,0.0
64,2,36,28,0.0
64,2,36,29,0.0
64,2,36,30,0.0
64,2,36,31,0.0
64,2,36,32,0.0
64,2,36,33,0.0
64,2,36,34,0.0
64,2,36,35,0.0
64,2,36,36,0.0
64,2,36,37,0.0
64,2,36,38,0.0
64,2,36,39,0.0
64,2,36,40,0.0
64,2,36,41,0.0
64,2,36,42,0.0
64,2,36,43,0.0
64,2,36,44,0.0
64,2,36,45,0.0
64,2,36,46,0.0
64,2,36,47,0.0
64,2,36,48,0.0
64,2,36,49,0.0
64,2,36,50,0.0
64,2,36,51,0.0
64,2,36,52,0.0
64,2,36,53,0.0
64,2,36,54,0.0
64,2,36,55,0.0
64,2,36,56,0.0
64,2,36,57,0.0
64,2,36,58,0.0
64,2,36,59,0.0
64,2,36,60,0.0
64,2,36,61,0.0
64,2,36,62,0.0
64,2,36,63,0.0
64,2,36,64,0.0
64,2,37,1,1.0
64,2,37,2,0.0
64,2,37,3,0.0
64,2,37,4,0.0
64,2,37,5,0.0
64,2,37,6,0.0
64,2,37,7,0.0
64,2,37,8,0.0
64,2,37,9,0.0
64,2,37,10,0.0
64,2,37,11,0.0
64,2,37,12,0.0
64,2,37,13,0.0
64,2,37,14,0.0
64,2,37,15,0.0
64,2,37,16,0.0
64,2,37,17,0.0
64,2,37,18,0.0
64,2,37,19,0.0
64,2,37,20,0.0
64,2,37,21,0.0
64,2,37,22,0.0
64,2,37,23,0.0
64,2,37,24,0.0
64,2,37,25,0.0
64,2,37,26,0.0
64,2,37,27,0.0
64,2,37,28,0.0
64,2,37,29,0.0
64,2,37,30,0.0
64,2,37,31,0.0
64,2,37,32,0.0
64,2,37,33,0.0
64,2,37,34,0.0
64,2,37,35,0.0
64,2,37,36,0.0
64,2,37,37,0.0
64,2,37,38,0.0
64,2,37,39,0.0
64,2,37,40,0.0
64,2,37,41,0.0
64,2,37,42,0.0
64,2,37,43,0.0
64,2,37,44,0.0
64,2,37,45,0.0
64,2,37,46,0.0
64,2,37,47,0.0
64,2,37,48,0.0
64,2,37,49,0.0
64,2,37,50,0.0
64,2,37,51,0.0
64,2,37,52,0.0
64,2,37,53,0.0
64,2,37,54,0.0
64,2,37,55,0.0
64,2,37,56,0.0
64,2,37,57,0.0
64,2,37,58,0.0
64,2,37,59,0.0
64,2,37,60,0.0
64,2,37,61,0.0
64,2,37,62,0.0
64,2,37,63,0.0
64,2,37,64,0.0
64,2,38,1,1.0
64,2,38,2,0.0
64,2,38,3,0.0
64,2,38,4,0.0
64,2,38,5,0.0
64,2,38,6,0.0
64,2,38,7,0.0
64,2,38,8,0.0
64,2,38,9,0.0
64,2,38,10,0.0
64,2,38,11,0.0
64,2,38,12,0.0
64,2,38,13,0.0
64,2,38,14,0.0
64,2,38,15,0.0
64,2,38,16,0.0
64,2,38,17,0.0
64,2,38,18,0.0
64,2,38,19,0.0
64,2,38,20,0.0
64,2,38,21,0.0
64,2,38,22,0.0
64,2,38,23,0.0
64,2,38,24,0.0
64,2,38,25,0.0
64,2,38,26,0.0
64,2,38,27,0.0
64,2,38,28,0.0
64,2,38,29,0.0
64,2,38,30,0.0
64,2,38,31,0.0
64,2,38,32,0.0
64,2,38,33,0.0
64,2,38,34,0.0
64,2,38,35,0.0
64,2,38,36,0.0
64,2,38,37,0.0
64,2,38,38,0.0
64,2,38,39,0.0
64,2,38,40,0.0
64,2,38,41,0.0
64,2,38,42,0.0
64,2,38,43,0.0
64,2,38,44,0.0
64,2,38,45,0.0
64,2,38,46,0.0
64,2,38,47,0.0
64,2,38,48,0.0
64,2,38,49,0.0
64,2,38,50,0.0
64,2,38,51,0.0
64,2,38,52,0.0
64,2,38,53,0.0
64,2,38,54,0.0
64,2,38,55,0.0
64,2,38,56,0.0
64,2,38,57,0.0
64,2,38,58,0.0
64,2,38,59,0.0
64,2,38,60,0.0
64,2,38,61,0.0
64,2,38,62,0.0
64,2,38,63,0.0
64,2,38,64,0.0
64,2,39,1,1.0
64,2,39,2,0.0
64,2,39,3,0.0
64,2,39,4,0.0
64,2,39,5,0.0
64,2,39,6,0.0
64,2,39,7,0.0
64,2,39,8,0.0
64,2,39,9,0.0
64,2,39,10,0.0
64,2,39,11,0.0
64,2,39,12,0.0
64,2,39,13,0.0
64,2,39,14,0.0
64,2,39,15,0.0
64,2,39,16,0.0
64,2,39,17,0.0
64,2,39,18,0.0
64,2,39,19,0.0
64,2,39,20,0.0
64,2,39,21,0.0
64,2,39,22,0.0
64,2,39,23,0.0
64,2,39,24,0.0
64,2,39,25,0.0
64,2,39,26,0.0
64,2,39,27,0.0
64,2,39,28,0.0
64,2,39,29,0.0
64,2,39,30,0.0
64,2,39,31,0.0
64,2,39,32,0.0
64,2,39,33,0.0
64,2,39,34,0.0
64,2,39,35,0.0
64,2,39,36,0.0
64,2,39,37,0.0
64,2,39,38,0.0
64,2,39,39,0.0
64,2,39,40,0.0
64,2,39,41,0.0
64,2,39,42,0.0
64,2,39,43,0.0
64,2,39,44,0.0
64,2,39,45,0.0
64,2,39,46,0.0
64,2,39,47,0.0
64,2,39,48,0.0
64,2,39,49,0.0
64,2,39,50,0.0
64,2,39,51,0.0
64,2,39,52,0.0
64,2,39,53,0.0
64,2,39,54,0.0
64,2,39,55,0.0
64,2,39,56,0.0
64,2,39,57,0.0
64,2,39,58,0.0
64,2,39,59,0.0
64,2,39,60,0.0
64,2,39,61,0.0
64,2,39,62,0.0
64,2,39,63,0.0
64,2,39,64,0.0
64,2,40,1,1.0
64,2,40,2,0.0
64,2,40,3,0.0
64,2,40,4,0.0
64,2,40,5,0.0
64,2,40,6,0.0
64,2,40,7,0.0
64,2,40,8,0.0
64,2,40,9,0.0
64,2,40,10,0.0
64,2,40,11,0.0
64,2,40,12,0.0
64,2,40,13,0.0
64,2,40,14,0.0
64,2,40,15,0.0
64,2,40,16,0.0
64,2,40,17,0.0
64,2,40,18,0.0
64,2,40,19,0.0
64,2,40,20,0.0
64,2,40,21,0.0
64,2,40,22,0.0
64,2,40,23,0.0
64,2,40,24,0.0
64,2,40,25,0.0
64,2,40,26,0.0
64,2,40,27,0.0
64,2,40,28,0.0
64,2,40,29,0.0
64,2,40,30,0.0
64,2,40,31,0.0
64,2,40,32,0.0
64,2,40,33,0.0
64,2,40,34,0.0
64,2,40,35,0.0
64,2,40,36,0.0
64,2,40,37,0.0
64,2,40,38,0.0
64,2,40,39,0.0
64,2,40,40,0.0
64,2,40,41,0.0
64,2,40,42,0.0
64,2,40,43,0.0
64,2,40,44,0.0
64,2,40,45,0.0
64,2,40,46,0.0
64,2,40,47,0.0
64,2,40,48,0.0
64,2,40,49,0.0
64,2,40,50,0.0
64,2,40,51,0.0
64,2,40,52,0.0
64,2,40,53,0.0
64,2,40,54,0.0
64,2,40,55,0.0
64,2,40,56,0.0
64,2,40,57,0.0
64,2,40,58,0.0
64,2,40,59,0.0
64,2,40,60,0.0
64,2,40,61,0.0
64,2,40,62,0.0
64,2,40,63,0.0
64,2,40,64,0.0
64,2,41,1,1.0
64,2,41,2,0.0
64,2,41,3,0.0
64,2,41,4,0.0
64,2,41,5,0.0
64,2,41,6,0.0
64,2,41,7,0.0
64,2,41,8,0.0
64,2,41,9,0.0
64,2,41,10,0.0
64,2,41,11,0.0
64,2,41,12,0.0
64,2,41,13,0.0
64,2,41,14,0.0
64,2,41,15,0.0
64,2,41,16,0.0
64,2,41,17,0.0
64,2,41,18,0.0
64,2,41,19,0.0
64,2,41,20,0.0
64,2,41,21,0.0
64,2,41,22,0.0
64,2,41,23,0.0
64,2,41,24,0.0
64,2,41,25,0.0
64,2,41,26,0.0
64,2,41,27,0.0
64,2,41,28,0.0
64,2,41,29,0.0
64,2,41,30,0.0
64,2,41,31,0.0
64,2,41,32,0.0
64,2,41,33,0.0
64,2,41,34,0.0
64,2,41,35,0.0
64,2,41,36,0.0
64,2,41,37,0.0
64,2,41,38,0.0
64,2,41,39,0.0
64,2,41,40,0.0
64,2,41,41,0.0
64,2,41,42,0.0
64,2,41,43,0.0
64,2,41,44,0.0
64,2,41,45,0.0
64,2,41,46,0.0
64,2,41,47,0.0
64,2,41,48,0.0
64,2,41,49,0.0
64,2,41,50,0.0
64,2,41,51,0.0
64,2,41,52,0.0
64,2,41,53,0.0
64,2,41,54,0.0
64,2,41,55,0.0
64,2,41,56,0.0
64,2,41,57,0.0
64,2,41,58,0.0
64,2,41,59,0.0
64,2,41,60,0.0
64,2,41,61,0.0
64,2,41,62,0.0
64,2,41,63,0.0
64,2,41,64,0.0
64,2,42,1,1.0
64,2,42,2,0.0
64,2,42,3,0.0
64,2,42,4,0.0
64,2,42,5,0.0
64,2,42,6,0.0
64,2,42,7,0.0
64,2,42,8,0.0
64,2,42,9,0.0
64,2,42,10,0.0
64,2,42,11,0.0
64,2,42,12,0.0
64,2,42,13,0.0
64,2,42,14,0.0
64,2,42,15,0.0
64,2,42,16,0.0
64,2,42,17,0.0
64,2,42,18,0.0
64,2,42,19,0.0
64,2,42,20,0.0
64,2,42,21,0.0
64,2,42,22,0.0
64,2,42,23,0.0
64,2,42,24,0.0
64,2,42,25,0.0
64,2,42,26,0.0
64,2,42,27,0.0
64,2,42,28,0.0
64,2,42,29,0.0
64,2,42,30,0.0
64,2,42,31,0.0
64,2,42,32,0.0
64,2,42,33,0.0
64,2,42,34,0.0
64,2,42,35,0.0
64,2,42,36,0.0
64,2,42,37,0.0
64,2,42,38,0.0
64,2,42,39,0.0
64,2,42,40,0.0
64,2,42,41,0.0
64,2,42,42,0.0
64,2,42,43,0.0
64,2,42,44,0.0
64,2,42,45,0.0
64,2,42,46,0.0
64,2,42,47,0.0
64,2,42,48,0.0
64,2,42,49,0.0
64,2,42,50,0.0
64,2,42,51,0.0
64,2,42,52,0.0
64,2,42,53,0.0
64,2,42,54,0.0
64,2,42,55,0.0
64,2,42,56,0.0
64,2,42,57,0.0
64,2,42,58,0.0
64,2,42,59,0.0
64,2,42,60,0.0
64,2,42,61,0.0
64,2,42,62,0.0
64,2,42,63,0.0
64,2,42,64,0.0
64,2,43,1,1.0
64,2,43,2,0.0
64,2,43,3,0.0
64,2,43,4,0.0
64,2,43,5,0.0
64,2,43,6,0.0
64,2,43,7,0.0
64,2,43,8,0.0
64,2,43,9,0.0
64,2,43,10,0.0
64,2,43,11,0.0
64,2,43,12,0.0
64,2,43,13,0.0
64,2,43,14,0.0
64,2,43,15,0.0
64,2,43,16,0.0
64,2,43,17,0.0
64,2,43,18,0.0
64,2,43,19,0.0
64,2,43,20,0.0
64,2,43,21,0.0
64,2,43,22,0.0
64,2,43,23,0.0
64,2,43,24,0.0
64,2,43,25,0.0
64,2,43,26,0.0
64,2,43,27,0.0
64,2,43,28,0.0
64,2,43,29,0.0
64,2,43,30,0.0
64,2,43,31,0.0
64,2,43,32,0.0
64,2,43,33,0.0
64,2,43,34,0.0
64,2,43,35,0.0
64,2,43,36,0.0
64,2,43,37,0.0
64,2,43,38,0.0
64,2,43,39,0.0
64,2,43,40,0.0
64,2,43,41,0.0
64,2,43,42,0.0
64,2,43,43,0.0
64,2,43,44,0.0
64,2,43,45,0.0
64,2,43,46,0.0
64,2,43,47,0.0
64,2,43,48,0.0
64,2,43,49,0.0
64,2,43,50,0.0
64,2,43,51,0.0
64,2,43,52,0.0
64,2,43,53,0.0
64,2,43,54,0.0
64,2,43,55,0.0
64,2,43,56,0.0
64,2,43,57,0.0
64,2,43,58,0.0
64,2,43,59,0.0
64,2,43,60,0.0
64,2,43,61,0.0
64,2,43,62,0.0
64,2,43,63,0.0
64,2,43,64,0.0
64,2,44,1,1.0
64,2,44,2,0.0
64,2,44,3,0.0
64,2,44,4,0.0
64,2,44,5,0.0
64,2,44,6,0.0
64,2,44,7,0.0
64,2,44,8,0.0
64,2,44,9,0.0
64,2,44,10,0.0
64,2,44,11,0.0
64,2,44,12,0.0
64,2,44,13,0.0
64,2,44,14,0.0
64,2,44,15,0.0
64,2,44,16,0.0
64,2,44,17,0.0
64,2,44,18,0.0
64,2,44,19,0.0
64,2,44,20,0.0
64,2,44,21,0.0
64,2,44,22,0.0
64,2,44,23,0.0
64,2,44,24,0.0
64,2,44,25,0.0
64,2,44,26,0.0
64,2,44,27,0.0
64,2,44,28,0.0
64,2,44,29,0.0
64,2,44,30,0.0
64,2,44,31,0.0
64,2,44,32,0.0
64,2,44,33,0.0
64,2,44,34,0.0
64,2,44,35,0.0
64,2,44,36,0.0
64,2,44,37,0.0
64,2,44,38,0.0
64,2,44,39,0.0
64,2,44,40,0.0
64,2,44,41,0.0
64,2,44,42,0.0
64,2,44,43,0.0
64,2,44,44,0.0
64,2,44,45,0.0
64,2,44,46,0.0
64,2,44,47,0.0
64,2,44,48,0.0
64,2,44,49,0.0
64,2,44,50,0.0
64,2,44,51,0.0
64,2,44,52,0.0
64,2,44,53,0.0
64,2,44,54,0.0
64,2,44,55,0.0
64,2,44,56,0.0
64,2,44,57,0.0
64,2,44,58,0.0
64,2,44,59,0.0
64,2,44,60,0.0
64,2,44,61,0.0
64,2,44,62,0.0
64,2,44,63,0.0
64,2,44,64,0.0
64,2,45,1,1.0
64,2,45,2,0.0
64,2,45,3,0.0
64,2,45,4,0.0
64,2,45,5,0.0
64,2,45,6,0.0
64,2,45,7,0.0
64,2,45,8,0.0
64,2,45,9,0.0
64,2,45,10,0.0
64,2,45,11,0.0
64,2,45,12,0.0
64,2,45,13,0.0
64,2,45,14,0.0
64,2,45,15,0.0
64,2,45,16,0.0
64,2,45,17,0.0
64,2,45,18,0.0
64,2,45,19,0.0
64,2,45,20,0.0
64,2,45,21,0.0
64,2,45,22,0.0
64,2,45,23,0.0
64,2,45,24,0.0
64,2,45,25,0.0
64,2,45,26,0.0
64,2,45,27,0.0
64,2,45,28,0.0
64,2,45,29,0.0
64,2,45,30,0.0
64,2,45,31,0.0
64,2,45,32,0.0
64,2,45,33,0.0
64,2,45,34,0.0
64,2,45,35,0.0
64,2,45,36,0.0
64,2,45,37,0.0
64,2,45,38,0.0
64,2,45,39,0.0
64,2,45,40,0.0
64,2,45,41,0.0
64,2,45,42,0.0
64,2,45,43,0.0
64,2,45,44,0.0
64,2,45,45,0.0
64,2,45,46,0.0
64,2,45,47,0.0
64,2,45,48,0.0
64,2,45,49,0.0
64,2,45,50,0.0
64,2,45,51,0.0
64,2,45,52,0.0
64,2,45,53,0.0
64,2,45,54,0.0
64,2,45,55,0.0
64,2,45,56,0.0
64,2,45,57,0.0
64,2,45,58,0.0
64,2,45,59,0.0
64,2,45,60,0.0
64,2,45,61,0.0
64,2,45,62,0.0
64,2,45,63,0.0
64,2,45,64,0.0
64,2,46,1,1.0
64,2,46,2,0.0
64,2,46,3,0.0
64,2,46,4,0.0
64,2,46,5,0.0
64,2,46,6,0.0
64,2,46,7,0.0
64,2,46,8,0.0
64,2,46,9,0.0
64,2,46,10,0.0
64,2,46,11,0.0
64,2,46,12,0.0
64,2,46,13,0.0
64,2,46,14,0.0
64,2,46,15,0.0
64,2,46,16,0.0
64,2,46,17,0.0
64,2,46,18,0.0
64,2,46,19,0.0
64,2,46,20,0.0
64,2,46,21,0.0
64,2,46,22,0.0
64,2,46,23,0.0
64,2,46,24,0.0
64,2,46,25,0.0
64,2,46,26,0.0
64,2,46,27,0.0
64,2,46,28,0.0
64,2,46,29,0.0
64,2,46,30,0.0
64,2,46,31,0.0
64,2,46,32,0.0
64,2,46,33,0.0
64,2,46,34,0.0
64,2,46,35,0.0
64,2,46,36,0.0
64,2,46,37,0.0
64,2,46,38,0.0
64,2,46,39,0.0
64,2,46,40,0.0
64,2,46,41,0.0
64,2,46,42,0.0
64,2,46,43,0.0
64,2,46,44,0.0
64,2,46,45,0.0
64,2,46,46,0.0
64,2,46,47,0.0
64,2,46,48,0.0
64,2,46,49,0.0
64,2,46,50,0.0
64,2,46,51,0.0
64,2,46,52,0.0
64,2,46,53,0.0
64,2,46,54,0.0
64,2,46,55,0.0
64,2,46,56,0.0
64,2,46,57,0.0
64,2,46,58,0.0
64,2,46,59,0.0
64,2,46,60,0.0
64,2,46,61,0.0
64,2,46,62,0.0
64,2,46,63,0.0
64,2,46,64,0.0
64,2,47,1,1.0
64,2,47,2,0.0
64,2,47,3,0.0
64,2,47,4,0.0
64,2,47,5,0.0
64,2,47,6,0.0
64,2,47,7,0.0
64,2,47,8,0.0
64,2,47,9,0.0
64,2,47,10,0.0
64,2,47,11,0.0
64,2,47,12,0.0
64,2,47,13,0.0
64,2,47,14,0.0
64,2,47,15,0.0
64,2,47,16,0.0
64,2,47,17,0.0
64,2,47,18,0.0
64,2,47,19,0.0
64,2,47,20,0.0
64,2,47,21,0.0
64,2,47,22,0.0
64,2,47,23,0.0
64,2,47,24,0.0
64,2,47,25,0.0
64,2,47,26,0.0
64,2,47,27,0.0
64,2,47,28,0.0
64,2,47,29,0.0
64,2,47,30,0.0
64,2,47,31,0.0
64,2,47,32,0.0
64,2,47,33,0.0
64,2,47,34,0.0
64,2,47,35,0.0
64,2,47,36,0.0
64,2,47,37,0.0
64,2,47,38,0.0
64,2,47,39,0.0
64,2,47,40,0.0
64,2,47,41,0.0
64,2,47,42,0.0
64,2,47,43,0.0
64,2,47,44,0.0
64,2,47,45,0.0
64,2,47,46,0.0
64,2,47,47,0.0
64,2,47,48,0.0
64,2,47,49,0.0
64,2,47,50,0.0
64,2,47,51,0.0
64,2,47,52,0.0
64,2,47,53,0.0
64,2,47,54,0.0
64,2,47,55,0.0
64,2,47,56,0.0
64,2,47,57,0.0
64,2,47,58,0.0
64,2,47,59,0.0
64,2,47,60,0.0
64,2,47,61,0.0
64,2,47,62,0.0
64,2,47,63,0.0
64,2,47,64,0.0
64,2,48,1,1.0
64,2,48,2,0.0
64,2,48,3,0.0
64,2,48,4,0.0
64,2,48,5,0.0
64,2,48,6,0.0
64,2,48,7,0.0
64,2,48,8,0.0
64,2,48,9,0.0
64,2,48,10,0.0
64,2,48,11,0.0
64,2,48,12,0.0
64,2,48,13,0.0
64,2,48,14,0.0
64,2,48,15,0.0
64,2,48,16,0.0
64,2,48,17,0.0
64,2,48,18,0.0
64,2,48,19,0.0
64,2,48,20,0.0
64,2,48,21,0.0
64,2,48,22,0.0
64,2,48,23,0.0
64,2,48,24,0.0
64,2,48,25,0.0
64,2,48,26,0.0
64,2,48,27,0.0
64,2,48,28,0.0
64,2,48,29,0.0
64,2,48,30,0.0
64,2,48,31,0.0
64,2,48,32,0.0
64,2,48,33,0.0
64,2,48,34,0.0
64,2,48,35,0.0
64,2,48,36,0.0
64,2,48,37,0.0
64,2,48,38,0.0
64,2,48,39,0.0
64,2,48,40,0.0
64,2,48,41,0.0
64,2,48,42,0.0
64,2,48,43,0.0
64,2,48,44,0.0
64,2,48,45,0.0
64,2,48,46,0.0
64,2,48,47,0.0
64,2,48,48,0.0
64,2,48,49,0.0
64,2,48,50,0.0
64,2,48,51,0.0
64,2,48,52,0.0
64,2,48,53,0.0
64,2,48,54,0.0
64,2,48,55,0.0
64,2,48,56,0.0
64,2,48,57,0.0
64,2,48,58,0.0
64,2,48,59,0.0
64,2,48,60,0.0
64,2,48,61,0.0
64,2,48,62,0.0
64,2,48,63,0.0
64,2,48,64,0.0
64,2,49,1,1.0
64,2,49,2,0.0
64,2,49,3,0.0
64,2,49,4,0.0
64,2,49,5,0.0
64,2,49,6,0.0
64,2,49,7,0.0
64,2,49,8,0.0
64,2,49,9,0.0
64,2,49,10,0.0
64,2,49,11,0.0
64,2,49,12,0.0
64,2,49,13,0.0
64,2,49,14,0.0
64,2,49,15,0.0
64,2,49,16,0.0
64,2,49,17,0.0
64,2,49,18,0.0
64,2,49,19,0.0
64,2,49,20,0.0
64,2,49,21,0.0
64,2,49,22,0.0
64,2,49,23,0.0
64,2,49,24,0.0
64,2,49,25,0.0
64,2,49,26,0.0
64,2,49,27,0.0
64,2,49,28,0.0
64,2,49,29,0.0
64,2,49,30,0.0
64,2,49,31,0.0
64,2,49,32,0.0
64,2,49,33,0.0
64,2,49,34,0.0
64,2,49,35,0.0
64,2,49,36,0.0
64,2,49,37,0.0
64,2,49,38,0.0
64,2,49,39,0.0
64,2,49,40,0.0
64,2,49,41,0.0
64,2,49,42,0.0
64,2,49,43,0.0
64,2,49,44,0.0
64,2,49,45,0.0
64,2,49,46,0.0
64,2,49,47,0.0
64,2,49,48,0.0
64,2,49,49,0.0
64,2,49,50,0.0
64,2,49,51,0.0
64,2,49,52,0.0
64,2,49,53,0.0
64,2,49,54,0.0
64,2,49,55,0.0
64,2,49,56,0.0
64,2,49,57,0.0
64,2,49,58,0.0
64,2,49,59,0.0
64,2,49,60,0.0
64,2,49,61,0.0
64,2,49,62,0.0
64,2,49,63,0.0
64,2,49,64,0.0
64,3,0,1,1.0
64,3,0,2,0.0
64,3,0,3,0.0
64,3,0,4,0.0
64,3,0,5,0.0
64,3,0,6,0.0
64,3,0,7,0.0
64,3,0,8,0.0
64,3,0,9,0.0
64,3,0,10,0.0
64,3,0,11,0.0
64,3,0,12,0.0
64,3,0,13,0.0
64,3,0,14,0.0
64,3,0,15,0.0
64,3,0,16,0.0
64,3,0,17,0.0
64,3,0,18,0.0
64,3,0,19,0.0
64,3,0,20,0.0
64,3,0,21,0.0
64,3,0,22,0.0
64,3,0,23,0.0
64,3,0,24,0.0
64,3,0,25,0.0
64,3,0,26,0.0
64,3,0,27,0.0
64,3,0,28,0.0
64,3,0,29,0.0
64,3,0,30,0.0
64,3,0,31,0.0
64,3,0,32,0.0
64,3,0,33,0.0
64,3,0,34,0.0
64,3,0,35,0.0
64,3,0,36,0.0
64,3,0,37,0.0
64,3,0,38,0.0
64,3,0,39,0.0
64,3,0,40,0.0
64,3,0,41,0.0
64,3,0,42,0.0
64,3,0,43,0.0
64,3,0,44,0.0
64,3,0,45,0.0
64,3,0,46,0.0
64,3,0,47,0.0
64,3,0,48,0.0
64,3,0,49,0.0
64,3,0,50,0.0
64,3,0,51,0.0
64,3,0,52,0.0
64,3,0,53,0.0
64,3,0,54,0.0
64,3,0,55,0.0
64,3,0,56,0.0
64,3,0,57,0.0
64,3,0,58,0.0
64,3,0,59,0.0
64,3,0,60,0.0
64,3,0,61,0.0
64,3,0,62,0.0
64,3,0,63,0.0
64,3,0,64,0.0
64,3,1,1,1.0
64,3,1,2,0.0
64,3,1,3,0.0
64,3,1,4,0.0
64,3,1,5,0.0
64,3,1,6,0.0
64,3,1,7,0.0
64,3,1,8,0.0
64,3,1,9,0.0
64,3,1,10,0.0
64,3,1,11,0.0
64,3,1,12,0.0
64,3,1,13,0.0
64,3,1,14,0.0
64,3,1,15,0.0
64,3,1,16,0.0
64,3,1,17,0.0
64,3,1,18,0.0
64,3,1,19,0.0
64,3,1,20,0.0
64,3,1,21,0.0
64,3,1,22,0.0
64,3,1,23,0.0
64,3,1,24,0.0
64,3,1,25,0.0
64,3,1,26,0.0
64,3,1,27,0.0
64,3,1,28,0.0
64,3,1,29,0.0
64,3,1,30,0.0
64,3,1,31,0.0
64,3,1,32,0.0
64,3,1,33,0.0
64,3,1,34,0.0
64,3,1,35,0.0
64,3,1,36,0.0
64,3,1,37,0.0
64,3,1,38,0.0
64,3,1,39,0.0
64,3,1,40,0.0
64,3,1,41,0.0
64,3,1,42,0.0
64,3,1,43,0.0
64,3,1,44,0.0
64,3,1,45,0.0
64,3,1,46,0.0
64,3,1,47,0.0
64,3,1,48,0.0
64,3,1,49,0.0
64,3,1,50,0.0
64,3,1,51,0.0
64,3,1,52,0.0
64,3,1,53,0.0
64,3,1,54,0.0
64,3,1,55,0.0
64,3,1,56,0.0
64,3,1,57,0.0
64,3,1,58,0.0
64,3,1,59,0.0
64,3,1,60,0.0
64,3,1,61,0.0
64,3,1,62,0.0
64,3,1,63,0.0
64,3,1,64,0.0
64,3,2,1,1.0
64,3,2,2,0.0
64,3,2,3,0.0
64,3,2,4,0.0
64,3,2,5,0.0
64,3,2,6,0.0
64,3,2,7,0.0
64,3,2,8,0.0
64,3,2,9,0.0
64,3,2,10,0.0
64,3,2,11,0.0
64,3,2,12,0.0
64,3,2,13,0.0
64,3,2,14,0.0
64,3,2,15,0.0
64,3,2,16,0.0
64,3,2,17,0.0
64,3,2,18,0.0
64,3,2,19,0.0
64,3,2,20,0.0
64,3,2,21,0.0
64,3,2,22,0.0
64,3,2,23,0.0
64,3,2,24,0.0
64,3,2,25,0.0
64,3,2,26,0.0
64,3,2,27,0.0
64,3,2,28,0.0
64,3,2,29,0.0
64,3,2,30,0.0
64,3,2,31,0.0
64,3,2,32,0.0
64,3,2,33,0.0
64,3,2,34,0.0
64,3,2,35,0.0
64,3,2,36,0.0
64,3,2,37,0.0
64,3,2,38,0.0
64,3,2,39,0.0
64,3,2,40,0.0
64,3,2,41,0.0
64,3,2,42,0.0
64,3,2,43,0.0
64,3,2,44,0.0
64,3,2,45,0.0
64,3,2,46,0.0
64,3,2,47,0.0
64,3,2,48,0.0
64,3,2,49,0.0
64,3,2,50,0.0
64,3,2,51,0.0
64,3,2,52,0.0
64,3,2,53,0.0
64,3,2,54,0.0
64,3,2,55,0.0
64,3,2,56,0.0
64,3,2,57,0.0
64,3,2,58,0.0
64,3,2,59,0.0
64,3,2,60,0.0
64,3,2,61,0.0
64,3,2,62,0.0
64,3,2,63,0.0
64,3,2,64,0.0
64,3,3,1,1.0
64,3,3,2,0.0
64,3,3,3,0.0
64,3,3,4,0.0
64,3,3,5,0.0
64,3,3,6,0.0
64,3,3,7,0.0
64,3,3,8,0.0
64,3,3,9,0.0
64,3,3,10,0.0
64,3,3,11,0.0
64,3,3,12,0.0
64,3,3,13,0.0
64,3,3,14,0.0
64,3,3,15,0.0
64,3,3,16,0.0
64,3,3,17,0.0
64,3,3,18,0.0
64,3,3,19,0.0
64,3,3,20,0.0
64,3,3,21,0.0
64,3,3,22,0.0
64,3,3,23,0.0
64,3,3,24,0.0
64,3,3,25,0.0
64,3,3,26,0.0
64,3,3,27,0.0
64,3,3,28,0.0
64,3,3,29,0.0
64,3,3,30,0.0
64,3,3,31,0.0
64,3,3,32,0.0
64,3,3,33,0.0
64,3,3,34,0.0
64,3,3,35,0.0
64,3,3,36,0.0
64,3,3,37,0.0
64,3,3,38,0.0
64,3,3,39,0.0
64,3,3,40,0.0
64,3,3,41,0.0
64,3,3,42,0.0
64,3,3,43,0.0
64,3,3,44,0.0
64,3,3,45,0.0
64,3,3,46,0.0
64,3,3,47,0.0
64,3,3,48,0.0
64,3,3,49,0.0
64,3,3,50,0.0
64,3,3,51,0.0
64,3,3,52,0.0
64,3,3,53,0.0
64,3,3,54,0.0
64,3,3,55,0.0
64,3,3,56,0.0
64,3,3,57,0.0
64,3,3,58,0.0
64,3,3,59,0.0
64,3,3,60,0.0
64,3,3,61,0.0
64,3,3,62,0.0
64,3,3,63,0.0
64,3,3,64,0.0
64,3,4,1,1.0
64,3,4,2,0.0
64,3,4,3,0.0
64,3,4,4,0.0
64,3,4,5,0.0
64,3,4,6,0.0
64,3,4,7,0.0
64,3,4,8,0.0
64,3,4,9,0.0
64,3,4,10,0.0
64,3,4,11,0.0
64,3,4,12,0.0
64,3,4,13,0.0
64,3,4,14,0.0
64,3,4,15,0.0
64,3,4,16,0.0
64,3,4,17,0.0
64,3,4,18,0.0
64,3,4,19,0.0
64,3,4,20,0.0
64,3,4,21,0.0
64,3,4,22,0.0
64,3,4,23,0.0
64,3,4,24,0.0
64,3,4,25,0.0
64,3,4,26,0.0
64,3,4,27,0.0
64,3,4,28,0.0
64,3,4,29,0.0
64,3,4,30,0.0
64,3,4,31,0.0
64,3,4,32,0.0
64,3,4,33,0.0
64,3,4,34,0.0
64,3,4,35,0.0
64,3,4,36,0.0
64,3,4,37,0.0
64,3,4,38,0.0
64,3,4,39,0.0
64,3,4,40,0.0
64,3,4,41,0.0
64,3,4,42,0.0
64,3,4,43,0.0
64,3,4,44,0.0
64,3,4,45,0.0
64,3,4,46,0.0
64,3,4,47,0.0
64,3,4,48,0.0
64,3,4,49,0.0
64,3,4,50,0.0
64,3,4,51,0.0
64,3,4,52,0.0
64,3,4,53,0.0
64,3,4,54,0.0
64,3,4,55,0.0
64,3,4,56,0.0
64,3,4,57,0.0
64,3,4,58,0.0
64,3,4,59,0.0
64,3,4,60,0.0
64,3,4,61,0.0
64,3,4,62,0.0
64,3,4,63,0.0
64,3,4,64,0.0
64,3,5,1,1.0
64,3,5,2,0.0
64,3,5,3,0.0
64,3,5,4,0.0
64,3,5,5,0.0
64,3,5,6,0.0
64,3,5,7,0.0
64,3,5,8,0.0
64,3,5,9,0.0
64,3,5,10,0.0
64,3,5,11,0.0
64,3,5,12,0.0
64,3,5,13,0.0
64,3,5,14,0.0
64,3,5,15,0.0
64,3,5,16,0.0
64,3,5,17,0.0
64,3,5,18,0.0
64,3,5,19,0.0
64,3,5,20,0.0
64,3,5,21,0.0
64,3,5,22,0.0
64,3,5,23,0.0
64,3,5,24,0.0
64,3,5,25,0.0
64,3,5,26,0.0
64,3,5,27,0.0
64,3,5,28,0.0
64,3,5,29,0.0
64,3,5,30,0.0
64,3,5,31,0.0
64,3,5,32,0.0
64,3,5,33,0.0
64,3,5,34,0.0
64,3,5,35,0.0
64,3,5,36,0.0
64,3,5,37,0.0
64,3,5,38,0.0
64,3,5,39,0.0
64,3,5,40,0.0
64,3,5,41,0.0
64,3,5,42,0.0
64,3,5,43,0.0
64,3,5,44,0.0
64,3,5,45,0.0
64,3,5,46,0.0
64,3,5,47,0.0
64,3,5,48,0.0
64,3,5,49,0.0
64,3,5,50,0.0
64,3,5,51,0.0
64,3,5,52,0.0
64,3,5,53,0.0
64,3,5,54,0.0
64,3,5,55,0.0
64,3,5,56,0.0
64,3,5,57,0.0
64,3,5,58,0.0
64,3,5,59,0.0
64,3,5,60,0.0
64,3,5,61,0.0
64,3,5,62,0.0
64,3,5,63,0.0
64,3,5,64,0.0
64,3,6,1,1.0
64,3,6,2,0.0
64,3,6,3,0.0
64,3,6,4,0.0
64,3,6,5,0.0
64,3,6,6,0.0
64,3,6,7,0.0
64,3,6,8,0.0
64,3,6,9,0.0
64,3,6,10,0.0
64,3,6,11,0.0
64,3,6,12,0.0
64,3,6,13,0.0
64,3,6,14,0.0
64,3,6,15,0.0
64,3,6,16,0.0
64,3,6,17,0.0
64,3,6,18,0.0
64,3,6,19,0.0
64,3,6,20,0.0
64,3,6,21,0.0
64,3,6,22,0.0
64,3,6,23,0.0
64,3,6,24,0.0
64,3,6,25,0.0
64,3,6,26,0.0
64,3,6,27,0.0
64,3,6,28,0.0
64,3,6,29,0.0
64,3,6,30,0.0
64,3,6,31,0.0
64,3,6,32,0.0
64,3,6,33,0.0
64,3,6,34,0.0
64,3,6,35,0.0
64,3,6,36,0.0
64,3,6,37,0.0
64,3,6,38,0.0
64,3,6,39,0.0
64,3,6,40,0.0
64,3,6,41,0.0
64,3,6,42,0.0
64,3,6,43,0.0
64,3,6,44,0.0
64,3,6,45,0.0
64,3,6,46,0.0
64,3,6,47,0.0
64,3,6,48,0.0
64,3,6,49,0.0
64,3,6,50,0.0
64,3,6,51,0.0
64,3,6,52,0.0
64,3,6,53,0.0
64,3,6,54,0.0
64,3,6,55,0.0
64,3,6,56,0.0
64,3,6,57,0.0
64,3,6,58,0.0
64,3,6,59,0.0
64,3,6,60,0.0
64,3,6,61,0.0
64,3,6,62,0.0
64,3,6,63,0.0
64,3,6,64,0.0
64,3,7,1,1.0
64,3,7,2,0.0
64,3,7,3,0.0
64,3,7,4,0.0
64,3,7,5,0.0
64,3,7,6,0.0
64,3,7,7,0.0
64,3,7,8,0.0
64,3,7,9,0.0
64,3,7,10,0.0
64,3,7,11,0.0
64,3,7,12,0.0
64,3,7,13,0.0
64,3,7,14,0.0
64,3,7,15,0.0
64,3,7,16,0.0
64,3,7,17,0.0
64,3,7,18,0.0
64,3,7,19,0.0
64,3,7,20,0.0
64,3,7,21,0.0
64,3,7,22,0.0
64,3,7,23,0.0
64,3,7,24,0.0
64,3,7,25,0.0
64,3,7,26,0.0
64,3,7,27,0.0
64,3,7,28,0.0
64,3,7,29,0.0
64,3,7,30,0.0
64,3,7,31,0.0
64,3,7,32,0.0
64,3,7,33,0.0
64,3,7,34,0.0
64,3,7,35,0.0
64,3,7,36,0.0
64,3,7,37,0.0
64,3,7,38,0.0
64,3,7,39,0.0
64,3,7,40,0.0
64,3,7,41,0.0
64,3,7,42,0.0
64,3,7,43,0.0
64,3,7,44,0.0
64,3,7,45,0.0
64,3,7,46,0.0
64,3,7,47,0.0
64,3,7,48,0.0
64,3,7,49,0.0
64,3,7,50,0.0
64,3,7,51,0.0
64,3,7,52,0.0
64,3,7,53,0.0
64,3,7,54,0.0
64,3,7,55,0.0
64,3,7,56,0.0
64,3,7,57,0.0
64,3,7,58,0.0
64,3,7,59,0.0
64,3,7,60,0.0
64,3,7,61,0.0
64,3,7,62,0.0
64,3,7,63,0.0
64,3,7,64,0.0
64,3,8,1,1.0
64,3,8,2,0.0
64,3,8,3,0.0
64,3,8,4,0.0
64,3,8,5,0.0
64,3,8,6,0.0
64,3,8,7,0.0
64,3,8,8,0.0
64,3,8,9,0.0
64,3,8,10,0.0
64,3,8,11,0.0
64,3,8,12,0.0
64,3,8,13,0.0
64,3,8,14,0.0
64,3,8,15,0.0
64,3,8,16,0.0
64,3,8,17,0.0
64,3,8,18,0.0
64,3,8,19,0.0
64,3,8,20,0.0
64,3,8,21,0.0
64,3,8,22,0.0
64,3,8,23,0.0
64,3,8,24,0.0
64,3,8,25,0.0
64,3,8,26,0.0
64,3,8,27,0.0
64,3,8,28,0.0
64,3,8,29,0.0
64,3,8,30,0.0
64,3,8,31,0.0
64,3,8,32,0.0
64,3,8,33,0.0
64,3,8,34,0.0
64,3,8,35,0.0
64,3,8,36,0.0
64,3,8,37,0.0
64,3,8,38,0.0
64,3,8,39,0.0
64,3,8,40,0.0
64,3,8,41,0.0
64,3,8,42,0.0
64,3,8,43,0.0
64,3,8,44,0.0
64,3,8,45,0.0
64,3,8,46,0.0
64,3,8,47,0.0
64,3,8,48,0.0
64,3,8,49,0.0
64,3,8,50,0.0
64,3,8,51,0.0
64,3,8,52,0.0
64,3,8,53,0.0
64,3,8,54,0.0
64,3,8,55,0.0
64,3,8,56,0.0
64,3,8,57,0.0
64,3,8,58,0.0
64,3,8,59,0.0
64,3,8,60,0.0
64,3,8,61,0.0
64,3,8,62,0.0
64,3,8,63,0.0
64,3,8,64,0.0
64,3,9,1,1.0
64,3,9,2,0.0
64,3,9,3,0.0
64,3,9,4,0.0
64,3,9,5,0.0
64,3,9,6,0.0
64,3,9,7,0.0
64,3,9,8,0.0
64,3,9,9,0.0
64,3,9,10,0.0
64,3,9,11,0.0
64,3,9,12,0.0
64,3,9,13,0.0
64,3,9,14,0.0
64,3,9,15,0.0
64,3,9,16,0.0
64,3,9,17,0.0
64,3,9,18,0.0
64,3,9,19,0.0
64,3,9,20,0.0
64,3,9,21,0.0
64,3,9,22,0.0
64,3,9,23,0.0
64,3,9,24,0.0
64,3,9,25,0.0
64,3,9,26,0.0
64,3,9,27,0.0
64,3,9,28,0.0
64,3,9,29,0.0
64,3,9,30,0.0
64,3,9,31,0.0
64,3,9,32,0.0
64,3,9,33,0.0
64,3,9,34,0.0
64,3,9,35,0.0
64,3,9,36,0.0
64,3,9,37,0.0
64,3,9,38,0.0
64,3,9,39,0.0
64,3,9,40,0.0
64,3,9,41,0.0
64,3,9,42,0.0
64,3,9,43,0.0
64,3,9,44,0.0
64,3,9,45,0.0
64,3,9,46,0.0
64,3,9,47,0.0
64,3,9,48,0.0
64,3,9,49,0.0
64,3,9,50,0.0
64,3,9,51,0.0
64,3,9,52,0.0
64,3,9,53,0.0
64,3,9,54,0.0
64,3,9,55,0.0
64,3,9,56,0.0
64,3,9,57,0.0
64,3,9,58,0.0
64,3,9,59,0.0
64,3,9,60,0.0
64,3,9,61,0.0
64,3,9,62,0.0
64,3,9,63,0.0
64,3,9,64,0.0
64,3,10,1,1.0
64,3,10,2,0.0
64,3,10,3,0.0
64,3,10,4,0.0
64,3,10,5,0.0
64,3,10,6,0.0
64,3,10,7,0.0
64,3,10,8,0.0
64,3,10,9,0.0
64,3,10,10,0.0
64,3,10,11,0.0
64,3,10,12,0.0
64,3,10,13,0.0
64,3,10,14,0.0
64,3,10,15,0.0
64,3,10,16,0.0
64,3,10,17,0.0
64,3,10,18,0.0
64,3,10,19,0.0
64,3,10,20,0.0
64,3,10,21,0.0
64,3,10,22,0.0
64,3,10,23,0.0
64,3,10,24,0.0
64,3,10,25,0.0
64,3,10,26,0.0
64,3,10,27,0.0
64,3,10,28,0.0
64,3,10,29,0.0
64,3,10,30,0.0
64,3,10,31,0.0
64,3,10,32,0.0
64,3,10,33,0.0
64,3,10,34,0.0
64,3,10,35,0.0
64,3,10,36,0.0
64,3,10,37,0.0
64,3,10,38,0.0
64,3,10,39,0.0
64,3,10,40,0.0
64,3,10,41,0.0
64,3,10,42,0.0
64,3,10,43,0.0
64,3,10,44,0.0
64,3,10,45,0.0
64,3,10,46,0.0
64,3,10,47,0.0
64,3,10,48,0.0
64,3,10,49,0.0
64,3,10,50,0.0
64,3,10,51,0.0
64,3,10,52,0.0
64,3,10,53,0.0
64,3,10,54,0.0
64,3,10,55,0.0
64,3,10,56,0.0
64,3,10,57,0.0
64,3,10,58,0.0
64,3,10,59,0.0
64,3,10,60,0.0
64,3,10,61,0.0
64,3,10,62,0.0
64,3,10,63,0.0
64,3,10,64,0.0
64,3,11,1,1.0
64,3,11,2,0.0
64,3,11,3,0.0
64,3,11,4,0.0
64,3,11,5,0.0
64,3,11,6,0.0
64,3,11,7,0.0
64,3,11,8,0.0
64,3,11,9,0.0
64,3,11,10,0.0
64,3,11,11,0.0
64,3,11,12,0.0
64,3,11,13,0.0
64,3,11,14,0.0
64,3,11,15,0.0
64,3,11,16,0.0
64,3,11,17,0.0
64,3,11,18,0.0
64,3,11,19,0.0
64,3,11,20,0.0
64,3,11,21,0.0
64,3,11,22,0.0
64,3,11,23,0.0
64,3,11,24,0.0
64,3,11,25,0.0
64,3,11,26,0.0
64,3,11,27,0.0
64,3,11,28,0.0
64,3,11,29,0.0
64,3,11,30,0.0
64,3,11,31,0.0
64,3,11,32,0.0
64,3,11,33,0.0
64,3,11,34,0.0
64,3,11,35,0.0
64,3,11,36,0.0
64,3,11,37,0.0
64,3,11,38,0.0
64,3,11,39,0.0
64,3,11,40,0.0
64,3,11,41,0.0
64,3,11,42,0.0
64,3,11,43,0.0
64,3,11,44,0.0
64,3,11,45,0.0
64,3,11,46,0.0
64,3,11,47,0.0
64,3,11,48,0.0
64,3,11,49,0.0
64,3,11,50,0.0
64,3,11,51,0.0
64,3,11,52,0.0
64,3,11,53,0.0
64,3,11,54,0.0
64,3,11,55,0.0
64,3,11,56,0.0
64,3,11,57,0.0
64,3,11,58,0.0
64,3,11,59,0.0
64,3,11,60,0.0
64,3,11,61,0.0
64,3,11,62,0.0
64,3,11,63,0.0
64,3,11,64,0.0
64,3,12,1,1.0
64,3,12,2,0.0
64,3,12,3,0.0
64,3,12,4,0.0
64,3,12,5,0.0
64,3,12,6,0.0
64,3,12,7,0.0
64,3,12,8,0.0
64,3,12,9,0.0
64,3,12,10,0.0
64,3,12,11,0.0
64,3,12,12,0.0
64,3,12,13,0.0
64,3,12,14,0.0
64,3,12,15,0.0
64,3,12,16,0.0
64,3,12,17,0.0
64,3,12,18,0.0
64,3,12,19,0.0
64,3,12,20,0.0
64,3,12,21,0.0
64,3,12,22,0.0
64,3,12,23,0.0
64,3,12,24,0.0
64,3,12,25,0.0
64,3,12,26,0.0
64,3,12,27,0.0
64,3,12,28,0.0
64,3,12,29,0.0
64,3,12,30,0.0
64,3,12,31,0.0
64,3,12,32,0.0
64,3,12,33,0.0
64,3,12,34,0.0
64,3,12,35,0.0
64,3,12,36,0.0
64,3,12,37,0.0
64,3,12,38,0.0
64,3,12,39,0.0
64,3,12,40,0.0
64,3,12,41,0.0
64,3,12,42,0.0
64,3,12,43,0.0
64,3,12,44,0.0
64,3,12,45,0.0
64,3,12,46,0.0
64,3,12,47,0.0
64,3,12,48,0.0
64,3,12,49,0.0
64,3,12,50,0.0
64,3,12,51,0.0
64,3,12,52,0.0
64,3,12,53,0.0
64,3,12,54,0.0
64,3,12,55,0.0
64,3,12,56,0.0
64,3,12,57,0.0
64,3,12,58,0.0
64,3,12,59,0.0
64,3,12,60,0.0
64,3,12,61,0.0
64,3,12,62,0.0
64,3,12,63,0.0
64,3,12,64,0.0
64,3,13,1,1.0
64,3,13,2,0.0
64,3,13,3,0.0
64,3,13,4,0.0
64,3,13,5,0.0
64,3,13,6,0.0
64,3,13,7,0.0
64,3,13,8,0.0
64,3,13,9,0.0
64,3,13,10,0.0
64,3,13,11,0.0
64,3,13,12,0.0
64,3,13,13,0.0
64,3,13,14,0.0
64,3,13,15,0.0
64,3,13,16,0.0
64,3,13,17,0.0
64,3,13,18,0.0
64,3,13,19,0.0
64,3,13,20,0.0
64,3,13,21,0.0
64,3,13,22,0.0
64,3,13,23,0.0
64,3,13,24,0.0
64,3,13,25,0.0
64,3,13,26,0.0
64,3,13,27,0.0
64,3,13,28,0.0
64,3,13,29,0.0
64,3,13,30,0.0
64,3,13,31,0.0
64,3,13,32,0.0
64,3,13,33,0.0
64,3,13,34,0.0
64,3,13,35,0.0
64,3,13,36,0.0
64,3,13,37,0.0
64,3,13,38,0.0
64,3,13,39,0.0
64,3,13,40,0.0
64,3,13,41,0.0
64,3,13,42,0.0
64,3,13,43,0.0
64,3,13,44,0.0
64,3,13,45,0.0
64,3,13,46,0.0
64,3,13,47,0.0
64,3,13,48,0.0
64,3,13,49,0.0
64,3,13,50,0.0
64,3,13,51,0.0
64,3,13,52,0.0
64,3,13,53,0.0
64,3,13,54,0.0
64,3,13,55,0.0
64,3,13,56,0.0
64,3,13,57,0.0
64,3,13,58,0.0
64,3,13,59,0.0
64,3,13,60,0.0
64,3,13,61,0.0
64,3,13,62,0.0
64,3,13,63,0.0
64,3,13,64,0.0
64,3,14,1,1.0
64,3,14,2,0.0
64,3,14,3,0.0
64,3,14,4,0.0
64,3,14,5,0.0
64,3,14,6,0.0
64,3,14,7,0.0
64,3,14,8,0.0
64,3,14,9,0.0
64,3,14,10,0.0
64,3,14,11,0.0
64,3,14,12,0.0
64,3,14,13,0.0
64,3,14,14,0.0
64,3,14,15,0.0
64,3,14,16,0.0
64,3,14,17,0.0
64,3,14,18,0.0
64,3,14,19,0.0
64,3,14,20,0.0
64,3,14,21,0.0
64,3,14,22,0.0
64,3,14,23,0.0
64,3,14,24,0.0
64,3,14,25,0.0
64,3,14,26,0.0
64,3,14,27,0.0
64,3,14,28,0.0
64,3,14,29,0.0
64,3,14,30,0.0
64,3,14,31,0.0
64,3,14,32,0.0
64,3,14,33,0.0
64,3,14,34,0.0
64,3,14,35,0.0
64,3,14,36,0.0
64,3,14,37,0.0
64,3,14,38,0.0
64,3,14,39,0.0
64,3,14,40,0.0
64,3,14,41,0.0
64,3,14,42,0.0
64,3,14,43,0.0
64,3,14,44,0.0
64,3,14,45,0.0
64,3,14,46,0.0
64,3,14,47,0.0
64,3,14,48,0.0
64,3,14,49,0.0
64,3,14,50,0.0
64,3,14,51,0.0
64,3,14,52,0.0
64,3,14,53,0.0
64,3,14,54,0.0
64,3,14,55,0.0
64,3,14,56,0.0
64,3,14,57,0.0
64,3,14,58,0.0
64,3,14,59,0.0
64,3,14,60,0.0
64,3,14,61,0.0
64,3,14,62,0.0
64,3,14,63,0.0
64,3,14,64,0.0
64,3,15,1,1.0
64,3,15,2,0.0
64,3,15,3,0.0
64,3,15,4,0.0
64,3,15,5,0.0
64,3,15,6,0.0
64,3,15,7,0.0
64,3,15,8,0.0
64,3,15,9,0.0
64,3,15,10,0.0
64,3,15,11,0.0
64,3,15,12,0.0
64,3,15,13,0.0
64,3,15,14,0.0
64,3,15,15,0.0
64,3,15,16,0.0
64,3,15,17,0.0
64,3,15,18,0.0
64,3,15,19,0.0
64,3,15,20,0.0
64,3,15,21,0.0
64,3,15,22,0.0
64,3,15,23,0.0
64,3,15,24,0.0
64,3,15,25,0.0
64,3,15,26,0.0
64,3,15,27,0.0
64,3,15,28,0.0
64,3,15,29,0.0
64,3,15,30,0.0
64,3,15,31,0.0
64,3,15,32,0.0
64,3,15,33,0.0
64,3,15,34,0.0
64,3,15,35,0.0
64,3,15,36,0.0
64,3,15,37,0.0
64,3,15,38,0.0
64,3,15,39,0.0
64,3,15,40,0.0
64,3,15,41,0.0
64,3,15,42,0.0
64,3,15,43,0.0
64,3,15,44,0.0
64,3,15,45,0.0
64,3,15,46,0.0
64,3,15,47,0.0
64,3,15,48,0.0
64,3,15,49,0.0
64,3,15,50,0.0
64,3,15,51,0.0
64,3,15,52,0.0
64,3,15,53,0.0
64,3,15,54,0.0
64,3,15,55,0.0
64,3,15,56,0.0
64,3,15,57,0.0
64,3,15,58,0.0
64,3,15,59,0.0
64,3,15,60,0.0
64,3,15,61,0.0
64,3,15,62,0.0
64,3,15,63,0.0
64,3,15,64,0.0
64,3,16,1,1.0
64,3,16,2,0.0
64,3,16,3,0.0
64,3,16,4,0.0
64,3,16,5,0.0
64,3,16,6,0.0
64,3,16,7,0.0
64,3,16,8,0.0
64,3,16,9,0.0
64,3,16,10,0.0
64,3,16,11,0.0
64,3,16,12,0.0
64,3,16,13,0.0
64,3,16,14,0.0
64,3,16,15,0.0
64,3,16,16,0.0
64,3,16,17,0.0
64,3,16,18,0.0
64,3,16,19,0.0
64,3,16,20,0.0
64,3,16,21,0.0
64,3,16,22,0.0
64,3,16,23,0.0
64,3,16,24,0.0
64,3,16,25,0.0
64,3,16,26,0.0
64,3,16,27,0.0
64,3,16,28,0.0
64,3,16,29,0.0
64,3,16,30,0.0
64,3,16,31,0.0
64,3,16,32,0.0
64,3,16,33,0.0
64,3,16,34,0.0
64,3,16,35,0.0
64,3,16,36,0.0
64,3,16,37,0.0
64,3,16,38,0.0
64,3,16,39,0.0
64,3,16,40,0.0
64,3,16,41,0.0
64,3,16,42,0.0
64,3,16,43,0.0
64,3,16,44,0.0
64,3,16,45,0.0
64,3,16,46,0.0
64,3,16,47,0.0
64,3,16,48,0.0
64,3,16,49,0.0
64,3,16,50,0.0
64,3,16,51,0.0
64,3,16,52,0.0
64,3,16,53,0.0
64,3,16,54,0.0
64,3,16,55,0.0
64,3,16,56,0.0
64,3,16,57,0.0
64,3,16,58,0.0
64,3,16,59,0.0
64,3,16,60,0.0
64,3,16,61,0.0
64,3,16,62,0.0
64,3,16,63,0.0
64,3,16,64,0.0
64,3,17,1,1.0
64,3,17,2,0.0
64,3,17,3,0.0
64,3,17,4,0.0
64,3,17,5,0.0
64,3,17,6,0.0
64,3,17,7,0.0
64,3,17,8,0.0
64,3,17,9,0.0
64,3,17,10,0.0
64,3,17,11,0.0
64,3,17,12,0.0
64,3,17,13,0.0
64,3,17,14,0.0
64,3,17,15,0.0
64,3,17,16,0.0
64,3,17,17,0.0
64,3,17,18,0.0
64,3,17,19,0.0
64,3,17,20,0.0
64,3,17,21,0.0
64,3,17,22,0.0
64,3,17,23,0.0
64,3,17,24,0.0
64,3,17,25,0.0
64,3,17,26,0.0
64,3,17,27,0.0
64,3,17,28,0.0
64,3,17,29,0.0
64,3,17,30,0.0
64,3,17,31,0.0
64,3,17,32,0.0
64,3,17,33,0.0
64,3,17,34,0.0
64,3,17,35,0.0
64,3,17,36,0.0
64,3,17,37,0.0
64,3,17,38,0.0
64,3,17,39,0.0
64,3,17,40,0.0
64,3,17,41,0.0
64,3,17,42,0.0
64,3,17,43,0.0
64,3,17,44,0.0
64,3,17,45,0.0
64,3,17,46,0.0
64,3,17,47,0.0
64,3,17,48,0.0
64,3,17,49,0.0
64,3,17,50,0.0
64,3,17,51,0.0
64,3,17,52,0.0
64,3,17,53,0.0
64,3,17,54,0.0
64,3,17,55,0.0
64,3,17,56,0.0
64,3,17,57,0.0
64,3,17,58,0.0
64,3,17,59,0.0
64,3,17,60,0.0
64,3,17,61,0.0
64,3,17,62,0.0
64,3,17,63,0.0
64,3,17,64,0.0
64,3,18,1,1.0
64,3,18,2,0.0
64,3,18,3,0.0
64,3,18,4,0.0
64,3,18,5,0.0
64,3,18,6,0.0
64,3,18,7,0.0
64,3,18,8,0.0
64,3,18,9,0.0
64,3,18,10,0.0
64,3,18,11,0.0
64,3,18,12,0.0
64,3,18,13,0.0
64,3,18,14,0.0
64,3,18,15,0.0
64,3,18,16,0.0
64,3,18,17,0.0
64,3,18,18,0.0
64,3,18,19,0.0
64,3,18,20,0.0
64,3,18,21,0.0
64,3,18,22,0.0
64,3,18,23,0.0
64,3,18,24,0.0
64,3,18,25,0.0
64,3,18,26,0.0
64,3,18,27,0.0
64,3,18,28,0.0
64,3,18,29,0.0
64,3,18,30,0.0
64,3,18,31,0.0
64,3,18,32,0.0
64,3,18,33,0.0
64,3,18,34,0.0
64,3,18,35,0.0
64,3,18,36,0.0
64,3,18,37,0.0
64,3,18,38,0.0
64,3,18,39,0.0
64,3,18,40,0.0
64,3,18,41,0.0
64,3,18,42,0.0
64,3,18,43,0.0
64,3,18,44,0.0
64,3,18,45,0.0
64,3,18,46,0.0
64,3,18,47,0.0
64,3,18,48,0.0
64,3,18,49,0.0
64,3,18,50,0.0
64,3,18,51,0.0
64,3,18,52,0.0
64,3,18,53,0.0
64,3,18,54,0.0
64,3,18,55,0.0
64,3,18,56,0.0
64,3,18,57,0.0
64,3,18,58,0.0
64,3,18,59,0.0
64,3,18,60,0.0
64,3,18,61,0.0
64,3,18,62,0.0
64,3,18,63,0.0
64,3,18,64,0.0
64,3,19,1,1.0
64,3,19,2,0.0
64,3,19,3,0.0
64,3,19,4,0.0
64,3,19,5,0.0
64,3,19,6,0.0
64,3,19,7,0.0
64,3,19,8,0.0
64,3,19,9,0.0
64,3,19,10,0.0
64,3,19,11,0.0
64,3,19,12,0.0
64,3,19,13,0.0
64,3,19,14,0.0
64,3,19,15,0.0
64,3,19,16,0.0
64,3,19,17,0.0
64,3,19,18,0.0
64,3,19,19,0.0
64,3,19,20,0.0
64,3,19,21,0.0
64,3,19,22,0.0
64,3,19,23,0.0
64,3,19,24,0.0
64,3,19,25,0.0
64,3,19,26,0.0
64,3,19,27,0.0
64,3,19,28,0.0
64,3,19,29,0.0
64,3,19,30,0.0
64,3,19,31,0.0
64,3,19,32,0.0
64,3,19,33,0.0
64,3,19,34,0.0
64,3,19,35,0.0
64,3,19,36,0.0
64,3,19,37,0.0
64,3,19,38,0.0
64,3,19,39,0.0
64,3,19,40,0.0
64,3,19,41,0.0
64,3,19,42,0.0
64,3,19,43,0.0
64,3,19,44,0.0
64,3,19,45,0.0
64,3,19,46,0.0
64,3,19,47,0.0
64,3,19,48,0.0
64,3,19,49,0.0
64,3,19,50,0.0
64,3,19,51,0.0
64,3,19,52,0.0
64,3,19,53,0.0
64,3,19,54,0.0
64,3,19,55,0.0
64,3,19,56,0.0
64,3,19,57,0.0
64,3,19,58,0.0
64,3,19,59,0.0
64,3,19,60,0.0
64,3,19,61,0.0
64,3,19,62,0.0
64,3,19,63,0.0
64,3,19,64,0.0
64,3,20,1,1.0
64,3,20,2,0.0
64,3,20,3,0.0
64,3,20,4,0.0
64,3,20,5,0.0
64,3,20,6,0.0
64,3,20,7,0.0
64,3,20,8,0.0
64,3,20,9,0.0
64,3,20,10,0.0
64,3,20,11,0.0
64,3,20,12,0.0
64,3,20,13,0.0
64,3,20,14,0.0
64,3,20,15,0.0
64,3,20,16,0.0
64,3,20,17,0.0
64,3,20,18,0.0
64,3,20,19,0.0
64,3,20,20,0.0
64,3,20,21,0.0
64,3,20,22,0.0
64,3,20,23,0.0
64,3,20,24,0.0
64,3,20,25,0.0
64,3,20,26,0.0
64,3,20,27,0.0
64,3,20,28,0.0
64,3,20,29,0.0
64,3,20,30,0.0
64,3,20,31,0.0
64,3,20,32,0.0
64,3,20,33,0.0
64,3,20,34,0.0
64,3,20,35,0.0
64,3,20,36,0.0
64,3,20,37,0.0
64,3,20,38,0.0
64,3,20,39,0.0
64,3,20,40,0.0
64,3,20,41,0.0
64,3,20,42,0.0
64,3,20,43,0.0
64,3,20,44,0.0
64,3,20,45,0.0
64,3,20,46,0.0
64,3,20,47,0.0
64,3,20,48,0.0
64,3,20,49,0.0
64,3,20,50,0.0
64,3,20,51,0.0
64,3,20,52,0.0
64,3,20,53,0.0
64,3,20,54,0.0
64,3,20,55,0.0
64,3,20,56,0.0
64,3,20,57,0.0
64,3,20,58,0.0
64,3,20,59,0.0
64,3,20,60,0.0
64,3,20,61,0.0
64,3,20,62,0.0
64,3,20,63,0.0
64,3,20,64,0.0
64,3,21,1,1.0
64,3,21,2,0.0
64,3,21,3,0.0
64,3,21,4,0.0
64,3,21,5,0.0
64,3,21,6,0.0
64,3,21,7,0.0
64,3,21,8,0.0
64,3,21,9,0.0
64,3,21,10,0.0
64,3,21,11,0.0
64,3,21,12,0.0
64,3,21,13,0.0
64,3,21,14,0.0
64,3,21,15,0.0
64,3,21,16,0.0
64,3,21,17,0.0
64,3,21,18,0.0
64,3,21,19,0.0
64,3,21,20,0.0
64,3,21,21,0.0
64,3,21,22,0.0
64,3,21,23,0.0
64,3,21,24,0.0
64,3,21,25,0.0
64,3,21,26,0.0
64,3,21,27,0.0
64,3,21,28,0.0
64,3,21,29,0.0
64,3,21,30,0.0
64,3,21,31,0.0
64,3,21,32,0.0
64,3,21,33,0.0
64,3,21,34,0.0
64,3,21,35,0.0
64,3,21,36,0.0
64,3,21,37,0.0
64,3,21,38,0.0
64,3,21,39,0.0
64,3,21,40,0.0
64,3,21,41,0.0
64,3,21,42,0.0
64,3,21,43,0.0
64,3,21,44,0.0
64,3,21,45,0.0
64,3,21,46,0.0
64,3,21,47,0.0
64,3,21,48,0.0
64,3,21,49,0.0
64,3,21,50,0.0
64,3,21,51,0.0
64,3,21,52,0.0
64,3,21,53,0.0
64,3,21,54,0.0
64,3,21,55,0.0
64,3,21,56,0.0
64,3,21,57,0.0
64,3,21,58,0.0
64,3,21,59,0.0
64,3,21,60,0.0
64,3,21,61,0.0
64,3,21,62,0.0
64,3,21,63,0.0
64,3,21,64,0.0
64,3,22,1,1.0
64,3,22,2,0.0
64,3,22,3,0.0
64,3,22,4,0.0
64,3,22,5,0.0
64,3,22,6,0.0
64,3,22,7,0.0
64,3,22,8,0.0
64,3,22,9,0.0
64,3,22,10,0.0
64,3,22,11,0.0
64,3,22,12,0.0
64,3,22,13,0.0
64,3,22,14,0.0
64,3,22,15,0.0
64,3,22,16,0.0
64,3,22,17,0.0
64,3,22,18,0.0
64,3,22,19,0.0
64,3,22,20,0.0
64,3,22,21,0.0
64,3,22,22,0.0
64,3,22,23,0.0
64,3,22,24,0.0
64,3,22,25,0.0
64,3,22,26,0.0
64,3,22,27,0.0
64,3,22,28,0.0
64,3,22,29,0.0
64,3,22,30,0.0
64,3,22,31,0.0
64,3,22,32,0.0
64,3,22,33,0.0
64,3,22,34,0.0
64,3,22,35,0.0
64,3,22,36,0.0
64,3,22,37,0.0
64,3,22,38,0.0
64,3,22,39,0.0
64,3,22,40,0.0
64,3,22,41,0.0
64,3,22,42,0.0
64,3,22,43,0.0
64,3,22,44,0.0
64,3,22,45,0.0
64,3,22,46,0.0
64,3,22,47,0.0
64,3,22,48,0.0
64,3,22,49,0.0
64,3,22,50,0.0
64,3,22,51,0.0
64,3,22,52,0.0
64,3,22,53,0.0
64,3,22,54,0.0
64,3,22,55,0.0
64,3,22,56,0.0
64,3,22,57,0.0
64,3,22,58,0.0
64,3,22,59,0.0
64,3,22,60,0.0
64,3,22,61,0.0
64,3,22,62,0.0
64,3,22,63,0.0
64,3,22,64,0.0
64,3,23,1,1.0
64,3,23,2,0.0
64,3,23,3,0.0
64,3,23,4,0.0
64,3,23,5,0.0
64,3,23,6,0.0
64,3,23,7,0.0
64,3,23,8,0.0
64,3,23,9,0.0
64,3,23,10,0.0
64,3,23,11,0.0
64,3,23,12,0.0
64,3,23,13,0.0
64,3,23,14,0.0
64,3,23,15,0.0
64,3,23,16,0.0
64,3,23,17,0.0
64,3,23,18,0.0
64,3,23,19,0.0
64,3,23,20,0.0
64,3,23,21,0.0
64,3,23,22,0.0
64,3,23,23,0.0
64,3,23,24,0.0
64,3,23,25,0.0
64,3,23,26,0.0
64,3,23,27,0.0
64,3,23,28,0.0
64,3,23,29,0.0
64,3,23,30,0.0
64,3,23,31,0.0
64,3,23,32,0.0
64,3,23,33,0.0
64,3,23,34,0.0
64,3,23,35,0.0
64,3,23,36,0.0
64,3,23,37,0.0
64,3,23,38,0.0
64,3,23,39,0.0
64,3,23,40,0.0
64,3,23,41,0.0
64,3,23,42,0.0
64,3,23,43,0.0
64,3,23,44,0.0
64,3,23,45,0.0
64,3,23,46,0.0
64,3,23,47,0.0
64,3,23,48,0.0
64,3,23,49,0.0
64,3,23,50,0.0
64,3,23,51,0.0
64,3,23,52,0.0
64,3,23,53,0.0
64,3,23,54,0.0
64,3,23,55,0.0
64,3,23,56,0.0
64,3,23,57,0.0
64,3,23,58,0.0
64,3,23,59,0.0
64,3,23,60,0.0
64,3,23,61,0.0
64,3,23,62,0.0
64,3,23,63,0.0
64,3,23,64,0.0
64,3,24,1,1.0
64,3,24,2,0.0
64,3,24,3,0.0
64,3,24,4,0.0
64,3,24,5,0.0
64,3,24,6,0.0
64,3,24,7,0.0
64,3,24,8,0.0
64,3,24,9,0.0
64,3,24,10,0.0
64,3,24,11,0.0
64,3,24,12,0.0
64,3,24,13,0.0
64,3,24,14,0.0
64,3,24,15,0.0
64,3,24,16,0.0
64,3,24,17,0.0
64,3,24,18,0.0
64,3,24,19,0.0
64,3,24,20,0.0
64,3,24,21,0.0
64,3,24,22,0.0
64,3,24,23,0.0
64,3,24,24,0.0
64,3,24,25,0.0
64,3,24,26,0.0
64,3,24,27,0.0
64,3,24,28,0.0
64,3,24,29,0.0
64,3,24,30,0.0
64,3,24,31,0.0
64,3,24,32,0.0
64,3,24,33,0.0
64,3,24,34,0.0
64,3,24,35,0.0
64,3,24,36,0.0
64,3,24,37,0.0
64,3,24,38,0.0
64,3,24,39,0.0
64,3,24,40,0.0
64,3,24,41,0.0
64,3,24,42,0.0
64,3,24,43,0.0
64,3,24,44,0.0
64,3,24,45,0.0
64,3,24,46,0.0
64,3,24,47,0.0
64,3,24,48,0.0
64,3,24,49,0.0
64,3,24,50,0.0
64,3,24,51,0.0
64,3,24,52,0.0
64,3,24,53,0.0
64,3,24,54,0.0
64,3,24,55,0.0
64,3,24,56,0.0
64,3,24,57,0.0
64,3,24,58,0.0
64,3,24,59,0.0
64,3,24,60,0.0
64,3,24,61,0.0
64,3,24,62,0.0
64,3,24,63,0.0
64,3,24,64,0.0
64,3,25,1,1.0
64,3,25,2,0.0
64,3,25,3,0.0
64,3,25,4,0.0
64,3,25,5,0.0
64,3,25,6,0.0
64,3,25,7,0.0
64,3,25,8,0.0
64,3,25,9,0.0
64,3,25,10,0.0
64,3,25,11,0.0
64,3,25,12,0.0
64,3,25,13,0.0
64,3,25,14,0.0
64,3,25,15,0.0
64,3,25,16,0.0
64,3,25,17,0.0
64,3,25,18,0.0
64,3,25,19,0.0
64,3,25,20,0.0
64,3,25,21,0.0
64,3,25,22,0.0
64,3,25,23,0.0
64,3,25,24,0.0
64,3,25,25,0.0
64,3,25,26,0.0
64,3,25,27,0.0
64,3,25,28,0.0
64,3,25,29,0.0
64,3,25,30,0.0
64,3,25,31,0.0
64,3,25,32,0.0
64,3,25,33,0.0
64,3,25,34,0.0
64,3,25,35,0.0
64,3,25,36,0.0
64,3,25,37,0.0
64,3,25,38,0.0
64,3,25,39,0.0
64,3,25,40,0.0
64,3,25,41,0.0
64,3,25,42,0.0
64,3,25,43,0.0
64,3,25,44,0.0
64,3,25,45,0.0
64,3,25,46,0.0
64,3,25,47,0.0
64,3,25,48,0.0
64,3,25,49,0.0
64,3,25,50,0.0
64,3,25,51,0.0
64,3,25,52,0.0
64,3,25,53,0.0
64,3,25,54,0.0
64,3,25,55,0.0
64,3,25,56,0.0
64,3,25,57,0.0
64,3,25,58,0.0
64,3,25,59,0.0
64,3,25,60,0.0
64,3,25,61,0.0
64,3,25,62,0.0
64,3,25,63,0.0
64,3,25,64,0.0
64,3,26,1,1.0
64,3,26,2,0.0
64,3,26,3,0.0
64,3,26,4,0.0
64,3,26,5,0.0
64,3,26,6,0.0
64,3,26,7,0.0
64,3,26,8,0.0
64,3,26,9,0.0
64,3,26,10,0.0
64,3,26,11,0.0
64,3,26,12,0.0
64,3,26,13,0.0
64,3,26,14,0.0
64,3,26,15,0.0
64,3,26,16,0.0
64,3,26,17,0.0
64,3,26,18,0.0
64,3,26,19,0.0
64,3,26,20,0.0
64,3,26,21,0.0
64,3,26,22,0.0
64,3,26,23,0.0
64,3,26,24,0.0
64,3,26,25,0.0
64,3,26,26,0.0
64,3,26,27,0.0
64,3,26,28,0.0
64,3,26,29,0.0
64,3,26,30,0.0
64,3,26,31,0.0
64,3,26,32,0.0
64,3,26,33,0.0
64,3,26,34,0.0
64,3,26,35,0.0
64,3,26,36,0.0
64,3,26,37,0.0
64,3,26,38,0.0
64,3,26,39,0.0
64,3,26,40,0.0
64,3,26,41,0.0
64,3,26,42,0.0
64,3,26,43,0.0
64,3,26,44,0.0
64,3,26,45,0.0
64,3,26,46,0.0
64,3,26,47,0.0
64,3,26,48,0.0
64,3,26,49,0.0
64,3,26,50,0.0
64,3,26,51,0.0
64,3,26,52,0.0
64,3,26,53,0.0
64,3,26,54,0.0
64,3,26,55,0.0
64,3,26,56,0.0
64,3,26,57,0.0
64,3,26,58,0.0
64,3,26,59,0.0
64,3,26,60,0.0
64,3,26,61,0.0
64,3,26,62,0.0
64,3,26,63,0.0
64,3,26,64,0.0
64,3,27,1,1.0
64,3,27,2,0.0
64,3,27,3,0.0
64,3,27,4,0.0
64,3,27,5,0.0
64,3,27,6,0.0
64,3,27,7,0.0
64,3,27,8,0.0
64,3,27,9,0.0
64,3,27,10,0.0
64,3,27,11,0.0
64,3,27,12,0.0
64,3,27,13,0.0
64,3,27,14,0.0
64,3,27,15,0.0
64,3,27,16,0.0
64,3,27,17,0.0
64,3,27,18,0.0
64,3,27,19,0.0
64,3,27,20,0.0
64,3,27,21,0.0
64,3,27,22,0.0
64,3,27,23,0.0
64,3,27,24,0.0
64,3,27,25,0.0
64,3,27,26,0.0
64,3,27,27,0.0
64,3,27,28,0.0
64,3,27,29,0.0
64,3,27,30,0.0
64,3,27,31,0.0
64,3,27,32,0.0
64,3,27,33,0.0
64,3,27,34,0.0
64,3,27,35,0.0
64,3,27,36,0.0
64,3,27,37,0.0
64,3,27,38,0.0
64,3,27,39,0.0
64,3,27,40,0.0
64,3,27,41,0.0
64,3,27,42,0.0
64,3,27,43,0.0
64,3,27,44,0.0
64,3,27,45,0.0
64,3,27,46,0.0
64,3,27,47,0.0
64,3,27,48,0.0
64,3,27,49,0.0
64,3,27,50,0.0
64,3,27,51,0.0
64,3,27,52,0.0
64,3,27,53,0.0
64,3,27,54,0.0
64,3,27,55,0.0
64,3,27,56,0.0
64,3,27,57,0.0
64,3,27,58,0.0
64,3,27,59,0.0
64,3,27,60,0.0
64,3,27,61,0.0
64,3,27,62,0.0
64,3,27,63,0.0
64,3,27,64,0.0
64,3,28,1,1.0
64,3,28,2,0.0
64,3,28,3,0.0
64,3,28,4,0.0
64,3,28,5,0.0
64,3,28,6,0.0
64,3,28,7,0.0
64,3,28,8,0.0
64,3,28,9,0.0
64,3,28,10,0.0
64,3,28,11,0.0
64,3,28,12,0.0
64,3,28,13,0.0
64,3,28,14,0.0
64,3,28,15,0.0
64,3,28,16,0.0
64,3,28,17,0.0
64,3,28,18,0.0
64,3,28,19,0.0
64,3,28,20,0.0
64,3,28,21,0.0
64,3,28,22,0.0
64,3,28,23,0.0
64,3,28,24,0.0
64,3,28,25,0.0
64,3,28,26,0.0
64,3,28,27,0.0
64,3,28,28,0.0
64,3,28,29,0.0
64,3,28,30,0.0
64,3,28,31,0.0
64,3,28,32,0.0
64,3,28,33,0.0
64,3,28,34,0.0
64,3,28,35,0.0
64,3,28,36,0.0
64,3,28,37,0.0
64,3,28,38,0.0
64,3,28,39,0.0
64,3,28,40,0.0
64,3,28,41,0.0
64,3,28,42,0.0
64,3,28,43,0.0
64,3,28,44,0.0
64,3,28,45,0.0
64,3,28,46,0.0
64,3,28,47,0.0
64,3,28,48,0.0
64,3,28,49,0.0
64,3,28,50,0.0
64,3,28,51,0.0
64,3,28,52,0.0
64,3,28,53,0.0
64,3,28,54,0.0
64,3,28,55,0.0
64,3,28,56,0.0
64,3,28,57,0.0
64,3,28,58,0.0
64,3,28,59,0.0
64,3,28,60,0.0
64,3,28,61,0.0
64,3,28,62,0.0
64,3,28,63,0.0
64,3,28,64,0.0
64,3,29,1,1.0
64,3,29,2,0.0
64,3,29,3,0.0
64,3,29,4,0.0
64,3,29,5,0.0
64,3,29,6,0.0
64,3,29,7,0.0
64,3,29,8,0.0
64,3,29,9,0.0
64,3,29,10,0.0
64,3,29,11,0.0
64,3,29,12,0.0
64,3,29,13,0.0
64,3,29,14,0.0
64,3,29,15,0.0
64,3,29,16,0.0
64,3,29,17,0.0
64,3,29,18,0.0
64,3,29,19,0.0
64,3,29,20,0.0
64,3,29,21,0.0
64,3,29,22,0.0
64,3,29,23,0.0
64,3,29,24,0.0
64,3,29,25,0.0
64,3,29,26,0.0
64,3,29,27,0.0
64,3,29,28,0.0
64,3,29,29,0.0
64,3,29,30,0.0
64,3,29,31,0.0
64,3,29,32,0.0
64,3,29,33,0.0
64,3,29,34,0.0
64,3,29,35,0.0
64,3,29,36,0.0
64,3,29,37,0.0
64,3,29,38,0.0
64,3,29,39,0.0
64,3,29,40,0.0
64,3,29,41,0.0
64,3,29,42,0.0
64,3,29,43,0.0
64,3,29,44,0.0
64,3,29,45,0.0
64,3,29,46,0.0
64,3,29,47,0.0
64,3,29,48,0.0
64,3,29,49,0.0
64,3,29,50,0.0
64,3,29,51,0.0
64,3,29,52,0.0
64,3,29,53,0.0
64,3,29,54,0.0
64,3,29,55,0.0
64,3,29,56,0.0
64,3,29,57,0.0
64,3,29,58,0.0
64,3,29,59,0.0
64,3,29,60,0.0
64,3,29,61,0.0
64,3,29,62,0.0
64,3,29,63,0.0
64,3,29,64,0.0
64,3,30,1,1.0
64,3,30,2,0.0
64,3,30,3,0.0
64,3,30,4,0.0
64,3,30,5,0.0
64,3,30,6,0.0
64,3,30,7,0.0
64,3,30,8,0.0
64,3,30,9,0.0
64,3,30,10,0.0
64,3,30,11,0.0
64,3,30,12,0.0
64,3,30,13,0.0
64,3,30,14,0.0
64,3,30,15,0.0
64,3,30,16,0.0
64,3,30,17,0.0
64,3,30,18,0.0
64,3,30,19,0.0
64,3,30,20,0.0
64,3,30,21,0.0
64,3,30,22,0.0
64,3,30,23,0.0
64,3,30,24,0.0
64,3,30,25,0.0
64,3,30,26,0.0
64,3,30,27,0.0
64,3,30,28,0.0
64,3,30,29,0.0
64,3,30,30,0.0
64,3,30,31,0.0
64,3,30,32,0.0
64,3,30,33,0.0
64,3,30,34,0.0
64,3,30,35,0.0
64,3,30,36,0.0
64,3,30,37,0.0
64,3,30,38,0.0
64,3,30,39,0.0
64,3,30,40,0.0
64,3,30,41,0.0
64,3,30,42,0.0
64,3,30,43,0.0
64,3,30,44,0.0
64,3,30,45,0.0
64,3,30,46,0.0
64,3,30,47,0.0
64,3,30,48,0.0
64,3,30,49,0.0
64,3,30,50,0.0
64,3,30,51,0.0
64,3,30,52,0.0
64,3,30,53,0.0
64,3,30,54,0.0
64,3,30,55,0.0
64,3,30,56,0.0
64,3,30,57,0.0
64,3,30,58,0.0
64,3,30,59,0.0
64,3,30,60,0.0
64,3,30,61,0.0
64,3,30,62,0.0
64,3,30,63,0.0
64,3,30,64,0.0
64,3,31,1,1.0
64,3,31,2,0.0
64,3,31,3,0.0
64,3,31,4,0.0
64,3,31,5,0.0
64,3,31,6,0.0
64,3,31,7,0.0
64,3,31,8,0.0
64,3,31,9,0.0
64,3,31,10,0.0
64,3,31,11,0.0
64,3,31,12,0.0
64,3,31,13,0.0
64,3,31,14,0.0
64,3,31,15,0.0
64,3,31,16,0.0
64,3,31,17,0.0
64,3,31,18,0.0
64,3,31,19,0.0
64,3,31,20,0.0
64,3,31,21,0.0
64,3,31,22,0.0
64,3,31,23,0.0
64,3,31,24,0.0
64,3,31,25,0.0
64,3,31,26,0.0
64,3,31,27,0.0
64,3,31,28,0.0
64,3,31,29,0.0
64,3,31,30,0.0
64,3,31,31,0.0
64,3,31,32,0.0
64,3,31,33,0.0
64,3,31,34,0.0
64,3,31,35,0.0
64,3,31,36,0.0
64,3,31,37,0.0
64,3,31,38,0.0
64,3,31,39,0.0
64,3,31,40,0.0
64,3,31,41,0.0
64,3,31,42,0.0
64,3,31,43,0.0
64,3,31,44,0.0
64,3,31,45,0.0
64,3,31,46,0.0
64,3,31,47,0.0
64,3,31,48,0.0
64,3,31,49,0.0
64,3,31,50,0.0
64,3,31,51,0.0
64,3,31,52,0.0
64,3,31,53,0.0
64,3,31,54,0.0
64,3,31,55,0.0
64,3,31,56,0.0
64,3,31,57,0.0
64,3,31,58,0.0
64,3,31,59,0.0
64,3,31,60,0.0
64,3,31,61,0.0
64,3,31,62,0.0
64,3,31,63,0.0
64,3,31,64,0.0
64,3,32,1,1.0
64,3,32,2,0.0
64,3,32,3,0.0
64,3,32,4,0.0
64,3,32,5,0.0
64,3,32,6,0.0
64,3,32,7,0.0
64,3,32,8,0.0
64,3,32,9,0.0
64,3,32,10,0.0
64,3,32,11,0.0
64,3,32,12,0.0
64,3,32,13,0.0
64,3,32,14,0.0
64,3,32,15,0.0
64,3,32,16,0.0
64,3,32,17,0.0
64,3,32,18,0.0
64,3,32,19,0.0
64,3,32,20,0.0
64,3,32,21,0.0
64,3,32,22,0.0
64,3,32,23,0.0
64,3,32,24,0.0
64,3,32,25,0.0
64,3,32,26,0.0
64,3,32,27,0.0
64,3,32,28,0.0
64,3,32,29,0.0
64,3,32,30,0.0
64,3,32,31,0.0
64,3,32,32,0.0
64,3,32,33,0.0
64,3,32,34,0.0
64,3,32,35,0.0
64,3,32,36,0.0
64,3,32,37,0.0
64,3,32,38,0.0
64,3,32,39,0.0
64,3,32,40,0.0
64,3,32,41,0.0
64,3,32,42,0.0
64,3,32,43,0.0
64,3,32,44,0.0
64,3,32,45,0.0
64,3,32,46,0.0
64,3,32,47,0.0
64,3,32,48,0.0
64,3,32,49,0.0
64,3,32,50,0.0
64,3,32,51,0.0
64,3,32,52,0.0
64,3,32,53,0.0
64,3,32,54,0.0
64,3,32,55,0.0
64,3,32,56,0.0
64,3,32,57,0.0
64,3,32,58,0.0
64,3,32,59,0.0
64,3,32,60,0.0
64,3,32,61,0.0
64,3,32,62,0.0
64,3,32,63,0.0
64,3,32,64,0.0
64,3,33,1,1.0
64,3,33,2,0.0
64,3,33,3,0.0
64,3,33,4,0.0
64,3,33,5,0.0
64,3,33,6,0.0
64,3,33,7,0.0
64,3,33,8,0.0
64,3,33,9,0.0
64,3,33,10,0.0
64,3,33,11,0.0
64,3,33,12,0.0
64,3,33,13,0.0
64,3,33,14,0.0
64,3,33,15,0.0
64,3,33,16,0.0
64,3,33,17,0.0
64,3,33,18,0.0
64,3,33,19,0.0
64,3,33,20,0.0
64,3,33,21,0.0
64,3,33,22,0.0
64,3,33,23,0.0
64,3,33,24,0.0
64,3,33,25,0.0
64,3,33,26,0.0
64,3,33,27,0.0
64,3,33,28,0.0
64,3,33,29,0.0
64,3,33,30,0.0
64,3,33,31,0.0
64,3,33,32,0.0
64,3,33,33,0.0
64,3,33,34,0.0
64,3,33,35,0.0
64,3,33,36,0.0
64,3,33,37,0.0
64,3,33,38,0.0
64,3,33,39,0.0
64,3,33,40,0.0
64,3,33,41,0.0
64,3,33,42,0.0
64,3,33,43,0.0
64,3,33,44,0.0
64,3,33,45,0.0
64,3,33,46,0.0
64,3,33,47,0.0
64,3,33,48,0.0
64,3,33,49,0.0
64,3,33,50,0.0
64,3,33,51,0.0
64,3,33,52,0.0
64,3,33,53,0.0
64,3,33,54,0.0
64,3,33,55,0.0
64,3,33,56,0.0
64,3,33,57,0.0
64,3,33,58,0.0
64,3,33,59,0.0
64,3,33,60,0.0
64,3,33,61,0.0
64,3,33,62,0.0
64,3,33,63,0.0
64,3,33,64,0.0
64,3,34,1,1.0
64,3,34,2,0.0
64,3,34,3,0.0
64,3,34,4,0.0
64,3,34,5,0.0
64,3,34,6,0.0
64,3,34,7,0.0
64,3,34,8,0.0
64,3,34,9,0.0
64,3,34,10,0.0
64,3,34,11,0.0
64,3,34,12,0.0
64,3,34,13,0.0
64,3,34,14,0.0
64,3,34,15,0.0
64,3,34,16,0.0
64,3,34,17,0.0
64,3,34,18,0.0
64,3,34,19,0.0
64,3,34,20,0.0
64,3,34,21,0.0
64,3,34,22,0.0
64,3,34,23,0.0
64,3,34,24,0.0
64,3,34,25,0.0
64,3,34,26,0.0
64,3,34,27,0.0
64,3,34,28,0.0
64,3,34,29,0.0
64,3,34,30,0.0
64,3,34,31,0.0
64,3,34,32,0.0
64,3,34,33,0.0
64,3,34,34,0.0
64,3,34,35,0.0
64,3,34,36,0.0
64,3,34,37,0.0
64,3,34,38,0.0
64,3,34,39,0.0
64,3,34,40,0.0
64,3,34,41,0.0
64,3,34,42,0.0
64,3,34,43,0.0
64,3,34,44,0.0
64,3,34,45,0.0
64,3,34,46,0.0
64,3,34,47,0.0
64,3,34,48,0.0
64,3,34,49,0.0
64,3,34,50,0.0
64,3,34,51,0.0
64,3,34,52,0.0
64,3,34,53,0.0
64,3,34,54,0.0
64,3,34,55,0.0
64,3,34,56,0.0
64,3,34,57,0.0
64,3,34,58,0.0
64,3,34,59,0.0
64,3,34,60,0.0
64,3,34,61,0.0
64,3,34,62,0.0
64,3,34,63,0.0
64,3,34,64,0.0
64,3,35,1,1.0
64,3,35,2,0.0
64,3,35,3,0.0
64,3,35,4,0.0
64,3,35,5,0.0
64,3,35,6,0.0
64,3,35,7,0.0
64,3,35,8,0.0
64,3,35,9,0.0
64,3,35,10,0.0
64,3,35,11,0.0
64,3,35,12,0.0
64,3,35,13,0.0
64,3,35,14,0.0
64,3,35,15,0.0
64,3,35,16,0.0
64,3,35,17,0.0
64,3,35,18,0.0
64,3,35,19,0.0
64,3,35,20,0.0
64,3,35,21,0.0
64,3,35,22,0.0
64,3,35,23,0.0
64,3,35,24,0.0
64,3,35,25,0.0
64,3,35,26,0.0
64,3,35,27,0.0
64,3,35,28,0.0
64,3,35,29,0.0
64,3,35,30,0.0
64,3,35,31,0.0
64,3,35,32,0.0
64,3,35,33,0.0
64,3,35,34,0.0
64,3,35,35,0.0
64,3,35,36,0.0
64,3,35,37,0.0
64,3,35,38,0.0
64,3,35,39,0.0
64,3,35,40,0.0
64,3,35,41,0.0
64,3,35,42,0.0
64,3,35,43,0.0
64,3,35,44,0.0
64,3,35,45,0.0
64,3,35,46,0.0
64,3,35,47,0.0
64,3,35,48,0.0
64,3,35,49,0.0
64,3,35,50,0.0
64,3,35,51,0.0
64,3,35,52,0.0
64,3,35,53,0.0
64,3,35,54,0.0
64,3,35,55,0.0
64,3,35,56,0.0
64,3,35,57,0.0
64,3,35,58,0.0
64,3,35,59,0.0
64,3,35,60,0.0
64,3,35,61,0.0
64,3,35,62,0.0
64,3,35,63,0.0
64,3,35,64,0.0
64,3,36,1,1.0
64,3,36,2,0.0
64,3,36,3,0.0
64,3,36,4,0.0
64,3,36,5,0.0
64,3,36,6,0.0
64,3,36,7,0.0
64,3,36,8,0.0
64,3,36,9,0.0
64,3,36,10,0.0
64,3,36,11,0.0
64,3,36,12,0.0
64,3,36,13,0.0
64,3,36,14,0.0
64,3,36,15,0.0
64,3,36,16,0.0
64,3,36,17,0.0
64,3,36,18,0.0
64,3,36,19,0.0
64,3,36,20,0.0
64,3,36,21,0.0
64,3,36,22,0.0
64,3,36,23,0.0
64,3,36,24,0.0
64,3,36,25,0.0
64,3,36,26,0.0
64,3,36,27,0.0
64,3,36,28,0.0
64,3,36,29,0.0
64,3,36,30,0.0
64,3,36,31,0.0
64,3,36,32,0.0
64,3,36,33,0.0
64,3,36,34,0.0
64,3,36,35,0.0
64,3,36,36,0.0
64,3,36,37,0.0
64,3,36,38,0.0
64,3,36,39,0.0
64,3,36,40,0.0
64,3,36,41,0.0
64,3,36,42,0.0
64,3,36,43,0.0
64,3,36,44,0.0
64,3,36,45,0.0
64,3,36,46,0.0
64,3,36,47,0.0
64,3,36,48,0.0
64,3,36,49,0.0
64,3,36,50,0.0
64,3,36,51,0.0
64,3,36,52,0.0
64,3,36,53,0.0
64,3,36,54,0.0
64,3,36,55,0.0
64,3,36,56,0.0
64,3,36,57,0.0
64,3,36,58,0.0
64,3,36,59,0.0
64,3,36,60,0.0
64,3,36,61,0.0
64,3,36,62,0.0
64,3,36,63,0.0
64,3,36,64,0.0
64,3,37,1,1.0
64,3,37,2,0.0
64,3,37,3,0.0
64,3,37,4,0.0
64,3,37,5,0.0
64,3,37,6,0.0
64,3,37,7,0.0
64,3,37,8,0.0
64,3,37,9,0.0
64,3,37,10,0.0
64,3,37,11,0.0
64,3,37,12,0.0
64,3,37,13,0.0
64,3,37,14,0.0
64,3,37,15,0.0
64,3,37,16,0.0
64,3,37,17,0.0
64,3,37,18,0.0
64,3,37,19,0.0
64,3,37,20,0.0
64,3,37,21,0.0
64,3,37,22,0.0
64,3,37,23,0.0
64,3,37,24,0.0
64,3,37,25,0.0
64,3,37,26,0.0
64,3,37,27,0.0
64,3,37,28,0.0
64,3,37,29,0.0
64,3,37,30,0.0
64,3,37,31,0.0
64,3,37,32,0.0
64,3,37,33,0.0
64,3,37,34,0.0
64,3,37,35,0.0
64,3,37,36,0.0
64,3,37,37,0.0
64,3,37,38,0.0
64,3,37,39,0.0
64,3,37,40,0.0
64,3,37,41,0.0
64,3,37,42,0.0
64,3,37,43,0.0
64,3,37,44,0.0
64,3,37,45,0.0
64,3,37,46,0.0
64,3,37,47,0.0
64,3,37,48,0.0
64,3,37,49,0.0
64,3,37,50,0.0
64,3,37,51,0.0
64,3,37,52,0.0
64,3,37,53,0.0
64,3,37,54,0.0
64,3,37,55,0.0
64,3,37,56,0.0
64,3,37,57,0.0
64,3,37,58,0.0
64,3,37,59,0.0
64,3,37,60,0.0
64,3,37,61,0.0
64,3,37,62,0.0
64,3,37,63,0.0
64,3,37,64,0.0
64,3,38,1,1.0
64,3,38,2,0.0
64,3,38,3,0.0
64,3,38,4,0.0
64,3,38,5,0.0
64,3,38,6,0.0
64,3,38,7,0.0
64,3,38,8,0.0
64,3,38,9,0.0
64,3,38,10,0.0
64,3,38,11,0.0
64,3,38,12,0.0
64,3,38,13,0.0
64,3,38,14,0.0
64,3,38,15,0.0
64,3,38,16,0.0
64,3,38,17,0.0
64,3,38,18,0.0
64,3,38,19,0.0
64,3,38,20,0.0
64,3,38,21,0.0
64,3,38,22,0.0
64,3,38,23,0.0
64,3,38,24,0.0
64,3,38,25,0.0
64,3,38,26,0.0
64,3,38,27,0.0
64,3,38,28,0.0
64,3,38,29,0.0
64,3,38,30,0.0
64,3,38,31,0.0
64,3,38,32,0.0
64,3,38,33,0.0
64,3,38,34,0.0
64,3,38,35,0.0
64,3,38,36,0.0
64,3,38,37,0.0
64,3,38,38,0.0
64,3,38,39,0.0
64,3,38,40,0.0
64,3,38,41,0.0
64,3,38,42,0.0
64,3,38,43,0.0
64,3,38,44,0.0
64,3,38,45,0.0
64,3,38,46,0.0
64,3,38,47,0.0
64,3,38,48,0.0
64,3,38,49,0.0
64,3,38,50,0.0
64,3,38,51,0.0
64,3,38,52,0.0
64,3,38,53,0.0
64,3,38,54,0.0
64,3,38,55,0.0
64,3,38,56,0.0
64,3,38,57,0.0
64,3,38,58,0.0
64,3,38,59,0.0
64,3,38,60,0.0
64,3,38,61,0.0
64,3,38,62,0.0
64,3,38,63,0.0
64,3,38,64,0.0
64,3,39,1,1.0
64,3,39,2,0.0
64,3,39,3,0.0
64,3,39,4,0.0
64,3,39,5,0.0
64,3,39,6,0.0
64,3,39,7,0.0
64,3,39,8,0.0
64,3,39,9,0.0
64,3,39,10,0.0
64,3,39,11,0.0
64,3,39,12,0.0
64,3,39,13,0.0
64,3,39,14,0.0
64,3,39,15,0.0
64,3,39,16,0.0
64,3,39,17,0.0
64,3,39,18,0.0
64,3,39,19,0.0
64,3,39,20,0.0
64,3,39,21,0.0
64,3,39,22,0.0
64,3,39,23,0.0
64,3,39,24,0.0
64,3,39,25,0.0
64,3,39,26,0.0
64,3,39,27,0.0
64,3,39,28,0.0
64,3,39,29,0.0
64,3,39,30,0.0
64,3,39,31,0.0
64,3,39,32,0.0
64,3,39,33,0.0
64,3,39,34,0.0
64,3,39,35,0.0
64,3,39,36,0.0
64,3,39,37,0.0
64,3,39,38,0.0
64,3,39,39,0.0
64,3,39,40,0.0
64,3,39,41,0.0
64,3,39,42,0.0
64,3,39,43,0.0
64,3,39,44,0.0
64,3,39,45,0.0
64,3,39,46,0.0
64,3,39,47,0.0
64,3,39,48,0.0
64,3,39,49,0.0
64,3,39,50,0.0
64,3,39,51,0.0
64,3,39,52,0.0
64,3,39,53,0.0
64,3,39,54,0.0
64,3,39,55,0.0
64,3,39,56,0.0
64,3,39,57,0.0
64,3,39,58,0.0
64,3,39,59,0.0
64,3,39,60,0.0
64,3,39,61,0.0
64,3,39,62,0.0
64,3,39,63,0.0
64,3,39,64,0.0
64,3,40,1,1.0
64,3,40,2,0.0
64,3,40,3,0.0
64,3,40,4,0.0
64,3,40,5,0.0
64,3,40,6,0.0
64,3,40,7,0.0
64,3,40,8,0.0
64,3,40,9,0.0
64,3,40,10,0.0
64,3,40,11,0.0
64,3,40,12,0.0
64,3,40,13,0.0
64,3,40,14,0.0
64,3,40,15,0.0
64,3,40,16,0.0
64,3,40,17,0.0
64,3,40,18,0.0
64,3,40,19,0.0
64,3,40,20,0.0
64,3,40,21,0.0
64,3,40,22,0.0
64,3,40,23,0.0
64,3,40,24,0.0
64,3,40,25,0.0
64,3,40,26,0.0
64,3,40,27,0.0
64,3,40,28,0.0
64,3,40,29,0.0
64,3,40,30,0.0
64,3,40,31,0.0
64,3,40,32,0.0
64,3,40,33,0.0
64,3,40,34,0.0
64,3,40,35,0.0
64,3,40,36,0.0
64,3,40,37,0.0
64,3,40,38,0.0
64,3,40,39,0.0
64,3,40,40,0.0
64,3,40,41,0.0
64,3,40,42,0.0
64,3,40,43,0.0
64,3,40,44,0.0
64,3,40,45,0.0
64,3,40,46,0.0
64,3,40,47,0.0
64,3,40,48,0.0
64,3,40,49,0.0
64,3,40,50,0.0
64,3,40,51,0.0
64,3,40,52,0.0
64,3,40,53,0.0
64,3,40,54,0.0
64,3,40,55,0.0
64,3,40,56,0.0
64,3,40,57,0.0
64,3,40,58,0.0
64,3,40,59,0.0
64,3,40,60,0.0
64,3,40,61,0.0
64,3,40,62,0.0
64,3,40,63,0.0
64,3,40,64,0.0
64,3,41,1,1.0
64,3,41,2,0.0
64,3,41,3,0.0
64,3,41,4,0.0
64,3,41,5,0.0
64,3,41,6,0.0
64,3,41,7,0.0
64,3,41,8,0.0
64,3,41,9,0.0
64,3,41,10,0.0
64,3,41,11,0.0
64,3,41,12,0.0
64,3,41,13,0.0
64,3,41,14,0.0
64,3,41,15,0.0
64,3,41,16,0.0
64,3,41,17,0.0
64,3,41,18,0.0
64,3,41,19,0.0
64,3,41,20,0.0
64,3,41,21,0.0
64,3,41,22,0.0
64,3,41,23,0.0
64,3,41,24,0.0
64,3,41,25,0.0
64,3,41,26,0.0
64,3,41,27,0.0
64,3,41,28,0.0
64,3,41,29,0.0
64,3,41,30,0.0
64,3,41,31,0.0
64,3,41,32,0.0
64,3,41,33,0.0
64,3,41,34,0.0
64,3,41,35,0.0
64,3,41,36,0.0
64,3,41,37,0.0
64,3,41,38,0.0
64,3,41,39,0.0
64,3,41,40,0.0
64,3,41,41,0.0
64,3,41,42,0.0
64,3,41,43,0.0
64,3,41,44,0.0
64,3,41,45,0.0
64,3,41,46,0.0
64,3,41,47,0.0
64,3,41,48,0.0
64,3,41,49,0.0
64,3,41,50,0.0
64,3,41,51,0.0
64,3,41,52,0.0
64,3,41,53,0.0
64,3,41,54,0.0
64,3,41,55,0.0
64,3,41,56,0.0
64,3,41,57,0.0
64,3,41,58,0.0
64,3,41,59,0.0
64,3,41,60,0.0
64,3,41,61,0.0
64,3,41,62,0.0
64,3,41,63,0.0
64,3,41,64,0.0
64,3,42,1,1.0
64,3,42,2,0.0
64,3,42,3,0.0
64,3,42,4,0.0
64,3,42,5,0.0
64,3,42,6,0.0
64,3,42,7,0.0
64,3,42,8,0.0
64,3,42,9,0.0
64,3,42,10,0.0
64,3,42,11,0.0
64,3,42,12,0.0
64,3,42,13,0.0
64,3,42,14,0.0
64,3,42,15,0.0
64,3,42,16,0.0
64,3,42,17,0.0
64,3,42,18,0.0
64,3,42,19,0.0
64,3,42,20,0.0
64,3,42,21,0.0
64,3,42,22,0.0
64,3,42,23,0.0
64,3,42,24,0.0
64,3,42,25,0.0
64,3,42,26,0.0
64,3,42,27,0.0
64,3,42,28,0.0
64,3,42,29,0.0
64,3,42,30,0.0
64,3,42,31,0.0
64,3,42,32,0.0
64,3,42,33,0.0
64,3,42,34,0.0
64,3,42,35,0.0
64,3,42,36,0.0
64,3,42,37,0.0
64,3,42,38,0.0
64,3,42,39,0.0
64,3,42,40,0.0
64,3,42,41,0.0
64,3,42,42,0.0
64,3,42,43,0.0
64,3,42,44,0.0
64,3,42,45,0.0
64,3,42,46,0.0
64,3,42,47,0.0
64,3,42,48,0.0
64,3,42,49,0.0
64,3,42,50,0.0
64,3,42,51,0.0
64,3,42,52,0.0
64,3,42,53,0.0
64,3,42,54,0.0
64,3,42,55,0.0
64,3,42,56,0.0
64,3,42,57,0.0
64,3,42,58,0.0
64,3,42,59,0.0
64,3,42,60,0.0
64,3,42,61,0.0
64,3,42,62,0.0
64,3,42,63,0.0
64,3,42,64,0.0
64,3,43,1,1.0
64,3,43,2,0.0
64,3,43,3,0.0
64,3,43,4,0.0
64,3,43,5,0.0
64,3,43,6,0.0
64,3,43,7,0.0
64,3,43,8,0.0
64,3,43,9,0.0
64,3,43,10,0.0
64,3,43,11,0.0
64,3,43,12,0.0
64,3,43,13,0.0
64,3,43,14,0.0
64,3,43,15,0.0
64,3,43,16,0.0
64,3,43,17,0.0
64,3,43,18,0.0
64,3,43,19,0.0
64,3,43,20,0.0
64,3,43,21,0.0
64,3,43,22,0.0
64,3,43,23,0.0
64,3,43,24,0.0
64,3,43,25,0.0
64,3,43,26,0.0
64,3,43,27,0.0
64,3,43,28,0.0
64,3,43,29,0.0
64,3,43,30,0.0
64,3,43,31,0.0
64,3,43,32,0.0
64,3,43,33,0.0
64,3,43,34,0.0
64,3,43,35,0.0
64,3,43,36,0.0
64,3,43,37,0.0
64,3,43,38,0.0
64,3,43,39,0.0
64,3,43,40,0.0
64,3,43,41,0.0
64,3,43,42,0.0
64,3,43,43,0.0
64,3,43,44,0.0
64,3,43,45,0.0
64,3,43,46,0.0
64,3,43,47,0.0
64,3,43,48,0.0
64,3,43,49,0.0
64,3,43,50,0.0
64,3,43,51,0.0
64,3,43,52,0.0
64,3,43,53,0.0
64,3,43,54,0.0
64,3,43,55,0.0
64,3,43,56,0.0
64,3,43,57,0.0
64,3,43,58,0.0
64,3,43,59,0.0
64,3,43,60,0.0
64,3,43,61,0.0
64,3,43,62,0.0
64,3,43,63,0.0
64,3,43,64,0.0
64,3,44,1,1.0
64,3,44,2,0.0
64,3,44,3,0.0
64,3,44,4,0.0
64,3,44,5,0.0
64,3,44,6,0.0
64,3,44,7,0.0
64,3,44,8,0.0
64,3,44,9,0.0
64,3,44,10,0.0
64,3,44,11,0.0
64,3,44,12,0.0
64,3,44,13,0.0
64,3,44,14,0.0
64,3,44,15,0.0
64,3,44,16,0.0
64,3,44,17,0.0
64,3,44,18,0.0
64,3,44,19,0.0
64,3,44,20,0.0
64,3,44,21,0.0
64,3,44,22,0.0
64,3,44,23,0.0
64,3,44,24,0.0
64,3,44,25,0.0
64,3,44,26,0.0
64,3,44,27,0.0
64,3,44,28,0.0
64,3,44,29,0.0
64,3,44,30,0.0
64,3,44,31,0.0
64,3,44,32,0.0
64,3,44,33,0.0
64,3,44,34,0.0
64,3,44,35,0.0
64,3,44,36,0.0
64,3,44,37,0.0
64,3,44,38,0.0
64,3,44,39,0.0
64,3,44,40,0.0
64,3,44,41,0.0
64,3,44,42,0.0
64,3,44,43,0.0
64,3,44,44,0.0
64,3,44,45,0.0
64,3,44,46,0.0
64,3,44,47,0.0
64,3,44,48,0.0
64,3,44,49,0.0
64,3,44,50,0.0
64,3,44,51,0.0
64,3,44,52,0.0
64,3,44,53,0.0
64,3,44,54,0.0
64,3,44,55,0.0
64,3,44,56,0.0
64,3,44,57,0.0
64,3,44,58,0.0
64,3,44,59,0.0
64,3,44,60,0.0
64,3,44,61,0.0
64,3,44,62,0.0
64,3,44,63,0.0
64,3,44,64,0.0
64,3,45,1,1.0
64,3,45,2,0.0
64,3,45,3,0.0
64,3,45,4,0.0
64,3,45,5,0.0
64,3,45,6,0.0
64,3,45,7,0.0
64,3,45,8,0.0
64,3,45,9,0.0
64,3,45,10,0.0
64,3,45,11,0.0
64,3,45,12,0.0
64,3,45,13,0.0
64,3,45,14,0.0
64,3,45,15,0.0
64,3,45,16,0.0
64,3,45,17,0.0
64,3,45,18,0.0
64,3,45,19,0.0
64,3,45,20,0.0
64,3,45,21,0.0
64,3,45,22,0.0
64,3,45,23,0.0
64,3,45,24,0.0
64,3,45,25,0.0
64,3,45,26,0.0
64,3,45,27,0.0
64,3,45,28,0.0
64,3,45,29,0.0
64,3,45,30,0.0
64,3,45,31,0.0
64,3,45,32,0.0
64,3,45,33,0.0
64,3,45,34,0.0
64,3,45,35,0.0
64,3,45,36,0.0
64,3,45,37,0.0
64,3,45,38,0.0
64,3,45,39,0.0
64,3,45,40,0.0
64,3,45,41,0.0
64,3,45,42,0.0
64,3,45,43,0.0
64,3,45,44,0.0
64,3,45,45,0.0
64,3,45,46,0.0
64,3,45,47,0.0
64,3,45,48,0.0
64,3,45,49,0.0
64,3,45,50,0.0
64,3,45,51,0.0
64,3,45,52,0.0
64,3,45,53,0.0
64,3,45,54,0.0
64,3,45,55,0.0
64,3,45,56,0.0
64,3,45,57,0.0
64,3,45,58,0.0
64,3,45,59,0.0
64,3,45,60,0.0
64,3,45,61,0.0
64,3,45,62,0.0
64,3,45,63,0.0
64,3,45,64,0.0
64,3,46,1,1.0
64,3,46,2,0.0
64,3,46,3,0.0
64,3,46,4,0.0
64,3,46,5,0.0
64,3,46,6,0.0
64,3,46,7,0.0
64,3,46,8,0.0
64,3,46,9,0.0
64,3,46,10,0.0
64,3,46,11,0.0
64,3,46,12,0.0
64,3,46,13,0.0
64,3,46,14,0.0
64,3,46,15,0.0
64,3,46,16,0.0
64,3,46,17,0.0
64,3,46,18,0.0
64,3,46,19,0.0
64,3,46,20,0.0
64,3,46,21,0.0
64,3,46,22,0.0
64,3,46,23,0.0
64,3,46,24,0.0
64,3,46,25,0.0
64,3,46,26,0.0
64,3,46,27,0.0
64,3,46,28,0.0
64,3,46,29,0.0
64,3,46,30,0.0
64,3,46,31,0.0
64,3,46,32,0.0
64,3,46,33,0.0
64,3,46,34,0.0
64,3,46,35,0.0
64,3,46,36,0.0
64,3,46,37,0.0
64,3,46,38,0.0
64,3,46,39,0.0
64,3,46,40,0.0
64,3,46,41,0.0
64,3,46,42,0.0
64,3,46,43,0.0
64,3,46,44,0.0
64,3,46,45,0.0
64,3,46,46,0.0
64,3,46,47,0.0
64,3,46,48,0.0
64,3,46,49,0.0
64,3,46,50,0.0
64,3,46,51,0.0
64,3,46,52,0.0
64,3,46,53,0.0
64,3,46,54,0.0
64,3,46,55,0.0
64,3,46,56,0.0
64,3,46,57,0.0
64,3,46,58,0.0
64,3,46,59,0.0
64,3,46,60,0.0
64,3,46,61,0.0
64,3,46,62,0.0
64,3,46,63,0.0
64,3,46,64,0.0
64,3,47,1,1.0
64,3,47,2,0.0
64,3,47,3,0.0
64,3,47,4,0.0
64,3,47,5,0.0
64,3,47,6,0.0
64,3,47,7,0.0
64,3,47,8,0.0
64,3,47,9,0.0
64,3,47,10,0.0
64,3,47,11,0.0
64,3,47,12,0.0
64,3,47,13,0.0
64,3,47,14,0.0
64,3,47,15,0.0
64,3,47,16,0.0
64,3,47,17,0.0
64,3,47,18,0.0
64,3,47,19,0.0
64,3,47,20,0.0
64,3,47,21,0.0
64,3,47,22,0.0
64,3,47,23,0.0
64,3,47,24,0.0
64,3,47,25,0.0
64,3,47,26,0.0
64,3,47,27,0.0
64,3,47,28,0.0
64,3,47,29,0.0
64,3,47,30,0.0
64,3,47,31,0.0
64,3,47,32,0.0
64,3,47,33,0.0
64,3,47,34,0.0
64,3,47,35,0.0
64,3,47,36,0.0
64,3,47,37,0.0
64,3,47,38,0.0
64,3,47,39,0.0
64,3,47,40,0.0
64,3,47,41,0.0
64,3,47,42,0.0
64,3,47,43,0.0
64,3,47,44,0.0
64,3,47,45,0.0
64,3,47,46,0.0
64,3,47,47,0.0
64,3,47,48,0.0
64,3,47,49,0.0
64,3,47,50,0.0
64,3,47,51,0.0
64,3,47,52,0.0
64,3,47,53,0.0
64,3,47,54,0.0
64,3,47,55,0.0
64,3,47,56,0.0
64,3,47,57,0.0
64,3,47,58,0.0
64,3,47,59,0.0
64,3,47,60,0.0
64,3,47,61,0.0
64,3,47,62,0.0
64,3,47,63,0.0
64,3,47,64,0.0
64,3,48,1,1.0
64,3,48,2,0.0
64,3,48,3,0.0
64,3,48,4,0.0
64,3,48,5,0.0
64,3,48,6,0.0
64,3,48,7,0.0
64,3,48,8,0.0
64,3,48,9,0.0
64,3,48,10,0.0
64,3,48,11,0.0
64,3,48,12,0.0
64,3,48,13,0.0
64,3,48,14,0.0
64,3,48,15,0.0
64,3,48,16,0.0
64,3,48,17,0.0
64,3,48,18,0.0
64,3,48,19,0.0
64,3,48,20,0.0
64,3,48,21,0.0
64,3,48,22,0.0
64,3,48,23,0.0
64,3,48,24,0.0
64,3,48,25,0.0
64,3,48,26,0.0
64,3,48,27,0.0
64,3,48,28,0.0
64,3,48,29,0.0
64,3,48,30,0.0
64,3,48,31,0.0
64,3,48,32,0.0
64,3,48,33,0.0
64,3,48,34,0.0
64,3,48,35,0.0
64,3,48,36,0.0
64,3,48,37,0.0
64,3,48,38,0.0
64,3,48,39,0.0
64,3,48,40,0.0
64,3,48,41,0.0
64,3,48,42,0.0
64,3,48,43,0.0
64,3,48,44,0.0
64,3,48,45,0.0
64,3,48,46,0.0
64,3,48,47,0.0
64,3,48,48,0.0
64,3,48,49,0.0
64,3,48,50,0.0
64,3,48,51,0.0
64,3,48,52,0.0
64,3,48,53,0.0
64,3,48,54,0.0
64,3,48,55,0.0
64,3,48,56,0.0
64,3,48,57,0.0
64,3,48,58,0.0
64,3,48,59,0.0
64,3,48,60,0.0
64,3,48,61,0.0
64,3,48,62,0.0
64,3,48,63,0.0
64,3,48,64,0.0
64,3,49,1,1.0
64,3,49,2,0.0
64,3,49,3,0.0
64,3,49,4,0.0
64,3,49,5,0.0
64,3,49,6,0.0
64,3,49,7,0.0
64,3,49,8,0.0
64,3,49,9,0.0
64,3,49,10,0.0
64,3,49,11,0.0
64,3,49,12,0.0
64,3,49,13,0.0
64,3,49,14,0.0
64,3,49,15,0.0
64,3,49,16,0.0
64,3,49,17,0.0
64,3,49,18,0.0
64,3,49,19,0.0
64,3,49,20,0.0
64,3,49,21,0.0
64,3,49,22,0.0
64,3,49,23,0.0
64,3,49,24,0.0
64,3,49,25,0.0
64,3,49,26,0.0
64,3,49,27,0.0
64,3,49,28,0.0
64,3,49,29,0.0
64,3,49,30,0.0
64,3,49,31,0.0
64,3,49,32,0.0
64,3,49,33,0.0
64,3,49,34,0.0
64,3,49,35,0.0
64,3,49,36,0.0
64,3,49,37,0.0
64,3,49,38,0.0
64,3,49,39,0.0
64,3,49,40,0.0
64,3,49,41,0.0
64,3,49,42,0.0
64,3,49,43,0.0
64,3,49,44,0.0
64,3,49,45,0.0
64,3,49,46,0.0
64,3,49,47,0.0
64,3,49,48,0.0
64,3,49,49,0.0
64,3,49,50,0.0
64,3,49,51,0.0
64,3,49,52,0.0
64,3,49,53,0.0
64,3,49,54,0.0
64,3,49,55,0.0
64,3,49,56,0.0
64,3,49,57,0.0
64,3,49,58,0.0
64,3,49,59,0.0
64,3,49,60,0.0
64,3,49,61,0.0
64,3,49,62,0.0
64,3,49,63,0.0
64,3,49,64,0.0
64,4,0,1,1.0
64,4,0,2,0.0
64,4,0,3,0.0
64,4,0,4,0.0
64,4,0,5,0.0
64,4,0,6,0.0
64,4,0,7,0.0
64,4,0,8,0.0
64,4,0,9,0.0
64,4,0,10,0.0
64,4,0,11,0.0
64,4,0,12,0.0
64,4,0,13,0.0
64,4,0,14,0.0
64,4,0,15,0.0
64,4,0,16,0.0
64,4,0,17,0.0
64,4,0,18,0.0
64,4,0,19,0.0
64,4,0,20,0.0
64,4,0,21,0.0
64,4,0,22,0.0
64,4,0,23,0.0
64,4,0,24,0.0
64,4,0,25,0.0
64,4,0,26,0.0
64,4,0,27,0.0
64,4,0,28,0.0
64,4,0,29,0.0
64,4,0,30,0.0
64,4,0,31,0.0
64,4,0,32,0.0
64,4,0,33,0.0
64,4,0,34,0.0
64,4,0,35,0.0
64,4,0,36,0.0
64,4,0,37,0.0
64,4,0,38,0.0
64,4,0,39,0.0
64,4,0,40,0.0
64,4,0,41,0.0
64,4,0,42,0.0
64,4,0,43,0.0
64,4,0,44,0.0
64,4,0,45,0.0
64,4,0,46,0.0
64,4,0,47,0.0
64,4,0,48,0.0
64,4,0,49,0.0
64,4,0,50,0.0
64,4,0,51,0.0
64,4,0,52,0.0
64,4,0,53,0.0
64,4,0,54,0.0
64,4,0,55,0.0
64,4,0,56,0.0
64,4,0,57,0.0
64,4,0,58,0.0
64,4,0,59,0.0
64,4,0,60,0.0
64,4,0,61,0.0
64,4,0,62,0.0
64,4,0,63,0.0
64,4,0,64,0.0
64,4,1,1,1.0
64,4,1,2,0.0
64,4,1,3,0.0
64,4,1,4,0.0
64,4,1,5,0.0
64,4,1,6,0.0
64,4,1,7,0.0
64,4,1,8,0.0
64,4,1,9,0.0
64,4,1,10,0.0
64,4,1,11,0.0
64,4,1,12,0.0
64,4,1,13,0.0
64,4,1,14,0.0
64,4,1,15,0.0
64,4,1,16,0.0
64,4,1,17,0.0
64,4,1,18,0.0
64,4,1,19,0.0
64,4,1,20,0.0
64,4,1,21,0.0
64,4,1,22,0.0
64,4,1,23,0.0
64,4,1,24,0.0
64,4,1,25,0.0
64,4,1,26,0.0
64,4,1,27,0.0
64,4,1,28,0.0
64,4,1,29,0.0
64,4,1,30,0.0
64,4,1,31,0.0
64,4,1,32,0.0
64,4,1,33,0.0
64,4,1,34,0.0
64,4,1,35,0.0
64,4,1,36,0.0
64,4,1,37,0.0
64,4,1,38,0.0
64,4,1,39,0.0
64,4,1,40,0.0
64,4,1,41,0.0
64,4,1,42,0.0
64,4,1,43,0.0
64,4,1,44,0.0
64,4,1,45,0.0
64,4,1,46,0.0
64,4,1,47,0.0
64,4,1,48,0.0
64,4,1,49,0.0
64,4,1,50,0.0
64,4,1,51,0.0
64,4,1,52,0.0
64,4,1,53,0.0
64,4,1,54,0.0
64,4,1,55,0.0
64,4,1,56,0.0
64,4,1,57,0.0
64,4,1,58,0.0
64,4,1,59,0.0
64,4,1,60,0.0
64,4,1,61,0.0
64,4,1,62,0.0
64,4,1,63,0.0
64,4,1,64,0.0
64,4,2,1,1.0
64,4,2,2,0.0
64,4,2,3,0.0
64,4,2,4,0.0
64,4,2,5,0.0
64,4,2,6,0.0
64,4,2,7,0.0
64,4,2,8,0.0
64,4,2,9,0.0
64,4,2,10,0.0
64,4,2,11,0.0
64,4,2,12,0.0
64,4,2,13,0.0
64,4,2,14,0.0
64,4,2,15,0.0
64,4,2,16,0.0
64,4,2,17,0.0
64,4,2,18,0.0
64,4,2,19,0.0
64,4,2,20,0.0
64,4,2,21,0.0
64,4,2,22,0.0
64,4,2,23,0.0
64,4,2,24,0.0
64,4,2,25,0.0
64,4,2,26,0.0
64,4,2,27,0.0
64,4,2,28,0.0
64,4,2,29,0.0
64,4,2,30,0.0
64,4,2,31,0.0
64,4,2,32,0.0
64,4,2,33,0.0
64,4,2,34,0.0
64,4,2,35,0.0
64,4,2,36,0.0
64,4,2,37,0.0
64,4,2,38,0.0
64,4,2,39,0.0
64,4,2,40,0.0
64,4,2,41,0.0
64,4,2,42,0.0
64,4,2,43,0.0
64,4,2,44,0.0
64,4,2,45,0.0
64,4,2,46,0.0
64,4,2,47,0.0
64,4,2,48,0.0
64,4,2,49,0.0
64,4,2,50,0.0
64,4,2,51,0.0
64,4,2,52,0.0
64,4,2,53,0.0
64,4,2,54,0.0
64,4,2,55,0.0
64,4,2,56,0.0
64,4,2,57,0.0
64,4,2,58,0.0
64,4,2,59,0.0
64,4,2,60,0.0
64,4,2,61,0.0
64,4,2,62,0.0
64,4,2,63,0.0
64,4,2,64,0.0
64,4,3,1,1.0
64,4,3,2,0.0
64,4,3,3,0.0
64,4,3,4,0.0
64,4,3,5,0.0
64,4,3,6,0.0
64,4,3,7,0.0
64,4,3,8,0.0
64,4,3,9,0.0
64,4,3,10,0.0
64,4,3,11,0.0
64,4,3,12,0.0
64,4,3,13,0.0
64,4,3,14,0.0
64,4,3,15,0.0
64,4,3,16,0.0
64,4,3,17,0.0
64,4,3,18,0.0
64,4,3,19,0.0
64,4,3,20,0.0
64,4,3,21,0.0
64,4,3,22,0.0
64,4,3,23,0.0
64,4,3,24,0.0
64,4,3,25,0.0
64,4,3,26,0.0
64,4,3,27,0.0
64,4,3,28,0.0
64,4,3,29,0.0
64,4,3,30,0.0
64,4,3,31,0.0
64,4,3,32,0.0
64,4,3,33,0.0
64,4,3,34,0.0
64,4,3,35,0.0
64,4,3,36,0.0
64,4,3,37,0.0
64,4,3,38,0.0
64,4,3,39,0.0
64,4,3,40,0.0
64,4,3,41,0.0
64,4,3,42,0.0
64,4,3,43,0.0
64,4,3,44,0.0
64,4,3,45,0.0
64,4,3,46,0.0
64,4,3,47,0.0
64,4,3,48,0.0
64,4,3,49,0.0
64,4,3,50,0.0
64,4,3,51,0.0
64,4,3,52,0.0
64,4,3,53,0.0
64,4,3,54,0.0
64,4,3,55,0.0
64,4,3,56,0.0
64,4,3,57,0.0
64,4,3,58,0.0
64,4,3,59,0.0
64,4,3,60,0.0
64,4,3,61,0.0
64,4,3,62,0.0
64,4,3,63,0.0
64,4,3,64,0.0
64,4,4,1,1.0
64,4,4,2,0.0
64,4,4,3,0.0
64,4,4,4,0.0
64,4,4,5,0.0
64,4,4,6,0.0
64,4,4,7,0.0
64,4,4,8,0.0
64,4,4,9,0.0
64,4,4,10,0.0
64,4,4,11,0.0
64,4,4,12,0.0
64,4,4,13,0.0
64,4,4,14,0.0
64,4,4,15,0.0
64,4,4,16,0.0
64,4,4,17,0.0
64,4,4,18,0.0
64,4,4,19,0.0
64,4,4,20,0.0
64,4,4,21,0.0
64,4,4,22,0.0
64,4,4,23,0.0
64,4,4,24,0.0
64,4,4,25,0.0
64,4,4,26,0.0
64,4,4,27,0.0
64,4,4,28,0.0
64,4,4,29,0.0
64,4,4,30,0.0
64,4,4,31,0.0
64,4,4,32,0.0
64,4,4,33,0.0
64,4,4,34,0.0
64,4,4,35,0.0
64,4,4,36,0.0
64,4,4,37,0.0
64,4,4,38,0.0
64,4,4,39,0.0
64,4,4,40,0.0
64,4,4,41,0.0
64,4,4,42,0.0
64,4,4,43,0.0
64,4,4,44,0.0
64,4,4,45,0.0
64,4,4,46,0.0
64,4,4,47,0.0
64,4,4,48,0.0
64,4,4,49,0.0
64,4,4,50,0.0
64,4,4,51,0.0
64,4,4,52,0.0
64,4,4,53,0.0
64,4,4,54,0.0
64,4,4,55,0.0
64,4,4,56,0.0
64,4,4,57,0.0
64,4,4,58,0.0
64,4,4,59,0.0
64,4,4,60,0.0
64,4,4,61,0.0
64,4,4,62,0.0
64,4,4,63,0.0
64,4,4,64,0.0
64,4,5,1,1.0
64,4,5,2,0.0
64,4,5,3,0.0
64,4,5,4,0.0
64,4,5,5,0.0
64,4,5,6,0.0
64,4,5,7,0.0
64,4,5,8,0.0
64,4,5,9,0.0
64,4,5,10,0.0
64,4,5,11,0.0
64,4,5,12,0.0
64,4,5,13,0.0
64,4,5,14,0.0
64,4,5,15,0.0
64,4,5,16,0.0
64,4,5,17,0.0
64,4,5,18,0.0
64,4,5,19,0.0
64,4,5,20,0.0
64,4,5,21,0.0
64,4,5,22,0.0
64,4,5,23,0.0
64,4,5,24,0.0
64,4,5,25,0.0
64,4,5,26,0.0
64,4,5,27,0.0
64,4,5,28,0.0
64,4,5,29,0.0
64,4,5,30,0.0
64,4,5,31,0.0
64,4,5,32,0.0
64,4,5,33,0.0
64,4,5,34,0.0
64,4,5,35,0.0
64,4,5,36,0.0
64,4,5,37,0.0
64,4,5,38,0.0
64,4,5,39,0.0
64,4,5,40,0.0
64,4,5,41,0.0
64,4,5,42,0.0
64,4,5,43,0.0
64,4,5,44,0.0
64,4,5,45,0.0
64,4,5,46,0.0
64,4,5,47,0.0
64,4,5,48,0.0
64,4,5,49,0.0
64,4,5,50,0.0
64,4,5,51,0.0
64,4,5,52,0.0
64,4,5,53,0.0
64,4,5,54,0.0
64,4,5,55,0.0
64,4,5,56,0.0
64,4,5,57,0.0
64,4,5,58,0.0
64,4,5,59,0.0
64,4,5,60,0.0
64,4,5,61,0.0
64,4,5,62,0.0
64,4,5,63,0.0
64,4,5,64,0.0
64,4,6,1,1.0
64,4,6,2,0.0
64,4,6,3,0.0
64,4,6,4,0.0
64,4,6,5,0.0
64,4,6,6,0.0
64,4,6,7,0.0
64,4,6,8,0.0
64,4,6,9,0.0
64,4,6,10,0.0
64,4,6,11,0.0
64,4,6,12,0.0
64,4,6,13,0.0
64,4,6,14,0.0
64,4,6,15,0.0
64,4,6,16,0.0
64,4,6,17,0.0
64,4,6,18,0.0
64,4,6,19,0.0
64,4,6,20,0.0
64,4,6,21,0.0
64,4,6,22,0.0
64,4,6,23,0.0
64,4,6,24,0.0
64,4,6,25,0.0
64,4,6,26,0.0
64,4,6,27,0.0
64,4,6,28,0.0
64,4,6,29,0.0
64,4,6,30,0.0
64,4,6,31,0.0
64,4,6,32,0.0
64,4,6,33,0.0
64,4,6,34,0.0
64,4,6,35,0.0
64,4,6,36,0.0
64,4,6,37,0.0
64,4,6,38,0.0
64,4,6,39,0.0
64,4,6,40,0.0
64,4,6,41,0.0
64,4,6,42,0.0
64,4,6,43,0.0
64,4,6,44,0.0
64,4,6,45,0.0
64,4,6,46,0.0
64,4,6,47,0.0
64,4,6,48,0.0
64,4,6,49,0.0
64,4,6,50,0.0
64,4,6,51,0.0
64,4,6,52,0.0
64,4,6,53,0.0
64,4,6,54,0.0
64,4,6,55,0.0
64,4,6,56,0.0
64,4,6,57,0.0
64,4,6,58,0.0
64,4,6,59,0.0
64,4,6,60,0.0
64,4,6,61,0.0
64,4,6,62,0.0
64,4,6,63,0.0
64,4,6,64,0.0
64,4,7,1,1.0
64,4,7,2,0.0
64,4,7,3,0.0
64,4,7,4,0.0
64,4,7,5,0.0
64,4,7,6,0.0
64,4,7,7,0.0
64,4,7,8,0.0
64,4,7,9,0.0
64,4,7,10,0.0
64,4,7,11,0.0
64,4,7,12,0.0
64,4,7,13,0.0
64,4,7,14,0.0
64,4,7,15,0.0
64,4,7,16,0.0
64,4,7,17,0.0
64,4,7,18,0.0
64,4,7,19,0.0
64,4,7,20,0.0
64,4,7,21,0.0
64,4,7,22,0.0
64,4,7,23,0.0
64,4,7,24,0.0
64,4,7,25,0.0
64,4,7,26,0.0
64,4,7,27,0.0
64,4,7,28,0.0
64,4,7,29,0.0
64,4,7,30,0.0
64,4,7,31,0.0
64,4,7,32,0.0
64,4,7,33,0.0
64,4,7,34,0.0
64,4,7,35,0.0
64,4,7,36,0.0
64,4,7,37,0.0
64,4,7,38,0.0
64,4,7,39,0.0
64,4,7,40,0.0
64,4,7,41,0.0
64,4,7,42,0.0
64,4,7,43,0.0
64,4,7,44,0.0
64,4,7,45,0.0
64,4,7,46,0.0
64,4,7,47,0.0
64,4,7,48,0.0
64,4,7,49,0.0
64,4,7,50,0.0
64,4,7,51,0.0
64,4,7,52,0.0
64,4,7,53,0.0
64,4,7,54,0.0
64,4,7,55,0.0
64,4,7,56,0.0
64,4,7,57,0.0
64,4,7,58,0.0
64,4,7,59,0.0
64,4,7,60,0.0
64,4,7,61,0.0
64,4,7,62,0.0
64,4,7,63,0.0
64,4,7,64,0.0
64,4,8,1,1.0
64,4,8,2,0.0
64,4,8,3,0.0
64,4,8,4,0.0
64,4,8,5,0.0
64,4,8,6,0.0
64,4,8,7,0.0
64,4,8,8,0.0
64,4,8,9,0.0
64,4,8,10,0.0
64,4,8,11,0.0
64,4,8,12,0.0
64,4,8,13,0.0
64,4,8,14,0.0
64,4,8,15,0.0
64,4,8,16,0.0
64,4,8,17,0.0
64,4,8,18,0.0
64,4,8,19,0.0
64,4,8,20,0.0
64,4,8,21,0.0
64,4,8,22,0.0
64,4,8,23,0.0
64,4,8,24,0.0
64,4,8,25,0.0
64,4,8,26,0.0
64,4,8,27,0.0
64,4,8,28,0.0
64,4,8,29,0.0
64,4,8,30,0.0
64,4,8,31,0.0
64,4,8,32,0.0
64,4,8,33,0.0
64,4,8,34,0.0
64,4,8,35,0.0
64,4,8,36,0.0
64,4,8,37,0.0
64,4,8,38,0.0
64,4,8,39,0.0
64,4,8,40,0.0
64,4,8,41,0.0
64,4,8,42,0.0
64,4,8,43,0.0
64,4,8,44,0.0
64,4,8,45,0.0
64,4,8,46,0.0
64,4,8,47,0.0
64,4,8,48,0.0
64,4,8,49,0.0
64,4,8,50,0.0
64,4,8,51,0.0
64,4,8,52,0.0
64,4,8,53,0.0
64,4,8,54,0.0
64,4,8,55,0.0
64,4,8,56,0.0
64,4,8,57,0.0
64,4,8,58,0.0
64,4,8,59,0.0
64,4,8,60,0.0
64,4,8,61,0.0
64,4,8,62,0.0
64,4,8,63,0.0
64,4,8,64,0.0
64,4,9,1,1.0
64,4,9,2,0.0
64,4,9,3,0.0
64,4,9,4,0.0
64,4,9,5,0.0
64,4,9,6,0.0
64,4,9,7,0.0
64,4,9,8,0.0
64,4,9,9,0.0
64,4,9,10,0.0
64,4,9,11,0.0
64,4,9,12,0.0
64,4,9,13,0.0
64,4,9,14,0.0
64,4,9,15,0.0
64,4,9,16,0.0
64,4,9,17,0.0
64,4,9,18,0.0
64,4,9,19,0.0
64,4,9,20,0.0
64,4,9,21,0.0
64,4,9,22,0.0
64,4,9,23,0.0
64,4,9,24,0.0
64,4,9,25,0.0
64,4,9,26,0.0
64,4,9,27,0.0
64,4,9,28,0.0
64,4,9,29,0.0
64,4,9,30,0.0
64,4,9,31,0.0
64,4,9,32,0.0
64,4,9,33,0.0
64,4,9,34,0.0
64,4,9,35,0.0
64,4,9,36,0.0
64,4,9,37,0.0
64,4,9,38,0.0
64,4,9,39,0.0
64,4,9,40,0.0
64,4,9,41,0.0
64,4,9,42,0.0
64,4,9,43,0.0
64,4,9,44,0.0
64,4,9,45,0.0
64,4,9,46,0.0
64,4,9,47,0.0
64,4,9,48,0.0
64,4,9,49,0.0
64,4,9,50,0.0
64,4,9,51,0.0
64,4,9,52,0.0
64,4,9,53,0.0
64,4,9,54,0.0
64,4,9,55,0.0
64,4,9,56,0.0
64,4,9,57,0.0
64,4,9,58,0.0
64,4,9,59,0.0
64,4,9,60,0.0
64,4,9,61,0.0
64,4,9,62,0.0
64,4,9,63,0.0
64,4,9,64,0.0
64,4,10,1,1.0
64,4,10,2,0.0
64,4,10,3,0.0
64,4,10,4,0.0
64,4,10,5,0.0
64,4,10,6,0.0
64,4,10,7,0.0
64,4,10,8,0.0
64,4,10,9,0.0
64,4,10,10,0.0
64,4,10,11,0.0
64,4,10,12,0.0
64,4,10,13,0.0
64,4,10,14,0.0
64,4,10,15,0.0
64,4,10,16,0.0
64,4,10,17,0.0
64,4,10,18,0.0
64,4,10,19,0.0
64,4,10,20,0.0
64,4,10,21,0.0
64,4,10,22,0.0
64,4,10,23,0.0
64,4,10,24,0.0
64,4,10,25,0.0
64,4,10,26,0.0
64,4,10,27,0.0
64,4,10,28,0.0
64,4,10,29,0.0
64,4,10,30,0.0
64,4,10,31,0.0
64,4,10,32,0.0
64,4,10,33,0.0
64,4,10,34,0.0
64,4,10,35,0.0
64,4,10,36,0.0
64,4,10,37,0.0
64,4,10,38,0.0
64,4,10,39,0.0
64,4,10,40,0.0
64,4,10,41,0.0
64,4,10,42,0.0
64,4,10,43,0.0
64,4,10,44,0.0
64,4,10,45,0.0
64,4,10,46,0.0
64,4,10,47,0.0
64,4,10,48,0.0
64,4,10,49,0.0
64,4,10,50,0.0
64,4,10,51,0.0
64,4,10,52,0.0
64,4,10,53,0.0
64,4,10,54,0.0
64,4,10,55,0.0
64,4,10,56,0.0
64,4,10,57,0.0
64,4,10,58,0.0
64,4,10,59,0.0
64,4,10,60,0.0
64,4,10,61,0.0
64,4,10,62,0.0
64,4,10,63,0.0
64,4,10,64,0.0
64,4,11,1,1.0
64,4,11,2,0.0
64,4,11,3,0.0
64,4,11,4,0.0
64,4,11,5,0.0
64,4,11,6,0.0
64,4,11,7,0.0
64,4,11,8,0.0
64,4,11,9,0.0
64,4,11,10,0.0
64,4,11,11,0.0
64,4,11,12,0.0
64,4,11,13,0.0
64,4,11,14,0.0
64,4,11,15,0.0
64,4,11,16,0.0
64,4,11,17,0.0
64,4,11,18,0.0
64,4,11,19,0.0
64,4,11,20,0.0
64,4,11,21,0.0
64,4,11,22,0.0
64,4,11,23,0.0
64,4,11,24,0.0
64,4,11,25,0.0
64,4,11,26,0.0
64,4,11,27,0.0
64,4,11,28,0.0
64,4,11,29,0.0
64,4,11,30,0.0
64,4,11,31,0.0
64,4,11,32,0.0
64,4,11,33,0.0
64,4,11,34,0.0
64,4,11,35,0.0
64,4,11,36,0.0
64,4,11,37,0.0
64,4,11,38,0.0
64,4,11,39,0.0
64,4,11,40,0.0
64,4,11,41,0.0
64,4,11,42,0.0
64,4,11,43,0.0
64,4,11,44,0.0
64,4,11,45,0.0
64,4,11,46,0.0
64,4,11,47,0.0
64,4,11,48,0.0
64,4,11,49,0.0
64,4,11,50,0.0
64,4,11,51,0.0
64,4,11,52,0.0
64,4,11,53,0.0
64,4,11,54,0.0
64,4,11,55,0.0
64,4,11,56,0.0
64,4,11,57,0.0
64,4,11,58,0.0
64,4,11,59,0.0
64,4,11,60,0.0
64,4,11,61,0.0
64,4,11,62,0.0
64,4,11,63,0.0
64,4,11,64,0.0
64,4,12,1,1.0
64,4,12,2,0.0
64,4,12,3,0.0
64,4,12,4,0.0
64,4,12,5,0.0
64,4,12,6,0.0
64,4,12,7,0.0
64,4,12,8,0.0
64,4,12,9,0.0
64,4,12,10,0.0
64,4,12,11,0.0
64,4,12,12,0.0
64,4,12,13,0.0
64,4,12,14,0.0
64,4,12,15,0.0
64,4,12,16,0.0
64,4,12,17,0.0
64,4,12,18,0.0
64,4,12,19,0.0
64,4,12,20,0.0
64,4,12,21,0.0
64,4,12,22,0.0
64,4,12,23,0.0
64,4,12,24,0.0
64,4,12,25,0.0
64,4,12,26,0.0
64,4,12,27,0.0
64,4,12,28,0.0
64,4,12,29,0.0
64,4,12,30,0.0
64,4,12,31,0.0
64,4,12,32,0.0
64,4,12,33,0.0
64,4,12,34,0.0
64,4,12,35,0.0
64,4,12,36,0.0
64,4,12,37,0.0
64,4,12,38,0.0
64,4,12,39,0.0
64,4,12,40,0.0
64,4,12,41,0.0
64,4,12,42,0.0
64,4,12,43,0.0
64,4,12,44,0.0
64,4,12,45,0.0
64,4,12,46,0.0
64,4,12,47,0.0
64,4,12,48,0.0
64,4,12,49,0.0
64,4,12,50,0.0
64,4,12,51,0.0
64,4,12,52,0.0
64,4,12,53,0.0
64,4,12,54,0.0
64,4,12,55,0.0
64,4,12,56,0.0
64,4,12,57,0.0
64,4,12,58,0.0
64,4,12,59,0.0
64,4,12,60,0.0
64,4,12,61,0.0
64,4,12,62,0.0
64,4,12,63,0.0
64,4,12,64,0.0
64,4,13,1,1.0
64,4,13,2,0.0
64,4,13,3,0.0
64,4,13,4,0.0
64,4,13,5,0.0
64,4,13,6,0.0
64,4,13,7,0.0
64,4,13,8,0.0
64,4,13,9,0.0
64,4,13,10,0.0
64,4,13,11,0.0
64,4,13,12,0.0
64,4,13,13,0.0
64,4,13,14,0.0
64,4,13,15,0.0
64,4,13,16,0.0
64,4,13,17,0.0
64,4,13,18,0.0
64,4,13,19,0.0
64,4,13,20,0.0
64,4,13,21,0.0
64,4,13,22,0.0
64,4,13,23,0.0
64,4,13,24,0.0
64,4,13,25,0.0
64,4,13,26,0.0
64,4,13,27,0.0
64,4,13,28,0.0
64,4,13,29,0.0
64,4,13,30,0.0
64,4,13,31,0.0
64,4,13,32,0.0
64,4,13,33,0.0
64,4,13,34,0.0
64,4,13,35,0.0
64,4,13,36,0.0
64,4,13,37,0.0
64,4,13,38,0.0
64,4,13,39,0.0
64,4,13,40,0.0
64,4,13,41,0.0
64,4,13,42,0.0
64,4,13,43,0.0
64,4,13,44,0.0
64,4,13,45,0.0
64,4,13,46,0.0
64,4,13,47,0.0
64,4,13,48,0.0
64,4,13,49,0.0
64,4,13,50,0.0
64,4,13,51,0.0
64,4,13,52,0.0
64,4,13,53,0.0
64,4,13,54,0.0
64,4,13,55,0.0
64,4,13,56,0.0
64,4,13,57,0.0
64,4,13,58,0.0
64,4,13,59,0.0
64,4,13,60,0.0
64,4,13,61,0.0
64,4,13,62,0.0
64,4,13,63,0.0
64,4,13,64,0.0
64,4,14,1,1.0
64,4,14,2,0.0
64,4,14,3,0.0
64,4,14,4,0.0
64,4,14,5,0.0
64,4,14,6,0.0
64,4,14,7,0.0
64,4,14,8,0.0
64,4,14,9,0.0
64,4,14,10,0.0
64,4,14,11,0.0
64,4,14,12,0.0
64,4,14,13,0.0
64,4,14,14,0.0
64,4,14,15,0.0
64,4,14,16,0.0
64,4,14,17,0.0
64,4,14,18,0.0
64,4,14,19,0.0
64,4,14,20,0.0
64,4,14,21,0.0
64,4,14,22,0.0
64,4,14,23,0.0
64,4,14,24,0.0
64,4,14,25,0.0
64,4,14,26,0.0
64,4,14,27,0.0
64,4,14,28,0.0
64,4,14,29,0.0
64,4,14,30,0.0
64,4,14,31,0.0
64,4,14,32,0.0
64,4,14,33,0.0
64,4,14,34,0.0
64,4,14,35,0.0
64,4,14,36,0.0
64,4,14,37,0.0
64,4,14,38,0.0
64,4,14,39,0.0
64,4,14,40,0.0
64,4,14,41,0.0
64,4,14,42,0.0
64,4,14,43,0.0
64,4,14,44,0.0
64,4,14,45,0.0
64,4,14,46,0.0
64,4,14,47,0.0
64,4,14,48,0.0
64,4,14,49,0.0
64,4,14,50,0.0
64,4,14,51,0.0
64,4,14,52,0.0
64,4,14,53,0.0
64,4,14,54,0.0
64,4,14,55,0.0
64,4,14,56,0.0
64,4,14,57,0.0
64,4,14,58,0.0
64,4,14,59,0.0
64,4,14,60,0.0
64,4,14,61,0.0
64,4,14,62,0.0
64,4,14,63,0.0
64,4,14,64,0.0
64,4,15,1,1.0
64,4,15,2,0.0
64,4,15,3,0.0
64,4,15,4,0.0
64,4,15,5,0.0
64,4,15,6,0.0
64,4,15,7,0.0
64,4,15,8,0.0
64,4,15,9,0.0
64,4,15,10,0.0
64,4,15,11,0.0
64,4,15,12,0.0
64,4,15,13,0.0
64,4,15,14,0.0
64,4,15,15,0.0
64,4,15,16,0.0
64,4,15,17,0.0
64,4,15,18,0.0
64,4,15,19,0.0
64,4,15,20,0.0
64,4,15,21,0.0
64,4,15,22,0.0
64,4,15,23,0.0
64,4,15,24,0.0
64,4,15,25,0.0
64,4,15,26,0.0
64,4,15,27,0.0
64,4,15,28,0.0
64,4,15,29,0.0
64,4,15,30,0.0
64,4,15,31,0.0
64,4,15,32,0.0
64,4,15,33,0.0
64,4,15,34,0.0
64,4,15,35,0.0
64,4,15,36,0.0
64,4,15,37,0.0
64,4,15,38,0.0
64,4,15,39,0.0
64,4,15,40,0.0
64,4,15,41,0.0
64,4,15,42,0.0
64,4,15,43,0.0
64,4,15,44,0.0
64,4,15,45,0.0
64,4,15,46,0.0
64,4,15,47,0.0
64,4,15,48,0.0
64,4,15,49,0.0
64,4,15,50,0.0
64,4,15,51,0.0
64,4,15,52,0.0
64,4,15,53,0.0
64,4,15,54,0.0
64,4,15,55,0.0
64,4,15,56,0.0
64,4,15,57,0.0
64,4,15,58,0.0
64,4,15,59,0.0
64,4,15,60,0.0
64,4,15,61,0.0
64,4,15,62,0.0
64,4,15,63,0.0
64,4,15,64,0.0
64,4,16,1,1.0
64,4,16,2,0.0
64,4,16,3,0.0
64,4,16,4,0.0
64,4,16,5,0.0
64,4,16,6,0.0
64,4,16,7,0.0
64,4,16,8,0.0
64,4,16,9,0.0
64,4,16,10,0.0
64,4,16,11,0.0
64,4,16,12,0.0
64,4,16,13,0.0
64,4,16,14,0.0
64,4,16,15,0.0
64,4,16,16,0.0
64,4,16,17,0.0
64,4,16,18,0.0
64,4,16,19,0.0
64,4,16,20,0.0
64,4,16,21,0.0
64,4,16,22,0.0
64,4,16,23,0.0
64,4,16,24,0.0
64,4,16,25,0.0
64,4,16,26,0.0
64,4,16,27,0.0
64,4,16,28,0.0
64,4,16,29,0.0
64,4,16,30,0.0
64,4,16,31,0.0
64,4,16,32,0.0
64,4,16,33,0.0
64,4,16,34,0.0
64,4,16,35,0.0
64,4,16,36,0.0
64,4,16,37,0.0
64,4,16,38,0.0
64,4,16,39,0.0
64,4,16,40,0.0
64,4,16,41,0.0
64,4,16,42,0.0
64,4,16,43,0.0
64,4,16,44,0.0
64,4,16,45,0.0
64,4,16,46,0.0
64,4,16,47,0.0
64,4,16,48,0.0
64,4,16,49,0.0
64,4,16,50,0.0
64,4,16,51,0.0
64,4,16,52,0.0
64,4,16,53,0.0
64,4,16,54,0.0
64,4,16,55,0.0
64,4,16,56,0.0
64,4,16,57,0.0
64,4,16,58,0.0
64,4,16,59,0.0
64,4,16,60,0.0
64,4,16,61,0.0
64,4,16,62,0.0
64,4,16,63,0.0
64,4,16,64,0.0
64,4,17,1,1.0
64,4,17,2,0.0
64,4,17,3,0.0
64,4,17,4,0.0
64,4,17,5,0.0
64,4,17,6,0.0
64,4,17,7,0.0
64,4,17,8,0.0
64,4,17,9,0.0
64,4,17,10,0.0
64,4,17,11,0.0
64,4,17,12,0.0
64,4,17,13,0.0
64,4,17,14,0.0
64,4,17,15,0.0
64,4,17,16,0.0
64,4,17,17,0.0
64,4,17,18,0.0
64,4,17,19,0.0
64,4,17,20,0.0
64,4,17,21,0.0
64,4,17,22,0.0
64,4,17,23,0.0
64,4,17,24,0.0
64,4,17,25,0.0
64,4,17,26,0.0
64,4,17,27,0.0
64,4,17,28,0.0
64,4,17,29,0.0
64,4,17,30,0.0
64,4,17,31,0.0
64,4,17,32,0.0
64,4,17,33,0.0
64,4,17,34,0.0
64,4,17,35,0.0
64,4,17,36,0.0
64,4,17,37,0.0
64,4,17,38,0.0
64,4,17,39,0.0
64,4,17,40,0.0
64,4,17,41,0.0
64,4,17,42,0.0
64,4,17,43,0.0
64,4,17,44,0.0
64,4,17,45,0.0
64,4,17,46,0.0
64,4,17,47,0.0
64,4,17,48,0.0
64,4,17,49,0.0
64,4,17,50,0.0
64,4,17,51,0.0
64,4,17,52,0.0
64,4,17,53,0.0
64,4,17,54,0.0
64,4,17,55,0.0
64,4,17,56,0.0
64,4,17,57,0.0
64,4,17,58,0.0
64,4,17,59,0.0
64,4,17,60,0.0
64,4,17,61,0.0
64,4,17,62,0.0
64,4,17,63,0.0
64,4,17,64,0.0
64,4,18,1,1.0
64,4,18,2,0.0
64,4,18,3,0.0
64,4,18,4,0.0
64,4,18,5,0.0
64,4,18,6,0.0
64,4,18,7,0.0
64,4,18,8,0.0
64,4,18,9,0.0
64,4,18,10,0.0
64,4,18,11,0.0
64,4,18,12,0.0
64,4,18,13,0.0
64,4,18,14,0.0
64,4,18,15,0.0
64,4,18,16,0.0
64,4,18,17,0.0
64,4,18,18,0.0
64,4,18,19,0.0
64,4,18,20,0.0
64,4,18,21,0.0
64,4,18,22,0.0
64,4,18,23,0.0
64,4,18,24,0.0
64,4,18,25,0.0
64,4,18,26,0.0
64,4,18,27,0.0
64,4,18,28,0.0
64,4,18,29,0.0
64,4,18,30,0.0
64,4,18,31,0.0
64,4,18,32,0.0
64,4,18,33,0.0
64,4,18,34,0.0
64,4,18,35,0.0
64,4,18,36,0.0
64,4,18,37,0.0
64,4,18,38,0.0
64,4,18,39,0.0
64,4,18,40,0.0
64,4,18,41,0.0
64,4,18,42,0.0
64,4,18,43,0.0
64,4,18,44,0.0
64,4,18,45,0.0
64,4,18,46,0.0
64,4,18,47,0.0
64,4,18,48,0.0
64,4,18,49,0.0
64,4,18,50,0.0
64,4,18,51,0.0
64,4,18,52,0.0
64,4,18,53,0.0
64,4,18,54,0.0
64,4,18,55,0.0
64,4,18,56,0.0
64,4,18,57,0.0
64,4,18,58,0.0
64,4,18,59,0.0
64,4,18,60,0.0
64,4,18,61,0.0
64,4,18,62,0.0
64,4,18,63,0.0
64,4,18,64,0.0
64,4,19,1,1.0
64,4,19,2,0.0
64,4,19,3,0.0
64,4,19,4,0.0
64,4,19,5,0.0
64,4,19,6,0.0
64,4,19,7,0.0
64,4,19,8,0.0
64,4,19,9,0.0
64,4,19,10,0.0
64,4,19,11,0.0
64,4,19,12,0.0
64,4,19,13,0.0
64,4,19,14,0.0
64,4,19,15,0.0
64,4,19,16,0.0
64,4,19,17,0.0
64,4,19,18,0.0
64,4,19,19,0.0
64,4,19,20,0.0
64,4,19,21,0.0
64,4,19,22,0.0
64,4,19,23,0.0
64,4,19,24,0.0
64,4,19,25,0.0
64,4,19,26,0.0
64,4,19,27,0.0
64,4,19,28,0.0
64,4,19,29,0.0
64,4,19,30,0.0
64,4,19,31,0.0
64,4,19,32,0.0
64,4,19,33,0.0
64,4,19,34,0.0
64,4,19,35,0.0
64,4,19,36,0.0
64,4,19,37,0.0
64,4,19,38,0.0
64,4,19,39,0.0
64,4,19,40,0.0
64,4,19,41,0.0
64,4,19,42,0.0
64,4,19,43,0.0
64,4,19,44,0.0
64,4,19,45,0.0
64,4,19,46,0.0
64,4,19,47,0.0
64,4,19,48,0.0
64,4,19,49,0.0
64,4,19,50,0.0
64,4,19,51,0.0
64,4,19,52,0.0
64,4,19,53,0.0
64,4,19,54,0.0
64,4,19,55,0.0
64,4,19,56,0.0
64,4,19,57,0.0
64,4,19,58,0.0
64,4,19,59,0.0
64,4,19,60,0.0
64,4,19,61,0.0
64,4,19,62,0.0
64,4,19,63,0.0
64,4,19,64,0.0
64,4,20,1,1.0
64,4,20,2,0.0
64,4,20,3,0.0
64,4,20,4,0.0
64,4,20,5,0.0
64,4,20,6,0.0
64,4,20,7,0.0
64,4,20,8,0.0
64,4,20,9,0.0
64,4,20,10,0.0
64,4,20,11,0.0
64,4,20,12,0.0
64,4,20,13,0.0
64,4,20,14,0.0
64,4,20,15,0.0
64,4,20,16,0.0
64,4,20,17,0.0
64,4,20,18,0.0
64,4,20,19,0.0
64,4,20,20,0.0
64,4,20,21,0.0
64,4,20,22,0.0
64,4,20,23,0.0
64,4,20,24,0.0
64,4,20,25,0.0
64,4,20,26,0.0
64,4,20,27,0.0
64,4,20,28,0.0
64,4,20,29,0.0
64,4,20,30,0.0
64,4,20,31,0.0
64,4,20,32,0.0
64,4,20,33,0.0
64,4,20,34,0.0
64,4,20,35,0.0
64,4,20,36,0.0
64,4,20,37,0.0
64,4,20,38,0.0
64,4,20,39,0.0
64,4,20,40,0.0
64,4,20,41,0.0
64,4,20,42,0.0
64,4,20,43,0.0
64,4,20,44,0.0
64,4,20,45,0.0
64,4,20,46,0.0
64,4,20,47,0.0
64,4,20,48,0.0
64,4,20,49,0.0
64,4,20,50,0.0
64,4,20,51,0.0
64,4,20,52,0.0
64,4,20,53,0.0
64,4,20,54,0.0
64,4,20,55,0.0
64,4,20,56,0.0
64,4,20,57,0.0
64,4,20,58,0.0
64,4,20,59,0.0
64,4,20,60,0.0
64,4,20,61,0.0
64,4,20,62,0.0
64,4,20,63,0.0
64,4,20,64,0.0
64,4,21,1,1.0
64,4,21,2,0.0
64,4,21,3,0.0
64,4,21,4,0.0
64,4,21,5,0.0
64,4,21,6,0.0
64,4,21,7,0.0
64,4,21,8,0.0
64,4,21,9,0.0
64,4,21,10,0.0
64,4,21,11,0.0
64,4,21,12,0.0
64,4,21,13,0.0
64,4,21,14,0.0
64,4,21,15,0.0
64,4,21,16,0.0
64,4,21,17,0.0
64,4,21,18,0.0
64,4,21,19,0.0
64,4,21,20,0.0
64,4,21,21,0.0
64,4,21,22,0.0
64,4,21,23,0.0
64,4,21,24,0.0
64,4,21,25,0.0
64,4,21,26,0.0
64,4,21,27,0.0
64,4,21,28,0.0
64,4,21,29,0.0
64,4,21,30,0.0
64,4,21,31,0.0
64,4,21,32,0.0
64,4,21,33,0.0
64,4,21,34,0.0
64,4,21,35,0.0
64,4,21,36,0.0
64,4,21,37,0.0
64,4,21,38,0.0
64,4,21,39,0.0
64,4,21,40,0.0
64,4,21,41,0.0
64,4,21,42,0.0
64,4,21,43,0.0
64,4,21,44,0.0
64,4,21,45,0.0
64,4,21,46,0.0
64,4,21,47,0.0
64,4,21,48,0.0
64,4,21,49,0.0
64,4,21,50,0.0
64,4,21,51,0.0
64,4,21,52,0.0
64,4,21,53,0.0
64,4,21,54,0.0
64,4,21,55,0.0
64,4,21,56,0.0
64,4,21,57,0.0
64,4,21,58,0.0
64,4,21,59,0.0
64,4,21,60,0.0
64,4,21,61,0.0
64,4,21,62,0.0
64,4,21,63,0.0
64,4,21,64,0.0
64,4,22,1,1.0
64,4,22,2,0.0
64,4,22,3,0.0
64,4,22,4,0.0
64,4,22,5,0.0
64,4,22,6,0.0
64,4,22,7,0.0
64,4,22,8,0.0
64,4,22,9,0.0
64,4,22,10,0.0
64,4,22,11,0.0
64,4,22,12,0.0
64,4,22,13,0.0
64,4,22,14,0.0
64,4,22,15,0.0
64,4,22,16,0.0
64,4,22,17,0.0
64,4,22,18,0.0
64,4,22,19,0.0
64,4,22,20,0.0
64,4,22,21,0.0
64,4,22,22,0.0
64,4,22,23,0.0
64,4,22,24,0.0
64,4,22,25,0.0
64,4,22,26,0.0
64,4,22,27,0.0
64,4,22,28,0.0
64,4,22,29,0.0
64,4,22,30,0.0
64,4,22,31,0.0
64,4,22,32,0.0
64,4,22,33,0.0
64,4,22,34,0.0
64,4,22,35,0.0
64,4,22,36,0.0
64,4,22,37,0.0
64,4,22,38,0.0
64,4,22,39,0.0
64,4,22,40,0.0
64,4,22,41,0.0
64,4,22,42,0.0
64,4,22,43,0.0
64,4,22,44,0.0
64,4,22,45,0.0
64,4,22,46,0.0
64,4,22,47,0.0
64,4,22,48,0.0
64,4,22,49,0.0
64,4,22,50,0.0
64,4,22,51,0.0
64,4,22,52,0.0
64,4,22,53,0.0
64,4,22,54,0.0
64,4,22,55,0.0
64,4,22,56,0.0
64,4,22,57,0.0
64,4,22,58,0.0
64,4,22,59,0.0
64,4,22,60,0.0
64,4,22,61,0.0
64,4,22,62,0.0
64,4,22,63,0.0
64,4,22,64,0.0
64,4,23,1,1.0
64,4,23,2,0.0
64,4,23,3,0.0
64,4,23,4,0.0
64,4,23,5,0.0
64,4,23,6,0.0
64,4,23,7,0.0
64,4,23,8,0.0
64,4,23,9,0.0
64,4,23,10,0.0
64,4,23,11,0.0
64,4,23,12,0.0
64,4,23,13,0.0
64,4,23,14,0.0
64,4,23,15,0.0
64,4,23,16,0.0
64,4,23,17,0.0
64,4,23,18,0.0
64,4,23,19,0.0
64,4,23,20,0.0
64,4,23,21,0.0
64,4,23,22,0.0
64,4,23,23,0.0
64,4,23,24,0.0
64,4,23,25,0.0
64,4,23,26,0.0
64,4,23,27,0.0
64,4,23,28,0.0
64,4,23,29,0.0
64,4,23,30,0.0
64,4,23,31,0.0
64,4,23,32,0.0
64,4,23,33,0.0
64,4,23,34,0.0
64,4,23,35,0.0
64,4,23,36,0.0
64,4,23,37,0.0
64,4,23,38,0.0
64,4,23,39,0.0
64,4,23,40,0.0
64,4,23,41,0.0
64,4,23,42,0.0
64,4,23,43,0.0
64,4,23,44,0.0
64,4,23,45,0.0
64,4,23,46,0.0
64,4,23,47,0.0
64,4,23,48,0.0
64,4,23,49,0.0
64,4,23,50,0.0
64,4,23,51,0.0
64,4,23,52,0.0
64,4,23,53,0.0
64,4,23,54,0.0
64,4,23,55,0.0
64,4,23,56,0.0
64,4,23,57,0.0
64,4,23,58,0.0
64,4,23,59,0.0
64,4,23,60,0.0
64,4,23,61,0.0
64,4,23,62,0.0
64,4,23,63,0.0
64,4,23,64,0.0
64,4,24,1,1.0
64,4,24,2,0.0
64,4,24,3,0.0
64,4,24,4,0.0
64,4,24,5,0.0
64,4,24,6,0.0
64,4,24,7,0.0
64,4,24,8,0.0
64,4,24,9,0.0
64,4,24,10,0.0
64,4,24,11,0.0
64,4,24,12,0.0
64,4,24,13,0.0
64,4,24,14,0.0
64,4,24,15,0.0
64,4,24,16,0.0
64,4,24,17,0.0
64,4,24,18,0.0
64,4,24,19,0.0
64,4,24,20,0.0
64,4,24,21,0.0
64,4,24,22,0.0
64,4,24,23,0.0
64,4,24,24,0.0
64,4,24,25,0.0
64,4,24,26,0.0
64,4,24,27,0.0
64,4,24,28,0.0
64,4,24,29,0.0
64,4,24,30,0.0
64,4,24,31,0.0
64,4,24,32,0.0
64,4,24,33,0.0
64,4,24,34,0.0
64,4,24,35,0.0
64,4,24,36,0.0
64,4,24,37,0.0
64,4,24,38,0.0
64,4,24,39,0.0
64,4,24,40,0.0
64,4,24,41,0.0
64,4,24,42,0.0
64,4,24,43,0.0
64,4,24,44,0.0
64,4,24,45,0.0
64,4,24,46,0.0
64,4,24,47,0.0
64,4,24,48,0.0
64,4,24,49,0.0
64,4,24,50,0.0
64,4,24,51,0.0
64,4,24,52,0.0
64,4,24,53,0.0
64,4,24,54,0.0
64,4,24,55,0.0
64,4,24,56,0.0
64,4,24,57,0.0
64,4,24,58,0.0
64,4,24,59,0.0
64,4,24,60,0.0
64,4,24,61,0.0
64,4,24,62,0.0
64,4,24,63,0.0
64,4,24,64,0.0
64,4,25,1,1.0
64,4,25,2,0.0
64,4,25,3,0.0
64,4,25,4,0.0
64,4,25,5,0.0
64,4,25,6,0.0
64,4,25,7,0.0
64,4,25,8,0.0
64,4,25,9,0.0
64,4,25,10,0.0
64,4,25,11,0.0
64,4,25,12,0.0
64,4,25,13,0.0
64,4,25,14,0.0
64,4,25,15,0.0
64,4,25,16,0.0
64,4,25,17,0.0
64,4,25,18,0.0
64,4,25,19,0.0
64,4,25,20,0.0
64,4,25,21,0.0
64,4,25,22,0.0
64,4,25,23,0.0
64,4,25,24,0.0
64,4,25,25,0.0
64,4,25,26,0.0
64,4,25,27,0.0
64,4,25,28,0.0
64,4,25,29,0.0
64,4,25,30,0.0
64,4,25,31,0.0
64,4,25,32,0.0
64,4,25,33,0.0
64,4,25,34,0.0
64,4,25,35,0.0
64,4,25,36,0.0
64,4,25,37,0.0
64,4,25,38,0.0
64,4,25,39,0.0
64,4,25,40,0.0
64,4,25,41,0.0
64,4,25,42,0.0
64,4,25,43,0.0
64,4,25,44,0.0
64,4,25,45,0.0
64,4,25,46,0.0
64,4,25,47,0.0
64,4,25,48,0.0
64,4,25,49,0.0
64,4,25,50,0.0
64,4,25,51,0.0
64,4,25,52,0.0
64,4,25,53,0.0
64,4,25,54,0.0
64,4,25,55,0.0
64,4,25,56,0.0
64,4,25,57,0.0
64,4,25,58,0.0
64,4,25,59,0.0
64,4,25,60,0.0
64,4,25,61,0.0
64,4,25,62,0.0
64,4,25,63,0.0
64,4,25,64,0.0
64,4,26,1,1.0
64,4,26,2,0.0
64,4,26,3,0.0
64,4,26,4,0.0
64,4,26,5,0.0
64,4,26,6,0.0
64,4,26,7,0.0
64,4,26,8,0.0
64,4,26,9,0.0
64,4,26,10,0.0
64,4,26,11,0.0
64,4,26,12,0.0
64,4,26,13,0.0
64,4,26,14,0.0
64,4,26,15,0.0
64,4,26,16,0.0
64,4,26,17,0.0
64,4,26,18,0.0
64,4,26,19,0.0
64,4,26,20,0.0
64,4,26,21,0.0
64,4,26,22,0.0
64,4,26,23,0.0
64,4,26,24,0.0
64,4,26,25,0.0
64,4,26,26,0.0
64,4,26,27,0.0
64,4,26,28,0.0
64,4,26,29,0.0
64,4,26,30,0.0
64,4,26,31,0.0
64,4,26,32,0.0
64,4,26,33,0.0
64,4,26,34,0.0
64,4,26,35,0.0
64,4,26,36,0.0
64,4,26,37,0.0
64,4,26,38,0.0
64,4,26,39,0.0
64,4,26,40,0.0
64,4,26,41,0.0
64,4,26,42,0.0
64,4,26,43,0.0
64,4,26,44,0.0
64,4,26,45,0.0
64,4,26,46,0.0
64,4,26,47,0.0
64,4,26,48,0.0
64,4,26,49,0.0
64,4,26,50,0.0
64,4,26,51,0.0
64,4,26,52,0.0
64,4,26,53,0.0
64,4,26,54,0.0
64,4,26,55,0.0
64,4,26,56,0.0
64,4,26,57,0.0
64,4,26,58,0.0
64,4,26,59,0.0
64,4,26,60,0.0
64,4,26,61,0.0
64,4,26,62,0.0
64,4,26,63,0.0
64,4,26,64,0.0
64,4,27,1,1.0
64,4,27,2,0.0
64,4,27,3,0.0
64,4,27,4,0.0
64,4,27,5,0.0
64,4,27,6,0.0
64,4,27,7,0.0
64,4,27,8,0.0
64,4,27,9,0.0
64,4,27,10,0.0
64,4,27,11,0.0
64,4,27,12,0.0
64,4,27,13,0.0
64,4,27,14,0.0
64,4,27,15,0.0
64,4,27,16,0.0
64,4,27,17,0.0
64,4,27,18,0.0
64,4,27,19,0.0
64,4,27,20,0.0
64,4,27,21,0.0
64,4,27,22,0.0
64,4,27,23,0.0
64,4,27,24,0.0
64,4,27,25,0.0
64,4,27,26,0.0
64,4,27,27,0.0
64,4,27,28,0.0
64,4,27,29,0.0
64,4,27,30,0.0
64,4,27,31,0.0
64,4,27,32,0.0
64,4,27,33,0.0
64,4,27,34,0.0
64,4,27,35,0.0
64,4,27,36,0.0
64,4,27,37,0.0
64,4,27,38,0.0
64,4,27,39,0.0
64,4,27,40,0.0
64,4,27,41,0.0
64,4,27,42,0.0
64,4,27,43,0.0
64,4,27,44,0.0
64,4,27,45,0.0
64,4,27,46,0.0
64,4,27,47,0.0
64,4,27,48,0.0
64,4,27,49,0.0
64,4,27,50,0.0
64,4,27,51,0.0
64,4,27,52,0.0
64,4,27,53,0.0
64,4,27,54,0.0
64,4,27,55,0.0
64,4,27,56,0.0
64,4,27,57,0.0
64,4,27,58,0.0
64,4,27,59,0.0
64,4,27,60,0.0
64,4,27,61,0.0
64,4,27,62,0.0
64,4,27,63,0.0
64,4,27,64,0.0
64,4,28,1,1.0
64,4,28,2,0.0
64,4,28,3,0.0
64,4,28,4,0.0
64,4,28,5,0.0
64,4,28,6,0.0
64,4,28,7,0.0
64,4,28,8,0.0
64,4,28,9,0.0
64,4,28,10,0.0
64,4,28,11,0.0
64,4,28,12,0.0
64,4,28,13,0.0
64,4,28,14,0.0
64,4,28,15,0.0
64,4,28,16,0.0
64,4,28,17,0.0
64,4,28,18,0.0
64,4,28,19,0.0
64,4,28,20,0.0
64,4,28,21,0.0
64,4,28,22,0.0
64,4,28,23,0.0
64,4,28,24,0.0
64,4,28,25,0.0
64,4,28,26,0.0
64,4,28,27,0.0
64,4,28,28,0.0
64,4,28,29,0.0
64,4,28,30,0.0
64,4,28,31,0.0
64,4,28,32,0.0
64,4,28,33,0.0
64,4,28,34,0.0
64,4,28,35,0.0
64,4,28,36,0.0
64,4,28,37,0.0
64,4,28,38,0.0
64,4,28,39,0.0
64,4,28,40,0.0
64,4,28,41,0.0
64,4,28,42,0.0
64,4,28,43,0.0
64,4,28,44,0.0
64,4,28,45,0.0
64,4,28,46,0.0
64,4,28,47,0.0
64,4,28,48,0.0
64,4,28,49,0.0
64,4,28,50,0.0
64,4,28,51,0.0
64,4,28,52,0.0
64,4,28,53,0.0
64,4,28,54,0.0
64,4,28,55,0.0
64,4,28,56,0.0
64,4,28,57,0.0
64,4,28,58,0.0
64,4,28,59,0.0
64,4,28,60,0.0
64,4,28,61,0.0
64,4,28,62,0.0
64,4,28,63,0.0
64,4,28,64,0.0
64,4,29,1,1.0
64,4,29,2,0.0
64,4,29,3,0.0
64,4,29,4,0.0
64,4,29,5,0.0
64,4,29,6,0.0
64,4,29,7,0.0
64,4,29,8,0.0
64,4,29,9,0.0
64,4,29,10,0.0
64,4,29,11,0.0
64,4,29,12,0.0
64,4,29,13,0.0
64,4,29,14,0.0
64,4,29,15,0.0
64,4,29,16,0.0
64,4,29,17,0.0
64,4,29,18,0.0
64,4,29,19,0.0
64,4,29,20,0.0
64,4,29,21,0.0
64,4,29,22,0.0
64,4,29,23,0.0
64,4,29,24,0.0
64,4,29,25,0.0
64,4,29,26,0.0
64,4,29,27,0.0
64,4,29,28,0.0
64,4,29,29,0.0
64,4,29,30,0.0
64,4,29,31,0.0
64,4,29,32,0.0
64,4,29,33,0.0
64,4,29,34,0.0
64,4,29,35,0.0
64,4,29,36,0.0
64,4,29,37,0.0
64,4,29,38,0.0
64,4,29,39,0.0
64,4,29,40,0.0
64,4,29,41,0.0
64,4,29,42,0.0
64,4,29,43,0.0
64,4,29,44,0.0
64,4,29,45,0.0
64,4,29,46,0.0
64,4,29,47,0.0
64,4,29,48,0.0
64,4,29,49,0.0
64,4,29,50,0.0
64,4,29,51,0.0
64,4,29,52,0.0
64,4,29,53,0.0
64,4,29,54,0.0
64,4,29,55,0.0
64,4,29,56,0.0
64,4,29,57,0.0
64,4,29,58,0.0
64,4,29,59,0.0
64,4,29,60,0.0
64,4,29,61,0.0
64,4,29,62,0.0
64,4,29,63,0.0
64,4,29,64,0.0
64,4,30,1,1.0
64,4,30,2,0.0
64,4,30,3,0.0
64,4,30,4,0.0
64,4,30,5,0.0
64,4,30,6,0.0
64,4,30,7,0.0
64,4,30,8,0.0
64,4,30,9,0.0
64,4,30,10,0.0
64,4,30,11,0.0
64,4,30,12,0.0
64,4,30,13,0.0
64,4,30,14,0.0
64,4,30,15,0.0
64,4,30,16,0.0
64,4,30,17,0.0
64,4,30,18,0.0
64,4,30,19,0.0
64,4,30,20,0.0
64,4,30,21,0.0
64,4,30,22,0.0
64,4,30,23,0.0
64,4,30,24,0.0
64,4,30,25,0.0
64,4,30,26,0.0
64,4,30,27,0.0
64,4,30,28,0.0
64,4,30,29,0.0
64,4,30,30,0.0
64,4,30,31,0.0
64,4,30,32,0.0
64,4,30,33,0.0
64,4,30,34,0.0
64,4,30,35,0.0
64,4,30,36,0.0
64,4,30,37,0.0
64,4,30,38,0.0
64,4,30,39,0.0
64,4,30,40,0.0
64,4,30,41,0.0
64,4,30,42,0.0
64,4,30,43,0.0
64,4,30,44,0.0
64,4,30,45,0.0
64,4,30,46,0.0
64,4,30,47,0.0
64,4,30,48,0.0
64,4,30,49,0.0
64,4,30,50,0.0
64,4,30,51,0.0
64,4,30,52,0.0
64,4,30,53,0.0
64,4,30,54,0.0
64,4,30,55,0.0
64,4,30,56,0.0
64,4,30,57,0.0
64,4,30,58,0.0
64,4,30,59,0.0
64,4,30,60,0.0
64,4,30,61,0.0
64,4,30,62,0.0
64,4,30,63,0.0
64,4,30,64,0.0
64,4,31,1,1.0
64,4,31,2,0.0
64,4,31,3,0.0
64,4,31,4,0.0
64,4,31,5,0.0
64,4,31,6,0.0
64,4,31,7,0.0
64,4,31,8,0.0
64,4,31,9,0.0
64,4,31,10,0.0
64,4,31,11,0.0
64,4,31,12,0.0
64,4,31,13,0.0
64,4,31,14,0.0
64,4,31,15,0.0
64,4,31,16,0.0
64,4,31,17,0.0
64,4,31,18,0.0
64,4,31,19,0.0
64,4,31,20,0.0
64,4,31,21,0.0
64,4,31,22,0.0
64,4,31,23,0.0
64,4,31,24,0.0
64,4,31,25,0.0
64,4,31,26,0.0
64,4,31,27,0.0
64,4,31,28,0.0
64,4,31,29,0.0
64,4,31,30,0.0
64,4,31,31,0.0
64,4,31,32,0.0
64,4,31,33,0.0
64,4,31,34,0.0
64,4,31,35,0.0
64,4,31,36,0.0
64,4,31,37,0.0
64,4,31,38,0.0
64,4,31,39,0.0
64,4,31,40,0.0
64,4,31,41,0.0
64,4,31,42,0.0
64,4,31,43,0.0
64,4,31,44,0.0
64,4,31,45,0.0
64,4,31,46,0.0
64,4,31,47,0.0
64,4,31,48,0.0
64,4,31,49,0.0
64,4,31,50,0.0
64,4,31,51,0.0
64,4,31,52,0.0
64,4,31,53,0.0
64,4,31,54,0.0
64,4,31,55,0.0
64,4,31,56,0.0
64,4,31,57,0.0
64,4,31,58,0.0
64,4,31,59,0.0
64,4,31,60,0.0
64,4,31,61,0.0
64,4,31,62,0.0
64,4,31,63,0.0
64,4,31,64,0.0
64,4,32,1,1.0
64,4,32,2,0.0
64,4,32,3,0.0
64,4,32,4,0.0
64,4,32,5,0.0
64,4,32,6,0.0
64,4,32,7,0.0
64,4,32,8,0.0
64,4,32,9,0.0
64,4,32,10,0.0
64,4,32,11,0.0
64,4,32,12,0.0
64,4,32,13,0.0
64,4,32,14,0.0
64,4,32,15,0.0
64,4,32,16,0.0
64,4,32,17,0.0
64,4,32,18,0.0
64,4,32,19,0.0
64,4,32,20,0.0
64,4,32,21,0.0
64,4,32,22,0.0
64,4,32,23,0.0
64,4,32,24,0.0
64,4,32,25,0.0
64,4,32,26,0.0
64,4,32,27,0.0
64,4,32,28,0.0
64,4,32,29,0.0
64,4,32,30,0.0
64,4,32,31,0.0
64,4,32,32,0.0
64,4,32,33,0.0
64,4,32,34,0.0
64,4,32,35,0.0
64,4,32,36,0.0
64,4,32,37,0.0
64,4,32,38,0.0
64,4,32,39,0.0
64,4,32,40,0.0
64,4,32,41,0.0
64,4,32,42,0.0
64,4,32,43,0.0
64,4,32,44,0.0
64,4,32,45,0.0
64,4,32,46,0.0
64,4,32,47,0.0
64,4,32,48,0.0
64,4,32,49,0.0
64,4,32,50,0.0
64,4,32,51,0.0
64,4,32,52,0.0
64,4,32,53,0.0
64,4,32,54,0.0
64,4,32,55,0.0
64,4,32,56,0.0
64,4,32,57,0.0
64,4,32,58,0.0
64,4,32,59,0.0
64,4,32,60,0.0
64,4,32,61,0.0
64,4,32,62,0.0
64,4,32,63,0.0
64,4,32,64,0.0
64,4,33,1,1.0
64,4,33,2,0.0
64,4,33,3,0.0
64,4,33,4,0.0
64,4,33,5,0.0
64,4,33,6,0.0
64,4,33,7,0.0
64,4,33,8,0.0
64,4,33,9,0.0
64,4,33,10,0.0
64,4,33,11,0.0
64,4,33,12,0.0
64,4,33,13,0.0
64,4,33,14,0.0
64,4,33,15,0.0
64,4,33,16,0.0
64,4,33,17,0.0
64,4,33,18,0.0
64,4,33,19,0.0
64,4,33,20,0.0
64,4,33,21,0.0
64,4,33,22,0.0
64,4,33,23,0.0
64,4,33,24,0.0
64,4,33,25,0.0
64,4,33,26,0.0
64,4,33,27,0.0
64,4,33,28,0.0
64,4,33,29,0.0
64,4,33,30,0.0
64,4,33,31,0.0
64,4,33,32,0.0
64,4,33,33,0.0
64,4,33,34,0.0
64,4,33,35,0.0
64,4,33,36,0.0
64,4,33,37,0.0
64,4,33,38,0.0
64,4,33,39,0.0
64,4,33,40,0.0
64,4,33,41,0.0
64,4,33,42,0.0
64,4,33,43,0.0
64,4,33,44,0.0
64,4,33,45,0.0
64,4,33,46,0.0
64,4,33,47,0.0
64,4,33,48,0.0
64,4,33,49,0.0
64,4,33,50,0.0
64,4,33,51,0.0
64,4,33,52,0.0
64,4,33,53,0.0
64,4,33,54,0.0
64,4,33,55,0.0
64,4,33,56,0.0
64,4,33,57,0.0
64,4,33,58,0.0
64,4,33,59,0.0
64,4,33,60,0.0
64,4,33,61,0.0
64,4,33,62,0.0
64,4,33,63,0.0
64,4,33,64,0.0
64,4,34,1,1.0
64,4,34,2,0.0
64,4,34,3,0.0
64,4,34,4,0.0
64,4,34,5,0.0
64,4,34,6,0.0
64,4,34,7,0.0
64,4,34,8,0.0
64,4,34,9,0.0
64,4,34,10,0.0
64,4,34,11,0.0
64,4,34,12,0.0
64,4,34,13,0.0
64,4,34,14,0.0
64,4,34,15,0.0
64,4,34,16,0.0
64,4,34,17,0.0
64,4,34,18,0.0
64,4,34,19,0.0
64,4,34,20,0.0
64,4,34,21,0.0
64,4,34,22,0.0
64,4,34,23,0.0
64,4,34,24,0.0
64,4,34,25,0.0
64,4,34,26,0.0
64,4,34,27,0.0
64,4,34,28,0.0
64,4,34,29,0.0
64,4,34,30,0.0
64,4,34,31,0.0
64,4,34,32,0.0
64,4,34,33,0.0
64,4,34,34,0.0
64,4,34,35,0.0
64,4,34,36,0.0
64,4,34,37,0.0
64,4,34,38,0.0
64,4,34,39,0.0
64,4,34,40,0.0
64,4,34,41,0.0
64,4,34,42,0.0
64,4,34,43,0.0
64,4,34,44,0.0
64,4,34,45,0.0
64,4,34,46,0.0
64,4,34,47,0.0
64,4,34,48,0.0
64,4,34,49,0.0
64,4,34,50,0.0
64,4,34,51,0.0
64,4,34,52,0.0
64,4,34,53,0.0
64,4,34,54,0.0
64,4,34,55,0.0
64,4,34,56,0.0
64,4,34,57,0.0
64,4,34,58,0.0
64,4,34,59,0.0
64,4,34,60,0.0
64,4,34,61,0.0
64,4,34,62,0.0
64,4,34,63,0.0
64,4,34,64,0.0
64,4,35,1,1.0
64,4,35,2,0.0
64,4,35,3,0.0
64,4,35,4,0.0
64,4,35,5,0.0
64,4,35,6,0.0
64,4,35,7,0.0
64,4,35,8,0.0
64,4,35,9,0.0
64,4,35,10,0.0
64,4,35,11,0.0
64,4,35,12,0.0
64,4,35,13,0.0
64,4,35,14,0.0
64,4,35,15,0.0
64,4,35,16,0.0
64,4,35,17,0.0
64,4,35,18,0.0
64,4,35,19,0.0
64,4,35,20,0.0
64,4,35,21,0.0
64,4,35,22,0.0
64,4,35,23,0.0
64,4,35,24,0.0
64,4,35,25,0.0
64,4,35,26,0.0
64,4,35,27,0.0
64,4,35,28,0.0
64,4,35,29,0.0
64,4,35,30,0.0
64,4,35,31,0.0
64,4,35,32,0.0
64,4,35,33,0.0
64,4,35,34,0.0
64,4,35,35,0.0
64,4,35,36,0.0
64,4,35,37,0.0
64,4,35,38,0.0
64,4,35,39,0.0
64,4,35,40,0.0
64,4,35,41,0.0
64,4,35,42,0.0
64,4,35,43,0.0
64,4,35,44,0.0
64,4,35,45,0.0
64,4,35,46,0.0
64,4,35,47,0.0
64,4,35,48,0.0
64,4,35,49,0.0
64,4,35,50,0.0
64,4,35,51,0.0
64,4,35,52,0.0
64,4,35,53,0.0
64,4,35,54,0.0
64,4,35,55,0.0
64,4,35,56,0.0
64,4,35,57,0.0
64,4,35,58,0.0
64,4,35,59,0.0
64,4,35,60,0.0
64,4,35,61,0.0
64,4,35,62,0.0
64,4,35,63,0.0
64,4,35,64,0.0
64,4,36,1,1.0
64,4,36,2,0.0
64,4,36,3,0.0
64,4,36,4,0.0
64,4,36,5,0.0
64,4,36,6,0.0
64,4,36,7,0.0
64,4,36,8,0.0
64,4,36,9,0.0
64,4,36,10,0.0
64,4,36,11,0.0
64,4,36,12,0.0
64,4,36,13,0.0
64,4,36,14,0.0
64,4,36,15,0.0
64,4,36,16,0.0
64,4,36,17,0.0
64,4,36,18,0.0
64,4,36,19,0.0
64,4,36,20,0.0
64,4,36,21,0.0
64,4,36,22,0.0
64,4,36,23,0.0
64,4,36,24,0.0
64,4,36,25,0.0
64,4,36,26,0.0
64,4,36,27,0.0
64,4,36,28,0.0
64,4,36,29,0.0
64,4,36,30,0.0
64,4,36,31,0.0
64,4,36,32,0.0
64,4,36,33,0.0
64,4,36,34,0.0
64,4,36,35,0.0
64,4,36,36,0.0
64,4,36,37,0.0
64,4,36,38,0.0
64,4,36,39,0.0
64,4,36,40,0.0
64,4,36,41,0.0
64,4,36,42,0.0
64,4,36,43,0.0
64,4,36,44,0.0
64,4,36,45,0.0
64,4,36,46,0.0
64,4,36,47,0.0
64,4,36,48,0.0
64,4,36,49,0.0
64,4,36,50,0.0
64,4,36,51,0.0
64,4,36,52,0.0
64,4,36,53,0.0
64,4,36,54,0.0
64,4,36,55,0.0
64,4,36,56,0.0
64,4,36,57,0.0
64,4,36,58,0.0
64,4,36,59,0.0
64,4,36,60,0.0
64,4,36,61,0.0
64,4,36,62,0.0
64,4,36,63,0.0
64,4,36,64,0.0
64,4,37,1,1.0
64,4,37,2,0.0
64,4,37,3,0.0
64,4,37,4,0.0
64,4,37,5,0.0
64,4,37,6,0.0
64,4,37,7,0.0
64,4,37,8,0.0
64,4,37,9,0.0
64,4,37,10,0.0
64,4,37,11,0.0
64,4,37,12,0.0
64,4,37,13,0.0
64,4,37,14,0.0
64,4,37,15,0.0
64,4,37,16,0.0
64,4,37,17,0.0
64,4,37,18,0.0
64,4,37,19,0.0
64,4,37,20,0.0
64,4,37,21,0.0
64,4,37,22,0.0
64,4,37,23,0.0
64,4,37,24,0.0
64,4,37,25,0.0
64,4,37,26,0.0
64,4,37,27,0.0
64,4,37,28,0.0
64,4,37,29,0.0
64,4,37,30,0.0
64,4,37,31,0.0
64,4,37,32,0.0
64,4,37,33,0.0
64,4,37,34,0.0
64,4,37,35,0.0
64,4,37,36,0.0
64,4,37,37,0.0
64,4,37,38,0.0
64,4,37,39,0.0
64,4,37,40,0.0
64,4,37,41,0.0
64,4,37,42,0.0
64,4,37,43,0.0
64,4,37,44,0.0
64,4,37,45,0.0
64,4,37,46,0.0
64,4,37,47,0.0
64,4,37,48,0.0
64,4,37,49,0.0
64,4,37,50,0.0
64,4,37,51,0.0
64,4,37,52,0.0
64,4,37,53,0.0
64,4,37,54,0.0
64,4,37,55,0.0
64,4,37,56,0.0
64,4,37,57,0.0
64,4,37,58,0.0
64,4,37,59,0.0
64,4,37,60,0.0
64,4,37,61,0.0
64,4,37,62,0.0
64,4,37,63,0.0
64,4,37,64,0.0
64,4,38,1,1.0
64,4,38,2,0.0
64,4,38,3,0.0
64,4,38,4,0.0
64,4,38,5,0.0
64,4,38,6,0.0
64,4,38,7,0.0
64,4,38,8,0.0
64,4,38,9,0.0
64,4,38,10,0.0
64,4,38,11,0.0
64,4,38,12,0.0
64,4,38,13,0.0
64,4,38,14,0.0
64,4,38,15,0.0
64,4,38,16,0.0
64,4,38,17,0.0
64,4,38,18,0.0
64,4,38,19,0.0
64,4,38,20,0.0
64,4,38,21,0.0
64,4,38,22,0.0
64,4,38,23,0.0
64,4,38,24,0.0
64,4,38,25,0.0
64,4,38,26,0.0
64,4,38,27,0.0
64,4,38,28,0.0
64,4,38,29,0.0
64,4,38,30,0.0
64,4,38,31,0.0
64,4,38,32,0.0
64,4,38,33,0.0
64,4,38,34,0.0
64,4,38,35,0.0
64,4,38,36,0.0
64,4,38,37,0.0
64,4,38,38,0.0
64,4,38,39,0.0
64,4,38,40,0.0
64,4,38,41,0.0
64,4,38,42,0.0
64,4,38,43,0.0
64,4,38,44,0.0
64,4,38,45,0.0
64,4,38,46,0.0
64,4,38,47,0.0
64,4,38,48,0.0
64,4,38,49,0.0
64,4,38,50,0.0
64,4,38,51,0.0
64,4,38,52,0.0
64,4,38,53,0.0
64,4,38,54,0.0
64,4,38,55,0.0
64,4,38,56,0.0
64,4,38,57,0.0
64,4,38,58,0.0
64,4,38,59,0.0
64,4,38,60,0.0
64,4,38,61,0.0
64,4,38,62,0.0
64,4,38,63,0.0
64,4,38,64,0.0
64,4,39,1,1.0
64,4,39,2,0.0
64,4,39,3,0.0
64,4,39,4,0.0
64,4,39,5,0.0
64,4,39,6,0.0
64,4,39,7,0.0
64,4,39,8,0.0
64,4,39,9,0.0
64,4,39,10,0.0
64,4,39,11,0.0
64,4,39,12,0.0
64,4,39,13,0.0
64,4,39,14,0.0
64,4,39,15,0.0
64,4,39,16,0.0
64,4,39,17,0.0
64,4,39,18,0.0
64,4,39,19,0.0
64,4,39,20,0.0
64,4,39,21,0.0
64,4,39,22,0.0
64,4,39,23,0.0
64,4,39,24,0.0
64,4,39,25,0.0
64,4,39,26,0.0
64,4,39,27,0.0
64,4,39,28,0.0
64,4,39,29,0.0
64,4,39,30,0.0
64,4,39,31,0.0
64,4,39,32,0.0
64,4,39,33,0.0
64,4,39,34,0.0
64,4,39,35,0.0
64,4,39,36,0.0
64,4,39,37,0.0
64,4,39,38,0.0
64,4,39,39,0.0
64,4,39,40,0.0
64,4,39,41,0.0
64,4,39,42,0.0
64,4,39,43,0.0
64,4,39,44,0.0
64,4,39,45,0.0
64,4,39,46,0.0
64,4,39,47,0.0
64,4,39,48,0.0
64,4,39,49,0.0
64,4,39,50,0.0
64,4,39,51,0.0
64,4,39,52,0.0
64,4,39,53,0.0
64,4,39,54,0.0
64,4,39,55,0.0
64,4,39,56,0.0
64,4,39,57,0.0
64,4,39,58,0.0
64,4,39,59,0.0
64,4,39,60,0.0
64,4,39,61,0.0
64,4,39,62,0.0
64,4,39,63,0.0
64,4,39,64,0.0
64,4,40,1,1.0
64,4,40,2,0.0
64,4,40,3,0.0
64,4,40,4,0.0
64,4,40,5,0.0
64,4,40,6,0.0
64,4,40,7,0.0
64,4,40,8,0.0
64,4,40,9,0.0
64,4,40,10,0.0
64,4,40,11,0.0
64,4,40,12,0.0
64,4,40,13,0.0
64,4,40,14,0.0
64,4,40,15,0.0
64,4,40,16,0.0
64,4,40,17,0.0
64,4,40,18,0.0
64,4,40,19,0.0
64,4,40,20,0.0
64,4,40,21,0.0
64,4,40,22,0.0
64,4,40,23,0.0
64,4,40,24,0.0
64,4,40,25,0.0
64,4,40,26,0.0
64,4,40,27,0.0
64,4,40,28,0.0
64,4,40,29,0.0
64,4,40,30,0.0
64,4,40,31,0.0
64,4,40,32,0.0
64,4,40,33,0.0
64,4,40,34,0.0
64,4,40,35,0.0
64,4,40,36,0.0
64,4,40,37,0.0
64,4,40,38,0.0
64,4,40,39,0.0
64,4,40,40,0.0
64,4,40,41,0.0
64,4,40,42,0.0
64,4,40,43,0.0
64,4,40,44,0.0
64,4,40,45,0.0
64,4,40,46,0.0
64,4,40,47,0.0
64,4,40,48,0.0
64,4,40,49,0.0
64,4,40,50,0.0
64,4,40,51,0.0
64,4,40,52,0.0
64,4,40,53,0.0
64,4,40,54,0.0
64,4,40,55,0.0
64,4,40,56,0.0
64,4,40,57,0.0
64,4,40,58,0.0
64,4,40,59,0.0
64,4,40,60,0.0
64,4,40,61,0.0
64,4,40,62,0.0
64,4,40,63,0.0
64,4,40,64,0.0
64,4,41,1,1.0
64,4,41,2,0.0
64,4,41,3,0.0
64,4,41,4,0.0
64,4,41,5,0.0
64,4,41,6,0.0
64,4,41,7,0.0
64,4,41,8,0.0
64,4,41,9,0.0
64,4,41,10,0.0
64,4,41,11,0.0
64,4,41,12,0.0
64,4,41,13,0.0
64,4,41,14,0.0
64,4,41,15,0.0
64,4,41,16,0.0
64,4,41,17,0.0
64,4,41,18,0.0
64,4,41,19,0.0
64,4,41,20,0.0
64,4,41,21,0.0
64,4,41,22,0.0
64,4,41,23,0.0
64,4,41,24,0.0
64,4,41,25,0.0
64,4,41,26,0.0
64,4,41,27,0.0
64,4,41,28,0.0
64,4,41,29,0.0
64,4,41,30,0.0
64,4,41,31,0.0
64,4,41,32,0.0
64,4,41,33,0.0
64,4,41,34,0.0
64,4,41,35,0.0
64,4,41,36,0.0
64,4,41,37,0.0
64,4,41,38,0.0
64,4,41,39,0.0
64,4,41,40,0.0
64,4,41,41,0.0
64,4,41,42,0.0
64,4,41,43,0.0
64,4,41,44,0.0
64,4,41,45,0.0
64,4,41,46,0.0
64,4,41,47,0.0
64,4,41,48,0.0
64,4,41,49,0.0
64,4,41,50,0.0
64,4,41,51,0.0
64,4,41,52,0.0
64,4,41,53,0.0
64,4,41,54,0.0
64,4,41,55,0.0
64,4,41,56,0.0
64,4,41,57,0.0
64,4,41,58,0.0
64,4,41,59,0.0
64,4,41,60,0.0
64,4,41,61,0.0
64,4,41,62,0.0
64,4,41,63,0.0
64,4,41,64,0.0
64,4,42,1,1.0
64,4,42,2,0.0
64,4,42,3,0.0
64,4,42,4,0.0
64,4,42,5,0.0
64,4,42,6,0.0
64,4,42,7,0.0
64,4,42,8,0.0
64,4,42,9,0.0
64,4,42,10,0.0
64,4,42,11,0.0
64,4,42,12,0.0
64,4,42,13,0.0
64,4,42,14,0.0
64,4,42,15,0.0
64,4,42,16,0.0
64,4,42,17,0.0
64,4,42,18,0.0
64,4,42,19,0.0
64,4,42,20,0.0
64,4,42,21,0.0
64,4,42,22,0.0
64,4,42,23,0.0
64,4,42,24,0.0
64,4,42,25,0.0
64,4,42,26,0.0
64,4,42,27,0.0
64,4,42,28,0.0
64,4,42,29,0.0
64,4,42,30,0.0
64,4,42,31,0.0
64,4,42,32,0.0
64,4,42,33,0.0
64,4,42,34,0.0
64,4,42,35,0.0
64,4,42,36,0.0
64,4,42,37,0.0
64,4,42,38,0.0
64,4,42,39,0.0
64,4,42,40,0.0
64,4,42,41,0.0
64,4,42,42,0.0
64,4,42,43,0.0
64,4,42,44,0.0
64,4,42,45,0.0
64,4,42,46,0.0
64,4,42,47,0.0
64,4,42,48,0.0
64,4,42,49,0.0
64,4,42,50,0.0
64,4,42,51,0.0
64,4,42,52,0.0
64,4,42,53,0.0
64,4,42,54,0.0
64,4,42,55,0.0
64,4,42,56,0.0
64,4,42,57,0.0
64,4,42,58,0.0
64,4,42,59,0.0
64,4,42,60,0.0
64,4,42,61,0.0
64,4,42,62,0.0
64,4,42,63,0.0
64,4,42,64,0.0
64,4,43,1,1.0
64,4,43,2,0.0
64,4,43,3,0.0
64,4,43,4,0.0
64,4,43,5,0.0
64,4,43,6,0.0
64,4,43,7,0.0
64,4,43,8,0.0
64,4,43,9,0.0
64,4,43,10,0.0
64,4,43,11,0.0
64,4,43,12,0.0
64,4,43,13,0.0
64,4,43,14,0.0
64,4,43,15,0.0
64,4,43,16,0.0
64,4,43,17,0.0
64,4,43,18,0.0
64,4,43,19,0.0
64,4,43,20,0.0
64,4,43,21,0.0
64,4,43,22,0.0
64,4,43,23,0.0
64,4,43,24,0.0
64,4,43,25,0.0
64,4,43,26,0.0
64,4,43,27,0.0
64,4,43,28,0.0
64,4,43,29,0.0
64,4,43,30,0.0
64,4,43,31,0.0
64,4,43,32,0.0
64,4,43,33,0.0
64,4,43,34,0.0
64,4,43,35,0.0
64,4,43,36,0.0
64,4,43,37,0.0
64,4,43,38,0.0
64,4,43,39,0.0
64,4,43,40,0.0
64,4,43,41,0.0
64,4,43,42,0.0
64,4,43,43,0.0
64,4,43,44,0.0
64,4,43,45,0.0
64,4,43,46,0.0
64,4,43,47,0.0
64,4,43,48,0.0
64,4,43,49,0.0
64,4,43,50,0.0
64,4,43,51,0.0
64,4,43,52,0.0
64,4,43,53,0.0
64,4,43,54,0.0
64,4,43,55,0.0
64,4,43,56,0.0
64,4,43,57,0.0
64,4,43,58,0.0
64,4,43,59,0.0
64,4,43,60,0.0
64,4,43,61,0.0
64,4,43,62,0.0
64,4,43,63,0.0
64,4,43,64,0.0
64,4,44,1,1.0
64,4,44,2,0.0
64,4,44,3,0.0
64,4,44,4,0.0
64,4,44,5,0.0
64,4,44,6,0.0
64,4,44,7,0.0
64,4,44,8,0.0
64,4,44,9,0.0
64,4,44,10,0.0
64,4,44,11,0.0
64,4,44,12,0.0
64,4,44,13,0.0
64,4,44,14,0.0
64,4,44,15,0.0
64,4,44,16,0.0
64,4,44,17,0.0
64,4,44,18,0.0
64,4,44,19,0.0
64,4,44,20,0.0
64,4,44,21,0.0
64,4,44,22,0.0
64,4,44,23,0.0
64,4,44,24,0.0
64,4,44,25,0.0
64,4,44,26,0.0
64,4,44,27,0.0
64,4,44,28,0.0
64,4,44,29,0.0
64,4,44,30,0.0
64,4,44,31,0.0
64,4,44,32,0.0
64,4,44,33,0.0
64,4,44,34,0.0
64,4,44,35,0.0
64,4,44,36,0.0
64,4,44,37,0.0
64,4,44,38,0.0
64,4,44,39,0.0
64,4,44,40,0.0
64,4,44,41,0.0
64,4,44,42,0.0
64,4,44,43,0.0
64,4,44,44,0.0
64,4,44,45,0.0
64,4,44,46,0.0
64,4,44,47,0.0
64,4,44,48,0.0
64,4,44,49,0.0
64,4,44,50,0.0
64,4,44,51,0.0
64,4,44,52,0.0
64,4,44,53,0.0
64,4,44,54,0.0
64,4,44,55,0.0
64,4,44,56,0.0
64,4,44,57,0.0
64,4,44,58,0.0
64,4,44,59,0.0
64,4,44,60,0.0
64,4,44,61,0.0
64,4,44,62,0.0
64,4,44,63,0.0
64,4,44,64,0.0
64,4,45,1,1.0
64,4,45,2,0.0
64,4,45,3,0.0
64,4,45,4,0.0
64,4,45,5,0.0
64,4,45,6,0.0
64,4,45,7,0.0
64,4,45,8,0.0
64,4,45,9,0.0
64,4,45,10,0.0
64,4,45,11,0.0
64,4,45,12,0.0
64,4,45,13,0.0
64,4,45,14,0.0
64,4,45,15,0.0
64,4,45,16,0.0
64,4,45,17,0.0
64,4,45,18,0.0
64,4,45,19,0.0
64,4,45,20,0.0
64,4,45,21,0.0
64,4,45,22,0.0
64,4,45,23,0.0
64,4,45,24,0.0
64,4,45,25,0.0
64,4,45,26,0.0
64,4,45,27,0.0
64,4,45,28,0.0
64,4,45,29,0.0
64,4,45,30,0.0
64,4,45,31,0.0
64,4,45,32,0.0
64,4,45,33,0.0
64,4,45,34,0.0
64,4,45,35,0.0
64,4,45,36,0.0
64,4,45,37,0.0
64,4,45,38,0.0
64,4,45,39,0.0
64,4,45,40,0.0
64,4,45,41,0.0
64,4,45,42,0.0
64,4,45,43,0.0
64,4,45,44,0.0
64,4,45,45,0.0
64,4,45,46,0.0
64,4,45,47,0.0
64,4,45,48,0.0
64,4,45,49,0.0
64,4,45,50,0.0
64,4,45,51,0.0
64,4,45,52,0.0
64,4,45,53,0.0
64,4,45,54,0.0
64,4,45,55,0.0
64,4,45,56,0.0
64,4,45,57,0.0
64,4,45,58,0.0
64,4,45,59,0.0
64,4,45,60,0.0
64,4,45,61,0.0
64,4,45,62,0.0
64,4,45,63,0.0
64,4,45,64,0.0
64,4,46,1,1.0
64,4,46,2,0.0
64,4,46,3,0.0
64,4,46,4,0.0
64,4,46,5,0.0
64,4,46,6,0.0
64,4,46,7,0.0
64,4,46,8,0.0
64,4,46,9,0.0
64,4,46,10,0.0
64,4,46,11,0.0
64,4,46,12,0.0
64,4,46,13,0.0
64,4,46,14,0.0
64,4,46,15,0.0
64,4,46,16,0.0
64,4,46,17,0.0
64,4,46,18,0.0
64,4,46,19,0.0
64,4,46,20,0.0
64,4,46,21,0.0
64,4,46,22,0.0
64,4,46,23,0.0
64,4,46,24,0.0
64,4,46,25,0.0
64,4,46,26,0.0
64,4,46,27,0.0
64,4,46,28,0.0
64,4,46,29,0.0
64,4,46,30,0.0
64,4,46,31,0.0
64,4,46,32,0.0
64,4,46,33,0.0
64,4,46,34,0.0
64,4,46,35,0.0
64,4,46,36,0.0
64,4,46,37,0.0
64,4,46,38,0.0
64,4,46,39,0.0
64,4,46,40,0.0
64,4,46,41,0.0
64,4,46,42,0.0
64,4,46,43,0.0
64,4,46,44,0.0
64,4,46,45,0.0
64,4,46,46,0.0
64,4,46,47,0.0
64,4,46,48,0.0
64,4,46,49,0.0
64,4,46,50,0.0
64,4,46,51,0.0
64,4,46,52,0.0
64,4,46,53,0.0
64,4,46,54,0.0
64,4,46,55,0.0
64,4,46,56,0.0
64,4,46,57,0.0
64,4,46,58,0.0
64,4,46,59,0.0
64,4,46,60,0.0
64,4,46,61,0.0
64,4,46,62,0.0
64,4,46,63,0.0
64,4,46,64,0.0
64,4,47,1,1.0
64,4,47,2,0.0
64,4,47,3,0.0
64,4,47,4,0.0
64,4,47,5,0.0
64,4,47,6,0.0
64,4,47,7,0.0
64,4,47,8,0.0
64,4,47,9,0.0
64,4,47,10,0.0
64,4,47,11,0.0
64,4,47,12,0.0
64,4,47,13,0.0
64,4,47,14,0.0
64,4,47,15,0.0
64,4,47,16,0.0
64,4,47,17,0.0
64,4,47,18,0.0
64,4,47,19,0.0
64,4,47,20,0.0
64,4,47,21,0.0
64,4,47,22,0.0
64,4,47,23,0.0
64,4,47,24,0.0
64,4,47,25,0.0
64,4,47,26,0.0
64,4,47,27,0.0
64,4,47,28,0.0
64,4,47,29,0.0
64,4,47,30,0.0
64,4,47,31,0.0
64,4,47,32,0.0
64,4,47,33,0.0
64,4,47,34,0.0
64,4,47,35,0.0
64,4,47,36,0.0
64,4,47,37,0.0
64,4,47,38,0.0
64,4,47,39,0.0
64,4,47,40,0.0
64,4,47,41,0.0
64,4,47,42,0.0
64,4,47,43,0.0
64,4,47,44,0.0
64,4,47,45,0.0
64,4,47,46,0.0
64,4,47,47,0.0
64,4,47,48,0.0
64,4,47,49,0.0
64,4,47,50,0.0
64,4,47,51,0.0
64,4,47,52,0.0
64,4,47,53,0.0
64,4,47,54,0.0
64,4,47,55,0.0
64,4,47,56,0.0
64,4,47,57,0.0
64,4,47,58,0.0
64,4,47,59,0.0
64,4,47,60,0.0
64,4,47,61,0.0
64,4,47,62,0.0
64,4,47,63,0.0
64,4,47,64,0.0
64,4,48,1,1.0
64,4,48,2,0.0
64,4,48,3,0.0
64,4,48,4,0.0
64,4,48,5,0.0
64,4,48,6,0.0
64,4,48,7,0.0
64,4,48,8,0.0
64,4,48,9,0.0
64,4,48,10,0.0
64,4,48,11,0.0
64,4,48,12,0.0
64,4,48,13,0.0
64,4,48,14,0.0
64,4,48,15,0.0
64,4,48,16,0.0
64,4,48,17,0.0
64,4,48,18,0.0
64,4,48,19,0.0
64,4,48,20,0.0
64,4,48,21,0.0
64,4,48,22,0.0
64,4,48,23,0.0
64,4,48,24,0.0
64,4,48,25,0.0
64,4,48,26,0.0
64,4,48,27,0.0
64,4,48,28,0.0
64,4,48,29,0.0
64,4,48,30,0.0
64,4,48,31,0.0
64,4,48,32,0.0
64,4,48,33,0.0
64,4,48,34,0.0
64,4,48,35,0.0
64,4,48,36,0.0
64,4,48,37,0.0
64,4,48,38,0.0
64,4,48,39,0.0
64,4,48,40,0.0
64,4,48,41,0.0
64,4,48,42,0.0
64,4,48,43,0.0
64,4,48,44,0.0
64,4,48,45,0.0
64,4,48,46,0.0
64,4,48,47,0.0
64,4,48,48,0.0
64,4,48,49,0.0
64,4,48,50,0.0
64,4,48,51,0.0
64,4,48,52,0.0
64,4,48,53,0.0
64,4,48,54,0.0
64,4,48,55,0.0
64,4,48,56,0.0
64,4,48,57,0.0
64,4,48,58,0.0
64,4,48,59,0.0
64,4,48,60,0.0
64,4,48,61,0.0
64,4,48,62,0.0
64,4,48,63,0.0
64,4,48,64,0.0
64,4,49,1,1.0
64,4,49,2,0.0
64,4,49,3,0.0
64,4,49,4,0.0
64,4,49,5,0.0
64,4,49,6,0.0
64,4,49,7,0.0
64,4,49,8,0.0
64,4,49,9,0.0
64,4,49,10,0.0
64,4,49,11,0.0
64,4,49,12,0.0
64,4,49,13,0.0
64,4,49,14,0.0
64,4,49,15,0.0
64,4,49,16,0.0
64,4,49,17,0.0
64,4,49,18,0.0
64,4,49,19,0.0
64,4,49,20,0.0
64,4,49,21,0.0
64,4,49,22,0.0
64,4,49,23,0.0
64,4,49,24,0.0
64,4,49,25,0.0
64,4,49,26,0.0
64,4,49,27,0.0
64,4,49,28,0.0
64,4,49,29,0.0
64,4,49,30,0.0
64,4,49,31,0.0
64,4,49,32,0.0
64,4,49,33,0.0
64,4,49,34,0.0
64,4,49,35,0.0
64,4,49,36,0.0
64,4,49,37,0.0
64,4,49,38,0.0
64,4,49,39,0.0
64,4,49,40,0.0
64,4,49,41,0.0
64,4,49,42,0.0
64,4,49,43,0.0
64,4,49,44,0.0
64,4,49,45,0.0
64,4,49,46,0.0
64,4,49,47,0.0
64,4,49,48,0.0
64,4,49,49,0.0
64,4,49,50,0.0
64,4,49,51,0.0
64,4,49,52,0.0
64,4,49,53,0.0
64,4,49,54,0.0
64,4,49,55,0.0
64,4,49,56,0.0
64,4,49,57,0.0
64,4,49,58,0.0
64,4,49,59,0.0
64,4,49,60,0.0
64,4,49,61,0.0
64,4,49,62,0.0
64,4,49,63,0.0
64,4,49,64,0.0
64,5,0,1,1.0
64,5,0,2,0.0
64,5,0,3,0.0
64,5,0,4,0.0
64,5,0,5,0.0
64,5,0,6,0.0
64,5,0,7,0.0
64,5,0,8,0.0
64,5,0,9,0.0
64,5,0,10,0.0
64,5,0,11,0.0
64,5,0,12,0.0
64,5,0,13,0.0
64,5,0,14,0.0
64,5,0,15,0.0
64,5,0,16,0.0
64,5,0,17,0.0
64,5,0,18,0.0
64,5,0,19,0.0
64,5,0,20,0.0
64,5,0,21,0.0
64,5,0,22,0.0
64,5,0,23,0.0
64,5,0,24,0.0
64,5,0,25,0.0
64,5,0,26,0.0
64,5,0,27,0.0
64,5,0,28,0.0
64,5,0,29,0.0
64,5,0,30,0.0
64,5,0,31,0.0
64,5,0,32,0.0
64,5,0,33,0.0
64,5,0,34,0.0
64,5,0,35,0.0
64,5,0,36,0.0
64,5,0,37,0.0
64,5,0,38,0.0
64,5,0,39,0.0
64,5,0,40,0.0
64,5,0,41,0.0
64,5,0,42,0.0
64,5,0,43,0.0
64,5,0,44,0.0
64,5,0,45,0.0
64,5,0,46,0.0
64,5,0,47,0.0
64,5,0,48,0.0
64,5,0,49,0.0
64,5,0,50,0.0
64,5,0,51,0.0
64,5,0,52,0.0
64,5,0,53,0.0
64,5,0,54,0.0
64,5,0,55,0.0
64,5,0,56,0.0
64,5,0,57,0.0
64,5,0,58,0.0
64,5,0,59,0.0
64,5,0,60,0.0
64,5,0,61,0.0
64,5,0,62,0.0
64,5,0,63,0.0
64,5,0,64,0.0
64,5,1,1,1.0
64,5,1,2,0.0
64,5,1,3,0.0
64,5,1,4,0.0
64,5,1,5,0.0
64,5,1,6,0.0
64,5,1,7,0.0
64,5,1,8,0.0
64,5,1,9,0.0
64,5,1,10,0.0
64,5,1,11,0.0
64,5,1,12,0.0
64,5,1,13,0.0
64,5,1,14,0.0
64,5,1,15,0.0
64,5,1,16,0.0
64,5,1,17,0.0
64,5,1,18,0.0
64,5,1,19,0.0
64,5,1,20,0.0
64,5,1,21,0.0
64,5,1,22,0.0
64,5,1,23,0.0
64,5,1,24,0.0
64,5,1,25,0.0
64,5,1,26,0.0
64,5,1,27,0.0
64,5,1,28,0.0
64,5,1,29,0.0
64,5,1,30,0.0
64,5,1,31,0.0
64,5,1,32,0.0
64,5,1,33,0.0
64,5,1,34,0.0
64,5,1,35,0.0
64,5,1,36,0.0
64,5,1,37,0.0
64,5,1,38,0.0
64,5,1,39,0.0
64,5,1,40,0.0
64,5,1,41,0.0
64,5,1,42,0.0
64,5,1,43,0.0
64,5,1,44,0.0
64,5,1,45,0.0
64,5,1,46,0.0
64,5,1,47,0.0
64,5,1,48,0.0
64,5,1,49,0.0
64,5,1,50,0.0
64,5,1,51,0.0
64,5,1,52,0.0
64,5,1,53,0.0
64,5,1,54,0.0
64,5,1,55,0.0
64,5,1,56,0.0
64,5,1,57,0.0
64,5,1,58,0.0
64,5,1,59,0.0
64,5,1,60,0.0
64,5,1,61,0.0
64,5,1,62,0.0
64,5,1,63,0.0
64,5,1,64,0.0
64,5,2,1,1.0
64,5,2,2,0.0
64,5,2,3,0.0
64,5,2,4,0.0
64,5,2,5,0.0
64,5,2,6,0.0
64,5,2,7,0.0
64,5,2,8,0.0
64,5,2,9,0.0
64,5,2,10,0.0
64,5,2,11,0.0
64,5,2,12,0.0
64,5,2,13,0.0
64,5,2,14,0.0
64,5,2,15,0.0
64,5,2,16,0.0
64,5,2,17,0.0
64,5,2,18,0.0
64,5,2,19,0.0
64,5,2,20,0.0
64,5,2,21,0.0
64,5,2,22,0.0
64,5,2,23,0.0
64,5,2,24,0.0
64,5,2,25,0.0
64,5,2,26,0.0
64,5,2,27,0.0
64,5,2,28,0.0
64,5,2,29,0.0
64,5,2,30,0.0
64,5,2,31,0.0
64,5,2,32,0.0
64,5,2,33,0.0
64,5,2,34,0.0
64,5,2,35,0.0
64,5,2,36,0.0
64,5,2,37,0.0
64,5,2,38,0.0
64,5,2,39,0.0
64,5,2,40,0.0
64,5,2,41,0.0
64,5,2,42,0.0
64,5,2,43,0.0
64,5,2,44,0.0
64,5,2,45,0.0
64,5,2,46,0.0
64,5,2,47,0.0
64,5,2,48,0.0
64,5,2,49,0.0
64,5,2,50,0.0
64,5,2,51,0.0
64,5,2,52,0.0
64,5,2,53,0.0
64,5,2,54,0.0
64,5,2,55,0.0
64,5,2,56,0.0
64,5,2,57,0.0
64,5,2,58,0.0
64,5,2,59,0.0
64,5,2,60,0.0
64,5,2,61,0.0
64,5,2,62,0.0
64,5,2,63,0.0
64,5,2,64,0.0
64,5,3,1,1.0
64,5,3,2,0.0
64,5,3,3,0.0
64,5,3,4,0.0
64,5,3,5,0.0
64,5,3,6,0.0
64,5,3,7,0.0
64,5,3,8,0.0
64,5,3,9,0.0
64,5,3,10,0.0
64,5,3,11,0.0
64,5,3,12,0.0
64,5,3,13,0.0
64,5,3,14,0.0
64,5,3,15,0.0
64,5,3,16,0.0
64,5,3,17,0.0
64,5,3,18,0.0
64,5,3,19,0.0
64,5,3,20,0.0
64,5,3,21,0.0
64,5,3,22,0.0
64,5,3,23,0.0
64,5,3,24,0.0
64,5,3,25,0.0
64,5,3,26,0.0
64,5,3,27,0.0
64,5,3,28,0.0
64,5,3,29,0.0
64,5,3,30,0.0
64,5,3,31,0.0
64,5,3,32,0.0
64,5,3,33,0.0
64,5,3,34,0.0
64,5,3,35,0.0
64,5,3,36,0.0
64,5,3,37,0.0
64,5,3,38,0.0
64,5,3,39,0.0
64,5,3,40,0.0
64,5,3,41,0.0
64,5,3,42,0.0
64,5,3,43,0.0
64,5,3,44,0.0
64,5,3,45,0.0
64,5,3,46,0.0
64,5,3,47,0.0
64,5,3,48,0.0
64,5,3,49,0.0
64,5,3,50,0.0
64,5,3,51,0.0
64,5,3,52,0.0
64,5,3,53,0.0
64,5,3,54,0.0
64,5,3,55,0.0
64,5,3,56,0.0
64,5,3,57,0.0
64,5,3,58,0.0
64,5,3,59,0.0
64,5,3,60,0.0
64,5,3,61,0.0
64,5,3,62,0.0
64,5,3,63,0.0
64,5,3,64,0.0
64,5,4,1,1.0
64,5,4,2,0.0
64,5,4,3,0.0
64,5,4,4,0.0
64,5,4,5,0.0
64,5,4,6,0.0
64,5,4,7,0.0
64,5,4,8,0.0
64,5,4,9,0.0
64,5,4,10,0.0
64,5,4,11,0.0
64,5,4,12,0.0
64,5,4,13,0.0
64,5,4,14,0.0
64,5,4,15,0.0
64,5,4,16,0.0
64,5,4,17,0.0
64,5,4,18,0.0
64,5,4,19,0.0
64,5,4,20,0.0
64,5,4,21,0.0
64,5,4,22,0.0
64,5,4,23,0.0
64,5,4,24,0.0
64,5,4,25,0.0
64,5,4,26,0.0
64,5,4,27,0.0
64,5,4,28,0.0
64,5,4,29,0.0
64,5,4,30,0.0
64,5,4,31,0.0
64,5,4,32,0.0
64,5,4,33,0.0
64,5,4,34,0.0
64,5,4,35,0.0
64,5,4,36,0.0
64,5,4,37,0.0
64,5,4,38,0.0
64,5,4,39,0.0
64,5,4,40,0.0
64,5,4,41,0.0
64,5,4,42,0.0
64,5,4,43,0.0
64,5,4,44,0.0
64,5,4,45,0.0
64,5,4,46,0.0
64,5,4,47,0.0
64,5,4,48,0.0
64,5,4,49,0.0
64,5,4,50,0.0
64,5,4,51,0.0
64,5,4,52,0.0
64,5,4,53,0.0
64,5,4,54,0.0
64,5,4,55,0.0
64,5,4,56,0.0
64,5,4,57,0.0
64,5,4,58,0.0
64,5,4,59,0.0
64,5,4,60,0.0
64,5,4,61,0.0
64,5,4,62,0.0
64,5,4,63,0.0
64,5,4,64,0.0
64,5,5,1,1.0
64,5,5,2,0.0
64,5,5,3,0.0
64,5,5,4,0.0
64,5,5,5,0.0
64,5,5,6,0.0
64,5,5,7,0.0
64,5,5,8,0.0
64,5,5,9,0.0
64,5,5,10,0.0
64,5,5,11,0.0
64,5,5,12,0.0
64,5,5,13,0.0
64,5,5,14,0.0
64,5,5,15,0.0
64,5,5,16,0.0
64,5,5,17,0.0
64,5,5,18,0.0
64,5,5,19,0.0
64,5,5,20,0.0
64,5,5,21,0.0
64,5,5,22,0.0
64,5,5,23,0.0
64,5,5,24,0.0
64,5,5,25,0.0
64,5,5,26,0.0
64,5,5,27,0.0
64,5,5,28,0.0
64,5,5,29,0.0
64,5,5,30,0.0
64,5,5,31,0.0
64,5,5,32,0.0
64,5,5,33,0.0
64,5,5,34,0.0
64,5,5,35,0.0
64,5,5,36,0.0
64,5,5,37,0.0
64,5,5,38,0.0
64,5,5,39,0.0
64,5,5,40,0.0
64,5,5,41,0.0
64,5,5,42,0.0
64,5,5,43,0.0
64,5,5,44,0.0
64,5,5,45,0.0
64,5,5,46,0.0
64,5,5,47,0.0
64,5,5,48,0.0
64,5,5,49,0.0
64,5,5,50,0.0
64,5,5,51,0.0
64,5,5,52,0.0
64,5,5,53,0.0
64,5,5,54,0.0
64,5,5,55,0.0
64,5,5,56,0.0
64,5,5,57,0.0
64,5,5,58,0.0
64,5,5,59,0.0
64,5,5,60,0.0
64,5,5,61,0.0
64,5,5,62,0.0
64,5,5,63,0.0
64,5,5,64,0.0
64,5,6,1,1.0
64,5,6,2,0.0
64,5,6,3,0.0
64,5,6,4,0.0
64,5,6,5,0.0
64,5,6,6,0.0
64,5,6,7,0.0
64,5,6,8,0.0
64,5,6,9,0.0
64,5,6,10,0.0
64,5,6,11,0.0
64,5,6,12,0.0
64,5,6,13,0.0
64,5,6,14,0.0
64,5,6,15,0.0
64,5,6,16,0.0
64,5,6,17,0.0
64,5,6,18,0.0
64,5,6,19,0.0
64,5,6,20,0.0
64,5,6,21,0.0
64,5,6,22,0.0
64,5,6,23,0.0
64,5,6,24,0.0
64,5,6,25,0.0
64,5,6,26,0.0
64,5,6,27,0.0
64,5,6,28,0.0
64,5,6,29,0.0
64,5,6,30,0.0
64,5,6,31,0.0
64,5,6,32,0.0
64,5,6,33,0.0
64,5,6,34,0.0
64,5,6,35,0.0
64,5,6,36,0.0
64,5,6,37,0.0
64,5,6,38,0.0
64,5,6,39,0.0
64,5,6,40,0.0
64,5,6,41,0.0
64,5,6,42,0.0
64,5,6,43,0.0
64,5,6,44,0.0
64,5,6,45,0.0
64,5,6,46,0.0
64,5,6,47,0.0
64,5,6,48,0.0
64,5,6,49,0.0
64,5,6,50,0.0
64,5,6,51,0.0
64,5,6,52,0.0
64,5,6,53,0.0
64,5,6,54,0.0
64,5,6,55,0.0
64,5,6,56,0.0
64,5,6,57,0.0
64,5,6,58,0.0
64,5,6,59,0.0
64,5,6,60,0.0
64,5,6,61,0.0
64,5,6,62,0.0
64,5,6,63,0.0
64,5,6,64,0.0
64,5,7,1,1.0
64,5,7,2,0.0
64,5,7,3,0.0
64,5,7,4,0.0
64,5,7,5,0.0
64,5,7,6,0.0
64,5,7,7,0.0
64,5,7,8,0.0
64,5,7,9,0.0
64,5,7,10,0.0
64,5,7,11,0.0
64,5,7,12,0.0
64,5,7,13,0.0
64,5,7,14,0.0
64,5,7,15,0.0
64,5,7,16,0.0
64,5,7,17,0.0
64,5,7,18,0.0
64,5,7,19,0.0
64,5,7,20,0.0
64,5,7,21,0.0
64,5,7,22,0.0
64,5,7,23,0.0
64,5,7,24,0.0
64,5,7,25,0.0
64,5,7,26,0.0
64,5,7,27,0.0
64,5,7,28,0.0
64,5,7,29,0.0
64,5,7,30,0.0
64,5,7,31,0.0
64,5,7,32,0.0
64,5,7,33,0.0
64,5,7,34,0.0
64,5,7,35,0.0
64,5,7,36,0.0
64,5,7,37,0.0
64,5,7,38,0.0
64,5,7,39,0.0
64,5,7,40,0.0
64,5,7,41,0.0
64,5,7,42,0.0
64,5,7,43,0.0
64,5,7,44,0.0
64,5,7,45,0.0
64,5,7,46,0.0
64,5,7,47,0.0
64,5,7,48,0.0
64,5,7,49,0.0
64,5,7,50,0.0
64,5,7,51,0.0
64,5,7,52,0.0
64,5,7,53,0.0
64,5,7,54,0.0
64,5,7,55,0.0
64,5,7,56,0.0
64,5,7,57,0.0
64,5,7,58,0.0
64,5,7,59,0.0
64,5,7,60,0.0
64,5,7,61,0.0
64,5,7,62,0.0
64,5,7,63,0.0
64,5,7,64,0.0
64,5,8,1,1.0
64,5,8,2,0.0
64,5,8,3,0.0
64,5,8,4,0.0
64,5,8,5,0.0
64,5,8,6,0.0
64,5,8,7,0.0
64,5,8,8,0.0
64,5,8,9,0.0
64,5,8,10,0.0
64,5,8,11,0.0
64,5,8,12,0.0
64,5,8,13,0.0
64,5,8,14,0.0
64,5,8,15,0.0
64,5,8,16,0.0
64,5,8,17,0.0
64,5,8,18,0.0
64,5,8,19,0.0
64,5,8,20,0.0
64,5,8,21,0.0
64,5,8,22,0.0
64,5,8,23,0.0
64,5,8,24,0.0
64,5,8,25,0.0
64,5,8,26,0.0
64,5,8,27,0.0
64,5,8,28,0.0
64,5,8,29,0.0
64,5,8,30,0.0
64,5,8,31,0.0
64,5,8,32,0.0
64,5,8,33,0.0
64,5,8,34,0.0
64,5,8,35,0.0
64,5,8,36,0.0
64,5,8,37,0.0
64,5,8,38,0.0
64,5,8,39,0.0
64,5,8,40,0.0
64,5,8,41,0.0
64,5,8,42,0.0
64,5,8,43,0.0
64,5,8,44,0.0
64,5,8,45,0.0
64,5,8,46,0.0
64,5,8,47,0.0
64,5,8,48,0.0
64,5,8,49,0.0
64,5,8,50,0.0
64,5,8,51,0.0
64,5,8,52,0.0
64,5,8,53,0.0
64,5,8,54,0.0
64,5,8,55,0.0
64,5,8,56,0.0
64,5,8,57,0.0
64,5,8,58,0.0
64,5,8,59,0.0
64,5,8,60,0.0
64,5,8,61,0.0
64,5,8,62,0.0
64,5,8,63,0.0
64,5,8,64,0.0
64,5,9,1,1.0
64,5,9,2,0.0
64,5,9,3,0.0
64,5,9,4,0.0
64,5,9,5,0.0
64,5,9,6,0.0
64,5,9,7,0.0
64,5,9,8,0.0
64,5,9,9,0.0
64,5,9,10,0.0
64,5,9,11,0.0
64,5,9,12,0.0
64,5,9,13,0.0
64,5,9,14,0.0
64,5,9,15,0.0
64,5,9,16,0.0
64,5,9,17,0.0
64,5,9,18,0.0
64,5,9,19,0.0
64,5,9,20,0.0
64,5,9,21,0.0
64,5,9,22,0.0
64,5,9,23,0.0
64,5,9,24,0.0
64,5,9,25,0.0
64,5,9,26,0.0
64,5,9,27,0.0
64,5,9,28,0.0
64,5,9,29,0.0
64,5,9,30,0.0
64,5,9,31,0.0
64,5,9,32,0.0
64,5,9,33,0.0
64,5,9,34,0.0
64,5,9,35,0.0
64,5,9,36,0.0
64,5,9,37,0.0
64,5,9,38,0.0
64,5,9,39,0.0
64,5,9,40,0.0
64,5,9,41,0.0
64,5,9,42,0.0
64,5,9,43,0.0
64,5,9,44,0.0
64,5,9,45,0.0
64,5,9,46,0.0
64,5,9,47,0.0
64,5,9,48,0.0
64,5,9,49,0.0
64,5,9,50,0.0
64,5,9,51,0.0
64,5,9,52,0.0
64,5,9,53,0.0
64,5,9,54,0.0
64,5,9,55,0.0
64,5,9,56,0.0
64,5,9,57,0.0
64,5,9,58,0.0
64,5,9,59,0.0
64,5,9,60,0.0
64,5,9,61,0.0
64,5,9,62,0.0
64,5,9,63,0.0
64,5,9,64,0.0
64,5,10,1,1.0
64,5,10,2,0.0
64,5,10,3,0.0
64,5,10,4,0.0
64,5,10,5,0.0
64,5,10,6,0.0
64,5,10,7,0.0
64,5,10,8,0.0
64,5,10,9,0.0
64,5,10,10,0.0
64,5,10,11,0.0
64,5,10,12,0.0
64,5,10,13,0.0
64,5,10,14,0.0
64,5,10,15,0.0
64,5,10,16,0.0
64,5,10,17,0.0
64,5,10,18,0.0
64,5,10,19,0.0
64,5,10,20,0.0
64,5,10,21,0.0
64,5,10,22,0.0
64,5,10,23,0.0
64,5,10,24,0.0
64,5,10,25,0.0
64,5,10,26,0.0
64,5,10,27,0.0
64,5,10,28,0.0
64,5,10,29,0.0
64,5,10,30,0.0
64,5,10,31,0.0
64,5,10,32,0.0
64,5,10,33,0.0
64,5,10,34,0.0
64,5,10,35,0.0
64,5,10,36,0.0
64,5,10,37,0.0
64,5,10,38,0.0
64,5,10,39,0.0
64,5,10,40,0.0
64,5,10,41,0.0
64,5,10,42,0.0
64,5,10,43,0.0
64,5,10,44,0.0
64,5,10,45,0.0
64,5,10,46,0.0
64,5,10,47,0.0
64,5,10,48,0.0
64,5,10,49,0.0
64,5,10,50,0.0
64,5,10,51,0.0
64,5,10,52,0.0
64,5,10,53,0.0
64,5,10,54,0.0
64,5,10,55,0.0
64,5,10,56,0.0
64,5,10,57,0.0
64,5,10,58,0.0
64,5,10,59,0.0
64,5,10,60,0.0
64,5,10,61,0.0
64,5,10,62,0.0
64,5,10,63,0.0
64,5,10,64,0.0
64,5,11,1,1.0
64,5,11,2,0.0
64,5,11,3,0.0
64,5,11,4,0.0
64,5,11,5,0.0
64,5,11,6,0.0
64,5,11,7,0.0
64,5,11,8,0.0
64,5,11,9,0.0
64,5,11,10,0.0
64,5,11,11,0.0
64,5,11,12,0.0
64,5,11,13,0.0
64,5,11,14,0.0
64,5,11,15,0.0
64,5,11,16,0.0
64,5,11,17,0.0
64,5,11,18,0.0
64,5,11,19,0.0
64,5,11,20,0.0
64,5,11,21,0.0
64,5,11,22,0.0
64,5,11,23,0.0
64,5,11,24,0.0
64,5,11,25,0.0
64,5,11,26,0.0
64,5,11,27,0.0
64,5,11,28,0.0
64,5,11,29,0.0
64,5,11,30,0.0
64,5,11,31,0.0
64,5,11,32,0.0
64,5,11,33,0.0
64,5,11,34,0.0
64,5,11,35,0.0
64,5,11,36,0.0
64,5,11,37,0.0
64,5,11,38,0.0
64,5,11,39,0.0
64,5,11,40,0.0
64,5,11,41,0.0
64,5,11,42,0.0
64,5,11,43,0.0
64,5,11,44,0.0
64,5,11,45,0.0
64,5,11,46,0.0
64,5,11,47,0.0
64,5,11,48,0.0
64,5,11,49,0.0
64,5,11,50,0.0
64,5,11,51,0.0
64,5,11,52,0.0
64,5,11,53,0.0
64,5,11,54,0.0
64,5,11,55,0.0
64,5,11,56,0.0
64,5,11,57,0.0
64,5,11,58,0.0
64,5,11,59,0.0
64,5,11,60,0.0
64,5,11,61,0.0
64,5,11,62,0.0
64,5,11,63,0.0
64,5,11,64,0.0
64,5,12,1,1.0
64,5,12,2,0.0
64,5,12,3,0.0
64,5,12,4,0.0
64,5,12,5,0.0
64,5,12,6,0.0
64,5,12,7,0.0
64,5,12,8,0.0
64,5,12,9,0.0
64,5,12,10,0.0
64,5,12,11,0.0
64,5,12,12,0.0
64,5,12,13,0.0
64,5,12,14,0.0
64,5,12,15,0.0
64,5,12,16,0.0
64,5,12,17,0.0
64,5,12,18,0.0
64,5,12,19,0.0
64,5,12,20,0.0
64,5,12,21,0.0
64,5,12,22,0.0
64,5,12,23,0.0
64,5,12,24,0.0
64,5,12,25,0.0
64,5,12,26,0.0
64,5,12,27,0.0
64,5,12,28,0.0
64,5,12,29,0.0
64,5,12,30,0.0
64,5,12,31,0.0
64,5,12,32,0.0
64,5,12,33,0.0
64,5,12,34,0.0
64,5,12,35,0.0
64,5,12,36,0.0
64,5,12,37,0.0
64,5,12,38,0.0
64,5,12,39,0.0
64,5,12,40,0.0
64,5,12,41,0.0
64,5,12,42,0.0
64,5,12,43,0.0
64,5,12,44,0.0
64,5,12,45,0.0
64,5,12,46,0.0
64,5,12,47,0.0
64,5,12,48,0.0
64,5,12,49,0.0
64,5,12,50,0.0
64,5,12,51,0.0
64,5,12,52,0.0
64,5,12,53,0.0
64,5,12,54,0.0
64,5,12,55,0.0
64,5,12,56,0.0
64,5,12,57,0.0
64,5,12,58,0.0
64,5,12,59,0.0
64,5,12,60,0.0
64,5,12,61,0.0
64,5,12,62,0.0
64,5,12,63,0.0
64,5,12,64,0.0
64,5,13,1,1.0
64,5,13,2,0.0
64,5,13,3,0.0
64,5,13,4,0.0
64,5,13,5,0.0
64,5,13,6,0.0
64,5,13,7,0.0
64,5,13,8,0.0
64,5,13,9,0.0
64,5,13,10,0.0
64,5,13,11,0.0
64,5,13,12,0.0
64,5,13,13,0.0
64,5,13,14,0.0
64,5,13,15,0.0
64,5,13,16,0.0
64,5,13,17,0.0
64,5,13,18,0.0
64,5,13,19,0.0
64,5,13,20,0.0
64,5,13,21,0.0
64,5,13,22,0.0
64,5,13,23,0.0
64,5,13,24,0.0
64,5,13,25,0.0
64,5,13,26,0.0
64,5,13,27,0.0
64,5,13,28,0.0
64,5,13,29,0.0
64,5,13,30,0.0
64,5,13,31,0.0
64,5,13,32,0.0
64,5,13,33,0.0
64,5,13,34,0.0
64,5,13,35,0.0
64,5,13,36,0.0
64,5,13,37,0.0
64,5,13,38,0.0
64,5,13,39,0.0
64,5,13,40,0.0
64,5,13,41,0.0
64,5,13,42,0.0
64,5,13,43,0.0
64,5,13,44,0.0
64,5,13,45,0.0
64,5,13,46,0.0
64,5,13,47,0.0
64,5,13,48,0.0
64,5,13,49,0.0
64,5,13,50,0.0
64,5,13,51,0.0
64,5,13,52,0.0
64,5,13,53,0.0
64,5,13,54,0.0
64,5,13,55,0.0
64,5,13,56,0.0
64,5,13,57,0.0
64,5,13,58,0.0
64,5,13,59,0.0
64,5,13,60,0.0
64,5,13,61,0.0
64,5,13,62,0.0
64,5,13,63,0.0
64,5,13,64,0.0
64,5,14,1,1.0
64,5,14,2,0.0
64,5,14,3,0.0
64,5,14,4,0.0
64,5,14,5,0.0
64,5,14,6,0.0
64,5,14,7,0.0
64,5,14,8,0.0
64,5,14,9,0.0
64,5,14,10,0.0
64,5,14,11,0.0
64,5,14,12,0.0
64,5,14,13,0.0
64,5,14,14,0.0
64,5,14,15,0.0
64,5,14,16,0.0
64,5,14,17,0.0
64,5,14,18,0.0
64,5,14,19,0.0
64,5,14,20,0.0
64,5,14,21,0.0
64,5,14,22,0.0
64,5,14,23,0.0
64,5,14,24,0.0
64,5,14,25,0.0
64,5,14,26,0.0
64,5,14,27,0.0
64,5,14,28,0.0
64,5,14,29,0.0
64,5,14,30,0.0
64,5,14,31,0.0
64,5,14,32,0.0
64,5,14,33,0.0
64,5,14,34,0.0
64,5,14,35,0.0
64,5,14,36,0.0
64,5,14,37,0.0
64,5,14,38,0.0
64,5,14,39,0.0
64,5,14,40,0.0
64,5,14,41,0.0
64,5,14,42,0.0
64,5,14,43,0.0
64,5,14,44,0.0
64,5,14,45,0.0
64,5,14,46,0.0
64,5,14,47,0.0
64,5,14,48,0.0
64,5,14,49,0.0
64,5,14,50,0.0
64,5,14,51,0.0
64,5,14,52,0.0
64,5,14,53,0.0
64,5,14,54,0.0
64,5,14,55,0.0
64,5,14,56,0.0
64,5,14,57,0.0
64,5,14,58,0.0
64,5,14,59,0.0
64,5,14,60,0.0
64,5,14,61,0.0
64,5,14,62,0.0
64,5,14,63,0.0
64,5,14,64,0.0
64,5,15,1,1.0
64,5,15,2,0.0
64,5,15,3,0.0
64,5,15,4,0.0
64,5,15,5,0.0
64,5,15,6,0.0
64,5,15,7,0.0
64,5,15,8,0.0
64,5,15,9,0.0
64,5,15,10,0.0
64,5,15,11,0.0
64,5,15,12,0.0
64,5,15,13,0.0
64,5,15,14,0.0
64,5,15,15,0.0
64,5,15,16,0.0
64,5,15,17,0.0
64,5,15,18,0.0
64,5,15,19,0.0
64,5,15,20,0.0
64,5,15,21,0.0
64,5,15,22,0.0
64,5,15,23,0.0
64,5,15,24,0.0
64,5,15,25,0.0
64,5,15,26,0.0
64,5,15,27,0.0
64,5,15,28,0.0
64,5,15,29,0.0
64,5,15,30,0.0
64,5,15,31,0.0
64,5,15,32,0.0
64,5,15,33,0.0
64,5,15,34,0.0
64,5,15,35,0.0
64,5,15,36,0.0
64,5,15,37,0.0
64,5,15,38,0.0
64,5,15,39,0.0
64,5,15,40,0.0
64,5,15,41,0.0
64,5,15,42,0.0
64,5,15,43,0.0
64,5,15,44,0.0
64,5,15,45,0.0
64,5,15,46,0.0
64,5,15,47,0.0
64,5,15,48,0.0
64,5,15,49,0.0
64,5,15,50,0.0
64,5,15,51,0.0
64,5,15,52,0.0
64,5,15,53,0.0
64,5,15,54,0.0
64,5,15,55,0.0
64,5,15,56,0.0
64,5,15,57,0.0
64,5,15,58,0.0
64,5,15,59,0.0
64,5,15,60,0.0
64,5,15,61,0.0
64,5,15,62,0.0
64,5,15,63,0.0
64,5,15,64,0.0
64,5,16,1,1.0
64,5,16,2,0.0
64,5,16,3,0.0
64,5,16,4,0.0
64,5,16,5,0.0
64,5,16,6,0.0
64,5,16,7,0.0
64,5,16,8,0.0
64,5,16,9,0.0
64,5,16,10,0.0
64,5,16,11,0.0
64,5,16,12,0.0
64,5,16,13,0.0
64,5,16,14,0.0
64,5,16,15,0.0
64,5,16,16,0.0
64,5,16,17,0.0
64,5,16,18,0.0
64,5,16,19,0.0
64,5,16,20,0.0
64,5,16,21,0.0
64,5,16,22,0.0
64,5,16,23,0.0
64,5,16,24,0.0
64,5,16,25,0.0
64,5,16,26,0.0
64,5,16,27,0.0
64,5,16,28,0.0
64,5,16,29,0.0
64,5,16,30,0.0
64,5,16,31,0.0
64,5,16,32,0.0
64,5,16,33,0.0
64,5,16,34,0.0
64,5,16,35,0.0
64,5,16,36,0.0
64,5,16,37,0.0
64,5,16,38,0.0
64,5,16,39,0.0
64,5,16,40,0.0
64,5,16,41,0.0
64,5,16,42,0.0
64,5,16,43,0.0
64,5,16,44,0.0
64,5,16,45,0.0
64,5,16,46,0.0
64,5,16,47,0.0
64,5,16,48,0.0
64,5,16,49,0.0
64,5,16,50,0.0
64,5,16,51,0.0
64,5,16,52,0.0
64,5,16,53,0.0
64,5,16,54,0.0
64,5,16,55,0.0
64,5,16,56,0.0
64,5,16,57,0.0
64,5,16,58,0.0
64,5,16,59,0.0
64,5,16,60,0.0
64,5,16,61,0.0
64,5,16,62,0.0
64,5,16,63,0.0
64,5,16,64,0.0
64,5,17,1,1.0
64,5,17,2,0.0
64,5,17,3,0.0
64,5,17,4,0.0
64,5,17,5,0.0
64,5,17,6,0.0
64,5,17,7,0.0
64,5,17,8,0.0
64,5,17,9,0.0
64,5,17,10,0.0
64,5,17,11,0.0
64,5,17,12,0.0
64,5,17,13,0.0
64,5,17,14,0.0
64,5,17,15,0.0
64,5,17,16,0.0
64,5,17,17,0.0
64,5,17,18,0.0
64,5,17,19,0.0
64,5,17,20,0.0
64,5,17,21,0.0
64,5,17,22,0.0
64,5,17,23,0.0
64,5,17,24,0.0
64,5,17,25,0.0
64,5,17,26,0.0
64,5,17,27,0.0
64,5,17,28,0.0
64,5,17,29,0.0
64,5,17,30,0.0
64,5,17,31,0.0
64,5,17,32,0.0
64,5,17,33,0.0
64,5,17,34,0.0
64,5,17,35,0.0
64,5,17,36,0.0
64,5,17,37,0.0
64,5,17,38,0.0
64,5,17,39,0.0
64,5,17,40,0.0
64,5,17,41,0.0
64,5,17,42,0.0
64,5,17,43,0.0
64,5,17,44,0.0
64,5,17,45,0.0
64,5,17,46,0.0
64,5,17,47,0.0
64,5,17,48,0.0
64,5,17,49,0.0
64,5,17,50,0.0
64,5,17,51,0.0
64,5,17,52,0.0
64,5,17,53,0.0
64,5,17,54,0.0
64,5,17,55,0.0
64,5,17,56,0.0
64,5,17,57,0.0
64,5,17,58,0.0
64,5,17,59,0.0
64,5,17,60,0.0
64,5,17,61,0.0
64,5,17,62,0.0
64,5,17,63,0.0
64,5,17,64,0.0
64,5,18,1,1.0
64,5,18,2,0.0
64,5,18,3,0.0
64,5,18,4,0.0
64,5,18,5,0.0
64,5,18,6,0.0
64,5,18,7,0.0
64,5,18,8,0.0
64,5,18,9,0.0
64,5,18,10,0.0
64,5,18,11,0.0
64,5,18,12,0.0
64,5,18,13,0.0
64,5,18,14,0.0
64,5,18,15,0.0
64,5,18,16,0.0
64,5,18,17,0.0
64,5,18,18,0.0
64,5,18,19,0.0
64,5,18,20,0.0
64,5,18,21,0.0
64,5,18,22,0.0
64,5,18,23,0.0
64,5,18,24,0.0
64,5,18,25,0.0
64,5,18,26,0.0
64,5,18,27,0.0
64,5,18,28,0.0
64,5,18,29,0.0
64,5,18,30,0.0
64,5,18,31,0.0
64,5,18,32,0.0
64,5,18,33,0.0
64,5,18,34,0.0
64,5,18,35,0.0
64,5,18,36,0.0
64,5,18,37,0.0
64,5,18,38,0.0
64,5,18,39,0.0
64,5,18,40,0.0
64,5,18,41,0.0
64,5,18,42,0.0
64,5,18,43,0.0
64,5,18,44,0.0
64,5,18,45,0.0
64,5,18,46,0.0
64,5,18,47,0.0
64,5,18,48,0.0
64,5,18,49,0.0
64,5,18,50,0.0
64,5,18,51,0.0
64,5,18,52,0.0
64,5,18,53,0.0
64,5,18,54,0.0
64,5,18,55,0.0
64,5,18,56,0.0
64,5,18,57,0.0
64,5,18,58,0.0
64,5,18,59,0.0
64,5,18,60,0.0
64,5,18,61,0.0
64,5,18,62,0.0
64,5,18,63,0.0
64,5,18,64,0.0
64,5,19,1,1.0
64,5,19,2,0.0
64,5,19,3,0.0
64,5,19,4,0.0
64,5,19,5,0.0
64,5,19,6,0.0
64,5,19,7,0.0
64,5,19,8,0.0
64,5,19,9,0.0
64,5,19,10,0.0
64,5,19,11,0.0
64,5,19,12,0.0
64,5,19,13,0.0
64,5,19,14,0.0
64,5,19,15,0.0
64,5,19,16,0.0
64,5,19,17,0.0
64,5,19,18,0.0
64,5,19,19,0.0
64,5,19,20,0.0
64,5,19,21,0.0
64,5,19,22,0.0
64,5,19,23,0.0
64,5,19,24,0.0
64,5,19,25,0.0
64,5,19,26,0.0
64,5,19,27,0.0
64,5,19,28,0.0
64,5,19,29,0.0
64,5,19,30,0.0
64,5,19,31,0.0
64,5,19,32,0.0
64,5,19,33,0.0
64,5,19,34,0.0
64,5,19,35,0.0
64,5,19,36,0.0
64,5,19,37,0.0
64,5,19,38,0.0
64,5,19,39,0.0
64,5,19,40,0.0
64,5,19,41,0.0
64,5,19,42,0.0
64,5,19,43,0.0
64,5,19,44,0.0
64,5,19,45,0.0
64,5,19,46,0.0
64,5,19,47,0.0
64,5,19,48,0.0
64,5,19,49,0.0
64,5,19,50,0.0
64,5,19,51,0.0
64,5,19,52,0.0
64,5,19,53,0.0
64,5,19,54,0.0
64,5,19,55,0.0
64,5,19,56,0.0
64,5,19,57,0.0
64,5,19,58,0.0
64,5,19,59,0.0
64,5,19,60,0.0
64,5,19,61,0.0
64,5,19,62,0.0
64,5,19,63,0.0
64,5,19,64,0.0
64,5,20,1,1.0
64,5,20,2,0.0
64,5,20,3,0.0
64,5,20,4,0.0
64,5,20,5,0.0
64,5,20,6,0.0
64,5,20,7,0.0
64,5,20,8,0.0
64,5,20,9,0.0
64,5,20,10,0.0
64,5,20,11,0.0
64,5,20,12,0.0
64,5,20,13,0.0
64,5,20,14,0.0
64,5,20,15,0.0
64,5,20,16,0.0
64,5,20,17,0.0
64,5,20,18,0.0
64,5,20,19,0.0
64,5,20,20,0.0
64,5,20,21,0.0
64,5,20,22,0.0
64,5,20,23,0.0
64,5,20,24,0.0
64,5,20,25,0.0
64,5,20,26,0.0
64,5,20,27,0.0
64,5,20,28,0.0
64,5,20,29,0.0
64,5,20,30,0.0
64,5,20,31,0.0
64,5,20,32,0.0
64,5,20,33,0.0
64,5,20,34,0.0
64,5,20,35,0.0
64,5,20,36,0.0
64,5,20,37,0.0
64,5,20,38,0.0
64,5,20,39,0.0
64,5,20,40,0.0
64,5,20,41,0.0
64,5,20,42,0.0
64,5,20,43,0.0
64,5,20,44,0.0
64,5,20,45,0.0
64,5,20,46,0.0
64,5,20,47,0.0
64,5,20,48,0.0
64,5,20,49,0.0
64,5,20,50,0.0
64,5,20,51,0.0
64,5,20,52,0.0
64,5,20,53,0.0
64,5,20,54,0.0
64,5,20,55,0.0
64,5,20,56,0.0
64,5,20,57,0.0
64,5,20,58,0.0
64,5,20,59,0.0
64,5,20,60,0.0
64,5,20,61,0.0
64,5,20,62,0.0
64,5,20,63,0.0
64,5,20,64,0.0
64,5,21,1,1.0
64,5,21,2,0.0
64,5,21,3,0.0
64,5,21,4,0.0
64,5,21,5,0.0
64,5,21,6,0.0
64,5,21,7,0.0
64,5,21,8,0.0
64,5,21,9,0.0
64,5,21,10,0.0
64,5,21,11,0.0
64,5,21,12,0.0
64,5,21,13,0.0
64,5,21,14,0.0
64,5,21,15,0.0
64,5,21,16,0.0
64,5,21,17,0.0
64,5,21,18,0.0
64,5,21,19,0.0
64,5,21,20,0.0
64,5,21,21,0.0
64,5,21,22,0.0
64,5,21,23,0.0
64,5,21,24,0.0
64,5,21,25,0.0
64,5,21,26,0.0
64,5,21,27,0.0
64,5,21,28,0.0
64,5,21,29,0.0
64,5,21,30,0.0
64,5,21,31,0.0
64,5,21,32,0.0
64,5,21,33,0.0
64,5,21,34,0.0
64,5,21,35,0.0
64,5,21,36,0.0
64,5,21,37,0.0
64,5,21,38,0.0
64,5,21,39,0.0
64,5,21,40,0.0
64,5,21,41,0.0
64,5,21,42,0.0
64,5,21,43,0.0
64,5,21,44,0.0
64,5,21,45,0.0
64,5,21,46,0.0
64,5,21,47,0.0
64,5,21,48,0.0
64,5,21,49,0.0
64,5,21,50,0.0
64,5,21,51,0.0
64,5,21,52,0.0
64,5,21,53,0.0
64,5,21,54,0.0
64,5,21,55,0.0
64,5,21,56,0.0
64,5,21,57,0.0
64,5,21,58,0.0
64,5,21,59,0.0
64,5,21,60,0.0
64,5,21,61,0.0
64,5,21,62,0.0
64,5,21,63,0.0
64,5,21,64,0.0
64,5,22,1,1.0
64,5,22,2,0.0
64,5,22,3,0.0
64,5,22,4,0.0
64,5,22,5,0.0
64,5,22,6,0.0
64,5,22,7,0.0
64,5,22,8,0.0
64,5,22,9,0.0
64,5,22,10,0.0
64,5,22,11,0.0
64,5,22,12,0.0
64,5,22,13,0.0
64,5,22,14,0.0
64,5,22,15,0.0
64,5,22,16,0.0
64,5,22,17,0.0
64,5,22,18,0.0
64,5,22,19,0.0
64,5,22,20,0.0
64,5,22,21,0.0
64,5,22,22,0.0
64,5,22,23,0.0
64,5,22,24,0.0
64,5,22,25,0.0
64,5,22,26,0.0
64,5,22,27,0.0
64,5,22,28,0.0
64,5,22,29,0.0
64,5,22,30,0.0
64,5,22,31,0.0
64,5,22,32,0.0
64,5,22,33,0.0
64,5,22,34,0.0
64,5,22,35,0.0
64,5,22,36,0.0
64,5,22,37,0.0
64,5,22,38,0.0
64,5,22,39,0.0
64,5,22,40,0.0
64,5,22,41,0.0
64,5,22,42,0.0
64,5,22,43,0.0
64,5,22,44,0.0
64,5,22,45,0.0
64,5,22,46,0.0
64,5,22,47,0.0
64,5,22,48,0.0
64,5,22,49,0.0
64,5,22,50,0.0
64,5,22,51,0.0
64,5,22,52,0.0
64,5,22,53,0.0
64,5,22,54,0.0
64,5,22,55,0.0
64,5,22,56,0.0
64,5,22,57,0.0
64,5,22,58,0.0
64,5,22,59,0.0
64,5,22,60,0.0
64,5,22,61,0.0
64,5,22,62,0.0
64,5,22,63,0.0
64,5,22,64,0.0
64,5,23,1,1.0
64,5,23,2,0.0
64,5,23,3,0.0
64,5,23,4,0.0
64,5,23,5,0.0
64,5,23,6,0.0
64,5,23,7,0.0
64,5,23,8,0.0
64,5,23,9,0.0
64,5,23,10,0.0
64,5,23,11,0.0
64,5,23,12,0.0
64,5,23,13,0.0
64,5,23,14,0.0
64,5,23,15,0.0
64,5,23,16,0.0
64,5,23,17,0.0
64,5,23,18,0.0
64,5,23,19,0.0
64,5,23,20,0.0
64,5,23,21,0.0
64,5,23,22,0.0
64,5,23,23,0.0
64,5,23,24,0.0
64,5,23,25,0.0
64,5,23,26,0.0
64,5,23,27,0.0
64,5,23,28,0.0
64,5,23,29,0.0
64,5,23,30,0.0
64,5,23,31,0.0
64,5,23,32,0.0
64,5,23,33,0.0
64,5,23,34,0.0
64,5,23,35,0.0
64,5,23,36,0.0
64,5,23,37,0.0
64,5,23,38,0.0
64,5,23,39,0.0
64,5,23,40,0.0
64,5,23,41,0.0
64,5,23,42,0.0
64,5,23,43,0.0
64,5,23,44,0.0
64,5,23,45,0.0
64,5,23,46,0.0
64,5,23,47,0.0
64,5,23,48,0.0
64,5,23,49,0.0
64,5,23,50,0.0
64,5,23,51,0.0
64,5,23,52,0.0
64,5,23,53,0.0
64,5,23,54,0.0
64,5,23,55,0.0
64,5,23,56,0.0
64,5,23,57,0.0
64,5,23,58,0.0
64,5,23,59,0.0
64,5,23,60,0.0
64,5,23,61,0.0
64,5,23,62,0.0
64,5,23,63,0.0
64,5,23,64,0.0
64,5,24,1,1.0
64,5,24,2,0.0
64,5,24,3,0.0
64,5,24,4,0.0
64,5,24,5,0.0
64,5,24,6,0.0
64,5,24,7,0.0
64,5,24,8,0.0
64,5,24,9,0.0
64,5,24,10,0.0
64,5,24,11,0.0
64,5,24,12,0.0
64,5,24,13,0.0
64,5,24,14,0.0
64,5,24,15,0.0
64,5,24,16,0.0
64,5,24,17,0.0
64,5,24,18,0.0
64,5,24,19,0.0
64,5,24,20,0.0
64,5,24,21,0.0
64,5,24,22,0.0
64,5,24,23,0.0
64,5,24,24,0.0
64,5,24,25,0.0
64,5,24,26,0.0
64,5,24,27,0.0
64,5,24,28,0.0
64,5,24,29,0.0
64,5,24,30,0.0
64,5,24,31,0.0
64,5,24,32,0.0
64,5,24,33,0.0
64,5,24,34,0.0
64,5,24,35,0.0
64,5,24,36,0.0
64,5,24,37,0.0
64,5,24,38,0.0
64,5,24,39,0.0
64,5,24,40,0.0
64,5,24,41,0.0
64,5,24,42,0.0
64,5,24,43,0.0
64,5,24,44,0.0
64,5,24,45,0.0
64,5,24,46,0.0
64,5,24,47,0.0
64,5,24,48,0.0
64,5,24,49,0.0
64,5,24,50,0.0
64,5,24,51,0.0
64,5,24,52,0.0
64,5,24,53,0.0
64,5,24,54,0.0
64,5,24,55,0.0
64,5,24,56,0.0
64,5,24,57,0.0
64,5,24,58,0.0
64,5,24,59,0.0
64,5,24,60,0.0
64,5,24,61,0.0
64,5,24,62,0.0
64,5,24,63,0.0
64,5,24,64,0.0
64,5,25,1,1.0
64,5,25,2,0.0
64,5,25,3,0.0
64,5,25,4,0.0
64,5,25,5,0.0
64,5,25,6,0.0
64,5,25,7,0.0
64,5,25,8,0.0
64,5,25,9,0.0
64,5,25,10,0.0
64,5,25,11,0.0
64,5,25,12,0.0
64,5,25,13,0.0
64,5,25,14,0.0
64,5,25,15,0.0
64,5,25,16,0.0
64,5,25,17,0.0
64,5,25,18,0.0
64,5,25,19,0.0
64,5,25,20,0.0
64,5,25,21,0.0
64,5,25,22,0.0
64,5,25,23,0.0
64,5,25,24,0.0
64,5,25,25,0.0
64,5,25,26,0.0
64,5,25,27,0.0
64,5,25,28,0.0
64,5,25,29,0.0
64,5,25,30,0.0
64,5,25,31,0.0
64,5,25,32,0.0
64,5,25,33,0.0
64,5,25,34,0.0
64,5,25,35,0.0
64,5,25,36,0.0
64,5,25,37,0.0
64,5,25,38,0.0
64,5,25,39,0.0
64,5,25,40,0.0
64,5,25,41,0.0
64,5,25,42,0.0
64,5,25,43,0.0
64,5,25,44,0.0
64,5,25,45,0.0
64,5,25,46,0.0
64,5,25,47,0.0
64,5,25,48,0.0
64,5,25,49,0.0
64,5,25,50,0.0
64,5,25,51,0.0
64,5,25,52,0.0
64,5,25,53,0.0
64,5,25,54,0.0
64,5,25,55,0.0
64,5,25,56,0.0
64,5,25,57,0.0
64,5,25,58,0.0
64,5,25,59,0.0
64,5,25,60,0.0
64,5,25,61,0.0
64,5,25,62,0.0
64,5,25,63,0.0
64,5,25,64,0.0
64,5,26,1,1.0
64,5,26,2,0.0
64,5,26,3,0.0
64,5,26,4,0.0
64,5,26,5,0.0
64,5,26,6,0.0
64,5,26,7,0.0
64,5,26,8,0.0
64,5,26,9,0.0
64,5,26,10,0.0
64,5,26,11,0.0
64,5,26,12,0.0
64,5,26,13,0.0
64,5,26,14,0.0
64,5,26,15,0.0
64,5,26,16,0.0
64,5,26,17,0.0
64,5,26,18,0.0
64,5,26,19,0.0
64,5,26,20,0.0
64,5,26,21,0.0
64,5,26,22,0.0
64,5,26,23,0.0
64,5,26,24,0.0
64,5,26,25,0.0
64,5,26,26,0.0
64,5,26,27,0.0
64,5,26,28,0.0
64,5,26,29,0.0
64,5,26,30,0.0
64,5,26,31,0.0
64,5,26,32,0.0
64,5,26,33,0.0
64,5,26,34,0.0
64,5,26,35,0.0
64,5,26,36,0.0
64,5,26,37,0.0
64,5,26,38,0.0
64,5,26,39,0.0
64,5,26,40,0.0
64,5,26,41,0.0
64,5,26,42,0.0
64,5,26,43,0.0
64,5,26,44,0.0
64,5,26,45,0.0
64,5,26,46,0.0
64,5,26,47,0.0
64,5,26,48,0.0
64,5,26,49,0.0
64,5,26,50,0.0
64,5,26,51,0.0
64,5,26,52,0.0
64,5,26,53,0.0
64,5,26,54,0.0
64,5,26,55,0.0
64,5,26,56,0.0
64,5,26,57,0.0
64,5,26,58,0.0
64,5,26,59,0.0
64,5,26,60,0.0
64,5,26,61,0.0
64,5,26,62,0.0
64,5,26,63,0.0
64,5,26,64,0.0
64,5,27,1,1.0
64,5,27,2,0.0
64,5,27,3,0.0
64,5,27,4,0.0
64,5,27,5,0.0
64,5,27,6,0.0
64,5,27,7,0.0
64,5,27,8,0.0
64,5,27,9,0.0
64,5,27,10,0.0
64,5,27,11,0.0
64,5,27,12,0.0
64,5,27,13,0.0
64,5,27,14,0.0
64,5,27,15,0.0
64,5,27,16,0.0
64,5,27,17,0.0
64,5,27,18,0.0
64,5,27,19,0.0
64,5,27,20,0.0
64,5,27,21,0.0
64,5,27,22,0.0
64,5,27,23,0.0
64,5,27,24,0.0
64,5,27,25,0.0
64,5,27,26,0.0
64,5,27,27,0.0
64,5,27,28,0.0
64,5,27,29,0.0
64,5,27,30,0.0
64,5,27,31,0.0
64,5,27,32,0.0
64,5,27,33,0.0
64,5,27,34,0.0
64,5,27,35,0.0
64,5,27,36,0.0
64,5,27,37,0.0
64,5,27,38,0.0
64,5,27,39,0.0
64,5,27,40,0.0
64,5,27,41,0.0
64,5,27,42,0.0
64,5,27,43,0.0
64,5,27,44,0.0
64,5,27,45,0.0
64,5,27,46,0.0
64,5,27,47,0.0
64,5,27,48,0.0
64,5,27,49,0.0
64,5,27,50,0.0
64,5,27,51,0.0
64,5,27,52,0.0
64,5,27,53,0.0
64,5,27,54,0.0
64,5,27,55,0.0
64,5,27,56,0.0
64,5,27,57,0.0
64,5,27,58,0.0
64,5,27,59,0.0
64,5,27,60,0.0
64,5,27,61,0.0
64,5,27,62,0.0
64,5,27,63,0.0
64,5,27,64,0.0
64,5,28,1,1.0
64,5,28,2,0.0
64,5,28,3,0.0
64,5,28,4,0.0
64,5,28,5,0.0
64,5,28,6,0.0
64,5,28,7,0.0
64,5,28,8,0.0
64,5,28,9,0.0
64,5,28,10,0.0
64,5,28,11,0.0
64,5,28,12,0.0
64,5,28,13,0.0
64,5,28,14,0.0
64,5,28,15,0.0
64,5,28,16,0.0
64,5,28,17,0.0
64,5,28,18,0.0
64,5,28,19,0.0
64,5,28,20,0.0
64,5,28,21,0.0
64,5,28,22,0.0
64,5,28,23,0.0
64,5,28,24,0.0
64,5,28,25,0.0
64,5,28,26,0.0
64,5,28,27,0.0
64,5,28,28,0.0
64,5,28,29,0.0
64,5,28,30,0.0
64,5,28,31,0.0
64,5,28,32,0.0
64,5,28,33,0.0
64,5,28,34,0.0
64,5,28,35,0.0
64,5,28,36,0.0
64,5,28,37,0.0
64,5,28,38,0.0
64,5,28,39,0.0
64,5,28,40,0.0
64,5,28,41,0.0
64,5,28,42,0.0
64,5,28,43,0.0
64,5,28,44,0.0
64,5,28,45,0.0
64,5,28,46,0.0
64,5,28,47,0.0
64,5,28,48,0.0
64,5,28,49,0.0
64,5,28,50,0.0
64,5,28,51,0.0
64,5,28,52,0.0
64,5,28,53,0.0
64,5,28,54,0.0
64,5,28,55,0.0
64,5,28,56,0.0
64,5,28,57,0.0
64,5,28,58,0.0
64,5,28,59,0.0
64,5,28,60,0.0
64,5,28,61,0.0
64,5,28,62,0.0
64,5,28,63,0.0
64,5,28,64,0.0
64,5,29,1,1.0
64,5,29,2,0.0
64,5,29,3,0.0
64,5,29,4,0.0
64,5,29,5,0.0
64,5,29,6,0.0
64,5,29,7,0.0
64,5,29,8,0.0
64,5,29,9,0.0
64,5,29,10,0.0
64,5,29,11,0.0
64,5,29,12,0.0
64,5,29,13,0.0
64,5,29,14,0.0
64,5,29,15,0.0
64,5,29,16,0.0
64,5,29,17,0.0
64,5,29,18,0.0
64,5,29,19,0.0
64,5,29,20,0.0
64,5,29,21,0.0
64,5,29,22,0.0
64,5,29,23,0.0
64,5,29,24,0.0
64,5,29,25,0.0
64,5,29,26,0.0
64,5,29,27,0.0
64,5,29,28,0.0
64,5,29,29,0.0
64,5,29,30,0.0
64,5,29,31,0.0
64,5,29,32,0.0
64,5,29,33,0.0
64,5,29,34,0.0
64,5,29,35,0.0
64,5,29,36,0.0
64,5,29,37,0.0
64,5,29,38,0.0
64,5,29,39,0.0
64,5,29,40,0.0
64,5,29,41,0.0
64,5,29,42,0.0
64,5,29,43,0.0
64,5,29,44,0.0
64,5,29,45,0.0
64,5,29,46,0.0
64,5,29,47,0.0
64,5,29,48,0.0
64,5,29,49,0.0
64,5,29,50,0.0
64,5,29,51,0.0
64,5,29,52,0.0
64,5,29,53,0.0
64,5,29,54,0.0
64,5,29,55,0.0
64,5,29,56,0.0
64,5,29,57,0.0
64,5,29,58,0.0
64,5,29,59,0.0
64,5,29,60,0.0
64,5,29,61,0.0
64,5,29,62,0.0
64,5,29,63,0.0
64,5,29,64,0.0
64,5,30,1,1.0
64,5,30,2,0.0
64,5,30,3,0.0
64,5,30,4,0.0
64,5,30,5,0.0
64,5,30,6,0.0
64,5,30,7,0.0
64,5,30,8,0.0
64,5,30,9,0.0
64,5,30,10,0.0
64,5,30,11,0.0
64,5,30,12,0.0
64,5,30,13,0.0
64,5,30,14,0.0
64,5,30,15,0.0
64,5,30,16,0.0
64,5,30,17,0.0
64,5,30,18,0.0
64,5,30,19,0.0
64,5,30,20,0.0
64,5,30,21,0.0
64,5,30,22,0.0
64,5,30,23,0.0
64,5,30,24,0.0
64,5,30,25,0.0
64,5,30,26,0.0
64,5,30,27,0.0
64,5,30,28,0.0
64,5,30,29,0.0
64,5,30,30,0.0
64,5,30,31,0.0
64,5,30,32,0.0
64,5,30,33,0.0
64,5,30,34,0.0
64,5,30,35,0.0
64,5,30,36,0.0
64,5,30,37,0.0
64,5,30,38,0.0
64,5,30,39,0.0
64,5,30,40,0.0
64,5,30,41,0.0
64,5,30,42,0.0
64,5,30,43,0.0
64,5,30,44,0.0
64,5,30,45,0.0
64,5,30,46,0.0
64,5,30,47,0.0
64,5,30,48,0.0
64,5,30,49,0.0
64,5,30,50,0.0
64,5,30,51,0.0
64,5,30,52,0.0
64,5,30,53,0.0
64,5,30,54,0.0
64,5,30,55,0.0
64,5,30,56,0.0
64,5,30,57,0.0
64,5,30,58,0.0
64,5,30,59,0.0
64,5,30,60,0.0
64,5,30,61,0.0
64,5,30,62,0.0
64,5,30,63,0.0
64,5,30,64,0.0
64,5,31,1,1.0
64,5,31,2,0.0
64,5,31,3,0.0
64,5,31,4,0.0
64,5,31,5,0.0
64,5,31,6,0.0
64,5,31,7,0.0
64,5,31,8,0.0
64,5,31,9,0.0
64,5,31,10,0.0
64,5,31,11,0.0
64,5,31,12,0.0
64,5,31,13,0.0
64,5,31,14,0.0
64,5,31,15,0.0
64,5,31,16,0.0
64,5,31,17,0.0
64,5,31,18,0.0
64,5,31,19,0.0
64,5,31,20,0.0
64,5,31,21,0.0
64,5,31,22,0.0
64,5,31,23,0.0
64,5,31,24,0.0
64,5,31,25,0.0
64,5,31,26,0.0
64,5,31,27,0.0
64,5,31,28,0.0
64,5,31,29,0.0
64,5,31,30,0.0
64,5,31,31,0.0
64,5,31,32,0.0
64,5,31,33,0.0
64,5,31,34,0.0
64,5,31,35,0.0
64,5,31,36,0.0
64,5,31,37,0.0
64,5,31,38,0.0
64,5,31,39,0.0
64,5,31,40,0.0
64,5,31,41,0.0
64,5,31,42,0.0
64,5,31,43,0.0
64,5,31,44,0.0
64,5,31,45,0.0
64,5,31,46,0.0
64,5,31,47,0.0
64,5,31,48,0.0
64,5,31,49,0.0
64,5,31,50,0.0
64,5,31,51,0.0
64,5,31,52,0.0
64,5,31,53,0.0
64,5,31,54,0.0
64,5,31,55,0.0
64,5,31,56,0.0
64,5,31,57,0.0
64,5,31,58,0.0
64,5,31,59,0.0
64,5,31,60,0.0
64,5,31,61,0.0
64,5,31,62,0.0
64,5,31,63,0.0
64,5,31,64,0.0
64,5,32,1,1.0
64,5,32,2,0.0
64,5,32,3,0.0
64,5,32,4,0.0
64,5,32,5,0.0
64,5,32,6,0.0
64,5,32,7,0.0
64,5,32,8,0.0
64,5,32,9,0.0
64,5,32,10,0.0
64,5,32,11,0.0
64,5,32,12,0.0
64,5,32,13,0.0
64,5,32,14,0.0
64,5,32,15,0.0
64,5,32,16,0.0
64,5,32,17,0.0
64,5,32,18,0.0
64,5,32,19,0.0
64,5,32,20,0.0
64,5,32,21,0.0
64,5,32,22,0.0
64,5,32,23,0.0
64,5,32,24,0.0
64,5,32,25,0.0
64,5,32,26,0.0
64,5,32,27,0.0
64,5,32,28,0.0
64,5,32,29,0.0
64,5,32,30,0.0
64,5,32,31,0.0
64,5,32,32,0.0
64,5,32,33,0.0
64,5,32,34,0.0
64,5,32,35,0.0
64,5,32,36,0.0
64,5,32,37,0.0
64,5,32,38,0.0
64,5,32,39,0.0
64,5,32,40,0.0
64,5,32,41,0.0
64,5,32,42,0.0
64,5,32,43,0.0
64,5,32,44,0.0
64,5,32,45,0.0
64,5,32,46,0.0
64,5,32,47,0.0
64,5,32,48,0.0
64,5,32,49,0.0
64,5,32,50,0.0
64,5,32,51,0.0
64,5,32,52,0.0
64,5,32,53,0.0
64,5,32,54,0.0
64,5,32,55,0.0
64,5,32,56,0.0
64,5,32,57,0.0
64,5,32,58,0.0
64,5,32,59,0.0
64,5,32,60,0.0
64,5,32,61,0.0
64,5,32,62,0.0
64,5,32,63,0.0
64,5,32,64,0.0
64,5,33,1,1.0
64,5,33,2,0.0
64,5,33,3,0.0
64,5,33,4,0.0
64,5,33,5,0.0
64,5,33,6,0.0
64,5,33,7,0.0
64,5,33,8,0.0
64,5,33,9,0.0
64,5,33,10,0.0
64,5,33,11,0.0
64,5,33,12,0.0
64,5,33,13,0.0
64,5,33,14,0.0
64,5,33,15,0.0
64,5,33,16,0.0
64,5,33,17,0.0
64,5,33,18,0.0
64,5,33,19,0.0
64,5,33,20,0.0
64,5,33,21,0.0
64,5,33,22,0.0
64,5,33,23,0.0
64,5,33,24,0.0
64,5,33,25,0.0
64,5,33,26,0.0
64,5,33,27,0.0
64,5,33,28,0.0
64,5,33,29,0.0
64,5,33,30,0.0
64,5,33,31,0.0
64,5,33,32,0.0
64,5,33,33,0.0
64,5,33,34,0.0
64,5,33,35,0.0
64,5,33,36,0.0
64,5,33,37,0.0
64,5,33,38,0.0
64,5,33,39,0.0
64,5,33,40,0.0
64,5,33,41,0.0
64,5,33,42,0.0
64,5,33,43,0.0
64,5,33,44,0.0
64,5,33,45,0.0
64,5,33,46,0.0
64,5,33,47,0.0
64,5,33,48,0.0
64,5,33,49,0.0
64,5,33,50,0.0
64,5,33,51,0.0
64,5,33,52,0.0
64,5,33,53,0.0
64,5,33,54,0.0
64,5,33,55,0.0
64,5,33,56,0.0
64,5,33,57,0.0
64,5,33,58,0.0
64,5,33,59,0.0
64,5,33,60,0.0
64,5,33,61,0.0
64,5,33,62,0.0
64,5,33,63,0.0
64,5,33,64,0.0
64,5,34,1,1.0
64,5,34,2,0.0
64,5,34,3,0.0
64,5,34,4,0.0
64,5,34,5,0.0
64,5,34,6,0.0
64,5,34,7,0.0
64,5,34,8,0.0
64,5,34,9,0.0
64,5,34,10,0.0
64,5,34,11,0.0
64,5,34,12,0.0
64,5,34,13,0.0
64,5,34,14,0.0
64,5,34,15,0.0
64,5,34,16,0.0
64,5,34,17,0.0
64,5,34,18,0.0
64,5,34,19,0.0
64,5,34,20,0.0
64,5,34,21,0.0
64,5,34,22,0.0
64,5,34,23,0.0
64,5,34,24,0.0
64,5,34,25,0.0
64,5,34,26,0.0
64,5,34,27,0.0
64,5,34,28,0.0
64,5,34,29,0.0
64,5,34,30,0.0
64,5,34,31,0.0
64,5,34,32,0.0
64,5,34,33,0.0
64,5,34,34,0.0
64,5,34,35,0.0
64,5,34,36,0.0
64,5,34,37,0.0
64,5,34,38,0.0
64,5,34,39,0.0
64,5,34,40,0.0
64,5,34,41,0.0
64,5,34,42,0.0
64,5,34,43,0.0
64,5,34,44,0.0
64,5,34,45,0.0
64,5,34,46,0.0
64,5,34,47,0.0
64,5,34,48,0.0
64,5,34,49,0.0
64,5,34,50,0.0
64,5,34,51,0.0
64,5,34,52,0.0
64,5,34,53,0.0
64,5,34,54,0.0
64,5,34,55,0.0
64,5,34,56,0.0
64,5,34,57,0.0
64,5,34,58,0.0
64,5,34,59,0.0
64,5,34,60,0.0
64,5,34,61,0.0
64,5,34,62,0.0
64,5,34,63,0.0
64,5,34,64,0.0
64,5,35,1,1.0
64,5,35,2,0.0
64,5,35,3,0.0
64,5,35,4,0.0
64,5,35,5,0.0
64,5,35,6,0.0
64,5,35,7,0.0
64,5,35,8,0.0
64,5,35,9,0.0
64,5,35,10,0.0
64,5,35,11,0.0
64,5,35,12,0.0
64,5,35,13,0.0
64,5,35,14,0.0
64,5,35,15,0.0
64,5,35,16,0.0
64,5,35,17,0.0
64,5,35,18,0.0
64,5,35,19,0.0
64,5,35,20,0.0
64,5,35,21,0.0
64,5,35,22,0.0
64,5,35,23,0.0
64,5,35,24,0.0
64,5,35,25,0.0
64,5,35,26,0.0
64,5,35,27,0.0
64,5,35,28,0.0
64,5,35,29,0.0
64,5,35,30,0.0
64,5,35,31,0.0
64,5,35,32,0.0
64,5,35,33,0.0
64,5,35,34,0.0
64,5,35,35,0.0
64,5,35,36,0.0
64,5,35,37,0.0
64,5,35,38,0.0
64,5,35,39,0.0
64,5,35,40,0.0
64,5,35,41,0.0
64,5,35,42,0.0
64,5,35,43,0.0
64,5,35,44,0.0
64,5,35,45,0.0
64,5,35,46,0.0
64,5,35,47,0.0
64,5,35,48,0.0
64,5,35,49,0.0
64,5,35,50,0.0
64,5,35,51,0.0
64,5,35,52,0.0
64,5,35,53,0.0
64,5,35,54,0.0
64,5,35,55,0.0
64,5,35,56,0.0
64,5,35,57,0.0
64,5,35,58,0.0
64,5,35,59,0.0
64,5,35,60,0.0
64,5,35,61,0.0
64,5,35,62,0.0
64,5,35,63,0.0
64,5,35,64,0.0
64,5,36,1,1.0
64,5,36,2,0.0
64,5,36,3,0.0
64,5,36,4,0.0
64,5,36,5,0.0
64,5,36,6,0.0
64,5,36,7,0.0
64,5,36,8,0.0
64,5,36,9,0.0
64,5,36,10,0.0
64,5,36,11,0.0
64,5,36,12,0.0
64,5,36,13,0.0
64,5,36,14,0.0
64,5,36,15,0.0
64,5,36,16,0.0
64,5,36,17,0.0
64,5,36,18,0.0
64,5,36,19,0.0
64,5,36,20,0.0
64,5,36,21,0.0
64,5,36,22,0.0
64,5,36,23,0.0
64,5,36,24,0.0
64,5,36,25,0.0
64,5,36,26,0.0
64,5,36,27,0.0
64,5,36,28,0.0
64,5,36,29,0.0
64,5,36,30,0.0
64,5,36,31,0.0
64,5,36,32,0.0
64,5,36,33,0.0
64,5,36,34,0.0
64,5,36,35,0.0
64,5,36,36,0.0
64,5,36,37,0.0
64,5,36,38,0.0
64,5,36,39,0.0
64,5,36,40,0.0
64,5,36,41,0.0
64,5,36,42,0.0
64,5,36,43,0.0
64,5,36,44,0.0
64,5,36,45,0.0
64,5,36,46,0.0
64,5,36,47,0.0
64,5,36,48,0.0
64,5,36,49,0.0
64,5,36,50,0.0
64,5,36,51,0.0
64,5,36,52,0.0
64,5,36,53,0.0
64,5,36,54,0.0
64,5,36,55,0.0
64,5,36,56,0.0
64,5,36,57,0.0
64,5,36,58,0.0
64,5,36,59,0.0
64,5,36,60,0.0
64,5,36,61,0.0
64,5,36,62,0.0
64,5,36,63,0.0
64,5,36,64,0.0
64,5,37,1,1.0
64,5,37,2,0.0
64,5,37,3,0.0
64,5,37,4,0.0
64,5,37,5,0.0
64,5,37,6,0.0
64,5,37,7,0.0
64,5,37,8,0.0
64,5,37,9,0.0
64,5,37,10,0.0
64,5,37,11,0.0
64,5,37,12,0.0
64,5,37,13,0.0
64,5,37,14,0.0
64,5,37,15,0.0
64,5,37,16,0.0
64,5,37,17,0.0
64,5,37,18,0.0
64,5,37,19,0.0
64,5,37,20,0.0
64,5,37,21,0.0
64,5,37,22,0.0
64,5,37,23,0.0
64,5,37,24,0.0
64,5,37,25,0.0
64,5,37,26,0.0
64,5,37,27,0.0
64,5,37,28,0.0
64,5,37,29,0.0
64,5,37,30,0.0
64,5,37,31,0.0
64,5,37,32,0.0
64,5,37,33,0.0
64,5,37,34,0.0
64,5,37,35,0.0
64,5,37,36,0.0
64,5,37,37,0.0
64,5,37,38,0.0
64,5,37,39,0.0
64,5,37,40,0.0
64,5,37,41,0.0
64,5,37,42,0.0
64,5,37,43,0.0
64,5,37,44,0.0
64,5,37,45,0.0
64,5,37,46,0.0
64,5,37,47,0.0
64,5,37,48,0.0
64,5,37,49,0.0
64,5,37,50,0.0
64,5,37,51,0.0
64,5,37,52,0.0
64,5,37,53,0.0
64,5,37,54,0.0
64,5,37,55,0.0
64,5,37,56,0.0
64,5,37,57,0.0
64,5,37,58,0.0
64,5,37,59,0.0
64,5,37,60,0.0
64,5,37,61,0.0
64,5,37,62,0.0
64,5,37,63,0.0
64,5,37,64,0.0
64,5,38,1,1.0
64,5,38,2,0.0
64,5,38,3,0.0
64,5,38,4,0.0
64,5,38,5,0.0
64,5,38,6,0.0
64,5,38,7,0.0
64,5,38,8,0.0
64,5,38,9,0.0
64,5,38,10,0.0
64,5,38,11,0.0
64,5,38,12,0.0
64,5,38,13,0.0
64,5,38,14,0.0
64,5,38,15,0.0
64,5,38,16,0.0
64,5,38,17,0.0
64,5,38,18,0.0
64,5,38,19,0.0
64,5,38,20,0.0
64,5,38,21,0.0
64,5,38,22,0.0
64,5,38,23,0.0
64,5,38,24,0.0
64,5,38,25,0.0
64,5,38,26,0.0
64,5,38,27,0.0
64,5,38,28,0.0
64,5,38,29,0.0
64,5,38,30,0.0
64,5,38,31,0.0
64,5,38,32,0.0
64,5,38,33,0.0
64,5,38,34,0.0
64,5,38,35,0.0
64,5,38,36,0.0
64,5,38,37,0.0
64,5,38,38,0.0
64,5,38,39,0.0
64,5,38,40,0.0
64,5,38,41,0.0
64,5,38,42,0.0
64,5,38,43,0.0
64,5,38,44,0.0
64,5,38,45,0.0
64,5,38,46,0.0
64,5,38,47,0.0
64,5,38,48,0.0
64,5,38,49,0.0
64,5,38,50,0.0
64,5,38,51,0.0
64,5,38,52,0.0
64,5,38,53,0.0
64,5,38,54,0.0
64,5,38,55,0.0
64,5,38,56,0.0
64,5,38,57,0.0
64,5,38,58,0.0
64,5,38,59,0.0
64,5,38,60,0.0
64,5,38,61,0.0
64,5,38,62,0.0
64,5,38,63,0.0
64,5,38,64,0.0
64,5,39,1,1.0
64,5,39,2,0.0
64,5,39,3,0.0
64,5,39,4,0.0
64,5,39,5,0.0
64,5,39,6,0.0
64,5,39,7,0.0
64,5,39,8,0.0
64,5,39,9,0.0
64,5,39,10,0.0
64,5,39,11,0.0
64,5,39,12,0.0
64,5,39,13,0.0
64,5,39,14,0.0
64,5,39,15,0.0
64,5,39,16,0.0
64,5,39,17,0.0
64,5,39,18,0.0
64,5,39,19,0.0
64,5,39,20,0.0
64,5,39,21,0.0
64,5,39,22,0.0
64,5,39,23,0.0
64,5,39,24,0.0
64,5,39,25,0.0
64,5,39,26,0.0
64,5,39,27,0.0
64,5,39,28,0.0
64,5,39,29,0.0
64,5,39,30,0.0
64,5,39,31,0.0
64,5,39,32,0.0
64,5,39,33,0.0
64,5,39,34,0.0
64,5,39,35,0.0
64,5,39,36,0.0
64,5,39,37,0.0
64,5,39,38,0.0
64,5,39,39,0.0
64,5,39,40,0.0
64,5,39,41,0.0
64,5,39,42,0.0
64,5,39,43,0.0
64,5,39,44,0.0
64,5,39,45,0.0
64,5,39,46,0.0
64,5,39,47,0.0
64,5,39,48,0.0
64,5,39,49,0.0
64,5,39,50,0.0
64,5,39,51,0.0
64,5,39,52,0.0
64,5,39,53,0.0
64,5,39,54,0.0
64,5,39,55,0.0
64,5,39,56,0.0
64,5,39,57,0.0
64,5,39,58,0.0
64,5,39,59,0.0
64,5,39,60,0.0
64,5,39,61,0.0
64,5,39,62,0.0
64,5,39,63,0.0
64,5,39,64,0.0
64,5,40,1,1.0
64,5,40,2,0.0
64,5,40,3,0.0
64,5,40,4,0.0
64,5,40,5,0.0
64,5,40,6,0.0
64,5,40,7,0.0
64,5,40,8,0.0
64,5,40,9,0.0
64,5,40,10,0.0
64,5,40,11,0.0
64,5,40,12,0.0
64,5,40,13,0.0
64,5,40,14,0.0
64,5,40,15,0.0
64,5,40,16,0.0
64,5,40,17,0.0
64,5,40,18,0.0
64,5,40,19,0.0
64,5,40,20,0.0
64,5,40,21,0.0
64,5,40,22,0.0
64,5,40,23,0.0
64,5,40,24,0.0
64,5,40,25,0.0
64,5,40,26,0.0
64,5,40,27,0.0
64,5,40,28,0.0
64,5,40,29,0.0
64,5,40,30,0.0
64,5,40,31,0.0
64,5,40,32,0.0
64,5,40,33,0.0
64,5,40,34,0.0
64,5,40,35,0.0
64,5,40,36,0.0
64,5,40,37,0.0
64,5,40,38,0.0
64,5,40,39,0.0
64,5,40,40,0.0
64,5,40,41,0.0
64,5,40,42,0.0
64,5,40,43,0.0
64,5,40,44,0.0
64,5,40,45,0.0
64,5,40,46,0.0
64,5,40,47,0.0
64,5,40,48,0.0
64,5,40,49,0.0
64,5,40,50,0.0
64,5,40,51,0.0
64,5,40,52,0.0
64,5,40,53,0.0
64,5,40,54,0.0
64,5,40,55,0.0
64,5,40,56,0.0
64,5,40,57,0.0
64,5,40,58,0.0
64,5,40,59,0.0
64,5,40,60,0.0
64,5,40,61,0.0
64,5,40,62,0.0
64,5,40,63,0.0
64,5,40,64,0.0
64,5,41,1,1.0
64,5,41,2,0.0
64,5,41,3,0.0
64,5,41,4,0.0
64,5,41,5,0.0
64,5,41,6,0.0
64,5,41,7,0.0
64,5,41,8,0.0
64,5,41,9,0.0
64,5,41,10,0.0
64,5,41,11,0.0
64,5,41,12,0.0
64,5,41,13,0.0
64,5,41,14,0.0
64,5,41,15,0.0
64,5,41,16,0.0
64,5,41,17,0.0
64,5,41,18,0.0
64,5,41,19,0.0
64,5,41,20,0.0
64,5,41,21,0.0
64,5,41,22,0.0
64,5,41,23,0.0
64,5,41,24,0.0
64,5,41,25,0.0
64,5,41,26,0.0
64,5,41,27,0.0
64,5,41,28,0.0
64,5,41,29,0.0
64,5,41,30,0.0
64,5,41,31,0.0
64,5,41,32,0.0
64,5,41,33,0.0
64,5,41,34,0.0
64,5,41,35,0.0
64,5,41,36,0.0
64,5,41,37,0.0
64,5,41,38,0.0
64,5,41,39,0.0
64,5,41,40,0.0
64,5,41,41,0.0
64,5,41,42,0.0
64,5,41,43,0.0
64,5,41,44,0.0
64,5,41,45,0.0
64,5,41,46,0.0
64,5,41,47,0.0
64,5,41,48,0.0
64,5,41,49,0.0
64,5,41,50,0.0
64,5,41,51,0.0
64,5,41,52,0.0
64,5,41,53,0.0
64,5,41,54,0.0
64,5,41,55,0.0
64,5,41,56,0.0
64,5,41,57,0.0
64,5,41,58,0.0
64,5,41,59,0.0
64,5,41,60,0.0
64,5,41,61,0.0
64,5,41,62,0.0
64,5,41,63,0.0
64,5,41,64,0.0
64,5,42,1,1.0
64,5,42,2,0.0
64,5,42,3,0.0
64,5,42,4,0.0
64,5,42,5,0.0
64,5,42,6,0.0
64,5,42,7,0.0
64,5,42,8,0.0
64,5,42,9,0.0
64,5,42,10,0.0
64,5,42,11,0.0
64,5,42,12,0.0
64,5,42,13,0.0
64,5,42,14,0.0
64,5,42,15,0.0
64,5,42,16,0.0
64,5,42,17,0.0
64,5,42,18,0.0
64,5,42,19,0.0
64,5,42,20,0.0
64,5,42,21,0.0
64,5,42,22,0.0
64,5,42,23,0.0
64,5,42,24,0.0
64,5,42,25,0.0
64,5,42,26,0.0
64,5,42,27,0.0
64,5,42,28,0.0
64,5,42,29,0.0
64,5,42,30,0.0
64,5,42,31,0.0
64,5,42,32,0.0
64,5,42,33,0.0
64,5,42,34,0.0
64,5,42,35,0.0
64,5,42,36,0.0
64,5,42,37,0.0
64,5,42,38,0.0
64,5,42,39,0.0
64,5,42,40,0.0
64,5,42,41,0.0
64,5,42,42,0.0
64,5,42,43,0.0
64,5,42,44,0.0
64,5,42,45,0.0
64,5,42,46,0.0
64,5,42,47,0.0
64,5,42,48,0.0
64,5,42,49,0.0
64,5,42,50,0.0
64,5,42,51,0.0
64,5,42,52,0.0
64,5,42,53,0.0
64,5,42,54,0.0
64,5,42,55,0.0
64,5,42,56,0.0
64,5,42,57,0.0
64,5,42,58,0.0
64,5,42,59,0.0
64,5,42,60,0.0
64,5,42,61,0.0
64,5,42,62,0.0
64,5,42,63,0.0
64,5,42,64,0.0
64,5,43,1,1.0
64,5,43,2,0.0
64,5,43,3,0.0
64,5,43,4,0.0
64,5,43,5,0.0
64,5,43,6,0.0
64,5,43,7,0.0
64,5,43,8,0.0
64,5,43,9,0.0
64,5,43,10,0.0
64,5,43,11,0.0
64,5,43,12,0.0
64,5,43,13,0.0
64,5,43,14,0.0
64,5,43,15,0.0
64,5,43,16,0.0
64,5,43,17,0.0
64,5,43,18,0.0
64,5,43,19,0.0
64,5,43,20,0.0
64,5,43,21,0.0
64,5,43,22,0.0
64,5,43,23,0.0
64,5,43,24,0.0
64,5,43,25,0.0
64,5,43,26,0.0
64,5,43,27,0.0
64,5,43,28,0.0
64,5,43,29,0.0
64,5,43,30,0.0
64,5,43,31,0.0
64,5,43,32,0.0
64,5,43,33,0.0
64,5,43,34,0.0
64,5,43,35,0.0
64,5,43,36,0.0
64,5,43,37,0.0
64,5,43,38,0.0
64,5,43,39,0.0
64,5,43,40,0.0
64,5,43,41,0.0
64,5,43,42,0.0
64,5,43,43,0.0
64,5,43,44,0.0
64,5,43,45,0.0
64,5,43,46,0.0
64,5,43,47,0.0
64,5,43,48,0.0
64,5,43,49,0.0
64,5,43,50,0.0
64,5,43,51,0.0
64,5,43,52,0.0
64,5,43,53,0.0
64,5,43,54,0.0
64,5,43,55,0.0
64,5,43,56,0.0
64,5,43,57,0.0
64,5,43,58,0.0
64,5,43,59,0.0
64,5,43,60,0.0
64,5,43,61,0.0
64,5,43,62,0.0
64,5,43,63,0.0
64,5,43,64,0.0
64,5,44,1,1.0
64,5,44,2,0.0
64,5,44,3,0.0
64,5,44,4,0.0
64,5,44,5,0.0
64,5,44,6,0.0
64,5,44,7,0.0
64,5,44,8,0.0
64,5,44,9,0.0
64,5,44,10,0.0
64,5,44,11,0.0
64,5,44,12,0.0
64,5,44,13,0.0
64,5,44,14,0.0
64,5,44,15,0.0
64,5,44,16,0.0
64,5,44,17,0.0
64,5,44,18,0.0
64,5,44,19,0.0
64,5,44,20,0.0
64,5,44,21,0.0
64,5,44,22,0.0
64,5,44,23,0.0
64,5,44,24,0.0
64,5,44,25,0.0
64,5,44,26,0.0
64,5,44,27,0.0
64,5,44,28,0.0
64,5,44,29,0.0
64,5,44,30,0.0
64,5,44,31,0.0
64,5,44,32,0.0
64,5,44,33,0.0
64,5,44,34,0.0
64,5,44,35,0.0
64,5,44,36,0.0
64,5,44,37,0.0
64,5,44,38,0.0
64,5,44,39,0.0
64,5,44,40,0.0
64,5,44,41,0.0
64,5,44,42,0.0
64,5,44,43,0.0
64,5,44,44,0.0
64,5,44,45,0.0
64,5,44,46,0.0
64,5,44,47,0.0
64,5,44,48,0.0
64,5,44,49,0.0
64,5,44,50,0.0
64,5,44,51,0.0
64,5,44,52,0.0
64,5,44,53,0.0
64,5,44,54,0.0
64,5,44,55,0.0
64,5,44,56,0.0
64,5,44,57,0.0
64,5,44,58,0.0
64,5,44,59,0.0
64,5,44,60,0.0
64,5,44,61,0.0
64,5,44,62,0.0
64,5,44,63,0.0
64,5,44,64,0.0
64,5,45,1,1.0
64,5,45,2,0.0
64,5,45,3,0.0
64,5,45,4,0.0
64,5,45,5,0.0
64,5,45,6,0.0
64,5,45,7,0.0
64,5,45,8,0.0
64,5,45,9,0.0
64,5,45,10,0.0
64,5,45,11,0.0
64,5,45,12,0.0
64,5,45,13,0.0
64,5,45,14,0.0
64,5,45,15,0.0
64,5,45,16,0.0
64,5,45,17,0.0
64,5,45,18,0.0
64,5,45,19,0.0
64,5,45,20,0.0
64,5,45,21,0.0
64,5,45,22,0.0
64,5,45,23,0.0
64,5,45,24,0.0
64,5,45,25,0.0
64,5,45,26,0.0
64,5,45,27,0.0
64,5,45,28,0.0
64,5,45,29,0.0
64,5,45,30,0.0
64,5,45,31,0.0
64,5,45,32,0.0
64,5,45,33,0.0
64,5,45,34,0.0
64,5,45,35,0.0
64,5,45,36,0.0
64,5,45,37,0.0
64,5,45,38,0.0
64,5,45,39,0.0
64,5,45,40,0.0
64,5,45,41,0.0
64,5,45,42,0.0
64,5,45,43,0.0
64,5,45,44,0.0
64,5,45,45,0.0
64,5,45,46,0.0
64,5,45,47,0.0
64,5,45,48,0.0
64,5,45,49,0.0
64,5,45,50,0.0
64,5,45,51,0.0
64,5,45,52,0.0
64,5,45,53,0.0
64,5,45,54,0.0
64,5,45,55,0.0
64,5,45,56,0.0
64,5,45,57,0.0
64,5,45,58,0.0
64,5,45,59,0.0
64,5,45,60,0.0
64,5,45,61,0.0
64,5,45,62,0.0
64,5,45,63,0.0
64,5,45,64,0.0
64,5,46,1,1.0
64,5,46,2,0.0
64,5,46,3,0.0
64,5,46,4,0.0
64,5,46,5,0.0
64,5,46,6,0.0
64,5,46,7,0.0
64,5,46,8,0.0
64,5,46,9,0.0
64,5,46,10,0.0
64,5,46,11,0.0
64,5,46,12,0.0
64,5,46,13,0.0
64,5,46,14,0.0
64,5,46,15,0.0
64,5,46,16,0.0
64,5,46,17,0.0
64,5,46,18,0.0
64,5,46,19,0.0
64,5,46,20,0.0
64,5,46,21,0.0
64,5,46,22,0.0
64,5,46,23,0.0
64,5,46,24,0.0
64,5,46,25,0.0
64,5,46,26,0.0
64,5,46,27,0.0
64,5,46,28,0.0
64,5,46,29,0.0
64,5,46,30,0.0
64,5,46,31,0.0
64,5,46,32,0.0
64,5,46,33,0.0
64,5,46,34,0.0
64,5,46,35,0.0
64,5,46,36,0.0
64,5,46,37,0.0
64,5,46,38,0.0
64,5,46,39,0.0
64,5,46,40,0.0
64,5,46,41,0.0
64,5,46,42,0.0
64,5,46,43,0.0
64,5,46,44,0.0
64,5,46,45,0.0
64,5,46,46,0.0
64,5,46,47,0.0
64,5,46,48,0.0
64,5,46,49,0.0
64,5,46,50,0.0
64,5,46,51,0.0
64,5,46,52,0.0
64,5,46,53,0.0
64,5,46,54,0.0
64,5,46,55,0.0
64,5,46,56,0.0
64,5,46,57,0.0
64,5,46,58,0.0
64,5,46,59,0.0
64,5,46,60,0.0
64,5,46,61,0.0
64,5,46,62,0.0
64,5,46,63,0.0
64,5,46,64,0.0
64,5,47,1,1.0
64,5,47,2,0.0
64,5,47,3,0.0
64,5,47,4,0.0
64,5,47,5,0.0
64,5,47,6,0.0
64,5,47,7,0.0
64,5,47,8,0.0
64,5,47,9,0.0
64,5,47,10,0.0
64,5,47,11,0.0
64,5,47,12,0.0
64,5,47,13,0.0
64,5,47,14,0.0
64,5,47,15,0.0
64,5,47,16,0.0
64,5,47,17,0.0
64,5,47,18,0.0
64,5,47,19,0.0
64,5,47,20,0.0
64,5,47,21,0.0
64,5,47,22,0.0
64,5,47,23,0.0
64,5,47,24,0.0
64,5,47,25,0.0
64,5,47,26,0.0
64,5,47,27,0.0
64,5,47,28,0.0
64,5,47,29,0.0
64,5,47,30,0.0
64,5,47,31,0.0
64,5,47,32,0.0
64,5,47,33,0.0
64,5,47,34,0.0
64,5,47,35,0.0
64,5,47,36,0.0
64,5,47,37,0.0
64,5,47,38,0.0
64,5,47,39,0.0
64,5,47,40,0.0
64,5,47,41,0.0
64,5,47,42,0.0
64,5,47,43,0.0
64,5,47,44,0.0
64,5,47,45,0.0
64,5,47,46,0.0
64,5,47,47,0.0
64,5,47,48,0.0
64,5,47,49,0.0
64,5,47,50,0.0
64,5,47,51,0.0
64,5,47,52,0.0
64,5,47,53,0.0
64,5,47,54,0.0
64,5,47,55,0.0
64,5,47,56,0.0
64,5,47,57,0.0
64,5,47,58,0.0
64,5,47,59,0.0
64,5,47,60,0.0
64,5,47,61,0.0
64,5,47,62,0.0
64,5,47,63,0.0
64,5,47,64,0.0
64,5,48,1,1.0
64,5,48,2,0.0
64,5,48,3,0.0
64,5,48,4,0.0
64,5,48,5,0.0
64,5,48,6,0.0
64,5,48,7,0.0
64,5,48,8,0.0
64,5,48,9,0.0
64,5,48,10,0.0
64,5,48,11,0.0
64,5,48,12,0.0
64,5,48,13,0.0
64,5,48,14,0.0
64,5,48,15,0.0
64,5,48,16,0.0
64,5,48,17,0.0
64,5,48,18,0.0
64,5,48,19,0.0
64,5,48,20,0.0
64,5,48,21,0.0
64,5,48,22,0.0
64,5,48,23,0.0
64,5,48,24,0.0
64,5,48,25,0.0
64,5,48,26,0.0
64,5,48,27,0.0
64,5,48,28,0.0
64,5,48,29,0.0
64,5,48,30,0.0
64,5,48,31,0.0
64,5,48,32,0.0
64,5,48,33,0.0
64,5,48,34,0.0
64,5,48,35,0.0
64,5,48,36,0.0
64,5,48,37,0.0
64,5,48,38,0.0
64,5,48,39,0.0
64,5,48,40,0.0
64,5,48,41,0.0
64,5,48,42,0.0
64,5,48,43,0.0
64,5,48,44,0.0
64,5,48,45,0.0
64,5,48,46,0.0
64,5,48,47,0.0
64,5,48,48,0.0
64,5,48,49,0.0
64,5,48,50,0.0
64,5,48,51,0.0
64,5,48,52,0.0
64,5,48,53,0.0
64,5,48,54,0.0
64,5,48,55,0.0
64,5,48,56,0.0
64,5,48,57,0.0
64,5,48,58,0.0
64,5,48,59,0.0
64,5,48,60,0.0
64,5,48,61,0.0
64,5,48,62,0.0
64,5,48,63,0.0
64,5,48,64,0.0
64,5,49,1,1.0
64,5,49,2,0.0
64,5,49,3,0.0
64,5,49,4,0.0
64,5,49,5,0.0
64,5,49,6,0.0
64,5,49,7,0.0
64,5,49,8,0.0
64,5,49,9,0.0
64,5,49,10,0.0
64,5,49,11,0.0
64,5,49,12,0.0
64,5,49,13,0.0
64,5,49,14,0.0
64,5,49,15,0.0
64,5,49,16,0.0
64,5,49,17,0.0
64,5,49,18,0.0
64,5,49,19,0.0
64,5,49,20,0.0
64,5,49,21,0.0
64,5,49,22,0.0
64,5,49,23,0.0
64,5,49,24,0.0
64,5,49,25,0.0
64,5,49,26,0.0
64,5,49,27,0.0
64,5,49,28,0.0
64,5,49,29,0.0
64,5,49,30,0.0
64,5,49,31,0.0
64,5,49,32,0.0
64,5,49,33,0.0
64,5,49,34,0.0
64,5,49,35,0.0
64,5,49,36,0.0
64,5,49,37,0.0
64,5,49,38,0.0
64,5,49,39,0.0
64,5,49,40,0.0
64,5,49,41,0.0
64,5,49,42,0.0
64,5,49,43,0.0
64,5,49,44,0.0
64,5,49,45,0.0
64,5,49,46,0.0
64,5,49,47,0.0
64,5,49,48,0.0
64,5,49,49,0.0
64,5,49,50,0.0
64,5,49,51,0.0
64,5,49,52,0.0
64,5,49,53,0.0
64,5,49,54,0.0
64,5,49,55,0.0
64,5,49,56,0.0
64,5,49,57,0.0
64,5,49,58,0.0
64,5,49,59,0.0
64,5,49,60,0.0
64,5,49,61,0.0
64,5,49,62,0.0
64,5,49,63,0.0
64,5,49,64,0.0
64,6,0,1,0.9908159274594733
64,6,0,2,0.0
64,6,0,3,0.0
64,6,0,4,0.0
64,6,0,5,0.0
64,6,0,6,0.0
64,6,0,7,0.0
64,6,0,8,0.0
64,6,0,9,0.0
64,6,0,10,0.0
64,6,0,11,0.0
64,6,0,12,0.0
64,6,0,13,0.0
64,6,0,14,0.0
64,6,0,15,0.0
64,6,0,16,0.0
64,6,0,17,0.0
64,6,0,18,0.0
64,6,0,19,0.0
64,6,0,20,0.0
64,6,0,21,0.0
64,6,0,22,0.0
64,6,0,23,0.0
64,6,0,24,0.0
64,6,0,25,0.0
64,6,0,26,0.0
64,6,0,27,0.0
64,6,0,28,0.0
64,6,0,29,0.0
64,6,0,30,0.0
64,6,0,31,0.0
64,6,0,32,0.0
64,6,0,33,0.0
64,6,0,34,0.0
64,6,0,35,0.0
64,6,0,36,0.0
64,6,0,37,0.0
64,6,0,38,0.0
64,6,0,39,0.0
64,6,0,40,0.0
64,6,0,41,0.0
64,6,0,42,0.0
64,6,0,43,0.0
64,6,0,44,0.0
64,6,0,45,0.0
64,6,0,46,0.0
64,6,0,47,0.0
64,6,0,48,0.0
64,6,0,49,0.0
64,6,0,50,0.0
64,6,0,51,0.0
64,6,0,52,0.0
64,6,0,53,0.0
64,6,0,54,0.0
64,6,0,55,0.0
64,6,0,56,0.0
64,6,0,57,0.0
64,6,0,58,0.0
64,6,0,59,0.0
64,6,0,60,0.0
64,6,0,61,0.0
64,6,0,62,0.0
64,6,0,63,0.0
64,6,0,64,0.009184072540526628
64,6,1,1,0.9908159273071044
64,6,1,2,0.0
64,6,1,3,0.0
64,6,1,4,0.0
64,6,1,5,0.0
64,6,1,6,0.0
64,6,1,7,0.0
64,6,1,8,0.0
64,6,1,9,0.0
64,6,1,10,0.0
64,6,1,11,0.0
64,6,1,12,0.0
64,6,1,13,0.0
64,6,1,14,0.0
64,6,1,15,0.0
64,6,1,16,0.0
64,6,1,17,0.0
64,6,1,18,0.0
64,6,1,19,0.0
64,6,1,20,0.0
64,6,1,21,0.0
64,6,1,22,0.0
64,6,1,23,0.0
64,6,1,24,0.0
64,6,1,25,0.0
64,6,1,26,0.0
64,6,1,27,0.0
64,6,1,28,0.0
64,6,1,29,0.0
64,6,1,30,0.0
64,6,1,31,0.0
64,6,1,32,0.0
64,6,1,33,0.0
64,6,1,34,0.0
64,6,1,35,0.0
64,6,1,36,0.0
64,6,1,37,0.0
64,6,1,38,0.0
64,6,1,39,0.0
64,6,1,40,0.0
64,6,1,41,0.0
64,6,1,42,0.0
64,6,1,43,0.0
64,6,1,44,0.0
64,6,1,45,0.0
64,6,1,46,0.0
64,6,1,47,0.0
64,6,1,48,0.0
64,6,1,49,0.0
64,6,1,50,0.0
64,6,1,51,0.0
64,6,1,52,0.0
64,6,1,53,0.0
64,6,1,54,0.0
64,6,1,55,0.0
64,6,1,56,0.0
64,6,1,57,0.0
64,6,1,58,0.0
64,6,1,59,0.0
64,6,1,60,0.0
64,6,1,61,0.0
64,6,1,62,0.0
64,6,1,63,0.0
64,6,1,64,0.009184072692895477
64,6,2,1,0.990815930452634
64,6,2,2,0.0
64,6,2,3,0.0
64,6,2,4,0.0
64,6,2,5,0.0
64,6,2,6,0.0
64,6,2,7,0.0
64,6,2,8,0.0
64,6,2,9,0.0
64,6,2,10,0.0
64,6,2,11,0.0
64,6,2,12,0.0
64,6,2,13,0.0
64,6,2,14,0.0
64,6,2,15,0.0
64,6,2,16,0.0
64,6,2,17,0.0
64,6,2,18,0.0
64,6,2,19,0.0
64,6,2,20,0.0
64,6,2,21,0.0
64,6,2,22,0.0
64,6,2,23,0.0
64,6,2,24,0.0
64,6,2,25,0.0
64,6,2,26,0.0
64,6,2,27,0.0
64,6,2,28,0.0
64,6,2,29,0.0
64,6,2,30,0.0
64,6,2,31,0.0
64,6,2,32,0.0
64,6,2,33,0.0
64,6,2,34,0.0
64,6,2,35,0.0
64,6,2,36,0.0
64,6,2,37,0.0
64,6,2,38,0.0
64,6,2,39,0.0
64,6,2,40,0.0
64,6,2,41,0.0
64,6,2,42,0.0
64,6,2,43,0.0
64,6,2,44,0.0
64,6,2,45,0.0
64,6,2,46,0.0
64,6,2,47,0.0
64,6,2,48,0.0
64,6,2,49,0.0
64,6,2,50,0.0
64,6,2,51,0.0
64,6,2,52,0.0
64,6,2,53,0.0
64,6,2,54,0.0
64,6,2,55,0.0
64,6,2,56,0.0
64,6,2,57,0.0
64,6,2,58,0.0
64,6,2,59,0.0
64,6,2,60,0.0
64,6,2,61,0.0
64,6,2,62,0.0
64,6,2,63,0.0
64,6,2,64,0.00918406954736603
64,6,3,1,0.9908159293416153
64,6,3,2,0.0
64,6,3,3,0.0
64,6,3,4,0.0
64,6,3,5,0.0
64,6,3,6,0.0
64,6,3,7,0.0
64,6,3,8,0.0
64,6,3,9,0.0
64,6,3,10,0.0
64,6,3,11,0.0
64,6,3,12,0.0
64,6,3,13,0.0
64,6,3,14,0.0
64,6,3,15,0.0
64,6,3,16,0.0
64,6,3,17,0.0
64,6,3,18,0.0
64,6,3,19,0.0
64,6,3,20,0.0
64,6,3,21,0.0
64,6,3,22,0.0
64,6,3,23,0.0
64,6,3,24,0.0
64,6,3,25,0.0
64,6,3,26,0.0
64,6,3,27,0.0
64,6,3,28,0.0
64,6,3,29,0.0
64,6,3,30,0.0
64,6,3,31,0.0
64,6,3,32,0.0
64,6,3,33,0.0
64,6,3,34,0.0
64,6,3,35,0.0
64,6,3,36,0.0
64,6,3,37,0.0
64,6,3,38,0.0
64,6,3,39,0.0
64,6,3,40,0.0
64,6,3,41,0.0
64,6,3,42,0.0
64,6,3,43,0.0
64,6,3,44,0.0
64,6,3,45,0.0
64,6,3,46,0.0
64,6,3,47,0.0
64,6,3,48,0.0
64,6,3,49,0.0
64,6,3,50,0.0
64,6,3,51,0.0
64,6,3,52,0.0
64,6,3,53,0.0
64,6,3,54,0.0
64,6,3,55,0.0
64,6,3,56,0.0
64,6,3,57,0.0
64,6,3,58,0.0
64,6,3,59,0.0
64,6,3,60,0.0
64,6,3,61,0.0
64,6,3,62,0.0
64,6,3,63,0.0
64,6,3,64,0.009184070658384565
64,6,4,1,0.9908159318826724
64,6,4,2,0.0
64,6,4,3,0.0
64,6,4,4,0.0
64,6,4,5,0.0
64,6,4,6,0.0
64,6,4,7,0.0
64,6,4,8,0.0
64,6,4,9,0.0
64,6,4,10,0.0
64,6,4,11,0.0
64,6,4,12,0.0
64,6,4,13,0.0
64,6,4,14,0.0
64,6,4,15,0.0
64,6,4,16,0.0
64,6,4,17,0.0
64,6,4,18,0.0
64,6,4,19,0.0
64,6,4,20,0.0
64,6,4,21,0.0
64,6,4,22,0.0
64,6,4,23,0.0
64,6,4,24,0.0
64,6,4,25,0.0
64,6,4,26,0.0
64,6,4,27,0.0
64,6,4,28,0.0
64,6,4,29,0.0
64,6,4,30,0.0
64,6,4,31,0.0
64,6,4,32,0.0
64,6,4,33,0.0
64,6,4,34,0.0
64,6,4,35,0.0
64,6,4,36,0.0
64,6,4,37,0.0
64,6,4,38,0.0
64,6,4,39,0.0
64,6,4,40,0.0
64,6,4,41,0.0
64,6,4,42,0.0
64,6,4,43,0.0
64,6,4,44,0.0
64,6,4,45,0.0
64,6,4,46,0.0
64,6,4,47,0.0
64,6,4,48,0.0
64,6,4,49,0.0
64,6,4,50,0.0
64,6,4,51,0.0
64,6,4,52,0.0
64,6,4,53,0.0
64,6,4,54,0.0
64,6,4,55,0.0
64,6,4,56,0.0
64,6,4,57,0.0
64,6,4,58,0.0
64,6,4,59,0.0
64,6,4,60,0.0
64,6,4,61,0.0
64,6,4,62,0.0
64,6,4,63,0.0
64,6,4,64,0.009184068117327616
64,6,5,1,0.9908159305735116
64,6,5,2,0.0
64,6,5,3,0.0
64,6,5,4,0.0
64,6,5,5,0.0
64,6,5,6,0.0
64,6,5,7,0.0
64,6,5,8,0.0
64,6,5,9,0.0
64,6,5,10,0.0
64,6,5,11,0.0
64,6,5,12,0.0
64,6,5,13,0.0
64,6,5,14,0.0
64,6,5,15,0.0
64,6,5,16,0.0
64,6,5,17,0.0
64,6,5,18,0.0
64,6,5,19,0.0
64,6,5,20,0.0
64,6,5,21,0.0
64,6,5,22,0.0
64,6,5,23,0.0
64,6,5,24,0.0
64,6,5,25,0.0
64,6,5,26,0.0
64,6,5,27,0.0
64,6,5,28,0.0
64,6,5,29,0.0
64,6,5,30,0.0
64,6,5,31,0.0
64,6,5,32,0.0
64,6,5,33,0.0
64,6,5,34,0.0
64,6,5,35,0.0
64,6,5,36,0.0
64,6,5,37,0.0
64,6,5,38,0.0
64,6,5,39,0.0
64,6,5,40,0.0
64,6,5,41,0.0
64,6,5,42,0.0
64,6,5,43,0.0
64,6,5,44,0.0
64,6,5,45,0.0
64,6,5,46,0.0
64,6,5,47,0.0
64,6,5,48,0.0
64,6,5,49,0.0
64,6,5,50,0.0
64,6,5,51,0.0
64,6,5,52,0.0
64,6,5,53,0.0
64,6,5,54,0.0
64,6,5,55,0.0
64,6,5,56,0.0
64,6,5,57,0.0
64,6,5,58,0.0
64,6,5,59,0.0
64,6,5,60,0.0
64,6,5,61,0.0
64,6,5,62,0.0
64,6,5,63,0.0
64,6,5,64,0.009184069426488434
64,6,6,1,0.9908159302905593
64,6,6,2,0.0
64,6,6,3,0.0
64,6,6,4,0.0
64,6,6,5,0.0
64,6,6,6,0.0
64,6,6,7,0.0
64,6,6,8,0.0
64,6,6,9,0.0
64,6,6,10,0.0
64,6,6,11,0.0
64,6,6,12,0.0
64,6,6,13,0.0
64,6,6,14,0.0
64,6,6,15,0.0
64,6,6,16,0.0
64,6,6,17,0.0
64,6,6,18,0.0
64,6,6,19,0.0
64,6,6,20,0.0
64,6,6,21,0.0
64,6,6,22,0.0
64,6,6,23,0.0
64,6,6,24,0.0
64,6,6,25,0.0
64,6,6,26,0.0
64,6,6,27,0.0
64,6,6,28,0.0
64,6,6,29,0.0
64,6,6,30,0.0
64,6,6,31,0.0
64,6,6,32,0.0
64,6,6,33,0.0
64,6,6,34,0.0
64,6,6,35,0.0
64,6,6,36,0.0
64,6,6,37,0.0
64,6,6,38,0.0
64,6,6,39,0.0
64,6,6,40,0.0
64,6,6,41,0.0
64,6,6,42,0.0
64,6,6,43,0.0
64,6,6,44,0.0
64,6,6,45,0.0
64,6,6,46,0.0
64,6,6,47,0.0
64,6,6,48,0.0
64,6,6,49,0.0
64,6,6,50,0.0
64,6,6,51,0.0
64,6,6,52,0.0
64,6,6,53,0.0
64,6,6,54,0.0
64,6,6,55,0.0
64,6,6,56,0.0
64,6,6,57,0.0
64,6,6,58,0.0
64,6,6,59,0.0
64,6,6,60,0.0
64,6,6,61,0.0
64,6,6,62,0.0
64,6,6,63,0.0
64,6,6,64,0.009184069709440707
64,6,7,1,0.990815930578408
64,6,7,2,0.0
64,6,7,3,0.0
64,6,7,4,0.0
64,6,7,5,0.0
64,6,7,6,0.0
64,6,7,7,0.0
64,6,7,8,0.0
64,6,7,9,0.0
64,6,7,10,0.0
64,6,7,11,0.0
64,6,7,12,0.0
64,6,7,13,0.0
64,6,7,14,0.0
64,6,7,15,0.0
64,6,7,16,0.0
64,6,7,17,0.0
64,6,7,18,0.0
64,6,7,19,0.0
64,6,7,20,0.0
64,6,7,21,0.0
64,6,7,22,0.0
64,6,7,23,0.0
64,6,7,24,0.0
64,6,7,25,0.0
64,6,7,26,0.0
64,6,7,27,0.0
64,6,7,28,0.0
64,6,7,29,0.0
64,6,7,30,0.0
64,6,7,31,0.0
64,6,7,32,0.0
64,6,7,33,0.0
64,6,7,34,0.0
64,6,7,35,0.0
64,6,7,36,0.0
64,6,7,37,0.0
64,6,7,38,0.0
64,6,7,39,0.0
64,6,7,40,0.0
64,6,7,41,0.0
64,6,7,42,0.0
64,6,7,43,0.0
64,6,7,44,0.0
64,6,7,45,0.0
64,6,7,46,0.0
64,6,7,47,0.0
64,6,7,48,0.0
64,6,7,49,0.0
64,6,7,50,0.0
64,6,7,51,0.0
64,6,7,52,0.0
64,6,7,53,0.0
64,6,7,54,0.0
64,6,7,55,0.0
64,6,7,56,0.0
64,6,7,57,0.0
64,6,7,58,0.0
64,6,7,59,0.0
64,6,7,60,0.0
64,6,7,61,0.0
64,6,7,62,0.0
64,6,7,63,0.0
64,6,7,64,0.009184069421592058
64,6,8,1,0.9908159311040738
64,6,8,2,0.0
64,6,8,3,0.0
64,6,8,4,0.0
64,6,8,5,0.0
64,6,8,6,0.0
64,6,8,7,0.0
64,6,8,8,0.0
64,6,8,9,0.0
64,6,8,10,0.0
64,6,8,11,0.0
64,6,8,12,0.0
64,6,8,13,0.0
64,6,8,14,0.0
64,6,8,15,0.0
64,6,8,16,0.0
64,6,8,17,0.0
64,6,8,18,0.0
64,6,8,19,0.0
64,6,8,20,0.0
64,6,8,21,0.0
64,6,8,22,0.0
64,6,8,23,0.0
64,6,8,24,0.0
64,6,8,25,0.0
64,6,8,26,0.0
64,6,8,27,0.0
64,6,8,28,0.0
64,6,8,29,0.0
64,6,8,30,0.0
64,6,8,31,0.0
64,6,8,32,0.0
64,6,8,33,0.0
64,6,8,34,0.0
64,6,8,35,0.0
64,6,8,36,0.0
64,6,8,37,0.0
64,6,8,38,0.0
64,6,8,39,0.0
64,6,8,40,0.0
64,6,8,41,0.0
64,6,8,42,0.0
64,6,8,43,0.0
64,6,8,44,0.0
64,6,8,45,0.0
64,6,8,46,0.0
64,6,8,47,0.0
64,6,8,48,0.0
64,6,8,49,0.0
64,6,8,50,0.0
64,6,8,51,0.0
64,6,8,52,0.0
64,6,8,53,0.0
64,6,8,54,0.0
64,6,8,55,0.0
64,6,8,56,0.0
64,6,8,57,0.0
64,6,8,58,0.0
64,6,8,59,0.0
64,6,8,60,0.0
64,6,8,61,0.0
64,6,8,62,0.0
64,6,8,63,0.0
64,6,8,64,0.009184068895926158
64,6,9,1,0.9908159296516253
64,6,9,2,0.0
64,6,9,3,0.0
64,6,9,4,0.0
64,6,9,5,0.0
64,6,9,6,0.0
64,6,9,7,0.0
64,6,9,8,0.0
64,6,9,9,0.0
64,6,9,10,0.0
64,6,9,11,0.0
64,6,9,12,0.0
64,6,9,13,0.0
64,6,9,14,0.0
64,6,9,15,0.0
64,6,9,16,0.0
64,6,9,17,0.0
64,6,9,18,0.0
64,6,9,19,0.0
64,6,9,20,0.0
64,6,9,21,0.0
64,6,9,22,0.0
64,6,9,23,0.0
64,6,9,24,0.0
64,6,9,25,0.0
64,6,9,26,0.0
64,6,9,27,0.0
64,6,9,28,0.0
64,6,9,29,0.0
64,6,9,30,0.0
64,6,9,31,0.0
64,6,9,32,0.0
64,6,9,33,0.0
64,6,9,34,0.0
64,6,9,35,0.0
64,6,9,36,0.0
64,6,9,37,0.0
64,6,9,38,0.0
64,6,9,39,0.0
64,6,9,40,0.0
64,6,9,41,0.0
64,6,9,42,0.0
64,6,9,43,0.0
64,6,9,44,0.0
64,6,9,45,0.0
64,6,9,46,0.0
64,6,9,47,0.0
64,6,9,48,0.0
64,6,9,49,0.0
64,6,9,50,0.0
64,6,9,51,0.0
64,6,9,52,0.0
64,6,9,53,0.0
64,6,9,54,0.0
64,6,9,55,0.0
64,6,9,56,0.0
64,6,9,57,0.0
64,6,9,58,0.0
64,6,9,59,0.0
64,6,9,60,0.0
64,6,9,61,0.0
64,6,9,62,0.0
64,6,9,63,0.0
64,6,9,64,0.009184070348374563
64,6,10,1,0.9908159297802475
64,6,10,2,0.0
64,6,10,3,0.0
64,6,10,4,0.0
64,6,10,5,0.0
64,6,10,6,0.0
64,6,10,7,0.0
64,6,10,8,0.0
64,6,10,9,0.0
64,6,10,10,0.0
64,6,10,11,0.0
64,6,10,12,0.0
64,6,10,13,0.0
64,6,10,14,0.0
64,6,10,15,0.0
64,6,10,16,0.0
64,6,10,17,0.0
64,6,10,18,0.0
64,6,10,19,0.0
64,6,10,20,0.0
64,6,10,21,0.0
64,6,10,22,0.0
64,6,10,23,0.0
64,6,10,24,0.0
64,6,10,25,0.0
64,6,10,26,0.0
64,6,10,27,0.0
64,6,10,28,0.0
64,6,10,29,0.0
64,6,10,30,0.0
64,6,10,31,0.0
64,6,10,32,0.0
64,6,10,33,0.0
64,6,10,34,0.0
64,6,10,35,0.0
64,6,10,36,0.0
64,6,10,37,0.0
64,6,10,38,0.0
64,6,10,39,0.0
64,6,10,40,0.0
64,6,10,41,0.0
64,6,10,42,0.0
64,6,10,43,0.0
64,6,10,44,0.0
64,6,10,45,0.0
64,6,10,46,0.0
64,6,10,47,0.0
64,6,10,48,0.0
64,6,10,49,0.0
64,6,10,50,0.0
64,6,10,51,0.0
64,6,10,52,0.0
64,6,10,53,0.0
64,6,10,54,0.0
64,6,10,55,0.0
64,6,10,56,0.0
64,6,10,57,0.0
64,6,10,58,0.0
64,6,10,59,0.0
64,6,10,60,0.0
64,6,10,61,0.0
64,6,10,62,0.0
64,6,10,63,0.0
64,6,10,64,0.00918407021975253
64,6,11,1,0.9908159296382458
64,6,11,2,0.0
64,6,11,3,0.0
64,6,11,4,0.0
64,6,11,5,0.0
64,6,11,6,0.0
64,6,11,7,0.0
64,6,11,8,0.0
64,6,11,9,0.0
64,6,11,10,0.0
64,6,11,11,0.0
64,6,11,12,0.0
64,6,11,13,0.0
64,6,11,14,0.0
64,6,11,15,0.0
64,6,11,16,0.0
64,6,11,17,0.0
64,6,11,18,0.0
64,6,11,19,0.0
64,6,11,20,0.0
64,6,11,21,0.0
64,6,11,22,0.0
64,6,11,23,0.0
64,6,11,24,0.0
64,6,11,25,0.0
64,6,11,26,0.0
64,6,11,27,0.0
64,6,11,28,0.0
64,6,11,29,0.0
64,6,11,30,0.0
64,6,11,31,0.0
64,6,11,32,0.0
64,6,11,33,0.0
64,6,11,34,0.0
64,6,11,35,0.0
64,6,11,36,0.0
64,6,11,37,0.0
64,6,11,38,0.0
64,6,11,39,0.0
64,6,11,40,0.0
64,6,11,41,0.0
64,6,11,42,0.0
64,6,11,43,0.0
64,6,11,44,0.0
64,6,11,45,0.0
64,6,11,46,0.0
64,6,11,47,0.0
64,6,11,48,0.0
64,6,11,49,0.0
64,6,11,50,0.0
64,6,11,51,0.0
64,6,11,52,0.0
64,6,11,53,0.0
64,6,11,54,0.0
64,6,11,55,0.0
64,6,11,56,0.0
64,6,11,57,0.0
64,6,11,58,0.0
64,6,11,59,0.0
64,6,11,60,0.0
64,6,11,61,0.0
64,6,11,62,0.0
64,6,11,63,0.0
64,6,11,64,0.009184070361754306
64,6,12,1,0.9908159303448163
64,6,12,2,0.0
64,6,12,3,0.0
64,6,12,4,0.0
64,6,12,5,0.0
64,6,12,6,0.0
64,6,12,7,0.0
64,6,12,8,0.0
64,6,12,9,0.0
64,6,12,10,0.0
64,6,12,11,0.0
64,6,12,12,0.0
64,6,12,13,0.0
64,6,12,14,0.0
64,6,12,15,0.0
64,6,12,16,0.0
64,6,12,17,0.0
64,6,12,18,0.0
64,6,12,19,0.0
64,6,12,20,0.0
64,6,12,21,0.0
64,6,12,22,0.0
64,6,12,23,0.0
64,6,12,24,0.0
64,6,12,25,0.0
64,6,12,26,0.0
64,6,12,27,0.0
64,6,12,28,0.0
64,6,12,29,0.0
64,6,12,30,0.0
64,6,12,31,0.0
64,6,12,32,0.0
64,6,12,33,0.0
64,6,12,34,0.0
64,6,12,35,0.0
64,6,12,36,0.0
64,6,12,37,0.0
64,6,12,38,0.0
64,6,12,39,0.0
64,6,12,40,0.0
64,6,12,41,0.0
64,6,12,42,0.0
64,6,12,43,0.0
64,6,12,44,0.0
64,6,12,45,0.0
64,6,12,46,0.0
64,6,12,47,0.0
64,6,12,48,0.0
64,6,12,49,0.0
64,6,12,50,0.0
64,6,12,51,0.0
64,6,12,52,0.0
64,6,12,53,0.0
64,6,12,54,0.0
64,6,12,55,0.0
64,6,12,56,0.0
64,6,12,57,0.0
64,6,12,58,0.0
64,6,12,59,0.0
64,6,12,60,0.0
64,6,12,61,0.0
64,6,12,62,0.0
64,6,12,63,0.0
64,6,12,64,0.009184069655183697
64,6,13,1,0.9908159292216266
64,6,13,2,0.0
64,6,13,3,0.0
64,6,13,4,0.0
64,6,13,5,0.0
64,6,13,6,0.0
64,6,13,7,0.0
64,6,13,8,0.0
64,6,13,9,0.0
64,6,13,10,0.0
64,6,13,11,0.0
64,6,13,12,0.0
64,6,13,13,0.0
64,6,13,14,0.0
64,6,13,15,0.0
64,6,13,16,0.0
64,6,13,17,0.0
64,6,13,18,0.0
64,6,13,19,0.0
64,6,13,20,0.0
64,6,13,21,0.0
64,6,13,22,0.0
64,6,13,23,0.0
64,6,13,24,0.0
64,6,13,25,0.0
64,6,13,26,0.0
64,6,13,27,0.0
64,6,13,28,0.0
64,6,13,29,0.0
64,6,13,30,0.0
64,6,13,31,0.0
64,6,13,32,0.0
64,6,13,33,0.0
64,6,13,34,0.0
64,6,13,35,0.0
64,6,13,36,0.0
64,6,13,37,0.0
64,6,13,38,0.0
64,6,13,39,0.0
64,6,13,40,0.0
64,6,13,41,0.0
64,6,13,42,0.0
64,6,13,43,0.0
64,6,13,44,0.0
64,6,13,45,0.0
64,6,13,46,0.0
64,6,13,47,0.0
64,6,13,48,0.0
64,6,13,49,0.0
64,6,13,50,0.0
64,6,13,51,0.0
64,6,13,52,0.0
64,6,13,53,0.0
64,6,13,54,0.0
64,6,13,55,0.0
64,6,13,56,0.0
64,6,13,57,0.0
64,6,13,58,0.0
64,6,13,59,0.0
64,6,13,60,0.0
64,6,13,61,0.0
64,6,13,62,0.0
64,6,13,63,0.0
64,6,13,64,0.009184070778373379
64,6,14,1,0.9908159292361425
64,6,14,2,0.0
64,6,14,3,0.0
64,6,14,4,0.0
64,6,14,5,0.0
64,6,14,6,0.0
64,6,14,7,0.0
64,6,14,8,0.0
64,6,14,9,0.0
64,6,14,10,0.0
64,6,14,11,0.0
64,6,14,12,0.0
64,6,14,13,0.0
64,6,14,14,0.0
64,6,14,15,0.0
64,6,14,16,0.0
64,6,14,17,0.0
64,6,14,18,0.0
64,6,14,19,0.0
64,6,14,20,0.0
64,6,14,21,0.0
64,6,14,22,0.0
64,6,14,23,0.0
64,6,14,24,0.0
64,6,14,25,0.0
64,6,14,26,0.0
64,6,14,27,0.0
64,6,14,28,0.0
64,6,14,29,0.0
64,6,14,30,0.0
64,6,14,31,0.0
64,6,14,32,0.0
64,6,14,33,0.0
64,6,14,34,0.0
64,6,14,35,0.0
64,6,14,36,0.0
64,6,14,37,0.0
64,6,14,38,0.0
64,6,14,39,0.0
64,6,14,40,0.0
64,6,14,41,0.0
64,6,14,42,0.0
64,6,14,43,0.0
64,6,14,44,0.0
64,6,14,45,0.0
64,6,14,46,0.0
64,6,14,47,0.0
64,6,14,48,0.0
64,6,14,49,0.0
64,6,14,50,0.0
64,6,14,51,0.0
64,6,14,52,0.0
64,6,14,53,0.0
64,6,14,54,0.0
64,6,14,55,0.0
64,6,14,56,0.0
64,6,14,57,0.0
64,6,14,58,0.0
64,6,14,59,0.0
64,6,14,60,0.0
64,6,14,61,0.0
64,6,14,62,0.0
64,6,14,63,0.0
64,6,14,64,0.009184070763857634
64,6,15,1,0.9908159300330802
64,6,15,2,0.0
64,6,15,3,0.0
64,6,15,4,0.0
64,6,15,5,0.0
64,6,15,6,0.0
64,6,15,7,0.0
64,6,15,8,0.0
64,6,15,9,0.0
64,6,15,10,0.0
64,6,15,11,0.0
64,6,15,12,0.0
64,6,15,13,0.0
64,6,15,14,0.0
64,6,15,15,0.0
64,6,15,16,0.0
64,6,15,17,0.0
64,6,15,18,0.0
64,6,15,19,0.0
64,6,15,20,0.0
64,6,15,21,0.0
64,6,15,22,0.0
64,6,15,23,0.0
64,6,15,24,0.0
64,6,15,25,0.0
64,6,15,26,0.0
64,6,15,27,0.0
64,6,15,28,0.0
64,6,15,29,0.0
64,6,15,30,0.0
64,6,15,31,0.0
64,6,15,32,0.0
64,6,15,33,0.0
64,6,15,34,0.0
64,6,15,35,0.0
64,6,15,36,0.0
64,6,15,37,0.0
64,6,15,38,0.0
64,6,15,39,0.0
64,6,15,40,0.0
64,6,15,41,0.0
64,6,15,42,0.0
64,6,15,43,0.0
64,6,15,44,0.0
64,6,15,45,0.0
64,6,15,46,0.0
64,6,15,47,0.0
64,6,15,48,0.0
64,6,15,49,0.0
64,6,15,50,0.0
64,6,15,51,0.0
64,6,15,52,0.0
64,6,15,53,0.0
64,6,15,54,0.0
64,6,15,55,0.0
64,6,15,56,0.0
64,6,15,57,0.0
64,6,15,58,0.0
64,6,15,59,0.0
64,6,15,60,0.0
64,6,15,61,0.0
64,6,15,62,0.0
64,6,15,63,0.0
64,6,15,64,0.009184069966919851
64,6,16,1,0.9908159300717272
64,6,16,2,0.0
64,6,16,3,0.0
64,6,16,4,0.0
64,6,16,5,0.0
64,6,16,6,0.0
64,6,16,7,0.0
64,6,16,8,0.0
64,6,16,9,0.0
64,6,16,10,0.0
64,6,16,11,0.0
64,6,16,12,0.0
64,6,16,13,0.0
64,6,16,14,0.0
64,6,16,15,0.0
64,6,16,16,0.0
64,6,16,17,0.0
64,6,16,18,0.0
64,6,16,19,0.0
64,6,16,20,0.0
64,6,16,21,0.0
64,6,16,22,0.0
64,6,16,23,0.0
64,6,16,24,0.0
64,6,16,25,0.0
64,6,16,26,0.0
64,6,16,27,0.0
64,6,16,28,0.0
64,6,16,29,0.0
64,6,16,30,0.0
64,6,16,31,0.0
64,6,16,32,0.0
64,6,16,33,0.0
64,6,16,34,0.0
64,6,16,35,0.0
64,6,16,36,0.0
64,6,16,37,0.0
64,6,16,38,0.0
64,6,16,39,0.0
64,6,16,40,0.0
64,6,16,41,0.0
64,6,16,42,0.0
64,6,16,43,0.0
64,6,16,44,0.0
64,6,16,45,0.0
64,6,16,46,0.0
64,6,16,47,0.0
64,6,16,48,0.0
64,6,16,49,0.0
64,6,16,50,0.0
64,6,16,51,0.0
64,6,16,52,0.0
64,6,16,53,0.0
64,6,16,54,0.0
64,6,16,55,0.0
64,6,16,56,0.0
64,6,16,57,0.0
64,6,16,58,0.0
64,6,16,59,0.0
64,6,16,60,0.0
64,6,16,61,0.0
64,6,16,62,0.0
64,6,16,63,0.0
64,6,16,64,0.00918406992827283
64,6,17,1,0.9908159312040616
64,6,17,2,0.0
64,6,17,3,0.0
64,6,17,4,0.0
64,6,17,5,0.0
64,6,17,6,0.0
64,6,17,7,0.0
64,6,17,8,0.0
64,6,17,9,0.0
64,6,17,10,0.0
64,6,17,11,0.0
64,6,17,12,0.0
64,6,17,13,0.0
64,6,17,14,0.0
64,6,17,15,0.0
64,6,17,16,0.0
64,6,17,17,0.0
64,6,17,18,0.0
64,6,17,19,0.0
64,6,17,20,0.0
64,6,17,21,0.0
64,6,17,22,0.0
64,6,17,23,0.0
64,6,17,24,0.0
64,6,17,25,0.0
64,6,17,26,0.0
64,6,17,27,0.0
64,6,17,28,0.0
64,6,17,29,0.0
64,6,17,30,0.0
64,6,17,31,0.0
64,6,17,32,0.0
64,6,17,33,0.0
64,6,17,34,0.0
64,6,17,35,0.0
64,6,17,36,0.0
64,6,17,37,0.0
64,6,17,38,0.0
64,6,17,39,0.0
64,6,17,40,0.0
64,6,17,41,0.0
64,6,17,42,0.0
64,6,17,43,0.0
64,6,17,44,0.0
64,6,17,45,0.0
64,6,17,46,0.0
64,6,17,47,0.0
64,6,17,48,0.0
64,6,17,49,0.0
64,6,17,50,0.0
64,6,17,51,0.0
64,6,17,52,0.0
64,6,17,53,0.0
64,6,17,54,0.0
64,6,17,55,0.0
64,6,17,56,0.0
64,6,17,57,0.0
64,6,17,58,0.0
64,6,17,59,0.0
64,6,17,60,0.0
64,6,17,61,0.0
64,6,17,62,0.0
64,6,17,63,0.0
64,6,17,64,0.00918406879593836
64,6,18,1,0.9908159292304936
64,6,18,2,0.0
64,6,18,3,0.0
64,6,18,4,0.0
64,6,18,5,0.0
64,6,18,6,0.0
64,6,18,7,0.0
64,6,18,8,0.0
64,6,18,9,0.0
64,6,18,10,0.0
64,6,18,11,0.0
64,6,18,12,0.0
64,6,18,13,0.0
64,6,18,14,0.0
64,6,18,15,0.0
64,6,18,16,0.0
64,6,18,17,0.0
64,6,18,18,0.0
64,6,18,19,0.0
64,6,18,20,0.0
64,6,18,21,0.0
64,6,18,22,0.0
64,6,18,23,0.0
64,6,18,24,0.0
64,6,18,25,0.0
64,6,18,26,0.0
64,6,18,27,0.0
64,6,18,28,0.0
64,6,18,29,0.0
64,6,18,30,0.0
64,6,18,31,0.0
64,6,18,32,0.0
64,6,18,33,0.0
64,6,18,34,0.0
64,6,18,35,0.0
64,6,18,36,0.0
64,6,18,37,0.0
64,6,18,38,0.0
64,6,18,39,0.0
64,6,18,40,0.0
64,6,18,41,0.0
64,6,18,42,0.0
64,6,18,43,0.0
64,6,18,44,0.0
64,6,18,45,0.0
64,6,18,46,0.0
64,6,18,47,0.0
64,6,18,48,0.0
64,6,18,49,0.0
64,6,18,50,0.0
64,6,18,51,0.0
64,6,18,52,0.0
64,6,18,53,0.0
64,6,18,54,0.0
64,6,18,55,0.0
64,6,18,56,0.0
64,6,18,57,0.0
64,6,18,58,0.0
64,6,18,59,0.0
64,6,18,60,0.0
64,6,18,61,0.0
64,6,18,62,0.0
64,6,18,63,0.0
64,6,18,64,0.00918407076950639
64,6,19,1,0.9908159297641039
64,6,19,2,0.0
64,6,19,3,0.0
64,6,19,4,0.0
64,6,19,5,0.0
64,6,19,6,0.0
64,6,19,7,0.0
64,6,19,8,0.0
64,6,19,9,0.0
64,6,19,10,0.0
64,6,19,11,0.0
64,6,19,12,0.0
64,6,19,13,0.0
64,6,19,14,0.0
64,6,19,15,0.0
64,6,19,16,0.0
64,6,19,17,0.0
64,6,19,18,0.0
64,6,19,19,0.0
64,6,19,20,0.0
64,6,19,21,0.0
64,6,19,22,0.0
64,6,19,23,0.0
64,6,19,24,0.0
64,6,19,25,0.0
64,6,19,26,0.0
64,6,19,27,0.0
64,6,19,28,0.0
64,6,19,29,0.0
64,6,19,30,0.0
64,6,19,31,0.0
64,6,19,32,0.0
64,6,19,33,0.0
64,6,19,34,0.0
64,6,19,35,0.0
64,6,19,36,0.0
64,6,19,37,0.0
64,6,19,38,0.0
64,6,19,39,0.0
64,6,19,40,0.0
64,6,19,41,0.0
64,6,19,42,0.0
64,6,19,43,0.0
64,6,19,44,0.0
64,6,19,45,0.0
64,6,19,46,0.0
64,6,19,47,0.0
64,6,19,48,0.0
64,6,19,49,0.0
64,6,19,50,0.0
64,6,19,51,0.0
64,6,19,52,0.0
64,6,19,53,0.0
64,6,19,54,0.0
64,6,19,55,0.0
64,6,19,56,0.0
64,6,19,57,0.0
64,6,19,58,0.0
64,6,19,59,0.0
64,6,19,60,0.0
64,6,19,61,0.0
64,6,19,62,0.0
64,6,19,63,0.0
64,6,19,64,0.009184070235896152
64,6,20,1,0.9908159290032548
64,6,20,2,0.0
64,6,20,3,0.0
64,6,20,4,0.0
64,6,20,5,0.0
64,6,20,6,0.0
64,6,20,7,0.0
64,6,20,8,0.0
64,6,20,9,0.0
64,6,20,10,0.0
64,6,20,11,0.0
64,6,20,12,0.0
64,6,20,13,0.0
64,6,20,14,0.0
64,6,20,15,0.0
64,6,20,16,0.0
64,6,20,17,0.0
64,6,20,18,0.0
64,6,20,19,0.0
64,6,20,20,0.0
64,6,20,21,0.0
64,6,20,22,0.0
64,6,20,23,0.0
64,6,20,24,0.0
64,6,20,25,0.0
64,6,20,26,0.0
64,6,20,27,0.0
64,6,20,28,0.0
64,6,20,29,0.0
64,6,20,30,0.0
64,6,20,31,0.0
64,6,20,32,0.0
64,6,20,33,0.0
64,6,20,34,0.0
64,6,20,35,0.0
64,6,20,36,0.0
64,6,20,37,0.0
64,6,20,38,0.0
64,6,20,39,0.0
64,6,20,40,0.0
64,6,20,41,0.0
64,6,20,42,0.0
64,6,20,43,0.0
64,6,20,44,0.0
64,6,20,45,0.0
64,6,20,46,0.0
64,6,20,47,0.0
64,6,20,48,0.0
64,6,20,49,0.0
64,6,20,50,0.0
64,6,20,51,0.0
64,6,20,52,0.0
64,6,20,53,0.0
64,6,20,54,0.0
64,6,20,55,0.0
64,6,20,56,0.0
64,6,20,57,0.0
64,6,20,58,0.0
64,6,20,59,0.0
64,6,20,60,0.0
64,6,20,61,0.0
64,6,20,62,0.0
64,6,20,63,0.0
64,6,20,64,0.00918407099674535
64,6,21,1,0.9908159280713639
64,6,21,2,0.0
64,6,21,3,0.0
64,6,21,4,0.0
64,6,21,5,0.0
64,6,21,6,0.0
64,6,21,7,0.0
64,6,21,8,0.0
64,6,21,9,0.0
64,6,21,10,0.0
64,6,21,11,0.0
64,6,21,12,0.0
64,6,21,13,0.0
64,6,21,14,0.0
64,6,21,15,0.0
64,6,21,16,0.0
64,6,21,17,0.0
64,6,21,18,0.0
64,6,21,19,0.0
64,6,21,20,0.0
64,6,21,21,0.0
64,6,21,22,0.0
64,6,21,23,0.0
64,6,21,24,0.0
64,6,21,25,0.0
64,6,21,26,0.0
64,6,21,27,0.0
64,6,21,28,0.0
64,6,21,29,0.0
64,6,21,30,0.0
64,6,21,31,0.0
64,6,21,32,0.0
64,6,21,33,0.0
64,6,21,34,0.0
64,6,21,35,0.0
64,6,21,36,0.0
64,6,21,37,0.0
64,6,21,38,0.0
64,6,21,39,0.0
64,6,21,40,0.0
64,6,21,41,0.0
64,6,21,42,0.0
64,6,21,43,0.0
64,6,21,44,0.0
64,6,21,45,0.0
64,6,21,46,0.0
64,6,21,47,0.0
64,6,21,48,0.0
64,6,21,49,0.0
64,6,21,50,0.0
64,6,21,51,0.0
64,6,21,52,0.0
64,6,21,53,0.0
64,6,21,54,0.0
64,6,21,55,0.0
64,6,21,56,0.0
64,6,21,57,0.0
64,6,21,58,0.0
64,6,21,59,0.0
64,6,21,60,0.0
64,6,21,61,0.0
64,6,21,62,0.0
64,6,21,63,0.0
64,6,21,64,0.009184071928636192
64,6,22,1,0.9908159238202583
64,6,22,2,0.0
64,6,22,3,0.0
64,6,22,4,0.0
64,6,22,5,0.0
64,6,22,6,0.0
64,6,22,7,0.0
64,6,22,8,0.0
64,6,22,9,0.0
64,6,22,10,0.0
64,6,22,11,0.0
64,6,22,12,0.0
64,6,22,13,0.0
64,6,22,14,0.0
64,6,22,15,0.0
64,6,22,16,0.0
64,6,22,17,0.0
64,6,22,18,0.0
64,6,22,19,0.0
64,6,22,20,0.0
64,6,22,21,0.0
64,6,22,22,0.0
64,6,22,23,0.0
64,6,22,24,0.0
64,6,22,25,0.0
64,6,22,26,0.0
64,6,22,27,0.0
64,6,22,28,0.0
64,6,22,29,0.0
64,6,22,30,0.0
64,6,22,31,0.0
64,6,22,32,0.0
64,6,22,33,0.0
64,6,22,34,0.0
64,6,22,35,0.0
64,6,22,36,0.0
64,6,22,37,0.0
64,6,22,38,0.0
64,6,22,39,0.0
64,6,22,40,0.0
64,6,22,41,0.0
64,6,22,42,0.0
64,6,22,43,0.0
64,6,22,44,0.0
64,6,22,45,0.0
64,6,22,46,0.0
64,6,22,47,0.0
64,6,22,48,0.0
64,6,22,49,0.0
64,6,22,50,0.0
64,6,22,51,0.0
64,6,22,52,0.0
64,6,22,53,0.0
64,6,22,54,0.0
64,6,22,55,0.0
64,6,22,56,0.0
64,6,22,57,0.0
64,6,22,58,0.0
64,6,22,59,0.0
64,6,22,60,0.0
64,6,22,61,0.0
64,6,22,62,0.0
64,6,22,63,0.0
64,6,22,64,0.009184076179741612
64,6,23,1,0.9908159323704603
64,6,23,2,0.0
64,6,23,3,0.0
64,6,23,4,0.0
64,6,23,5,0.0
64,6,23,6,0.0
64,6,23,7,0.0
64,6,23,8,0.0
64,6,23,9,0.0
64,6,23,10,0.0
64,6,23,11,0.0
64,6,23,12,0.0
64,6,23,13,0.0
64,6,23,14,0.0
64,6,23,15,0.0
64,6,23,16,0.0
64,6,23,17,0.0
64,6,23,18,0.0
64,6,23,19,0.0
64,6,23,20,0.0
64,6,23,21,0.0
64,6,23,22,0.0
64,6,23,23,0.0
64,6,23,24,0.0
64,6,23,25,0.0
64,6,23,26,0.0
64,6,23,27,0.0
64,6,23,28,0.0
64,6,23,29,0.0
64,6,23,30,0.0
64,6,23,31,0.0
64,6,23,32,0.0
64,6,23,33,0.0
64,6,23,34,0.0
64,6,23,35,0.0
64,6,23,36,0.0
64,6,23,37,0.0
64,6,23,38,0.0
64,6,23,39,0.0
64,6,23,40,0.0
64,6,23,41,0.0
64,6,23,42,0.0
64,6,23,43,0.0
64,6,23,44,0.0
64,6,23,45,0.0
64,6,23,46,0.0
64,6,23,47,0.0
64,6,23,48,0.0
64,6,23,49,0.0
64,6,23,50,0.0
64,6,23,51,0.0
64,6,23,52,0.0
64,6,23,53,0.0
64,6,23,54,0.0
64,6,23,55,0.0
64,6,23,56,0.0
64,6,23,57,0.0
64,6,23,58,0.0
64,6,23,59,0.0
64,6,23,60,0.0
64,6,23,61,0.0
64,6,23,62,0.0
64,6,23,63,0.0
64,6,23,64,0.00918406762953981
64,6,24,1,0.9908159282723195
64,6,24,2,0.0
64,6,24,3,0.0
64,6,24,4,0.0
64,6,24,5,0.0
64,6,24,6,0.0
64,6,24,7,0.0
64,6,24,8,0.0
64,6,24,9,0.0
64,6,24,10,0.0
64,6,24,11,0.0
64,6,24,12,0.0
64,6,24,13,0.0
64,6,24,14,0.0
64,6,24,15,0.0
64,6,24,16,0.0
64,6,24,17,0.0
64,6,24,18,0.0
64,6,24,19,0.0
64,6,24,20,0.0
64,6,24,21,0.0
64,6,24,22,0.0
64,6,24,23,0.0
64,6,24,24,0.0
64,6,24,25,0.0
64,6,24,26,0.0
64,6,24,27,0.0
64,6,24,28,0.0
64,6,24,29,0.0
64,6,24,30,0.0
64,6,24,31,0.0
64,6,24,32,0.0
64,6,24,33,0.0
64,6,24,34,0.0
64,6,24,35,0.0
64,6,24,36,0.0
64,6,24,37,0.0
64,6,24,38,0.0
64,6,24,39,0.0
64,6,24,40,0.0
64,6,24,41,0.0
64,6,24,42,0.0
64,6,24,43,0.0
64,6,24,44,0.0
64,6,24,45,0.0
64,6,24,46,0.0
64,6,24,47,0.0
64,6,24,48,0.0
64,6,24,49,0.0
64,6,24,50,0.0
64,6,24,51,0.0
64,6,24,52,0.0
64,6,24,53,0.0
64,6,24,54,0.0
64,6,24,55,0.0
64,6,24,56,0.0
64,6,24,57,0.0
64,6,24,58,0.0
64,6,24,59,0.0
64,6,24,60,0.0
64,6,24,61,0.0
64,6,24,62,0.0
64,6,24,63,0.0
64,6,24,64,0.009184071727680465
64,6,25,1,0.9908159305101101
64,6,25,2,0.0
64,6,25,3,0.0
64,6,25,4,0.0
64,6,25,5,0.0
64,6,25,6,0.0
64,6,25,7,0.0
64,6,25,8,0.0
64,6,25,9,0.0
64,6,25,10,0.0
64,6,25,11,0.0
64,6,25,12,0.0
64,6,25,13,0.0
64,6,25,14,0.0
64,6,25,15,0.0
64,6,25,16,0.0
64,6,25,17,0.0
64,6,25,18,0.0
64,6,25,19,0.0
64,6,25,20,0.0
64,6,25,21,0.0
64,6,25,22,0.0
64,6,25,23,0.0
64,6,25,24,0.0
64,6,25,25,0.0
64,6,25,26,0.0
64,6,25,27,0.0
64,6,25,28,0.0
64,6,25,29,0.0
64,6,25,30,0.0
64,6,25,31,0.0
64,6,25,32,0.0
64,6,25,33,0.0
64,6,25,34,0.0
64,6,25,35,0.0
64,6,25,36,0.0
64,6,25,37,0.0
64,6,25,38,0.0
64,6,25,39,0.0
64,6,25,40,0.0
64,6,25,41,0.0
64,6,25,42,0.0
64,6,25,43,0.0
64,6,25,44,0.0
64,6,25,45,0.0
64,6,25,46,0.0
64,6,25,47,0.0
64,6,25,48,0.0
64,6,25,49,0.0
64,6,25,50,0.0
64,6,25,51,0.0
64,6,25,52,0.0
64,6,25,53,0.0
64,6,25,54,0.0
64,6,25,55,0.0
64,6,25,56,0.0
64,6,25,57,0.0
64,6,25,58,0.0
64,6,25,59,0.0
64,6,25,60,0.0
64,6,25,61,0.0
64,6,25,62,0.0
64,6,25,63,0.0
64,6,25,64,0.00918406948988996
64,6,26,1,0.9908159291686977
64,6,26,2,0.0
64,6,26,3,0.0
64,6,26,4,0.0
64,6,26,5,0.0
64,6,26,6,0.0
64,6,26,7,0.0
64,6,26,8,0.0
64,6,26,9,0.0
64,6,26,10,0.0
64,6,26,11,0.0
64,6,26,12,0.0
64,6,26,13,0.0
64,6,26,14,0.0
64,6,26,15,0.0
64,6,26,16,0.0
64,6,26,17,0.0
64,6,26,18,0.0
64,6,26,19,0.0
64,6,26,20,0.0
64,6,26,21,0.0
64,6,26,22,0.0
64,6,26,23,0.0
64,6,26,24,0.0
64,6,26,25,0.0
64,6,26,26,0.0
64,6,26,27,0.0
64,6,26,28,0.0
64,6,26,29,0.0
64,6,26,30,0.0
64,6,26,31,0.0
64,6,26,32,0.0
64,6,26,33,0.0
64,6,26,34,0.0
64,6,26,35,0.0
64,6,26,36,0.0
64,6,26,37,0.0
64,6,26,38,0.0
64,6,26,39,0.0
64,6,26,40,0.0
64,6,26,41,0.0
64,6,26,42,0.0
64,6,26,43,0.0
64,6,26,44,0.0
64,6,26,45,0.0
64,6,26,46,0.0
64,6,26,47,0.0
64,6,26,48,0.0
64,6,26,49,0.0
64,6,26,50,0.0
64,6,26,51,0.0
64,6,26,52,0.0
64,6,26,53,0.0
64,6,26,54,0.0
64,6,26,55,0.0
64,6,26,56,0.0
64,6,26,57,0.0
64,6,26,58,0.0
64,6,26,59,0.0
64,6,26,60,0.0
64,6,26,61,0.0
64,6,26,62,0.0
64,6,26,63,0.0
64,6,26,64,0.009184070831302325
64,6,27,1,0.9908159274647595
64,6,27,2,0.0
64,6,27,3,0.0
64,6,27,4,0.0
64,6,27,5,0.0
64,6,27,6,0.0
64,6,27,7,0.0
64,6,27,8,0.0
64,6,27,9,0.0
64,6,27,10,0.0
64,6,27,11,0.0
64,6,27,12,0.0
64,6,27,13,0.0
64,6,27,14,0.0
64,6,27,15,0.0
64,6,27,16,0.0
64,6,27,17,0.0
64,6,27,18,0.0
64,6,27,19,0.0
64,6,27,20,0.0
64,6,27,21,0.0
64,6,27,22,0.0
64,6,27,23,0.0
64,6,27,24,0.0
64,6,27,25,0.0
64,6,27,26,0.0
64,6,27,27,0.0
64,6,27,28,0.0
64,6,27,29,0.0
64,6,27,30,0.0
64,6,27,31,0.0
64,6,27,32,0.0
64,6,27,33,0.0
64,6,27,34,0.0
64,6,27,35,0.0
64,6,27,36,0.0
64,6,27,37,0.0
64,6,27,38,0.0
64,6,27,39,0.0
64,6,27,40,0.0
64,6,27,41,0.0
64,6,27,42,0.0
64,6,27,43,0.0
64,6,27,44,0.0
64,6,27,45,0.0
64,6,27,46,0.0
64,6,27,47,0.0
64,6,27,48,0.0
64,6,27,49,0.0
64,6,27,50,0.0
64,6,27,51,0.0
64,6,27,52,0.0
64,6,27,53,0.0
64,6,27,54,0.0
64,6,27,55,0.0
64,6,27,56,0.0
64,6,27,57,0.0
64,6,27,58,0.0
64,6,27,59,0.0
64,6,27,60,0.0
64,6,27,61,0.0
64,6,27,62,0.0
64,6,27,63,0.0
64,6,27,64,0.00918407253524052
64,6,28,1,0.9908159270786576
64,6,28,2,0.0
64,6,28,3,0.0
64,6,28,4,0.0
64,6,28,5,0.0
64,6,28,6,0.0
64,6,28,7,0.0
64,6,28,8,0.0
64,6,28,9,0.0
64,6,28,10,0.0
64,6,28,11,0.0
64,6,28,12,0.0
64,6,28,13,0.0
64,6,28,14,0.0
64,6,28,15,0.0
64,6,28,16,0.0
64,6,28,17,0.0
64,6,28,18,0.0
64,6,28,19,0.0
64,6,28,20,0.0
64,6,28,21,0.0
64,6,28,22,0.0
64,6,28,23,0.0
64,6,28,24,0.0
64,6,28,25,0.0
64,6,28,26,0.0
64,6,28,27,0.0
64,6,28,28,0.0
64,6,28,29,0.0
64,6,28,30,0.0
64,6,28,31,0.0
64,6,28,32,0.0
64,6,28,33,0.0
64,6,28,34,0.0
64,6,28,35,0.0
64,6,28,36,0.0
64,6,28,37,0.0
64,6,28,38,0.0
64,6,28,39,0.0
64,6,28,40,0.0
64,6,28,41,0.0
64,6,28,42,0.0
64,6,28,43,0.0
64,6,28,44,0.0
64,6,28,45,0.0
64,6,28,46,0.0
64,6,28,47,0.0
64,6,28,48,0.0
64,6,28,49,0.0
64,6,28,50,0.0
64,6,28,51,0.0
64,6,28,52,0.0
64,6,28,53,0.0
64,6,28,54,0.0
64,6,28,55,0.0
64,6,28,56,0.0
64,6,28,57,0.0
64,6,28,58,0.0
64,6,28,59,0.0
64,6,28,60,0.0
64,6,28,61,0.0
64,6,28,62,0.0
64,6,28,63,0.0
64,6,28,64,0.009184072921342426
64,6,29,1,0.9908159299778068
64,6,29,2,0.0
64,6,29,3,0.0
64,6,29,4,0.0
64,6,29,5,0.0
64,6,29,6,0.0
64,6,29,7,0.0
64,6,29,8,0.0
64,6,29,9,0.0
64,6,29,10,0.0
64,6,29,11,0.0
64,6,29,12,0.0
64,6,29,13,0.0
64,6,29,14,0.0
64,6,29,15,0.0
64,6,29,16,0.0
64,6,29,17,0.0
64,6,29,18,0.0
64,6,29,19,0.0
64,6,29,20,0.0
64,6,29,21,0.0
64,6,29,22,0.0
64,6,29,23,0.0
64,6,29,24,0.0
64,6,29,25,0.0
64,6,29,26,0.0
64,6,29,27,0.0
64,6,29,28,0.0
64,6,29,29,0.0
64,6,29,30,0.0
64,6,29,31,0.0
64,6,29,32,0.0
64,6,29,33,0.0
64,6,29,34,0.0
64,6,29,35,0.0
64,6,29,36,0.0
64,6,29,37,0.0
64,6,29,38,0.0
64,6,29,39,0.0
64,6,29,40,0.0
64,6,29,41,0.0
64,6,29,42,0.0
64,6,29,43,0.0
64,6,29,44,0.0
64,6,29,45,0.0
64,6,29,46,0.0
64,6,29,47,0.0
64,6,29,48,0.0
64,6,29,49,0.0
64,6,29,50,0.0
64,6,29,51,0.0
64,6,29,52,0.0
64,6,29,53,0.0
64,6,29,54,0.0
64,6,29,55,0.0
64,6,29,56,0.0
64,6,29,57,0.0
64,6,29,58,0.0
64,6,29,59,0.0
64,6,29,60,0.0
64,6,29,61,0.0
64,6,29,62,0.0
64,6,29,63,0.0
64,6,29,64,0.009184070022193321
64,6,30,1,0.9908159301314129
64,6,30,2,0.0
64,6,30,3,0.0
64,6,30,4,0.0
64,6,30,5,0.0
64,6,30,6,0.0
64,6,30,7,0.0
64,6,30,8,0.0
64,6,30,9,0.0
64,6,30,10,0.0
64,6,30,11,0.0
64,6,30,12,0.0
64,6,30,13,0.0
64,6,30,14,0.0
64,6,30,15,0.0
64,6,30,16,0.0
64,6,30,17,0.0
64,6,30,18,0.0
64,6,30,19,0.0
64,6,30,20,0.0
64,6,30,21,0.0
64,6,30,22,0.0
64,6,30,23,0.0
64,6,30,24,0.0
64,6,30,25,0.0
64,6,30,26,0.0
64,6,30,27,0.0
64,6,30,28,0.0
64,6,30,29,0.0
64,6,30,30,0.0
64,6,30,31,0.0
64,6,30,32,0.0
64,6,30,33,0.0
64,6,30,34,0.0
64,6,30,35,0.0
64,6,30,36,0.0
64,6,30,37,0.0
64,6,30,38,0.0
64,6,30,39,0.0
64,6,30,40,0.0
64,6,30,41,0.0
64,6,30,42,0.0
64,6,30,43,0.0
64,6,30,44,0.0
64,6,30,45,0.0
64,6,30,46,0.0
64,6,30,47,0.0
64,6,30,48,0.0
64,6,30,49,0.0
64,6,30,50,0.0
64,6,30,51,0.0
64,6,30,52,0.0
64,6,30,53,0.0
64,6,30,54,0.0
64,6,30,55,0.0
64,6,30,56,0.0
64,6,30,57,0.0
64,6,30,58,0.0
64,6,30,59,0.0
64,6,30,60,0.0
64,6,30,61,0.0
64,6,30,62,0.0
64,6,30,63,0.0
64,6,30,64,0.009184069868587028
64,6,31,1,0.990815929796931
64,6,31,2,0.0
64,6,31,3,0.0
64,6,31,4,0.0
64,6,31,5,0.0
64,6,31,6,0.0
64,6,31,7,0.0
64,6,31,8,0.0
64,6,31,9,0.0
64,6,31,10,0.0
64,6,31,11,0.0
64,6,31,12,0.0
64,6,31,13,0.0
64,6,31,14,0.0
64,6,31,15,0.0
64,6,31,16,0.0
64,6,31,17,0.0
64,6,31,18,0.0
64,6,31,19,0.0
64,6,31,20,0.0
64,6,31,21,0.0
64,6,31,22,0.0
64,6,31,23,0.0
64,6,31,24,0.0
64,6,31,25,0.0
64,6,31,26,0.0
64,6,31,27,0.0
64,6,31,28,0.0
64,6,31,29,0.0
64,6,31,30,0.0
64,6,31,31,0.0
64,6,31,32,0.0
64,6,31,33,0.0
64,6,31,34,0.0
64,6,31,35,0.0
64,6,31,36,0.0
64,6,31,37,0.0
64,6,31,38,0.0
64,6,31,39,0.0
64,6,31,40,0.0
64,6,31,41,0.0
64,6,31,42,0.0
64,6,31,43,0.0
64,6,31,44,0.0
64,6,31,45,0.0
64,6,31,46,0.0
64,6,31,47,0.0
64,6,31,48,0.0
64,6,31,49,0.0
64,6,31,50,0.0
64,6,31,51,0.0
64,6,31,52,0.0
64,6,31,53,0.0
64,6,31,54,0.0
64,6,31,55,0.0
64,6,31,56,0.0
64,6,31,57,0.0
64,6,31,58,0.0
64,6,31,59,0.0
64,6,31,60,0.0
64,6,31,61,0.0
64,6,31,62,0.0
64,6,31,63,0.0
64,6,31,64,0.009184070203069036
64,6,32,1,0.9908159306965919
64,6,32,2,0.0
64,6,32,3,0.0
64,6,32,4,0.0
64,6,32,5,0.0
64,6,32,6,0.0
64,6,32,7,0.0
64,6,32,8,0.0
64,6,32,9,0.0
64,6,32,10,0.0
64,6,32,11,0.0
64,6,32,12,0.0
64,6,32,13,0.0
64,6,32,14,0.0
64,6,32,15,0.0
64,6,32,16,0.0
64,6,32,17,0.0
64,6,32,18,0.0
64,6,32,19,0.0
64,6,32,20,0.0
64,6,32,21,0.0
64,6,32,22,0.0
64,6,32,23,0.0
64,6,32,24,0.0
64,6,32,25,0.0
64,6,32,26,0.0
64,6,32,27,0.0
64,6,32,28,0.0
64,6,32,29,0.0
64,6,32,30,0.0
64,6,32,31,0.0
64,6,32,32,0.0
64,6,32,33,0.0
64,6,32,34,0.0
64,6,32,35,0.0
64,6,32,36,0.0
64,6,32,37,0.0
64,6,32,38,0.0
64,6,32,39,0.0
64,6,32,40,0.0
64,6,32,41,0.0
64,6,32,42,0.0
64,6,32,43,0.0
64,6,32,44,0.0
64,6,32,45,0.0
64,6,32,46,0.0
64,6,32,47,0.0
64,6,32,48,0.0
64,6,32,49,0.0
64,6,32,50,0.0
64,6,32,51,0.0
64,6,32,52,0.0
64,6,32,53,0.0
64,6,32,54,0.0
64,6,32,55,0.0
64,6,32,56,0.0
64,6,32,57,0.0
64,6,32,58,0.0
64,6,32,59,0.0
64,6,32,60,0.0
64,6,32,61,0.0
64,6,32,62,0.0
64,6,32,63,0.0
64,6,32,64,0.009184069303408138
64,6,33,1,0.9908159263903903
64,6,33,2,0.0
64,6,33,3,0.0
64,6,33,4,0.0
64,6,33,5,0.0
64,6,33,6,0.0
64,6,33,7,0.0
64,6,33,8,0.0
64,6,33,9,0.0
64,6,33,10,0.0
64,6,33,11,0.0
64,6,33,12,0.0
64,6,33,13,0.0
64,6,33,14,0.0
64,6,33,15,0.0
64,6,33,16,0.0
64,6,33,17,0.0
64,6,33,18,0.0
64,6,33,19,0.0
64,6,33,20,0.0
64,6,33,21,0.0
64,6,33,22,0.0
64,6,33,23,0.0
64,6,33,24,0.0
64,6,33,25,0.0
64,6,33,26,0.0
64,6,33,27,0.0
64,6,33,28,0.0
64,6,33,29,0.0
64,6,33,30,0.0
64,6,33,31,0.0
64,6,33,32,0.0
64,6,33,33,0.0
64,6,33,34,0.0
64,6,33,35,0.0
64,6,33,36,0.0
64,6,33,37,0.0
64,6,33,38,0.0
64,6,33,39,0.0
64,6,33,40,0.0
64,6,33,41,0.0
64,6,33,42,0.0
64,6,33,43,0.0
64,6,33,44,0.0
64,6,33,45,0.0
64,6,33,46,0.0
64,6,33,47,0.0
64,6,33,48,0.0
64,6,33,49,0.0
64,6,33,50,0.0
64,6,33,51,0.0
64,6,33,52,0.0
64,6,33,53,0.0
64,6,33,54,0.0
64,6,33,55,0.0
64,6,33,56,0.0
64,6,33,57,0.0
64,6,33,58,0.0
64,6,33,59,0.0
64,6,33,60,0.0
64,6,33,61,0.0
64,6,33,62,0.0
64,6,33,63,0.0
64,6,33,64,0.00918407360960974
64,6,34,1,0.9908159281592086
64,6,34,2,0.0
64,6,34,3,0.0
64,6,34,4,0.0
64,6,34,5,0.0
64,6,34,6,0.0
64,6,34,7,0.0
64,6,34,8,0.0
64,6,34,9,0.0
64,6,34,10,0.0
64,6,34,11,0.0
64,6,34,12,0.0
64,6,34,13,0.0
64,6,34,14,0.0
64,6,34,15,0.0
64,6,34,16,0.0
64,6,34,17,0.0
64,6,34,18,0.0
64,6,34,19,0.0
64,6,34,20,0.0
64,6,34,21,0.0
64,6,34,22,0.0
64,6,34,23,0.0
64,6,34,24,0.0
64,6,34,25,0.0
64,6,34,26,0.0
64,6,34,27,0.0
64,6,34,28,0.0
64,6,34,29,0.0
64,6,34,30,0.0
64,6,34,31,0.0
64,6,34,32,0.0
64,6,34,33,0.0
64,6,34,34,0.0
64,6,34,35,0.0
64,6,34,36,0.0
64,6,34,37,0.0
64,6,34,38,0.0
64,6,34,39,0.0
64,6,34,40,0.0
64,6,34,41,0.0
64,6,34,42,0.0
64,6,34,43,0.0
64,6,34,44,0.0
64,6,34,45,0.0
64,6,34,46,0.0
64,6,34,47,0.0
64,6,34,48,0.0
64,6,34,49,0.0
64,6,34,50,0.0
64,6,34,51,0.0
64,6,34,52,0.0
64,6,34,53,0.0
64,6,34,54,0.0
64,6,34,55,0.0
64,6,34,56,0.0
64,6,34,57,0.0
64,6,34,58,0.0
64,6,34,59,0.0
64,6,34,60,0.0
64,6,34,61,0.0
64,6,34,62,0.0
64,6,34,63,0.0
64,6,34,64,0.009184071840791405
64,6,35,1,0.9908159264138525
64,6,35,2,0.0
64,6,35,3,0.0
64,6,35,4,0.0
64,6,35,5,0.0
64,6,35,6,0.0
64,6,35,7,0.0
64,6,35,8,0.0
64,6,35,9,0.0
64,6,35,10,0.0
64,6,35,11,0.0
64,6,35,12,0.0
64,6,35,13,0.0
64,6,35,14,0.0
64,6,35,15,0.0
64,6,35,16,0.0
64,6,35,17,0.0
64,6,35,18,0.0
64,6,35,19,0.0
64,6,35,20,0.0
64,6,35,21,0.0
64,6,35,22,0.0
64,6,35,23,0.0
64,6,35,24,0.0
64,6,35,25,0.0
64,6,35,26,0.0
64,6,35,27,0.0
64,6,35,28,0.0
64,6,35,29,0.0
64,6,35,30,0.0
64,6,35,31,0.0
64,6,35,32,0.0
64,6,35,33,0.0
64,6,35,34,0.0
64,6,35,35,0.0
64,6,35,36,0.0
64,6,35,37,0.0
64,6,35,38,0.0
64,6,35,39,0.0
64,6,35,40,0.0
64,6,35,41,0.0
64,6,35,42,0.0
64,6,35,43,0.0
64,6,35,44,0.0
64,6,35,45,0.0
64,6,35,46,0.0
64,6,35,47,0.0
64,6,35,48,0.0
64,6,35,49,0.0
64,6,35,50,0.0
64,6,35,51,0.0
64,6,35,52,0.0
64,6,35,53,0.0
64,6,35,54,0.0
64,6,35,55,0.0
64,6,35,56,0.0
64,6,35,57,0.0
64,6,35,58,0.0
64,6,35,59,0.0
64,6,35,60,0.0
64,6,35,61,0.0
64,6,35,62,0.0
64,6,35,63,0.0
64,6,35,64,0.00918407358614741
64,6,36,1,0.990815927619814
64,6,36,2,0.0
64,6,36,3,0.0
64,6,36,4,0.0
64,6,36,5,0.0
64,6,36,6,0.0
64,6,36,7,0.0
64,6,36,8,0.0
64,6,36,9,0.0
64,6,36,10,0.0
64,6,36,11,0.0
64,6,36,12,0.0
64,6,36,13,0.0
64,6,36,14,0.0
64,6,36,15,0.0
64,6,36,16,0.0
64,6,36,17,0.0
64,6,36,18,0.0
64,6,36,19,0.0
64,6,36,20,0.0
64,6,36,21,0.0
64,6,36,22,0.0
64,6,36,23,0.0
64,6,36,24,0.0
64,6,36,25,0.0
64,6,36,26,0.0
64,6,36,27,0.0
64,6,36,28,0.0
64,6,36,29,0.0
64,6,36,30,0.0
64,6,36,31,0.0
64,6,36,32,0.0
64,6,36,33,0.0
64,6,36,34,0.0
64,6,36,35,0.0
64,6,36,36,0.0
64,6,36,37,0.0
64,6,36,38,0.0
64,6,36,39,0.0
64,6,36,40,0.0
64,6,36,41,0.0
64,6,36,42,0.0
64,6,36,43,0.0
64,6,36,44,0.0
64,6,36,45,0.0
64,6,36,46,0.0
64,6,36,47,0.0
64,6,36,48,0.0
64,6,36,49,0.0
64,6,36,50,0.0
64,6,36,51,0.0
64,6,36,52,0.0
64,6,36,53,0.0
64,6,36,54,0.0
64,6,36,55,0.0
64,6,36,56,0.0
64,6,36,57,0.0
64,6,36,58,0.0
64,6,36,59,0.0
64,6,36,60,0.0
64,6,36,61,0.0
64,6,36,62,0.0
64,6,36,63,0.0
64,6,36,64,0.009184072380186101
64,6,37,1,0.9908159300710231
64,6,37,2,0.0
64,6,37,3,0.0
64,6,37,4,0.0
64,6,37,5,0.0
64,6,37,6,0.0
64,6,37,7,0.0
64,6,37,8,0.0
64,6,37,9,0.0
64,6,37,10,0.0
64,6,37,11,0.0
64,6,37,12,0.0
64,6,37,13,0.0
64,6,37,14,0.0
64,6,37,15,0.0
64,6,37,16,0.0
64,6,37,17,0.0
64,6,37,18,0.0
64,6,37,19,0.0
64,6,37,20,0.0
64,6,37,21,0.0
64,6,37,22,0.0
64,6,37,23,0.0
64,6,37,24,0.0
64,6,37,25,0.0
64,6,37,26,0.0
64,6,37,27,0.0
64,6,37,28,0.0
64,6,37,29,0.0
64,6,37,30,0.0
64,6,37,31,0.0
64,6,37,32,0.0
64,6,37,33,0.0
64,6,37,34,0.0
64,6,37,35,0.0
64,6,37,36,0.0
64,6,37,37,0.0
64,6,37,38,0.0
64,6,37,39,0.0
64,6,37,40,0.0
64,6,37,41,0.0
64,6,37,42,0.0
64,6,37,43,0.0
64,6,37,44,0.0
64,6,37,45,0.0
64,6,37,46,0.0
64,6,37,47,0.0
64,6,37,48,0.0
64,6,37,49,0.0
64,6,37,50,0.0
64,6,37,51,0.0
64,6,37,52,0.0
64,6,37,53,0.0
64,6,37,54,0.0
64,6,37,55,0.0
64,6,37,56,0.0
64,6,37,57,0.0
64,6,37,58,0.0
64,6,37,59,0.0
64,6,37,60,0.0
64,6,37,61,0.0
64,6,37,62,0.0
64,6,37,63,0.0
64,6,37,64,0.009184069928976909
64,6,38,1,0.9908159267795545
64,6,38,2,0.0
64,6,38,3,0.0
64,6,38,4,0.0
64,6,38,5,0.0
64,6,38,6,0.0
64,6,38,7,0.0
64,6,38,8,0.0
64,6,38,9,0.0
64,6,38,10,0.0
64,6,38,11,0.0
64,6,38,12,0.0
64,6,38,13,0.0
64,6,38,14,0.0
64,6,38,15,0.0
64,6,38,16,0.0
64,6,38,17,0.0
64,6,38,18,0.0
64,6,38,19,0.0
64,6,38,20,0.0
64,6,38,21,0.0
64,6,38,22,0.0
64,6,38,23,0.0
64,6,38,24,0.0
64,6,38,25,0.0
64,6,38,26,0.0
64,6,38,27,0.0
64,6,38,28,0.0
64,6,38,29,0.0
64,6,38,30,0.0
64,6,38,31,0.0
64,6,38,32,0.0
64,6,38,33,0.0
64,6,38,34,0.0
64,6,38,35,0.0
64,6,38,36,0.0
64,6,38,37,0.0
64,6,38,38,0.0
64,6,38,39,0.0
64,6,38,40,0.0
64,6,38,41,0.0
64,6,38,42,0.0
64,6,38,43,0.0
64,6,38,44,0.0
64,6,38,45,0.0
64,6,38,46,0.0
64,6,38,47,0.0
64,6,38,48,0.0
64,6,38,49,0.0
64,6,38,50,0.0
64,6,38,51,0.0
64,6,38,52,0.0
64,6,38,53,0.0
64,6,38,54,0.0
64,6,38,55,0.0
64,6,38,56,0.0
64,6,38,57,0.0
64,6,38,58,0.0
64,6,38,59,0.0
64,6,38,60,0.0
64,6,38,61,0.0
64,6,38,62,0.0
64,6,38,63,0.0
64,6,38,64,0.009184073220445517
64,6,39,1,0.9908159301407629
64,6,39,2,0.0
64,6,39,3,0.0
64,6,39,4,0.0
64,6,39,5,0.0
64,6,39,6,0.0
64,6,39,7,0.0
64,6,39,8,0.0
64,6,39,9,0.0
64,6,39,10,0.0
64,6,39,11,0.0
64,6,39,12,0.0
64,6,39,13,0.0
64,6,39,14,0.0
64,6,39,15,0.0
64,6,39,16,0.0
64,6,39,17,0.0
64,6,39,18,0.0
64,6,39,19,0.0
64,6,39,20,0.0
64,6,39,21,0.0
64,6,39,22,0.0
64,6,39,23,0.0
64,6,39,24,0.0
64,6,39,25,0.0
64,6,39,26,0.0
64,6,39,27,0.0
64,6,39,28,0.0
64,6,39,29,0.0
64,6,39,30,0.0
64,6,39,31,0.0
64,6,39,32,0.0
64,6,39,33,0.0
64,6,39,34,0.0
64,6,39,35,0.0
64,6,39,36,0.0
64,6,39,37,0.0
64,6,39,38,0.0
64,6,39,39,0.0
64,6,39,40,0.0
64,6,39,41,0.0
64,6,39,42,0.0
64,6,39,43,0.0
64,6,39,44,0.0
64,6,39,45,0.0
64,6,39,46,0.0
64,6,39,47,0.0
64,6,39,48,0.0
64,6,39,49,0.0
64,6,39,50,0.0
64,6,39,51,0.0
64,6,39,52,0.0
64,6,39,53,0.0
64,6,39,54,0.0
64,6,39,55,0.0
64,6,39,56,0.0
64,6,39,57,0.0
64,6,39,58,0.0
64,6,39,59,0.0
64,6,39,60,0.0
64,6,39,61,0.0
64,6,39,62,0.0
64,6,39,63,0.0
64,6,39,64,0.00918406985923712
64,6,40,1,0.9908159303730959
64,6,40,2,0.0
64,6,40,3,0.0
64,6,40,4,0.0
64,6,40,5,0.0
64,6,40,6,0.0
64,6,40,7,0.0
64,6,40,8,0.0
64,6,40,9,0.0
64,6,40,10,0.0
64,6,40,11,0.0
64,6,40,12,0.0
64,6,40,13,0.0
64,6,40,14,0.0
64,6,40,15,0.0
64,6,40,16,0.0
64,6,40,17,0.0
64,6,40,18,0.0
64,6,40,19,0.0
64,6,40,20,0.0
64,6,40,21,0.0
64,6,40,22,0.0
64,6,40,23,0.0
64,6,40,24,0.0
64,6,40,25,0.0
64,6,40,26,0.0
64,6,40,27,0.0
64,6,40,28,0.0
64,6,40,29,0.0
64,6,40,30,0.0
64,6,40,31,0.0
64,6,40,32,0.0
64,6,40,33,0.0
64,6,40,34,0.0
64,6,40,35,0.0
64,6,40,36,0.0
64,6,40,37,0.0
64,6,40,38,0.0
64,6,40,39,0.0
64,6,40,40,0.0
64,6,40,41,0.0
64,6,40,42,0.0
64,6,40,43,0.0
64,6,40,44,0.0
64,6,40,45,0.0
64,6,40,46,0.0
64,6,40,47,0.0
64,6,40,48,0.0
64,6,40,49,0.0
64,6,40,50,0.0
64,6,40,51,0.0
64,6,40,52,0.0
64,6,40,53,0.0
64,6,40,54,0.0
64,6,40,55,0.0
64,6,40,56,0.0
64,6,40,57,0.0
64,6,40,58,0.0
64,6,40,59,0.0
64,6,40,60,0.0
64,6,40,61,0.0
64,6,40,62,0.0
64,6,40,63,0.0
64,6,40,64,0.009184069626904046
64,6,41,1,0.9908159295035905
64,6,41,2,0.0
64,6,41,3,0.0
64,6,41,4,0.0
64,6,41,5,0.0
64,6,41,6,0.0
64,6,41,7,0.0
64,6,41,8,0.0
64,6,41,9,0.0
64,6,41,10,0.0
64,6,41,11,0.0
64,6,41,12,0.0
64,6,41,13,0.0
64,6,41,14,0.0
64,6,41,15,0.0
64,6,41,16,0.0
64,6,41,17,0.0
64,6,41,18,0.0
64,6,41,19,0.0
64,6,41,20,0.0
64,6,41,21,0.0
64,6,41,22,0.0
64,6,41,23,0.0
64,6,41,24,0.0
64,6,41,25,0.0
64,6,41,26,0.0
64,6,41,27,0.0
64,6,41,28,0.0
64,6,41,29,0.0
64,6,41,30,0.0
64,6,41,31,0.0
64,6,41,32,0.0
64,6,41,33,0.0
64,6,41,34,0.0
64,6,41,35,0.0
64,6,41,36,0.0
64,6,41,37,0.0
64,6,41,38,0.0
64,6,41,39,0.0
64,6,41,40,0.0
64,6,41,41,0.0
64,6,41,42,0.0
64,6,41,43,0.0
64,6,41,44,0.0
64,6,41,45,0.0
64,6,41,46,0.0
64,6,41,47,0.0
64,6,41,48,0.0
64,6,41,49,0.0
64,6,41,50,0.0
64,6,41,51,0.0
64,6,41,52,0.0
64,6,41,53,0.0
64,6,41,54,0.0
64,6,41,55,0.0
64,6,41,56,0.0
64,6,41,57,0.0
64,6,41,58,0.0
64,6,41,59,0.0
64,6,41,60,0.0
64,6,41,61,0.0
64,6,41,62,0.0
64,6,41,63,0.0
64,6,41,64,0.00918407049640954
64,6,42,1,0.9908159288351772
64,6,42,2,0.0
64,6,42,3,0.0
64,6,42,4,0.0
64,6,42,5,0.0
64,6,42,6,0.0
64,6,42,7,0.0
64,6,42,8,0.0
64,6,42,9,0.0
64,6,42,10,0.0
64,6,42,11,0.0
64,6,42,12,0.0
64,6,42,13,0.0
64,6,42,14,0.0
64,6,42,15,0.0
64,6,42,16,0.0
64,6,42,17,0.0
64,6,42,18,0.0
64,6,42,19,0.0
64,6,42,20,0.0
64,6,42,21,0.0
64,6,42,22,0.0
64,6,42,23,0.0
64,6,42,24,0.0
64,6,42,25,0.0
64,6,42,26,0.0
64,6,42,27,0.0
64,6,42,28,0.0
64,6,42,29,0.0
64,6,42,30,0.0
64,6,42,31,0.0
64,6,42,32,0.0
64,6,42,33,0.0
64,6,42,34,0.0
64,6,42,35,0.0
64,6,42,36,0.0
64,6,42,37,0.0
64,6,42,38,0.0
64,6,42,39,0.0
64,6,42,40,0.0
64,6,42,41,0.0
64,6,42,42,0.0
64,6,42,43,0.0
64,6,42,44,0.0
64,6,42,45,0.0
64,6,42,46,0.0
64,6,42,47,0.0
64,6,42,48,0.0
64,6,42,49,0.0
64,6,42,50,0.0
64,6,42,51,0.0
64,6,42,52,0.0
64,6,42,53,0.0
64,6,42,54,0.0
64,6,42,55,0.0
64,6,42,56,0.0
64,6,42,57,0.0
64,6,42,58,0.0
64,6,42,59,0.0
64,6,42,60,0.0
64,6,42,61,0.0
64,6,42,62,0.0
64,6,42,63,0.0
64,6,42,64,0.009184071164822743
64,6,43,1,0.9908159273011214
64,6,43,2,0.0
64,6,43,3,0.0
64,6,43,4,0.0
64,6,43,5,0.0
64,6,43,6,0.0
64,6,43,7,0.0
64,6,43,8,0.0
64,6,43,9,0.0
64,6,43,10,0.0
64,6,43,11,0.0
64,6,43,12,0.0
64,6,43,13,0.0
64,6,43,14,0.0
64,6,43,15,0.0
64,6,43,16,0.0
64,6,43,17,0.0
64,6,43,18,0.0
64,6,43,19,0.0
64,6,43,20,0.0
64,6,43,21,0.0
64,6,43,22,0.0
64,6,43,23,0.0
64,6,43,24,0.0
64,6,43,25,0.0
64,6,43,26,0.0
64,6,43,27,0.0
64,6,43,28,0.0
64,6,43,29,0.0
64,6,43,30,0.0
64,6,43,31,0.0
64,6,43,32,0.0
64,6,43,33,0.0
64,6,43,34,0.0
64,6,43,35,0.0
64,6,43,36,0.0
64,6,43,37,0.0
64,6,43,38,0.0
64,6,43,39,0.0
64,6,43,40,0.0
64,6,43,41,0.0
64,6,43,42,0.0
64,6,43,43,0.0
64,6,43,44,0.0
64,6,43,45,0.0
64,6,43,46,0.0
64,6,43,47,0.0
64,6,43,48,0.0
64,6,43,49,0.0
64,6,43,50,0.0
64,6,43,51,0.0
64,6,43,52,0.0
64,6,43,53,0.0
64,6,43,54,0.0
64,6,43,55,0.0
64,6,43,56,0.0
64,6,43,57,0.0
64,6,43,58,0.0
64,6,43,59,0.0
64,6,43,60,0.0
64,6,43,61,0.0
64,6,43,62,0.0
64,6,43,63,0.0
64,6,43,64,0.009184072698878637
64,6,44,1,0.9908159293712164
64,6,44,2,0.0
64,6,44,3,0.0
64,6,44,4,0.0
64,6,44,5,0.0
64,6,44,6,0.0
64,6,44,7,0.0
64,6,44,8,0.0
64,6,44,9,0.0
64,6,44,10,0.0
64,6,44,11,0.0
64,6,44,12,0.0
64,6,44,13,0.0
64,6,44,14,0.0
64,6,44,15,0.0
64,6,44,16,0.0
64,6,44,17,0.0
64,6,44,18,0.0
64,6,44,19,0.0
64,6,44,20,0.0
64,6,44,21,0.0
64,6,44,22,0.0
64,6,44,23,0.0
64,6,44,24,0.0
64,6,44,25,0.0
64,6,44,26,0.0
64,6,44,27,0.0
64,6,44,28,0.0
64,6,44,29,0.0
64,6,44,30,0.0
64,6,44,31,0.0
64,6,44,32,0.0
64,6,44,33,0.0
64,6,44,34,0.0
64,6,44,35,0.0
64,6,44,36,0.0
64,6,44,37,0.0
64,6,44,38,0.0
64,6,44,39,0.0
64,6,44,40,0.0
64,6,44,41,0.0
64,6,44,42,0.0
64,6,44,43,0.0
64,6,44,44,0.0
64,6,44,45,0.0
64,6,44,46,0.0
64,6,44,47,0.0
64,6,44,48,0.0
64,6,44,49,0.0
64,6,44,50,0.0
64,6,44,51,0.0
64,6,44,52,0.0
64,6,44,53,0.0
64,6,44,54,0.0
64,6,44,55,0.0
64,6,44,56,0.0
64,6,44,57,0.0
64,6,44,58,0.0
64,6,44,59,0.0
64,6,44,60,0.0
64,6,44,61,0.0
64,6,44,62,0.0
64,6,44,63,0.0
64,6,44,64,0.009184070628783644
64,6,45,1,0.9908159305886319
64,6,45,2,0.0
64,6,45,3,0.0
64,6,45,4,0.0
64,6,45,5,0.0
64,6,45,6,0.0
64,6,45,7,0.0
64,6,45,8,0.0
64,6,45,9,0.0
64,6,45,10,0.0
64,6,45,11,0.0
64,6,45,12,0.0
64,6,45,13,0.0
64,6,45,14,0.0
64,6,45,15,0.0
64,6,45,16,0.0
64,6,45,17,0.0
64,6,45,18,0.0
64,6,45,19,0.0
64,6,45,20,0.0
64,6,45,21,0.0
64,6,45,22,0.0
64,6,45,23,0.0
64,6,45,24,0.0
64,6,45,25,0.0
64,6,45,26,0.0
64,6,45,27,0.0
64,6,45,28,0.0
64,6,45,29,0.0
64,6,45,30,0.0
64,6,45,31,0.0
64,6,45,32,0.0
64,6,45,33,0.0
64,6,45,34,0.0
64,6,45,35,0.0
64,6,45,36,0.0
64,6,45,37,0.0
64,6,45,38,0.0
64,6,45,39,0.0
64,6,45,40,0.0
64,6,45,41,0.0
64,6,45,42,0.0
64,6,45,43,0.0
64,6,45,44,0.0
64,6,45,45,0.0
64,6,45,46,0.0
64,6,45,47,0.0
64,6,45,48,0.0
64,6,45,49,0.0
64,6,45,50,0.0
64,6,45,51,0.0
64,6,45,52,0.0
64,6,45,53,0.0
64,6,45,54,0.0
64,6,45,55,0.0
64,6,45,56,0.0
64,6,45,57,0.0
64,6,45,58,0.0
64,6,45,59,0.0
64,6,45,60,0.0
64,6,45,61,0.0
64,6,45,62,0.0
64,6,45,63,0.0
64,6,45,64,0.009184069411368172
64,6,46,1,0.9908159260185206
64,6,46,2,0.0
64,6,46,3,0.0
64,6,46,4,0.0
64,6,46,5,0.0
64,6,46,6,0.0
64,6,46,7,0.0
64,6,46,8,0.0
64,6,46,9,0.0
64,6,46,10,0.0
64,6,46,11,0.0
64,6,46,12,0.0
64,6,46,13,0.0
64,6,46,14,0.0
64,6,46,15,0.0
64,6,46,16,0.0
64,6,46,17,0.0
64,6,46,18,0.0
64,6,46,19,0.0
64,6,46,20,0.0
64,6,46,21,0.0
64,6,46,22,0.0
64,6,46,23,0.0
64,6,46,24,0.0
64,6,46,25,0.0
64,6,46,26,0.0
64,6,46,27,0.0
64,6,46,28,0.0
64,6,46,29,0.0
64,6,46,30,0.0
64,6,46,31,0.0
64,6,46,32,0.0
64,6,46,33,0.0
64,6,46,34,0.0
64,6,46,35,0.0
64,6,46,36,0.0
64,6,46,37,0.0
64,6,46,38,0.0
64,6,46,39,0.0
64,6,46,40,0.0
64,6,46,41,0.0
64,6,46,42,0.0
64,6,46,43,0.0
64,6,46,44,0.0
64,6,46,45,0.0
64,6,46,46,0.0
64,6,46,47,0.0
64,6,46,48,0.0
64,6,46,49,0.0
64,6,46,50,0.0
64,6,46,51,0.0
64,6,46,52,0.0
64,6,46,53,0.0
64,6,46,54,0.0
64,6,46,55,0.0
64,6,46,56,0.0
64,6,46,57,0.0
64,6,46,58,0.0
64,6,46,59,0.0
64,6,46,60,0.0
64,6,46,61,0.0
64,6,46,62,0.0
64,6,46,63,0.0
64,6,46,64,0.00918407398147937
64,6,47,1,0.9908159274232139
64,6,47,2,0.0
64,6,47,3,0.0
64,6,47,4,0.0
64,6,47,5,0.0
64,6,47,6,0.0
64,6,47,7,0.0
64,6,47,8,0.0
64,6,47,9,0.0
64,6,47,10,0.0
64,6,47,11,0.0
64,6,47,12,0.0
64,6,47,13,0.0
64,6,47,14,0.0
64,6,47,15,0.0
64,6,47,16,0.0
64,6,47,17,0.0
64,6,47,18,0.0
64,6,47,19,0.0
64,6,47,20,0.0
64,6,47,21,0.0
64,6,47,22,0.0
64,6,47,23,0.0
64,6,47,24,0.0
64,6,47,25,0.0
64,6,47,26,0.0
64,6,47,27,0.0
64,6,47,28,0.0
64,6,47,29,0.0
64,6,47,30,0.0
64,6,47,31,0.0
64,6,47,32,0.0
64,6,47,33,0.0
64,6,47,34,0.0
64,6,47,35,0.0
64,6,47,36,0.0
64,6,47,37,0.0
64,6,47,38,0.0
64,6,47,39,0.0
64,6,47,40,0.0
64,6,47,41,0.0
64,6,47,42,0.0
64,6,47,43,0.0
64,6,47,44,0.0
64,6,47,45,0.0
64,6,47,46,0.0
64,6,47,47,0.0
64,6,47,48,0.0
64,6,47,49,0.0
64,6,47,50,0.0
64,6,47,51,0.0
64,6,47,52,0.0
64,6,47,53,0.0
64,6,47,54,0.0
64,6,47,55,0.0
64,6,47,56,0.0
64,6,47,57,0.0
64,6,47,58,0.0
64,6,47,59,0.0
64,6,47,60,0.0
64,6,47,61,0.0
64,6,47,62,0.0
64,6,47,63,0.0
64,6,47,64,0.009184072576786103
64,6,48,1,0.9908159319377751
64,6,48,2,0.0
64,6,48,3,0.0
64,6,48,4,0.0
64,6,48,5,0.0
64,6,48,6,0.0
64,6,48,7,0.0
64,6,48,8,0.0
64,6,48,9,0.0
64,6,48,10,0.0
64,6,48,11,0.0
64,6,48,12,0.0
64,6,48,13,0.0
64,6,48,14,0.0
64,6,48,15,0.0
64,6,48,16,0.0
64,6,48,17,0.0
64,6,48,18,0.0
64,6,48,19,0.0
64,6,48,20,0.0
64,6,48,21,0.0
64,6,48,22,0.0
64,6,48,23,0.0
64,6,48,24,0.0
64,6,48,25,0.0
64,6,48,26,0.0
64,6,48,27,0.0
64,6,48,28,0.0
64,6,48,29,0.0
64,6,48,30,0.0
64,6,48,31,0.0
64,6,48,32,0.0
64,6,48,33,0.0
64,6,48,34,0.0
64,6,48,35,0.0
64,6,48,36,0.0
64,6,48,37,0.0
64,6,48,38,0.0
64,6,48,39,0.0
64,6,48,40,0.0
64,6,48,41,0.0
64,6,48,42,0.0
64,6,48,43,0.0
64,6,48,44,0.0
64,6,48,45,0.0
64,6,48,46,0.0
64,6,48,47,0.0
64,6,48,48,0.0
64,6,48,49,0.0
64,6,48,50,0.0
64,6,48,51,0.0
64,6,48,52,0.0
64,6,48,53,0.0
64,6,48,54,0.0
64,6,48,55,0.0
64,6,48,56,0.0
64,6,48,57,0.0
64,6,48,58,0.0
64,6,48,59,0.0
64,6,48,60,0.0
64,6,48,61,0.0
64,6,48,62,0.0
64,6,48,63,0.0
64,6,48,64,0.009184068062224908
64,7,0,1,0.9804447172482477
64,7,0,2,0.0
64,7,0,3,0.0
64,7,0,4,0.0
64,7,0,5,0.0
64,7,0,6,0.0
64,7,0,7,0.0
64,7,0,8,0.0
64,7,0,9,0.0
64,7,0,10,0.0
64,7,0,11,0.0
64,7,0,12,0.0
64,7,0,13,0.0
64,7,0,14,0.0
64,7,0,15,0.0
64,7,0,16,0.0
64,7,0,17,0.0
64,7,0,18,0.0
64,7,0,19,0.0
64,7,0,20,0.0
64,7,0,21,0.0
64,7,0,22,0.0
64,7,0,23,0.0
64,7,0,24,0.0
64,7,0,25,0.0
64,7,0,26,0.0
64,7,0,27,0.0
64,7,0,28,0.0
64,7,0,29,0.0
64,7,0,30,0.0
64,7,0,31,0.0
64,7,0,32,0.0
64,7,0,33,0.0
64,7,0,34,0.0
64,7,0,35,0.0
64,7,0,36,0.0
64,7,0,37,0.0
64,7,0,38,0.0
64,7,0,39,0.0
64,7,0,40,0.0
64,7,0,41,0.0
64,7,0,42,0.0
64,7,0,43,0.0
64,7,0,44,0.0
64,7,0,45,0.0
64,7,0,46,0.0
64,7,0,47,0.0
64,7,0,48,0.0
64,7,0,49,0.0
64,7,0,50,0.0
64,7,0,51,0.0
64,7,0,52,0.0
64,7,0,53,0.0
64,7,0,54,0.0
64,7,0,55,0.0
64,7,0,56,0.0
64,7,0,57,0.0
64,7,0,58,0.0
64,7,0,59,0.0
64,7,0,60,0.0
64,7,0,61,0.0
64,7,0,62,0.011008874069893261
64,7,0,63,0.0
64,7,0,64,0.008546408681859052
64,7,1,1,0.9804447055823725
64,7,1,2,0.0
64,7,1,3,0.0
64,7,1,4,0.0
64,7,1,5,0.0
64,7,1,6,0.0
64,7,1,7,0.0
64,7,1,8,0.0
64,7,1,9,0.0
64,7,1,10,0.0
64,7,1,11,0.0
64,7,1,12,0.0
64,7,1,13,0.0
64,7,1,14,0.0
64,7,1,15,0.0
64,7,1,16,0.0
64,7,1,17,0.0
64,7,1,18,0.0
64,7,1,19,0.0
64,7,1,20,0.0
64,7,1,21,0.0
64,7,1,22,0.0
64,7,1,23,0.0
64,7,1,24,0.0
64,7,1,25,0.0
64,7,1,26,0.0
64,7,1,27,0.0
64,7,1,28,0.0
64,7,1,29,0.0
64,7,1,30,0.0
64,7,1,31,0.0
64,7,1,32,0.0
64,7,1,33,0.0
64,7,1,34,0.0
64,7,1,35,0.0
64,7,1,36,0.0
64,7,1,37,0.0
64,7,1,38,0.0
64,7,1,39,0.0
64,7,1,40,0.0
64,7,1,41,0.0
64,7,1,42,0.0
64,7,1,43,0.0
64,7,1,44,0.0
64,7,1,45,0.0
64,7,1,46,0.0
64,7,1,47,0.0
64,7,1,48,0.0
64,7,1,49,0.0
64,7,1,50,0.0
64,7,1,51,0.0
64,7,1,52,0.0
64,7,1,53,0.0
64,7,1,54,0.0
64,7,1,55,0.0
64,7,1,56,0.0
64,7,1,57,0.0
64,7,1,58,0.0
64,7,1,59,0.0
64,7,1,60,0.0
64,7,1,61,0.0
64,7,1,62,0.011009273956807678
64,7,1,63,0.0
64,7,1,64,0.008546020460819823
64,7,2,1,0.980444709131121
64,7,2,2,0.0
64,7,2,3,0.0
64,7,2,4,0.0
64,7,2,5,0.0
64,7,2,6,0.0
64,7,2,7,0.0
64,7,2,8,0.0
64,7,2,9,0.0
64,7,2,10,0.0
64,7,2,11,0.0
64,7,2,12,0.0
64,7,2,13,0.0
64,7,2,14,0.0
64,7,2,15,0.0
64,7,2,16,0.0
64,7,2,17,0.0
64,7,2,18,0.0
64,7,2,19,0.0
64,7,2,20,0.0
64,7,2,21,0.0
64,7,2,22,0.0
64,7,2,23,0.0
64,7,2,24,0.0
64,7,2,25,0.0
64,7,2,26,0.0
64,7,2,27,0.0
64,7,2,28,0.0
64,7,2,29,0.0
64,7,2,30,0.0
64,7,2,31,0.0
64,7,2,32,0.0
64,7,2,33,0.0
64,7,2,34,0.0
64,7,2,35,0.0
64,7,2,36,0.0
64,7,2,37,0.0
64,7,2,38,0.0
64,7,2,39,0.0
64,7,2,40,0.0
64,7,2,41,0.0
64,7,2,42,0.0
64,7,2,43,0.0
64,7,2,44,0.0
64,7,2,45,0.0
64,7,2,46,0.0
64,7,2,47,0.0
64,7,2,48,0.0
64,7,2,49,0.0
64,7,2,50,0.0
64,7,2,51,0.0
64,7,2,52,0.0
64,7,2,53,0.0
64,7,2,54,0.0
64,7,2,55,0.0
64,7,2,56,0.0
64,7,2,57,0.0
64,7,2,58,0.0
64,7,2,59,0.0
64,7,2,60,0.0
64,7,2,61,0.0
64,7,2,62,0.01100926987913143
64,7,2,63,0.0
64,7,2,64,0.008546020989747598
64,7,3,1,0.9804447047801625
64,7,3,2,0.0
64,7,3,3,0.0
64,7,3,4,0.0
64,7,3,5,0.0
64,7,3,6,0.0
64,7,3,7,0.0
64,7,3,8,0.0
64,7,3,9,0.0
64,7,3,10,0.0
64,7,3,11,0.0
64,7,3,12,0.0
64,7,3,13,0.0
64,7,3,14,0.0
64,7,3,15,0.0
64,7,3,16,0.0
64,7,3,17,0.0
64,7,3,18,0.0
64,7,3,19,0.0
64,7,3,20,0.0
64,7,3,21,0.0
64,7,3,22,0.0
64,7,3,23,0.0
64,7,3,24,0.0
64,7,3,25,0.0
64,7,3,26,0.0
64,7,3,27,0.0
64,7,3,28,0.0
64,7,3,29,0.0
64,7,3,30,0.0
64,7,3,31,0.0
64,7,3,32,0.0
64,7,3,33,0.0
64,7,3,34,0.0
64,7,3,35,0.0
64,7,3,36,0.0
64,7,3,37,0.0
64,7,3,38,0.0
64,7,3,39,0.0
64,7,3,40,0.0
64,7,3,41,0.0
64,7,3,42,0.0
64,7,3,43,0.0
64,7,3,44,0.0
64,7,3,45,0.0
64,7,3,46,0.0
64,7,3,47,0.0
64,7,3,48,0.0
64,7,3,49,0.0
64,7,3,50,0.0
64,7,3,51,0.0
64,7,3,52,0.0
64,7,3,53,0.0
64,7,3,54,0.0
64,7,3,55,0.0
64,7,3,56,0.0
64,7,3,57,0.0
64,7,3,58,0.0
64,7,3,59,0.0
64,7,3,60,0.0
64,7,3,61,0.0
64,7,3,62,0.01100931583272715
64,7,3,63,0.0
64,7,3,64,0.008545979387110445
64,7,4,1,0.9804447016866158
64,7,4,2,0.0
64,7,4,3,0.0
64,7,4,4,0.0
64,7,4,5,0.0
64,7,4,6,0.0
64,7,4,7,0.0
64,7,4,8,0.0
64,7,4,9,0.0
64,7,4,10,0.0
64,7,4,11,0.0
64,7,4,12,0.0
64,7,4,13,0.0
64,7,4,14,0.0
64,7,4,15,0.0
64,7,4,16,0.0
64,7,4,17,0.0
64,7,4,18,0.0
64,7,4,19,0.0
64,7,4,20,0.0
64,7,4,21,0.0
64,7,4,22,0.0
64,7,4,23,0.0
64,7,4,24,0.0
64,7,4,25,0.0
64,7,4,26,0.0
64,7,4,27,0.0
64,7,4,28,0.0
64,7,4,29,0.0
64,7,4,30,0.0
64,7,4,31,0.0
64,7,4,32,0.0
64,7,4,33,0.0
64,7,4,34,0.0
64,7,4,35,0.0
64,7,4,36,0.0
64,7,4,37,0.0
64,7,4,38,0.0
64,7,4,39,0.0
64,7,4,40,0.0
64,7,4,41,0.0
64,7,4,42,0.0
64,7,4,43,0.0
64,7,4,44,0.0
64,7,4,45,0.0
64,7,4,46,0.0
64,7,4,47,0.0
64,7,4,48,0.0
64,7,4,49,0.0
64,7,4,50,0.0
64,7,4,51,0.0
64,7,4,52,0.0
64,7,4,53,0.0
64,7,4,54,0.0
64,7,4,55,0.0
64,7,4,56,0.0
64,7,4,57,0.0
64,7,4,58,0.0
64,7,4,59,0.0
64,7,4,60,0.0
64,7,4,61,0.0
64,7,4,62,0.011009487310939757
64,7,4,63,0.0
64,7,4,64,0.00854581100244453
64,7,5,1,0.9804447141315602
64,7,5,2,0.0
64,7,5,3,0.0
64,7,5,4,0.0
64,7,5,5,0.0
64,7,5,6,0.0
64,7,5,7,0.0
64,7,5,8,0.0
64,7,5,9,0.0
64,7,5,10,0.0
64,7,5,11,0.0
64,7,5,12,0.0
64,7,5,13,0.0
64,7,5,14,0.0
64,7,5,15,0.0
64,7,5,16,0.0
64,7,5,17,0.0
64,7,5,18,0.0
64,7,5,19,0.0
64,7,5,20,0.0
64,7,5,21,0.0
64,7,5,22,0.0
64,7,5,23,0.0
64,7,5,24,0.0
64,7,5,25,0.0
64,7,5,26,0.0
64,7,5,27,0.0
64,7,5,28,0.0
64,7,5,29,0.0
64,7,5,30,0.0
64,7,5,31,0.0
64,7,5,32,0.0
64,7,5,33,0.0
64,7,5,34,0.0
64,7,5,35,0.0
64,7,5,36,0.0
64,7,5,37,0.0
64,7,5,38,0.0
64,7,5,39,0.0
64,7,5,40,0.0
64,7,5,41,0.0
64,7,5,42,0.0
64,7,5,43,0.0
64,7,5,44,0.0
64,7,5,45,0.0
64,7,5,46,0.0
64,7,5,47,0.0
64,7,5,48,0.0
64,7,5,49,0.0
64,7,5,50,0.0
64,7,5,51,0.0
64,7,5,52,0.0
64,7,5,53,0.0
64,7,5,54,0.0
64,7,5,55,0.0
64,7,5,56,0.0
64,7,5,57,0.0
64,7,5,58,0.0
64,7,5,59,0.0
64,7,5,60,0.0
64,7,5,61,0.0
64,7,5,62,0.011009216869397993
64,7,5,63,0.0
64,7,5,64,0.008546068999041787
64,7,6,1,0.9804447080621873
64,7,6,2,0.0
64,7,6,3,0.0
64,7,6,4,0.0
64,7,6,5,0.0
64,7,6,6,0.0
64,7,6,7,0.0
64,7,6,8,0.0
64,7,6,9,0.0
64,7,6,10,0.0
64,7,6,11,0.0
64,7,6,12,0.0
64,7,6,13,0.0
64,7,6,14,0.0
64,7,6,15,0.0
64,7,6,16,0.0
64,7,6,17,0.0
64,7,6,18,0.0
64,7,6,19,0.0
64,7,6,20,0.0
64,7,6,21,0.0
64,7,6,22,0.0
64,7,6,23,0.0
64,7,6,24,0.0
64,7,6,25,0.0
64,7,6,26,0.0
64,7,6,27,0.0
64,7,6,28,0.0
64,7,6,29,0.0
64,7,6,30,0.0
64,7,6,31,0.0
64,7,6,32,0.0
64,7,6,33,0.0
64,7,6,34,0.0
64,7,6,35,0.0
64,7,6,36,0.0
64,7,6,37,0.0
64,7,6,38,0.0
64,7,6,39,0.0
64,7,6,40,0.0
64,7,6,41,0.0
64,7,6,42,0.0
64,7,6,43,0.0
64,7,6,44,0.0
64,7,6,45,0.0
64,7,6,46,0.0
64,7,6,47,0.0
64,7,6,48,0.0
64,7,6,49,0.0
64,7,6,50,0.0
64,7,6,51,0.0
64,7,6,52,0.0
64,7,6,53,0.0
64,7,6,54,0.0
64,7,6,55,0.0
64,7,6,56,0.0
64,7,6,57,0.0
64,7,6,58,0.0
64,7,6,59,0.0
64,7,6,60,0.0
64,7,6,61,0.0
64,7,6,62,0.011009328877221166
64,7,6,63,0.0
64,7,6,64,0.008545963060591525
64,7,7,1,0.980444714281767
64,7,7,2,0.0
64,7,7,3,0.0
64,7,7,4,0.0
64,7,7,5,0.0
64,7,7,6,0.0
64,7,7,7,0.0
64,7,7,8,0.0
64,7,7,9,0.0
64,7,7,10,0.0
64,7,7,11,0.0
64,7,7,12,0.0
64,7,7,13,0.0
64,7,7,14,0.0
64,7,7,15,0.0
64,7,7,16,0.0
64,7,7,17,0.0
64,7,7,18,0.0
64,7,7,19,0.0
64,7,7,20,0.0
64,7,7,21,0.0
64,7,7,22,0.0
64,7,7,23,0.0
64,7,7,24,0.0
64,7,7,25,0.0
64,7,7,26,0.0
64,7,7,27,0.0
64,7,7,28,0.0
64,7,7,29,0.0
64,7,7,30,0.0
64,7,7,31,0.0
64,7,7,32,0.0
64,7,7,33,0.0
64,7,7,34,0.0
64,7,7,35,0.0
64,7,7,36,0.0
64,7,7,37,0.0
64,7,7,38,0.0
64,7,7,39,0.0
64,7,7,40,0.0
64,7,7,41,0.0
64,7,7,42,0.0
64,7,7,43,0.0
64,7,7,44,0.0
64,7,7,45,0.0
64,7,7,46,0.0
64,7,7,47,0.0
64,7,7,48,0.0
64,7,7,49,0.0
64,7,7,50,0.0
64,7,7,51,0.0
64,7,7,52,0.0
64,7,7,53,0.0
64,7,7,54,0.0
64,7,7,55,0.0
64,7,7,56,0.0
64,7,7,57,0.0
64,7,7,58,0.0
64,7,7,59,0.0
64,7,7,60,0.0
64,7,7,61,0.0
64,7,7,62,0.01100893505756792
64,7,7,63,0.0
64,7,7,64,0.00854635066066501
64,7,8,1,0.9804447057833421
64,7,8,2,0.0
64,7,8,3,0.0
64,7,8,4,0.0
64,7,8,5,0.0
64,7,8,6,0.0
64,7,8,7,0.0
64,7,8,8,0.0
64,7,8,9,0.0
64,7,8,10,0.0
64,7,8,11,0.0
64,7,8,12,0.0
64,7,8,13,0.0
64,7,8,14,0.0
64,7,8,15,0.0
64,7,8,16,0.0
64,7,8,17,0.0
64,7,8,18,0.0
64,7,8,19,0.0
64,7,8,20,0.0
64,7,8,21,0.0
64,7,8,22,0.0
64,7,8,23,0.0
64,7,8,24,0.0
64,7,8,25,0.0
64,7,8,26,0.0
64,7,8,27,0.0
64,7,8,28,0.0
64,7,8,29,0.0
64,7,8,30,0.0
64,7,8,31,0.0
64,7,8,32,0.0
64,7,8,33,0.0
64,7,8,34,0.0
64,7,8,35,0.0
64,7,8,36,0.0
64,7,8,37,0.0
64,7,8,38,0.0
64,7,8,39,0.0
64,7,8,40,0.0
64,7,8,41,0.0
64,7,8,42,0.0
64,7,8,43,0.0
64,7,8,44,0.0
64,7,8,45,0.0
64,7,8,46,0.0
64,7,8,47,0.0
64,7,8,48,0.0
64,7,8,49,0.0
64,7,8,50,0.0
64,7,8,51,0.0
64,7,8,52,0.0
64,7,8,53,0.0
64,7,8,54,0.0
64,7,8,55,0.0
64,7,8,56,0.0
64,7,8,57,0.0
64,7,8,58,0.0
64,7,8,59,0.0
64,7,8,60,0.0
64,7,8,61,0.0
64,7,8,62,0.01100934480727602
64,7,8,63,0.0
64,7,8,64,0.008545949409381767
64,7,9,1,0.980444708048616
64,7,9,2,0.0
64,7,9,3,0.0
64,7,9,4,0.0
64,7,9,5,0.0
64,7,9,6,0.0
64,7,9,7,0.0
64,7,9,8,0.0
64,7,9,9,0.0
64,7,9,10,0.0
64,7,9,11,0.0
64,7,9,12,0.0
64,7,9,13,0.0
64,7,9,14,0.0
64,7,9,15,0.0
64,7,9,16,0.0
64,7,9,17,0.0
64,7,9,18,0.0
64,7,9,19,0.0
64,7,9,20,0.0
64,7,9,21,0.0
64,7,9,22,0.0
64,7,9,23,0.0
64,7,9,24,0.0
64,7,9,25,0.0
64,7,9,26,0.0
64,7,9,27,0.0
64,7,9,28,0.0
64,7,9,29,0.0
64,7,9,30,0.0
64,7,9,31,0.0
64,7,9,32,0.0
64,7,9,33,0.0
64,7,9,34,0.0
64,7,9,35,0.0
64,7,9,36,0.0
64,7,9,37,0.0
64,7,9,38,0.0
64,7,9,39,0.0
64,7,9,40,0.0
64,7,9,41,0.0
64,7,9,42,0.0
64,7,9,43,0.0
64,7,9,44,0.0
64,7,9,45,0.0
64,7,9,46,0.0
64,7,9,47,0.0
64,7,9,48,0.0
64,7,9,49,0.0
64,7,9,50,0.0
64,7,9,51,0.0
64,7,9,52,0.0
64,7,9,53,0.0
64,7,9,54,0.0
64,7,9,55,0.0
64,7,9,56,0.0
64,7,9,57,0.0
64,7,9,58,0.0
64,7,9,59,0.0
64,7,9,60,0.0
64,7,9,61,0.0
64,7,9,62,0.011009457839761377
64,7,9,63,0.0
64,7,9,64,0.008545834111622673
64,7,10,1,0.9804447057466849
64,7,10,2,0.0
64,7,10,3,0.0
64,7,10,4,0.0
64,7,10,5,0.0
64,7,10,6,0.0
64,7,10,7,0.0
64,7,10,8,0.0
64,7,10,9,0.0
64,7,10,10,0.0
64,7,10,11,0.0
64,7,10,12,0.0
64,7,10,13,0.0
64,7,10,14,0.0
64,7,10,15,0.0
64,7,10,16,0.0
64,7,10,17,0.0
64,7,10,18,0.0
64,7,10,19,0.0
64,7,10,20,0.0
64,7,10,21,0.0
64,7,10,22,0.0
64,7,10,23,0.0
64,7,10,24,0.0
64,7,10,25,0.0
64,7,10,26,0.0
64,7,10,27,0.0
64,7,10,28,0.0
64,7,10,29,0.0
64,7,10,30,0.0
64,7,10,31,0.0
64,7,10,32,0.0
64,7,10,33,0.0
64,7,10,34,0.0
64,7,10,35,0.0
64,7,10,36,0.0
64,7,10,37,0.0
64,7,10,38,0.0
64,7,10,39,0.0
64,7,10,40,0.0
64,7,10,41,0.0
64,7,10,42,0.0
64,7,10,43,0.0
64,7,10,44,0.0
64,7,10,45,0.0
64,7,10,46,0.0
64,7,10,47,0.0
64,7,10,48,0.0
64,7,10,49,0.0
64,7,10,50,0.0
64,7,10,51,0.0
64,7,10,52,0.0
64,7,10,53,0.0
64,7,10,54,0.0
64,7,10,55,0.0
64,7,10,56,0.0
64,7,10,57,0.0
64,7,10,58,0.0
64,7,10,59,0.0
64,7,10,60,0.0
64,7,10,61,0.0
64,7,10,62,0.011009328186076927
64,7,10,63,0.0
64,7,10,64,0.008545966067238234
64,7,11,1,0.9804447127923699
64,7,11,2,0.0
64,7,11,3,0.0
64,7,11,4,0.0
64,7,11,5,0.0
64,7,11,6,0.0
64,7,11,7,0.0
64,7,11,8,0.0
64,7,11,9,0.0
64,7,11,10,0.0
64,7,11,11,0.0
64,7,11,12,0.0
64,7,11,13,0.0
64,7,11,14,0.0
64,7,11,15,0.0
64,7,11,16,0.0
64,7,11,17,0.0
64,7,11,18,0.0
64,7,11,19,0.0
64,7,11,20,0.0
64,7,11,21,0.0
64,7,11,22,0.0
64,7,11,23,0.0
64,7,11,24,0.0
64,7,11,25,0.0
64,7,11,26,0.0
64,7,11,27,0.0
64,7,11,28,0.0
64,7,11,29,0.0
64,7,11,30,0.0
64,7,11,31,0.0
64,7,11,32,0.0
64,7,11,33,0.0
64,7,11,34,0.0
64,7,11,35,0.0
64,7,11,36,0.0
64,7,11,37,0.0
64,7,11,38,0.0
64,7,11,39,0.0
64,7,11,40,0.0
64,7,11,41,0.0
64,7,11,42,0.0
64,7,11,43,0.0
64,7,11,44,0.0
64,7,11,45,0.0
64,7,11,46,0.0
64,7,11,47,0.0
64,7,11,48,0.0
64,7,11,49,0.0
64,7,11,50,0.0
64,7,11,51,0.0
64,7,11,52,0.0
64,7,11,53,0.0
64,7,11,54,0.0
64,7,11,55,0.0
64,7,11,56,0.0
64,7,11,57,0.0
64,7,11,58,0.0
64,7,11,59,0.0
64,7,11,60,0.0
64,7,11,61,0.0
64,7,11,62,0.011009120103919983
64,7,11,63,0.0
64,7,11,64,0.00854616710371026
64,7,12,1,0.9804447120858844
64,7,12,2,0.0
64,7,12,3,0.0
64,7,12,4,0.0
64,7,12,5,0.0
64,7,12,6,0.0
64,7,12,7,0.0
64,7,12,8,0.0
64,7,12,9,0.0
64,7,12,10,0.0
64,7,12,11,0.0
64,7,12,12,0.0
64,7,12,13,0.0
64,7,12,14,0.0
64,7,12,15,0.0
64,7,12,16,0.0
64,7,12,17,0.0
64,7,12,18,0.0
64,7,12,19,0.0
64,7,12,20,0.0
64,7,12,21,0.0
64,7,12,22,0.0
64,7,12,23,0.0
64,7,12,24,0.0
64,7,12,25,0.0
64,7,12,26,0.0
64,7,12,27,0.0
64,7,12,28,0.0
64,7,12,29,0.0
64,7,12,30,0.0
64,7,12,31,0.0
64,7,12,32,0.0
64,7,12,33,0.0
64,7,12,34,0.0
64,7,12,35,0.0
64,7,12,36,0.0
64,7,12,37,0.0
64,7,12,38,0.0
64,7,12,39,0.0
64,7,12,40,0.0
64,7,12,41,0.0
64,7,12,42,0.0
64,7,12,43,0.0
64,7,12,44,0.0
64,7,12,45,0.0
64,7,12,46,0.0
64,7,12,47,0.0
64,7,12,48,0.0
64,7,12,49,0.0
64,7,12,50,0.0
64,7,12,51,0.0
64,7,12,52,0.0
64,7,12,53,0.0
64,7,12,54,0.0
64,7,12,55,0.0
64,7,12,56,0.0
64,7,12,57,0.0
64,7,12,58,0.0
64,7,12,59,0.0
64,7,12,60,0.0
64,7,12,61,0.0
64,7,12,62,0.011009263156986271
64,7,12,63,0.0
64,7,12,64,0.00854602475712938
64,7,13,1,0.980444707361777
64,7,13,2,0.0
64,7,13,3,0.0
64,7,13,4,0.0
64,7,13,5,0.0
64,7,13,6,0.0
64,7,13,7,0.0
64,7,13,8,0.0
64,7,13,9,0.0
64,7,13,10,0.0
64,7,13,11,0.0
64,7,13,12,0.0
64,7,13,13,0.0
64,7,13,14,0.0
64,7,13,15,0.0
64,7,13,16,0.0
64,7,13,17,0.0
64,7,13,18,0.0
64,7,13,19,0.0
64,7,13,20,0.0
64,7,13,21,0.0
64,7,13,22,0.0
64,7,13,23,0.0
64,7,13,24,0.0
64,7,13,25,0.0
64,7,13,26,0.0
64,7,13,27,0.0
64,7,13,28,0.0
64,7,13,29,0.0
64,7,13,30,0.0
64,7,13,31,0.0
64,7,13,32,0.0
64,7,13,33,0.0
64,7,13,34,0.0
64,7,13,35,0.0
64,7,13,36,0.0
64,7,13,37,0.0
64,7,13,38,0.0
64,7,13,39,0.0
64,7,13,40,0.0
64,7,13,41,0.0
64,7,13,42,0.0
64,7,13,43,0.0
64,7,13,44,0.0
64,7,13,45,0.0
64,7,13,46,0.0
64,7,13,47,0.0
64,7,13,48,0.0
64,7,13,49,0.0
64,7,13,50,0.0
64,7,13,51,0.0
64,7,13,52,0.0
64,7,13,53,0.0
64,7,13,54,0.0
64,7,13,55,0.0
64,7,13,56,0.0
64,7,13,57,0.0
64,7,13,58,0.0
64,7,13,59,0.0
64,7,13,60,0.0
64,7,13,61,0.0
64,7,13,62,0.011009320523623063
64,7,13,63,0.0
64,7,13,64,0.008545972114599863
64,7,14,1,0.9804447071286483
64,7,14,2,0.0
64,7,14,3,0.0
64,7,14,4,0.0
64,7,14,5,0.0
64,7,14,6,0.0
64,7,14,7,0.0
64,7,14,8,0.0
64,7,14,9,0.0
64,7,14,10,0.0
64,7,14,11,0.0
64,7,14,12,0.0
64,7,14,13,0.0
64,7,14,14,0.0
64,7,14,15,0.0
64,7,14,16,0.0
64,7,14,17,0.0
64,7,14,18,0.0
64,7,14,19,0.0
64,7,14,20,0.0
64,7,14,21,0.0
64,7,14,22,0.0
64,7,14,23,0.0
64,7,14,24,0.0
64,7,14,25,0.0
64,7,14,26,0.0
64,7,14,27,0.0
64,7,14,28,0.0
64,7,14,29,0.0
64,7,14,30,0.0
64,7,14,31,0.0
64,7,14,32,0.0
64,7,14,33,0.0
64,7,14,34,0.0
64,7,14,35,0.0
64,7,14,36,0.0
64,7,14,37,0.0
64,7,14,38,0.0
64,7,14,39,0.0
64,7,14,40,0.0
64,7,14,41,0.0
64,7,14,42,0.0
64,7,14,43,0.0
64,7,14,44,0.0
64,7,14,45,0.0
64,7,14,46,0.0
64,7,14,47,0.0
64,7,14,48,0.0
64,7,14,49,0.0
64,7,14,50,0.0
64,7,14,51,0.0
64,7,14,52,0.0
64,7,14,53,0.0
64,7,14,54,0.0
64,7,14,55,0.0
64,7,14,56,0.0
64,7,14,57,0.0
64,7,14,58,0.0
64,7,14,59,0.0
64,7,14,60,0.0
64,7,14,61,0.0
64,7,14,62,0.011009291892359422
64,7,14,63,0.0
64,7,14,64,0.00854600097899254
64,7,15,1,0.9804447117922747
64,7,15,2,0.0
64,7,15,3,0.0
64,7,15,4,0.0
64,7,15,5,0.0
64,7,15,6,0.0
64,7,15,7,0.0
64,7,15,8,0.0
64,7,15,9,0.0
64,7,15,10,0.0
64,7,15,11,0.0
64,7,15,12,0.0
64,7,15,13,0.0
64,7,15,14,0.0
64,7,15,15,0.0
64,7,15,16,0.0
64,7,15,17,0.0
64,7,15,18,0.0
64,7,15,19,0.0
64,7,15,20,0.0
64,7,15,21,0.0
64,7,15,22,0.0
64,7,15,23,0.0
64,7,15,24,0.0
64,7,15,25,0.0
64,7,15,26,0.0
64,7,15,27,0.0
64,7,15,28,0.0
64,7,15,29,0.0
64,7,15,30,0.0
64,7,15,31,0.0
64,7,15,32,0.0
64,7,15,33,0.0
64,7,15,34,0.0
64,7,15,35,0.0
64,7,15,36,0.0
64,7,15,37,0.0
64,7,15,38,0.0
64,7,15,39,0.0
64,7,15,40,0.0
64,7,15,41,0.0
64,7,15,42,0.0
64,7,15,43,0.0
64,7,15,44,0.0
64,7,15,45,0.0
64,7,15,46,0.0
64,7,15,47,0.0
64,7,15,48,0.0
64,7,15,49,0.0
64,7,15,50,0.0
64,7,15,51,0.0
64,7,15,52,0.0
64,7,15,53,0.0
64,7,15,54,0.0
64,7,15,55,0.0
64,7,15,56,0.0
64,7,15,57,0.0
64,7,15,58,0.0
64,7,15,59,0.0
64,7,15,60,0.0
64,7,15,61,0.0
64,7,15,62,0.011009362416588335
64,7,15,63,0.0
64,7,15,64,0.008545925791137065
64,7,16,1,0.9804447051800274
64,7,16,2,0.0
64,7,16,3,0.0
64,7,16,4,0.0
64,7,16,5,0.0
64,7,16,6,0.0
64,7,16,7,0.0
64,7,16,8,0.0
64,7,16,9,0.0
64,7,16,10,0.0
64,7,16,11,0.0
64,7,16,12,0.0
64,7,16,13,0.0
64,7,16,14,0.0
64,7,16,15,0.0
64,7,16,16,0.0
64,7,16,17,0.0
64,7,16,18,0.0
64,7,16,19,0.0
64,7,16,20,0.0
64,7,16,21,0.0
64,7,16,22,0.0
64,7,16,23,0.0
64,7,16,24,0.0
64,7,16,25,0.0
64,7,16,26,0.0
64,7,16,27,0.0
64,7,16,28,0.0
64,7,16,29,0.0
64,7,16,30,0.0
64,7,16,31,0.0
64,7,16,32,0.0
64,7,16,33,0.0
64,7,16,34,0.0
64,7,16,35,0.0
64,7,16,36,0.0
64,7,16,37,0.0
64,7,16,38,0.0
64,7,16,39,0.0
64,7,16,40,0.0
64,7,16,41,0.0
64,7,16,42,0.0
64,7,16,43,0.0
64,7,16,44,0.0
64,7,16,45,0.0
64,7,16,46,0.0
64,7,16,47,0.0
64,7,16,48,0.0
64,7,16,49,0.0
64,7,16,50,0.0
64,7,16,51,0.0
64,7,16,52,0.0
64,7,16,53,0.0
64,7,16,54,0.0
64,7,16,55,0.0
64,7,16,56,0.0
64,7,16,57,0.0
64,7,16,58,0.0
64,7,16,59,0.0
64,7,16,60,0.0
64,7,16,61,0.0
64,7,16,62,0.011009272034262663
64,7,16,63,0.0
64,7,16,64,0.008546022785710001
64,7,17,1,0.9804447077201759
64,7,17,2,0.0
64,7,17,3,0.0
64,7,17,4,0.0
64,7,17,5,0.0
64,7,17,6,0.0
64,7,17,7,0.0
64,7,17,8,0.0
64,7,17,9,0.0
64,7,17,10,0.0
64,7,17,11,0.0
64,7,17,12,0.0
64,7,17,13,0.0
64,7,17,14,0.0
64,7,17,15,0.0
64,7,17,16,0.0
64,7,17,17,0.0
64,7,17,18,0.0
64,7,17,19,0.0
64,7,17,20,0.0
64,7,17,21,0.0
64,7,17,22,0.0
64,7,17,23,0.0
64,7,17,24,0.0
64,7,17,25,0.0
64,7,17,26,0.0
64,7,17,27,0.0
64,7,17,28,0.0
64,7,17,29,0.0
64,7,17,30,0.0
64,7,17,31,0.0
64,7,17,32,0.0
64,7,17,33,0.0
64,7,17,34,0.0
64,7,17,35,0.0
64,7,17,36,0.0
64,7,17,37,0.0
64,7,17,38,0.0
64,7,17,39,0.0
64,7,17,40,0.0
64,7,17,41,0.0
64,7,17,42,0.0
64,7,17,43,0.0
64,7,17,44,0.0
64,7,17,45,0.0
64,7,17,46,0.0
64,7,17,47,0.0
64,7,17,48,0.0
64,7,17,49,0.0
64,7,17,50,0.0
64,7,17,51,0.0
64,7,17,52,0.0
64,7,17,53,0.0
64,7,17,54,0.0
64,7,17,55,0.0
64,7,17,56,0.0
64,7,17,57,0.0
64,7,17,58,0.0
64,7,17,59,0.0
64,7,17,60,0.0
64,7,17,61,0.0
64,7,17,62,0.011009242559637875
64,7,17,63,0.0
64,7,17,64,0.008546049720186456
64,7,18,1,0.9804447079889023
64,7,18,2,0.0
64,7,18,3,0.0
64,7,18,4,0.0
64,7,18,5,0.0
64,7,18,6,0.0
64,7,18,7,0.0
64,7,18,8,0.0
64,7,18,9,0.0
64,7,18,10,0.0
64,7,18,11,0.0
64,7,18,12,0.0
64,7,18,13,0.0
64,7,18,14,0.0
64,7,18,15,0.0
64,7,18,16,0.0
64,7,18,17,0.0
64,7,18,18,0.0
64,7,18,19,0.0
64,7,18,20,0.0
64,7,18,21,0.0
64,7,18,22,0.0
64,7,18,23,0.0
64,7,18,24,0.0
64,7,18,25,0.0
64,7,18,26,0.0
64,7,18,27,0.0
64,7,18,28,0.0
64,7,18,29,0.0
64,7,18,30,0.0
64,7,18,31,0.0
64,7,18,32,0.0
64,7,18,33,0.0
64,7,18,34,0.0
64,7,18,35,0.0
64,7,18,36,0.0
64,7,18,37,0.0
64,7,18,38,0.0
64,7,18,39,0.0
64,7,18,40,0.0
64,7,18,41,0.0
64,7,18,42,0.0
64,7,18,43,0.0
64,7,18,44,0.0
64,7,18,45,0.0
64,7,18,46,0.0
64,7,18,47,0.0
64,7,18,48,0.0
64,7,18,49,0.0
64,7,18,50,0.0
64,7,18,51,0.0
64,7,18,52,0.0
64,7,18,53,0.0
64,7,18,54,0.0
64,7,18,55,0.0
64,7,18,56,0.0
64,7,18,57,0.0
64,7,18,58,0.0
64,7,18,59,0.0
64,7,18,60,0.0
64,7,18,61,0.0
64,7,18,62,0.011009296301901141
64,7,18,63,0.0
64,7,18,64,0.00854599570919661
64,7,19,1,0.9804447070826192
64,7,19,2,0.0
64,7,19,3,0.0
64,7,19,4,0.0
64,7,19,5,0.0
64,7,19,6,0.0
64,7,19,7,0.0
64,7,19,8,0.0
64,7,19,9,0.0
64,7,19,10,0.0
64,7,19,11,0.0
64,7,19,12,0.0
64,7,19,13,0.0
64,7,19,14,0.0
64,7,19,15,0.0
64,7,19,16,0.0
64,7,19,17,0.0
64,7,19,18,0.0
64,7,19,19,0.0
64,7,19,20,0.0
64,7,19,21,0.0
64,7,19,22,0.0
64,7,19,23,0.0
64,7,19,24,0.0
64,7,19,25,0.0
64,7,19,26,0.0
64,7,19,27,0.0
64,7,19,28,0.0
64,7,19,29,0.0
64,7,19,30,0.0
64,7,19,31,0.0
64,7,19,32,0.0
64,7,19,33,0.0
64,7,19,34,0.0
64,7,19,35,0.0
64,7,19,36,0.0
64,7,19,37,0.0
64,7,19,38,0.0
64,7,19,39,0.0
64,7,19,40,0.0
64,7,19,41,0.0
64,7,19,42,0.0
64,7,19,43,0.0
64,7,19,44,0.0
64,7,19,45,0.0
64,7,19,46,0.0
64,7,19,47,0.0
64,7,19,48,0.0
64,7,19,49,0.0
64,7,19,50,0.0
64,7,19,51,0.0
64,7,19,52,0.0
64,7,19,53,0.0
64,7,19,54,0.0
64,7,19,55,0.0
64,7,19,56,0.0
64,7,19,57,0.0
64,7,19,58,0.0
64,7,19,59,0.0
64,7,19,60,0.0
64,7,19,61,0.0
64,7,19,62,0.011009391767219176
64,7,19,63,0.0
64,7,19,64,0.008545901150161572
64,7,20,1,0.9804447156589408
64,7,20,2,0.0
64,7,20,3,0.0
64,7,20,4,0.0
64,7,20,5,0.0
64,7,20,6,0.0
64,7,20,7,0.0
64,7,20,8,0.0
64,7,20,9,0.0
64,7,20,10,0.0
64,7,20,11,0.0
64,7,20,12,0.0
64,7,20,13,0.0
64,7,20,14,0.0
64,7,20,15,0.0
64,7,20,16,0.0
64,7,20,17,0.0
64,7,20,18,0.0
64,7,20,19,0.0
64,7,20,20,0.0
64,7,20,21,0.0
64,7,20,22,0.0
64,7,20,23,0.0
64,7,20,24,0.0
64,7,20,25,0.0
64,7,20,26,0.0
64,7,20,27,0.0
64,7,20,28,0.0
64,7,20,29,0.0
64,7,20,30,0.0
64,7,20,31,0.0
64,7,20,32,0.0
64,7,20,33,0.0
64,7,20,34,0.0
64,7,20,35,0.0
64,7,20,36,0.0
64,7,20,37,0.0
64,7,20,38,0.0
64,7,20,39,0.0
64,7,20,40,0.0
64,7,20,41,0.0
64,7,20,42,0.0
64,7,20,43,0.0
64,7,20,44,0.0
64,7,20,45,0.0
64,7,20,46,0.0
64,7,20,47,0.0
64,7,20,48,0.0
64,7,20,49,0.0
64,7,20,50,0.0
64,7,20,51,0.0
64,7,20,52,0.0
64,7,20,53,0.0
64,7,20,54,0.0
64,7,20,55,0.0
64,7,20,56,0.0
64,7,20,57,0.0
64,7,20,58,0.0
64,7,20,59,0.0
64,7,20,60,0.0
64,7,20,61,0.0
64,7,20,62,0.011009164855006871
64,7,20,63,0.0
64,7,20,64,0.008546119486052382
64,7,21,1,0.9804447113747949
64,7,21,2,0.0
64,7,21,3,0.0
64,7,21,4,0.0
64,7,21,5,0.0
64,7,21,6,0.0
64,7,21,7,0.0
64,7,21,8,0.0
64,7,21,9,0.0
64,7,21,10,0.0
64,7,21,11,0.0
64,7,21,12,0.0
64,7,21,13,0.0
64,7,21,14,0.0
64,7,21,15,0.0
64,7,21,16,0.0
64,7,21,17,0.0
64,7,21,18,0.0
64,7,21,19,0.0
64,7,21,20,0.0
64,7,21,21,0.0
64,7,21,22,0.0
64,7,21,23,0.0
64,7,21,24,0.0
64,7,21,25,0.0
64,7,21,26,0.0
64,7,21,27,0.0
64,7,21,28,0.0
64,7,21,29,0.0
64,7,21,30,0.0
64,7,21,31,0.0
64,7,21,32,0.0
64,7,21,33,0.0
64,7,21,34,0.0
64,7,21,35,0.0
64,7,21,36,0.0
64,7,21,37,0.0
64,7,21,38,0.0
64,7,21,39,0.0
64,7,21,40,0.0
64,7,21,41,0.0
64,7,21,42,0.0
64,7,21,43,0.0
64,7,21,44,0.0
64,7,21,45,0.0
64,7,21,46,0.0
64,7,21,47,0.0
64,7,21,48,0.0
64,7,21,49,0.0
64,7,21,50,0.0
64,7,21,51,0.0
64,7,21,52,0.0
64,7,21,53,0.0
64,7,21,54,0.0
64,7,21,55,0.0
64,7,21,56,0.0
64,7,21,57,0.0
64,7,21,58,0.0
64,7,21,59,0.0
64,7,21,60,0.0
64,7,21,61,0.0
64,7,21,62,0.011009248446448358
64,7,21,63,0.0
64,7,21,64,0.008546040178756887
64,7,22,1,0.9804447068441607
64,7,22,2,0.0
64,7,22,3,0.0
64,7,22,4,0.0
64,7,22,5,0.0
64,7,22,6,0.0
64,7,22,7,0.0
64,7,22,8,0.0
64,7,22,9,0.0
64,7,22,10,0.0
64,7,22,11,0.0
64,7,22,12,0.0
64,7,22,13,0.0
64,7,22,14,0.0
64,7,22,15,0.0
64,7,22,16,0.0
64,7,22,17,0.0
64,7,22,18,0.0
64,7,22,19,0.0
64,7,22,20,0.0
64,7,22,21,0.0
64,7,22,22,0.0
64,7,22,23,0.0
64,7,22,24,0.0
64,7,22,25,0.0
64,7,22,26,0.0
64,7,22,27,0.0
64,7,22,28,0.0
64,7,22,29,0.0
64,7,22,30,0.0
64,7,22,31,0.0
64,7,22,32,0.0
64,7,22,33,0.0
64,7,22,34,0.0
64,7,22,35,0.0
64,7,22,36,0.0
64,7,22,37,0.0
64,7,22,38,0.0
64,7,22,39,0.0
64,7,22,40,0.0
64,7,22,41,0.0
64,7,22,42,0.0
64,7,22,43,0.0
64,7,22,44,0.0
64,7,22,45,0.0
64,7,22,46,0.0
64,7,22,47,0.0
64,7,22,48,0.0
64,7,22,49,0.0
64,7,22,50,0.0
64,7,22,51,0.0
64,7,22,52,0.0
64,7,22,53,0.0
64,7,22,54,0.0
64,7,22,55,0.0
64,7,22,56,0.0
64,7,22,57,0.0
64,7,22,58,0.0
64,7,22,59,0.0
64,7,22,60,0.0
64,7,22,61,0.0
64,7,22,62,0.011009304177657874
64,7,22,63,0.0
64,7,22,64,0.008545988978181516
64,7,23,1,0.9804447087356566
64,7,23,2,0.0
64,7,23,3,0.0
64,7,23,4,0.0
64,7,23,5,0.0
64,7,23,6,0.0
64,7,23,7,0.0
64,7,23,8,0.0
64,7,23,9,0.0
64,7,23,10,0.0
64,7,23,11,0.0
64,7,23,12,0.0
64,7,23,13,0.0
64,7,23,14,0.0
64,7,23,15,0.0
64,7,23,16,0.0
64,7,23,17,0.0
64,7,23,18,0.0
64,7,23,19,0.0
64,7,23,20,0.0
64,7,23,21,0.0
64,7,23,22,0.0
64,7,23,23,0.0
64,7,23,24,0.0
64,7,23,25,0.0
64,7,23,26,0.0
64,7,23,27,0.0
64,7,23,28,0.0
64,7,23,29,0.0
64,7,23,30,0.0
64,7,23,31,0.0
64,7,23,32,0.0
64,7,23,33,0.0
64,7,23,34,0.0
64,7,23,35,0.0
64,7,23,36,0.0
64,7,23,37,0.0
64,7,23,38,0.0
64,7,23,39,0.0
64,7,23,40,0.0
64,7,23,41,0.0
64,7,23,42,0.0
64,7,23,43,0.0
64,7,23,44,0.0
64,7,23,45,0.0
64,7,23,46,0.0
64,7,23,47,0.0
64,7,23,48,0.0
64,7,23,49,0.0
64,7,23,50,0.0
64,7,23,51,0.0
64,7,23,52,0.0
64,7,23,53,0.0
64,7,23,54,0.0
64,7,23,55,0.0
64,7,23,56,0.0
64,7,23,57,0.0
64,7,23,58,0.0
64,7,23,59,0.0
64,7,23,60,0.0
64,7,23,61,0.0
64,7,23,62,0.011009342189252333
64,7,23,63,0.0
64,7,23,64,0.00854594907509114
64,7,24,1,0.9804447055162774
64,7,24,2,0.0
64,7,24,3,0.0
64,7,24,4,0.0
64,7,24,5,0.0
64,7,24,6,0.0
64,7,24,7,0.0
64,7,24,8,0.0
64,7,24,9,0.0
64,7,24,10,0.0
64,7,24,11,0.0
64,7,24,12,0.0
64,7,24,13,0.0
64,7,24,14,0.0
64,7,24,15,0.0
64,7,24,16,0.0
64,7,24,17,0.0
64,7,24,18,0.0
64,7,24,19,0.0
64,7,24,20,0.0
64,7,24,21,0.0
64,7,24,22,0.0
64,7,24,23,0.0
64,7,24,24,0.0
64,7,24,25,0.0
64,7,24,26,0.0
64,7,24,27,0.0
64,7,24,28,0.0
64,7,24,29,0.0
64,7,24,30,0.0
64,7,24,31,0.0
64,7,24,32,0.0
64,7,24,33,0.0
64,7,24,34,0.0
64,7,24,35,0.0
64,7,24,36,0.0
64,7,24,37,0.0
64,7,24,38,0.0
64,7,24,39,0.0
64,7,24,40,0.0
64,7,24,41,0.0
64,7,24,42,0.0
64,7,24,43,0.0
64,7,24,44,0.0
64,7,24,45,0.0
64,7,24,46,0.0
64,7,24,47,0.0
64,7,24,48,0.0
64,7,24,49,0.0
64,7,24,50,0.0
64,7,24,51,0.0
64,7,24,52,0.0
64,7,24,53,0.0
64,7,24,54,0.0
64,7,24,55,0.0
64,7,24,56,0.0
64,7,24,57,0.0
64,7,24,58,0.0
64,7,24,59,0.0
64,7,24,60,0.0
64,7,24,61,0.0
64,7,24,62,0.011009414072414818
64,7,24,63,0.0
64,7,24,64,0.008545880411308026
64,7,25,1,0.9804447071272057
64,7,25,2,0.0
64,7,25,3,0.0
64,7,25,4,0.0
64,7,25,5,0.0
64,7,25,6,0.0
64,7,25,7,0.0
64,7,25,8,0.0
64,7,25,9,0.0
64,7,25,10,0.0
64,7,25,11,0.0
64,7,25,12,0.0
64,7,25,13,0.0
64,7,25,14,0.0
64,7,25,15,0.0
64,7,25,16,0.0
64,7,25,17,0.0
64,7,25,18,0.0
64,7,25,19,0.0
64,7,25,20,0.0
64,7,25,21,0.0
64,7,25,22,0.0
64,7,25,23,0.0
64,7,25,24,0.0
64,7,25,25,0.0
64,7,25,26,0.0
64,7,25,27,0.0
64,7,25,28,0.0
64,7,25,29,0.0
64,7,25,30,0.0
64,7,25,31,0.0
64,7,25,32,0.0
64,7,25,33,0.0
64,7,25,34,0.0
64,7,25,35,0.0
64,7,25,36,0.0
64,7,25,37,0.0
64,7,25,38,0.0
64,7,25,39,0.0
64,7,25,40,0.0
64,7,25,41,0.0
64,7,25,42,0.0
64,7,25,43,0.0
64,7,25,44,0.0
64,7,25,45,0.0
64,7,25,46,0.0
64,7,25,47,0.0
64,7,25,48,0.0
64,7,25,49,0.0
64,7,25,50,0.0
64,7,25,51,0.0
64,7,25,52,0.0
64,7,25,53,0.0
64,7,25,54,0.0
64,7,25,55,0.0
64,7,25,56,0.0
64,7,25,57,0.0
64,7,25,58,0.0
64,7,25,59,0.0
64,7,25,60,0.0
64,7,25,61,0.0
64,7,25,62,0.011009322639002424
64,7,25,63,0.0
64,7,25,64,0.0085459702337919
64,7,26,1,0.9804447056514654
64,7,26,2,0.0
64,7,26,3,0.0
64,7,26,4,0.0
64,7,26,5,0.0
64,7,26,6,0.0
64,7,26,7,0.0
64,7,26,8,0.0
64,7,26,9,0.0
64,7,26,10,0.0
64,7,26,11,0.0
64,7,26,12,0.0
64,7,26,13,0.0
64,7,26,14,0.0
64,7,26,15,0.0
64,7,26,16,0.0
64,7,26,17,0.0
64,7,26,18,0.0
64,7,26,19,0.0
64,7,26,20,0.0
64,7,26,21,0.0
64,7,26,22,0.0
64,7,26,23,0.0
64,7,26,24,0.0
64,7,26,25,0.0
64,7,26,26,0.0
64,7,26,27,0.0
64,7,26,28,0.0
64,7,26,29,0.0
64,7,26,30,0.0
64,7,26,31,0.0
64,7,26,32,0.0
64,7,26,33,0.0
64,7,26,34,0.0
64,7,26,35,0.0
64,7,26,36,0.0
64,7,26,37,0.0
64,7,26,38,0.0
64,7,26,39,0.0
64,7,26,40,0.0
64,7,26,41,0.0
64,7,26,42,0.0
64,7,26,43,0.0
64,7,26,44,0.0
64,7,26,45,0.0
64,7,26,46,0.0
64,7,26,47,0.0
64,7,26,48,0.0
64,7,26,49,0.0
64,7,26,50,0.0
64,7,26,51,0.0
64,7,26,52,0.0
64,7,26,53,0.0
64,7,26,54,0.0
64,7,26,55,0.0
64,7,26,56,0.0
64,7,26,57,0.0
64,7,26,58,0.0
64,7,26,59,0.0
64,7,26,60,0.0
64,7,26,61,0.0
64,7,26,62,0.011009332069541394
64,7,26,63,0.0
64,7,26,64,0.008545962278993284
64,7,27,1,0.9804447081413636
64,7,27,2,0.0
64,7,27,3,0.0
64,7,27,4,0.0
64,7,27,5,0.0
64,7,27,6,0.0
64,7,27,7,0.0
64,7,27,8,0.0
64,7,27,9,0.0
64,7,27,10,0.0
64,7,27,11,0.0
64,7,27,12,0.0
64,7,27,13,0.0
64,7,27,14,0.0
64,7,27,15,0.0
64,7,27,16,0.0
64,7,27,17,0.0
64,7,27,18,0.0
64,7,27,19,0.0
64,7,27,20,0.0
64,7,27,21,0.0
64,7,27,22,0.0
64,7,27,23,0.0
64,7,27,24,0.0
64,7,27,25,0.0
64,7,27,26,0.0
64,7,27,27,0.0
64,7,27,28,0.0
64,7,27,29,0.0
64,7,27,30,0.0
64,7,27,31,0.0
64,7,27,32,0.0
64,7,27,33,0.0
64,7,27,34,0.0
64,7,27,35,0.0
64,7,27,36,0.0
64,7,27,37,0.0
64,7,27,38,0.0
64,7,27,39,0.0
64,7,27,40,0.0
64,7,27,41,0.0
64,7,27,42,0.0
64,7,27,43,0.0
64,7,27,44,0.0
64,7,27,45,0.0
64,7,27,46,0.0
64,7,27,47,0.0
64,7,27,48,0.0
64,7,27,49,0.0
64,7,27,50,0.0
64,7,27,51,0.0
64,7,27,52,0.0
64,7,27,53,0.0
64,7,27,54,0.0
64,7,27,55,0.0
64,7,27,56,0.0
64,7,27,57,0.0
64,7,27,58,0.0
64,7,27,59,0.0
64,7,27,60,0.0
64,7,27,61,0.0
64,7,27,62,0.011009381495774354
64,7,27,63,0.0
64,7,27,64,0.008545910362862133
64,7,28,1,0.9804447052604254
64,7,28,2,0.0
64,7,28,3,0.0
64,7,28,4,0.0
64,7,28,5,0.0
64,7,28,6,0.0
64,7,28,7,0.0
64,7,28,8,0.0
64,7,28,9,0.0
64,7,28,10,0.0
64,7,28,11,0.0
64,7,28,12,0.0
64,7,28,13,0.0
64,7,28,14,0.0
64,7,28,15,0.0
64,7,28,16,0.0
64,7,28,17,0.0
64,7,28,18,0.0
64,7,28,19,0.0
64,7,28,20,0.0
64,7,28,21,0.0
64,7,28,22,0.0
64,7,28,23,0.0
64,7,28,24,0.0
64,7,28,25,0.0
64,7,28,26,0.0
64,7,28,27,0.0
64,7,28,28,0.0
64,7,28,29,0.0
64,7,28,30,0.0
64,7,28,31,0.0
64,7,28,32,0.0
64,7,28,33,0.0
64,7,28,34,0.0
64,7,28,35,0.0
64,7,28,36,0.0
64,7,28,37,0.0
64,7,28,38,0.0
64,7,28,39,0.0
64,7,28,40,0.0
64,7,28,41,0.0
64,7,28,42,0.0
64,7,28,43,0.0
64,7,28,44,0.0
64,7,28,45,0.0
64,7,28,46,0.0
64,7,28,47,0.0
64,7,28,48,0.0
64,7,28,49,0.0
64,7,28,50,0.0
64,7,28,51,0.0
64,7,28,52,0.0
64,7,28,53,0.0
64,7,28,54,0.0
64,7,28,55,0.0
64,7,28,56,0.0
64,7,28,57,0.0
64,7,28,58,0.0
64,7,28,59,0.0
64,7,28,60,0.0
64,7,28,61,0.0
64,7,28,62,0.011009478269449202
64,7,28,63,0.0
64,7,28,64,0.008545816470125351
64,7,29,1,0.9804447164682805
64,7,29,2,0.0
64,7,29,3,0.0
64,7,29,4,0.0
64,7,29,5,0.0
64,7,29,6,0.0
64,7,29,7,0.0
64,7,29,8,0.0
64,7,29,9,0.0
64,7,29,10,0.0
64,7,29,11,0.0
64,7,29,12,0.0
64,7,29,13,0.0
64,7,29,14,0.0
64,7,29,15,0.0
64,7,29,16,0.0
64,7,29,17,0.0
64,7,29,18,0.0
64,7,29,19,0.0
64,7,29,20,0.0
64,7,29,21,0.0
64,7,29,22,0.0
64,7,29,23,0.0
64,7,29,24,0.0
64,7,29,25,0.0
64,7,29,26,0.0
64,7,29,27,0.0
64,7,29,28,0.0
64,7,29,29,0.0
64,7,29,30,0.0
64,7,29,31,0.0
64,7,29,32,0.0
64,7,29,33,0.0
64,7,29,34,0.0
64,7,29,35,0.0
64,7,29,36,0.0
64,7,29,37,0.0
64,7,29,38,0.0
64,7,29,39,0.0
64,7,29,40,0.0
64,7,29,41,0.0
64,7,29,42,0.0
64,7,29,43,0.0
64,7,29,44,0.0
64,7,29,45,0.0
64,7,29,46,0.0
64,7,29,47,0.0
64,7,29,48,0.0
64,7,29,49,0.0
64,7,29,50,0.0
64,7,29,51,0.0
64,7,29,52,0.0
64,7,29,53,0.0
64,7,29,54,0.0
64,7,29,55,0.0
64,7,29,56,0.0
64,7,29,57,0.0
64,7,29,58,0.0
64,7,29,59,0.0
64,7,29,60,0.0
64,7,29,61,0.0
64,7,29,62,0.011009349299455436
64,7,29,63,0.0
64,7,29,64,0.008545934232264239
64,7,30,1,0.9804447106859883
64,7,30,2,0.0
64,7,30,3,0.0
64,7,30,4,0.0
64,7,30,5,0.0
64,7,30,6,0.0
64,7,30,7,0.0
64,7,30,8,0.0
64,7,30,9,0.0
64,7,30,10,0.0
64,7,30,11,0.0
64,7,30,12,0.0
64,7,30,13,0.0
64,7,30,14,0.0
64,7,30,15,0.0
64,7,30,16,0.0
64,7,30,17,0.0
64,7,30,18,0.0
64,7,30,19,0.0
64,7,30,20,0.0
64,7,30,21,0.0
64,7,30,22,0.0
64,7,30,23,0.0
64,7,30,24,0.0
64,7,30,25,0.0
64,7,30,26,0.0
64,7,30,27,0.0
64,7,30,28,0.0
64,7,30,29,0.0
64,7,30,30,0.0
64,7,30,31,0.0
64,7,30,32,0.0
64,7,30,33,0.0
64,7,30,34,0.0
64,7,30,35,0.0
64,7,30,36,0.0
64,7,30,37,0.0
64,7,30,38,0.0
64,7,30,39,0.0
64,7,30,40,0.0
64,7,30,41,0.0
64,7,30,42,0.0
64,7,30,43,0.0
64,7,30,44,0.0
64,7,30,45,0.0
64,7,30,46,0.0
64,7,30,47,0.0
64,7,30,48,0.0
64,7,30,49,0.0
64,7,30,50,0.0
64,7,30,51,0.0
64,7,30,52,0.0
64,7,30,53,0.0
64,7,30,54,0.0
64,7,30,55,0.0
64,7,30,56,0.0
64,7,30,57,0.0
64,7,30,58,0.0
64,7,30,59,0.0
64,7,30,60,0.0
64,7,30,61,0.0
64,7,30,62,0.011009340296982868
64,7,30,63,0.0
64,7,30,64,0.008545949017028905
64,7,31,1,0.9804447066337055
64,7,31,2,0.0
64,7,31,3,0.0
64,7,31,4,0.0
64,7,31,5,0.0
64,7,31,6,0.0
64,7,31,7,0.0
64,7,31,8,0.0
64,7,31,9,0.0
64,7,31,10,0.0
64,7,31,11,0.0
64,7,31,12,0.0
64,7,31,13,0.0
64,7,31,14,0.0
64,7,31,15,0.0
64,7,31,16,0.0
64,7,31,17,0.0
64,7,31,18,0.0
64,7,31,19,0.0
64,7,31,20,0.0
64,7,31,21,0.0
64,7,31,22,0.0
64,7,31,23,0.0
64,7,31,24,0.0
64,7,31,25,0.0
64,7,31,26,0.0
64,7,31,27,0.0
64,7,31,28,0.0
64,7,31,29,0.0
64,7,31,30,0.0
64,7,31,31,0.0
64,7,31,32,0.0
64,7,31,33,0.0
64,7,31,34,0.0
64,7,31,35,0.0
64,7,31,36,0.0
64,7,31,37,0.0
64,7,31,38,0.0
64,7,31,39,0.0
64,7,31,40,0.0
64,7,31,41,0.0
64,7,31,42,0.0
64,7,31,43,0.0
64,7,31,44,0.0
64,7,31,45,0.0
64,7,31,46,0.0
64,7,31,47,0.0
64,7,31,48,0.0
64,7,31,49,0.0
64,7,31,50,0.0
64,7,31,51,0.0
64,7,31,52,0.0
64,7,31,53,0.0
64,7,31,54,0.0
64,7,31,55,0.0
64,7,31,56,0.0
64,7,31,57,0.0
64,7,31,58,0.0
64,7,31,59,0.0
64,7,31,60,0.0
64,7,31,61,0.0
64,7,31,62,0.011009352982247868
64,7,31,63,0.0
64,7,31,64,0.008545940384046567
64,7,32,1,0.9804447083248253
64,7,32,2,0.0
64,7,32,3,0.0
64,7,32,4,0.0
64,7,32,5,0.0
64,7,32,6,0.0
64,7,32,7,0.0
64,7,32,8,0.0
64,7,32,9,0.0
64,7,32,10,0.0
64,7,32,11,0.0
64,7,32,12,0.0
64,7,32,13,0.0
64,7,32,14,0.0
64,7,32,15,0.0
64,7,32,16,0.0
64,7,32,17,0.0
64,7,32,18,0.0
64,7,32,19,0.0
64,7,32,20,0.0
64,7,32,21,0.0
64,7,32,22,0.0
64,7,32,23,0.0
64,7,32,24,0.0
64,7,32,25,0.0
64,7,32,26,0.0
64,7,32,27,0.0
64,7,32,28,0.0
64,7,32,29,0.0
64,7,32,30,0.0
64,7,32,31,0.0
64,7,32,32,0.0
64,7,32,33,0.0
64,7,32,34,0.0
64,7,32,35,0.0
64,7,32,36,0.0
64,7,32,37,0.0
64,7,32,38,0.0
64,7,32,39,0.0
64,7,32,40,0.0
64,7,32,41,0.0
64,7,32,42,0.0
64,7,32,43,0.0
64,7,32,44,0.0
64,7,32,45,0.0
64,7,32,46,0.0
64,7,32,47,0.0
64,7,32,48,0.0
64,7,32,49,0.0
64,7,32,50,0.0
64,7,32,51,0.0
64,7,32,52,0.0
64,7,32,53,0.0
64,7,32,54,0.0
64,7,32,55,0.0
64,7,32,56,0.0
64,7,32,57,0.0
64,7,32,58,0.0
64,7,32,59,0.0
64,7,32,60,0.0
64,7,32,61,0.0
64,7,32,62,0.011009337030304945
64,7,32,63,0.0
64,7,32,64,0.00854595464486961
64,7,33,1,0.9804447006398225
64,7,33,2,0.0
64,7,33,3,0.0
64,7,33,4,0.0
64,7,33,5,0.0
64,7,33,6,0.0
64,7,33,7,0.0
64,7,33,8,0.0
64,7,33,9,0.0
64,7,33,10,0.0
64,7,33,11,0.0
64,7,33,12,0.0
64,7,33,13,0.0
64,7,33,14,0.0
64,7,33,15,0.0
64,7,33,16,0.0
64,7,33,17,0.0
64,7,33,18,0.0
64,7,33,19,0.0
64,7,33,20,0.0
64,7,33,21,0.0
64,7,33,22,0.0
64,7,33,23,0.0
64,7,33,24,0.0
64,7,33,25,0.0
64,7,33,26,0.0
64,7,33,27,0.0
64,7,33,28,0.0
64,7,33,29,0.0
64,7,33,30,0.0
64,7,33,31,0.0
64,7,33,32,0.0
64,7,33,33,0.0
64,7,33,34,0.0
64,7,33,35,0.0
64,7,33,36,0.0
64,7,33,37,0.0
64,7,33,38,0.0
64,7,33,39,0.0
64,7,33,40,0.0
64,7,33,41,0.0
64,7,33,42,0.0
64,7,33,43,0.0
64,7,33,44,0.0
64,7,33,45,0.0
64,7,33,46,0.0
64,7,33,47,0.0
64,7,33,48,0.0
64,7,33,49,0.0
64,7,33,50,0.0
64,7,33,51,0.0
64,7,33,52,0.0
64,7,33,53,0.0
64,7,33,54,0.0
64,7,33,55,0.0
64,7,33,56,0.0
64,7,33,57,0.0
64,7,33,58,0.0
64,7,33,59,0.0
64,7,33,60,0.0
64,7,33,61,0.0
64,7,33,62,0.011009861956062388
64,7,33,63,0.0
64,7,33,64,0.008545437404115265
64,7,34,1,0.9804447087448873
64,7,34,2,0.0
64,7,34,3,0.0
64,7,34,4,0.0
64,7,34,5,0.0
64,7,34,6,0.0
64,7,34,7,0.0
64,7,34,8,0.0
64,7,34,9,0.0
64,7,34,10,0.0
64,7,34,11,0.0
64,7,34,12,0.0
64,7,34,13,0.0
64,7,34,14,0.0
64,7,34,15,0.0
64,7,34,16,0.0
64,7,34,17,0.0
64,7,34,18,0.0
64,7,34,19,0.0
64,7,34,20,0.0
64,7,34,21,0.0
64,7,34,22,0.0
64,7,34,23,0.0
64,7,34,24,0.0
64,7,34,25,0.0
64,7,34,26,0.0
64,7,34,27,0.0
64,7,34,28,0.0
64,7,34,29,0.0
64,7,34,30,0.0
64,7,34,31,0.0
64,7,34,32,0.0
64,7,34,33,0.0
64,7,34,34,0.0
64,7,34,35,0.0
64,7,34,36,0.0
64,7,34,37,0.0
64,7,34,38,0.0
64,7,34,39,0.0
64,7,34,40,0.0
64,7,34,41,0.0
64,7,34,42,0.0
64,7,34,43,0.0
64,7,34,44,0.0
64,7,34,45,0.0
64,7,34,46,0.0
64,7,34,47,0.0
64,7,34,48,0.0
64,7,34,49,0.0
64,7,34,50,0.0
64,7,34,51,0.0
64,7,34,52,0.0
64,7,34,53,0.0
64,7,34,54,0.0
64,7,34,55,0.0
64,7,34,56,0.0
64,7,34,57,0.0
64,7,34,58,0.0
64,7,34,59,0.0
64,7,34,60,0.0
64,7,34,61,0.0
64,7,34,62,0.011009373599092754
64,7,34,63,0.0
64,7,34,64,0.008545917656019997
64,7,35,1,0.9804447056759859
64,7,35,2,0.0
64,7,35,3,0.0
64,7,35,4,0.0
64,7,35,5,0.0
64,7,35,6,0.0
64,7,35,7,0.0
64,7,35,8,0.0
64,7,35,9,0.0
64,7,35,10,0.0
64,7,35,11,0.0
64,7,35,12,0.0
64,7,35,13,0.0
64,7,35,14,0.0
64,7,35,15,0.0
64,7,35,16,0.0
64,7,35,17,0.0
64,7,35,18,0.0
64,7,35,19,0.0
64,7,35,20,0.0
64,7,35,21,0.0
64,7,35,22,0.0
64,7,35,23,0.0
64,7,35,24,0.0
64,7,35,25,0.0
64,7,35,26,0.0
64,7,35,27,0.0
64,7,35,28,0.0
64,7,35,29,0.0
64,7,35,30,0.0
64,7,35,31,0.0
64,7,35,32,0.0
64,7,35,33,0.0
64,7,35,34,0.0
64,7,35,35,0.0
64,7,35,36,0.0
64,7,35,37,0.0
64,7,35,38,0.0
64,7,35,39,0.0
64,7,35,40,0.0
64,7,35,41,0.0
64,7,35,42,0.0
64,7,35,43,0.0
64,7,35,44,0.0
64,7,35,45,0.0
64,7,35,46,0.0
64,7,35,47,0.0
64,7,35,48,0.0
64,7,35,49,0.0
64,7,35,50,0.0
64,7,35,51,0.0
64,7,35,52,0.0
64,7,35,53,0.0
64,7,35,54,0.0
64,7,35,55,0.0
64,7,35,56,0.0
64,7,35,57,0.0
64,7,35,58,0.0
64,7,35,59,0.0
64,7,35,60,0.0
64,7,35,61,0.0
64,7,35,62,0.011009407633748011
64,7,35,63,0.0
64,7,35,64,0.008545886690266135
64,7,36,1,0.9804447064943259
64,7,36,2,0.0
64,7,36,3,0.0
64,7,36,4,0.0
64,7,36,5,0.0
64,7,36,6,0.0
64,7,36,7,0.0
64,7,36,8,0.0
64,7,36,9,0.0
64,7,36,10,0.0
64,7,36,11,0.0
64,7,36,12,0.0
64,7,36,13,0.0
64,7,36,14,0.0
64,7,36,15,0.0
64,7,36,16,0.0
64,7,36,17,0.0
64,7,36,18,0.0
64,7,36,19,0.0
64,7,36,20,0.0
64,7,36,21,0.0
64,7,36,22,0.0
64,7,36,23,0.0
64,7,36,24,0.0
64,7,36,25,0.0
64,7,36,26,0.0
64,7,36,27,0.0
64,7,36,28,0.0
64,7,36,29,0.0
64,7,36,30,0.0
64,7,36,31,0.0
64,7,36,32,0.0
64,7,36,33,0.0
64,7,36,34,0.0
64,7,36,35,0.0
64,7,36,36,0.0
64,7,36,37,0.0
64,7,36,38,0.0
64,7,36,39,0.0
64,7,36,40,0.0
64,7,36,41,0.0
64,7,36,42,0.0
64,7,36,43,0.0
64,7,36,44,0.0
64,7,36,45,0.0
64,7,36,46,0.0
64,7,36,47,0.0
64,7,36,48,0.0
64,7,36,49,0.0
64,7,36,50,0.0
64,7,36,51,0.0
64,7,36,52,0.0
64,7,36,53,0.0
64,7,36,54,0.0
64,7,36,55,0.0
64,7,36,56,0.0
64,7,36,57,0.0
64,7,36,58,0.0
64,7,36,59,0.0
64,7,36,60,0.0
64,7,36,61,0.0
64,7,36,62,0.011009332470678115
64,7,36,63,0.0
64,7,36,64,0.008545961034996146
64,7,37,1,0.9804447072303838
64,7,37,2,0.0
64,7,37,3,0.0
64,7,37,4,0.0
64,7,37,5,0.0
64,7,37,6,0.0
64,7,37,7,0.0
64,7,37,8,0.0
64,7,37,9,0.0
64,7,37,10,0.0
64,7,37,11,0.0
64,7,37,12,0.0
64,7,37,13,0.0
64,7,37,14,0.0
64,7,37,15,0.0
64,7,37,16,0.0
64,7,37,17,0.0
64,7,37,18,0.0
64,7,37,19,0.0
64,7,37,20,0.0
64,7,37,21,0.0
64,7,37,22,0.0
64,7,37,23,0.0
64,7,37,24,0.0
64,7,37,25,0.0
64,7,37,26,0.0
64,7,37,27,0.0
64,7,37,28,0.0
64,7,37,29,0.0
64,7,37,30,0.0
64,7,37,31,0.0
64,7,37,32,0.0
64,7,37,33,0.0
64,7,37,34,0.0
64,7,37,35,0.0
64,7,37,36,0.0
64,7,37,37,0.0
64,7,37,38,0.0
64,7,37,39,0.0
64,7,37,40,0.0
64,7,37,41,0.0
64,7,37,42,0.0
64,7,37,43,0.0
64,7,37,44,0.0
64,7,37,45,0.0
64,7,37,46,0.0
64,7,37,47,0.0
64,7,37,48,0.0
64,7,37,49,0.0
64,7,37,50,0.0
64,7,37,51,0.0
64,7,37,52,0.0
64,7,37,53,0.0
64,7,37,54,0.0
64,7,37,55,0.0
64,7,37,56,0.0
64,7,37,57,0.0
64,7,37,58,0.0
64,7,37,59,0.0
64,7,37,60,0.0
64,7,37,61,0.0
64,7,37,62,0.011009381715973852
64,7,37,63,0.0
64,7,37,64,0.00854591105364236
64,7,38,1,0.9804447134661491
64,7,38,2,0.0
64,7,38,3,0.0
64,7,38,4,0.0
64,7,38,5,0.0
64,7,38,6,0.0
64,7,38,7,0.0
64,7,38,8,0.0
64,7,38,9,0.0
64,7,38,10,0.0
64,7,38,11,0.0
64,7,38,12,0.0
64,7,38,13,0.0
64,7,38,14,0.0
64,7,38,15,0.0
64,7,38,16,0.0
64,7,38,17,0.0
64,7,38,18,0.0
64,7,38,19,0.0
64,7,38,20,0.0
64,7,38,21,0.0
64,7,38,22,0.0
64,7,38,23,0.0
64,7,38,24,0.0
64,7,38,25,0.0
64,7,38,26,0.0
64,7,38,27,0.0
64,7,38,28,0.0
64,7,38,29,0.0
64,7,38,30,0.0
64,7,38,31,0.0
64,7,38,32,0.0
64,7,38,33,0.0
64,7,38,34,0.0
64,7,38,35,0.0
64,7,38,36,0.0
64,7,38,37,0.0
64,7,38,38,0.0
64,7,38,39,0.0
64,7,38,40,0.0
64,7,38,41,0.0
64,7,38,42,0.0
64,7,38,43,0.0
64,7,38,44,0.0
64,7,38,45,0.0
64,7,38,46,0.0
64,7,38,47,0.0
64,7,38,48,0.0
64,7,38,49,0.0
64,7,38,50,0.0
64,7,38,51,0.0
64,7,38,52,0.0
64,7,38,53,0.0
64,7,38,54,0.0
64,7,38,55,0.0
64,7,38,56,0.0
64,7,38,57,0.0
64,7,38,58,0.0
64,7,38,59,0.0
64,7,38,60,0.0
64,7,38,61,0.0
64,7,38,62,0.011009077811896858
64,7,38,63,0.0
64,7,38,64,0.00854620872195402
64,7,39,1,0.9804447073879252
64,7,39,2,0.0
64,7,39,3,0.0
64,7,39,4,0.0
64,7,39,5,0.0
64,7,39,6,0.0
64,7,39,7,0.0
64,7,39,8,0.0
64,7,39,9,0.0
64,7,39,10,0.0
64,7,39,11,0.0
64,7,39,12,0.0
64,7,39,13,0.0
64,7,39,14,0.0
64,7,39,15,0.0
64,7,39,16,0.0
64,7,39,17,0.0
64,7,39,18,0.0
64,7,39,19,0.0
64,7,39,20,0.0
64,7,39,21,0.0
64,7,39,22,0.0
64,7,39,23,0.0
64,7,39,24,0.0
64,7,39,25,0.0
64,7,39,26,0.0
64,7,39,27,0.0
64,7,39,28,0.0
64,7,39,29,0.0
64,7,39,30,0.0
64,7,39,31,0.0
64,7,39,32,0.0
64,7,39,33,0.0
64,7,39,34,0.0
64,7,39,35,0.0
64,7,39,36,0.0
64,7,39,37,0.0
64,7,39,38,0.0
64,7,39,39,0.0
64,7,39,40,0.0
64,7,39,41,0.0
64,7,39,42,0.0
64,7,39,43,0.0
64,7,39,44,0.0
64,7,39,45,0.0
64,7,39,46,0.0
64,7,39,47,0.0
64,7,39,48,0.0
64,7,39,49,0.0
64,7,39,50,0.0
64,7,39,51,0.0
64,7,39,52,0.0
64,7,39,53,0.0
64,7,39,54,0.0
64,7,39,55,0.0
64,7,39,56,0.0
64,7,39,57,0.0
64,7,39,58,0.0
64,7,39,59,0.0
64,7,39,60,0.0
64,7,39,61,0.0
64,7,39,62,0.011009330465574764
64,7,39,63,0.0
64,7,39,64,0.008545962146500137
64,7,40,1,0.9804447068913482
64,7,40,2,0.0
64,7,40,3,0.0
64,7,40,4,0.0
64,7,40,5,0.0
64,7,40,6,0.0
64,7,40,7,0.0
64,7,40,8,0.0
64,7,40,9,0.0
64,7,40,10,0.0
64,7,40,11,0.0
64,7,40,12,0.0
64,7,40,13,0.0
64,7,40,14,0.0
64,7,40,15,0.0
64,7,40,16,0.0
64,7,40,17,0.0
64,7,40,18,0.0
64,7,40,19,0.0
64,7,40,20,0.0
64,7,40,21,0.0
64,7,40,22,0.0
64,7,40,23,0.0
64,7,40,24,0.0
64,7,40,25,0.0
64,7,40,26,0.0
64,7,40,27,0.0
64,7,40,28,0.0
64,7,40,29,0.0
64,7,40,30,0.0
64,7,40,31,0.0
64,7,40,32,0.0
64,7,40,33,0.0
64,7,40,34,0.0
64,7,40,35,0.0
64,7,40,36,0.0
64,7,40,37,0.0
64,7,40,38,0.0
64,7,40,39,0.0
64,7,40,40,0.0
64,7,40,41,0.0
64,7,40,42,0.0
64,7,40,43,0.0
64,7,40,44,0.0
64,7,40,45,0.0
64,7,40,46,0.0
64,7,40,47,0.0
64,7,40,48,0.0
64,7,40,49,0.0
64,7,40,50,0.0
64,7,40,51,0.0
64,7,40,52,0.0
64,7,40,53,0.0
64,7,40,54,0.0
64,7,40,55,0.0
64,7,40,56,0.0
64,7,40,57,0.0
64,7,40,58,0.0
64,7,40,59,0.0
64,7,40,60,0.0
64,7,40,61,0.0
64,7,40,62,0.011009338682735612
64,7,40,63,0.0
64,7,40,64,0.008545954425916283
64,7,41,1,0.9804447105016584
64,7,41,2,0.0
64,7,41,3,0.0
64,7,41,4,0.0
64,7,41,5,0.0
64,7,41,6,0.0
64,7,41,7,0.0
64,7,41,8,0.0
64,7,41,9,0.0
64,7,41,10,0.0
64,7,41,11,0.0
64,7,41,12,0.0
64,7,41,13,0.0
64,7,41,14,0.0
64,7,41,15,0.0
64,7,41,16,0.0
64,7,41,17,0.0
64,7,41,18,0.0
64,7,41,19,0.0
64,7,41,20,0.0
64,7,41,21,0.0
64,7,41,22,0.0
64,7,41,23,0.0
64,7,41,24,0.0
64,7,41,25,0.0
64,7,41,26,0.0
64,7,41,27,0.0
64,7,41,28,0.0
64,7,41,29,0.0
64,7,41,30,0.0
64,7,41,31,0.0
64,7,41,32,0.0
64,7,41,33,0.0
64,7,41,34,0.0
64,7,41,35,0.0
64,7,41,36,0.0
64,7,41,37,0.0
64,7,41,38,0.0
64,7,41,39,0.0
64,7,41,40,0.0
64,7,41,41,0.0
64,7,41,42,0.0
64,7,41,43,0.0
64,7,41,44,0.0
64,7,41,45,0.0
64,7,41,46,0.0
64,7,41,47,0.0
64,7,41,48,0.0
64,7,41,49,0.0
64,7,41,50,0.0
64,7,41,51,0.0
64,7,41,52,0.0
64,7,41,53,0.0
64,7,41,54,0.0
64,7,41,55,0.0
64,7,41,56,0.0
64,7,41,57,0.0
64,7,41,58,0.0
64,7,41,59,0.0
64,7,41,60,0.0
64,7,41,61,0.0
64,7,41,62,0.011009314885722848
64,7,41,63,0.0
64,7,41,64,0.008545974612618707
64,7,42,1,0.980444709438047
64,7,42,2,0.0
64,7,42,3,0.0
64,7,42,4,0.0
64,7,42,5,0.0
64,7,42,6,0.0
64,7,42,7,0.0
64,7,42,8,0.0
64,7,42,9,0.0
64,7,42,10,0.0
64,7,42,11,0.0
64,7,42,12,0.0
64,7,42,13,0.0
64,7,42,14,0.0
64,7,42,15,0.0
64,7,42,16,0.0
64,7,42,17,0.0
64,7,42,18,0.0
64,7,42,19,0.0
64,7,42,20,0.0
64,7,42,21,0.0
64,7,42,22,0.0
64,7,42,23,0.0
64,7,42,24,0.0
64,7,42,25,0.0
64,7,42,26,0.0
64,7,42,27,0.0
64,7,42,28,0.0
64,7,42,29,0.0
64,7,42,30,0.0
64,7,42,31,0.0
64,7,42,32,0.0
64,7,42,33,0.0
64,7,42,34,0.0
64,7,42,35,0.0
64,7,42,36,0.0
64,7,42,37,0.0
64,7,42,38,0.0
64,7,42,39,0.0
64,7,42,40,0.0
64,7,42,41,0.0
64,7,42,42,0.0
64,7,42,43,0.0
64,7,42,44,0.0
64,7,42,45,0.0
64,7,42,46,0.0
64,7,42,47,0.0
64,7,42,48,0.0
64,7,42,49,0.0
64,7,42,50,0.0
64,7,42,51,0.0
64,7,42,52,0.0
64,7,42,53,0.0
64,7,42,54,0.0
64,7,42,55,0.0
64,7,42,56,0.0
64,7,42,57,0.0
64,7,42,58,0.0
64,7,42,59,0.0
64,7,42,60,0.0
64,7,42,61,0.0
64,7,42,62,0.011009366735375744
64,7,42,63,0.0
64,7,42,64,0.008545923826577286
64,7,43,1,0.9804447015008088
64,7,43,2,0.0
64,7,43,3,0.0
64,7,43,4,0.0
64,7,43,5,0.0
64,7,43,6,0.0
64,7,43,7,0.0
64,7,43,8,0.0
64,7,43,9,0.0
64,7,43,10,0.0
64,7,43,11,0.0
64,7,43,12,0.0
64,7,43,13,0.0
64,7,43,14,0.0
64,7,43,15,0.0
64,7,43,16,0.0
64,7,43,17,0.0
64,7,43,18,0.0
64,7,43,19,0.0
64,7,43,20,0.0
64,7,43,21,0.0
64,7,43,22,0.0
64,7,43,23,0.0
64,7,43,24,0.0
64,7,43,25,0.0
64,7,43,26,0.0
64,7,43,27,0.0
64,7,43,28,0.0
64,7,43,29,0.0
64,7,43,30,0.0
64,7,43,31,0.0
64,7,43,32,0.0
64,7,43,33,0.0
64,7,43,34,0.0
64,7,43,35,0.0
64,7,43,36,0.0
64,7,43,37,0.0
64,7,43,38,0.0
64,7,43,39,0.0
64,7,43,40,0.0
64,7,43,41,0.0
64,7,43,42,0.0
64,7,43,43,0.0
64,7,43,44,0.0
64,7,43,45,0.0
64,7,43,46,0.0
64,7,43,47,0.0
64,7,43,48,0.0
64,7,43,49,0.0
64,7,43,50,0.0
64,7,43,51,0.0
64,7,43,52,0.0
64,7,43,53,0.0
64,7,43,54,0.0
64,7,43,55,0.0
64,7,43,56,0.0
64,7,43,57,0.0
64,7,43,58,0.0
64,7,43,59,0.0
64,7,43,60,0.0
64,7,43,61,0.0
64,7,43,62,0.0110093049245036
64,7,43,63,0.0
64,7,43,64,0.008545993574687716
64,7,44,1,0.9804447038123331
64,7,44,2,0.0
64,7,44,3,0.0
64,7,44,4,0.0
64,7,44,5,0.0
64,7,44,6,0.0
64,7,44,7,0.0
64,7,44,8,0.0
64,7,44,9,0.0
64,7,44,10,0.0
64,7,44,11,0.0
64,7,44,12,0.0
64,7,44,13,0.0
64,7,44,14,0.0
64,7,44,15,0.0
64,7,44,16,0.0
64,7,44,17,0.0
64,7,44,18,0.0
64,7,44,19,0.0
64,7,44,20,0.0
64,7,44,21,0.0
64,7,44,22,0.0
64,7,44,23,0.0
64,7,44,24,0.0
64,7,44,25,0.0
64,7,44,26,0.0
64,7,44,27,0.0
64,7,44,28,0.0
64,7,44,29,0.0
64,7,44,30,0.0
64,7,44,31,0.0
64,7,44,32,0.0
64,7,44,33,0.0
64,7,44,34,0.0
64,7,44,35,0.0
64,7,44,36,0.0
64,7,44,37,0.0
64,7,44,38,0.0
64,7,44,39,0.0
64,7,44,40,0.0
64,7,44,41,0.0
64,7,44,42,0.0
64,7,44,43,0.0
64,7,44,44,0.0
64,7,44,45,0.0
64,7,44,46,0.0
64,7,44,47,0.0
64,7,44,48,0.0
64,7,44,49,0.0
64,7,44,50,0.0
64,7,44,51,0.0
64,7,44,52,0.0
64,7,44,53,0.0
64,7,44,54,0.0
64,7,44,55,0.0
64,7,44,56,0.0
64,7,44,57,0.0
64,7,44,58,0.0
64,7,44,59,0.0
64,7,44,60,0.0
64,7,44,61,0.0
64,7,44,62,0.011009262652059898
64,7,44,63,0.0
64,7,44,64,0.008546033535607145
64,7,45,1,0.9804447042663195
64,7,45,2,0.0
64,7,45,3,0.0
64,7,45,4,0.0
64,7,45,5,0.0
64,7,45,6,0.0
64,7,45,7,0.0
64,7,45,8,0.0
64,7,45,9,0.0
64,7,45,10,0.0
64,7,45,11,0.0
64,7,45,12,0.0
64,7,45,13,0.0
64,7,45,14,0.0
64,7,45,15,0.0
64,7,45,16,0.0
64,7,45,17,0.0
64,7,45,18,0.0
64,7,45,19,0.0
64,7,45,20,0.0
64,7,45,21,0.0
64,7,45,22,0.0
64,7,45,23,0.0
64,7,45,24,0.0
64,7,45,25,0.0
64,7,45,26,0.0
64,7,45,27,0.0
64,7,45,28,0.0
64,7,45,29,0.0
64,7,45,30,0.0
64,7,45,31,0.0
64,7,45,32,0.0
64,7,45,33,0.0
64,7,45,34,0.0
64,7,45,35,0.0
64,7,45,36,0.0
64,7,45,37,0.0
64,7,45,38,0.0
64,7,45,39,0.0
64,7,45,40,0.0
64,7,45,41,0.0
64,7,45,42,0.0
64,7,45,43,0.0
64,7,45,44,0.0
64,7,45,45,0.0
64,7,45,46,0.0
64,7,45,47,0.0
64,7,45,48,0.0
64,7,45,49,0.0
64,7,45,50,0.0
64,7,45,51,0.0
64,7,45,52,0.0
64,7,45,53,0.0
64,7,45,54,0.0
64,7,45,55,0.0
64,7,45,56,0.0
64,7,45,57,0.0
64,7,45,58,0.0
64,7,45,59,0.0
64,7,45,60,0.0
64,7,45,61,0.0
64,7,45,62,0.011009318778616406
64,7,45,63,0.0
64,7,45,64,0.0085459769550642
64,8,0,1,0.9623491890630929
64,8,0,2,0.0
64,8,0,3,0.0
64,8,0,4,0.0
64,8,0,5,0.0
64,8,0,6,0.0
64,8,0,7,0.0
64,8,0,8,0.0
64,8,0,9,0.0
64,8,0,10,0.0
64,8,0,11,0.0
64,8,0,12,0.0
64,8,0,13,0.0
64,8,0,14,0.0
64,8,0,15,0.0
64,8,0,16,0.0
64,8,0,17,0.0
64,8,0,18,0.0
64,8,0,19,0.0
64,8,0,20,0.0
64,8,0,21,0.0
64,8,0,22,0.0
64,8,0,23,0.0
64,8,0,24,0.031052927568796396
64,8,0,25,0.0
64,8,0,26,0.0
64,8,0,27,0.0
64,8,0,28,0.0
64,8,0,29,0.0
64,8,0,30,0.0
64,8,0,31,0.0
64,8,0,32,0.0
64,8,0,33,0.0
64,8,0,34,0.0
64,8,0,35,0.0
64,8,0,36,0.0
64,8,0,37,0.0
64,8,0,38,0.0
64,8,0,39,0.0
64,8,0,40,0.0
64,8,0,41,0.0
64,8,0,42,0.0
64,8,0,43,0.0
64,8,0,44,0.0
64,8,0,45,0.0
64,8,0,46,0.0
64,8,0,47,0.0
64,8,0,48,0.0
64,8,0,49,0.0
64,8,0,50,0.0
64,8,0,51,0.0
64,8,0,52,0.0
64,8,0,53,0.0
64,8,0,54,0.0
64,8,0,55,0.0
64,8,0,56,0.0
64,8,0,57,0.0
64,8,0,58,0.0
64,8,0,59,0.0
64,8,0,60,0.0
64,8,0,61,0.0
64,8,0,62,0.004633070395125152
64,8,0,63,0.0
64,8,0,64,0.0019648129729855374
64,8,1,1,0.9623491895661902
64,8,1,2,0.0
64,8,1,3,0.0
64,8,1,4,0.0
64,8,1,5,0.0
64,8,1,6,0.0
64,8,1,7,0.0
64,8,1,8,0.0
64,8,1,9,0.0
64,8,1,10,0.0
64,8,1,11,0.0
64,8,1,12,0.0
64,8,1,13,0.0
64,8,1,14,0.0
64,8,1,15,0.0
64,8,1,16,0.0
64,8,1,17,0.0
64,8,1,18,0.0
64,8,1,19,0.0
64,8,1,20,0.0
64,8,1,21,0.0
64,8,1,22,0.0
64,8,1,23,0.0
64,8,1,24,0.031052927982396072
64,8,1,25,0.0
64,8,1,26,0.0
64,8,1,27,0.0
64,8,1,28,0.0
64,8,1,29,0.0
64,8,1,30,0.0
64,8,1,31,0.0
64,8,1,32,0.0
64,8,1,33,0.0
64,8,1,34,0.0
64,8,1,35,0.0
64,8,1,36,0.0
64,8,1,37,0.0
64,8,1,38,0.0
64,8,1,39,0.0
64,8,1,40,0.0
64,8,1,41,0.0
64,8,1,42,0.0
64,8,1,43,0.0
64,8,1,44,0.0
64,8,1,45,0.0
64,8,1,46,0.0
64,8,1,47,0.0
64,8,1,48,0.0
64,8,1,49,0.0
64,8,1,50,0.0
64,8,1,51,0.0
64,8,1,52,0.0
64,8,1,53,0.0
64,8,1,54,0.0
64,8,1,55,0.0
64,8,1,56,0.0
64,8,1,57,0.0
64,8,1,58,0.0
64,8,1,59,0.0
64,8,1,60,0.0
64,8,1,61,0.0
64,8,1,62,0.00463299559318884
64,8,1,63,0.0
64,8,1,64,0.001964886858224867
64,8,2,1,0.962349205794724
64,8,2,2,0.0
64,8,2,3,0.0
64,8,2,4,0.0
64,8,2,5,0.0
64,8,2,6,0.0
64,8,2,7,0.0
64,8,2,8,0.0
64,8,2,9,0.0
64,8,2,10,0.0
64,8,2,11,0.0
64,8,2,12,0.0
64,8,2,13,0.0
64,8,2,14,0.0
64,8,2,15,0.0
64,8,2,16,0.0
64,8,2,17,0.0
64,8,2,18,0.0
64,8,2,19,0.0
64,8,2,20,0.0
64,8,2,21,0.0
64,8,2,22,0.0
64,8,2,23,0.0
64,8,2,24,0.03105289125890004
64,8,2,25,0.0
64,8,2,26,0.0
64,8,2,27,0.0
64,8,2,28,0.0
64,8,2,29,0.0
64,8,2,30,0.0
64,8,2,31,0.0
64,8,2,32,0.0
64,8,2,33,0.0
64,8,2,34,0.0
64,8,2,35,0.0
64,8,2,36,0.0
64,8,2,37,0.0
64,8,2,38,0.0
64,8,2,39,0.0
64,8,2,40,0.0
64,8,2,41,0.0
64,8,2,42,0.0
64,8,2,43,0.0
64,8,2,44,0.0
64,8,2,45,0.0
64,8,2,46,0.0
64,8,2,47,0.0
64,8,2,48,0.0
64,8,2,49,0.0
64,8,2,50,0.0
64,8,2,51,0.0
64,8,2,52,0.0
64,8,2,53,0.0
64,8,2,54,0.0
64,8,2,55,0.0
64,8,2,56,0.0
64,8,2,57,0.0
64,8,2,58,0.0
64,8,2,59,0.0
64,8,2,60,0.0
64,8,2,61,0.0
64,8,2,62,0.0046331208371589005
64,8,2,63,0.0
64,8,2,64,0.001964782109217158
64,8,3,1,0.9623491808302663
64,8,3,2,0.0
64,8,3,3,0.0
64,8,3,4,0.0
64,8,3,5,0.0
64,8,3,6,0.0
64,8,3,7,0.0
64,8,3,8,0.0
64,8,3,9,0.0
64,8,3,10,0.0
64,8,3,11,0.0
64,8,3,12,0.0
64,8,3,13,0.0
64,8,3,14,0.0
64,8,3,15,0.0
64,8,3,16,0.0
64,8,3,17,0.0
64,8,3,18,0.0
64,8,3,19,0.0
64,8,3,20,0.0
64,8,3,21,0.0
64,8,3,22,0.0
64,8,3,23,0.0
64,8,3,24,0.031052974367683946
64,8,3,25,0.0
64,8,3,26,0.0
64,8,3,27,0.0
64,8,3,28,0.0
64,8,3,29,0.0
64,8,3,30,0.0
64,8,3,31,0.0
64,8,3,32,0.0
64,8,3,33,0.0
64,8,3,34,0.0
64,8,3,35,0.0
64,8,3,36,0.0
64,8,3,37,0.0
64,8,3,38,0.0
64,8,3,39,0.0
64,8,3,40,0.0
64,8,3,41,0.0
64,8,3,42,0.0
64,8,3,43,0.0
64,8,3,44,0.0
64,8,3,45,0.0
64,8,3,46,0.0
64,8,3,47,0.0
64,8,3,48,0.0
64,8,3,49,0.0
64,8,3,50,0.0
64,8,3,51,0.0
64,8,3,52,0.0
64,8,3,53,0.0
64,8,3,54,0.0
64,8,3,55,0.0
64,8,3,56,0.0
64,8,3,57,0.0
64,8,3,58,0.0
64,8,3,59,0.0
64,8,3,60,0.0
64,8,3,61,0.0
64,8,3,62,0.004632940125237017
64,8,3,63,0.0
64,8,3,64,0.0019649046768127256
64,8,4,1,0.9623491916683603
64,8,4,2,0.0
64,8,4,3,0.0
64,8,4,4,0.0
64,8,4,5,0.0
64,8,4,6,0.0
64,8,4,7,0.0
64,8,4,8,0.0
64,8,4,9,0.0
64,8,4,10,0.0
64,8,4,11,0.0
64,8,4,12,0.0
64,8,4,13,0.0
64,8,4,14,0.0
64,8,4,15,0.0
64,8,4,16,0.0
64,8,4,17,0.0
64,8,4,18,0.0
64,8,4,19,0.0
64,8,4,20,0.0
64,8,4,21,0.0
64,8,4,22,0.0
64,8,4,23,0.0
64,8,4,24,0.031052949872459493
64,8,4,25,0.0
64,8,4,26,0.0
64,8,4,27,0.0
64,8,4,28,0.0
64,8,4,29,0.0
64,8,4,30,0.0
64,8,4,31,0.0
64,8,4,32,0.0
64,8,4,33,0.0
64,8,4,34,0.0
64,8,4,35,0.0
64,8,4,36,0.0
64,8,4,37,0.0
64,8,4,38,0.0
64,8,4,39,0.0
64,8,4,40,0.0
64,8,4,41,0.0
64,8,4,42,0.0
64,8,4,43,0.0
64,8,4,44,0.0
64,8,4,45,0.0
64,8,4,46,0.0
64,8,4,47,0.0
64,8,4,48,0.0
64,8,4,49,0.0
64,8,4,50,0.0
64,8,4,51,0.0
64,8,4,52,0.0
64,8,4,53,0.0
64,8,4,54,0.0
64,8,4,55,0.0
64,8,4,56,0.0
64,8,4,57,0.0
64,8,4,58,0.0
64,8,4,59,0.0
64,8,4,60,0.0
64,8,4,61,0.0
64,8,4,62,0.004632939159772543
64,8,4,63,0.0
64,8,4,64,0.0019649192994074926
64,8,5,1,0.9623491819483224
64,8,5,2,0.0
64,8,5,3,0.0
64,8,5,4,0.0
64,8,5,5,0.0
64,8,5,6,0.0
64,8,5,7,0.0
64,8,5,8,0.0
64,8,5,9,0.0
64,8,5,10,0.0
64,8,5,11,0.0
64,8,5,12,0.0
64,8,5,13,0.0
64,8,5,14,0.0
64,8,5,15,0.0
64,8,5,16,0.0
64,8,5,17,0.0
64,8,5,18,0.0
64,8,5,19,0.0
64,8,5,20,0.0
64,8,5,21,0.0
64,8,5,22,0.0
64,8,5,23,0.0
64,8,5,24,0.03105298261708869
64,8,5,25,0.0
64,8,5,26,0.0
64,8,5,27,0.0
64,8,5,28,0.0
64,8,5,29,0.0
64,8,5,30,0.0
64,8,5,31,0.0
64,8,5,32,0.0
64,8,5,33,0.0
64,8,5,34,0.0
64,8,5,35,0.0
64,8,5,36,0.0
64,8,5,37,0.0
64,8,5,38,0.0
64,8,5,39,0.0
64,8,5,40,0.0
64,8,5,41,0.0
64,8,5,42,0.0
64,8,5,43,0.0
64,8,5,44,0.0
64,8,5,45,0.0
64,8,5,46,0.0
64,8,5,47,0.0
64,8,5,48,0.0
64,8,5,49,0.0
64,8,5,50,0.0
64,8,5,51,0.0
64,8,5,52,0.0
64,8,5,53,0.0
64,8,5,54,0.0
64,8,5,55,0.0
64,8,5,56,0.0
64,8,5,57,0.0
64,8,5,58,0.0
64,8,5,59,0.0
64,8,5,60,0.0
64,8,5,61,0.0
64,8,5,62,0.00463264810798972
64,8,5,63,0.0
64,8,5,64,0.0019651873265992817
64,8,6,1,0.9623492020917728
64,8,6,2,0.0
64,8,6,3,0.0
64,8,6,4,0.0
64,8,6,5,0.0
64,8,6,6,0.0
64,8,6,7,0.0
64,8,6,8,0.0
64,8,6,9,0.0
64,8,6,10,0.0
64,8,6,11,0.0
64,8,6,12,0.0
64,8,6,13,0.0
64,8,6,14,0.0
64,8,6,15,0.0
64,8,6,16,0.0
64,8,6,17,0.0
64,8,6,18,0.0
64,8,6,19,0.0
64,8,6,20,0.0
64,8,6,21,0.0
64,8,6,22,0.0
64,8,6,23,0.0
64,8,6,24,0.031052892532156824
64,8,6,25,0.0
64,8,6,26,0.0
64,8,6,27,0.0
64,8,6,28,0.0
64,8,6,29,0.0
64,8,6,30,0.0
64,8,6,31,0.0
64,8,6,32,0.0
64,8,6,33,0.0
64,8,6,34,0.0
64,8,6,35,0.0
64,8,6,36,0.0
64,8,6,37,0.0
64,8,6,38,0.0
64,8,6,39,0.0
64,8,6,40,0.0
64,8,6,41,0.0
64,8,6,42,0.0
64,8,6,43,0.0
64,8,6,44,0.0
64,8,6,45,0.0
64,8,6,46,0.0
64,8,6,47,0.0
64,8,6,48,0.0
64,8,6,49,0.0
64,8,6,50,0.0
64,8,6,51,0.0
64,8,6,52,0.0
64,8,6,53,0.0
64,8,6,54,0.0
64,8,6,55,0.0
64,8,6,56,0.0
64,8,6,57,0.0
64,8,6,58,0.0
64,8,6,59,0.0
64,8,6,60,0.0
64,8,6,61,0.0
64,8,6,62,0.004632948490720293
64,8,6,63,0.0
64,8,6,64,0.001964956885350085
64,8,7,1,0.962349194840472
64,8,7,2,0.0
64,8,7,3,0.0
64,8,7,4,0.0
64,8,7,5,0.0
64,8,7,6,0.0
64,8,7,7,0.0
64,8,7,8,0.0
64,8,7,9,0.0
64,8,7,10,0.0
64,8,7,11,0.0
64,8,7,12,0.0
64,8,7,13,0.0
64,8,7,14,0.0
64,8,7,15,0.0
64,8,7,16,0.0
64,8,7,17,0.0
64,8,7,18,0.0
64,8,7,19,0.0
64,8,7,20,0.0
64,8,7,21,0.0
64,8,7,22,0.0
64,8,7,23,0.0
64,8,7,24,0.031052915761264857
64,8,7,25,0.0
64,8,7,26,0.0
64,8,7,27,0.0
64,8,7,28,0.0
64,8,7,29,0.0
64,8,7,30,0.0
64,8,7,31,0.0
64,8,7,32,0.0
64,8,7,33,0.0
64,8,7,34,0.0
64,8,7,35,0.0
64,8,7,36,0.0
64,8,7,37,0.0
64,8,7,38,0.0
64,8,7,39,0.0
64,8,7,40,0.0
64,8,7,41,0.0
64,8,7,42,0.0
64,8,7,43,0.0
64,8,7,44,0.0
64,8,7,45,0.0
64,8,7,46,0.0
64,8,7,47,0.0
64,8,7,48,0.0
64,8,7,49,0.0
64,8,7,50,0.0
64,8,7,51,0.0
64,8,7,52,0.0
64,8,7,53,0.0
64,8,7,54,0.0
64,8,7,55,0.0
64,8,7,56,0.0
64,8,7,57,0.0
64,8,7,58,0.0
64,8,7,59,0.0
64,8,7,60,0.0
64,8,7,61,0.0
64,8,7,62,0.0046330028318321
64,8,7,63,0.0
64,8,7,64,0.00196488656643097
64,8,8,1,0.9623492000202639
64,8,8,2,0.0
64,8,8,3,0.0
64,8,8,4,0.0
64,8,8,5,0.0
64,8,8,6,0.0
64,8,8,7,0.0
64,8,8,8,0.0
64,8,8,9,0.0
64,8,8,10,0.0
64,8,8,11,0.0
64,8,8,12,0.0
64,8,8,13,0.0
64,8,8,14,0.0
64,8,8,15,0.0
64,8,8,16,0.0
64,8,8,17,0.0
64,8,8,18,0.0
64,8,8,19,0.0
64,8,8,20,0.0
64,8,8,21,0.0
64,8,8,22,0.0
64,8,8,23,0.0
64,8,8,24,0.03105291576720732
64,8,8,25,0.0
64,8,8,26,0.0
64,8,8,27,0.0
64,8,8,28,0.0
64,8,8,29,0.0
64,8,8,30,0.0
64,8,8,31,0.0
64,8,8,32,0.0
64,8,8,33,0.0
64,8,8,34,0.0
64,8,8,35,0.0
64,8,8,36,0.0
64,8,8,37,0.0
64,8,8,38,0.0
64,8,8,39,0.0
64,8,8,40,0.0
64,8,8,41,0.0
64,8,8,42,0.0
64,8,8,43,0.0
64,8,8,44,0.0
64,8,8,45,0.0
64,8,8,46,0.0
64,8,8,47,0.0
64,8,8,48,0.0
64,8,8,49,0.0
64,8,8,50,0.0
64,8,8,51,0.0
64,8,8,52,0.0
64,8,8,53,0.0
64,8,8,54,0.0
64,8,8,55,0.0
64,8,8,56,0.0
64,8,8,57,0.0
64,8,8,58,0.0
64,8,8,59,0.0
64,8,8,60,0.0
64,8,8,61,0.0
64,8,8,62,0.004632930912708386
64,8,8,63,0.0
64,8,8,64,0.0019649532998203176
64,8,9,1,0.9623492005188171
64,8,9,2,0.0
64,8,9,3,0.0
64,8,9,4,0.0
64,8,9,5,0.0
64,8,9,6,0.0
64,8,9,7,0.0
64,8,9,8,0.0
64,8,9,9,0.0
64,8,9,10,0.0
64,8,9,11,0.0
64,8,9,12,0.0
64,8,9,13,0.0
64,8,9,14,0.0
64,8,9,15,0.0
64,8,9,16,0.0
64,8,9,17,0.0
64,8,9,18,0.0
64,8,9,19,0.0
64,8,9,20,0.0
64,8,9,21,0.0
64,8,9,22,0.0
64,8,9,23,0.0
64,8,9,24,0.031052914251401945
64,8,9,25,0.0
64,8,9,26,0.0
64,8,9,27,0.0
64,8,9,28,0.0
64,8,9,29,0.0
64,8,9,30,0.0
64,8,9,31,0.0
64,8,9,32,0.0
64,8,9,33,0.0
64,8,9,34,0.0
64,8,9,35,0.0
64,8,9,36,0.0
64,8,9,37,0.0
64,8,9,38,0.0
64,8,9,39,0.0
64,8,9,40,0.0
64,8,9,41,0.0
64,8,9,42,0.0
64,8,9,43,0.0
64,8,9,44,0.0
64,8,9,45,0.0
64,8,9,46,0.0
64,8,9,47,0.0
64,8,9,48,0.0
64,8,9,49,0.0
64,8,9,50,0.0
64,8,9,51,0.0
64,8,9,52,0.0
64,8,9,53,0.0
64,8,9,54,0.0
64,8,9,55,0.0
64,8,9,56,0.0
64,8,9,57,0.0
64,8,9,58,0.0
64,8,9,59,0.0
64,8,9,60,0.0
64,8,9,61,0.0
64,8,9,62,0.00463303718696758
64,8,9,63,0.0
64,8,9,64,0.001964848042813413
64,8,10,1,0.9623491937956397
64,8,10,2,0.0
64,8,10,3,0.0
64,8,10,4,0.0
64,8,10,5,0.0
64,8,10,6,0.0
64,8,10,7,0.0
64,8,10,8,0.0
64,8,10,9,0.0
64,8,10,10,0.0
64,8,10,11,0.0
64,8,10,12,0.0
64,8,10,13,0.0
64,8,10,14,0.0
64,8,10,15,0.0
64,8,10,16,0.0
64,8,10,17,0.0
64,8,10,18,0.0
64,8,10,19,0.0
64,8,10,20,0.0
64,8,10,21,0.0
64,8,10,22,0.0
64,8,10,23,0.0
64,8,10,24,0.0310529331613896
64,8,10,25,0.0
64,8,10,26,0.0
64,8,10,27,0.0
64,8,10,28,0.0
64,8,10,29,0.0
64,8,10,30,0.0
64,8,10,31,0.0
64,8,10,32,0.0
64,8,10,33,0.0
64,8,10,34,0.0
64,8,10,35,0.0
64,8,10,36,0.0
64,8,10,37,0.0
64,8,10,38,0.0
64,8,10,39,0.0
64,8,10,40,0.0
64,8,10,41,0.0
64,8,10,42,0.0
64,8,10,43,0.0
64,8,10,44,0.0
64,8,10,45,0.0
64,8,10,46,0.0
64,8,10,47,0.0
64,8,10,48,0.0
64,8,10,49,0.0
64,8,10,50,0.0
64,8,10,51,0.0
64,8,10,52,0.0
64,8,10,53,0.0
64,8,10,54,0.0
64,8,10,55,0.0
64,8,10,56,0.0
64,8,10,57,0.0
64,8,10,58,0.0
64,8,10,59,0.0
64,8,10,60,0.0
64,8,10,61,0.0
64,8,10,62,0.0046329879646360775
64,8,10,63,0.0
64,8,10,64,0.0019648850783346473
64,8,11,1,0.9623491779150093
64,8,11,2,0.0
64,8,11,3,0.0
64,8,11,4,0.0
64,8,11,5,0.0
64,8,11,6,0.0
64,8,11,7,0.0
64,8,11,8,0.0
64,8,11,9,0.0
64,8,11,10,0.0
64,8,11,11,0.0
64,8,11,12,0.0
64,8,11,13,0.0
64,8,11,14,0.0
64,8,11,15,0.0
64,8,11,16,0.0
64,8,11,17,0.0
64,8,11,18,0.0
64,8,11,19,0.0
64,8,11,20,0.0
64,8,11,21,0.0
64,8,11,22,0.0
64,8,11,23,0.0
64,8,11,24,0.03105297436465201
64,8,11,25,0.0
64,8,11,26,0.0
64,8,11,27,0.0
64,8,11,28,0.0
64,8,11,29,0.0
64,8,11,30,0.0
64,8,11,31,0.0
64,8,11,32,0.0
64,8,11,33,0.0
64,8,11,34,0.0
64,8,11,35,0.0
64,8,11,36,0.0
64,8,11,37,0.0
64,8,11,38,0.0
64,8,11,39,0.0
64,8,11,40,0.0
64,8,11,41,0.0
64,8,11,42,0.0
64,8,11,43,0.0
64,8,11,44,0.0
64,8,11,45,0.0
64,8,11,46,0.0
64,8,11,47,0.0
64,8,11,48,0.0
64,8,11,49,0.0
64,8,11,50,0.0
64,8,11,51,0.0
64,8,11,52,0.0
64,8,11,53,0.0
64,8,11,54,0.0
64,8,11,55,0.0
64,8,11,56,0.0
64,8,11,57,0.0
64,8,11,58,0.0
64,8,11,59,0.0
64,8,11,60,0.0
64,8,11,61,0.0
64,8,11,62,0.004632978979482272
64,8,11,63,0.0
64,8,11,64,0.0019648687408567304
64,8,12,1,0.9623491910868589
64,8,12,2,0.0
64,8,12,3,0.0
64,8,12,4,0.0
64,8,12,5,0.0
64,8,12,6,0.0
64,8,12,7,0.0
64,8,12,8,0.0
64,8,12,9,0.0
64,8,12,10,0.0
64,8,12,11,0.0
64,8,12,12,0.0
64,8,12,13,0.0
64,8,12,14,0.0
64,8,12,15,0.0
64,8,12,16,0.0
64,8,12,17,0.0
64,8,12,18,0.0
64,8,12,19,0.0
64,8,12,20,0.0
64,8,12,21,0.0
64,8,12,22,0.0
64,8,12,23,0.0
64,8,12,24,0.0310529276958709
64,8,12,25,0.0
64,8,12,26,0.0
64,8,12,27,0.0
64,8,12,28,0.0
64,8,12,29,0.0
64,8,12,30,0.0
64,8,12,31,0.0
64,8,12,32,0.0
64,8,12,33,0.0
64,8,12,34,0.0
64,8,12,35,0.0
64,8,12,36,0.0
64,8,12,37,0.0
64,8,12,38,0.0
64,8,12,39,0.0
64,8,12,40,0.0
64,8,12,41,0.0
64,8,12,42,0.0
64,8,12,43,0.0
64,8,12,44,0.0
64,8,12,45,0.0
64,8,12,46,0.0
64,8,12,47,0.0
64,8,12,48,0.0
64,8,12,49,0.0
64,8,12,50,0.0
64,8,12,51,0.0
64,8,12,52,0.0
64,8,12,53,0.0
64,8,12,54,0.0
64,8,12,55,0.0
64,8,12,56,0.0
64,8,12,57,0.0
64,8,12,58,0.0
64,8,12,59,0.0
64,8,12,60,0.0
64,8,12,61,0.0
64,8,12,62,0.004632959271616103
64,8,12,63,0.0
64,8,12,64,0.001964921945654076
64,8,13,1,0.9623491912154735
64,8,13,2,0.0
64,8,13,3,0.0
64,8,13,4,0.0
64,8,13,5,0.0
64,8,13,6,0.0
64,8,13,7,0.0
64,8,13,8,0.0
64,8,13,9,0.0
64,8,13,10,0.0
64,8,13,11,0.0
64,8,13,12,0.0
64,8,13,13,0.0
64,8,13,14,0.0
64,8,13,15,0.0
64,8,13,16,0.0
64,8,13,17,0.0
64,8,13,18,0.0
64,8,13,19,0.0
64,8,13,20,0.0
64,8,13,21,0.0
64,8,13,22,0.0
64,8,13,23,0.0
64,8,13,24,0.03105293258533797
64,8,13,25,0.0
64,8,13,26,0.0
64,8,13,27,0.0
64,8,13,28,0.0
64,8,13,29,0.0
64,8,13,30,0.0
64,8,13,31,0.0
64,8,13,32,0.0
64,8,13,33,0.0
64,8,13,34,0.0
64,8,13,35,0.0
64,8,13,36,0.0
64,8,13,37,0.0
64,8,13,38,0.0
64,8,13,39,0.0
64,8,13,40,0.0
64,8,13,41,0.0
64,8,13,42,0.0
64,8,13,43,0.0
64,8,13,44,0.0
64,8,13,45,0.0
64,8,13,46,0.0
64,8,13,47,0.0
64,8,13,48,0.0
64,8,13,49,0.0
64,8,13,50,0.0
64,8,13,51,0.0
64,8,13,52,0.0
64,8,13,53,0.0
64,8,13,54,0.0
64,8,13,55,0.0
64,8,13,56,0.0
64,8,13,57,0.0
64,8,13,58,0.0
64,8,13,59,0.0
64,8,13,60,0.0
64,8,13,61,0.0
64,8,13,62,0.0046329956493699545
64,8,13,63,0.0
64,8,13,64,0.0019648805498185496
64,8,14,1,0.9623491981986236
64,8,14,2,0.0
64,8,14,3,0.0
64,8,14,4,0.0
64,8,14,5,0.0
64,8,14,6,0.0
64,8,14,7,0.0
64,8,14,8,0.0
64,8,14,9,0.0
64,8,14,10,0.0
64,8,14,11,0.0
64,8,14,12,0.0
64,8,14,13,0.0
64,8,14,14,0.0
64,8,14,15,0.0
64,8,14,16,0.0
64,8,14,17,0.0
64,8,14,18,0.0
64,8,14,19,0.0
64,8,14,20,0.0
64,8,14,21,0.0
64,8,14,22,0.0
64,8,14,23,0.0
64,8,14,24,0.03105291450793926
64,8,14,25,0.0
64,8,14,26,0.0
64,8,14,27,0.0
64,8,14,28,0.0
64,8,14,29,0.0
64,8,14,30,0.0
64,8,14,31,0.0
64,8,14,32,0.0
64,8,14,33,0.0
64,8,14,34,0.0
64,8,14,35,0.0
64,8,14,36,0.0
64,8,14,37,0.0
64,8,14,38,0.0
64,8,14,39,0.0
64,8,14,40,0.0
64,8,14,41,0.0
64,8,14,42,0.0
64,8,14,43,0.0
64,8,14,44,0.0
64,8,14,45,0.0
64,8,14,46,0.0
64,8,14,47,0.0
64,8,14,48,0.0
64,8,14,49,0.0
64,8,14,50,0.0
64,8,14,51,0.0
64,8,14,52,0.0
64,8,14,53,0.0
64,8,14,54,0.0
64,8,14,55,0.0
64,8,14,56,0.0
64,8,14,57,0.0
64,8,14,58,0.0
64,8,14,59,0.0
64,8,14,60,0.0
64,8,14,61,0.0
64,8,14,62,0.004632976949895189
64,8,14,63,0.0
64,8,14,64,0.0019649103435420852
64,8,15,1,0.9623492005363666
64,8,15,2,0.0
64,8,15,3,0.0
64,8,15,4,0.0
64,8,15,5,0.0
64,8,15,6,0.0
64,8,15,7,0.0
64,8,15,8,0.0
64,8,15,9,0.0
64,8,15,10,0.0
64,8,15,11,0.0
64,8,15,12,0.0
64,8,15,13,0.0
64,8,15,14,0.0
64,8,15,15,0.0
64,8,15,16,0.0
64,8,15,17,0.0
64,8,15,18,0.0
64,8,15,19,0.0
64,8,15,20,0.0
64,8,15,21,0.0
64,8,15,22,0.0
64,8,15,23,0.0
64,8,15,24,0.031052928580792616
64,8,15,25,0.0
64,8,15,26,0.0
64,8,15,27,0.0
64,8,15,28,0.0
64,8,15,29,0.0
64,8,15,30,0.0
64,8,15,31,0.0
64,8,15,32,0.0
64,8,15,33,0.0
64,8,15,34,0.0
64,8,15,35,0.0
64,8,15,36,0.0
64,8,15,37,0.0
64,8,15,38,0.0
64,8,15,39,0.0
64,8,15,40,0.0
64,8,15,41,0.0
64,8,15,42,0.0
64,8,15,43,0.0
64,8,15,44,0.0
64,8,15,45,0.0
64,8,15,46,0.0
64,8,15,47,0.0
64,8,15,48,0.0
64,8,15,49,0.0
64,8,15,50,0.0
64,8,15,51,0.0
64,8,15,52,0.0
64,8,15,53,0.0
64,8,15,54,0.0
64,8,15,55,0.0
64,8,15,56,0.0
64,8,15,57,0.0
64,8,15,58,0.0
64,8,15,59,0.0
64,8,15,60,0.0
64,8,15,61,0.0
64,8,15,62,0.0046327787913217795
64,8,15,63,0.0
64,8,15,64,0.001965092091519
64,8,16,1,0.9623491889461643
64,8,16,2,0.0
64,8,16,3,0.0
64,8,16,4,0.0
64,8,16,5,0.0
64,8,16,6,0.0
64,8,16,7,0.0
64,8,16,8,0.0
64,8,16,9,0.0
64,8,16,10,0.0
64,8,16,11,0.0
64,8,16,12,0.0
64,8,16,13,0.0
64,8,16,14,0.0
64,8,16,15,0.0
64,8,16,16,0.0
64,8,16,17,0.0
64,8,16,18,0.0
64,8,16,19,0.0
64,8,16,20,0.0
64,8,16,21,0.0
64,8,16,22,0.0
64,8,16,23,0.0
64,8,16,24,0.031052943190780287
64,8,16,25,0.0
64,8,16,26,0.0
64,8,16,27,0.0
64,8,16,28,0.0
64,8,16,29,0.0
64,8,16,30,0.0
64,8,16,31,0.0
64,8,16,32,0.0
64,8,16,33,0.0
64,8,16,34,0.0
64,8,16,35,0.0
64,8,16,36,0.0
64,8,16,37,0.0
64,8,16,38,0.0
64,8,16,39,0.0
64,8,16,40,0.0
64,8,16,41,0.0
64,8,16,42,0.0
64,8,16,43,0.0
64,8,16,44,0.0
64,8,16,45,0.0
64,8,16,46,0.0
64,8,16,47,0.0
64,8,16,48,0.0
64,8,16,49,0.0
64,8,16,50,0.0
64,8,16,51,0.0
64,8,16,52,0.0
64,8,16,53,0.0
64,8,16,54,0.0
64,8,16,55,0.0
64,8,16,56,0.0
64,8,16,57,0.0
64,8,16,58,0.0
64,8,16,59,0.0
64,8,16,60,0.0
64,8,16,61,0.0
64,8,16,62,0.00463289826143225
64,8,16,63,0.0
64,8,16,64,0.0019649696016232343
64,8,17,1,0.9623491903725149
64,8,17,2,0.0
64,8,17,3,0.0
64,8,17,4,0.0
64,8,17,5,0.0
64,8,17,6,0.0
64,8,17,7,0.0
64,8,17,8,0.0
64,8,17,9,0.0
64,8,17,10,0.0
64,8,17,11,0.0
64,8,17,12,0.0
64,8,17,13,0.0
64,8,17,14,0.0
64,8,17,15,0.0
64,8,17,16,0.0
64,8,17,17,0.0
64,8,17,18,0.0
64,8,17,19,0.0
64,8,17,20,0.0
64,8,17,21,0.0
64,8,17,22,0.0
64,8,17,23,0.0
64,8,17,24,0.031052937588943844
64,8,17,25,0.0
64,8,17,26,0.0
64,8,17,27,0.0
64,8,17,28,0.0
64,8,17,29,0.0
64,8,17,30,0.0
64,8,17,31,0.0
64,8,17,32,0.0
64,8,17,33,0.0
64,8,17,34,0.0
64,8,17,35,0.0
64,8,17,36,0.0
64,8,17,37,0.0
64,8,17,38,0.0
64,8,17,39,0.0
64,8,17,40,0.0
64,8,17,41,0.0
64,8,17,42,0.0
64,8,17,43,0.0
64,8,17,44,0.0
64,8,17,45,0.0
64,8,17,46,0.0
64,8,17,47,0.0
64,8,17,48,0.0
64,8,17,49,0.0
64,8,17,50,0.0
64,8,17,51,0.0
64,8,17,52,0.0
64,8,17,53,0.0
64,8,17,54,0.0
64,8,17,55,0.0
64,8,17,56,0.0
64,8,17,57,0.0
64,8,17,58,0.0
64,8,17,59,0.0
64,8,17,60,0.0
64,8,17,61,0.0
64,8,17,62,0.004633038907654402
64,8,17,63,0.0
64,8,17,64,0.001964833130886864
64,16,0,1,0.8175476873474208
64,16,0,2,0.0
64,16,0,3,0.0
64,16,0,4,0.0
64,16,0,5,0.0
64,16,0,6,0.17189611764827156
64,16,0,7,0.0
64,16,0,8,0.0
64,16,0,9,0.0
64,16,0,10,0.0
64,16,0,11,0.0
64,16,0,12,0.0
64,16,0,13,0.0
64,16,0,14,0.0
64,16,0,15,0.0
64,16,0,16,0.0
64,16,0,17,0.0
64,16,0,18,0.0
64,16,0,19,0.0
64,16,0,20,0.0
64,16,0,21,0.0
64,16,0,22,0.0
64,16,0,23,0.0
64,16,0,24,0.0
64,16,0,25,0.0
64,16,0,26,0.0
64,16,0,27,0.0
64,16,0,28,0.0
64,16,0,29,0.0
64,16,0,30,0.0
64,16,0,31,0.0
64,16,0,32,0.0
64,16,0,33,0.0
64,16,0,34,0.0
64,16,0,35,0.0
64,16,0,36,0.0
64,16,0,37,0.0
64,16,0,38,0.0
64,16,0,39,0.0
64,16,0,40,0.0
64,16,0,41,0.0
64,16,0,42,0.0
64,16,0,43,0.0
64,16,0,44,0.0
64,16,0,45,0.0
64,16,0,46,0.0
64,16,0,47,0.0
64,16,0,48,0.0
64,16,0,49,0.0
64,16,0,50,0.0
64,16,0,51,0.0
64,16,0,52,0.0
64,16,0,53,0.0
64,16,0,54,0.0
64,16,0,55,0.0
64,16,0,56,0.0
64,16,0,57,0.0
64,16,0,58,0.0
64,16,0,59,0.0
64,16,0,60,0.0
64,16,0,61,0.0
64,16,0,62,0.0019078141546296778
64,16,0,63,0.008648380849678089
64,16,0,64,0.0
64,16,1,1,0.8175476968061166
64,16,1,2,0.0
64,16,1,3,0.0
64,16,1,4,0.0
64,16,1,5,0.0
64,16,1,6,0.17189610826836058
64,16,1,7,0.0
64,16,1,8,0.0
64,16,1,9,0.0
64,16,1,10,0.0
64,16,1,11,0.0
64,16,1,12,0.0
64,16,1,13,0.0
64,16,1,14,0.0
64,16,1,15,0.0
64,16,1,16,0.0
64,16,1,17,0.0
64,16,1,18,0.0
64,16,1,19,0.0
64,16,1,20,0.0
64,16,1,21,0.0
64,16,1,22,0.0
64,16,1,23,0.0
64,16,1,24,0.0
64,16,1,25,0.0
64,16,1,26,0.0
64,16,1,27,0.0
64,16,1,28,0.0
64,16,1,29,0.0
64,16,1,30,0.0
64,16,1,31,0.0
64,16,1,32,0.0
64,16,1,33,0.0
64,16,1,34,0.0
64,16,1,35,0.0
64,16,1,36,0.0
64,16,1,37,0.0
64,16,1,38,0.0
64,16,1,39,0.0
64,16,1,40,0.0
64,16,1,41,0.0
64,16,1,42,0.0
64,16,1,43,0.0
64,16,1,44,0.0
64,16,1,45,0.0
64,16,1,46,0.0
64,16,1,47,0.0
64,16,1,48,0.0
64,16,1,49,0.0
64,16,1,50,0.0
64,16,1,51,0.0
64,16,1,52,0.0
64,16,1,53,0.0
64,16,1,54,0.0
64,16,1,55,0.0
64,16,1,56,0.0
64,16,1,57,0.0
64,16,1,58,0.0
64,16,1,59,0.0
64,16,1,60,0.0
64,16,1,61,0.0
64,16,1,62,0.0019078630225164886
64,16,1,63,0.008648331903006387
64,16,1,64,0.0
64,16,2,1,0.8175476890191509
64,16,2,2,0.0
64,16,2,3,0.0
64,16,2,4,0.0
64,16,2,5,0.0
64,16,2,6,0.17189612490110592
64,16,2,7,0.0
64,16,2,8,0.0
64,16,2,9,0.0
64,16,2,10,0.0
64,16,2,11,0.0
64,16,2,12,0.0
64,16,2,13,0.0
64,16,2,14,0.0
64,16,2,15,0.0
64,16,2,16,0.0
64,16,2,17,0.0
64,16,2,18,0.0
64,16,2,19,0.0
64,16,2,20,0.0
64,16,2,21,0.0
64,16,2,22,0.0
64,16,2,23,0.0
64,16,2,24,0.0
64,16,2,25,0.0
64,16,2,26,0.0
64,16,2,27,0.0
64,16,2,28,0.0
64,16,2,29,0.0
64,16,2,30,0.0
64,16,2,31,0.0
64,16,2,32,0.0
64,16,2,33,0.0
64,16,2,34,0.0
64,16,2,35,0.0
64,16,2,36,0.0
64,16,2,37,0.0
64,16,2,38,0.0
64,16,2,39,0.0
64,16,2,40,0.0
64,16,2,41,0.0
64,16,2,42,0.0
64,16,2,43,0.0
64,16,2,44,0.0
64,16,2,45,0.0
64,16,2,46,0.0
64,16,2,47,0.0
64,16,2,48,0.0
64,16,2,49,0.0
64,16,2,50,0.0
64,16,2,51,0.0
64,16,2,52,0.0
64,16,2,53,0.0
64,16,2,54,0.0
64,16,2,55,0.0
64,16,2,56,0.0
64,16,2,57,0.0
64,16,2,58,0.0
64,16,2,59,0.0
64,16,2,60,0.0
64,16,2,61,0.0
64,16,2,62,0.0019077692137422306
64,16,2,63,0.008648416866001027
64,16,2,64,0.0
64,16,3,1,0.8175476813755994
64,16,3,2,0.0
64,16,3,3,0.0
64,16,3,4,0.0
64,16,3,5,0.0
64,16,3,6,0.17189612364339937
64,16,3,7,0.0
64,16,3,8,0.0
64,16,3,9,0.0
64,16,3,10,0.0
64,16,3,11,0.0
64,16,3,12,0.0
64,16,3,13,0.0
64,16,3,14,0.0
64,16,3,15,0.0
64,16,3,16,0.0
64,16,3,17,0.0
64,16,3,18,0.0
64,16,3,19,0.0
64,16,3,20,0.0
64,16,3,21,0.0
64,16,3,22,0.0
64,16,3,23,0.0
64,16,3,24,0.0
64,16,3,25,0.0
64,16,3,26,0.0
64,16,3,27,0.0
64,16,3,28,0.0
64,16,3,29,0.0
64,16,3,30,0.0
64,16,3,31,0.0
64,16,3,32,0.0
64,16,3,33,0.0
64,16,3,34,0.0
64,16,3,35,0.0
64,16,3,36,0.0
64,16,3,37,0.0
64,16,3,38,0.0
64,16,3,39,0.0
64,16,3,40,0.0
64,16,3,41,0.0
64,16,3,42,0.0
64,16,3,43,0.0
64,16,3,44,0.0
64,16,3,45,0.0
64,16,3,46,0.0
64,16,3,47,0.0
64,16,3,48,0.0
64,16,3,49,0.0
64,16,3,50,0.0
64,16,3,51,0.0
64,16,3,52,0.0
64,16,3,53,0.0
64,16,3,54,0.0
64,16,3,55,0.0
64,16,3,56,0.0
64,16,3,57,0.0
64,16,3,58,0.0
64,16,3,59,0.0
64,16,3,60,0.0
64,16,3,61,0.0
64,16,3,62,0.0019078158633971584
64,16,3,63,0.008648379117604084
64,16,3,64,0.0
64,16,4,1,0.8175476886509316
64,16,4,2,0.0
64,16,4,3,0.0
64,16,4,4,0.0
64,16,4,5,0.0
64,16,4,6,0.17189611776589522
64,16,4,7,0.0
64,16,4,8,0.0
64,16,4,9,0.0
64,16,4,10,0.0
64,16,4,11,0.0
64,16,4,12,0.0
64,16,4,13,0.0
64,16,4,14,0.0
64,16,4,15,0.0
64,16,4,16,0.0
64,16,4,17,0.0
64,16,4,18,0.0
64,16,4,19,0.0
64,16,4,20,0.0
64,16,4,21,0.0
64,16,4,22,0.0
64,16,4,23,0.0
64,16,4,24,0.0
64,16,4,25,0.0
64,16,4,26,0.0
64,16,4,27,0.0
64,16,4,28,0.0
64,16,4,29,0.0
64,16,4,30,0.0
64,16,4,31,0.0
64,16,4,32,0.0
64,16,4,33,0.0
64,16,4,34,0.0
64,16,4,35,0.0
64,16,4,36,0.0
64,16,4,37,0.0
64,16,4,38,0.0
64,16,4,39,0.0
64,16,4,40,0.0
64,16,4,41,0.0
64,16,4,42,0.0
64,16,4,43,0.0
64,16,4,44,0.0
64,16,4,45,0.0
64,16,4,46,0.0
64,16,4,47,0.0
64,16,4,48,0.0
64,16,4,49,0.0
64,16,4,50,0.0
64,16,4,51,0.0
64,16,4,52,0.0
64,16,4,53,0.0
64,16,4,54,0.0
64,16,4,55,0.0
64,16,4,56,0.0
64,16,4,57,0.0
64,16,4,58,0.0
64,16,4,59,0.0
64,16,4,60,0.0
64,16,4,61,0.0
64,16,4,62,0.0019078213346926463
64,16,4,63,0.00864837224848046
64,16,4,64,0.0
64,16,5,1,0.8175476733083993
64,16,5,2,0.0
64,16,5,3,0.0
64,16,5,4,0.0
64,16,5,5,0.0
64,16,5,6,0.1718961319119624
64,16,5,7,0.0
64,16,5,8,0.0
64,16,5,9,0.0
64,16,5,10,0.0
64,16,5,11,0.0
64,16,5,12,0.0
64,16,5,13,0.0
64,16,5,14,0.0
64,16,5,15,0.0
64,16,5,16,0.0
64,16,5,17,0.0
64,16,5,18,0.0
64,16,5,19,0.0
64,16,5,20,0.0
64,16,5,21,0.0
64,16,5,22,0.0
64,16,5,23,0.0
64,16,5,24,0.0
64,16,5,25,0.0
64,16,5,26,0.0
64,16,5,27,0.0
64,16,5,28,0.0
64,16,5,29,0.0
64,16,5,30,0.0
64,16,5,31,0.0
64,16,5,32,0.0
64,16,5,33,0.0
64,16,5,34,0.0
64,16,5,35,0.0
64,16,5,36,0.0
64,16,5,37,0.0
64,16,5,38,0.0
64,16,5,39,0.0
64,16,5,40,0.0
64,16,5,41,0.0
64,16,5,42,0.0
64,16,5,43,0.0
64,16,5,44,0.0
64,16,5,45,0.0
64,16,5,46,0.0
64,16,5,47,0.0
64,16,5,48,0.0
64,16,5,49,0.0
64,16,5,50,0.0
64,16,5,51,0.0
64,16,5,52,0.0
64,16,5,53,0.0
64,16,5,54,0.0
64,16,5,55,0.0
64,16,5,56,0.0
64,16,5,57,0.0
64,16,5,58,0.0
64,16,5,59,0.0
64,16,5,60,0.0
64,16,5,61,0.0
64,16,5,62,0.00190779986900068
64,16,5,63,0.00864839491063756
64,16,5,64,0.0
64,16,6,1,0.8175476765143437
64,16,6,2,0.0
64,16,6,3,0.0
64,16,6,4,0.0
64,16,6,5,0.0
64,16,6,6,0.17189612954759034
64,16,6,7,0.0
64,16,6,8,0.0
64,16,6,9,0.0
64,16,6,10,0.0
64,16,6,11,0.0
64,16,6,12,0.0
64,16,6,13,0.0
64,16,6,14,0.0
64,16,6,15,0.0
64,16,6,16,0.0
64,16,6,17,0.0
64,16,6,18,0.0
64,16,6,19,0.0
64,16,6,20,0.0
64,16,6,21,0.0
64,16,6,22,0.0
64,16,6,23,0.0
64,16,6,24,0.0
64,16,6,25,0.0
64,16,6,26,0.0
64,16,6,27,0.0
64,16,6,28,0.0
64,16,6,29,0.0
64,16,6,30,0.0
64,16,6,31,0.0
64,16,6,32,0.0
64,16,6,33,0.0
64,16,6,34,0.0
64,16,6,35,0.0
64,16,6,36,0.0
64,16,6,37,0.0
64,16,6,38,0.0
64,16,6,39,0.0
64,16,6,40,0.0
64,16,6,41,0.0
64,16,6,42,0.0
64,16,6,43,0.0
64,16,6,44,0.0
64,16,6,45,0.0
64,16,6,46,0.0
64,16,6,47,0.0
64,16,6,48,0.0
64,16,6,49,0.0
64,16,6,50,0.0
64,16,6,51,0.0
64,16,6,52,0.0
64,16,6,53,0.0
64,16,6,54,0.0
64,16,6,55,0.0
64,16,6,56,0.0
64,16,6,57,0.0
64,16,6,58,0.0
64,16,6,59,0.0
64,16,6,60,0.0
64,16,6,61,0.0
64,16,6,62,0.0019077917898974654
64,16,6,63,0.008648402148168477
64,16,6,64,0.0
64,16,7,1,0.8175476668517171
64,16,7,2,0.0
64,16,7,3,0.0
64,16,7,4,0.0
64,16,7,5,0.0
64,16,7,6,0.17189613303504872
64,16,7,7,0.0
64,16,7,8,0.0
64,16,7,9,0.0
64,16,7,10,0.0
64,16,7,11,0.0
64,16,7,12,0.0
64,16,7,13,0.0
64,16,7,14,0.0
64,16,7,15,0.0
64,16,7,16,0.0
64,16,7,17,0.0
64,16,7,18,0.0
64,16,7,19,0.0
64,16,7,20,0.0
64,16,7,21,0.0
64,16,7,22,0.0
64,16,7,23,0.0
64,16,7,24,0.0
64,16,7,25,0.0
64,16,7,26,0.0
64,16,7,27,0.0
64,16,7,28,0.0
64,16,7,29,0.0
64,16,7,30,0.0
64,16,7,31,0.0
64,16,7,32,0.0
64,16,7,33,0.0
64,16,7,34,0.0
64,16,7,35,0.0
64,16,7,36,0.0
64,16,7,37,0.0
64,16,7,38,0.0
64,16,7,39,0.0
64,16,7,40,0.0
64,16,7,41,0.0
64,16,7,42,0.0
64,16,7,43,0.0
64,16,7,44,0.0
64,16,7,45,0.0
64,16,7,46,0.0
64,16,7,47,0.0
64,16,7,48,0.0
64,16,7,49,0.0
64,16,7,50,0.0
64,16,7,51,0.0
64,16,7,52,0.0
64,16,7,53,0.0
64,16,7,54,0.0
64,16,7,55,0.0
64,16,7,56,0.0
64,16,7,57,0.0
64,16,7,58,0.0
64,16,7,59,0.0
64,16,7,60,0.0
64,16,7,61,0.0
64,16,7,62,0.0019078886751259445
64,16,7,63,0.008648311438108217
64,16,7,64,0.0
64,16,8,1,0.8175476856748733
64,16,8,2,0.0
64,16,8,3,0.0
64,16,8,4,0.0
64,16,8,5,0.0
64,16,8,6,0.17189612129950302
64,16,8,7,0.0
64,16,8,8,0.0
64,16,8,9,0.0
64,16,8,10,0.0
64,16,8,11,0.0
64,16,8,12,0.0
64,16,8,13,0.0
64,16,8,14,0.0
64,16,8,15,0.0
64,16,8,16,0.0
64,16,8,17,0.0
64,16,8,18,0.0
64,16,8,19,0.0
64,16,8,20,0.0
64,16,8,21,0.0
64,16,8,22,0.0
64,16,8,23,0.0
64,16,8,24,0.0
64,16,8,25,0.0
64,16,8,26,0.0
64,16,8,27,0.0
64,16,8,28,0.0
64,16,8,29,0.0
64,16,8,30,0.0
64,16,8,31,0.0
64,16,8,32,0.0
64,16,8,33,0.0
64,16,8,34,0.0
64,16,8,35,0.0
64,16,8,36,0.0
64,16,8,37,0.0
64,16,8,38,0.0
64,16,8,39,0.0
64,16,8,40,0.0
64,16,8,41,0.0
64,16,8,42,0.0
64,16,8,43,0.0
64,16,8,44,0.0
64,16,8,45,0.0
64,16,8,46,0.0
64,16,8,47,0.0
64,16,8,48,0.0
64,16,8,49,0.0
64,16,8,50,0.0
64,16,8,51,0.0
64,16,8,52,0.0
64,16,8,53,0.0
64,16,8,54,0.0
64,16,8,55,0.0
64,16,8,56,0.0
64,16,8,57,0.0
64,16,8,58,0.0
64,16,8,59,0.0
64,16,8,60,0.0
64,16,8,61,0.0
64,16,8,62,0.001907793579166074
64,16,8,63,0.008648399446457558
64,16,8,64,0.0
64,16,9,1,0.8175476894614842
64,16,9,2,0.0
64,16,9,3,0.0
64,16,9,4,0.0
64,16,9,5,0.0
64,16,9,6,0.17189611642672933
64,16,9,7,0.0
64,16,9,8,0.0
64,16,9,9,0.0
64,16,9,10,0.0
64,16,9,11,0.0
64,16,9,12,0.0
64,16,9,13,0.0
64,16,9,14,0.0
64,16,9,15,0.0
64,16,9,16,0.0
64,16,9,17,0.0
64,16,9,18,0.0
64,16,9,19,0.0
64,16,9,20,0.0
64,16,9,21,0.0
64,16,9,22,0.0
64,16,9,23,0.0
64,16,9,24,0.0
64,16,9,25,0.0
64,16,9,26,0.0
64,16,9,27,0.0
64,16,9,28,0.0
64,16,9,29,0.0
64,16,9,30,0.0
64,16,9,31,0.0
64,16,9,32,0.0
64,16,9,33,0.0
64,16,9,34,0.0
64,16,9,35,0.0
64,16,9,36,0.0
64,16,9,37,0.0
64,16,9,38,0.0
64,16,9,39,0.0
64,16,9,40,0.0
64,16,9,41,0.0
64,16,9,42,0.0
64,16,9,43,0.0
64,16,9,44,0.0
64,16,9,45,0.0
64,16,9,46,0.0
64,16,9,47,0.0
64,16,9,48,0.0
64,16,9,49,0.0
64,16,9,50,0.0
64,16,9,51,0.0
64,16,9,52,0.0
64,16,9,53,0.0
64,16,9,54,0.0
64,16,9,55,0.0
64,16,9,56,0.0
64,16,9,57,0.0
64,16,9,58,0.0
64,16,9,59,0.0
64,16,9,60,0.0
64,16,9,61,0.0
64,16,9,62,0.0019078056502915448
64,16,9,63,0.008648388461495219
64,16,9,64,0.0
64,16,10,1,0.8175476862816563
64,16,10,2,0.0
64,16,10,3,0.0
64,16,10,4,0.0
64,16,10,5,0.0
64,16,10,6,0.171896116383378
64,16,10,7,0.0
64,16,10,8,0.0
64,16,10,9,0.0
64,16,10,10,0.0
64,16,10,11,0.0
64,16,10,12,0.0
64,16,10,13,0.0
64,16,10,14,0.0
64,16,10,15,0.0
64,16,10,16,0.0
64,16,10,17,0.0
64,16,10,18,0.0
64,16,10,19,0.0
64,16,10,20,0.0
64,16,10,21,0.0
64,16,10,22,0.0
64,16,10,23,0.0
64,16,10,24,0.0
64,16,10,25,0.0
64,16,10,26,0.0
64,16,10,27,0.0
64,16,10,28,0.0
64,16,10,29,0.0
64,16,10,30,0.0
64,16,10,31,0.0
64,16,10,32,0.0
64,16,10,33,0.0
64,16,10,34,0.0
64,16,10,35,0.0
64,16,10,36,0.0
64,16,10,37,0.0
64,16,10,38,0.0
64,16,10,39,0.0
64,16,10,40,0.0
64,16,10,41,0.0
64,16,10,42,0.0
64,16,10,43,0.0
64,16,10,44,0.0
64,16,10,45,0.0
64,16,10,46,0.0
64,16,10,47,0.0
64,16,10,48,0.0
64,16,10,49,0.0
64,16,10,50,0.0
64,16,10,51,0.0
64,16,10,52,0.0
64,16,10,53,0.0
64,16,10,54,0.0
64,16,10,55,0.0
64,16,10,56,0.0
64,16,10,57,0.0
64,16,10,58,0.0
64,16,10,59,0.0
64,16,10,60,0.0
64,16,10,61,0.0
64,16,10,62,0.001907826019824181
64,16,10,63,0.008648371315141467
64,16,10,64,0.0
64,16,11,1,0.817547675496718
64,16,11,2,0.0
64,16,11,3,0.0
64,16,11,4,0.0
64,16,11,5,0.0
64,16,11,6,0.1718961386390481
64,16,11,7,0.0
64,16,11,8,0.0
64,16,11,9,0.0
64,16,11,10,0.0
64,16,11,11,0.0
64,16,11,12,0.0
64,16,11,13,0.0
64,16,11,14,0.0
64,16,11,15,0.0
64,16,11,16,0.0
64,16,11,17,0.0
64,16,11,18,0.0
64,16,11,19,0.0
64,16,11,20,0.0
64,16,11,21,0.0
64,16,11,22,0.0
64,16,11,23,0.0
64,16,11,24,0.0
64,16,11,25,0.0
64,16,11,26,0.0
64,16,11,27,0.0
64,16,11,28,0.0
64,16,11,29,0.0
64,16,11,30,0.0
64,16,11,31,0.0
64,16,11,32,0.0
64,16,11,33,0.0
64,16,11,34,0.0
64,16,11,35,0.0
64,16,11,36,0.0
64,16,11,37,0.0
64,16,11,38,0.0
64,16,11,39,0.0
64,16,11,40,0.0
64,16,11,41,0.0
64,16,11,42,0.0
64,16,11,43,0.0
64,16,11,44,0.0
64,16,11,45,0.0
64,16,11,46,0.0
64,16,11,47,0.0
64,16,11,48,0.0
64,16,11,49,0.0
64,16,11,50,0.0
64,16,11,51,0.0
64,16,11,52,0.0
64,16,11,53,0.0
64,16,11,54,0.0
64,16,11,55,0.0
64,16,11,56,0.0
64,16,11,57,0.0
64,16,11,58,0.0
64,16,11,59,0.0
64,16,11,60,0.0
64,16,11,61,0.0
64,16,11,62,0.0019075834670270043
64,16,11,63,0.008648602397206988
64,16,11,64,0.0
64,16,12,1,0.8175476858698979
64,16,12,2,0.0
64,16,12,3,0.0
64,16,12,4,0.0
64,16,12,5,0.0
64,16,12,6,0.17189612356204612
64,16,12,7,0.0
64,16,12,8,0.0
64,16,12,9,0.0
64,16,12,10,0.0
64,16,12,11,0.0
64,16,12,12,0.0
64,16,12,13,0.0
64,16,12,14,0.0
64,16,12,15,0.0
64,16,12,16,0.0
64,16,12,17,0.0
64,16,12,18,0.0
64,16,12,19,0.0
64,16,12,20,0.0
64,16,12,21,0.0
64,16,12,22,0.0
64,16,12,23,0.0
64,16,12,24,0.0
64,16,12,25,0.0
64,16,12,26,0.0
64,16,12,27,0.0
64,16,12,28,0.0
64,16,12,29,0.0
64,16,12,30,0.0
64,16,12,31,0.0
64,16,12,32,0.0
64,16,12,33,0.0
64,16,12,34,0.0
64,16,12,35,0.0
64,16,12,36,0.0
64,16,12,37,0.0
64,16,12,38,0.0
64,16,12,39,0.0
64,16,12,40,0.0
64,16,12,41,0.0
64,16,12,42,0.0
64,16,12,43,0.0
64,16,12,44,0.0
64,16,12,45,0.0
64,16,12,46,0.0
64,16,12,47,0.0
64,16,12,48,0.0
64,16,12,49,0.0
64,16,12,50,0.0
64,16,12,51,0.0
64,16,12,52,0.0
64,16,12,53,0.0
64,16,12,54,0.0
64,16,12,55,0.0
64,16,12,56,0.0
64,16,12,57,0.0
64,16,12,58,0.0
64,16,12,59,0.0
64,16,12,60,0.0
64,16,12,61,0.0
64,16,12,62,0.001907744616077747
64,16,12,63,0.008648445951978256
64,16,12,64,0.0
64,16,13,1,0.8175476746279732
64,16,13,2,0.0
64,16,13,3,0.0
64,16,13,4,0.0
64,16,13,5,0.0
64,16,13,6,0.17189613771364223
64,16,13,7,0.0
64,16,13,8,0.0
64,16,13,9,0.0
64,16,13,10,0.0
64,16,13,11,0.0
64,16,13,12,0.0
64,16,13,13,0.0
64,16,13,14,0.0
64,16,13,15,0.0
64,16,13,16,0.0
64,16,13,17,0.0
64,16,13,18,0.0
64,16,13,19,0.0
64,16,13,20,0.0
64,16,13,21,0.0
64,16,13,22,0.0
64,16,13,23,0.0
64,16,13,24,0.0
64,16,13,25,0.0
64,16,13,26,0.0
64,16,13,27,0.0
64,16,13,28,0.0
64,16,13,29,0.0
64,16,13,30,0.0
64,16,13,31,0.0
64,16,13,32,0.0
64,16,13,33,0.0
64,16,13,34,0.0
64,16,13,35,0.0
64,16,13,36,0.0
64,16,13,37,0.0
64,16,13,38,0.0
64,16,13,39,0.0
64,16,13,40,0.0
64,16,13,41,0.0
64,16,13,42,0.0
64,16,13,43,0.0
64,16,13,44,0.0
64,16,13,45,0.0
64,16,13,46,0.0
64,16,13,47,0.0
64,16,13,48,0.0
64,16,13,49,0.0
64,16,13,50,0.0
64,16,13,51,0.0
64,16,13,52,0.0
64,16,13,53,0.0
64,16,13,54,0.0
64,16,13,55,0.0
64,16,13,56,0.0
64,16,13,57,0.0
64,16,13,58,0.0
64,16,13,59,0.0
64,16,13,60,0.0
64,16,13,61,0.0
64,16,13,62,0.0019079035739973888
64,16,13,63,0.008648284084387276
64,16,13,64,0.0
64,16,14,1,0.8175476815467072
64,16,14,2,0.0
64,16,14,3,0.0
64,16,14,4,0.0
64,16,14,5,0.0
64,16,14,6,0.1718961253941663
64,16,14,7,0.0
64,16,14,8,0.0
64,16,14,9,0.0
64,16,14,10,0.0
64,16,14,11,0.0
64,16,14,12,0.0
64,16,14,13,0.0
64,16,14,14,0.0
64,16,14,15,0.0
64,16,14,16,0.0
64,16,14,17,0.0
64,16,14,18,0.0
64,16,14,19,0.0
64,16,14,20,0.0
64,16,14,21,0.0
64,16,14,22,0.0
64,16,14,23,0.0
64,16,14,24,0.0
64,16,14,25,0.0
64,16,14,26,0.0
64,16,14,27,0.0
64,16,14,28,0.0
64,16,14,29,0.0
64,16,14,30,0.0
64,16,14,31,0.0
64,16,14,32,0.0
64,16,14,33,0.0
64,16,14,34,0.0
64,16,14,35,0.0
64,16,14,36,0.0
64,16,14,37,0.0
64,16,14,38,0.0
64,16,14,39,0.0
64,16,14,40,0.0
64,16,14,41,0.0
64,16,14,42,0.0
64,16,14,43,0.0
64,16,14,44,0.0
64,16,14,45,0.0
64,16,14,46,0.0
64,16,14,47,0.0
64,16,14,48,0.0
64,16,14,49,0.0
64,16,14,50,0.0
64,16,14,51,0.0
64,16,14,52,0.0
64,16,14,53,0.0
64,16,14,54,0.0
64,16,14,55,0.0
64,16,14,56,0.0
64,16,14,57,0.0
64,16,14,58,0.0
64,16,14,59,0.0
64,16,14,60,0.0
64,16,14,61,0.0
64,16,14,62,0.001907823842001464
64,16,14,63,0.008648369217124969
64,16,14,64,0.0
64,16,15,1,0.8175476807030707
64,16,15,2,0.0
64,16,15,3,0.0
64,16,15,4,0.0
64,16,15,5,0.0
64,16,15,6,0.17189613303065424
64,16,15,7,0.0
64,16,15,8,0.0
64,16,15,9,0.0
64,16,15,10,0.0
64,16,15,11,0.0
64,16,15,12,0.0
64,16,15,13,0.0
64,16,15,14,0.0
64,16,15,15,0.0
64,16,15,16,0.0
64,16,15,17,0.0
64,16,15,18,0.0
64,16,15,19,0.0
64,16,15,20,0.0
64,16,15,21,0.0
64,16,15,22,0.0
64,16,15,23,0.0
64,16,15,24,0.0
64,16,15,25,0.0
64,16,15,26,0.0
64,16,15,27,0.0
64,16,15,28,0.0
64,16,15,29,0.0
64,16,15,30,0.0
64,16,15,31,0.0
64,16,15,32,0.0
64,16,15,33,0.0
64,16,15,34,0.0
64,16,15,35,0.0
64,16,15,36,0.0
64,16,15,37,0.0
64,16,15,38,0.0
64,16,15,39,0.0
64,16,15,40,0.0
64,16,15,41,0.0
64,16,15,42,0.0
64,16,15,43,0.0
64,16,15,44,0.0
64,16,15,45,0.0
64,16,15,46,0.0
64,16,15,47,0.0
64,16,15,48,0.0
64,16,15,49,0.0
64,16,15,50,0.0
64,16,15,51,0.0
64,16,15,52,0.0
64,16,15,53,0.0
64,16,15,54,0.0
64,16,15,55,0.0
64,16,15,56,0.0
64,16,15,57,0.0
64,16,15,58,0.0
64,16,15,59,0.0
64,16,15,60,0.0
64,16,15,61,0.0
64,16,15,62,0.001907812510690619
64,16,15,63,0.008648373755584568
64,16,15,64,0.0
64,16,16,1,0.8175476424199328
64,16,16,2,0.0
64,16,16,3,0.0
64,16,16,4,0.0
64,16,16,5,0.0
64,16,16,6,0.17189617337082755
64,16,16,7,0.0
64,16,16,8,0.0
64,16,16,9,0.0
64,16,16,10,0.0
64,16,16,11,0.0
64,16,16,12,0.0
64,16,16,13,0.0
64,16,16,14,0.0
64,16,16,15,0.0
64,16,16,16,0.0
64,16,16,17,0.0
64,16,16,18,0.0
64,16,16,19,0.0
64,16,16,20,0.0
64,16,16,21,0.0
64,16,16,22,0.0
64,16,16,23,0.0
64,16,16,24,0.0
64,16,16,25,0.0
64,16,16,26,0.0
64,16,16,27,0.0
64,16,16,28,0.0
64,16,16,29,0.0
64,16,16,30,0.0
64,16,16,31,0.0
64,16,16,32,0.0
64,16,16,33,0.0
64,16,16,34,0.0
64,16,16,35,0.0
64,16,16,36,0.0
64,16,16,37,0.0
64,16,16,38,0.0
64,16,16,39,0.0
64,16,16,40,0.0
64,16,16,41,0.0
64,16,16,42,0.0
64,16,16,43,0.0
64,16,16,44,0.0
64,16,16,45,0.0
64,16,16,46,0.0
64,16,16,47,0.0
64,16,16,48,0.0
64,16,16,49,0.0
64,16,16,50,0.0
64,16,16,51,0.0
64,16,16,52,0.0
64,16,16,53,0.0
64,16,16,54,0.0
64,16,16,55,0.0
64,16,16,56,0.0
64,16,16,57,0.0
64,16,16,58,0.0
64,16,16,59,0.0
64,16,16,60,0.0
64,16,16,61,0.0
64,16,16,62,0.0019077626948377352
64,16,16,63,0.008648421514401913
64,16,16,64,0.0
64,16,17,1,0.8175476682996309
64,16,17,2,0.0
64,16,17,3,0.0
64,16,17,4,0.0
64,16,17,5,0.0
64,16,17,6,0.17189613749704485
64,16,17,7,0.0
64,16,17,8,0.0
64,16,17,9,0.0
64,16,17,10,0.0
64,16,17,11,0.0
64,16,17,12,0.0
64,16,17,13,0.0
64,16,17,14,0.0
64,16,17,15,0.0
64,16,17,16,0.0
64,16,17,17,0.0
64,16,17,18,0.0
64,16,17,19,0.0
64,16,17,20,0.0
64,16,17,21,0.0
64,16,17,22,0.0
64,16,17,23,0.0
64,16,17,24,0.0
64,16,17,25,0.0
64,16,17,26,0.0
64,16,17,27,0.0
64,16,17,28,0.0
64,16,17,29,0.0
64,16,17,30,0.0
64,16,17,31,0.0
64,16,17,32,0.0
64,16,17,33,0.0
64,16,17,34,0.0
64,16,17,35,0.0
64,16,17,36,0.0
64,16,17,37,0.0
64,16,17,38,0.0
64,16,17,39,0.0
64,16,17,40,0.0
64,16,17,41,0.0
64,16,17,42,0.0
64,16,17,43,0.0
64,16,17,44,0.0
64,16,17,45,0.0
64,16,17,46,0.0
64,16,17,47,0.0
64,16,17,48,0.0
64,16,17,49,0.0
64,16,17,50,0.0
64,16,17,51,0.0
64,16,17,52,0.0
64,16,17,53,0.0
64,16,17,54,0.0
64,16,17,55,0.0
64,16,17,56,0.0
64,16,17,57,0.0
64,16,17,58,0.0
64,16,17,59,0.0
64,16,17,60,0.0
64,16,17,61,0.0
64,16,17,62,0.0019078092818843812
64,16,17,63,0.008648384921439847
64,16,17,64,0.0
64,16,18,1,0.817547683450505
64,16,18,2,0.0
64,16,18,3,0.0
64,16,18,4,0.0
64,16,18,5,0.0
64,16,18,6,0.1718961250855141
64,16,18,7,0.0
64,16,18,8,0.0
64,16,18,9,0.0
64,16,18,10,0.0
64,16,18,11,0.0
64,16,18,12,0.0
64,16,18,13,0.0
64,16,18,14,0.0
64,16,18,15,0.0
64,16,18,16,0.0
64,16,18,17,0.0
64,16,18,18,0.0
64,16,18,19,0.0
64,16,18,20,0.0
64,16,18,21,0.0
64,16,18,22,0.0
64,16,18,23,0.0
64,16,18,24,0.0
64,16,18,25,0.0
64,16,18,26,0.0
64,16,18,27,0.0
64,16,18,28,0.0
64,16,18,29,0.0
64,16,18,30,0.0
64,16,18,31,0.0
64,16,18,32,0.0
64,16,18,33,0.0
64,16,18,34,0.0
64,16,18,35,0.0
64,16,18,36,0.0
64,16,18,37,0.0
64,16,18,38,0.0
64,16,18,39,0.0
64,16,18,40,0.0
64,16,18,41,0.0
64,16,18,42,0.0
64,16,18,43,0.0
64,16,18,44,0.0
64,16,18,45,0.0
64,16,18,46,0.0
64,16,18,47,0.0
64,16,18,48,0.0
64,16,18,49,0.0
64,16,18,50,0.0
64,16,18,51,0.0
64,16,18,52,0.0
64,16,18,53,0.0
64,16,18,54,0.0
64,16,18,55,0.0
64,16,18,56,0.0
64,16,18,57,0.0
64,16,18,58,0.0
64,16,18,59,0.0
64,16,18,60,0.0
64,16,18,61,0.0
64,16,18,62,0.0019078078478015942
64,16,18,63,0.008648383616179327
64,16,18,64,0.0
64,16,19,1,0.817547675762294
64,16,19,2,0.0
64,16,19,3,0.0
64,16,19,4,0.0
64,16,19,5,0.0
64,16,19,6,0.17189613369710025
64,16,19,7,0.0
64,16,19,8,0.0
64,16,19,9,0.0
64,16,19,10,0.0
64,16,19,11,0.0
64,16,19,12,0.0
64,16,19,13,0.0
64,16,19,14,0.0
64,16,19,15,0.0
64,16,19,16,0.0
64,16,19,17,0.0
64,16,19,18,0.0
64,16,19,19,0.0
64,16,19,20,0.0
64,16,19,21,0.0
64,16,19,22,0.0
64,16,19,23,0.0
64,16,19,24,0.0
64,16,19,25,0.0
64,16,19,26,0.0
64,16,19,27,0.0
64,16,19,28,0.0
64,16,19,29,0.0
64,16,19,30,0.0
64,16,19,31,0.0
64,16,19,32,0.0
64,16,19,33,0.0
64,16,19,34,0.0
64,16,19,35,0.0
64,16,19,36,0.0
64,16,19,37,0.0
64,16,19,38,0.0
64,16,19,39,0.0
64,16,19,40,0.0
64,16,19,41,0.0
64,16,19,42,0.0
64,16,19,43,0.0
64,16,19,44,0.0
64,16,19,45,0.0
64,16,19,46,0.0
64,16,19,47,0.0
64,16,19,48,0.0
64,16,19,49,0.0
64,16,19,50,0.0
64,16,19,51,0.0
64,16,19,52,0.0
64,16,19,53,0.0
64,16,19,54,0.0
64,16,19,55,0.0
64,16,19,56,0.0
64,16,19,57,0.0
64,16,19,58,0.0
64,16,19,59,0.0
64,16,19,60,0.0
64,16,19,61,0.0
64,16,19,62,0.0019077635462945168
64,16,19,63,0.008648426994311263
64,16,19,64,0.0
64,16,20,1,0.8175476674445644
64,16,20,2,0.0
64,16,20,3,0.0
64,16,20,4,0.0
64,16,20,5,0.0
64,16,20,6,0.17189614253773988
64,16,20,7,0.0
64,16,20,8,0.0
64,16,20,9,0.0
64,16,20,10,0.0
64,16,20,11,0.0
64,16,20,12,0.0
64,16,20,13,0.0
64,16,20,14,0.0
64,16,20,15,0.0
64,16,20,16,0.0
64,16,20,17,0.0
64,16,20,18,0.0
64,16,20,19,0.0
64,16,20,20,0.0
64,16,20,21,0.0
64,16,20,22,0.0
64,16,20,23,0.0
64,16,20,24,0.0
64,16,20,25,0.0
64,16,20,26,0.0
64,16,20,27,0.0
64,16,20,28,0.0
64,16,20,29,0.0
64,16,20,30,0.0
64,16,20,31,0.0
64,16,20,32,0.0
64,16,20,33,0.0
64,16,20,34,0.0
64,16,20,35,0.0
64,16,20,36,0.0
64,16,20,37,0.0
64,16,20,38,0.0
64,16,20,39,0.0
64,16,20,40,0.0
64,16,20,41,0.0
64,16,20,42,0.0
64,16,20,43,0.0
64,16,20,44,0.0
64,16,20,45,0.0
64,16,20,46,0.0
64,16,20,47,0.0
64,16,20,48,0.0
64,16,20,49,0.0
64,16,20,50,0.0
64,16,20,51,0.0
64,16,20,52,0.0
64,16,20,53,0.0
64,16,20,54,0.0
64,16,20,55,0.0
64,16,20,56,0.0
64,16,20,57,0.0
64,16,20,58,0.0
64,16,20,59,0.0
64,16,20,60,0.0
64,16,20,61,0.0
64,16,20,62,0.0019077927440362542
64,16,20,63,0.008648397273659365
64,16,20,64,0.0
64,16,21,1,0.8175476772012836
64,16,21,2,0.0
64,16,21,3,0.0
64,16,21,4,0.0
64,16,21,5,0.0
64,16,21,6,0.17189612508820082
64,16,21,7,0.0
64,16,21,8,0.0
64,16,21,9,0.0
64,16,21,10,0.0
64,16,21,11,0.0
64,16,21,12,0.0
64,16,21,13,0.0
64,16,21,14,0.0
64,16,21,15,0.0
64,16,21,16,0.0
64,16,21,17,0.0
64,16,21,18,0.0
64,16,21,19,0.0
64,16,21,20,0.0
64,16,21,21,0.0
64,16,21,22,0.0
64,16,21,23,0.0
64,16,21,24,0.0
64,16,21,25,0.0
64,16,21,26,0.0
64,16,21,27,0.0
64,16,21,28,0.0
64,16,21,29,0.0
64,16,21,30,0.0
64,16,21,31,0.0
64,16,21,32,0.0
64,16,21,33,0.0
64,16,21,34,0.0
64,16,21,35,0.0
64,16,21,36,0.0
64,16,21,37,0.0
64,16,21,38,0.0
64,16,21,39,0.0
64,16,21,40,0.0
64,16,21,41,0.0
64,16,21,42,0.0
64,16,21,43,0.0
64,16,21,44,0.0
64,16,21,45,0.0
64,16,21,46,0.0
64,16,21,47,0.0
64,16,21,48,0.0
64,16,21,49,0.0
64,16,21,50,0.0
64,16,21,51,0.0
64,16,21,52,0.0
64,16,21,53,0.0
64,16,21,54,0.0
64,16,21,55,0.0
64,16,21,56,0.0
64,16,21,57,0.0
64,16,21,58,0.0
64,16,21,59,0.0
64,16,21,60,0.0
64,16,21,61,0.0
64,16,21,62,0.0019079330492816548
64,16,21,63,0.00864826466123393
64,16,21,64,0.0
64,16,22,1,0.8175476825062347
64,16,22,2,0.0
64,16,22,3,0.0
64,16,22,4,0.0
64,16,22,5,0.0
64,16,22,6,0.17189613240992266
64,16,22,7,0.0
64,16,22,8,0.0
64,16,22,9,0.0
64,16,22,10,0.0
64,16,22,11,0.0
64,16,22,12,0.0
64,16,22,13,0.0
64,16,22,14,0.0
64,16,22,15,0.0
64,16,22,16,0.0
64,16,22,17,0.0
64,16,22,18,0.0
64,16,22,19,0.0
64,16,22,20,0.0
64,16,22,21,0.0
64,16,22,22,0.0
64,16,22,23,0.0
64,16,22,24,0.0
64,16,22,25,0.0
64,16,22,26,0.0
64,16,22,27,0.0
64,16,22,28,0.0
64,16,22,29,0.0
64,16,22,30,0.0
64,16,22,31,0.0
64,16,22,32,0.0
64,16,22,33,0.0
64,16,22,34,0.0
64,16,22,35,0.0
64,16,22,36,0.0
64,16,22,37,0.0
64,16,22,38,0.0
64,16,22,39,0.0
64,16,22,40,0.0
64,16,22,41,0.0
64,16,22,42,0.0
64,16,22,43,0.0
64,16,22,44,0.0
64,16,22,45,0.0
64,16,22,46,0.0
64,16,22,47,0.0
64,16,22,48,0.0
64,16,22,49,0.0
64,16,22,50,0.0
64,16,22,51,0.0
64,16,22,52,0.0
64,16,22,53,0.0
64,16,22,54,0.0
64,16,22,55,0.0
64,16,22,56,0.0
64,16,22,57,0.0
64,16,22,58,0.0
64,16,22,59,0.0
64,16,22,60,0.0
64,16,22,61,0.0
64,16,22,62,0.0019077699477642784
64,16,22,63,0.00864841513607829
64,16,22,64,0.0
64,16,23,1,0.8175476745610547
64,16,23,2,0.0
64,16,23,3,0.0
64,16,23,4,0.0
64,16,23,5,0.0
64,16,23,6,0.17189612964308018
64,16,23,7,0.0
64,16,23,8,0.0
64,16,23,9,0.0
64,16,23,10,0.0
64,16,23,11,0.0
64,16,23,12,0.0
64,16,23,13,0.0
64,16,23,14,0.0
64,16,23,15,0.0
64,16,23,16,0.0
64,16,23,17,0.0
64,16,23,18,0.0
64,16,23,19,0.0
64,16,23,20,0.0
64,16,23,21,0.0
64,16,23,22,0.0
64,16,23,23,0.0
64,16,23,24,0.0
64,16,23,25,0.0
64,16,23,26,0.0
64,16,23,27,0.0
64,16,23,28,0.0
64,16,23,29,0.0
64,16,23,30,0.0
64,16,23,31,0.0
64,16,23,32,0.0
64,16,23,33,0.0
64,16,23,34,0.0
64,16,23,35,0.0
64,16,23,36,0.0
64,16,23,37,0.0
64,16,23,38,0.0
64,16,23,39,0.0
64,16,23,40,0.0
64,16,23,41,0.0
64,16,23,42,0.0
64,16,23,43,0.0
64,16,23,44,0.0
64,16,23,45,0.0
64,16,23,46,0.0
64,16,23,47,0.0
64,16,23,48,0.0
64,16,23,49,0.0
64,16,23,50,0.0
64,16,23,51,0.0
64,16,23,52,0.0
64,16,23,53,0.0
64,16,23,54,0.0
64,16,23,55,0.0
64,16,23,56,0.0
64,16,23,57,0.0
64,16,23,58,0.0
64,16,23,59,0.0
64,16,23,60,0.0
64,16,23,61,0.0
64,16,23,62,0.0019078185924461257
64,16,23,63,0.008648377203419062
64,16,23,64,0.0
64,16,24,1,0.8175476663961242
64,16,24,2,0.0
64,16,24,3,0.0
64,16,24,4,0.0
64,16,24,5,0.0
64,16,24,6,0.17189614759923344
64,16,24,7,0.0
64,16,24,8,0.0
64,16,24,9,0.0
64,16,24,10,0.0
64,16,24,11,0.0
64,16,24,12,0.0
64,16,24,13,0.0
64,16,24,14,0.0
64,16,24,15,0.0
64,16,24,16,0.0
64,16,24,17,0.0
64,16,24,18,0.0
64,16,24,19,0.0
64,16,24,20,0.0
64,16,24,21,0.0
64,16,24,22,0.0
64,16,24,23,0.0
64,16,24,24,0.0
64,16,24,25,0.0
64,16,24,26,0.0
64,16,24,27,0.0
64,16,24,28,0.0
64,16,24,29,0.0
64,16,24,30,0.0
64,16,24,31,0.0
64,16,24,32,0.0
64,16,24,33,0.0
64,16,24,34,0.0
64,16,24,35,0.0
64,16,24,36,0.0
64,16,24,37,0.0
64,16,24,38,0.0
64,16,24,39,0.0
64,16,24,40,0.0
64,16,24,41,0.0
64,16,24,42,0.0
64,16,24,43,0.0
64,16,24,44,0.0
64,16,24,45,0.0
64,16,24,46,0.0
64,16,24,47,0.0
64,16,24,48,0.0
64,16,24,49,0.0
64,16,24,50,0.0
64,16,24,51,0.0
64,16,24,52,0.0
64,16,24,53,0.0
64,16,24,54,0.0
64,16,24,55,0.0
64,16,24,56,0.0
64,16,24,57,0.0
64,16,24,58,0.0
64,16,24,59,0.0
64,16,24,60,0.0
64,16,24,61,0.0
64,16,24,62,0.0019077730499369788
64,16,24,63,0.008648412954705193
64,16,24,64,0.0
64,16,25,1,0.8175476836362642
64,16,25,2,0.0
64,16,25,3,0.0
64,16,25,4,0.0
64,16,25,5,0.0
64,16,25,6,0.17189612470073296
64,16,25,7,0.0
64,16,25,8,0.0
64,16,25,9,0.0
64,16,25,10,0.0
64,16,25,11,0.0
64,16,25,12,0.0
64,16,25,13,0.0
64,16,25,14,0.0
64,16,25,15,0.0
64,16,25,16,0.0
64,16,25,17,0.0
64,16,25,18,0.0
64,16,25,19,0.0
64,16,25,20,0.0
64,16,25,21,0.0
64,16,25,22,0.0
64,16,25,23,0.0
64,16,25,24,0.0
64,16,25,25,0.0
64,16,25,26,0.0
64,16,25,27,0.0
64,16,25,28,0.0
64,16,25,29,0.0
64,16,25,30,0.0
64,16,25,31,0.0
64,16,25,32,0.0
64,16,25,33,0.0
64,16,25,34,0.0
64,16,25,35,0.0
64,16,25,36,0.0
64,16,25,37,0.0
64,16,25,38,0.0
64,16,25,39,0.0
64,16,25,40,0.0
64,16,25,41,0.0
64,16,25,42,0.0
64,16,25,43,0.0
64,16,25,44,0.0
64,16,25,45,0.0
64,16,25,46,0.0
64,16,25,47,0.0
64,16,25,48,0.0
64,16,25,49,0.0
64,16,25,50,0.0
64,16,25,51,0.0
64,16,25,52,0.0
64,16,25,53,0.0
64,16,25,54,0.0
64,16,25,55,0.0
64,16,25,56,0.0
64,16,25,57,0.0
64,16,25,58,0.0
64,16,25,59,0.0
64,16,25,60,0.0
64,16,25,61,0.0
64,16,25,62,0.0019078112082557372
64,16,25,63,0.00864838045474712
64,16,25,64,0.0
64,16,26,1,0.8175476824895677
64,16,26,2,0.0
64,16,26,3,0.0
64,16,26,4,0.0
64,16,26,5,0.0
64,16,26,6,0.1718961248519294
64,16,26,7,0.0
64,16,26,8,0.0
64,16,26,9,0.0
64,16,26,10,0.0
64,16,26,11,0.0
64,16,26,12,0.0
64,16,26,13,0.0
64,16,26,14,0.0
64,16,26,15,0.0
64,16,26,16,0.0
64,16,26,17,0.0
64,16,26,18,0.0
64,16,26,19,0.0
64,16,26,20,0.0
64,16,26,21,0.0
64,16,26,22,0.0
64,16,26,23,0.0
64,16,26,24,0.0
64,16,26,25,0.0
64,16,26,26,0.0
64,16,26,27,0.0
64,16,26,28,0.0
64,16,26,29,0.0
64,16,26,30,0.0
64,16,26,31,0.0
64,16,26,32,0.0
64,16,26,33,0.0
64,16,26,34,0.0
64,16,26,35,0.0
64,16,26,36,0.0
64,16,26,37,0.0
64,16,26,38,0.0
64,16,26,39,0.0
64,16,26,40,0.0
64,16,26,41,0.0
64,16,26,42,0.0
64,16,26,43,0.0
64,16,26,44,0.0
64,16,26,45,0.0
64,16,26,46,0.0
64,16,26,47,0.0
64,16,26,48,0.0
64,16,26,49,0.0
64,16,26,50,0.0
64,16,26,51,0.0
64,16,26,52,0.0
64,16,26,53,0.0
64,16,26,54,0.0
64,16,26,55,0.0
64,16,26,56,0.0
64,16,26,57,0.0
64,16,26,58,0.0
64,16,26,59,0.0
64,16,26,60,0.0
64,16,26,61,0.0
64,16,26,62,0.0019078073895852801
64,16,26,63,0.008648385268917612
64,16,26,64,0.0
64,16,27,1,0.8175476739147094
64,16,27,2,0.0
64,16,27,3,0.0
64,16,27,4,0.0
64,16,27,5,0.0
64,16,27,6,0.17189613034580842
64,16,27,7,0.0
64,16,27,8,0.0
64,16,27,9,0.0
64,16,27,10,0.0
64,16,27,11,0.0
64,16,27,12,0.0
64,16,27,13,0.0
64,16,27,14,0.0
64,16,27,15,0.0
64,16,27,16,0.0
64,16,27,17,0.0
64,16,27,18,0.0
64,16,27,19,0.0
64,16,27,20,0.0
64,16,27,21,0.0
64,16,27,22,0.0
64,16,27,23,0.0
64,16,27,24,0.0
64,16,27,25,0.0
64,16,27,26,0.0
64,16,27,27,0.0
64,16,27,28,0.0
64,16,27,29,0.0
64,16,27,30,0.0
64,16,27,31,0.0
64,16,27,32,0.0
64,16,27,33,0.0
64,16,27,34,0.0
64,16,27,35,0.0
64,16,27,36,0.0
64,16,27,37,0.0
64,16,27,38,0.0
64,16,27,39,0.0
64,16,27,40,0.0
64,16,27,41,0.0
64,16,27,42,0.0
64,16,27,43,0.0
64,16,27,44,0.0
64,16,27,45,0.0
64,16,27,46,0.0
64,16,27,47,0.0
64,16,27,48,0.0
64,16,27,49,0.0
64,16,27,50,0.0
64,16,27,51,0.0
64,16,27,52,0.0
64,16,27,53,0.0
64,16,27,54,0.0
64,16,27,55,0.0
64,16,27,56,0.0
64,16,27,57,0.0
64,16,27,58,0.0
64,16,27,59,0.0
64,16,27,60,0.0
64,16,27,61,0.0
64,16,27,62,0.001907880946969019
64,16,27,63,0.008648314792513165
64,16,27,64,0.0
64,16,28,1,0.8175476787412205
64,16,28,2,0.0
64,16,28,3,0.0
64,16,28,4,0.0
64,16,28,5,0.0
64,16,28,6,0.17189612485264252
64,16,28,7,0.0
64,16,28,8,0.0
64,16,28,9,0.0
64,16,28,10,0.0
64,16,28,11,0.0
64,16,28,12,0.0
64,16,28,13,0.0
64,16,28,14,0.0
64,16,28,15,0.0
64,16,28,16,0.0
64,16,28,17,0.0
64,16,28,18,0.0
64,16,28,19,0.0
64,16,28,20,0.0
64,16,28,21,0.0
64,16,28,22,0.0
64,16,28,23,0.0
64,16,28,24,0.0
64,16,28,25,0.0
64,16,28,26,0.0
64,16,28,27,0.0
64,16,28,28,0.0
64,16,28,29,0.0
64,16,28,30,0.0
64,16,28,31,0.0
64,16,28,32,0.0
64,16,28,33,0.0
64,16,28,34,0.0
64,16,28,35,0.0
64,16,28,36,0.0
64,16,28,37,0.0
64,16,28,38,0.0
64,16,28,39,0.0
64,16,28,40,0.0
64,16,28,41,0.0
64,16,28,42,0.0
64,16,28,43,0.0
64,16,28,44,0.0
64,16,28,45,0.0
64,16,28,46,0.0
64,16,28,47,0.0
64,16,28,48,0.0
64,16,28,49,0.0
64,16,28,50,0.0
64,16,28,51,0.0
64,16,28,52,0.0
64,16,28,53,0.0
64,16,28,54,0.0
64,16,28,55,0.0
64,16,28,56,0.0
64,16,28,57,0.0
64,16,28,58,0.0
64,16,28,59,0.0
64,16,28,60,0.0
64,16,28,61,0.0
64,16,28,62,0.0019078064976362883
64,16,28,63,0.00864838990850071
64,16,28,64,0.0
64,16,29,1,0.8175476760340742
64,16,29,2,0.0
64,16,29,3,0.0
64,16,29,4,0.0
64,16,29,5,0.0
64,16,29,6,0.1718961332408263
64,16,29,7,0.0
64,16,29,8,0.0
64,16,29,9,0.0
64,16,29,10,0.0
64,16,29,11,0.0
64,16,29,12,0.0
64,16,29,13,0.0
64,16,29,14,0.0
64,16,29,15,0.0
64,16,29,16,0.0
64,16,29,17,0.0
64,16,29,18,0.0
64,16,29,19,0.0
64,16,29,20,0.0
64,16,29,21,0.0
64,16,29,22,0.0
64,16,29,23,0.0
64,16,29,24,0.0
64,16,29,25,0.0
64,16,29,26,0.0
64,16,29,27,0.0
64,16,29,28,0.0
64,16,29,29,0.0
64,16,29,30,0.0
64,16,29,31,0.0
64,16,29,32,0.0
64,16,29,33,0.0
64,16,29,34,0.0
64,16,29,35,0.0
64,16,29,36,0.0
64,16,29,37,0.0
64,16,29,38,0.0
64,16,29,39,0.0
64,16,29,40,0.0
64,16,29,41,0.0
64,16,29,42,0.0
64,16,29,43,0.0
64,16,29,44,0.0
64,16,29,45,0.0
64,16,29,46,0.0
64,16,29,47,0.0
64,16,29,48,0.0
64,16,29,49,0.0
64,16,29,50,0.0
64,16,29,51,0.0
64,16,29,52,0.0
64,16,29,53,0.0
64,16,29,54,0.0
64,16,29,55,0.0
64,16,29,56,0.0
64,16,29,57,0.0
64,16,29,58,0.0
64,16,29,59,0.0
64,16,29,60,0.0
64,16,29,61,0.0
64,16,29,62,0.0019077268524534342
64,16,29,63,0.008648463872645888
64,16,29,64,0.0
64,16,30,1,0.8175476694467603
64,16,30,2,0.0
64,16,30,3,0.0
64,16,30,4,0.0
64,16,30,5,0.0
64,16,30,6,0.17189614163796796
64,16,30,7,0.0
64,16,30,8,0.0
64,16,30,9,0.0
64,16,30,10,0.0
64,16,30,11,0.0
64,16,30,12,0.0
64,16,30,13,0.0
64,16,30,14,0.0
64,16,30,15,0.0
64,16,30,16,0.0
64,16,30,17,0.0
64,16,30,18,0.0
64,16,30,19,0.0
64,16,30,20,0.0
64,16,30,21,0.0
64,16,30,22,0.0
64,16,30,23,0.0
64,16,30,24,0.0
64,16,30,25,0.0
64,16,30,26,0.0
64,16,30,27,0.0
64,16,30,28,0.0
64,16,30,29,0.0
64,16,30,30,0.0
64,16,30,31,0.0
64,16,30,32,0.0
64,16,30,33,0.0
64,16,30,34,0.0
64,16,30,35,0.0
64,16,30,36,0.0
64,16,30,37,0.0
64,16,30,38,0.0
64,16,30,39,0.0
64,16,30,40,0.0
64,16,30,41,0.0
64,16,30,42,0.0
64,16,30,43,0.0
64,16,30,44,0.0
64,16,30,45,0.0
64,16,30,46,0.0
64,16,30,47,0.0
64,16,30,48,0.0
64,16,30,49,0.0
64,16,30,50,0.0
64,16,30,51,0.0
64,16,30,52,0.0
64,16,30,53,0.0
64,16,30,54,0.0
64,16,30,55,0.0
64,16,30,56,0.0
64,16,30,57,0.0
64,16,30,58,0.0
64,16,30,59,0.0
64,16,30,60,0.0
64,16,30,61,0.0
64,16,30,62,0.0019077672122368178
64,16,30,63,0.008648421703035092
64,16,30,64,0.0
64,16,31,1,0.8175476662907505
64,16,31,2,0.0
64,16,31,3,0.0
64,16,31,4,0.0
64,16,31,5,0.0
64,16,31,6,0.17189614614679757
64,16,31,7,0.0
64,16,31,8,0.0
64,16,31,9,0.0
64,16,31,10,0.0
64,16,31,11,0.0
64,16,31,12,0.0
64,16,31,13,0.0
64,16,31,14,0.0
64,16,31,15,0.0
64,16,31,16,0.0
64,16,31,17,0.0
64,16,31,18,0.0
64,16,31,19,0.0
64,16,31,20,0.0
64,16,31,21,0.0
64,16,31,22,0.0
64,16,31,23,0.0
64,16,31,24,0.0
64,16,31,25,0.0
64,16,31,26,0.0
64,16,31,27,0.0
64,16,31,28,0.0
64,16,31,29,0.0
64,16,31,30,0.0
64,16,31,31,0.0
64,16,31,32,0.0
64,16,31,33,0.0
64,16,31,34,0.0
64,16,31,35,0.0
64,16,31,36,0.0
64,16,31,37,0.0
64,16,31,38,0.0
64,16,31,39,0.0
64,16,31,40,0.0
64,16,31,41,0.0
64,16,31,42,0.0
64,16,31,43,0.0
64,16,31,44,0.0
64,16,31,45,0.0
64,16,31,46,0.0
64,16,31,47,0.0
64,16,31,48,0.0
64,16,31,49,0.0
64,16,31,50,0.0
64,16,31,51,0.0
64,16,31,52,0.0
64,16,31,53,0.0
64,16,31,54,0.0
64,16,31,55,0.0
64,16,31,56,0.0
64,16,31,57,0.0
64,16,31,58,0.0
64,16,31,59,0.0
64,16,31,60,0.0
64,16,31,61,0.0
64,16,31,62,0.0019078335148541268
64,16,31,63,0.008648354047597815
64,16,31,64,0.0
64,16,32,1,0.8175476770088801
64,16,32,2,0.0
64,16,32,3,0.0
64,16,32,4,0.0
64,16,32,5,0.0
64,16,32,6,0.1718961389643796
64,16,32,7,0.0
64,16,32,8,0.0
64,16,32,9,0.0
64,16,32,10,0.0
64,16,32,11,0.0
64,16,32,12,0.0
64,16,32,13,0.0
64,16,32,14,0.0
64,16,32,15,0.0
64,16,32,16,0.0
64,16,32,17,0.0
64,16,32,18,0.0
64,16,32,19,0.0
64,16,32,20,0.0
64,16,32,21,0.0
64,16,32,22,0.0
64,16,32,23,0.0
64,16,32,24,0.0
64,16,32,25,0.0
64,16,32,26,0.0
64,16,32,27,0.0
64,16,32,28,0.0
64,16,32,29,0.0
64,16,32,30,0.0
64,16,32,31,0.0
64,16,32,32,0.0
64,16,32,33,0.0
64,16,32,34,0.0
64,16,32,35,0.0
64,16,32,36,0.0
64,16,32,37,0.0
64,16,32,38,0.0
64,16,32,39,0.0
64,16,32,40,0.0
64,16,32,41,0.0
64,16,32,42,0.0
64,16,32,43,0.0
64,16,32,44,0.0
64,16,32,45,0.0
64,16,32,46,0.0
64,16,32,47,0.0
64,16,32,48,0.0
64,16,32,49,0.0
64,16,32,50,0.0
64,16,32,51,0.0
64,16,32,52,0.0
64,16,32,53,0.0
64,16,32,54,0.0
64,16,32,55,0.0
64,16,32,56,0.0
64,16,32,57,0.0
64,16,32,58,0.0
64,16,32,59,0.0
64,16,32,60,0.0
64,16,32,61,0.0
64,16,32,62,0.0019078126440193765
64,16,32,63,0.008648371382721027
64,16,32,64,0.0
64,16,33,1,0.8175476814743365
64,16,33,2,0.0
64,16,33,3,0.0
64,16,33,4,0.0
64,16,33,5,0.0
64,16,33,6,0.17189612546954253
64,16,33,7,0.0
64,16,33,8,0.0
64,16,33,9,0.0
64,16,33,10,0.0
64,16,33,11,0.0
64,16,33,12,0.0
64,16,33,13,0.0
64,16,33,14,0.0
64,16,33,15,0.0
64,16,33,16,0.0
64,16,33,17,0.0
64,16,33,18,0.0
64,16,33,19,0.0
64,16,33,20,0.0
64,16,33,21,0.0
64,16,33,22,0.0
64,16,33,23,0.0
64,16,33,24,0.0
64,16,33,25,0.0
64,16,33,26,0.0
64,16,33,27,0.0
64,16,33,28,0.0
64,16,33,29,0.0
64,16,33,30,0.0
64,16,33,31,0.0
64,16,33,32,0.0
64,16,33,33,0.0
64,16,33,34,0.0
64,16,33,35,0.0
64,16,33,36,0.0
64,16,33,37,0.0
64,16,33,38,0.0
64,16,33,39,0.0
64,16,33,40,0.0
64,16,33,41,0.0
64,16,33,42,0.0
64,16,33,43,0.0
64,16,33,44,0.0
64,16,33,45,0.0
64,16,33,46,0.0
64,16,33,47,0.0
64,16,33,48,0.0
64,16,33,49,0.0
64,16,33,50,0.0
64,16,33,51,0.0
64,16,33,52,0.0
64,16,33,53,0.0
64,16,33,54,0.0
64,16,33,55,0.0
64,16,33,56,0.0
64,16,33,57,0.0
64,16,33,58,0.0
64,16,33,59,0.0
64,16,33,60,0.0
64,16,33,61,0.0
64,16,33,62,0.001907731078733952
64,16,33,63,0.0086484619773869
64,16,33,64,0.0
64,16,34,1,0.8175476723428213
64,16,34,2,0.0
64,16,34,3,0.0
64,16,34,4,0.0
64,16,34,5,0.0
64,16,34,6,0.17189613434594975
64,16,34,7,0.0
64,16,34,8,0.0
64,16,34,9,0.0
64,16,34,10,0.0
64,16,34,11,0.0
64,16,34,12,0.0
64,16,34,13,0.0
64,16,34,14,0.0
64,16,34,15,0.0
64,16,34,16,0.0
64,16,34,17,0.0
64,16,34,18,0.0
64,16,34,19,0.0
64,16,34,20,0.0
64,16,34,21,0.0
64,16,34,22,0.0
64,16,34,23,0.0
64,16,34,24,0.0
64,16,34,25,0.0
64,16,34,26,0.0
64,16,34,27,0.0
64,16,34,28,0.0
64,16,34,29,0.0
64,16,34,30,0.0
64,16,34,31,0.0
64,16,34,32,0.0
64,16,34,33,0.0
64,16,34,34,0.0
64,16,34,35,0.0
64,16,34,36,0.0
64,16,34,37,0.0
64,16,34,38,0.0
64,16,34,39,0.0
64,16,34,40,0.0
64,16,34,41,0.0
64,16,34,42,0.0
64,16,34,43,0.0
64,16,34,44,0.0
64,16,34,45,0.0
64,16,34,46,0.0
64,16,34,47,0.0
64,16,34,48,0.0
64,16,34,49,0.0
64,16,34,50,0.0
64,16,34,51,0.0
64,16,34,52,0.0
64,16,34,53,0.0
64,16,34,54,0.0
64,16,34,55,0.0
64,16,34,56,0.0
64,16,34,57,0.0
64,16,34,58,0.0
64,16,34,59,0.0
64,16,34,60,0.0
64,16,34,61,0.0
64,16,34,62,0.0019078027951702054
64,16,34,63,0.00864839051605881
64,16,34,64,0.0
64,16,35,1,0.817547686024789
64,16,35,2,0.0
64,16,35,3,0.0
64,16,35,4,0.0
64,16,35,5,0.0
64,16,35,6,0.1718961163824661
64,16,35,7,0.0
64,16,35,8,0.0
64,16,35,9,0.0
64,16,35,10,0.0
64,16,35,11,0.0
64,16,35,12,0.0
64,16,35,13,0.0
64,16,35,14,0.0
64,16,35,15,0.0
64,16,35,16,0.0
64,16,35,17,0.0
64,16,35,18,0.0
64,16,35,19,0.0
64,16,35,20,0.0
64,16,35,21,0.0
64,16,35,22,0.0
64,16,35,23,0.0
64,16,35,24,0.0
64,16,35,25,0.0
64,16,35,26,0.0
64,16,35,27,0.0
64,16,35,28,0.0
64,16,35,29,0.0
64,16,35,30,0.0
64,16,35,31,0.0
64,16,35,32,0.0
64,16,35,33,0.0
64,16,35,34,0.0
64,16,35,35,0.0
64,16,35,36,0.0
64,16,35,37,0.0
64,16,35,38,0.0
64,16,35,39,0.0
64,16,35,40,0.0
64,16,35,41,0.0
64,16,35,42,0.0
64,16,35,43,0.0
64,16,35,44,0.0
64,16,35,45,0.0
64,16,35,46,0.0
64,16,35,47,0.0
64,16,35,48,0.0
64,16,35,49,0.0
64,16,35,50,0.0
64,16,35,51,0.0
64,16,35,52,0.0
64,16,35,53,0.0
64,16,35,54,0.0
64,16,35,55,0.0
64,16,35,56,0.0
64,16,35,57,0.0
64,16,35,58,0.0
64,16,35,59,0.0
64,16,35,60,0.0
64,16,35,61,0.0
64,16,35,62,0.0019078939286753947
64,16,35,63,0.008648303664069623
64,16,35,64,0.0
64,16,36,1,0.8175476783503223
64,16,36,2,0.0
64,16,36,3,0.0
64,16,36,4,0.0
64,16,36,5,0.0
64,16,36,6,0.1718961268051761
64,16,36,7,0.0
64,16,36,8,0.0
64,16,36,9,0.0
64,16,36,10,0.0
64,16,36,11,0.0
64,16,36,12,0.0
64,16,36,13,0.0
64,16,36,14,0.0
64,16,36,15,0.0
64,16,36,16,0.0
64,16,36,17,0.0
64,16,36,18,0.0
64,16,36,19,0.0
64,16,36,20,0.0
64,16,36,21,0.0
64,16,36,22,0.0
64,16,36,23,0.0
64,16,36,24,0.0
64,16,36,25,0.0
64,16,36,26,0.0
64,16,36,27,0.0
64,16,36,28,0.0
64,16,36,29,0.0
64,16,36,30,0.0
64,16,36,31,0.0
64,16,36,32,0.0
64,16,36,33,0.0
64,16,36,34,0.0
64,16,36,35,0.0
64,16,36,36,0.0
64,16,36,37,0.0
64,16,36,38,0.0
64,16,36,39,0.0
64,16,36,40,0.0
64,16,36,41,0.0
64,16,36,42,0.0
64,16,36,43,0.0
64,16,36,44,0.0
64,16,36,45,0.0
64,16,36,46,0.0
64,16,36,47,0.0
64,16,36,48,0.0
64,16,36,49,0.0
64,16,36,50,0.0
64,16,36,51,0.0
64,16,36,52,0.0
64,16,36,53,0.0
64,16,36,54,0.0
64,16,36,55,0.0
64,16,36,56,0.0
64,16,36,57,0.0
64,16,36,58,0.0
64,16,36,59,0.0
64,16,36,60,0.0
64,16,36,61,0.0
64,16,36,62,0.001907813473744309
64,16,36,63,0.008648381370757378
64,16,36,64,0.0
64,16,37,1,0.8175476791487094
64,16,37,2,0.0
64,16,37,3,0.0
64,16,37,4,0.0
64,16,37,5,0.0
64,16,37,6,0.17189613303787876
64,16,37,7,0.0
64,16,37,8,0.0
64,16,37,9,0.0
64,16,37,10,0.0
64,16,37,11,0.0
64,16,37,12,0.0
64,16,37,13,0.0
64,16,37,14,0.0
64,16,37,15,0.0
64,16,37,16,0.0
64,16,37,17,0.0
64,16,37,18,0.0
64,16,37,19,0.0
64,16,37,20,0.0
64,16,37,21,0.0
64,16,37,22,0.0
64,16,37,23,0.0
64,16,37,24,0.0
64,16,37,25,0.0
64,16,37,26,0.0
64,16,37,27,0.0
64,16,37,28,0.0
64,16,37,29,0.0
64,16,37,30,0.0
64,16,37,31,0.0
64,16,37,32,0.0
64,16,37,33,0.0
64,16,37,34,0.0
64,16,37,35,0.0
64,16,37,36,0.0
64,16,37,37,0.0
64,16,37,38,0.0
64,16,37,39,0.0
64,16,37,40,0.0
64,16,37,41,0.0
64,16,37,42,0.0
64,16,37,43,0.0
64,16,37,44,0.0
64,16,37,45,0.0
64,16,37,46,0.0
64,16,37,47,0.0
64,16,37,48,0.0
64,16,37,49,0.0
64,16,37,50,0.0
64,16,37,51,0.0
64,16,37,52,0.0
64,16,37,53,0.0
64,16,37,54,0.0
64,16,37,55,0.0
64,16,37,56,0.0
64,16,37,57,0.0
64,16,37,58,0.0
64,16,37,59,0.0
64,16,37,60,0.0
64,16,37,61,0.0
64,16,37,62,0.001907640601100547
64,16,37,63,0.008648547212311248
64,16,37,64,0.0
64,16,38,1,0.8175476833061163
64,16,38,2,0.0
64,16,38,3,0.0
64,16,38,4,0.0
64,16,38,5,0.0
64,16,38,6,0.17189612498969262
64,16,38,7,0.0
64,16,38,8,0.0
64,16,38,9,0.0
64,16,38,10,0.0
64,16,38,11,0.0
64,16,38,12,0.0
64,16,38,13,0.0
64,16,38,14,0.0
64,16,38,15,0.0
64,16,38,16,0.0
64,16,38,17,0.0
64,16,38,18,0.0
64,16,38,19,0.0
64,16,38,20,0.0
64,16,38,21,0.0
64,16,38,22,0.0
64,16,38,23,0.0
64,16,38,24,0.0
64,16,38,25,0.0
64,16,38,26,0.0
64,16,38,27,0.0
64,16,38,28,0.0
64,16,38,29,0.0
64,16,38,30,0.0
64,16,38,31,0.0
64,16,38,32,0.0
64,16,38,33,0.0
64,16,38,34,0.0
64,16,38,35,0.0
64,16,38,36,0.0
64,16,38,37,0.0
64,16,38,38,0.0
64,16,38,39,0.0
64,16,38,40,0.0
64,16,38,41,0.0
64,16,38,42,0.0
64,16,38,43,0.0
64,16,38,44,0.0
64,16,38,45,0.0
64,16,38,46,0.0
64,16,38,47,0.0
64,16,38,48,0.0
64,16,38,49,0.0
64,16,38,50,0.0
64,16,38,51,0.0
64,16,38,52,0.0
64,16,38,53,0.0
64,16,38,54,0.0
64,16,38,55,0.0
64,16,38,56,0.0
64,16,38,57,0.0
64,16,38,58,0.0
64,16,38,59,0.0
64,16,38,60,0.0
64,16,38,61,0.0
64,16,38,62,0.0019078034769615425
64,16,38,63,0.008648388227229662
64,16,38,64,0.0
64,16,39,1,0.8175476721498919
64,16,39,2,0.0
64,16,39,3,0.0
64,16,39,4,0.0
64,16,39,5,0.0
64,16,39,6,0.17189613432449058
64,16,39,7,0.0
64,16,39,8,0.0
64,16,39,9,0.0
64,16,39,10,0.0
64,16,39,11,0.0
64,16,39,12,0.0
64,16,39,13,0.0
64,16,39,14,0.0
64,16,39,15,0.0
64,16,39,16,0.0
64,16,39,17,0.0
64,16,39,18,0.0
64,16,39,19,0.0
64,16,39,20,0.0
64,16,39,21,0.0
64,16,39,22,0.0
64,16,39,23,0.0
64,16,39,24,0.0
64,16,39,25,0.0
64,16,39,26,0.0
64,16,39,27,0.0
64,16,39,28,0.0
64,16,39,29,0.0
64,16,39,30,0.0
64,16,39,31,0.0
64,16,39,32,0.0
64,16,39,33,0.0
64,16,39,34,0.0
64,16,39,35,0.0
64,16,39,36,0.0
64,16,39,37,0.0
64,16,39,38,0.0
64,16,39,39,0.0
64,16,39,40,0.0
64,16,39,41,0.0
64,16,39,42,0.0
64,16,39,43,0.0
64,16,39,44,0.0
64,16,39,45,0.0
64,16,39,46,0.0
64,16,39,47,0.0
64,16,39,48,0.0
64,16,39,49,0.0
64,16,39,50,0.0
64,16,39,51,0.0
64,16,39,52,0.0
64,16,39,53,0.0
64,16,39,54,0.0
64,16,39,55,0.0
64,16,39,56,0.0
64,16,39,57,0.0
64,16,39,58,0.0
64,16,39,59,0.0
64,16,39,60,0.0
64,16,39,61,0.0
64,16,39,62,0.0019077280133651844
64,16,39,63,0.008648465512252335
64,16,39,64,0.0
64,16,40,1,0.8175476761520167
64,16,40,2,0.0
64,16,40,3,0.0
64,16,40,4,0.0
64,16,40,5,0.0
64,16,40,6,0.17189613668957845
64,16,40,7,0.0
64,16,40,8,0.0
64,16,40,9,0.0
64,16,40,10,0.0
64,16,40,11,0.0
64,16,40,12,0.0
64,16,40,13,0.0
64,16,40,14,0.0
64,16,40,15,0.0
64,16,40,16,0.0
64,16,40,17,0.0
64,16,40,18,0.0
64,16,40,19,0.0
64,16,40,20,0.0
64,16,40,21,0.0
64,16,40,22,0.0
64,16,40,23,0.0
64,16,40,24,0.0
64,16,40,25,0.0
64,16,40,26,0.0
64,16,40,27,0.0
64,16,40,28,0.0
64,16,40,29,0.0
64,16,40,30,0.0
64,16,40,31,0.0
64,16,40,32,0.0
64,16,40,33,0.0
64,16,40,34,0.0
64,16,40,35,0.0
64,16,40,36,0.0
64,16,40,37,0.0
64,16,40,38,0.0
64,16,40,39,0.0
64,16,40,40,0.0
64,16,40,41,0.0
64,16,40,42,0.0
64,16,40,43,0.0
64,16,40,44,0.0
64,16,40,45,0.0
64,16,40,46,0.0
64,16,40,47,0.0
64,16,40,48,0.0
64,16,40,49,0.0
64,16,40,50,0.0
64,16,40,51,0.0
64,16,40,52,0.0
64,16,40,53,0.0
64,16,40,54,0.0
64,16,40,55,0.0
64,16,40,56,0.0
64,16,40,57,0.0
64,16,40,58,0.0
64,16,40,59,0.0
64,16,40,60,0.0
64,16,40,61,0.0
64,16,40,62,0.001907804168122927
64,16,40,63,0.008648382990281927
64,16,40,64,0.0
64,16,41,1,0.8175476855685135
64,16,41,2,0.0
64,16,41,3,0.0
64,16,41,4,0.0
64,16,41,5,0.0
64,16,41,6,0.17189612112751068
64,16,41,7,0.0
64,16,41,8,0.0
64,16,41,9,0.0
64,16,41,10,0.0
64,16,41,11,0.0
64,16,41,12,0.0
64,16,41,13,0.0
64,16,41,14,0.0
64,16,41,15,0.0
64,16,41,16,0.0
64,16,41,17,0.0
64,16,41,18,0.0
64,16,41,19,0.0
64,16,41,20,0.0
64,16,41,21,0.0
64,16,41,22,0.0
64,16,41,23,0.0
64,16,41,24,0.0
64,16,41,25,0.0
64,16,41,26,0.0
64,16,41,27,0.0
64,16,41,28,0.0
64,16,41,29,0.0
64,16,41,30,0.0
64,16,41,31,0.0
64,16,41,32,0.0
64,16,41,33,0.0
64,16,41,34,0.0
64,16,41,35,0.0
64,16,41,36,0.0
64,16,41,37,0.0
64,16,41,38,0.0
64,16,41,39,0.0
64,16,41,40,0.0
64,16,41,41,0.0
64,16,41,42,0.0
64,16,41,43,0.0
64,16,41,44,0.0
64,16,41,45,0.0
64,16,41,46,0.0
64,16,41,47,0.0
64,16,41,48,0.0
64,16,41,49,0.0
64,16,41,50,0.0
64,16,41,51,0.0
64,16,41,52,0.0
64,16,41,53,0.0
64,16,41,54,0.0
64,16,41,55,0.0
64,16,41,56,0.0
64,16,41,57,0.0
64,16,41,58,0.0
64,16,41,59,0.0
64,16,41,60,0.0
64,16,41,61,0.0
64,16,41,62,0.0019078276394091452
64,16,41,63,0.00864836566456669
64,16,41,64,0.0
64,16,42,1,0.8175476772641178
64,16,42,2,0.0
64,16,42,3,0.0
64,16,42,4,0.0
64,16,42,5,0.0
64,16,42,6,0.17189613312031482
64,16,42,7,0.0
64,16,42,8,0.0
64,16,42,9,0.0
64,16,42,10,0.0
64,16,42,11,0.0
64,16,42,12,0.0
64,16,42,13,0.0
64,16,42,14,0.0
64,16,42,15,0.0
64,16,42,16,0.0
64,16,42,17,0.0
64,16,42,18,0.0
64,16,42,19,0.0
64,16,42,20,0.0
64,16,42,21,0.0
64,16,42,22,0.0
64,16,42,23,0.0
64,16,42,24,0.0
64,16,42,25,0.0
64,16,42,26,0.0
64,16,42,27,0.0
64,16,42,28,0.0
64,16,42,29,0.0
64,16,42,30,0.0
64,16,42,31,0.0
64,16,42,32,0.0
64,16,42,33,0.0
64,16,42,34,0.0
64,16,42,35,0.0
64,16,42,36,0.0
64,16,42,37,0.0
64,16,42,38,0.0
64,16,42,39,0.0
64,16,42,40,0.0
64,16,42,41,0.0
64,16,42,42,0.0
64,16,42,43,0.0
64,16,42,44,0.0
64,16,42,45,0.0
64,16,42,46,0.0
64,16,42,47,0.0
64,16,42,48,0.0
64,16,42,49,0.0
64,16,42,50,0.0
64,16,42,51,0.0
64,16,42,52,0.0
64,16,42,53,0.0
64,16,42,54,0.0
64,16,42,55,0.0
64,16,42,56,0.0
64,16,42,57,0.0
64,16,42,58,0.0
64,16,42,59,0.0
64,16,42,60,0.0
64,16,42,61,0.0
64,16,42,62,0.0019077590682507314
64,16,42,63,0.008648430547316701
64,16,42,64,0.0
64,32,0,1,0.66130751025766
64,32,0,2,0.10063393537669228
64,32,0,3,0.0
64,32,0,4,0.17905716346709596
64,32,0,5,0.0
64,32,0,6,0.0
64,32,0,7,0.0
64,32,0,8,0.0
64,32,0,9,0.0
64,32,0,10,0.0
64,32,0,11,0.0
64,32,0,12,0.0
64,32,0,13,0.03773571952835654
64,32,0,14,0.0
64,32,0,15,0.0
64,32,0,16,0.0
64,32,0,17,0.0
64,32,0,18,0.0
64,32,0,19,0.0
64,32,0,20,0.0
64,32,0,21,0.0
64,32,0,22,0.0
64,32,0,23,0.0
64,32,0,24,0.0
64,32,0,25,0.0
64,32,0,26,0.0
64,32,0,27,0.0
64,32,0,28,0.0
64,32,0,29,0.0
64,32,0,30,0.0
64,32,0,31,0.0
64,32,0,32,0.0
64,32,0,33,0.0
64,32,0,34,0.0
64,32,0,35,0.0
64,32,0,36,0.0
64,32,0,37,0.0
64,32,0,38,0.0
64,32,0,39,0.0
64,32,0,40,0.0
64,32,0,41,0.0
64,32,0,42,0.0
64,32,0,43,0.0
64,32,0,44,0.0
64,32,0,45,0.0
64,32,0,46,0.0
64,32,0,47,0.0
64,32,0,48,0.0
64,32,0,49,0.0
64,32,0,50,0.0
64,32,0,51,0.0
64,32,0,52,0.0
64,32,0,53,0.0
64,32,0,54,0.0
64,32,0,55,0.0
64,32,0,56,0.0
64,32,0,57,0.012667870043222063
64,32,0,58,0.0
64,32,0,59,0.0052802574261485965
64,32,0,60,0.003317543900824593
64,32,0,61,0.0
64,32,0,62,0.0
64,32,0,63,0.0
64,32,0,64,0.0
64,32,1,1,0.661307599058132
64,32,1,2,0.10063310633558258
64,32,1,3,0.0
64,32,1,4,0.17905819700956885
64,32,1,5,0.0
64,32,1,6,0.0
64,32,1,7,0.0
64,32,1,8,0.0
64,32,1,9,0.0
64,32,1,10,0.0
64,32,1,11,0.0
64,32,1,12,0.0
64,32,1,13,0.03773524450406993
64,32,1,14,0.0
64,32,1,15,0.0
64,32,1,16,0.0
64,32,1,17,0.0
64,32,1,18,0.0
64,32,1,19,0.0
64,32,1,20,0.0
64,32,1,21,0.0
64,32,1,22,0.0
64,32,1,23,0.0
64,32,1,24,0.0
64,32,1,25,0.0
64,32,1,26,0.0
64,32,1,27,0.0
64,32,1,28,0.0
64,32,1,29,0.0
64,32,1,30,0.0
64,32,1,31,0.0
64,32,1,32,0.0
64,32,1,33,0.0
64,32,1,34,0.0
64,32,1,35,0.0
64,32,1,36,0.0
64,32,1,37,0.0
64,32,1,38,0.0
64,32,1,39,0.0
64,32,1,40,0.0
64,32,1,41,0.0
64,32,1,42,0.0
64,32,1,43,0.0
64,32,1,44,0.0
64,32,1,45,0.0
64,32,1,46,0.0
64,32,1,47,0.0
64,32,1,48,0.0
64,32,1,49,0.0
64,32,1,50,0.0
64,32,1,51,0.0
64,32,1,52,0.0
64,32,1,53,0.0
64,32,1,54,0.0
64,32,1,55,0.0
64,32,1,56,0.0
64,32,1,57,0.01267024376026872
64,32,1,58,0.0
64,32,1,59,0.0052780195292577055
64,32,1,60,0.003317589803120363
64,32,1,61,0.0
64,32,1,62,0.0
64,32,1,63,0.0
64,32,1,64,0.0
64,32,2,1,0.6613075409661535
64,32,2,2,0.10063345087120808
64,32,2,3,0.0
64,32,2,4,0.1790577874249856
64,32,2,5,0.0
64,32,2,6,0.0
64,32,2,7,0.0
64,32,2,8,0.0
64,32,2,9,0.0
64,32,2,10,0.0
64,32,2,11,0.0
64,32,2,12,0.0
64,32,2,13,0.037735404590350095
64,32,2,14,0.0
64,32,2,15,0.0
64,32,2,16,0.0
64,32,2,17,0.0
64,32,2,18,0.0
64,32,2,19,0.0
64,32,2,20,0.0
64,32,2,21,0.0
64,32,2,22,0.0
64,32,2,23,0.0
64,32,2,24,0.0
64,32,2,25,0.0
64,32,2,26,0.0
64,32,2,27,0.0
64,32,2,28,0.0
64,32,2,29,0.0
64,32,2,30,0.0
64,32,2,31,0.0
64,32,2,32,0.0
64,32,2,33,0.0
64,32,2,34,0.0
64,32,2,35,0.0
64,32,2,36,0.0
64,32,2,37,0.0
64,32,2,38,0.0
64,32,2,39,0.0
64,32,2,40,0.0
64,32,2,41,0.0
64,32,2,42,0.0
64,32,2,43,0.0
64,32,2,44,0.0
64,32,2,45,0.0
64,32,2,46,0.0
64,32,2,47,0.0
64,32,2,48,0.0
64,32,2,49,0.0
64,32,2,50,0.0
64,32,2,51,0.0
64,32,2,52,0.0
64,32,2,53,0.0
64,32,2,54,0.0
64,32,2,55,0.0
64,32,2,56,0.0
64,32,2,57,0.012670273367908326
64,32,2,58,0.0
64,32,2,59,0.00527795292414326
64,32,2,60,0.0033175898552511747
64,32,2,61,0.0
64,32,2,62,0.0
64,32,2,63,0.0
64,32,2,64,0.0
64,32,3,1,0.6613075947103854
64,32,3,2,0.10063314635903985
64,32,3,3,0.0
64,32,3,4,0.17905818291765738
64,32,3,5,0.0
64,32,3,6,0.0
64,32,3,7,0.0
64,32,3,8,0.0
64,32,3,9,0.0
64,32,3,10,0.0
64,32,3,11,0.0
64,32,3,12,0.0
64,32,3,13,0.037735138400782034
64,32,3,14,0.0
64,32,3,15,0.0
64,32,3,16,0.0
64,32,3,17,0.0
64,32,3,18,0.0
64,32,3,19,0.0
64,32,3,20,0.0
64,32,3,21,0.0
64,32,3,22,0.0
64,32,3,23,0.0
64,32,3,24,0.0
64,32,3,25,0.0
64,32,3,26,0.0
64,32,3,27,0.0
64,32,3,28,0.0
64,32,3,29,0.0
64,32,3,30,0.0
64,32,3,31,0.0
64,32,3,32,0.0
64,32,3,33,0.0
64,32,3,34,0.0
64,32,3,35,0.0
64,32,3,36,0.0
64,32,3,37,0.0
64,32,3,38,0.0
64,32,3,39,0.0
64,32,3,40,0.0
64,32,3,41,0.0
64,32,3,42,0.0
64,32,3,43,0.0
64,32,3,44,0.0
64,32,3,45,0.0
64,32,3,46,0.0
64,32,3,47,0.0
64,32,3,48,0.0
64,32,3,49,0.0
64,32,3,50,0.0
64,32,3,51,0.0
64,32,3,52,0.0
64,32,3,53,0.0
64,32,3,54,0.0
64,32,3,55,0.0
64,32,3,56,0.0
64,32,3,57,0.012672360298288506
64,32,3,58,0.0
64,32,3,59,0.005276005127976936
64,32,3,60,0.0033175721858698937
64,32,3,61,0.0
64,32,3,62,0.0
64,32,3,63,0.0
64,32,3,64,0.0
64,32,4,1,0.6613076154334032
64,32,4,2,0.10063297195170652
64,32,4,3,0.0
64,32,4,4,0.179058383669698
64,32,4,5,0.0
64,32,4,6,0.0
64,32,4,7,0.0
64,32,4,8,0.0
64,32,4,9,0.0
64,32,4,10,0.0
64,32,4,11,0.0
64,32,4,12,0.0
64,32,4,13,0.03773513834730608
64,32,4,14,0.0
64,32,4,15,0.0
64,32,4,16,0.0
64,32,4,17,0.0
64,32,4,18,0.0
64,32,4,19,0.0
64,32,4,20,0.0
64,32,4,21,0.0
64,32,4,22,0.0
64,32,4,23,0.0
64,32,4,24,0.0
64,32,4,25,0.0
64,32,4,26,0.0
64,32,4,27,0.0
64,32,4,28,0.0
64,32,4,29,0.0
64,32,4,30,0.0
64,32,4,31,0.0
64,32,4,32,0.0
64,32,4,33,0.0
64,32,4,34,0.0
64,32,4,35,0.0
64,32,4,36,0.0
64,32,4,37,0.0
64,32,4,38,0.0
64,32,4,39,0.0
64,32,4,40,0.0
64,32,4,41,0.0
64,32,4,42,0.0
64,32,4,43,0.0
64,32,4,44,0.0
64,32,4,45,0.0
64,32,4,46,0.0
64,32,4,47,0.0
64,32,4,48,0.0
64,32,4,49,0.0
64,32,4,50,0.0
64,32,4,51,0.0
64,32,4,52,0.0
64,32,4,53,0.0
64,32,4,54,0.0
64,32,4,55,0.0
64,32,4,56,0.0
64,32,4,57,0.01267132929177548
64,32,4,58,0.0
64,32,4,59,0.00527698135226582
64,32,4,60,0.00331757995384486
64,32,4,61,0.0
64,32,4,62,0.0
64,32,4,63,0.0
64,32,4,64,0.0
64,32,5,1,0.6613075582157614
64,32,5,2,0.10063355014292519
64,32,5,3,0.0
64,32,5,4,0.1790576759786408
64,32,5,5,0.0
64,32,5,6,0.0
64,32,5,7,0.0
64,32,5,8,0.0
64,32,5,9,0.0
64,32,5,10,0.0
64,32,5,11,0.0
64,32,5,12,0.0
64,32,5,13,0.03773540855580248
64,32,5,14,0.0
64,32,5,15,0.0
64,32,5,16,0.0
64,32,5,17,0.0
64,32,5,18,0.0
64,32,5,19,0.0
64,32,5,20,0.0
64,32,5,21,0.0
64,32,5,22,0.0
64,32,5,23,0.0
64,32,5,24,0.0
64,32,5,25,0.0
64,32,5,26,0.0
64,32,5,27,0.0
64,32,5,28,0.0
64,32,5,29,0.0
64,32,5,30,0.0
64,32,5,31,0.0
64,32,5,32,0.0
64,32,5,33,0.0
64,32,5,34,0.0
64,32,5,35,0.0
64,32,5,36,0.0
64,32,5,37,0.0
64,32,5,38,0.0
64,32,5,39,0.0
64,32,5,40,0.0
64,32,5,41,0.0
64,32,5,42,0.0
64,32,5,43,0.0
64,32,5,44,0.0
64,32,5,45,0.0
64,32,5,46,0.0
64,32,5,47,0.0
64,32,5,48,0.0
64,32,5,49,0.0
64,32,5,50,0.0
64,32,5,51,0.0
64,32,5,52,0.0
64,32,5,53,0.0
64,32,5,54,0.0
64,32,5,55,0.0
64,32,5,56,0.0
64,32,5,57,0.012669830072298362
64,32,5,58,0.0
64,32,5,59,0.005278378089576498
64,32,5,60,0.0033175989449953746
64,32,5,61,0.0
64,32,5,62,0.0
64,32,5,63,0.0
64,32,5,64,0.0
64,32,6,1,0.6613075581068755
64,32,6,2,0.10063361623322414
64,32,6,3,0.0
64,32,6,4,0.17905756158053782
64,32,6,5,0.0
64,32,6,6,0.0
64,32,6,7,0.0
64,32,6,8,0.0
64,32,6,9,0.0
64,32,6,10,0.0
64,32,6,11,0.0
64,32,6,12,0.0
64,32,6,13,0.03773555378491588
64,32,6,14,0.0
64,32,6,15,0.0
64,32,6,16,0.0
64,32,6,17,0.0
64,32,6,18,0.0
64,32,6,19,0.0
64,32,6,20,0.0
64,32,6,21,0.0
64,32,6,22,0.0
64,32,6,23,0.0
64,32,6,24,0.0
64,32,6,25,0.0
64,32,6,26,0.0
64,32,6,27,0.0
64,32,6,28,0.0
64,32,6,29,0.0
64,32,6,30,0.0
64,32,6,31,0.0
64,32,6,32,0.0
64,32,6,33,0.0
64,32,6,34,0.0
64,32,6,35,0.0
64,32,6,36,0.0
64,32,6,37,0.0
64,32,6,38,0.0
64,32,6,39,0.0
64,32,6,40,0.0
64,32,6,41,0.0
64,32,6,42,0.0
64,32,6,43,0.0
64,32,6,44,0.0
64,32,6,45,0.0
64,32,6,46,0.0
64,32,6,47,0.0
64,32,6,48,0.0
64,32,6,49,0.0
64,32,6,50,0.0
64,32,6,51,0.0
64,32,6,52,0.0
64,32,6,53,0.0
64,32,6,54,0.0
64,32,6,55,0.0
64,32,6,56,0.0
64,32,6,57,0.012667917382018862
64,32,6,58,0.0
64,32,6,59,0.005280226731381845
64,32,6,60,0.003317566181045877
64,32,6,61,0.0
64,32,6,62,0.0
64,32,6,63,0.0
64,32,6,64,0.0
64,32,7,1,0.6613075656187051
64,32,7,2,0.10063334222521884
64,32,7,3,0.0
64,32,7,4,0.17905796823699188
64,32,7,5,0.0
64,32,7,6,0.0
64,32,7,7,0.0
64,32,7,8,0.0
64,32,7,9,0.0
64,32,7,10,0.0
64,32,7,11,0.0
64,32,7,12,0.0
64,32,7,13,0.037735169494176525
64,32,7,14,0.0
64,32,7,15,0.0
64,32,7,16,0.0
64,32,7,17,0.0
64,32,7,18,0.0
64,32,7,19,0.0
64,32,7,20,0.0
64,32,7,21,0.0
64,32,7,22,0.0
64,32,7,23,0.0
64,32,7,24,0.0
64,32,7,25,0.0
64,32,7,26,0.0
64,32,7,27,0.0
64,32,7,28,0.0
64,32,7,29,0.0
64,32,7,30,0.0
64,32,7,31,0.0
64,32,7,32,0.0
64,32,7,33,0.0
64,32,7,34,0.0
64,32,7,35,0.0
64,32,7,36,0.0
64,32,7,37,0.0
64,32,7,38,0.0
64,32,7,39,0.0
64,32,7,40,0.0
64,32,7,41,0.0
64,32,7,42,0.0
64,32,7,43,0.0
64,32,7,44,0.0
64,32,7,45,0.0
64,32,7,46,0.0
64,32,7,47,0.0
64,32,7,48,0.0
64,32,7,49,0.0
64,32,7,50,0.0
64,32,7,51,0.0
64,32,7,52,0.0
64,32,7,53,0.0
64,32,7,54,0.0
64,32,7,55,0.0
64,32,7,56,0.0
64,32,7,57,0.012672939685291089
64,32,7,58,0.0
64,32,7,59,0.005275374941772469
64,32,7,60,0.003317639797844212
64,32,7,61,0.0
64,32,7,62,0.0
64,32,7,63,0.0
64,32,7,64,0.0
64,32,8,1,0.6613075560222181
64,32,8,2,0.10063365299043146
64,32,8,3,0.0
64,32,8,4,0.17905742913233202
64,32,8,5,0.0
64,32,8,6,0.0
64,32,8,7,0.0
64,32,8,8,0.0
64,32,8,9,0.0
64,32,8,10,0.0
64,32,8,11,0.0
64,32,8,12,0.0
64,32,8,13,0.03773577041141962
64,32,8,14,0.0
64,32,8,15,0.0
64,32,8,16,0.0
64,32,8,17,0.0
64,32,8,18,0.0
64,32,8,19,0.0
64,32,8,20,0.0
64,32,8,21,0.0
64,32,8,22,0.0
64,32,8,23,0.0
64,32,8,24,0.0
64,32,8,25,0.0
64,32,8,26,0.0
64,32,8,27,0.0
64,32,8,28,0.0
64,32,8,29,0.0
64,32,8,30,0.0
64,32,8,31,0.0
64,32,8,32,0.0
64,32,8,33,0.0
64,32,8,34,0.0
64,32,8,35,0.0
64,32,8,36,0.0
64,32,8,37,0.0
64,32,8,38,0.0
64,32,8,39,0.0
64,32,8,40,0.0
64,32,8,41,0.0
64,32,8,42,0.0
64,32,8,43,0.0
64,32,8,44,0.0
64,32,8,45,0.0
64,32,8,46,0.0
64,32,8,47,0.0
64,32,8,48,0.0
64,32,8,49,0.0
64,32,8,50,0.0
64,32,8,51,0.0
64,32,8,52,0.0
64,32,8,53,0.0
64,32,8,54,0.0
64,32,8,55,0.0
64,32,8,56,0.0
64,32,8,57,0.012665782441013435
64,32,8,58,0.0
64,32,8,59,0.00528229244199739
64,32,8,60,0.003317516560587836
64,32,8,61,0.0
64,32,8,62,0.0
64,32,8,63,0.0
64,32,8,64,0.0
64,32,9,1,0.6613075808215466
64,32,9,2,0.10063328946146517
64,32,9,3,0.0
64,32,9,4,0.1790580154912943
64,32,9,5,0.0
64,32,9,6,0.0
64,32,9,7,0.0
64,32,9,8,0.0
64,32,9,9,0.0
64,32,9,10,0.0
64,32,9,11,0.0
64,32,9,12,0.0
64,32,9,13,0.037735220584179184
64,32,9,14,0.0
64,32,9,15,0.0
64,32,9,16,0.0
64,32,9,17,0.0
64,32,9,18,0.0
64,32,9,19,0.0
64,32,9,20,0.0
64,32,9,21,0.0
64,32,9,22,0.0
64,32,9,23,0.0
64,32,9,24,0.0
64,32,9,25,0.0
64,32,9,26,0.0
64,32,9,27,0.0
64,32,9,28,0.0
64,32,9,29,0.0
64,32,9,30,0.0
64,32,9,31,0.0
64,32,9,32,0.0
64,32,9,33,0.0
64,32,9,34,0.0
64,32,9,35,0.0
64,32,9,36,0.0
64,32,9,37,0.0
64,32,9,38,0.0
64,32,9,39,0.0
64,32,9,40,0.0
64,32,9,41,0.0
64,32,9,42,0.0
64,32,9,43,0.0
64,32,9,44,0.0
64,32,9,45,0.0
64,32,9,46,0.0
64,32,9,47,0.0
64,32,9,48,0.0
64,32,9,49,0.0
64,32,9,50,0.0
64,32,9,51,0.0
64,32,9,52,0.0
64,32,9,53,0.0
64,32,9,54,0.0
64,32,9,55,0.0
64,32,9,56,0.0
64,32,9,57,0.012671551574479979
64,32,9,58,0.0
64,32,9,59,0.005276788787328178
64,32,9,60,0.003317553279706567
64,32,9,61,0.0
64,32,9,62,0.0
64,32,9,63,0.0
64,32,9,64,0.0
64,32,10,1,0.6613075217554452
64,32,10,2,0.10063377864791938
64,32,10,3,0.0
64,32,10,4,0.17905741153178312
64,32,10,5,0.0
64,32,10,6,0.0
64,32,10,7,0.0
64,32,10,8,0.0
64,32,10,9,0.0
64,32,10,10,0.0
64,32,10,11,0.0
64,32,10,12,0.0
64,32,10,13,0.037735488822113514
64,32,10,14,0.0
64,32,10,15,0.0
64,32,10,16,0.0
64,32,10,17,0.0
64,32,10,18,0.0
64,32,10,19,0.0
64,32,10,20,0.0
64,32,10,21,0.0
64,32,10,22,0.0
64,32,10,23,0.0
64,32,10,24,0.0
64,32,10,25,0.0
64,32,10,26,0.0
64,32,10,27,0.0
64,32,10,28,0.0
64,32,10,29,0.0
64,32,10,30,0.0
64,32,10,31,0.0
64,32,10,32,0.0
64,32,10,33,0.0
64,32,10,34,0.0
64,32,10,35,0.0
64,32,10,36,0.0
64,32,10,37,0.0
64,32,10,38,0.0
64,32,10,39,0.0
64,32,10,40,0.0
64,32,10,41,0.0
64,32,10,42,0.0
64,32,10,43,0.0
64,32,10,44,0.0
64,32,10,45,0.0
64,32,10,46,0.0
64,32,10,47,0.0
64,32,10,48,0.0
64,32,10,49,0.0
64,32,10,50,0.0
64,32,10,51,0.0
64,32,10,52,0.0
64,32,10,53,0.0
64,32,10,54,0.0
64,32,10,55,0.0
64,32,10,56,0.0
64,32,10,57,0.012670154203999359
64,32,10,58,0.0
64,32,10,59,0.005278024765145757
64,32,10,60,0.003317620273593558
64,32,10,61,0.0
64,32,10,62,0.0
64,32,10,63,0.0
64,32,10,64,0.0
64,32,11,1,0.6613075592576138
64,32,11,2,0.10063333218047411
64,32,11,3,0.0
64,32,11,4,0.17905801923510012
64,32,11,5,0.0
64,32,11,6,0.0
64,32,11,7,0.0
64,32,11,8,0.0
64,32,11,9,0.0
64,32,11,10,0.0
64,32,11,11,0.0
64,32,11,12,0.0
64,32,11,13,0.03773512304623854
64,32,11,14,0.0
64,32,11,15,0.0
64,32,11,16,0.0
64,32,11,17,0.0
64,32,11,18,0.0
64,32,11,19,0.0
64,32,11,20,0.0
64,32,11,21,0.0
64,32,11,22,0.0
64,32,11,23,0.0
64,32,11,24,0.0
64,32,11,25,0.0
64,32,11,26,0.0
64,32,11,27,0.0
64,32,11,28,0.0
64,32,11,29,0.0
64,32,11,30,0.0
64,32,11,31,0.0
64,32,11,32,0.0
64,32,11,33,0.0
64,32,11,34,0.0
64,32,11,35,0.0
64,32,11,36,0.0
64,32,11,37,0.0
64,32,11,38,0.0
64,32,11,39,0.0
64,32,11,40,0.0
64,32,11,41,0.0
64,32,11,42,0.0
64,32,11,43,0.0
64,32,11,44,0.0
64,32,11,45,0.0
64,32,11,46,0.0
64,32,11,47,0.0
64,32,11,48,0.0
64,32,11,49,0.0
64,32,11,50,0.0
64,32,11,51,0.0
64,32,11,52,0.0
64,32,11,53,0.0
64,32,11,54,0.0
64,32,11,55,0.0
64,32,11,56,0.0
64,32,11,57,0.012673214490064106
64,32,11,58,0.0
64,32,11,59,0.005275080605493667
64,32,11,60,0.003317671185015804
64,32,11,61,0.0
64,32,11,62,0.0
64,32,11,63,0.0
64,32,11,64,0.0
64,32,12,1,0.6613075701470081
64,32,12,2,0.10063348716898657
64,32,12,3,0.0
64,32,12,4,0.17905773228934654
64,32,12,5,0.0
64,32,12,6,0.0
64,32,12,7,0.0
64,32,12,8,0.0
64,32,12,9,0.0
64,32,12,10,0.0
64,32,12,11,0.0
64,32,12,12,0.0
64,32,12,13,0.037735409822750345
64,32,12,14,0.0
64,32,12,15,0.0
64,32,12,16,0.0
64,32,12,17,0.0
64,32,12,18,0.0
64,32,12,19,0.0
64,32,12,20,0.0
64,32,12,21,0.0
64,32,12,22,0.0
64,32,12,23,0.0
64,32,12,24,0.0
64,32,12,25,0.0
64,32,12,26,0.0
64,32,12,27,0.0
64,32,12,28,0.0
64,32,12,29,0.0
64,32,12,30,0.0
64,32,12,31,0.0
64,32,12,32,0.0
64,32,12,33,0.0
64,32,12,34,0.0
64,32,12,35,0.0
64,32,12,36,0.0
64,32,12,37,0.0
64,32,12,38,0.0
64,32,12,39,0.0
64,32,12,40,0.0
64,32,12,41,0.0
64,32,12,42,0.0
64,32,12,43,0.0
64,32,12,44,0.0
64,32,12,45,0.0
64,32,12,46,0.0
64,32,12,47,0.0
64,32,12,48,0.0
64,32,12,49,0.0
64,32,12,50,0.0
64,32,12,51,0.0
64,32,12,52,0.0
64,32,12,53,0.0
64,32,12,54,0.0
64,32,12,55,0.0
64,32,12,56,0.0
64,32,12,57,0.012669751594996408
64,32,12,58,0.0
64,32,12,59,0.0052785008888676785
64,32,12,60,0.003317548088044273
64,32,12,61,0.0
64,32,12,62,0.0
64,32,12,63,0.0
64,32,12,64,0.0
64,32,13,1,0.6613075322097381
64,32,13,2,0.10063373109051023
64,32,13,3,0.0
64,32,13,4,0.1790574574138291
64,32,13,5,0.0
64,32,13,6,0.0
64,32,13,7,0.0
64,32,13,8,0.0
64,32,13,9,0.0
64,32,13,10,0.0
64,32,13,11,0.0
64,32,13,12,0.0
64,32,13,13,0.0377354894185993
64,32,13,14,0.0
64,32,13,15,0.0
64,32,13,16,0.0
64,32,13,17,0.0
64,32,13,18,0.0
64,32,13,19,0.0
64,32,13,20,0.0
64,32,13,21,0.0
64,32,13,22,0.0
64,32,13,23,0.0
64,32,13,24,0.0
64,32,13,25,0.0
64,32,13,26,0.0
64,32,13,27,0.0
64,32,13,28,0.0
64,32,13,29,0.0
64,32,13,30,0.0
64,32,13,31,0.0
64,32,13,32,0.0
64,32,13,33,0.0
64,32,13,34,0.0
64,32,13,35,0.0
64,32,13,36,0.0
64,32,13,37,0.0
64,32,13,38,0.0
64,32,13,39,0.0
64,32,13,40,0.0
64,32,13,41,0.0
64,32,13,42,0.0
64,32,13,43,0.0
64,32,13,44,0.0
64,32,13,45,0.0
64,32,13,46,0.0
64,32,13,47,0.0
64,32,13,48,0.0
64,32,13,49,0.0
64,32,13,50,0.0
64,32,13,51,0.0
64,32,13,52,0.0
64,32,13,53,0.0
64,32,13,54,0.0
64,32,13,55,0.0
64,32,13,56,0.0
64,32,13,57,0.012669861218905381
64,32,13,58,0.0
64,32,13,59,0.005278355358745088
64,32,13,60,0.0033175732896727843
64,32,13,61,0.0
64,32,13,62,0.0
64,32,13,63,0.0
64,32,13,64,0.0
64,32,14,1,0.6613075436879678
64,32,14,2,0.10063367181806854
64,32,14,3,0.0
64,32,14,4,0.1790575095985667
64,32,14,5,0.0
64,32,14,6,0.0
64,32,14,7,0.0
64,32,14,8,0.0
64,32,14,9,0.0
64,32,14,10,0.0
64,32,14,11,0.0
64,32,14,12,0.0
64,32,14,13,0.037735493315241835
64,32,14,14,0.0
64,32,14,15,0.0
64,32,14,16,0.0
64,32,14,17,0.0
64,32,14,18,0.0
64,32,14,19,0.0
64,32,14,20,0.0
64,32,14,21,0.0
64,32,14,22,0.0
64,32,14,23,0.0
64,32,14,24,0.0
64,32,14,25,0.0
64,32,14,26,0.0
64,32,14,27,0.0
64,32,14,28,0.0
64,32,14,29,0.0
64,32,14,30,0.0
64,32,14,31,0.0
64,32,14,32,0.0
64,32,14,33,0.0
64,32,14,34,0.0
64,32,14,35,0.0
64,32,14,36,0.0
64,32,14,37,0.0
64,32,14,38,0.0
64,32,14,39,0.0
64,32,14,40,0.0
64,32,14,41,0.0
64,32,14,42,0.0
64,32,14,43,0.0
64,32,14,44,0.0
64,32,14,45,0.0
64,32,14,46,0.0
64,32,14,47,0.0
64,32,14,48,0.0
64,32,14,49,0.0
64,32,14,50,0.0
64,32,14,51,0.0
64,32,14,52,0.0
64,32,14,53,0.0
64,32,14,54,0.0
64,32,14,55,0.0
64,32,14,56,0.0
64,32,14,57,0.01266964061897586
64,32,14,58,0.0
64,32,14,59,0.00527855278091333
64,32,14,60,0.003317588180265897
64,32,14,61,0.0
64,32,14,62,0.0
64,32,14,63,0.0
64,32,14,64,0.0
64,32,15,1,0.6613075500906685
64,32,15,2,0.10063353443311882
64,32,15,3,0.0
64,32,15,4,0.17905769455898568
64,32,15,5,0.0
64,32,15,6,0.0
64,32,15,7,0.0
64,32,15,8,0.0
64,32,15,9,0.0
64,32,15,10,0.0
64,32,15,11,0.0
64,32,15,12,0.0
64,32,15,13,0.0377354034073477
64,32,15,14,0.0
64,32,15,15,0.0
64,32,15,16,0.0
64,32,15,17,0.0
64,32,15,18,0.0
64,32,15,19,0.0
64,32,15,20,0.0
64,32,15,21,0.0
64,32,15,22,0.0
64,32,15,23,0.0
64,32,15,24,0.0
64,32,15,25,0.0
64,32,15,26,0.0
64,32,15,27,0.0
64,32,15,28,0.0
64,32,15,29,0.0
64,32,15,30,0.0
64,32,15,31,0.0
64,32,15,32,0.0
64,32,15,33,0.0
64,32,15,34,0.0
64,32,15,35,0.0
64,32,15,36,0.0
64,32,15,37,0.0
64,32,15,38,0.0
64,32,15,39,0.0
64,32,15,40,0.0
64,32,15,41,0.0
64,32,15,42,0.0
64,32,15,43,0.0
64,32,15,44,0.0
64,32,15,45,0.0
64,32,15,46,0.0
64,32,15,47,0.0
64,32,15,48,0.0
64,32,15,49,0.0
64,32,15,50,0.0
64,32,15,51,0.0
64,32,15,52,0.0
64,32,15,53,0.0
64,32,15,54,0.0
64,32,15,55,0.0
64,32,15,56,0.0
64,32,15,57,0.012670221171547962
64,32,15,58,0.0
64,32,15,59,0.005278013003622064
64,32,15,60,0.0033175833347091647
64,32,15,61,0.0
64,32,15,62,0.0
64,32,15,63,0.0
64,32,15,64,0.0
64,32,16,1,0.6613075615110339
64,32,16,2,0.10063325032395819
64,32,16,3,0.0
64,32,16,4,0.1790580727580131
64,32,16,5,0.0
64,32,16,6,0.0
64,32,16,7,0.0
64,32,16,8,0.0
64,32,16,9,0.0
64,32,16,10,0.0
64,32,16,11,0.0
64,32,16,12,0.0
64,32,16,13,0.037735236588292094
64,32,16,14,0.0
64,32,16,15,0.0
64,32,16,16,0.0
64,32,16,17,0.0
64,32,16,18,0.0
64,32,16,19,0.0
64,32,16,20,0.0
64,32,16,21,0.0
64,32,16,22,0.0
64,32,16,23,0.0
64,32,16,24,0.0
64,32,16,25,0.0
64,32,16,26,0.0
64,32,16,27,0.0
64,32,16,28,0.0
64,32,16,29,0.0
64,32,16,30,0.0
64,32,16,31,0.0
64,32,16,32,0.0
64,32,16,33,0.0
64,32,16,34,0.0
64,32,16,35,0.0
64,32,16,36,0.0
64,32,16,37,0.0
64,32,16,38,0.0
64,32,16,39,0.0
64,32,16,40,0.0
64,32,16,41,0.0
64,32,16,42,0.0
64,32,16,43,0.0
64,32,16,44,0.0
64,32,16,45,0.0
64,32,16,46,0.0
64,32,16,47,0.0
64,32,16,48,0.0
64,32,16,49,0.0
64,32,16,50,0.0
64,32,16,51,0.0
64,32,16,52,0.0
64,32,16,53,0.0
64,32,16,54,0.0
64,32,16,55,0.0
64,32,16,56,0.0
64,32,16,57,0.012670882871305687
64,32,16,58,0.0
64,32,16,59,0.0052775137357877686
64,32,16,60,0.0033174822116092853
64,32,16,61,0.0
64,32,16,62,0.0
64,32,16,63,0.0
64,32,16,64,0.0
64,32,17,1,0.6613075429570537
64,32,17,2,0.10063375197007905
64,32,17,3,0.0
64,32,17,4,0.1790574210932137
64,32,17,5,0.0
64,32,17,6,0.0
64,32,17,7,0.0
64,32,17,8,0.0
64,32,17,9,0.0
64,32,17,10,0.0
64,32,17,11,0.0
64,32,17,12,0.0
64,32,17,13,0.03773551063877749
64,32,17,14,0.0
64,32,17,15,0.0
64,32,17,16,0.0
64,32,17,17,0.0
64,32,17,18,0.0
64,32,17,19,0.0
64,32,17,20,0.0
64,32,17,21,0.0
64,32,17,22,0.0
64,32,17,23,0.0
64,32,17,24,0.0
64,32,17,25,0.0
64,32,17,26,0.0
64,32,17,27,0.0
64,32,17,28,0.0
64,32,17,29,0.0
64,32,17,30,0.0
64,32,17,31,0.0
64,32,17,32,0.0
64,32,17,33,0.0
64,32,17,34,0.0
64,32,17,35,0.0
64,32,17,36,0.0
64,32,17,37,0.0
64,32,17,38,0.0
64,32,17,39,0.0
64,32,17,40,0.0
64,32,17,41,0.0
64,32,17,42,0.0
64,32,17,43,0.0
64,32,17,44,0.0
64,32,17,45,0.0
64,32,17,46,0.0
64,32,17,47,0.0
64,32,17,48,0.0
64,32,17,49,0.0
64,32,17,50,0.0
64,32,17,51,0.0
64,32,17,52,0.0
64,32,17,53,0.0
64,32,17,54,0.0
64,32,17,55,0.0
64,32,17,56,0.0
64,32,17,57,0.01266950139367579
64,32,17,58,0.0
64,32,17,59,0.0052786558329696
64,32,17,60,0.003317616114230562
64,32,17,61,0.0
64,32,17,62,0.0
64,32,17,63,0.0
64,32,17,64,0.0
64,32,18,1,0.6613075597505959
64,32,18,2,0.10063380700667618
64,32,18,3,0.0
64,32,18,4,0.1790575028903295
64,32,18,5,0.0
64,32,18,6,0.0
64,32,18,7,0.0
64,32,18,8,0.0
64,32,18,9,0.0
64,32,18,10,0.0
64,32,18,11,0.0
64,32,18,12,0.0
64,32,18,13,0.03773522372358336
64,32,18,14,0.0
64,32,18,15,0.0
64,32,18,16,0.0
64,32,18,17,0.0
64,32,18,18,0.0
64,32,18,19,0.0
64,32,18,20,0.0
64,32,18,21,0.0
64,32,18,22,0.0
64,32,18,23,0.0
64,32,18,24,0.0
64,32,18,25,0.0
64,32,18,26,0.0
64,32,18,27,0.0
64,32,18,28,0.0
64,32,18,29,0.0
64,32,18,30,0.0
64,32,18,31,0.0
64,32,18,32,0.0
64,32,18,33,0.0
64,32,18,34,0.0
64,32,18,35,0.0
64,32,18,36,0.0
64,32,18,37,0.0
64,32,18,38,0.0
64,32,18,39,0.0
64,32,18,40,0.0
64,32,18,41,0.0
64,32,18,42,0.0
64,32,18,43,0.0
64,32,18,44,0.0
64,32,18,45,0.0
64,32,18,46,0.0
64,32,18,47,0.0
64,32,18,48,0.0
64,32,18,49,0.0
64,32,18,50,0.0
64,32,18,51,0.0
64,32,18,52,0.0
64,32,18,53,0.0
64,32,18,54,0.0
64,32,18,55,0.0
64,32,18,56,0.0
64,32,18,57,0.01267112600845018
64,32,18,58,0.0
64,32,18,59,0.00527710324909309
64,32,18,60,0.0033176773712719388
64,32,18,61,0.0
64,32,18,62,0.0
64,32,18,63,0.0
64,32,18,64,0.0
64,32,19,1,0.6613075839477507
64,32,19,2,0.1006331024961237
64,32,19,3,0.0
64,32,19,4,0.17905831208186515
64,32,19,5,0.0
64,32,19,6,0.0
64,32,19,7,0.0
64,32,19,8,0.0
64,32,19,9,0.0
64,32,19,10,0.0
64,32,19,11,0.0
64,32,19,12,0.0
64,32,19,13,0.03773493685779101
64,32,19,14,0.0
64,32,19,15,0.0
64,32,19,16,0.0
64,32,19,17,0.0
64,32,19,18,0.0
64,32,19,19,0.0
64,32,19,20,0.0
64,32,19,21,0.0
64,32,19,22,0.0
64,32,19,23,0.0
64,32,19,24,0.0
64,32,19,25,0.0
64,32,19,26,0.0
64,32,19,27,0.0
64,32,19,28,0.0
64,32,19,29,0.0
64,32,19,30,0.0
64,32,19,31,0.0
64,32,19,32,0.0
64,32,19,33,0.0
64,32,19,34,0.0
64,32,19,35,0.0
64,32,19,36,0.0
64,32,19,37,0.0
64,32,19,38,0.0
64,32,19,39,0.0
64,32,19,40,0.0
64,32,19,41,0.0
64,32,19,42,0.0
64,32,19,43,0.0
64,32,19,44,0.0
64,32,19,45,0.0
64,32,19,46,0.0
64,32,19,47,0.0
64,32,19,48,0.0
64,32,19,49,0.0
64,32,19,50,0.0
64,32,19,51,0.0
64,32,19,52,0.0
64,32,19,53,0.0
64,32,19,54,0.0
64,32,19,55,0.0
64,32,19,56,0.0
64,32,19,57,0.012674908737016084
64,32,19,58,0.0
64,32,19,59,0.005273384117842102
64,32,19,60,0.003317771761611323
64,32,19,61,0.0
64,32,19,62,0.0
64,32,19,63,0.0
64,32,19,64,0.0
64,32,20,1,0.6613075769546684
64,32,20,2,0.10063335049868857
64,32,20,3,0.0
64,32,20,4,0.17905791758026562
64,32,20,5,0.0
64,32,20,6,0.0
64,32,20,7,0.0
64,32,20,8,0.0
64,32,20,9,0.0
64,32,20,10,0.0
64,32,20,11,0.0
64,32,20,12,0.0
64,32,20,13,0.03773530294682131
64,32,20,14,0.0
64,32,20,15,0.0
64,32,20,16,0.0
64,32,20,17,0.0
64,32,20,18,0.0
64,32,20,19,0.0
64,32,20,20,0.0
64,32,20,21,0.0
64,32,20,22,0.0
64,32,20,23,0.0
64,32,20,24,0.0
64,32,20,25,0.0
64,32,20,26,0.0
64,32,20,27,0.0
64,32,20,28,0.0
64,32,20,29,0.0
64,32,20,30,0.0
64,32,20,31,0.0
64,32,20,32,0.0
64,32,20,33,0.0
64,32,20,34,0.0
64,32,20,35,0.0
64,32,20,36,0.0
64,32,20,37,0.0
64,32,20,38,0.0
64,32,20,39,0.0
64,32,20,40,0.0
64,32,20,41,0.0
64,32,20,42,0.0
64,32,20,43,0.0
64,32,20,44,0.0
64,32,20,45,0.0
64,32,20,46,0.0
64,32,20,47,0.0
64,32,20,48,0.0
64,32,20,49,0.0
64,32,20,50,0.0
64,32,20,51,0.0
64,32,20,52,0.0
64,32,20,53,0.0
64,32,20,54,0.0
64,32,20,55,0.0
64,32,20,56,0.0
64,32,20,57,0.012670507811648758
64,32,20,58,0.0
64,32,20,59,0.005277724083021439
64,32,20,60,0.0033176201248860207
64,32,20,61,0.0
64,32,20,62,0.0
64,32,20,63,0.0
64,32,20,64,0.0
64,32,21,1,0.6613075727586639
64,32,21,2,0.10063324456608798
64,32,21,3,0.0
64,32,21,4,0.17905806821022685
64,32,21,5,0.0
64,32,21,6,0.0
64,32,21,7,0.0
64,32,21,8,0.0
64,32,21,9,0.0
64,32,21,10,0.0
64,32,21,11,0.0
64,32,21,12,0.0
64,32,21,13,0.03773523263679009
64,32,21,14,0.0
64,32,21,15,0.0
64,32,21,16,0.0
64,32,21,17,0.0
64,32,21,18,0.0
64,32,21,19,0.0
64,32,21,20,0.0
64,32,21,21,0.0
64,32,21,22,0.0
64,32,21,23,0.0
64,32,21,24,0.0
64,32,21,25,0.0
64,32,21,26,0.0
64,32,21,27,0.0
64,32,21,28,0.0
64,32,21,29,0.0
64,32,21,30,0.0
64,32,21,31,0.0
64,32,21,32,0.0
64,32,21,33,0.0
64,32,21,34,0.0
64,32,21,35,0.0
64,32,21,36,0.0
64,32,21,37,0.0
64,32,21,38,0.0
64,32,21,39,0.0
64,32,21,40,0.0
64,32,21,41,0.0
64,32,21,42,0.0
64,32,21,43,0.0
64,32,21,44,0.0
64,32,21,45,0.0
64,32,21,46,0.0
64,32,21,47,0.0
64,32,21,48,0.0
64,32,21,49,0.0
64,32,21,50,0.0
64,32,21,51,0.0
64,32,21,52,0.0
64,32,21,53,0.0
64,32,21,54,0.0
64,32,21,55,0.0
64,32,21,56,0.0
64,32,21,57,0.012671064499596783
64,32,21,58,0.0
64,32,21,59,0.005277239025175289
64,32,21,60,0.0033175783034594185
64,32,21,61,0.0
64,32,21,62,0.0
64,32,21,63,0.0
64,32,21,64,0.0
64,32,22,1,0.6613075809237324
64,32,22,2,0.10063340812054725
64,32,22,3,0.0
64,32,22,4,0.1790578817062584
64,32,22,5,0.0
64,32,22,6,0.0
64,32,22,7,0.0
64,32,22,8,0.0
64,32,22,9,0.0
64,32,22,10,0.0
64,32,22,11,0.0
64,32,22,12,0.0
64,32,22,13,0.03773525777808438
64,32,22,14,0.0
64,32,22,15,0.0
64,32,22,16,0.0
64,32,22,17,0.0
64,32,22,18,0.0
64,32,22,19,0.0
64,32,22,20,0.0
64,32,22,21,0.0
64,32,22,22,0.0
64,32,22,23,0.0
64,32,22,24,0.0
64,32,22,25,0.0
64,32,22,26,0.0
64,32,22,27,0.0
64,32,22,28,0.0
64,32,22,29,0.0
64,32,22,30,0.0
64,32,22,31,0.0
64,32,22,32,0.0
64,32,22,33,0.0
64,32,22,34,0.0
64,32,22,35,0.0
64,32,22,36,0.0
64,32,22,37,0.0
64,32,22,38,0.0
64,32,22,39,0.0
64,32,22,40,0.0
64,32,22,41,0.0
64,32,22,42,0.0
64,32,22,43,0.0
64,32,22,44,0.0
64,32,22,45,0.0
64,32,22,46,0.0
64,32,22,47,0.0
64,32,22,48,0.0
64,32,22,49,0.0
64,32,22,50,0.0
64,32,22,51,0.0
64,32,22,52,0.0
64,32,22,53,0.0
64,32,22,54,0.0
64,32,22,55,0.0
64,32,22,56,0.0
64,32,22,57,0.012671429197212383
64,32,22,58,0.0
64,32,22,59,0.005276830994089909
64,32,22,60,0.0033176112800751096
64,32,22,61,0.0
64,32,22,62,0.0
64,32,22,63,0.0
64,32,22,64,0.0
64,32,23,1,0.6613075246539255
64,32,23,2,0.10063366936917933
64,32,23,3,0.0
64,32,23,4,0.17905751996305874
64,32,23,5,0.0
64,32,23,6,0.0
64,32,23,7,0.0
64,32,23,8,0.0
64,32,23,9,0.0
64,32,23,10,0.0
64,32,23,11,0.0
64,32,23,12,0.0
64,32,23,13,0.0377354984033717
64,32,23,14,0.0
64,32,23,15,0.0
64,32,23,16,0.0
64,32,23,17,0.0
64,32,23,18,0.0
64,32,23,19,0.0
64,32,23,20,0.0
64,32,23,21,0.0
64,32,23,22,0.0
64,32,23,23,0.0
64,32,23,24,0.0
64,32,23,25,0.0
64,32,23,26,0.0
64,32,23,27,0.0
64,32,23,28,0.0
64,32,23,29,0.0
64,32,23,30,0.0
64,32,23,31,0.0
64,32,23,32,0.0
64,32,23,33,0.0
64,32,23,34,0.0
64,32,23,35,0.0
64,32,23,36,0.0
64,32,23,37,0.0
64,32,23,38,0.0
64,32,23,39,0.0
64,32,23,40,0.0
64,32,23,41,0.0
64,32,23,42,0.0
64,32,23,43,0.0
64,32,23,44,0.0
64,32,23,45,0.0
64,32,23,46,0.0
64,32,23,47,0.0
64,32,23,48,0.0
64,32,23,49,0.0
64,32,23,50,0.0
64,32,23,51,0.0
64,32,23,52,0.0
64,32,23,53,0.0
64,32,23,54,0.0
64,32,23,55,0.0
64,32,23,56,0.0
64,32,23,57,0.012669739109825906
64,32,23,58,0.0
64,32,23,59,0.0052784122520008045
64,32,23,60,0.003317636248637959
64,32,23,61,0.0
64,32,23,62,0.0
64,32,23,63,0.0
64,32,23,64,0.0
64,32,24,1,0.6613075698772681
64,32,24,2,0.10063330859042656
64,32,24,3,0.0
64,32,24,4,0.17905801113072586
64,32,24,5,0.0
64,32,24,6,0.0
64,32,24,7,0.0
64,32,24,8,0.0
64,32,24,9,0.0
64,32,24,10,0.0
64,32,24,11,0.0
64,32,24,12,0.0
64,32,24,13,0.03773522561609802
64,32,24,14,0.0
64,32,24,15,0.0
64,32,24,16,0.0
64,32,24,17,0.0
64,32,24,18,0.0
64,32,24,19,0.0
64,32,24,20,0.0
64,32,24,21,0.0
64,32,24,22,0.0
64,32,24,23,0.0
64,32,24,24,0.0
64,32,24,25,0.0
64,32,24,26,0.0
64,32,24,27,0.0
64,32,24,28,0.0
64,32,24,29,0.0
64,32,24,30,0.0
64,32,24,31,0.0
64,32,24,32,0.0
64,32,24,33,0.0
64,32,24,34,0.0
64,32,24,35,0.0
64,32,24,36,0.0
64,32,24,37,0.0
64,32,24,38,0.0
64,32,24,39,0.0
64,32,24,40,0.0
64,32,24,41,0.0
64,32,24,42,0.0
64,32,24,43,0.0
64,32,24,44,0.0
64,32,24,45,0.0
64,32,24,46,0.0
64,32,24,47,0.0
64,32,24,48,0.0
64,32,24,49,0.0
64,32,24,50,0.0
64,32,24,51,0.0
64,32,24,52,0.0
64,32,24,53,0.0
64,32,24,54,0.0
64,32,24,55,0.0
64,32,24,56,0.0
64,32,24,57,0.012671275530836362
64,32,24,58,0.0
64,32,24,59,0.005277045924445873
64,32,24,60,0.003317563330199131
64,32,24,61,0.0
64,32,24,62,0.0
64,32,24,63,0.0
64,32,24,64,0.0
64,32,25,1,0.6613075212591866
64,32,25,2,0.10063359040740522
64,32,25,3,0.0
64,32,25,4,0.17905764632047594
64,32,25,5,0.0
64,32,25,6,0.0
64,32,25,7,0.0
64,32,25,8,0.0
64,32,25,9,0.0
64,32,25,10,0.0
64,32,25,11,0.0
64,32,25,12,0.0
64,32,25,13,0.037735431587800405
64,32,25,14,0.0
64,32,25,15,0.0
64,32,25,16,0.0
64,32,25,17,0.0
64,32,25,18,0.0
64,32,25,19,0.0
64,32,25,20,0.0
64,32,25,21,0.0
64,32,25,22,0.0
64,32,25,23,0.0
64,32,25,24,0.0
64,32,25,25,0.0
64,32,25,26,0.0
64,32,25,27,0.0
64,32,25,28,0.0
64,32,25,29,0.0
64,32,25,30,0.0
64,32,25,31,0.0
64,32,25,32,0.0
64,32,25,33,0.0
64,32,25,34,0.0
64,32,25,35,0.0
64,32,25,36,0.0
64,32,25,37,0.0
64,32,25,38,0.0
64,32,25,39,0.0
64,32,25,40,0.0
64,32,25,41,0.0
64,32,25,42,0.0
64,32,25,43,0.0
64,32,25,44,0.0
64,32,25,45,0.0
64,32,25,46,0.0
64,32,25,47,0.0
64,32,25,48,0.0
64,32,25,49,0.0
64,32,25,50,0.0
64,32,25,51,0.0
64,32,25,52,0.0
64,32,25,53,0.0
64,32,25,54,0.0
64,32,25,55,0.0
64,32,25,56,0.0
64,32,25,57,0.012670077458807381
64,32,25,58,0.0
64,32,25,59,0.005278138221391515
64,32,25,60,0.0033175947449328967
64,32,25,61,0.0
64,32,25,62,0.0
64,32,25,63,0.0
64,32,25,64,0.0
64,32,26,1,0.6613075758207783
64,32,26,2,0.10063344858809935
64,32,26,3,0.0
64,32,26,4,0.1790578084649426
64,32,26,5,0.0
64,32,26,6,0.0
64,32,26,7,0.0
64,32,26,8,0.0
64,32,26,9,0.0
64,32,26,10,0.0
64,32,26,11,0.0
64,32,26,12,0.0
64,32,26,13,0.03773531642529931
64,32,26,14,0.0
64,32,26,15,0.0
64,32,26,16,0.0
64,32,26,17,0.0
64,32,26,18,0.0
64,32,26,19,0.0
64,32,26,20,0.0
64,32,26,21,0.0
64,32,26,22,0.0
64,32,26,23,0.0
64,32,26,24,0.0
64,32,26,25,0.0
64,32,26,26,0.0
64,32,26,27,0.0
64,32,26,28,0.0
64,32,26,29,0.0
64,32,26,30,0.0
64,32,26,31,0.0
64,32,26,32,0.0
64,32,26,33,0.0
64,32,26,34,0.0
64,32,26,35,0.0
64,32,26,36,0.0
64,32,26,37,0.0
64,32,26,38,0.0
64,32,26,39,0.0
64,32,26,40,0.0
64,32,26,41,0.0
64,32,26,42,0.0
64,32,26,43,0.0
64,32,26,44,0.0
64,32,26,45,0.0
64,32,26,46,0.0
64,32,26,47,0.0
64,32,26,48,0.0
64,32,26,49,0.0
64,32,26,50,0.0
64,32,26,51,0.0
64,32,26,52,0.0
64,32,26,53,0.0
64,32,26,54,0.0
64,32,26,55,0.0
64,32,26,56,0.0
64,32,26,57,0.01267049351738789
64,32,26,58,0.0
64,32,26,59,0.005277777811145366
64,32,26,60,0.0033175793723472105
64,32,26,61,0.0
64,32,26,62,0.0
64,32,26,63,0.0
64,32,26,64,0.0
64,32,27,1,0.6613075582064807
64,32,27,2,0.10063334874712028
64,32,27,3,0.0
64,32,27,4,0.17905797521785224
64,32,27,5,0.0
64,32,27,6,0.0
64,32,27,7,0.0
64,32,27,8,0.0
64,32,27,9,0.0
64,32,27,10,0.0
64,32,27,11,0.0
64,32,27,12,0.0
64,32,27,13,0.03773523549266234
64,32,27,14,0.0
64,32,27,15,0.0
64,32,27,16,0.0
64,32,27,17,0.0
64,32,27,18,0.0
64,32,27,19,0.0
64,32,27,20,0.0
64,32,27,21,0.0
64,32,27,22,0.0
64,32,27,23,0.0
64,32,27,24,0.0
64,32,27,25,0.0
64,32,27,26,0.0
64,32,27,27,0.0
64,32,27,28,0.0
64,32,27,29,0.0
64,32,27,30,0.0
64,32,27,31,0.0
64,32,27,32,0.0
64,32,27,33,0.0
64,32,27,34,0.0
64,32,27,35,0.0
64,32,27,36,0.0
64,32,27,37,0.0
64,32,27,38,0.0
64,32,27,39,0.0
64,32,27,40,0.0
64,32,27,41,0.0
64,32,27,42,0.0
64,32,27,43,0.0
64,32,27,44,0.0
64,32,27,45,0.0
64,32,27,46,0.0
64,32,27,47,0.0
64,32,27,48,0.0
64,32,27,49,0.0
64,32,27,50,0.0
64,32,27,51,0.0
64,32,27,52,0.0
64,32,27,53,0.0
64,32,27,54,0.0
64,32,27,55,0.0
64,32,27,56,0.0
64,32,27,57,0.012671120817333355
64,32,27,58,0.0
64,32,27,59,0.0052771955603988585
64,32,27,60,0.0033175659581522587
64,32,27,61,0.0
64,32,27,62,0.0
64,32,27,63,0.0
64,32,27,64,0.0
64,32,28,1,0.66130754283757
64,32,28,2,0.10063361945781436
64,32,28,3,0.0
64,32,28,4,0.17905757439176045
64,32,28,5,0.0
64,32,28,6,0.0
64,32,28,7,0.0
64,32,28,8,0.0
64,32,28,9,0.0
64,32,28,10,0.0
64,32,28,11,0.0
64,32,28,12,0.0
64,32,28,13,0.03773545953597562
64,32,28,14,0.0
64,32,28,15,0.0
64,32,28,16,0.0
64,32,28,17,0.0
64,32,28,18,0.0
64,32,28,19,0.0
64,32,28,20,0.0
64,32,28,21,0.0
64,32,28,22,0.0
64,32,28,23,0.0
64,32,28,24,0.0
64,32,28,25,0.0
64,32,28,26,0.0
64,32,28,27,0.0
64,32,28,28,0.0
64,32,28,29,0.0
64,32,28,30,0.0
64,32,28,31,0.0
64,32,28,32,0.0
64,32,28,33,0.0
64,32,28,34,0.0
64,32,28,35,0.0
64,32,28,36,0.0
64,32,28,37,0.0
64,32,28,38,0.0
64,32,28,39,0.0
64,32,28,40,0.0
64,32,28,41,0.0
64,32,28,42,0.0
64,32,28,43,0.0
64,32,28,44,0.0
64,32,28,45,0.0
64,32,28,46,0.0
64,32,28,47,0.0
64,32,28,48,0.0
64,32,28,49,0.0
64,32,28,50,0.0
64,32,28,51,0.0
64,32,28,52,0.0
64,32,28,53,0.0
64,32,28,54,0.0
64,32,28,55,0.0
64,32,28,56,0.0
64,32,28,57,0.01267000581396002
64,32,28,58,0.0
64,32,28,59,0.005278224911604629
64,32,28,60,0.0033175730513148216
64,32,28,61,0.0
64,32,28,62,0.0
64,32,28,63,0.0
64,32,28,64,0.0
64,32,29,1,0.6613075791048734
64,32,29,2,0.10063323883761925
64,32,29,3,0.0
64,32,29,4,0.17905806008608904
64,32,29,5,0.0
64,32,29,6,0.0
64,32,29,7,0.0
64,32,29,8,0.0
64,32,29,9,0.0
64,32,29,10,0.0
64,32,29,11,0.0
64,32,29,12,0.0
64,32,29,13,0.037735253543438776
64,32,29,14,0.0
64,32,29,15,0.0
64,32,29,16,0.0
64,32,29,17,0.0
64,32,29,18,0.0
64,32,29,19,0.0
64,32,29,20,0.0
64,32,29,21,0.0
64,32,29,22,0.0
64,32,29,23,0.0
64,32,29,24,0.0
64,32,29,25,0.0
64,32,29,26,0.0
64,32,29,27,0.0
64,32,29,28,0.0
64,32,29,29,0.0
64,32,29,30,0.0
64,32,29,31,0.0
64,32,29,32,0.0
64,32,29,33,0.0
64,32,29,34,0.0
64,32,29,35,0.0
64,32,29,36,0.0
64,32,29,37,0.0
64,32,29,38,0.0
64,32,29,39,0.0
64,32,29,40,0.0
64,32,29,41,0.0
64,32,29,42,0.0
64,32,29,43,0.0
64,32,29,44,0.0
64,32,29,45,0.0
64,32,29,46,0.0
64,32,29,47,0.0
64,32,29,48,0.0
64,32,29,49,0.0
64,32,29,50,0.0
64,32,29,51,0.0
64,32,29,52,0.0
64,32,29,53,0.0
64,32,29,54,0.0
64,32,29,55,0.0
64,32,29,56,0.0
64,32,29,57,0.012670768461436164
64,32,29,58,0.0
64,32,29,59,0.005277541762144912
64,32,29,60,0.0033175582043983073
64,32,29,61,0.0
64,32,29,62,0.0
64,32,29,63,0.0
64,32,29,64,0.0
64,32,30,1,0.661307523108987
64,32,30,2,0.10063362594193867
64,32,30,3,0.0
64,32,30,4,0.1790575817090416
64,32,30,5,0.0
64,32,30,6,0.0
64,32,30,7,0.0
64,32,30,8,0.0
64,32,30,9,0.0
64,32,30,10,0.0
64,32,30,11,0.0
64,32,30,12,0.0
64,32,30,13,0.03773555066496942
64,32,30,14,0.0
64,32,30,15,0.0
64,32,30,16,0.0
64,32,30,17,0.0
64,32,30,18,0.0
64,32,30,19,0.0
64,32,30,20,0.0
64,32,30,21,0.0
64,32,30,22,0.0
64,32,30,23,0.0
64,32,30,24,0.0
64,32,30,25,0.0
64,32,30,26,0.0
64,32,30,27,0.0
64,32,30,28,0.0
64,32,30,29,0.0
64,32,30,30,0.0
64,32,30,31,0.0
64,32,30,32,0.0
64,32,30,33,0.0
64,32,30,34,0.0
64,32,30,35,0.0
64,32,30,36,0.0
64,32,30,37,0.0
64,32,30,38,0.0
64,32,30,39,0.0
64,32,30,40,0.0
64,32,30,41,0.0
64,32,30,42,0.0
64,32,30,43,0.0
64,32,30,44,0.0
64,32,30,45,0.0
64,32,30,46,0.0
64,32,30,47,0.0
64,32,30,48,0.0
64,32,30,49,0.0
64,32,30,50,0.0
64,32,30,51,0.0
64,32,30,52,0.0
64,32,30,53,0.0
64,32,30,54,0.0
64,32,30,55,0.0
64,32,30,56,0.0
64,32,30,57,0.012668344977146966
64,32,30,58,0.0
64,32,30,59,0.00527978113897302
64,32,30,60,0.003317592458943475
64,32,30,61,0.0
64,32,30,62,0.0
64,32,30,63,0.0
64,32,30,64,0.0
64,32,31,1,0.6613075698466963
64,32,31,2,0.1006332724406983
64,32,31,3,0.0
64,32,31,4,0.17905805682361917
64,32,31,5,0.0
64,32,31,6,0.0
64,32,31,7,0.0
64,32,31,8,0.0
64,32,31,9,0.0
64,32,31,10,0.0
64,32,31,11,0.0
64,32,31,12,0.0
64,32,31,13,0.03773521959976006
64,32,31,14,0.0
64,32,31,15,0.0
64,32,31,16,0.0
64,32,31,17,0.0
64,32,31,18,0.0
64,32,31,19,0.0
64,32,31,20,0.0
64,32,31,21,0.0
64,32,31,22,0.0
64,32,31,23,0.0
64,32,31,24,0.0
64,32,31,25,0.0
64,32,31,26,0.0
64,32,31,27,0.0
64,32,31,28,0.0
64,32,31,29,0.0
64,32,31,30,0.0
64,32,31,31,0.0
64,32,31,32,0.0
64,32,31,33,0.0
64,32,31,34,0.0
64,32,31,35,0.0
64,32,31,36,0.0
64,32,31,37,0.0
64,32,31,38,0.0
64,32,31,39,0.0
64,32,31,40,0.0
64,32,31,41,0.0
64,32,31,42,0.0
64,32,31,43,0.0
64,32,31,44,0.0
64,32,31,45,0.0
64,32,31,46,0.0
64,32,31,47,0.0
64,32,31,48,0.0
64,32,31,49,0.0
64,32,31,50,0.0
64,32,31,51,0.0
64,32,31,52,0.0
64,32,31,53,0.0
64,32,31,54,0.0
64,32,31,55,0.0
64,32,31,56,0.0
64,32,31,57,0.012671165068481557
64,32,31,58,0.0
64,32,31,59,0.005277097048367664
64,32,31,60,0.003317619172377122
64,32,31,61,0.0
64,32,31,62,0.0
64,32,31,63,0.0
64,32,31,64,0.0
64,32,32,1,0.6613075966708527
64,32,32,2,0.10063322466606513
64,32,32,3,0.0
64,32,32,4,0.1790581061144448
64,32,32,5,0.0
64,32,32,6,0.0
64,32,32,7,0.0
64,32,32,8,0.0
64,32,32,9,0.0
64,32,32,10,0.0
64,32,32,11,0.0
64,32,32,12,0.0
64,32,32,13,0.037735188598693736
64,32,32,14,0.0
64,32,32,15,0.0
64,32,32,16,0.0
64,32,32,17,0.0
64,32,32,18,0.0
64,32,32,19,0.0
64,32,32,20,0.0
64,32,32,21,0.0
64,32,32,22,0.0
64,32,32,23,0.0
64,32,32,24,0.0
64,32,32,25,0.0
64,32,32,26,0.0
64,32,32,27,0.0
64,32,32,28,0.0
64,32,32,29,0.0
64,32,32,30,0.0
64,32,32,31,0.0
64,32,32,32,0.0
64,32,32,33,0.0
64,32,32,34,0.0
64,32,32,35,0.0
64,32,32,36,0.0
64,32,32,37,0.0
64,32,32,38,0.0
64,32,32,39,0.0
64,32,32,40,0.0
64,32,32,41,0.0
64,32,32,42,0.0
64,32,32,43,0.0
64,32,32,44,0.0
64,32,32,45,0.0
64,32,32,46,0.0
64,32,32,47,0.0
64,32,32,48,0.0
64,32,32,49,0.0
64,32,32,50,0.0
64,32,32,51,0.0
64,32,32,52,0.0
64,32,32,53,0.0
64,32,32,54,0.0
64,32,32,55,0.0
64,32,32,56,0.0
64,32,32,57,0.01267153529198167
64,32,32,58,0.0
64,32,32,59,0.005276718829809832
64,32,32,60,0.0033176298281519506
64,32,32,61,0.0
64,32,32,62,0.0
64,32,32,63,0.0
64,32,32,64,0.0
64,32,33,1,0.6613075661888311
64,32,33,2,0.10063321162017277
64,32,33,3,0.0
64,32,33,4,0.179058108176931
64,32,33,5,0.0
64,32,33,6,0.0
64,32,33,7,0.0
64,32,33,8,0.0
64,32,33,9,0.0
64,32,33,10,0.0
64,32,33,11,0.0
64,32,33,12,0.0
64,32,33,13,0.03773521852444639
64,32,33,14,0.0
64,32,33,15,0.0
64,32,33,16,0.0
64,32,33,17,0.0
64,32,33,18,0.0
64,32,33,19,0.0
64,32,33,20,0.0
64,32,33,21,0.0
64,32,33,22,0.0
64,32,33,23,0.0
64,32,33,24,0.0
64,32,33,25,0.0
64,32,33,26,0.0
64,32,33,27,0.0
64,32,33,28,0.0
64,32,33,29,0.0
64,32,33,30,0.0
64,32,33,31,0.0
64,32,33,32,0.0
64,32,33,33,0.0
64,32,33,34,0.0
64,32,33,35,0.0
64,32,33,36,0.0
64,32,33,37,0.0
64,32,33,38,0.0
64,32,33,39,0.0
64,32,33,40,0.0
64,32,33,41,0.0
64,32,33,42,0.0
64,32,33,43,0.0
64,32,33,44,0.0
64,32,33,45,0.0
64,32,33,46,0.0
64,32,33,47,0.0
64,32,33,48,0.0
64,32,33,49,0.0
64,32,33,50,0.0
64,32,33,51,0.0
64,32,33,52,0.0
64,32,33,53,0.0
64,32,33,54,0.0
64,32,33,55,0.0
64,32,33,56,0.0
64,32,33,57,0.012671357640071709
64,32,33,58,0.0
64,32,33,59,0.005276958469133266
64,32,33,60,0.003317579380413654
64,32,33,61,0.0
64,32,33,62,0.0
64,32,33,63,0.0
64,32,33,64,0.0
64,32,34,1,0.6613075132875365
64,32,34,2,0.10063386105175395
64,32,34,3,0.0
64,32,34,4,0.17905731215992832
64,32,34,5,0.0
64,32,34,6,0.0
64,32,34,7,0.0
64,32,34,8,0.0
64,32,34,9,0.0
64,32,34,10,0.0
64,32,34,11,0.0
64,32,34,12,0.0
64,32,34,13,0.03773549352773235
64,32,34,14,0.0
64,32,34,15,0.0
64,32,34,16,0.0
64,32,34,17,0.0
64,32,34,18,0.0
64,32,34,19,0.0
64,32,34,20,0.0
64,32,34,21,0.0
64,32,34,22,0.0
64,32,34,23,0.0
64,32,34,24,0.0
64,32,34,25,0.0
64,32,34,26,0.0
64,32,34,27,0.0
64,32,34,28,0.0
64,32,34,29,0.0
64,32,34,30,0.0
64,32,34,31,0.0
64,32,34,32,0.0
64,32,34,33,0.0
64,32,34,34,0.0
64,32,34,35,0.0
64,32,34,36,0.0
64,32,34,37,0.0
64,32,34,38,0.0
64,32,34,39,0.0
64,32,34,40,0.0
64,32,34,41,0.0
64,32,34,42,0.0
64,32,34,43,0.0
64,32,34,44,0.0
64,32,34,45,0.0
64,32,34,46,0.0
64,32,34,47,0.0
64,32,34,48,0.0
64,32,34,49,0.0
64,32,34,50,0.0
64,32,34,51,0.0
64,32,34,52,0.0
64,32,34,53,0.0
64,32,34,54,0.0
64,32,34,55,0.0
64,32,34,56,0.0
64,32,34,57,0.012670748987354024
64,32,34,58,0.0
64,32,34,59,0.0052774296932485585
64,32,34,60,0.0033176412924464478
64,32,34,61,0.0
64,32,34,62,0.0
64,32,34,63,0.0
64,32,34,64,0.0
64,64,0,1,0.5197046590360359
64,64,0,2,0.3012087880522435
64,64,0,3,0.0
64,64,0,4,0.0
64,64,0,5,0.0
64,64,0,6,0.0
64,64,0,7,0.0
64,64,0,8,0.0
64,64,0,9,0.15080998274309504
64,64,0,10,0.0
64,64,0,11,0.0
64,64,0,12,0.0
64,64,0,13,0.0
64,64,0,14,0.0
64,64,0,15,0.0
64,64,0,16,0.0
64,64,0,17,0.0
64,64,0,18,0.0
64,64,0,19,0.0
64,64,0,20,0.0
64,64,0,21,0.0
64,64,0,22,0.0
64,64,0,23,0.0
64,64,0,24,0.0
64,64,0,25,0.0
64,64,0,26,0.0
64,64,0,27,0.0
64,64,0,28,0.0
64,64,0,29,0.0
64,64,0,30,0.0
64,64,0,31,0.0
64,64,0,32,0.0
64,64,0,33,0.0
64,64,0,34,0.0
64,64,0,35,0.0
64,64,0,36,0.0
64,64,0,37,0.0
64,64,0,38,0.0
64,64,0,39,0.0
64,64,0,40,0.0
64,64,0,41,0.0
64,64,0,42,0.0
64,64,0,43,0.0
64,64,0,44,0.0
64,64,0,45,0.0
64,64,0,46,0.0
64,64,0,47,0.0
64,64,0,48,0.0
64,64,0,49,0.0
64,64,0,50,0.0
64,64,0,51,0.0
64,64,0,52,0.021156527661554656
64,64,0,53,0.0
64,64,0,54,0.0049742399533763216
64,64,0,55,0.0021458025536946475
64,64,0,56,0.0
64,64,0,57,0.0
64,64,0,58,0.0
64,64,0,59,0.0
64,64,0,60,0.0
64,64,0,61,0.0
64,64,0,62,0.0
64,64,0,63,0.0
64,64,0,64,0.0
64,64,1,1,0.5197046727547142
64,64,1,2,0.3012088061797579
64,64,1,3,0.0
64,64,1,4,0.0
64,64,1,5,0.0
64,64,1,6,0.0
64,64,1,7,0.0
64,64,1,8,0.0
64,64,1,9,0.15080989937496372
64,64,1,10,0.0
64,64,1,11,0.0
64,64,1,12,0.0
64,64,1,13,0.0
64,64,1,14,0.0
64,64,1,15,0.0
64,64,1,16,0.0
64,64,1,17,0.0
64,64,1,18,0.0
64,64,1,19,0.0
64,64,1,20,0.0
64,64,1,21,0.0
64,64,1,22,0.0
64,64,1,23,0.0
64,64,1,24,0.0
64,64,1,25,0.0
64,64,1,26,0.0
64,64,1,27,0.0
64,64,1,28,0.0
64,64,1,29,0.0
64,64,1,30,0.0
64,64,1,31,0.0
64,64,1,32,0.0
64,64,1,33,0.0
64,64,1,34,0.0
64,64,1,35,0.0
64,64,1,36,0.0
64,64,1,37,0.0
64,64,1,38,0.0
64,64,1,39,0.0
64,64,1,40,0.0
64,64,1,41,0.0
64,64,1,42,0.0
64,64,1,43,0.0
64,64,1,44,0.0
64,64,1,45,0.0
64,64,1,46,0.0
64,64,1,47,0.0
64,64,1,48,0.0
64,64,1,49,0.0
64,64,1,50,0.0
64,64,1,51,0.0
64,64,1,52,0.02115750733423453
64,64,1,53,0.0
64,64,1,54,0.004973210206145521
64,64,1,55,0.002145904150184177
64,64,1,56,0.0
64,64,1,57,0.0
64,64,1,58,0.0
64,64,1,59,0.0
64,64,1,60,0.0
64,64,1,61,0.0
64,64,1,62,0.0
64,64,1,63,0.0
64,64,1,64,0.0
64,64,2,1,0.5197046516122609
64,64,2,2,0.3012087818677745
64,64,2,3,0.0
64,64,2,4,0.0
64,64,2,5,0.0
64,64,2,6,0.0
64,64,2,7,0.0
64,64,2,8,0.0
64,64,2,9,0.15081011333728558
64,64,2,10,0.0
64,64,2,11,0.0
64,64,2,12,0.0
64,64,2,13,0.0
64,64,2,14,0.0
64,64,2,15,0.0
64,64,2,16,0.0
64,64,2,17,0.0
64,64,2,18,0.0
64,64,2,19,0.0
64,64,2,20,0.0
64,64,2,21,0.0
64,64,2,22,0.0
64,64,2,23,0.0
64,64,2,24,0.0
64,64,2,25,0.0
64,64,2,26,0.0
64,64,2,27,0.0
64,64,2,28,0.0
64,64,2,29,0.0
64,64,2,30,0.0
64,64,2,31,0.0
64,64,2,32,0.0
64,64,2,33,0.0
64,64,2,34,0.0
64,64,2,35,0.0
64,64,2,36,0.0
64,64,2,37,0.0
64,64,2,38,0.0
64,64,2,39,0.0
64,64,2,40,0.0
64,64,2,41,0.0
64,64,2,42,0.0
64,64,2,43,0.0
64,64,2,44,0.0
64,64,2,45,0.0
64,64,2,46,0.0
64,64,2,47,0.0
64,64,2,48,0.0
64,64,2,49,0.0
64,64,2,50,0.0
64,64,2,51,0.0
64,64,2,52,0.021154097158614736
64,64,2,53,0.0
64,64,2,54,0.004976618337176768
64,64,2,55,0.0021457376868874774
64,64,2,56,0.0
64,64,2,57,0.0
64,64,2,58,0.0
64,64,2,59,0.0
64,64,2,60,0.0
64,64,2,61,0.0
64,64,2,62,0.0
64,64,2,63,0.0
64,64,2,64,0.0
64,64,3,1,0.5197046730078435
64,64,3,2,0.30120876692927734
64,64,3,3,0.0
64,64,3,4,0.0
64,64,3,5,0.0
64,64,3,6,0.0
64,64,3,7,0.0
64,64,3,8,0.0
64,64,3,9,0.15081000429320232
64,64,3,10,0.0
64,64,3,11,0.0
64,64,3,12,0.0
64,64,3,13,0.0
64,64,3,14,0.0
64,64,3,15,0.0
64,64,3,16,0.0
64,64,3,17,0.0
64,64,3,18,0.0
64,64,3,19,0.0
64,64,3,20,0.0
64,64,3,21,0.0
64,64,3,22,0.0
64,64,3,23,0.0
64,64,3,24,0.0
64,64,3,25,0.0
64,64,3,26,0.0
64,64,3,27,0.0
64,64,3,28,0.0
64,64,3,29,0.0
64,64,3,30,0.0
64,64,3,31,0.0
64,64,3,32,0.0
64,64,3,33,0.0
64,64,3,34,0.0
64,64,3,35,0.0
64,64,3,36,0.0
64,64,3,37,0.0
64,64,3,38,0.0
64,64,3,39,0.0
64,64,3,40,0.0
64,64,3,41,0.0
64,64,3,42,0.0
64,64,3,43,0.0
64,64,3,44,0.0
64,64,3,45,0.0
64,64,3,46,0.0
64,64,3,47,0.0
64,64,3,48,0.0
64,64,3,49,0.0
64,64,3,50,0.0
64,64,3,51,0.0
64,64,3,52,0.021155710866956178
64,64,3,53,0.0
64,64,3,54,0.004975088207999316
64,64,3,55,0.002145756694721241
64,64,3,56,0.0
64,64,3,57,0.0
64,64,3,58,0.0
64,64,3,59,0.0
64,64,3,60,0.0
64,64,3,61,0.0
64,64,3,62,0.0
64,64,3,63,0.0
64,64,3,64,0.0
64,64,4,1,0.5197046751908848
64,64,4,2,0.3012087694450937
64,64,4,3,0.0
64,64,4,4,0.0
64,64,4,5,0.0
64,64,4,6,0.0
64,64,4,7,0.0
64,64,4,8,0.0
64,64,4,9,0.15081000286171153
64,64,4,10,0.0
64,64,4,11,0.0
64,64,4,12,0.0
64,64,4,13,0.0
64,64,4,14,0.0
64,64,4,15,0.0
64,64,4,16,0.0
64,64,4,17,0.0
64,64,4,18,0.0
64,64,4,19,0.0
64,64,4,20,0.0
64,64,4,21,0.0
64,64,4,22,0.0
64,64,4,23,0.0
64,64,4,24,0.0
64,64,4,25,0.0
64,64,4,26,0.0
64,64,4,27,0.0
64,64,4,28,0.0
64,64,4,29,0.0
64,64,4,30,0.0
64,64,4,31,0.0
64,64,4,32,0.0
64,64,4,33,0.0
64,64,4,34,0.0
64,64,4,35,0.0
64,64,4,36,0.0
64,64,4,37,0.0
64,64,4,38,0.0
64,64,4,39,0.0
64,64,4,40,0.0
64,64,4,41,0.0
64,64,4,42,0.0
64,64,4,43,0.0
64,64,4,44,0.0
64,64,4,45,0.0
64,64,4,46,0.0
64,64,4,47,0.0
64,64,4,48,0.0
64,64,4,49,0.0
64,64,4,50,0.0
64,64,4,51,0.0
64,64,4,52,0.02115604495485665
64,64,4,53,0.0
64,64,4,54,0.004974873621168285
64,64,4,55,0.0021456339262850704
64,64,4,56,0.0
64,64,4,57,0.0
64,64,4,58,0.0
64,64,4,59,0.0
64,64,4,60,0.0
64,64,4,61,0.0
64,64,4,62,0.0
64,64,4,63,0.0
64,64,4,64,0.0
64,64,5,1,0.5197047108648337
64,64,5,2,0.3012087497341851
64,64,5,3,0.0
64,64,5,4,0.0
64,64,5,5,0.0
64,64,5,6,0.0
64,64,5,7,0.0
64,64,5,8,0.0
64,64,5,9,0.15080994956754615
64,64,5,10,0.0
64,64,5,11,0.0
64,64,5,12,0.0
64,64,5,13,0.0
64,64,5,14,0.0
64,64,5,15,0.0
64,64,5,16,0.0
64,64,5,17,0.0
64,64,5,18,0.0
64,64,5,19,0.0
64,64,5,20,0.0
64,64,5,21,0.0
64,64,5,22,0.0
64,64,5,23,0.0
64,64,5,24,0.0
64,64,5,25,0.0
64,64,5,26,0.0
64,64,5,27,0.0
64,64,5,28,0.0
64,64,5,29,0.0
64,64,5,30,0.0
64,64,5,31,0.0
64,64,5,32,0.0
64,64,5,33,0.0
64,64,5,34,0.0
64,64,5,35,0.0
64,64,5,36,0.0
64,64,5,37,0.0
64,64,5,38,0.0
64,64,5,39,0.0
64,64,5,40,0.0
64,64,5,41,0.0
64,64,5,42,0.0
64,64,5,43,0.0
64,64,5,44,0.0
64,64,5,45,0.0
64,64,5,46,0.0
64,64,5,47,0.0
64,64,5,48,0.0
64,64,5,49,0.0
64,64,5,50,0.0
64,64,5,51,0.0
64,64,5,52,0.021156713542141634
64,64,5,53,0.0
64,64,5,54,0.004974057301955261
64,64,5,55,0.002145818989338192
64,64,5,56,0.0
64,64,5,57,0.0
64,64,5,58,0.0
64,64,5,59,0.0
64,64,5,60,0.0
64,64,5,61,0.0
64,64,5,62,0.0
64,64,5,63,0.0
64,64,5,64,0.0
64,64,6,1,0.5197046785414052
64,64,6,2,0.3012087994023781
64,64,6,3,0.0
64,64,6,4,0.0
64,64,6,5,0.0
64,64,6,6,0.0
64,64,6,7,0.0
64,64,6,8,0.0
64,64,6,9,0.1508098909821903
64,64,6,10,0.0
64,64,6,11,0.0
64,64,6,12,0.0
64,64,6,13,0.0
64,64,6,14,0.0
64,64,6,15,0.0
64,64,6,16,0.0
64,64,6,17,0.0
64,64,6,18,0.0
64,64,6,19,0.0
64,64,6,20,0.0
64,64,6,21,0.0
64,64,6,22,0.0
64,64,6,23,0.0
64,64,6,24,0.0
64,64,6,25,0.0
64,64,6,26,0.0
64,64,6,27,0.0
64,64,6,28,0.0
64,64,6,29,0.0
64,64,6,30,0.0
64,64,6,31,0.0
64,64,6,32,0.0
64,64,6,33,0.0
64,64,6,34,0.0
64,64,6,35,0.0
64,64,6,36,0.0
64,64,6,37,0.0
64,64,6,38,0.0
64,64,6,39,0.0
64,64,6,40,0.0
64,64,6,41,0.0
64,64,6,42,0.0
64,64,6,43,0.0
64,64,6,44,0.0
64,64,6,45,0.0
64,64,6,46,0.0
64,64,6,47,0.0
64,64,6,48,0.0
64,64,6,49,0.0
64,64,6,50,0.0
64,64,6,51,0.0
64,64,6,52,0.02115771949484265
64,64,6,53,0.0
64,64,6,54,0.00497302657393871
64,64,6,55,0.0021458850052450025
64,64,6,56,0.0
64,64,6,57,0.0
64,64,6,58,0.0
64,64,6,59,0.0
64,64,6,60,0.0
64,64,6,61,0.0
64,64,6,62,0.0
64,64,6,63,0.0
64,64,6,64,0.0
64,64,7,1,0.5197046466720918
64,64,7,2,0.30120879170873416
64,64,7,3,0.0
64,64,7,4,0.0
64,64,7,5,0.0
64,64,7,6,0.0
64,64,7,7,0.0
64,64,7,8,0.0
64,64,7,9,0.15081000265436606
64,64,7,10,0.0
64,64,7,11,0.0
64,64,7,12,0.0
64,64,7,13,0.0
64,64,7,14,0.0
64,64,7,15,0.0
64,64,7,16,0.0
64,64,7,17,0.0
64,64,7,18,0.0
64,64,7,19,0.0
64,64,7,20,0.0
64,64,7,21,0.0
64,64,7,22,0.0
64,64,7,23,0.0
64,64,7,24,0.0
64,64,7,25,0.0
64,64,7,26,0.0
64,64,7,27,0.0
64,64,7,28,0.0
64,64,7,29,0.0
64,64,7,30,0.0
64,64,7,31,0.0
64,64,7,32,0.0
64,64,7,33,0.0
64,64,7,34,0.0
64,64,7,35,0.0
64,64,7,36,0.0
64,64,7,37,0.0
64,64,7,38,0.0
64,64,7,39,0.0
64,64,7,40,0.0
64,64,7,41,0.0
64,64,7,42,0.0
64,64,7,43,0.0
64,64,7,44,0.0
64,64,7,45,0.0
64,64,7,46,0.0
64,64,7,47,0.0
64,64,7,48,0.0
64,64,7,49,0.0
64,64,7,50,0.0
64,64,7,51,0.0
64,64,7,52,0.021156302107230192
64,64,7,53,0.0
64,64,7,54,0.004974477298314709
64,64,7,55,0.0021457795592631267
64,64,7,56,0.0
64,64,7,57,0.0
64,64,7,58,0.0
64,64,7,59,0.0
64,64,7,60,0.0
64,64,7,61,0.0
64,64,7,62,0.0
64,64,7,63,0.0
64,64,7,64,0.0
64,64,8,1,0.5197046466025214
64,64,8,2,0.3012088338763596
64,64,8,3,0.0
64,64,8,4,0.0
64,64,8,5,0.0
64,64,8,6,0.0
64,64,8,7,0.0
64,64,8,8,0.0
64,64,8,9,0.15080997210834848
64,64,8,10,0.0
64,64,8,11,0.0
64,64,8,12,0.0
64,64,8,13,0.0
64,64,8,14,0.0
64,64,8,15,0.0
64,64,8,16,0.0
64,64,8,17,0.0
64,64,8,18,0.0
64,64,8,19,0.0
64,64,8,20,0.0
64,64,8,21,0.0
64,64,8,22,0.0
64,64,8,23,0.0
64,64,8,24,0.0
64,64,8,25,0.0
64,64,8,26,0.0
64,64,8,27,0.0
64,64,8,28,0.0
64,64,8,29,0.0
64,64,8,30,0.0
64,64,8,31,0.0
64,64,8,32,0.0
64,64,8,33,0.0
64,64,8,34,0.0
64,64,8,35,0.0
64,64,8,36,0.0
64,64,8,37,0.0
64,64,8,38,0.0
64,64,8,39,0.0
64,64,8,40,0.0
64,64,8,41,0.0
64,64,8,42,0.0
64,64,8,43,0.0
64,64,8,44,0.0
64,64,8,45,0.0
64,64,8,46,0.0
64,64,8,47,0.0
64,64,8,48,0.0
64,64,8,49,0.0
64,64,8,50,0.0
64,64,8,51,0.0
64,64,8,52,0.021155717455276595
64,64,8,53,0.0
64,64,8,54,0.00497517908638991
64,64,8,55,0.002145650871104133
64,64,8,56,0.0
64,64,8,57,0.0
64,64,8,58,0.0
64,64,8,59,0.0
64,64,8,60,0.0
64,64,8,61,0.0
64,64,8,62,0.0
64,64,8,63,0.0
64,64,8,64,0.0
64,64,9,1,0.5197046731352031
64,64,9,2,0.3012087658155762
64,64,9,3,0.0
64,64,9,4,0.0
64,64,9,5,0.0
64,64,9,6,0.0
64,64,9,7,0.0
64,64,9,8,0.0
64,64,9,9,0.15081018650591463
64,64,9,10,0.0
64,64,9,11,0.0
64,64,9,12,0.0
64,64,9,13,0.0
64,64,9,14,0.0
64,64,9,15,0.0
64,64,9,16,0.0
64,64,9,17,0.0
64,64,9,18,0.0
64,64,9,19,0.0
64,64,9,20,0.0
64,64,9,21,0.0
64,64,9,22,0.0
64,64,9,23,0.0
64,64,9,24,0.0
64,64,9,25,0.0
64,64,9,26,0.0
64,64,9,27,0.0
64,64,9,28,0.0
64,64,9,29,0.0
64,64,9,30,0.0
64,64,9,31,0.0
64,64,9,32,0.0
64,64,9,33,0.0
64,64,9,34,0.0
64,64,9,35,0.0
64,64,9,36,0.0
64,64,9,37,0.0
64,64,9,38,0.0
64,64,9,39,0.0
64,64,9,40,0.0
64,64,9,41,0.0
64,64,9,42,0.0
64,64,9,43,0.0
64,64,9,44,0.0
64,64,9,45,0.0
64,64,9,46,0.0
64,64,9,47,0.0
64,64,9,48,0.0
64,64,9,49,0.0
64,64,9,50,0.0
64,64,9,51,0.0
64,64,9,52,0.021152543359134898
64,64,9,53,0.0
64,64,9,54,0.004978189367344034
64,64,9,55,0.0021456418168271296
64,64,9,56,0.0
64,64,9,57,0.0
64,64,9,58,0.0
64,64,9,59,0.0
64,64,9,60,0.0
64,64,9,61,0.0
64,64,9,62,0.0
64,64,9,63,0.0
64,64,9,64,0.0
64,64,10,1,0.5197046813331294
64,64,10,2,0.3012087783122093
64,64,10,3,0.0
64,64,10,4,0.0
64,64,10,5,0.0
64,64,10,6,0.0
64,64,10,7,0.0
64,64,10,8,0.0
64,64,10,9,0.15081005822925314
64,64,10,10,0.0
64,64,10,11,0.0
64,64,10,12,0.0
64,64,10,13,0.0
64,64,10,14,0.0
64,64,10,15,0.0
64,64,10,16,0.0
64,64,10,17,0.0
64,64,10,18,0.0
64,64,10,19,0.0
64,64,10,20,0.0
64,64,10,21,0.0
64,64,10,22,0.0
64,64,10,23,0.0
64,64,10,24,0.0
64,64,10,25,0.0
64,64,10,26,0.0
64,64,10,27,0.0
64,64,10,28,0.0
64,64,10,29,0.0
64,64,10,30,0.0
64,64,10,31,0.0
64,64,10,32,0.0
64,64,10,33,0.0
64,64,10,34,0.0
64,64,10,35,0.0
64,64,10,36,0.0
64,64,10,37,0.0
64,64,10,38,0.0
64,64,10,39,0.0
64,64,10,40,0.0
64,64,10,41,0.0
64,64,10,42,0.0
64,64,10,43,0.0
64,64,10,44,0.0
64,64,10,45,0.0
64,64,10,46,0.0
64,64,10,47,0.0
64,64,10,48,0.0
64,64,10,49,0.0
64,64,10,50,0.0
64,64,10,51,0.0
64,64,10,52,0.021154850284098872
64,64,10,53,0.0
64,64,10,54,0.00497589424931281
64,64,10,55,0.002145737591996487
64,64,10,56,0.0
64,64,10,57,0.0
64,64,10,58,0.0
64,64,10,59,0.0
64,64,10,60,0.0
64,64,10,61,0.0
64,64,10,62,0.0
64,64,10,63,0.0
64,64,10,64,0.0
64,64,11,1,0.5197046769772532
64,64,11,2,0.30120874838645384
64,64,11,3,0.0
64,64,11,4,0.0
64,64,11,5,0.0
64,64,11,6,0.0
64,64,11,7,0.0
64,64,11,8,0.0
64,64,11,9,0.1508101837201432
64,64,11,10,0.0
64,64,11,11,0.0
64,64,11,12,0.0
64,64,11,13,0.0
64,64,11,14,0.0
64,64,11,15,0.0
64,64,11,16,0.0
64,64,11,17,0.0
64,64,11,18,0.0
64,64,11,19,0.0
64,64,11,20,0.0
64,64,11,21,0.0
64,64,11,22,0.0
64,64,11,23,0.0
64,64,11,24,0.0
64,64,11,25,0.0
64,64,11,26,0.0
64,64,11,27,0.0
64,64,11,28,0.0
64,64,11,29,0.0
64,64,11,30,0.0
64,64,11,31,0.0
64,64,11,32,0.0
64,64,11,33,0.0
64,64,11,34,0.0
64,64,11,35,0.0
64,64,11,36,0.0
64,64,11,37,0.0
64,64,11,38,0.0
64,64,11,39,0.0
64,64,11,40,0.0
64,64,11,41,0.0
64,64,11,42,0.0
64,64,11,43,0.0
64,64,11,44,0.0
64,64,11,45,0.0
64,64,11,46,0.0
64,64,11,47,0.0
64,64,11,48,0.0
64,64,11,49,0.0
64,64,11,50,0.0
64,64,11,51,0.0
64,64,11,52,0.021152960227893047
64,64,11,53,0.0
64,64,11,54,0.004977820133573203
64,64,11,55,0.002145610554683358
64,64,11,56,0.0
64,64,11,57,0.0
64,64,11,58,0.0
64,64,11,59,0.0
64,64,11,60,0.0
64,64,11,61,0.0
64,64,11,62,0.0
64,64,11,63,0.0
64,64,11,64,0.0
64,64,12,1,0.5197046304768059
64,64,12,2,0.3012088543462213
64,64,12,3,0.0
64,64,12,4,0.0
64,64,12,5,0.0
64,64,12,6,0.0
64,64,12,7,0.0
64,64,12,8,0.0
64,64,12,9,0.1508099409917261
64,64,12,10,0.0
64,64,12,11,0.0
64,64,12,12,0.0
64,64,12,13,0.0
64,64,12,14,0.0
64,64,12,15,0.0
64,64,12,16,0.0
64,64,12,17,0.0
64,64,12,18,0.0
64,64,12,19,0.0
64,64,12,20,0.0
64,64,12,21,0.0
64,64,12,22,0.0
64,64,12,23,0.0
64,64,12,24,0.0
64,64,12,25,0.0
64,64,12,26,0.0
64,64,12,27,0.0
64,64,12,28,0.0
64,64,12,29,0.0
64,64,12,30,0.0
64,64,12,31,0.0
64,64,12,32,0.0
64,64,12,33,0.0
64,64,12,34,0.0
64,64,12,35,0.0
64,64,12,36,0.0
64,64,12,37,0.0
64,64,12,38,0.0
64,64,12,39,0.0
64,64,12,40,0.0
64,64,12,41,0.0
64,64,12,42,0.0
64,64,12,43,0.0
64,64,12,44,0.0
64,64,12,45,0.0
64,64,12,46,0.0
64,64,12,47,0.0
64,64,12,48,0.0
64,64,12,49,0.0
64,64,12,50,0.0
64,64,12,51,0.0
64,64,12,52,0.02115615782637281
64,64,12,53,0.0
64,64,12,54,0.0049745231354756435
64,64,12,55,0.002145893223397973
64,64,12,56,0.0
64,64,12,57,0.0
64,64,12,58,0.0
64,64,12,59,0.0
64,64,12,60,0.0
64,64,12,61,0.0
64,64,12,62,0.0
64,64,12,63,0.0
64,64,12,64,0.0
64,64,13,1,0.5197046622616955
64,64,13,2,0.3012088237433625
64,64,13,3,0.0
64,64,13,4,0.0
64,64,13,5,0.0
64,64,13,6,0.0
64,64,13,7,0.0
64,64,13,8,0.0
64,64,13,9,0.15080994990358876
64,64,13,10,0.0
64,64,13,11,0.0
64,64,13,12,0.0
64,64,13,13,0.0
64,64,13,14,0.0
64,64,13,15,0.0
64,64,13,16,0.0
64,64,13,17,0.0
64,64,13,18,0.0
64,64,13,19,0.0
64,64,13,20,0.0
64,64,13,21,0.0
64,64,13,22,0.0
64,64,13,23,0.0
64,64,13,24,0.0
64,64,13,25,0.0
64,64,13,26,0.0
64,64,13,27,0.0
64,64,13,28,0.0
64,64,13,29,0.0
64,64,13,30,0.0
64,64,13,31,0.0
64,64,13,32,0.0
64,64,13,33,0.0
64,64,13,34,0.0
64,64,13,35,0.0
64,64,13,36,0.0
64,64,13,37,0.0
64,64,13,38,0.0
64,64,13,39,0.0
64,64,13,40,0.0
64,64,13,41,0.0
64,64,13,42,0.0
64,64,13,43,0.0
64,64,13,44,0.0
64,64,13,45,0.0
64,64,13,46,0.0
64,64,13,47,0.0
64,64,13,48,0.0
64,64,13,49,0.0
64,64,13,50,0.0
64,64,13,51,0.0
64,64,13,52,0.021156277181935954
64,64,13,53,0.0
64,64,13,54,0.004974372468964773
64,64,13,55,0.0021459144404525803
64,64,13,56,0.0
64,64,13,57,0.0
64,64,13,58,0.0
64,64,13,59,0.0
64,64,13,60,0.0
64,64,13,61,0.0
64,64,13,62,0.0
64,64,13,63,0.0
64,64,13,64,0.0
64,64,14,1,0.5197046855785414
64,64,14,2,0.3012087782902299
64,64,14,3,0.0
64,64,14,4,0.0
64,64,14,5,0.0
64,64,14,6,0.0
64,64,14,7,0.0
64,64,14,8,0.0
64,64,14,9,0.15080994977890902
64,64,14,10,0.0
64,64,14,11,0.0
64,64,14,12,0.0
64,64,14,13,0.0
64,64,14,14,0.0
64,64,14,15,0.0
64,64,14,16,0.0
64,64,14,17,0.0
64,64,14,18,0.0
64,64,14,19,0.0
64,64,14,20,0.0
64,64,14,21,0.0
64,64,14,22,0.0
64,64,14,23,0.0
64,64,14,24,0.0
64,64,14,25,0.0
64,64,14,26,0.0
64,64,14,27,0.0
64,64,14,28,0.0
64,64,14,29,0.0
64,64,14,30,0.0
64,64,14,31,0.0
64,64,14,32,0.0
64,64,14,33,0.0
64,64,14,34,0.0
64,64,14,35,0.0
64,64,14,36,0.0
64,64,14,37,0.0
64,64,14,38,0.0
64,64,14,39,0.0
64,64,14,40,0.0
64,64,14,41,0.0
64,64,14,42,0.0
64,64,14,43,0.0
64,64,14,44,0.0
64,64,14,45,0.0
64,64,14,46,0.0
64,64,14,47,0.0
64,64,14,48,0.0
64,64,14,49,0.0
64,64,14,50,0.0
64,64,14,51,0.0
64,64,14,52,0.021156697269350426
64,64,14,53,0.0
64,64,14,54,0.004974168174287434
64,64,14,55,0.002145720908681869
64,64,14,56,0.0
64,64,14,57,0.0
64,64,14,58,0.0
64,64,14,59,0.0
64,64,14,60,0.0
64,64,14,61,0.0
64,64,14,62,0.0
64,64,14,63,0.0
64,64,14,64,0.0
64,64,15,1,0.5197046858450113
64,64,15,2,0.3012087829185435
64,64,15,3,0.0
64,64,15,4,0.0
64,64,15,5,0.0
64,64,15,6,0.0
64,64,15,7,0.0
64,64,15,8,0.0
64,64,15,9,0.1508099463932408
64,64,15,10,0.0
64,64,15,11,0.0
64,64,15,12,0.0
64,64,15,13,0.0
64,64,15,14,0.0
64,64,15,15,0.0
64,64,15,16,0.0
64,64,15,17,0.0
64,64,15,18,0.0
64,64,15,19,0.0
64,64,15,20,0.0
64,64,15,21,0.0
64,64,15,22,0.0
64,64,15,23,0.0
64,64,15,24,0.0
64,64,15,25,0.0
64,64,15,26,0.0
64,64,15,27,0.0
64,64,15,28,0.0
64,64,15,29,0.0
64,64,15,30,0.0
64,64,15,31,0.0
64,64,15,32,0.0
64,64,15,33,0.0
64,64,15,34,0.0
64,64,15,35,0.0
64,64,15,36,0.0
64,64,15,37,0.0
64,64,15,38,0.0
64,64,15,39,0.0
64,64,15,40,0.0
64,64,15,41,0.0
64,64,15,42,0.0
64,64,15,43,0.0
64,64,15,44,0.0
64,64,15,45,0.0
64,64,15,46,0.0
64,64,15,47,0.0
64,64,15,48,0.0
64,64,15,49,0.0
64,64,15,50,0.0
64,64,15,51,0.0
64,64,15,52,0.021157051154629562
64,64,15,53,0.0
64,64,15,54,0.004973691463892372
64,64,15,55,0.0021458422246823858
64,64,15,56,0.0
64,64,15,57,0.0
64,64,15,58,0.0
64,64,15,59,0.0
64,64,15,60,0.0
64,64,15,61,0.0
64,64,15,62,0.0
64,64,15,63,0.0
64,64,15,64,0.0
64,64,16,1,0.5197046679955644
64,64,16,2,0.301208787541832
64,64,16,3,0.0
64,64,16,4,0.0
64,64,16,5,0.0
64,64,16,6,0.0
64,64,16,7,0.0
64,64,16,8,0.0
64,64,16,9,0.1508100026057212
64,64,16,10,0.0
64,64,16,11,0.0
64,64,16,12,0.0
64,64,16,13,0.0
64,64,16,14,0.0
64,64,16,15,0.0
64,64,16,16,0.0
64,64,16,17,0.0
64,64,16,18,0.0
64,64,16,19,0.0
64,64,16,20,0.0
64,64,16,21,0.0
64,64,16,22,0.0
64,64,16,23,0.0
64,64,16,24,0.0
64,64,16,25,0.0
64,64,16,26,0.0
64,64,16,27,0.0
64,64,16,28,0.0
64,64,16,29,0.0
64,64,16,30,0.0
64,64,16,31,0.0
64,64,16,32,0.0
64,64,16,33,0.0
64,64,16,34,0.0
64,64,16,35,0.0
64,64,16,36,0.0
64,64,16,37,0.0
64,64,16,38,0.0
64,64,16,39,0.0
64,64,16,40,0.0
64,64,16,41,0.0
64,64,16,42,0.0
64,64,16,43,0.0
64,64,16,44,0.0
64,64,16,45,0.0
64,64,16,46,0.0
64,64,16,47,0.0
64,64,16,48,0.0
64,64,16,49,0.0
64,64,16,50,0.0
64,64,16,51,0.0
64,64,16,52,0.021155912647919658
64,64,16,53,0.0
64,64,16,54,0.0049748328099445
64,64,16,55,0.002145796399018232
64,64,16,56,0.0
64,64,16,57,0.0
64,64,16,58,0.0
64,64,16,59,0.0
64,64,16,60,0.0
64,64,16,61,0.0
64,64,16,62,0.0
64,64,16,63,0.0
64,64,16,64,0.0
64,64,17,1,0.5197046758906922
64,64,17,2,0.3012087627029403
64,64,17,3,0.0
64,64,17,4,0.0
64,64,17,5,0.0
64,64,17,6,0.0
64,64,17,7,0.0
64,64,17,8,0.0
64,64,17,9,0.15081023854627273
64,64,17,10,0.0
64,64,17,11,0.0
64,64,17,12,0.0
64,64,17,13,0.0
64,64,17,14,0.0
64,64,17,15,0.0
64,64,17,16,0.0
64,64,17,17,0.0
64,64,17,18,0.0
64,64,17,19,0.0
64,64,17,20,0.0
64,64,17,21,0.0
64,64,17,22,0.0
64,64,17,23,0.0
64,64,17,24,0.0
64,64,17,25,0.0
64,64,17,26,0.0
64,64,17,27,0.0
64,64,17,28,0.0
64,64,17,29,0.0
64,64,17,30,0.0
64,64,17,31,0.0
64,64,17,32,0.0
64,64,17,33,0.0
64,64,17,34,0.0
64,64,17,35,0.0
64,64,17,36,0.0
64,64,17,37,0.0
64,64,17,38,0.0
64,64,17,39,0.0
64,64,17,40,0.0
64,64,17,41,0.0
64,64,17,42,0.0
64,64,17,43,0.0
64,64,17,44,0.0
64,64,17,45,0.0
64,64,17,46,0.0
64,64,17,47,0.0
64,64,17,48,0.0
64,64,17,49,0.0
64,64,17,50,0.0
64,64,17,51,0.0
64,64,17,52,0.021151336804130765
64,64,17,53,0.0
64,64,17,54,0.00497941732993935
64,64,17,55,0.002145568726024642
64,64,17,56,0.0
64,64,17,57,0.0
64,64,17,58,0.0
64,64,17,59,0.0
64,64,17,60,0.0
64,64,17,61,0.0
64,64,17,62,0.0
64,64,17,63,0.0
64,64,17,64,0.0
64,64,18,1,0.5197046539929309
64,64,18,2,0.30120880539387423
64,64,18,3,0.0
64,64,18,4,0.0
64,64,18,5,0.0
64,64,18,6,0.0
64,64,18,7,0.0
64,64,18,8,0.0
64,64,18,9,0.1508099453340563
64,64,18,10,0.0
64,64,18,11,0.0
64,64,18,12,0.0
64,64,18,13,0.0
64,64,18,14,0.0
64,64,18,15,0.0
64,64,18,16,0.0
64,64,18,17,0.0
64,64,18,18,0.0
64,64,18,19,0.0
64,64,18,20,0.0
64,64,18,21,0.0
64,64,18,22,0.0
64,64,18,23,0.0
64,64,18,24,0.0
64,64,18,25,0.0
64,64,18,26,0.0
64,64,18,27,0.0
64,64,18,28,0.0
64,64,18,29,0.0
64,64,18,30,0.0
64,64,18,31,0.0
64,64,18,32,0.0
64,64,18,33,0.0
64,64,18,34,0.0
64,64,18,35,0.0
64,64,18,36,0.0
64,64,18,37,0.0
64,64,18,38,0.0
64,64,18,39,0.0
64,64,18,40,0.0
64,64,18,41,0.0
64,64,18,42,0.0
64,64,18,43,0.0
64,64,18,44,0.0
64,64,18,45,0.0
64,64,18,46,0.0
64,64,18,47,0.0
64,64,18,48,0.0
64,64,18,49,0.0
64,64,18,50,0.0
64,64,18,51,0.0
64,64,18,52,0.0211566677553676
64,64,18,53,0.0
64,64,18,54,0.004974126102892535
64,64,18,55,0.0021458014208786164
64,64,18,56,0.0
64,64,18,57,0.0
64,64,18,58,0.0
64,64,18,59,0.0
64,64,18,60,0.0
64,64,18,61,0.0
64,64,18,62,0.0
64,64,18,63,0.0
64,64,18,64,0.0
64,64,19,1,0.5197046738839233
64,64,19,2,0.30120879851206844
64,64,19,3,0.0
64,64,19,4,0.0
64,64,19,5,0.0
64,64,19,6,0.0
64,64,19,7,0.0
64,64,19,8,0.0
64,64,19,9,0.15080995113543874
64,64,19,10,0.0
64,64,19,11,0.0
64,64,19,12,0.0
64,64,19,13,0.0
64,64,19,14,0.0
64,64,19,15,0.0
64,64,19,16,0.0
64,64,19,17,0.0
64,64,19,18,0.0
64,64,19,19,0.0
64,64,19,20,0.0
64,64,19,21,0.0
64,64,19,22,0.0
64,64,19,23,0.0
64,64,19,24,0.0
64,64,19,25,0.0
64,64,19,26,0.0
64,64,19,27,0.0
64,64,19,28,0.0
64,64,19,29,0.0
64,64,19,30,0.0
64,64,19,31,0.0
64,64,19,32,0.0
64,64,19,33,0.0
64,64,19,34,0.0
64,64,19,35,0.0
64,64,19,36,0.0
64,64,19,37,0.0
64,64,19,38,0.0
64,64,19,39,0.0
64,64,19,40,0.0
64,64,19,41,0.0
64,64,19,42,0.0
64,64,19,43,0.0
64,64,19,44,0.0
64,64,19,45,0.0
64,64,19,46,0.0
64,64,19,47,0.0
64,64,19,48,0.0
64,64,19,49,0.0
64,64,19,50,0.0
64,64,19,51,0.0
64,64,19,52,0.021156468424970758
64,64,19,53,0.0
64,64,19,54,0.004974326624369343
64,64,19,55,0.002145781419229449
64,64,19,56,0.0
64,64,19,57,0.0
64,64,19,58,0.0
64,64,19,59,0.0
64,64,19,60,0.0
64,64,19,61,0.0
64,64,19,62,0.0
64,64,19,63,0.0
64,64,19,64,0.0
64,64,20,1,0.5197046779800287
64,64,20,2,0.30120876001390184
64,64,20,3,0.0
64,64,20,4,0.0
64,64,20,5,0.0
64,64,20,6,0.0
64,64,20,7,0.0
64,64,20,8,0.0
64,64,20,9,0.1508100584470811
64,64,20,10,0.0
64,64,20,11,0.0
64,64,20,12,0.0
64,64,20,13,0.0
64,64,20,14,0.0
64,64,20,15,0.0
64,64,20,16,0.0
64,64,20,17,0.0
64,64,20,18,0.0
64,64,20,19,0.0
64,64,20,20,0.0
64,64,20,21,0.0
64,64,20,22,0.0
64,64,20,23,0.0
64,64,20,24,0.0
64,64,20,25,0.0
64,64,20,26,0.0
64,64,20,27,0.0
64,64,20,28,0.0
64,64,20,29,0.0
64,64,20,30,0.0
64,64,20,31,0.0
64,64,20,32,0.0
64,64,20,33,0.0
64,64,20,34,0.0
64,64,20,35,0.0
64,64,20,36,0.0
64,64,20,37,0.0
64,64,20,38,0.0
64,64,20,39,0.0
64,64,20,40,0.0
64,64,20,41,0.0
64,64,20,42,0.0
64,64,20,43,0.0
64,64,20,44,0.0
64,64,20,45,0.0
64,64,20,46,0.0
64,64,20,47,0.0
64,64,20,48,0.0
64,64,20,49,0.0
64,64,20,50,0.0
64,64,20,51,0.0
64,64,20,52,0.02115521871367074
64,64,20,53,0.0
64,64,20,54,0.00497555814718414
64,64,20,55,0.00214572669813341
64,64,20,56,0.0
64,64,20,57,0.0
64,64,20,58,0.0
64,64,20,59,0.0
64,64,20,60,0.0
64,64,20,61,0.0
64,64,20,62,0.0
64,64,20,63,0.0
64,64,20,64,0.0
64,64,21,1,0.5197046487123972
64,64,21,2,0.3012088099989551
64,64,21,3,0.0
64,64,21,4,0.0
64,64,21,5,0.0
64,64,21,6,0.0
64,64,21,7,0.0
64,64,21,8,0.0
64,64,21,9,0.15080995040754142
64,64,21,10,0.0
64,64,21,11,0.0
64,64,21,12,0.0
64,64,21,13,0.0
64,64,21,14,0.0
64,64,21,15,0.0
64,64,21,16,0.0
64,64,21,17,0.0
64,64,21,18,0.0
64,64,21,19,0.0
64,64,21,20,0.0
64,64,21,21,0.0
64,64,21,22,0.0
64,64,21,23,0.0
64,64,21,24,0.0
64,64,21,25,0.0
64,64,21,26,0.0
64,64,21,27,0.0
64,64,21,28,0.0
64,64,21,29,0.0
64,64,21,30,0.0
64,64,21,31,0.0
64,64,21,32,0.0
64,64,21,33,0.0
64,64,21,34,0.0
64,64,21,35,0.0
64,64,21,36,0.0
64,64,21,37,0.0
64,64,21,38,0.0
64,64,21,39,0.0
64,64,21,40,0.0
64,64,21,41,0.0
64,64,21,42,0.0
64,64,21,43,0.0
64,64,21,44,0.0
64,64,21,45,0.0
64,64,21,46,0.0
64,64,21,47,0.0
64,64,21,48,0.0
64,64,21,49,0.0
64,64,21,50,0.0
64,64,21,51,0.0
64,64,21,52,0.02115714721434444
64,64,21,53,0.0
64,64,21,54,0.004973593460947497
64,64,21,55,0.002145850205814334
64,64,21,56,0.0
64,64,21,57,0.0
64,64,21,58,0.0
64,64,21,59,0.0
64,64,21,60,0.0
64,64,21,61,0.0
64,64,21,62,0.0
64,64,21,63,0.0
64,64,21,64,0.0
64,64,22,1,0.5197046196789498
64,64,22,2,0.3012087840034559
64,64,22,3,0.0
64,64,22,4,0.0
64,64,22,5,0.0
64,64,22,6,0.0
64,64,22,7,0.0
64,64,22,8,0.0
64,64,22,9,0.15081018479298347
64,64,22,10,0.0
64,64,22,11,0.0
64,64,22,12,0.0
64,64,22,13,0.0
64,64,22,14,0.0
64,64,22,15,0.0
64,64,22,16,0.0
64,64,22,17,0.0
64,64,22,18,0.0
64,64,22,19,0.0
64,64,22,20,0.0
64,64,22,21,0.0
64,64,22,22,0.0
64,64,22,23,0.0
64,64,22,24,0.0
64,64,22,25,0.0
64,64,22,26,0.0
64,64,22,27,0.0
64,64,22,28,0.0
64,64,22,29,0.0
64,64,22,30,0.0
64,64,22,31,0.0
64,64,22,32,0.0
64,64,22,33,0.0
64,64,22,34,0.0
64,64,22,35,0.0
64,64,22,36,0.0
64,64,22,37,0.0
64,64,22,38,0.0
64,64,22,39,0.0
64,64,22,40,0.0
64,64,22,41,0.0
64,64,22,42,0.0
64,64,22,43,0.0
64,64,22,44,0.0
64,64,22,45,0.0
64,64,22,46,0.0
64,64,22,47,0.0
64,64,22,48,0.0
64,64,22,49,0.0
64,64,22,50,0.0
64,64,22,51,0.0
64,64,22,52,0.021153501112740933
64,64,22,53,0.0
64,64,22,54,0.004977301019120929
64,64,22,55,0.002145609392748992
64,64,22,56,0.0
64,64,22,57,0.0
64,64,22,58,0.0
64,64,22,59,0.0
64,64,22,60,0.0
64,64,22,61,0.0
64,64,22,62,0.0
64,64,22,63,0.0
64,64,22,64,0.0
64,64,23,1,0.5197046559508133
64,64,23,2,0.3012087889726745
64,64,23,3,0.0
64,64,23,4,0.0
64,64,23,5,0.0
64,64,23,6,0.0
64,64,23,7,0.0
64,64,23,8,0.0
64,64,23,9,0.15080999408251478
64,64,23,10,0.0
64,64,23,11,0.0
64,64,23,12,0.0
64,64,23,13,0.0
64,64,23,14,0.0
64,64,23,15,0.0
64,64,23,16,0.0
64,64,23,17,0.0
64,64,23,18,0.0
64,64,23,19,0.0
64,64,23,20,0.0
64,64,23,21,0.0
64,64,23,22,0.0
64,64,23,23,0.0
64,64,23,24,0.0
64,64,23,25,0.0
64,64,23,26,0.0
64,64,23,27,0.0
64,64,23,28,0.0
64,64,23,29,0.0
64,64,23,30,0.0
64,64,23,31,0.0
64,64,23,32,0.0
64,64,23,33,0.0
64,64,23,34,0.0
64,64,23,35,0.0
64,64,23,36,0.0
64,64,23,37,0.0
64,64,23,38,0.0
64,64,23,39,0.0
64,64,23,40,0.0
64,64,23,41,0.0
64,64,23,42,0.0
64,64,23,43,0.0
64,64,23,44,0.0
64,64,23,45,0.0
64,64,23,46,0.0
64,64,23,47,0.0
64,64,23,48,0.0
64,64,23,49,0.0
64,64,23,50,0.0
64,64,23,51,0.0
64,64,23,52,0.021156453846378837
64,64,23,53,0.0
64,64,23,54,0.004974306987356258
64,64,23,55,0.002145800160262199
64,64,23,56,0.0
64,64,23,57,0.0
64,64,23,58,0.0
64,64,23,59,0.0
64,64,23,60,0.0
64,64,23,61,0.0
64,64,23,62,0.0
64,64,23,63,0.0
64,64,23,64,0.0
64,64,24,1,0.5197046304041782
64,64,24,2,0.30120885004570636
64,64,24,3,0.0
64,64,24,4,0.0
64,64,24,5,0.0
64,64,24,6,0.0
64,64,24,7,0.0
64,64,24,8,0.0
64,64,24,9,0.1508099466983738
64,64,24,10,0.0
64,64,24,11,0.0
64,64,24,12,0.0
64,64,24,13,0.0
64,64,24,14,0.0
64,64,24,15,0.0
64,64,24,16,0.0
64,64,24,17,0.0
64,64,24,18,0.0
64,64,24,19,0.0
64,64,24,20,0.0
64,64,24,21,0.0
64,64,24,22,0.0
64,64,24,23,0.0
64,64,24,24,0.0
64,64,24,25,0.0
64,64,24,26,0.0
64,64,24,27,0.0
64,64,24,28,0.0
64,64,24,29,0.0
64,64,24,30,0.0
64,64,24,31,0.0
64,64,24,32,0.0
64,64,24,33,0.0
64,64,24,34,0.0
64,64,24,35,0.0
64,64,24,36,0.0
64,64,24,37,0.0
64,64,24,38,0.0
64,64,24,39,0.0
64,64,24,40,0.0
64,64,24,41,0.0
64,64,24,42,0.0
64,64,24,43,0.0
64,64,24,44,0.0
64,64,24,45,0.0
64,64,24,46,0.0
64,64,24,47,0.0
64,64,24,48,0.0
64,64,24,49,0.0
64,64,24,50,0.0
64,64,24,51,0.0
64,64,24,52,0.021156383308019052
64,64,24,53,0.0
64,64,24,54,0.004974366188998761
64,64,24,55,0.002145823354723739
64,64,24,56,0.0
64,64,24,57,0.0
64,64,24,58,0.0
64,64,24,59,0.0
64,64,24,60,0.0
64,64,24,61,0.0
64,64,24,62,0.0
64,64,24,63,0.0
64,64,24,64,0.0
64,64,25,1,0.5197046531655406
64,64,25,2,0.3012088058480664
64,64,25,3,0.0
64,64,25,4,0.0
64,64,25,5,0.0
64,64,25,6,0.0
64,64,25,7,0.0
64,64,25,8,0.0
64,64,25,9,0.15080994878024515
64,64,25,10,0.0
64,64,25,11,0.0
64,64,25,12,0.0
64,64,25,13,0.0
64,64,25,14,0.0
64,64,25,15,0.0
64,64,25,16,0.0
64,64,25,17,0.0
64,64,25,18,0.0
64,64,25,19,0.0
64,64,25,20,0.0
64,64,25,21,0.0
64,64,25,22,0.0
64,64,25,23,0.0
64,64,25,24,0.0
64,64,25,25,0.0
64,64,25,26,0.0
64,64,25,27,0.0
64,64,25,28,0.0
64,64,25,29,0.0
64,64,25,30,0.0
64,64,25,31,0.0
64,64,25,32,0.0
64,64,25,33,0.0
64,64,25,34,0.0
64,64,25,35,0.0
64,64,25,36,0.0
64,64,25,37,0.0
64,64,25,38,0.0
64,64,25,39,0.0
64,64,25,40,0.0
64,64,25,41,0.0
64,64,25,42,0.0
64,64,25,43,0.0
64,64,25,44,0.0
64,64,25,45,0.0
64,64,25,46,0.0
64,64,25,47,0.0
64,64,25,48,0.0
64,64,25,49,0.0
64,64,25,50,0.0
64,64,25,51,0.0
64,64,25,52,0.021156669501627413
64,64,25,53,0.0
64,64,25,54,0.004974130153652161
64,64,25,55,0.002145792550868317
64,64,25,56,0.0
64,64,25,57,0.0
64,64,25,58,0.0
64,64,25,59,0.0
64,64,25,60,0.0
64,64,25,61,0.0
64,64,25,62,0.0
64,64,25,63,0.0
64,64,25,64,0.0
64,64,26,1,0.5197046650300382
64,64,26,2,0.30120879381465343
64,64,26,3,0.0
64,64,26,4,0.0
64,64,26,5,0.0
64,64,26,6,0.0
64,64,26,7,0.0
64,64,26,8,0.0
64,64,26,9,0.1508098935032536
64,64,26,10,0.0
64,64,26,11,0.0
64,64,26,12,0.0
64,64,26,13,0.0
64,64,26,14,0.0
64,64,26,15,0.0
64,64,26,16,0.0
64,64,26,17,0.0
64,64,26,18,0.0
64,64,26,19,0.0
64,64,26,20,0.0
64,64,26,21,0.0
64,64,26,22,0.0
64,64,26,23,0.0
64,64,26,24,0.0
64,64,26,25,0.0
64,64,26,26,0.0
64,64,26,27,0.0
64,64,26,28,0.0
64,64,26,29,0.0
64,64,26,30,0.0
64,64,26,31,0.0
64,64,26,32,0.0
64,64,26,33,0.0
64,64,26,34,0.0
64,64,26,35,0.0
64,64,26,36,0.0
64,64,26,37,0.0
64,64,26,38,0.0
64,64,26,39,0.0
64,64,26,40,0.0
64,64,26,41,0.0
64,64,26,42,0.0
64,64,26,43,0.0
64,64,26,44,0.0
64,64,26,45,0.0
64,64,26,46,0.0
64,64,26,47,0.0
64,64,26,48,0.0
64,64,26,49,0.0
64,64,26,50,0.0
64,64,26,51,0.0
64,64,26,52,0.02115794051922086
64,64,26,53,0.0
64,64,26,54,0.004972847699476407
64,64,26,55,0.0021458594333573855
64,64,26,56,0.0
64,64,26,57,0.0
64,64,26,58,0.0
64,64,26,59,0.0
64,64,26,60,0.0
64,64,26,61,0.0
64,64,26,62,0.0
64,64,26,63,0.0
64,64,26,64,0.0
64,64,27,1,0.5197046697884801
64,64,27,2,0.30120877854024386
64,64,27,3,0.0
64,64,27,4,0.0
64,64,27,5,0.0
64,64,27,6,0.0
64,64,27,7,0.0
64,64,27,8,0.0
64,64,27,9,0.15081004901597536
64,64,27,10,0.0
64,64,27,11,0.0
64,64,27,12,0.0
64,64,27,13,0.0
64,64,27,14,0.0
64,64,27,15,0.0
64,64,27,16,0.0
64,64,27,17,0.0
64,64,27,18,0.0
64,64,27,19,0.0
64,64,27,20,0.0
64,64,27,21,0.0
64,64,27,22,0.0
64,64,27,23,0.0
64,64,27,24,0.0
64,64,27,25,0.0
64,64,27,26,0.0
64,64,27,27,0.0
64,64,27,28,0.0
64,64,27,29,0.0
64,64,27,30,0.0
64,64,27,31,0.0
64,64,27,32,0.0
64,64,27,33,0.0
64,64,27,34,0.0
64,64,27,35,0.0
64,64,27,36,0.0
64,64,27,37,0.0
64,64,27,38,0.0
64,64,27,39,0.0
64,64,27,40,0.0
64,64,27,41,0.0
64,64,27,42,0.0
64,64,27,43,0.0
64,64,27,44,0.0
64,64,27,45,0.0
64,64,27,46,0.0
64,64,27,47,0.0
64,64,27,48,0.0
64,64,27,49,0.0
64,64,27,50,0.0
64,64,27,51,0.0
64,64,27,52,0.021155030621050182
64,64,27,53,0.0
64,64,27,54,0.0049756230370055525
64,64,27,55,0.0021458489972450596
64,64,27,56,0.0
64,64,27,57,0.0
64,64,27,58,0.0
64,64,27,59,0.0
64,64,27,60,0.0
64,64,27,61,0.0
64,64,27,62,0.0
64,64,27,63,0.0
64,64,27,64,0.0
64,64,28,1,0.5197046472870877
64,64,28,2,0.30120881382002496
64,64,28,3,0.0
64,64,28,4,0.0
64,64,28,5,0.0
64,64,28,6,0.0
64,64,28,7,0.0
64,64,28,8,0.0
64,64,28,9,0.1508099743139268
64,64,28,10,0.0
64,64,28,11,0.0
64,64,28,12,0.0
64,64,28,13,0.0
64,64,28,14,0.0
64,64,28,15,0.0
64,64,28,16,0.0
64,64,28,17,0.0
64,64,28,18,0.0
64,64,28,19,0.0
64,64,28,20,0.0
64,64,28,21,0.0
64,64,28,22,0.0
64,64,28,23,0.0
64,64,28,24,0.0
64,64,28,25,0.0
64,64,28,26,0.0
64,64,28,27,0.0
64,64,28,28,0.0
64,64,28,29,0.0
64,64,28,30,0.0
64,64,28,31,0.0
64,64,28,32,0.0
64,64,28,33,0.0
64,64,28,34,0.0
64,64,28,35,0.0
64,64,28,36,0.0
64,64,28,37,0.0
64,64,28,38,0.0
64,64,28,39,0.0
64,64,28,40,0.0
64,64,28,41,0.0
64,64,28,42,0.0
64,64,28,43,0.0
64,64,28,44,0.0
64,64,28,45,0.0
64,64,28,46,0.0
64,64,28,47,0.0
64,64,28,48,0.0
64,64,28,49,0.0
64,64,28,50,0.0
64,64,28,51,0.0
64,64,28,52,0.02115645787821713
64,64,28,53,0.0
64,64,28,54,0.004974327678107385
64,64,28,55,0.002145779022636051
64,64,28,56,0.0
64,64,28,57,0.0
64,64,28,58,0.0
64,64,28,59,0.0
64,64,28,60,0.0
64,64,28,61,0.0
64,64,28,62,0.0
64,64,28,63,0.0
64,64,28,64,0.0
64,64,29,1,0.5197046639305948
64,64,29,2,0.30120884072167625
64,64,29,3,0.0
64,64,29,4,0.0
64,64,29,5,0.0
64,64,29,6,0.0
64,64,29,7,0.0
64,64,29,8,0.0
64,64,29,9,0.15080989326095984
64,64,29,10,0.0
64,64,29,11,0.0
64,64,29,12,0.0
64,64,29,13,0.0
64,64,29,14,0.0
64,64,29,15,0.0
64,64,29,16,0.0
64,64,29,17,0.0
64,64,29,18,0.0
64,64,29,19,0.0
64,64,29,20,0.0
64,64,29,21,0.0
64,64,29,22,0.0
64,64,29,23,0.0
64,64,29,24,0.0
64,64,29,25,0.0
64,64,29,26,0.0
64,64,29,27,0.0
64,64,29,28,0.0
64,64,29,29,0.0
64,64,29,30,0.0
64,64,29,31,0.0
64,64,29,32,0.0
64,64,29,33,0.0
64,64,29,34,0.0
64,64,29,35,0.0
64,64,29,36,0.0
64,64,29,37,0.0
64,64,29,38,0.0
64,64,29,39,0.0
64,64,29,40,0.0
64,64,29,41,0.0
64,64,29,42,0.0
64,64,29,43,0.0
64,64,29,44,0.0
64,64,29,45,0.0
64,64,29,46,0.0
64,64,29,47,0.0
64,64,29,48,0.0
64,64,29,49,0.0
64,64,29,50,0.0
64,64,29,51,0.0
64,64,29,52,0.021157232604441
64,64,29,53,0.0
64,64,29,54,0.004973501859638297
64,64,29,55,0.0021458676226899093
64,64,29,56,0.0
64,64,29,57,0.0
64,64,29,58,0.0
64,64,29,59,0.0
64,64,29,60,0.0
64,64,29,61,0.0
64,64,29,62,0.0
64,64,29,63,0.0
64,64,29,64,0.0
64,64,30,1,0.5197046701698692
64,64,30,2,0.3012087577915525
64,64,30,3,0.0
64,64,30,4,0.0
64,64,30,5,0.0
64,64,30,6,0.0
64,64,30,7,0.0
64,64,30,8,0.0
64,64,30,9,0.1508100307180321
64,64,30,10,0.0
64,64,30,11,0.0
64,64,30,12,0.0
64,64,30,13,0.0
64,64,30,14,0.0
64,64,30,15,0.0
64,64,30,16,0.0
64,64,30,17,0.0
64,64,30,18,0.0
64,64,30,19,0.0
64,64,30,20,0.0
64,64,30,21,0.0
64,64,30,22,0.0
64,64,30,23,0.0
64,64,30,24,0.0
64,64,30,25,0.0
64,64,30,26,0.0
64,64,30,27,0.0
64,64,30,28,0.0
64,64,30,29,0.0
64,64,30,30,0.0
64,64,30,31,0.0
64,64,30,32,0.0
64,64,30,33,0.0
64,64,30,34,0.0
64,64,30,35,0.0
64,64,30,36,0.0
64,64,30,37,0.0
64,64,30,38,0.0
64,64,30,39,0.0
64,64,30,40,0.0
64,64,30,41,0.0
64,64,30,42,0.0
64,64,30,43,0.0
64,64,30,44,0.0
64,64,30,45,0.0
64,64,30,46,0.0
64,64,30,47,0.0
64,64,30,48,0.0
64,64,30,49,0.0
64,64,30,50,0.0
64,64,30,51,0.0
64,64,30,52,0.0211557804935172
64,64,30,53,0.0
64,64,30,54,0.004974959811297965
64,64,30,55,0.002145801015731189
64,64,30,56,0.0
64,64,30,57,0.0
64,64,30,58,0.0
64,64,30,59,0.0
64,64,30,60,0.0
64,64,30,61,0.0
64,64,30,62,0.0
64,64,30,63,0.0
64,64,30,64,0.0
64,64,31,1,0.51970466869565
64,64,31,2,0.3012087833670907
64,64,31,3,0.0
64,64,31,4,0.0
64,64,31,5,0.0
64,64,31,6,0.0
64,64,31,7,0.0
64,64,31,8,0.0
64,64,31,9,0.15080995127363966
64,64,31,10,0.0
64,64,31,11,0.0
64,64,31,12,0.0
64,64,31,13,0.0
64,64,31,14,0.0
64,64,31,15,0.0
64,64,31,16,0.0
64,64,31,17,0.0
64,64,31,18,0.0
64,64,31,19,0.0
64,64,31,20,0.0
64,64,31,21,0.0
64,64,31,22,0.0
64,64,31,23,0.0
64,64,31,24,0.0
64,64,31,25,0.0
64,64,31,26,0.0
64,64,31,27,0.0
64,64,31,28,0.0
64,64,31,29,0.0
64,64,31,30,0.0
64,64,31,31,0.0
64,64,31,32,0.0
64,64,31,33,0.0
64,64,31,34,0.0
64,64,31,35,0.0
64,64,31,36,0.0
64,64,31,37,0.0
64,64,31,38,0.0
64,64,31,39,0.0
64,64,31,40,0.0
64,64,31,41,0.0
64,64,31,42,0.0
64,64,31,43,0.0
64,64,31,44,0.0
64,64,31,45,0.0
64,64,31,46,0.0
64,64,31,47,0.0
64,64,31,48,0.0
64,64,31,49,0.0
64,64,31,50,0.0
64,64,31,51,0.0
64,64,31,52,0.02115701733222743
64,64,31,53,0.0
64,64,31,54,0.004973801738640748
64,64,31,55,0.002145777592751462
64,64,31,56,0.0
64,64,31,57,0.0
64,64,31,58,0.0
64,64,31,59,0.0
64,64,31,60,0.0
64,64,31,61,0.0
64,64,31,62,0.0
64,64,31,63,0.0
64,64,31,64,0.0
64,64,32,1,0.5197046658402902
64,64,32,2,0.30120881038402775
64,64,32,3,0.0
64,64,32,4,0.0
64,64,32,5,0.0
64,64,32,6,0.0
64,64,32,7,0.0
64,64,32,8,0.0
64,64,32,9,0.15080980953897247
64,64,32,10,0.0
64,64,32,11,0.0
64,64,32,12,0.0
64,64,32,13,0.0
64,64,32,14,0.0
64,64,32,15,0.0
64,64,32,16,0.0
64,64,32,17,0.0
64,64,32,18,0.0
64,64,32,19,0.0
64,64,32,20,0.0
64,64,32,21,0.0
64,64,32,22,0.0
64,64,32,23,0.0
64,64,32,24,0.0
64,64,32,25,0.0
64,64,32,26,0.0
64,64,32,27,0.0
64,64,32,28,0.0
64,64,32,29,0.0
64,64,32,30,0.0
64,64,32,31,0.0
64,64,32,32,0.0
64,64,32,33,0.0
64,64,32,34,0.0
64,64,32,35,0.0
64,64,32,36,0.0
64,64,32,37,0.0
64,64,32,38,0.0
64,64,32,39,0.0
64,64,32,40,0.0
64,64,32,41,0.0
64,64,32,42,0.0
64,64,32,43,0.0
64,64,32,44,0.0
64,64,32,45,0.0
64,64,32,46,0.0
64,64,32,47,0.0
64,64,32,48,0.0
64,64,32,49,0.0
64,64,32,50,0.0
64,64,32,51,0.0
64,64,32,52,0.02115950844323928
64,64,32,53,0.0
64,64,32,54,0.004971282395584823
64,64,32,55,0.002145923397885621
64,64,32,56,0.0
64,64,32,57,0.0
64,64,32,58,0.0
64,64,32,59,0.0
64,64,32,60,0.0
64,64,32,61,0.0
64,64,32,62,0.0
64,64,32,63,0.0
64,64,32,64,0.0
64,64,33,1,0.5197046676569275
64,64,33,2,0.3012088189041496
64,64,33,3,0.0
64,64,33,4,0.0
64,64,33,5,0.0
64,64,33,6,0.0
64,64,33,7,0.0
64,64,33,8,0.0
64,64,33,9,0.15080991409158645
64,64,33,10,0.0
64,64,33,11,0.0
64,64,33,12,0.0
64,64,33,13,0.0
64,64,33,14,0.0
64,64,33,15,0.0
64,64,33,16,0.0
64,64,33,17,0.0
64,64,33,18,0.0
64,64,33,19,0.0
64,64,33,20,0.0
64,64,33,21,0.0
64,64,33,22,0.0
64,64,33,23,0.0
64,64,33,24,0.0
64,64,33,25,0.0
64,64,33,26,0.0
64,64,33,27,0.0
64,64,33,28,0.0
64,64,33,29,0.0
64,64,33,30,0.0
64,64,33,31,0.0
64,64,33,32,0.0
64,64,33,33,0.0
64,64,33,34,0.0
64,64,33,35,0.0
64,64,33,36,0.0
64,64,33,37,0.0
64,64,33,38,0.0
64,64,33,39,0.0
64,64,33,40,0.0
64,64,33,41,0.0
64,64,33,42,0.0
64,64,33,43,0.0
64,64,33,44,0.0
64,64,33,45,0.0
64,64,33,46,0.0
64,64,33,47,0.0
64,64,33,48,0.0
64,64,33,49,0.0
64,64,33,50,0.0
64,64,33,51,0.0
64,64,33,52,0.021157171591842907
64,64,33,53,0.0
64,64,33,54,0.004973618452816886
64,64,33,55,0.0021458093026767234
64,64,33,56,0.0
64,64,33,57,0.0
64,64,33,58,0.0
64,64,33,59,0.0
64,64,33,60,0.0
64,64,33,61,0.0
64,64,33,62,0.0
64,64,33,63,0.0
64,64,33,64,0.0
64,64,34,1,0.519704687669059
64,64,34,2,0.30120880659175403
64,64,34,3,0.0
64,64,34,4,0.0
64,64,34,5,0.0
64,64,34,6,0.0
64,64,34,7,0.0
64,64,34,8,0.0
64,64,34,9,0.15080993635370857
64,64,34,10,0.0
64,64,34,11,0.0
64,64,34,12,0.0
64,64,34,13,0.0
64,64,34,14,0.0
64,64,34,15,0.0
64,64,34,16,0.0
64,64,34,17,0.0
64,64,34,18,0.0
64,64,34,19,0.0
64,64,34,20,0.0
64,64,34,21,0.0
64,64,34,22,0.0
64,64,34,23,0.0
64,64,34,24,0.0
64,64,34,25,0.0
64,64,34,26,0.0
64,64,34,27,0.0
64,64,34,28,0.0
64,64,34,29,0.0
64,64,34,30,0.0
64,64,34,31,0.0
64,64,34,32,0.0
64,64,34,33,0.0
64,64,34,34,0.0
64,64,34,35,0.0
64,64,34,36,0.0
64,64,34,37,0.0
64,64,34,38,0.0
64,64,34,39,0.0
64,64,34,40,0.0
64,64,34,41,0.0
64,64,34,42,0.0
64,64,34,43,0.0
64,64,34,44,0.0
64,64,34,45,0.0
64,64,34,46,0.0
64,64,34,47,0.0
64,64,34,48,0.0
64,64,34,49,0.0
64,64,34,50,0.0
64,64,34,51,0.0
64,64,34,52,0.02115652329829891
64,64,34,53,0.0
64,64,34,54,0.004974249653179526
64,64,34,55,0.0021457964339999754
64,64,34,56,0.0
64,64,34,57,0.0
64,64,34,58,0.0
64,64,34,59,0.0
64,64,34,60,0.0
64,64,34,61,0.0
64,64,34,62,0.0
64,64,34,63,0.0
64,64,34,64,0.0
64,64,35,1,0.5197046660458086
64,64,35,2,0.30120880337644745
64,64,35,3,0.0
64,64,35,4,0.0
64,64,35,5,0.0
64,64,35,6,0.0
64,64,35,7,0.0
64,64,35,8,0.0
64,64,35,9,0.15081011371059225
64,64,35,10,0.0
64,64,35,11,0.0
64,64,35,12,0.0
64,64,35,13,0.0
64,64,35,14,0.0
64,64,35,15,0.0
64,64,35,16,0.0
64,64,35,17,0.0
64,64,35,18,0.0
64,64,35,19,0.0
64,64,35,20,0.0
64,64,35,21,0.0
64,64,35,22,0.0
64,64,35,23,0.0
64,64,35,24,0.0
64,64,35,25,0.0
64,64,35,26,0.0
64,64,35,27,0.0
64,64,35,28,0.0
64,64,35,29,0.0
64,64,35,30,0.0
64,64,35,31,0.0
64,64,35,32,0.0
64,64,35,33,0.0
64,64,35,34,0.0
64,64,35,35,0.0
64,64,35,36,0.0
64,64,35,37,0.0
64,64,35,38,0.0
64,64,35,39,0.0
64,64,35,40,0.0
64,64,35,41,0.0
64,64,35,42,0.0
64,64,35,43,0.0
64,64,35,44,0.0
64,64,35,45,0.0
64,64,35,46,0.0
64,64,35,47,0.0
64,64,35,48,0.0
64,64,35,49,0.0
64,64,35,50,0.0
64,64,35,51,0.0
64,64,35,52,0.021153383783218776
64,64,35,53,0.0
64,64,35,54,0.004977500035344875
64,64,35,55,0.002145533048588094
64,64,35,56,0.0
64,64,35,57,0.0
64,64,35,58,0.0
64,64,35,59,0.0
64,64,35,60,0.0
64,64,35,61,0.0
64,64,35,62,0.0
64,64,35,63,0.0
64,64,35,64,0.0
64,128,0,1,0.4038980257903243
64,128,0,2,0.32754472628883635
64,128,0,3,0.0
64,128,0,4,0.0
64,128,0,5,0.02454121050178521
64,128,0,6,0.0
64,128,0,7,0.17682910258521775
64,128,0,8,0.0
64,128,0,9,0.0
64,128,0,10,0.0176381220882484
64,128,0,11,0.0
64,128,0,12,0.0
64,128,0,13,0.0
64,128,0,14,0.0
64,128,0,15,0.0
64,128,0,16,0.0
64,128,0,17,0.0
64,128,0,18,0.0
64,128,0,19,0.0
64,128,0,20,0.0
64,128,0,21,0.0
64,128,0,22,0.0
64,128,0,23,0.0
64,128,0,24,0.0
64,128,0,25,0.0
64,128,0,26,0.0
64,128,0,27,0.0
64,128,0,28,0.0
64,128,0,29,0.0
64,128,0,30,0.0
64,128,0,31,0.0
64,128,0,32,0.0
64,128,0,33,0.0
64,128,0,34,0.0
64,128,0,35,0.0
64,128,0,36,0.0
64,128,0,37,0.0
64,128,0,38,0.0
64,128,0,39,0.0
64,128,0,40,0.0
64,128,0,41,0.0
64,128,0,42,4.853498327873459E-4
64,128,0,43,0.0
64,128,0,44,0.03490307295550592
64,128,0,45,0.01416038995729456
64,128,0,46,0.0
64,128,0,47,0.0
64,128,0,48,0.0
64,128,0,49,0.0
64,128,0,50,0.0
64,128,0,51,0.0
64,128,0,52,0.0
64,128,0,53,0.0
64,128,0,54,0.0
64,128,0,55,0.0
64,128,0,56,0.0
64,128,0,57,0.0
64,128,0,58,0.0
64,128,0,59,0.0
64,128,0,60,0.0
64,128,0,61,0.0
64,128,0,62,0.0
64,128,0,63,0.0
64,128,0,64,0.0
64,128,1,1,0.40389803255992146
64,128,1,2,0.3275448123335207
64,128,1,3,0.0
64,128,1,4,0.0
64,128,1,5,0.02454056767490088
64,128,1,6,0.0
64,128,1,7,0.17682980402774123
64,128,1,8,0.0
64,128,1,9,0.0
64,128,1,10,0.01763805786376541
64,128,1,11,0.0
64,128,1,12,0.0
64,128,1,13,0.0
64,128,1,14,0.0
64,128,1,15,0.0
64,128,1,16,0.0
64,128,1,17,0.0
64,128,1,18,0.0
64,128,1,19,0.0
64,128,1,20,0.0
64,128,1,21,0.0
64,128,1,22,0.0
64,128,1,23,0.0
64,128,1,24,0.0
64,128,1,25,0.0
64,128,1,26,0.0
64,128,1,27,0.0
64,128,1,28,0.0
64,128,1,29,0.0
64,128,1,30,0.0
64,128,1,31,0.0
64,128,1,32,0.0
64,128,1,33,0.0
64,128,1,34,0.0
64,128,1,35,0.0
64,128,1,36,0.0
64,128,1,37,0.0
64,128,1,38,0.0
64,128,1,39,0.0
64,128,1,40,0.0
64,128,1,41,0.0
64,128,1,42,4.835894926969966E-4
64,128,1,43,0.0
64,128,1,44,0.0349048724893637
64,128,1,45,0.014160263558089614
64,128,1,46,0.0
64,128,1,47,0.0
64,128,1,48,0.0
64,128,1,49,0.0
64,128,1,50,0.0
64,128,1,51,0.0
64,128,1,52,0.0
64,128,1,53,0.0
64,128,1,54,0.0
64,128,1,55,0.0
64,128,1,56,0.0
64,128,1,57,0.0
64,128,1,58,0.0
64,128,1,59,0.0
64,128,1,60,0.0
64,128,1,61,0.0
64,128,1,62,0.0
64,128,1,63,0.0
64,128,1,64,0.0
64,128,2,1,0.40389807623167256
64,128,2,2,0.3275448183679037
64,128,2,3,0.0
64,128,2,4,0.0
64,128,2,5,0.024540125196595066
64,128,2,6,0.0
64,128,2,7,0.17683006840445303
64,128,2,8,0.0
64,128,2,9,0.0
64,128,2,10,0.01763852575169862
64,128,2,11,0.0
64,128,2,12,0.0
64,128,2,13,0.0
64,128,2,14,0.0
64,128,2,15,0.0
64,128,2,16,0.0
64,128,2,17,0.0
64,128,2,18,0.0
64,128,2,19,0.0
64,128,2,20,0.0
64,128,2,21,0.0
64,128,2,22,0.0
64,128,2,23,0.0
64,128,2,24,0.0
64,128,2,25,0.0
64,128,2,26,0.0
64,128,2,27,0.0
64,128,2,28,0.0
64,128,2,29,0.0
64,128,2,30,0.0
64,128,2,31,0.0
64,128,2,32,0.0
64,128,2,33,0.0
64,128,2,34,0.0
64,128,2,35,0.0
64,128,2,36,0.0
64,128,2,37,0.0
64,128,2,38,0.0
64,128,2,39,0.0
64,128,2,40,0.0
64,128,2,41,0.0
64,128,2,42,4.786445144693868E-4
64,128,2,43,0.0
64,128,2,44,0.034909632705077714
64,128,2,45,0.014160108828129793
64,128,2,46,0.0
64,128,2,47,0.0
64,128,2,48,0.0
64,128,2,49,0.0
64,128,2,50,0.0
64,128,2,51,0.0
64,128,2,52,0.0
64,128,2,53,0.0
64,128,2,54,0.0
64,128,2,55,0.0
64,128,2,56,0.0
64,128,2,57,0.0
64,128,2,58,0.0
64,128,2,59,0.0
64,128,2,60,0.0
64,128,2,61,0.0
64,128,2,62,0.0
64,128,2,63,0.0
64,128,2,64,0.0
64,128,3,1,0.4038979703925882
64,128,3,2,0.3275448123472494
64,128,3,3,0.0
64,128,3,4,0.0
64,128,3,5,0.02454121318236008
64,128,3,6,0.0
64,128,3,7,0.17682904473358096
64,128,3,8,0.0
64,128,3,9,0.0
64,128,3,10,0.017638188749061506
64,128,3,11,0.0
64,128,3,12,0.0
64,128,3,13,0.0
64,128,3,14,0.0
64,128,3,15,0.0
64,128,3,16,0.0
64,128,3,17,0.0
64,128,3,18,0.0
64,128,3,19,0.0
64,128,3,20,0.0
64,128,3,21,0.0
64,128,3,22,0.0
64,128,3,23,0.0
64,128,3,24,0.0
64,128,3,25,0.0
64,128,3,26,0.0
64,128,3,27,0.0
64,128,3,28,0.0
64,128,3,29,0.0
64,128,3,30,0.0
64,128,3,31,0.0
64,128,3,32,0.0
64,128,3,33,0.0
64,128,3,34,0.0
64,128,3,35,0.0
64,128,3,36,0.0
64,128,3,37,0.0
64,128,3,38,0.0
64,128,3,39,0.0
64,128,3,40,0.0
64,128,3,41,0.0
64,128,3,42,4.842950987862149E-4
64,128,3,43,0.0
64,128,3,44,0.03490398407223357
64,128,3,45,0.014160491424140016
64,128,3,46,0.0
64,128,3,47,0.0
64,128,3,48,0.0
64,128,3,49,0.0
64,128,3,50,0.0
64,128,3,51,0.0
64,128,3,52,0.0
64,128,3,53,0.0
64,128,3,54,0.0
64,128,3,55,0.0
64,128,3,56,0.0
64,128,3,57,0.0
64,128,3,58,0.0
64,128,3,59,0.0
64,128,3,60,0.0
64,128,3,61,0.0
64,128,3,62,0.0
64,128,3,63,0.0
64,128,3,64,0.0
64,128,4,1,0.40389803685176634
64,128,4,2,0.32754478749200655
64,128,4,3,0.0
64,128,4,4,0.0
64,128,4,5,0.02454095692921823
64,128,4,6,0.0
64,128,4,7,0.17682935312704584
64,128,4,8,0.0
64,128,4,9,0.0
64,128,4,10,0.017638179487418474
64,128,4,11,0.0
64,128,4,12,0.0
64,128,4,13,0.0
64,128,4,14,0.0
64,128,4,15,0.0
64,128,4,16,0.0
64,128,4,17,0.0
64,128,4,18,0.0
64,128,4,19,0.0
64,128,4,20,0.0
64,128,4,21,0.0
64,128,4,22,0.0
64,128,4,23,0.0
64,128,4,24,0.0
64,128,4,25,0.0
64,128,4,26,0.0
64,128,4,27,0.0
64,128,4,28,0.0
64,128,4,29,0.0
64,128,4,30,0.0
64,128,4,31,0.0
64,128,4,32,0.0
64,128,4,33,0.0
64,128,4,34,0.0
64,128,4,35,0.0
64,128,4,36,0.0
64,128,4,37,0.0
64,128,4,38,0.0
64,128,4,39,0.0
64,128,4,40,0.0
64,128,4,41,0.0
64,128,4,42,4.830695198109922E-4
64,128,4,43,0.0
64,128,4,44,0.03490525924429465
64,128,4,45,0.01416035734843885
64,128,4,46,0.0
64,128,4,47,0.0
64,128,4,48,0.0
64,128,4,49,0.0
64,128,4,50,0.0
64,128,4,51,0.0
64,128,4,52,0.0
64,128,4,53,0.0
64,128,4,54,0.0
64,128,4,55,0.0
64,128,4,56,0.0
64,128,4,57,0.0
64,128,4,58,0.0
64,128,4,59,0.0
64,128,4,60,0.0
64,128,4,61,0.0
64,128,4,62,0.0
64,128,4,63,0.0
64,128,4,64,0.0
64,128,5,1,0.40389798855635217
64,128,5,2,0.3275448864107883
64,128,5,3,0.0
64,128,5,4,0.0
64,128,5,5,0.02454003827821198
64,128,5,6,0.0
64,128,5,7,0.17683049919225427
64,128,5,8,0.0
64,128,5,9,0.0
64,128,5,10,0.017637826805493518
64,128,5,11,0.0
64,128,5,12,0.0
64,128,5,13,0.0
64,128,5,14,0.0
64,128,5,15,0.0
64,128,5,16,0.0
64,128,5,17,0.0
64,128,5,18,0.0
64,128,5,19,0.0
64,128,5,20,0.0
64,128,5,21,0.0
64,128,5,22,0.0
64,128,5,23,0.0
64,128,5,24,0.0
64,128,5,25,0.0
64,128,5,26,0.0
64,128,5,27,0.0
64,128,5,28,0.0
64,128,5,29,0.0
64,128,5,30,0.0
64,128,5,31,0.0
64,128,5,32,0.0
64,128,5,33,0.0
64,128,5,34,0.0
64,128,5,35,0.0
64,128,5,36,0.0
64,128,5,37,0.0
64,128,5,38,0.0
64,128,5,39,0.0
64,128,5,40,0.0
64,128,5,41,0.0
64,128,5,42,4.8446031995184364E-4
64,128,5,43,0.0
64,128,5,44,0.034904014876780125
64,128,5,45,0.014160285560167917
64,128,5,46,0.0
64,128,5,47,0.0
64,128,5,48,0.0
64,128,5,49,0.0
64,128,5,50,0.0
64,128,5,51,0.0
64,128,5,52,0.0
64,128,5,53,0.0
64,128,5,54,0.0
64,128,5,55,0.0
64,128,5,56,0.0
64,128,5,57,0.0
64,128,5,58,0.0
64,128,5,59,0.0
64,128,5,60,0.0
64,128,5,61,0.0
64,128,5,62,0.0
64,128,5,63,0.0
64,128,5,64,0.0
64,128,6,1,0.4038980217889658
64,128,6,2,0.32754469180743284
64,128,6,3,0.0
64,128,6,4,0.0
64,128,6,5,0.024541890711016798
64,128,6,6,0.0
64,128,6,7,0.17682821982418806
64,128,6,8,0.0
64,128,6,9,0.0
64,128,6,10,0.017638398561859427
64,128,6,11,0.0
64,128,6,12,0.0
64,128,6,13,0.0
64,128,6,14,0.0
64,128,6,15,0.0
64,128,6,16,0.0
64,128,6,17,0.0
64,128,6,18,0.0
64,128,6,19,0.0
64,128,6,20,0.0
64,128,6,21,0.0
64,128,6,22,0.0
64,128,6,23,0.0
64,128,6,24,0.0
64,128,6,25,0.0
64,128,6,26,0.0
64,128,6,27,0.0
64,128,6,28,0.0
64,128,6,29,0.0
64,128,6,30,0.0
64,128,6,31,0.0
64,128,6,32,0.0
64,128,6,33,0.0
64,128,6,34,0.0
64,128,6,35,0.0
64,128,6,36,0.0
64,128,6,37,0.0
64,128,6,38,0.0
64,128,6,39,0.0
64,128,6,40,0.0
64,128,6,41,0.0
64,128,6,42,4.845086234165306E-4
64,128,6,43,0.0
64,128,6,44,0.034903886324891394
64,128,6,45,0.014160382358228949
64,128,6,46,0.0
64,128,6,47,0.0
64,128,6,48,0.0
64,128,6,49,0.0
64,128,6,50,0.0
64,128,6,51,0.0
64,128,6,52,0.0
64,128,6,53,0.0
64,128,6,54,0.0
64,128,6,55,0.0
64,128,6,56,0.0
64,128,6,57,0.0
64,128,6,58,0.0
64,128,6,59,0.0
64,128,6,60,0.0
64,128,6,61,0.0
64,128,6,62,0.0
64,128,6,63,0.0
64,128,6,64,0.0
64,128,7,1,0.40389802752248194
64,128,7,2,0.32754474237945863
64,128,7,3,0.0
64,128,7,4,0.0
64,128,7,5,0.0245412635125072
64,128,7,6,0.0
64,128,7,7,0.17682894014072986
64,128,7,8,0.0
64,128,7,9,0.0
64,128,7,10,0.017638406247515864
64,128,7,11,0.0
64,128,7,12,0.0
64,128,7,13,0.0
64,128,7,14,0.0
64,128,7,15,0.0
64,128,7,16,0.0
64,128,7,17,0.0
64,128,7,18,0.0
64,128,7,19,0.0
64,128,7,20,0.0
64,128,7,21,0.0
64,128,7,22,0.0
64,128,7,23,0.0
64,128,7,24,0.0
64,128,7,25,0.0
64,128,7,26,0.0
64,128,7,27,0.0
64,128,7,28,0.0
64,128,7,29,0.0
64,128,7,30,0.0
64,128,7,31,0.0
64,128,7,32,0.0
64,128,7,33,0.0
64,128,7,34,0.0
64,128,7,35,0.0
64,128,7,36,0.0
64,128,7,37,0.0
64,128,7,38,0.0
64,128,7,39,0.0
64,128,7,40,0.0
64,128,7,41,0.0
64,128,7,42,4.820963063598381E-4
64,128,7,43,0.0
64,128,7,44,0.03490620879476375
64,128,7,45,0.01416031509618286
64,128,7,46,0.0
64,128,7,47,0.0
64,128,7,48,0.0
64,128,7,49,0.0
64,128,7,50,0.0
64,128,7,51,0.0
64,128,7,52,0.0
64,128,7,53,0.0
64,128,7,54,0.0
64,128,7,55,0.0
64,128,7,56,0.0
64,128,7,57,0.0
64,128,7,58,0.0
64,128,7,59,0.0
64,128,7,60,0.0
64,128,7,61,0.0
64,128,7,62,0.0
64,128,7,63,0.0
64,128,7,64,0.0
64,128,8,1,0.40389801189373653
64,128,8,2,0.3275447969579618
64,128,8,3,0.0
64,128,8,4,0.0
64,128,8,5,0.02454077520881839
64,128,8,6,0.0
64,128,8,7,0.1768295940679818
64,128,8,8,0.0
64,128,8,9,0.0
64,128,8,10,0.0176381474114903
64,128,8,11,0.0
64,128,8,12,0.0
64,128,8,13,0.0
64,128,8,14,0.0
64,128,8,15,0.0
64,128,8,16,0.0
64,128,8,17,0.0
64,128,8,18,0.0
64,128,8,19,0.0
64,128,8,20,0.0
64,128,8,21,0.0
64,128,8,22,0.0
64,128,8,23,0.0
64,128,8,24,0.0
64,128,8,25,0.0
64,128,8,26,0.0
64,128,8,27,0.0
64,128,8,28,0.0
64,128,8,29,0.0
64,128,8,30,0.0
64,128,8,31,0.0
64,128,8,32,0.0
64,128,8,33,0.0
64,128,8,34,0.0
64,128,8,35,0.0
64,128,8,36,0.0
64,128,8,37,0.0
64,128,8,38,0.0
64,128,8,39,0.0
64,128,8,40,0.0
64,128,8,41,0.0
64,128,8,42,4.832435103363294E-4
64,128,8,43,0.0
64,128,8,44,0.03490511081995738
64,128,8,45,0.014160320129717624
64,128,8,46,0.0
64,128,8,47,0.0
64,128,8,48,0.0
64,128,8,49,0.0
64,128,8,50,0.0
64,128,8,51,0.0
64,128,8,52,0.0
64,128,8,53,0.0
64,128,8,54,0.0
64,128,8,55,0.0
64,128,8,56,0.0
64,128,8,57,0.0
64,128,8,58,0.0
64,128,8,59,0.0
64,128,8,60,0.0
64,128,8,61,0.0
64,128,8,62,0.0
64,128,8,63,0.0
64,128,8,64,0.0
64,128,9,1,0.40389798484186534
64,128,9,2,0.32754461452530553
64,128,9,3,0.0
64,128,9,4,0.0
64,128,9,5,0.02454261063238311
64,128,9,6,0.0
64,128,9,7,0.1768277939447211
64,128,9,8,0.0
64,128,9,9,0.0
64,128,9,10,0.017637741855443954
64,128,9,11,0.0
64,128,9,12,0.0
64,128,9,13,0.0
64,128,9,14,0.0
64,128,9,15,0.0
64,128,9,16,0.0
64,128,9,17,0.0
64,128,9,18,0.0
64,128,9,19,0.0
64,128,9,20,0.0
64,128,9,21,0.0
64,128,9,22,0.0
64,128,9,23,0.0
64,128,9,24,0.0
64,128,9,25,0.0
64,128,9,26,0.0
64,128,9,27,0.0
64,128,9,28,0.0
64,128,9,29,0.0
64,128,9,30,0.0
64,128,9,31,0.0
64,128,9,32,0.0
64,128,9,33,0.0
64,128,9,34,0.0
64,128,9,35,0.0
64,128,9,36,0.0
64,128,9,37,0.0
64,128,9,38,0.0
64,128,9,39,0.0
64,128,9,40,0.0
64,128,9,41,0.0
64,128,9,42,4.931183457442099E-4
64,128,9,43,0.0
64,128,9,44,0.03489535625689229
64,128,9,45,0.014160779597644281
64,128,9,46,0.0
64,128,9,47,0.0
64,128,9,48,0.0
64,128,9,49,0.0
64,128,9,50,0.0
64,128,9,51,0.0
64,128,9,52,0.0
64,128,9,53,0.0
64,128,9,54,0.0
64,128,9,55,0.0
64,128,9,56,0.0
64,128,9,57,0.0
64,128,9,58,0.0
64,128,9,59,0.0
64,128,9,60,0.0
64,128,9,61,0.0
64,128,9,62,0.0
64,128,9,63,0.0
64,128,9,64,0.0
64,128,10,1,0.40389803057705037
64,128,10,2,0.3275447767076541
64,128,10,3,0.0
64,128,10,4,0.0
64,128,10,5,0.024541183225813733
64,128,10,6,0.0
64,128,10,7,0.1768291665933769
64,128,10,8,0.0
64,128,10,9,0.0
64,128,10,10,0.017638046839072233
64,128,10,11,0.0
64,128,10,12,0.0
64,128,10,13,0.0
64,128,10,14,0.0
64,128,10,15,0.0
64,128,10,16,0.0
64,128,10,17,0.0
64,128,10,18,0.0
64,128,10,19,0.0
64,128,10,20,0.0
64,128,10,21,0.0
64,128,10,22,0.0
64,128,10,23,0.0
64,128,10,24,0.0
64,128,10,25,0.0
64,128,10,26,0.0
64,128,10,27,0.0
64,128,10,28,0.0
64,128,10,29,0.0
64,128,10,30,0.0
64,128,10,31,0.0
64,128,10,32,0.0
64,128,10,33,0.0
64,128,10,34,0.0
64,128,10,35,0.0
64,128,10,36,0.0
64,128,10,37,0.0
64,128,10,38,0.0
64,128,10,39,0.0
64,128,10,40,0.0
64,128,10,41,0.0
64,128,10,42,4.8544216801655514E-4
64,128,10,43,0.0
64,128,10,44,0.03490292968302953
64,128,10,45,0.014160424205986686
64,128,10,46,0.0
64,128,10,47,0.0
64,128,10,48,0.0
64,128,10,49,0.0
64,128,10,50,0.0
64,128,10,51,0.0
64,128,10,52,0.0
64,128,10,53,0.0
64,128,10,54,0.0
64,128,10,55,0.0
64,128,10,56,0.0
64,128,10,57,0.0
64,128,10,58,0.0
64,128,10,59,0.0
64,128,10,60,0.0
64,128,10,61,0.0
64,128,10,62,0.0
64,128,10,63,0.0
64,128,10,64,0.0
64,128,11,1,0.40389802327490953
64,128,11,2,0.3275446878793249
64,128,11,3,0.0
64,128,11,4,0.0
64,128,11,5,0.024541494523961864
64,128,11,6,0.0
64,128,11,7,0.1768286909675061
64,128,11,8,0.0
64,128,11,9,0.0
64,128,11,10,0.017638395693369717
64,128,11,11,0.0
64,128,11,12,0.0
64,128,11,13,0.0
64,128,11,14,0.0
64,128,11,15,0.0
64,128,11,16,0.0
64,128,11,17,0.0
64,128,11,18,0.0
64,128,11,19,0.0
64,128,11,20,0.0
64,128,11,21,0.0
64,128,11,22,0.0
64,128,11,23,0.0
64,128,11,24,0.0
64,128,11,25,0.0
64,128,11,26,0.0
64,128,11,27,0.0
64,128,11,28,0.0
64,128,11,29,0.0
64,128,11,30,0.0
64,128,11,31,0.0
64,128,11,32,0.0
64,128,11,33,0.0
64,128,11,34,0.0
64,128,11,35,0.0
64,128,11,36,0.0
64,128,11,37,0.0
64,128,11,38,0.0
64,128,11,39,0.0
64,128,11,40,0.0
64,128,11,41,0.0
64,128,11,42,4.83313377613813E-4
64,128,11,43,0.0
64,128,11,44,0.03490495458450578
64,128,11,45,0.01416043969880829
64,128,11,46,0.0
64,128,11,47,0.0
64,128,11,48,0.0
64,128,11,49,0.0
64,128,11,50,0.0
64,128,11,51,0.0
64,128,11,52,0.0
64,128,11,53,0.0
64,128,11,54,0.0
64,128,11,55,0.0
64,128,11,56,0.0
64,128,11,57,0.0
64,128,11,58,0.0
64,128,11,59,0.0
64,128,11,60,0.0
64,128,11,61,0.0
64,128,11,62,0.0
64,128,11,63,0.0
64,128,11,64,0.0
64,128,12,1,0.40389801175383283
64,128,12,2,0.3275446965971942
64,128,12,3,0.0
64,128,12,4,0.0
64,128,12,5,0.02454180945119349
64,128,12,6,0.0
64,128,12,7,0.1768285244072111
64,128,12,8,0.0
64,128,12,9,0.0
64,128,12,10,0.01763803191267235
64,128,12,11,0.0
64,128,12,12,0.0
64,128,12,13,0.0
64,128,12,14,0.0
64,128,12,15,0.0
64,128,12,16,0.0
64,128,12,17,0.0
64,128,12,18,0.0
64,128,12,19,0.0
64,128,12,20,0.0
64,128,12,21,0.0
64,128,12,22,0.0
64,128,12,23,0.0
64,128,12,24,0.0
64,128,12,25,0.0
64,128,12,26,0.0
64,128,12,27,0.0
64,128,12,28,0.0
64,128,12,29,0.0
64,128,12,30,0.0
64,128,12,31,0.0
64,128,12,32,0.0
64,128,12,33,0.0
64,128,12,34,0.0
64,128,12,35,0.0
64,128,12,36,0.0
64,128,12,37,0.0
64,128,12,38,0.0
64,128,12,39,0.0
64,128,12,40,0.0
64,128,12,41,0.0
64,128,12,42,4.8732812242595244E-4
64,128,12,43,0.0
64,128,12,44,0.034901130292387936
64,128,12,45,0.014160467463082273
64,128,12,46,0.0
64,128,12,47,0.0
64,128,12,48,0.0
64,128,12,49,0.0
64,128,12,50,0.0
64,128,12,51,0.0
64,128,12,52,0.0
64,128,12,53,0.0
64,128,12,54,0.0
64,128,12,55,0.0
64,128,12,56,0.0
64,128,12,57,0.0
64,128,12,58,0.0
64,128,12,59,0.0
64,128,12,60,0.0
64,128,12,61,0.0
64,128,12,62,0.0
64,128,12,63,0.0
64,128,12,64,0.0
64,128,13,1,0.40389807843668085
64,128,13,2,0.3275448342140008
64,128,13,3,0.0
64,128,13,4,0.0
64,128,13,5,0.02453997459966475
64,128,13,6,0.0
64,128,13,7,0.17683052460307108
64,128,13,8,0.0
64,128,13,9,0.0
64,128,13,10,0.017637881616913178
64,128,13,11,0.0
64,128,13,12,0.0
64,128,13,13,0.0
64,128,13,14,0.0
64,128,13,15,0.0
64,128,13,16,0.0
64,128,13,17,0.0
64,128,13,18,0.0
64,128,13,19,0.0
64,128,13,20,0.0
64,128,13,21,0.0
64,128,13,22,0.0
64,128,13,23,0.0
64,128,13,24,0.0
64,128,13,25,0.0
64,128,13,26,0.0
64,128,13,27,0.0
64,128,13,28,0.0
64,128,13,29,0.0
64,128,13,30,0.0
64,128,13,31,0.0
64,128,13,32,0.0
64,128,13,33,0.0
64,128,13,34,0.0
64,128,13,35,0.0
64,128,13,36,0.0
64,128,13,37,0.0
64,128,13,38,0.0
64,128,13,39,0.0
64,128,13,40,0.0
64,128,13,41,0.0
64,128,13,42,4.836505134801255E-4
64,128,13,43,0.0
64,128,13,44,0.03490481382505148
64,128,13,45,0.014160242191137467
64,128,13,46,0.0
64,128,13,47,0.0
64,128,13,48,0.0
64,128,13,49,0.0
64,128,13,50,0.0
64,128,13,51,0.0
64,128,13,52,0.0
64,128,13,53,0.0
64,128,13,54,0.0
64,128,13,55,0.0
64,128,13,56,0.0
64,128,13,57,0.0
64,128,13,58,0.0
64,128,13,59,0.0
64,128,13,60,0.0
64,128,13,61,0.0
64,128,13,62,0.0
64,128,13,63,0.0
64,128,13,64,0.0
64,128,14,1,0.4038980229224589
64,128,14,2,0.32754479302832334
64,128,14,3,0.0
64,128,14,4,0.0
64,128,14,5,0.02454113930458336
64,128,14,6,0.0
64,128,14,7,0.17682908566902222
64,128,14,8,0.0
64,128,14,9,0.0
64,128,14,10,0.01763831835904407
64,128,14,11,0.0
64,128,14,12,0.0
64,128,14,13,0.0
64,128,14,14,0.0
64,128,14,15,0.0
64,128,14,16,0.0
64,128,14,17,0.0
64,128,14,18,0.0
64,128,14,19,0.0
64,128,14,20,0.0
64,128,14,21,0.0
64,128,14,22,0.0
64,128,14,23,0.0
64,128,14,24,0.0
64,128,14,25,0.0
64,128,14,26,0.0
64,128,14,27,0.0
64,128,14,28,0.0
64,128,14,29,0.0
64,128,14,30,0.0
64,128,14,31,0.0
64,128,14,32,0.0
64,128,14,33,0.0
64,128,14,34,0.0
64,128,14,35,0.0
64,128,14,36,0.0
64,128,14,37,0.0
64,128,14,38,0.0
64,128,14,39,0.0
64,128,14,40,0.0
64,128,14,41,0.0
64,128,14,42,4.821475548416588E-4
64,128,14,43,0.0
64,128,14,44,0.03490619325635872
64,128,14,45,0.014160299905367692
64,128,14,46,0.0
64,128,14,47,0.0
64,128,14,48,0.0
64,128,14,49,0.0
64,128,14,50,0.0
64,128,14,51,0.0
64,128,14,52,0.0
64,128,14,53,0.0
64,128,14,54,0.0
64,128,14,55,0.0
64,128,14,56,0.0
64,128,14,57,0.0
64,128,14,58,0.0
64,128,14,59,0.0
64,128,14,60,0.0
64,128,14,61,0.0
64,128,14,62,0.0
64,128,14,63,0.0
64,128,14,64,0.0
64,128,15,1,0.4038980708389666
64,128,15,2,0.32754482232461674
64,128,15,3,0.0
64,128,15,4,0.0
64,128,15,5,0.024540066582435745
64,128,15,6,0.0
64,128,15,7,0.17683032106187213
64,128,15,8,0.0
64,128,15,9,0.0
64,128,15,10,0.017638057851907137
64,128,15,11,0.0
64,128,15,12,0.0
64,128,15,13,0.0
64,128,15,14,0.0
64,128,15,15,0.0
64,128,15,16,0.0
64,128,15,17,0.0
64,128,15,18,0.0
64,128,15,19,0.0
64,128,15,20,0.0
64,128,15,21,0.0
64,128,15,22,0.0
64,128,15,23,0.0
64,128,15,24,0.0
64,128,15,25,0.0
64,128,15,26,0.0
64,128,15,27,0.0
64,128,15,28,0.0
64,128,15,29,0.0
64,128,15,30,0.0
64,128,15,31,0.0
64,128,15,32,0.0
64,128,15,33,0.0
64,128,15,34,0.0
64,128,15,35,0.0
64,128,15,36,0.0
64,128,15,37,0.0
64,128,15,38,0.0
64,128,15,39,0.0
64,128,15,40,0.0
64,128,15,41,0.0
64,128,15,42,4.8303830624380303E-4
64,128,15,43,0.0
64,128,15,44,0.03490535931597477
64,128,15,45,0.014160263717983014
64,128,15,46,0.0
64,128,15,47,0.0
64,128,15,48,0.0
64,128,15,49,0.0
64,128,15,50,0.0
64,128,15,51,0.0
64,128,15,52,0.0
64,128,15,53,0.0
64,128,15,54,0.0
64,128,15,55,0.0
64,128,15,56,0.0
64,128,15,57,0.0
64,128,15,58,0.0
64,128,15,59,0.0
64,128,15,60,0.0
64,128,15,61,0.0
64,128,15,62,0.0
64,128,15,63,0.0
64,128,15,64,0.0
64,128,16,1,0.4038979828965116
64,128,16,2,0.32754466437280355
64,128,16,3,0.0
64,128,16,4,0.0
64,128,16,5,0.02454289301972502
64,128,16,6,0.0
64,128,16,7,0.17682737875952975
64,128,16,8,0.0
64,128,16,9,0.0
64,128,16,10,0.017638029188462093
64,128,16,11,0.0
64,128,16,12,0.0
64,128,16,13,0.0
64,128,16,14,0.0
64,128,16,15,0.0
64,128,16,16,0.0
64,128,16,17,0.0
64,128,16,18,0.0
64,128,16,19,0.0
64,128,16,20,0.0
64,128,16,21,0.0
64,128,16,22,0.0
64,128,16,23,0.0
64,128,16,24,0.0
64,128,16,25,0.0
64,128,16,26,0.0
64,128,16,27,0.0
64,128,16,28,0.0
64,128,16,29,0.0
64,128,16,30,0.0
64,128,16,31,0.0
64,128,16,32,0.0
64,128,16,33,0.0
64,128,16,34,0.0
64,128,16,35,0.0
64,128,16,36,0.0
64,128,16,37,0.0
64,128,16,38,0.0
64,128,16,39,0.0
64,128,16,40,0.0
64,128,16,41,0.0
64,128,16,42,4.885832291103324E-4
64,128,16,43,0.0
64,128,16,44,0.03489988025101372
64,128,16,45,0.014160588282843905
64,128,16,46,0.0
64,128,16,47,0.0
64,128,16,48,0.0
64,128,16,49,0.0
64,128,16,50,0.0
64,128,16,51,0.0
64,128,16,52,0.0
64,128,16,53,0.0
64,128,16,54,0.0
64,128,16,55,0.0
64,128,16,56,0.0
64,128,16,57,0.0
64,128,16,58,0.0
64,128,16,59,0.0
64,128,16,60,0.0
64,128,16,61,0.0
64,128,16,62,0.0
64,128,16,63,0.0
64,128,16,64,0.0
64,128,17,1,0.40389800590910874
64,128,17,2,0.32754474486963175
64,128,17,3,0.0
64,128,17,4,0.0
64,128,17,5,0.024541319400012022
64,128,17,6,0.0
64,128,17,7,0.17682897163943365
64,128,17,8,0.0
64,128,17,9,0.0
64,128,17,10,0.01763805326407147
64,128,17,11,0.0
64,128,17,12,0.0
64,128,17,13,0.0
64,128,17,14,0.0
64,128,17,15,0.0
64,128,17,16,0.0
64,128,17,17,0.0
64,128,17,18,0.0
64,128,17,19,0.0
64,128,17,20,0.0
64,128,17,21,0.0
64,128,17,22,0.0
64,128,17,23,0.0
64,128,17,24,0.0
64,128,17,25,0.0
64,128,17,26,0.0
64,128,17,27,0.0
64,128,17,28,0.0
64,128,17,29,0.0
64,128,17,30,0.0
64,128,17,31,0.0
64,128,17,32,0.0
64,128,17,33,0.0
64,128,17,34,0.0
64,128,17,35,0.0
64,128,17,36,0.0
64,128,17,37,0.0
64,128,17,38,0.0
64,128,17,39,0.0
64,128,17,40,0.0
64,128,17,41,0.0
64,128,17,42,4.8645133944334344E-4
64,128,17,43,0.0
64,128,17,44,0.03490196410095994
64,128,17,45,0.014160489477339111
64,128,17,46,0.0
64,128,17,47,0.0
64,128,17,48,0.0
64,128,17,49,0.0
64,128,17,50,0.0
64,128,17,51,0.0
64,128,17,52,0.0
64,128,17,53,0.0
64,128,17,54,0.0
64,128,17,55,0.0
64,128,17,56,0.0
64,128,17,57,0.0
64,128,17,58,0.0
64,128,17,59,0.0
64,128,17,60,0.0
64,128,17,61,0.0
64,128,17,62,0.0
64,128,17,63,0.0
64,128,17,64,0.0
64,128,18,1,0.40389798859553955
64,128,18,2,0.3275447157101421
64,128,18,3,0.0
64,128,18,4,0.0
64,128,18,5,0.02454134991117188
64,128,18,6,0.0
64,128,18,7,0.1768289009900025
64,128,18,8,0.0
64,128,18,9,0.0
64,128,18,10,0.017638346928192033
64,128,18,11,0.0
64,128,18,12,0.0
64,128,18,13,0.0
64,128,18,14,0.0
64,128,18,15,0.0
64,128,18,16,0.0
64,128,18,17,0.0
64,128,18,18,0.0
64,128,18,19,0.0
64,128,18,20,0.0
64,128,18,21,0.0
64,128,18,22,0.0
64,128,18,23,0.0
64,128,18,24,0.0
64,128,18,25,0.0
64,128,18,26,0.0
64,128,18,27,0.0
64,128,18,28,0.0
64,128,18,29,0.0
64,128,18,30,0.0
64,128,18,31,0.0
64,128,18,32,0.0
64,128,18,33,0.0
64,128,18,34,0.0
64,128,18,35,0.0
64,128,18,36,0.0
64,128,18,37,0.0
64,128,18,38,0.0
64,128,18,39,0.0
64,128,18,40,0.0
64,128,18,41,0.0
64,128,18,42,4.8293914659622436E-4
64,128,18,43,0.0
64,128,18,44,0.034905387487760633
64,128,18,45,0.014160371230595048
64,128,18,46,0.0
64,128,18,47,0.0
64,128,18,48,0.0
64,128,18,49,0.0
64,128,18,50,0.0
64,128,18,51,0.0
64,128,18,52,0.0
64,128,18,53,0.0
64,128,18,54,0.0
64,128,18,55,0.0
64,128,18,56,0.0
64,128,18,57,0.0
64,128,18,58,0.0
64,128,18,59,0.0
64,128,18,60,0.0
64,128,18,61,0.0
64,128,18,62,0.0
64,128,18,63,0.0
64,128,18,64,0.0
64,128,19,1,0.4038980463077641
64,128,19,2,0.3275445694250722
64,128,19,3,0.0
64,128,19,4,0.0
64,128,19,5,0.02454265185710021
64,128,19,6,0.0
64,128,19,7,0.17682746069450261
64,128,19,8,0.0
64,128,19,9,0.0
64,128,19,10,0.01763837323763883
64,128,19,11,0.0
64,128,19,12,0.0
64,128,19,13,0.0
64,128,19,14,0.0
64,128,19,15,0.0
64,128,19,16,0.0
64,128,19,17,0.0
64,128,19,18,0.0
64,128,19,19,0.0
64,128,19,20,0.0
64,128,19,21,0.0
64,128,19,22,0.0
64,128,19,23,0.0
64,128,19,24,0.0
64,128,19,25,0.0
64,128,19,26,0.0
64,128,19,27,0.0
64,128,19,28,0.0
64,128,19,29,0.0
64,128,19,30,0.0
64,128,19,31,0.0
64,128,19,32,0.0
64,128,19,33,0.0
64,128,19,34,0.0
64,128,19,35,0.0
64,128,19,36,0.0
64,128,19,37,0.0
64,128,19,38,0.0
64,128,19,39,0.0
64,128,19,40,0.0
64,128,19,41,0.0
64,128,19,42,4.865133409690258E-4
64,128,19,43,0.0
64,128,19,44,0.03490194646859772
64,128,19,45,0.014160438668355112
64,128,19,46,0.0
64,128,19,47,0.0
64,128,19,48,0.0
64,128,19,49,0.0
64,128,19,50,0.0
64,128,19,51,0.0
64,128,19,52,0.0
64,128,19,53,0.0
64,128,19,54,0.0
64,128,19,55,0.0
64,128,19,56,0.0
64,128,19,57,0.0
64,128,19,58,0.0
64,128,19,59,0.0
64,128,19,60,0.0
64,128,19,61,0.0
64,128,19,62,0.0
64,128,19,63,0.0
64,128,19,64,0.0
64,128,20,1,0.4038979935029589
64,128,20,2,0.3275445958323778
64,128,20,3,0.0
64,128,20,4,0.0
64,128,20,5,0.024543010150211042
64,128,20,6,0.0
64,128,20,7,0.17682684123183803
64,128,20,8,0.0
64,128,20,9,0.0
64,128,20,10,0.017638867045372028
64,128,20,11,0.0
64,128,20,12,0.0
64,128,20,13,0.0
64,128,20,14,0.0
64,128,20,15,0.0
64,128,20,16,0.0
64,128,20,17,0.0
64,128,20,18,0.0
64,128,20,19,0.0
64,128,20,20,0.0
64,128,20,21,0.0
64,128,20,22,0.0
64,128,20,23,0.0
64,128,20,24,0.0
64,128,20,25,0.0
64,128,20,26,0.0
64,128,20,27,0.0
64,128,20,28,0.0
64,128,20,29,0.0
64,128,20,30,0.0
64,128,20,31,0.0
64,128,20,32,0.0
64,128,20,33,0.0
64,128,20,34,0.0
64,128,20,35,0.0
64,128,20,36,0.0
64,128,20,37,0.0
64,128,20,38,0.0
64,128,20,39,0.0
64,128,20,40,0.0
64,128,20,41,0.0
64,128,20,42,4.836055406354354E-4
64,128,20,43,0.0
64,128,20,44,0.03490461346225458
64,128,20,45,0.014160473234352138
64,128,20,46,0.0
64,128,20,47,0.0
64,128,20,48,0.0
64,128,20,49,0.0
64,128,20,50,0.0
64,128,20,51,0.0
64,128,20,52,0.0
64,128,20,53,0.0
64,128,20,54,0.0
64,128,20,55,0.0
64,128,20,56,0.0
64,128,20,57,0.0
64,128,20,58,0.0
64,128,20,59,0.0
64,128,20,60,0.0
64,128,20,61,0.0
64,128,20,62,0.0
64,128,20,63,0.0
64,128,20,64,0.0
64,128,21,1,0.4038979875343426
64,128,21,2,0.3275447078823294
64,128,21,3,0.0
64,128,21,4,0.0
64,128,21,5,0.02454133460937291
64,128,21,6,0.0
64,128,21,7,0.17682904154630183
64,128,21,8,0.0
64,128,21,9,0.0
64,128,21,10,0.01763818244620533
64,128,21,11,0.0
64,128,21,12,0.0
64,128,21,13,0.0
64,128,21,14,0.0
64,128,21,15,0.0
64,128,21,16,0.0
64,128,21,17,0.0
64,128,21,18,0.0
64,128,21,19,0.0
64,128,21,20,0.0
64,128,21,21,0.0
64,128,21,22,0.0
64,128,21,23,0.0
64,128,21,24,0.0
64,128,21,25,0.0
64,128,21,26,0.0
64,128,21,27,0.0
64,128,21,28,0.0
64,128,21,29,0.0
64,128,21,30,0.0
64,128,21,31,0.0
64,128,21,32,0.0
64,128,21,33,0.0
64,128,21,34,0.0
64,128,21,35,0.0
64,128,21,36,0.0
64,128,21,37,0.0
64,128,21,38,0.0
64,128,21,39,0.0
64,128,21,40,0.0
64,128,21,41,0.0
64,128,21,42,4.844834136851147E-4
64,128,21,43,0.0
64,128,21,44,0.03490391096389969
64,128,21,45,0.014160351603863326
64,128,21,46,0.0
64,128,21,47,0.0
64,128,21,48,0.0
64,128,21,49,0.0
64,128,21,50,0.0
64,128,21,51,0.0
64,128,21,52,0.0
64,128,21,53,0.0
64,128,21,54,0.0
64,128,21,55,0.0
64,128,21,56,0.0
64,128,21,57,0.0
64,128,21,58,0.0
64,128,21,59,0.0
64,128,21,60,0.0
64,128,21,61,0.0
64,128,21,62,0.0
64,128,21,63,0.0
64,128,21,64,0.0
64,128,22,1,0.4038980164939128
64,128,22,2,0.327544787448384
64,128,22,3,0.0
64,128,22,4,0.0
64,128,22,5,0.024540791966528513
64,128,22,6,0.0
64,128,22,7,0.1768297663754781
64,128,22,8,0.0
64,128,22,9,0.0
64,128,22,10,0.017637640982777474
64,128,22,11,0.0
64,128,22,12,0.0
64,128,22,13,0.0
64,128,22,14,0.0
64,128,22,15,0.0
64,128,22,16,0.0
64,128,22,17,0.0
64,128,22,18,0.0
64,128,22,19,0.0
64,128,22,20,0.0
64,128,22,21,0.0
64,128,22,22,0.0
64,128,22,23,0.0
64,128,22,24,0.0
64,128,22,25,0.0
64,128,22,26,0.0
64,128,22,27,0.0
64,128,22,28,0.0
64,128,22,29,0.0
64,128,22,30,0.0
64,128,22,31,0.0
64,128,22,32,0.0
64,128,22,33,0.0
64,128,22,34,0.0
64,128,22,35,0.0
64,128,22,36,0.0
64,128,22,37,0.0
64,128,22,38,0.0
64,128,22,39,0.0
64,128,22,40,0.0
64,128,22,41,0.0
64,128,22,42,4.886414219156512E-4
64,128,22,43,0.0
64,128,22,44,0.0348998748463481
64,128,22,45,0.014160480464655399
64,128,22,46,0.0
64,128,22,47,0.0
64,128,22,48,0.0
64,128,22,49,0.0
64,128,22,50,0.0
64,128,22,51,0.0
64,128,22,52,0.0
64,128,22,53,0.0
64,128,22,54,0.0
64,128,22,55,0.0
64,128,22,56,0.0
64,128,22,57,0.0
64,128,22,58,0.0
64,128,22,59,0.0
64,128,22,60,0.0
64,128,22,61,0.0
64,128,22,62,0.0
64,128,22,63,0.0
64,128,22,64,0.0
64,128,23,1,0.4038980610367178
64,128,23,2,0.327544716409228
64,128,23,3,0.0
64,128,23,4,0.0
64,128,23,5,0.024541513138740804
64,128,23,6,0.0
64,128,23,7,0.1768286917264947
64,128,23,8,0.0
64,128,23,9,0.0
64,128,23,10,0.017638406000397178
64,128,23,11,0.0
64,128,23,12,0.0
64,128,23,13,0.0
64,128,23,14,0.0
64,128,23,15,0.0
64,128,23,16,0.0
64,128,23,17,0.0
64,128,23,18,0.0
64,128,23,19,0.0
64,128,23,20,0.0
64,128,23,21,0.0
64,128,23,22,0.0
64,128,23,23,0.0
64,128,23,24,0.0
64,128,23,25,0.0
64,128,23,26,0.0
64,128,23,27,0.0
64,128,23,28,0.0
64,128,23,29,0.0
64,128,23,30,0.0
64,128,23,31,0.0
64,128,23,32,0.0
64,128,23,33,0.0
64,128,23,34,0.0
64,128,23,35,0.0
64,128,23,36,0.0
64,128,23,37,0.0
64,128,23,38,0.0
64,128,23,39,0.0
64,128,23,40,0.0
64,128,23,41,0.0
64,128,23,42,4.8187508632230693E-4
64,128,23,43,0.0
64,128,23,44,0.0349062613380373
64,128,23,45,0.014160475264061967
64,128,23,46,0.0
64,128,23,47,0.0
64,128,23,48,0.0
64,128,23,49,0.0
64,128,23,50,0.0
64,128,23,51,0.0
64,128,23,52,0.0
64,128,23,53,0.0
64,128,23,54,0.0
64,128,23,55,0.0
64,128,23,56,0.0
64,128,23,57,0.0
64,128,23,58,0.0
64,128,23,59,0.0
64,128,23,60,0.0
64,128,23,61,0.0
64,128,23,62,0.0
64,128,23,63,0.0
64,128,23,64,0.0
64,128,24,1,0.40389805311902727
64,128,24,2,0.32754468786465163
64,128,24,3,0.0
64,128,24,4,0.0
64,128,24,5,0.02454173944528388
64,128,24,6,0.0
64,128,24,7,0.17682848707193172
64,128,24,8,0.0
64,128,24,9,0.0
64,128,24,10,0.017638271210731523
64,128,24,11,0.0
64,128,24,12,0.0
64,128,24,13,0.0
64,128,24,14,0.0
64,128,24,15,0.0
64,128,24,16,0.0
64,128,24,17,0.0
64,128,24,18,0.0
64,128,24,19,0.0
64,128,24,20,0.0
64,128,24,21,0.0
64,128,24,22,0.0
64,128,24,23,0.0
64,128,24,24,0.0
64,128,24,25,0.0
64,128,24,26,0.0
64,128,24,27,0.0
64,128,24,28,0.0
64,128,24,29,0.0
64,128,24,30,0.0
64,128,24,31,0.0
64,128,24,32,0.0
64,128,24,33,0.0
64,128,24,34,0.0
64,128,24,35,0.0
64,128,24,36,0.0
64,128,24,37,0.0
64,128,24,38,0.0
64,128,24,39,0.0
64,128,24,40,0.0
64,128,24,41,0.0
64,128,24,42,4.8475013235899317E-4
64,128,24,43,0.0
64,128,24,44,0.03490365950881015
64,128,24,45,0.01416035164720507
64,128,24,46,0.0
64,128,24,47,0.0
64,128,24,48,0.0
64,128,24,49,0.0
64,128,24,50,0.0
64,128,24,51,0.0
64,128,24,52,0.0
64,128,24,53,0.0
64,128,24,54,0.0
64,128,24,55,0.0
64,128,24,56,0.0
64,128,24,57,0.0
64,128,24,58,0.0
64,128,24,59,0.0
64,128,24,60,0.0
64,128,24,61,0.0
64,128,24,62,0.0
64,128,24,63,0.0
64,128,24,64,0.0
64,128,25,1,0.40389799269887905
64,128,25,2,0.32754469069805586
64,128,25,3,0.0
64,128,25,4,0.0
64,128,25,5,0.024541836702308285
64,128,25,6,0.0
64,128,25,7,0.17682855361305785
64,128,25,8,0.0
64,128,25,9,0.0
64,128,25,10,0.017638050114294177
64,128,25,11,0.0
64,128,25,12,0.0
64,128,25,13,0.0
64,128,25,14,0.0
64,128,25,15,0.0
64,128,25,16,0.0
64,128,25,17,0.0
64,128,25,18,0.0
64,128,25,19,0.0
64,128,25,20,0.0
64,128,25,21,0.0
64,128,25,22,0.0
64,128,25,23,0.0
64,128,25,24,0.0
64,128,25,25,0.0
64,128,25,26,0.0
64,128,25,27,0.0
64,128,25,28,0.0
64,128,25,29,0.0
64,128,25,30,0.0
64,128,25,31,0.0
64,128,25,32,0.0
64,128,25,33,0.0
64,128,25,34,0.0
64,128,25,35,0.0
64,128,25,36,0.0
64,128,25,37,0.0
64,128,25,38,0.0
64,128,25,39,0.0
64,128,25,40,0.0
64,128,25,41,0.0
64,128,25,42,4.869418658667048E-4
64,128,25,43,0.0
64,128,25,44,0.03490148441734238
64,128,25,45,0.01416044989019582
64,128,25,46,0.0
64,128,25,47,0.0
64,128,25,48,0.0
64,128,25,49,0.0
64,128,25,50,0.0
64,128,25,51,0.0
64,128,25,52,0.0
64,128,25,53,0.0
64,128,25,54,0.0
64,128,25,55,0.0
64,128,25,56,0.0
64,128,25,57,0.0
64,128,25,58,0.0
64,128,25,59,0.0
64,128,25,60,0.0
64,128,25,61,0.0
64,128,25,62,0.0
64,128,25,63,0.0
64,128,25,64,0.0
64,128,26,1,0.4038980030941446
64,128,26,2,0.32754477350151373
64,128,26,3,0.0
64,128,26,4,0.0
64,128,26,5,0.024541312444129857
64,128,26,6,0.0
64,128,26,7,0.17682884690823877
64,128,26,8,0.0
64,128,26,9,0.0
64,128,26,10,0.017638386674348888
64,128,26,11,0.0
64,128,26,12,0.0
64,128,26,13,0.0
64,128,26,14,0.0
64,128,26,15,0.0
64,128,26,16,0.0
64,128,26,17,0.0
64,128,26,18,0.0
64,128,26,19,0.0
64,128,26,20,0.0
64,128,26,21,0.0
64,128,26,22,0.0
64,128,26,23,0.0
64,128,26,24,0.0
64,128,26,25,0.0
64,128,26,26,0.0
64,128,26,27,0.0
64,128,26,28,0.0
64,128,26,29,0.0
64,128,26,30,0.0
64,128,26,31,0.0
64,128,26,32,0.0
64,128,26,33,0.0
64,128,26,34,0.0
64,128,26,35,0.0
64,128,26,36,0.0
64,128,26,37,0.0
64,128,26,38,0.0
64,128,26,39,0.0
64,128,26,40,0.0
64,128,26,41,0.0
64,128,26,42,4.833547535835421E-4
64,128,26,43,0.0
64,128,26,44,0.03490479925779615
64,128,26,45,0.014160523366244451
64,128,26,46,0.0
64,128,26,47,0.0
64,128,26,48,0.0
64,128,26,49,0.0
64,128,26,50,0.0
64,128,26,51,0.0
64,128,26,52,0.0
64,128,26,53,0.0
64,128,26,54,0.0
64,128,26,55,0.0
64,128,26,56,0.0
64,128,26,57,0.0
64,128,26,58,0.0
64,128,26,59,0.0
64,128,26,60,0.0
64,128,26,61,0.0
64,128,26,62,0.0
64,128,26,63,0.0
64,128,26,64,0.0
64,128,27,1,0.4038978397032695
64,128,27,2,0.3275496000544355
64,128,27,3,0.0
64,128,27,4,0.0
64,128,27,5,0.024503942904263706
64,128,27,6,0.0
64,128,27,7,0.1768793838421826
64,128,27,8,0.0
64,128,27,9,0.0
64,128,27,10,0.01761868070928079
64,128,27,11,0.0
64,128,27,12,0.0
64,128,27,13,0.0
64,128,27,14,0.0
64,128,27,15,0.0
64,128,27,16,0.0
64,128,27,17,0.0
64,128,27,18,0.0
64,128,27,19,0.0
64,128,27,20,0.0
64,128,27,21,0.0
64,128,27,22,0.0
64,128,27,23,0.0
64,128,27,24,0.0
64,128,27,25,0.0
64,128,27,26,0.0
64,128,27,27,0.0
64,128,27,28,0.0
64,128,27,29,0.0
64,128,27,30,0.0
64,128,27,31,0.0
64,128,27,32,0.0
64,128,27,33,0.0
64,128,27,34,0.0
64,128,27,35,0.0
64,128,27,36,0.0
64,128,27,37,0.0
64,128,27,38,0.0
64,128,27,39,0.0
64,128,27,40,0.0
64,128,27,41,0.0
64,128,27,42,4.826165557443725E-4
64,128,27,43,0.0
64,128,27,44,0.034912149891248065
64,128,27,45,0.014155786339575548
64,128,27,46,0.0
64,128,27,47,0.0
64,128,27,48,0.0
64,128,27,49,0.0
64,128,27,50,0.0
64,128,27,51,0.0
64,128,27,52,0.0
64,128,27,53,0.0
64,128,27,54,0.0
64,128,27,55,0.0
64,128,27,56,0.0
64,128,27,57,0.0
64,128,27,58,0.0
64,128,27,59,0.0
64,128,27,60,0.0
64,128,27,61,0.0
64,128,27,62,0.0
64,128,27,63,0.0
64,128,27,64,0.0
64,128,28,1,0.4038980365690676
64,128,28,2,0.3275448331184471
64,128,28,3,0.0
64,128,28,4,0.0
64,128,28,5,0.02454029723712178
64,128,28,6,0.0
64,128,28,7,0.17682994255940712
64,128,28,8,0.0
64,128,28,9,0.0
64,128,28,10,0.017638438878278213
64,128,28,11,0.0
64,128,28,12,0.0
64,128,28,13,0.0
64,128,28,14,0.0
64,128,28,15,0.0
64,128,28,16,0.0
64,128,28,17,0.0
64,128,28,18,0.0
64,128,28,19,0.0
64,128,28,20,0.0
64,128,28,21,0.0
64,128,28,22,0.0
64,128,28,23,0.0
64,128,28,24,0.0
64,128,28,25,0.0
64,128,28,26,0.0
64,128,28,27,0.0
64,128,28,28,0.0
64,128,28,29,0.0
64,128,28,30,0.0
64,128,28,31,0.0
64,128,28,32,0.0
64,128,28,33,0.0
64,128,28,34,0.0
64,128,28,35,0.0
64,128,28,36,0.0
64,128,28,37,0.0
64,128,28,38,0.0
64,128,28,39,0.0
64,128,28,40,0.0
64,128,28,41,0.0
64,128,28,42,4.793271695558221E-4
64,128,28,43,0.0
64,128,28,44,0.03490887549357016
64,128,28,45,0.014160248974552352
64,128,28,46,0.0
64,128,28,47,0.0
64,128,28,48,0.0
64,128,28,49,0.0
64,128,28,50,0.0
64,128,28,51,0.0
64,128,28,52,0.0
64,128,28,53,0.0
64,128,28,54,0.0
64,128,28,55,0.0
64,128,28,56,0.0
64,128,28,57,0.0
64,128,28,58,0.0
64,128,28,59,0.0
64,128,28,60,0.0
64,128,28,61,0.0
64,128,28,62,0.0
64,128,28,63,0.0
64,128,28,64,0.0
64,128,29,1,0.4038980563307643
64,128,29,2,0.327544749508621
64,128,29,3,0.0
64,128,29,4,0.0
64,128,29,5,0.024540760266443366
64,128,29,6,0.0
64,128,29,7,0.17682923737490458
64,128,29,8,0.0
64,128,29,9,0.0
64,128,29,10,0.017638939769161005
64,128,29,11,0.0
64,128,29,12,0.0
64,128,29,13,0.0
64,128,29,14,0.0
64,128,29,15,0.0
64,128,29,16,0.0
64,128,29,17,0.0
64,128,29,18,0.0
64,128,29,19,0.0
64,128,29,20,0.0
64,128,29,21,0.0
64,128,29,22,0.0
64,128,29,23,0.0
64,128,29,24,0.0
64,128,29,25,0.0
64,128,29,26,0.0
64,128,29,27,0.0
64,128,29,28,0.0
64,128,29,29,0.0
64,128,29,30,0.0
64,128,29,31,0.0
64,128,29,32,0.0
64,128,29,33,0.0
64,128,29,34,0.0
64,128,29,35,0.0
64,128,29,36,0.0
64,128,29,37,0.0
64,128,29,38,0.0
64,128,29,39,0.0
64,128,29,40,0.0
64,128,29,41,0.0
64,128,29,42,4.7600800361604923E-4
64,128,29,43,0.0
64,128,29,44,0.03491218761230772
64,128,29,45,0.014160061134181924
64,128,29,46,0.0
64,128,29,47,0.0
64,128,29,48,0.0
64,128,29,49,0.0
64,128,29,50,0.0
64,128,29,51,0.0
64,128,29,52,0.0
64,128,29,53,0.0
64,128,29,54,0.0
64,128,29,55,0.0
64,128,29,56,0.0
64,128,29,57,0.0
64,128,29,58,0.0
64,128,29,59,0.0
64,128,29,60,0.0
64,128,29,61,0.0
64,128,29,62,0.0
64,128,29,63,0.0
64,128,29,64,0.0
64,128,30,1,0.40389801462920816
64,128,30,2,0.32754470819536324
64,128,30,3,0.0
64,128,30,4,0.0
64,128,30,5,0.024541716829813053
64,128,30,6,0.0
64,128,30,7,0.17682855181990192
64,128,30,8,0.0
64,128,30,9,0.0
64,128,30,10,0.017638178832679964
64,128,30,11,0.0
64,128,30,12,0.0
64,128,30,13,0.0
64,128,30,14,0.0
64,128,30,15,0.0
64,128,30,16,0.0
64,128,30,17,0.0
64,128,30,18,0.0
64,128,30,19,0.0
64,128,30,20,0.0
64,128,30,21,0.0
64,128,30,22,0.0
64,128,30,23,0.0
64,128,30,24,0.0
64,128,30,25,0.0
64,128,30,26,0.0
64,128,30,27,0.0
64,128,30,28,0.0
64,128,30,29,0.0
64,128,30,30,0.0
64,128,30,31,0.0
64,128,30,32,0.0
64,128,30,33,0.0
64,128,30,34,0.0
64,128,30,35,0.0
64,128,30,36,0.0
64,128,30,37,0.0
64,128,30,38,0.0
64,128,30,39,0.0
64,128,30,40,0.0
64,128,30,41,0.0
64,128,30,42,4.8587812215472636E-4
64,128,30,43,0.0
64,128,30,44,0.03490244040248928
64,128,30,45,0.014160511168389596
64,128,30,46,0.0
64,128,30,47,0.0
64,128,30,48,0.0
64,128,30,49,0.0
64,128,30,50,0.0
64,128,30,51,0.0
64,128,30,52,0.0
64,128,30,53,0.0
64,128,30,54,0.0
64,128,30,55,0.0
64,128,30,56,0.0
64,128,30,57,0.0
64,128,30,58,0.0
64,128,30,59,0.0
64,128,30,60,0.0
64,128,30,61,0.0
64,128,30,62,0.0
64,128,30,63,0.0
64,128,30,64,0.0
64,128,31,1,0.4038980219210583
64,128,31,2,0.32754473646552223
64,128,31,3,0.0
64,128,31,4,0.0
64,128,31,5,0.024541082063696772
64,128,31,6,0.0
64,128,31,7,0.17682935085069015
64,128,31,8,0.0
64,128,31,9,0.0
64,128,31,10,0.01763813382663869
64,128,31,11,0.0
64,128,31,12,0.0
64,128,31,13,0.0
64,128,31,14,0.0
64,128,31,15,0.0
64,128,31,16,0.0
64,128,31,17,0.0
64,128,31,18,0.0
64,128,31,19,0.0
64,128,31,20,0.0
64,128,31,21,0.0
64,128,31,22,0.0
64,128,31,23,0.0
64,128,31,24,0.0
64,128,31,25,0.0
64,128,31,26,0.0
64,128,31,27,0.0
64,128,31,28,0.0
64,128,31,29,0.0
64,128,31,30,0.0
64,128,31,31,0.0
64,128,31,32,0.0
64,128,31,33,0.0
64,128,31,34,0.0
64,128,31,35,0.0
64,128,31,36,0.0
64,128,31,37,0.0
64,128,31,38,0.0
64,128,31,39,0.0
64,128,31,40,0.0
64,128,31,41,0.0
64,128,31,42,4.8342801304779504E-4
64,128,31,43,0.0
64,128,31,44,0.03490492829760051
64,128,31,45,0.014160318561745764
64,128,31,46,0.0
64,128,31,47,0.0
64,128,31,48,0.0
64,128,31,49,0.0
64,128,31,50,0.0
64,128,31,51,0.0
64,128,31,52,0.0
64,128,31,53,0.0
64,128,31,54,0.0
64,128,31,55,0.0
64,128,31,56,0.0
64,128,31,57,0.0
64,128,31,58,0.0
64,128,31,59,0.0
64,128,31,60,0.0
64,128,31,61,0.0
64,128,31,62,0.0
64,128,31,63,0.0
64,128,31,64,0.0
64,128,32,1,0.40389802748379877
64,128,32,2,0.3275447380600678
64,128,32,3,0.0
64,128,32,4,0.0
64,128,32,5,0.02454155852829854
64,128,32,6,0.0
64,128,32,7,0.1768286296500688
64,128,32,8,0.0
64,128,32,9,0.0
64,128,32,10,0.017638416728090106
64,128,32,11,0.0
64,128,32,12,0.0
64,128,32,13,0.0
64,128,32,14,0.0
64,128,32,15,0.0
64,128,32,16,0.0
64,128,32,17,0.0
64,128,32,18,0.0
64,128,32,19,0.0
64,128,32,20,0.0
64,128,32,21,0.0
64,128,32,22,0.0
64,128,32,23,0.0
64,128,32,24,0.0
64,128,32,25,0.0
64,128,32,26,0.0
64,128,32,27,0.0
64,128,32,28,0.0
64,128,32,29,0.0
64,128,32,30,0.0
64,128,32,31,0.0
64,128,32,32,0.0
64,128,32,33,0.0
64,128,32,34,0.0
64,128,32,35,0.0
64,128,32,36,0.0
64,128,32,37,0.0
64,128,32,38,0.0
64,128,32,39,0.0
64,128,32,40,0.0
64,128,32,41,0.0
64,128,32,42,4.823698229827537E-4
64,128,32,43,0.0
64,128,32,44,0.03490583125771108
64,128,32,45,0.014160428468981849
64,128,32,46,0.0
64,128,32,47,0.0
64,128,32,48,0.0
64,128,32,49,0.0
64,128,32,50,0.0
64,128,32,51,0.0
64,128,32,52,0.0
64,128,32,53,0.0
64,128,32,54,0.0
64,128,32,55,0.0
64,128,32,56,0.0
64,128,32,57,0.0
64,128,32,58,0.0
64,128,32,59,0.0
64,128,32,60,0.0
64,128,32,61,0.0
64,128,32,62,0.0
64,128,32,63,0.0
64,128,32,64,0.0
64,128,33,1,0.4038980063647903
64,128,33,2,0.32754473321503796
64,128,33,3,0.0
64,128,33,4,0.0
64,128,33,5,0.024541363610369214
64,128,33,6,0.0
64,128,33,7,0.1768290240660733
64,128,33,8,0.0
64,128,33,9,0.0
64,128,33,10,0.01763789589514266
64,128,33,11,0.0
64,128,33,12,0.0
64,128,33,13,0.0
64,128,33,14,0.0
64,128,33,15,0.0
64,128,33,16,0.0
64,128,33,17,0.0
64,128,33,18,0.0
64,128,33,19,0.0
64,128,33,20,0.0
64,128,33,21,0.0
64,128,33,22,0.0
64,128,33,23,0.0
64,128,33,24,0.0
64,128,33,25,0.0
64,128,33,26,0.0
64,128,33,27,0.0
64,128,33,28,0.0
64,128,33,29,0.0
64,128,33,30,0.0
64,128,33,31,0.0
64,128,33,32,0.0
64,128,33,33,0.0
64,128,33,34,0.0
64,128,33,35,0.0
64,128,33,36,0.0
64,128,33,37,0.0
64,128,33,38,0.0
64,128,33,39,0.0
64,128,33,40,0.0
64,128,33,41,0.0
64,128,33,42,4.8796350943816825E-4
64,128,33,43,0.0
64,128,33,44,0.03490052469853913
64,128,33,45,0.014160488640609304
64,128,33,46,0.0
64,128,33,47,0.0
64,128,33,48,0.0
64,128,33,49,0.0
64,128,33,50,0.0
64,128,33,51,0.0
64,128,33,52,0.0
64,128,33,53,0.0
64,128,33,54,0.0
64,128,33,55,0.0
64,128,33,56,0.0
64,128,33,57,0.0
64,128,33,58,0.0
64,128,33,59,0.0
64,128,33,60,0.0
64,128,33,61,0.0
64,128,33,62,0.0
64,128,33,63,0.0
64,128,33,64,0.0
64,128,34,1,0.4038980600159469
64,128,34,2,0.32754484190307026
64,128,34,3,0.0
64,128,34,4,0.0
64,128,34,5,0.024540038519402944
64,128,34,6,0.0
64,128,34,7,0.17683041590408324
64,128,34,8,0.0
64,128,34,9,0.0
64,128,34,10,0.017637919242929352
64,128,34,11,0.0
64,128,34,12,0.0
64,128,34,13,0.0
64,128,34,14,0.0
64,128,34,15,0.0
64,128,34,16,0.0
64,128,34,17,0.0
64,128,34,18,0.0
64,128,34,19,0.0
64,128,34,20,0.0
64,128,34,21,0.0
64,128,34,22,0.0
64,128,34,23,0.0
64,128,34,24,0.0
64,128,34,25,0.0
64,128,34,26,0.0
64,128,34,27,0.0
64,128,34,28,0.0
64,128,34,29,0.0
64,128,34,30,0.0
64,128,34,31,0.0
64,128,34,32,0.0
64,128,34,33,0.0
64,128,34,34,0.0
64,128,34,35,0.0
64,128,34,36,0.0
64,128,34,37,0.0
64,128,34,38,0.0
64,128,34,39,0.0
64,128,34,40,0.0
64,128,34,41,0.0
64,128,34,42,4.834710796606929E-4
64,128,34,43,0.0
64,128,34,44,0.034904979785970264
64,128,34,45,0.014160273548936354
64,128,34,46,0.0
64,128,34,47,0.0
64,128,34,48,0.0
64,128,34,49,0.0
64,128,34,50,0.0
64,128,34,51,0.0
64,128,34,52,0.0
64,128,34,53,0.0
64,128,34,54,0.0
64,128,34,55,0.0
64,128,34,56,0.0
64,128,34,57,0.0
64,128,34,58,0.0
64,128,34,59,0.0
64,128,34,60,0.0
64,128,34,61,0.0
64,128,34,62,0.0
64,128,34,63,0.0
64,128,34,64,0.0
64,128,35,1,0.4038980117979624
64,128,35,2,0.3275446616555177
64,128,35,3,0.0
64,128,35,4,0.0
64,128,35,5,0.024541914406374557
64,128,35,6,0.0
64,128,35,7,0.1768282598591536
64,128,35,8,0.0
64,128,35,9,0.0
64,128,35,10,0.01763836517779639
64,128,35,11,0.0
64,128,35,12,0.0
64,128,35,13,0.0
64,128,35,14,0.0
64,128,35,15,0.0
64,128,35,16,0.0
64,128,35,17,0.0
64,128,35,18,0.0
64,128,35,19,0.0
64,128,35,20,0.0
64,128,35,21,0.0
64,128,35,22,0.0
64,128,35,23,0.0
64,128,35,24,0.0
64,128,35,25,0.0
64,128,35,26,0.0
64,128,35,27,0.0
64,128,35,28,0.0
64,128,35,29,0.0
64,128,35,30,0.0
64,128,35,31,0.0
64,128,35,32,0.0
64,128,35,33,0.0
64,128,35,34,0.0
64,128,35,35,0.0
64,128,35,36,0.0
64,128,35,37,0.0
64,128,35,38,0.0
64,128,35,39,0.0
64,128,35,40,0.0
64,128,35,41,0.0
64,128,35,42,4.847721950257629E-4
64,128,35,43,0.0
64,128,35,44,0.034903609089767335
64,128,35,45,0.014160405818402466
64,128,35,46,0.0
64,128,35,47,0.0
64,128,35,48,0.0
64,128,35,49,0.0
64,128,35,50,0.0
64,128,35,51,0.0
64,128,35,52,0.0
64,128,35,53,0.0
64,128,35,54,0.0
64,128,35,55,0.0
64,128,35,56,0.0
64,128,35,57,0.0
64,128,35,58,0.0
64,128,35,59,0.0
64,128,35,60,0.0
64,128,35,61,0.0
64,128,35,62,0.0
64,128,35,63,0.0
64,128,35,64,0.0
64,128,36,1,0.40389805113948574
64,128,36,2,0.32754475511497655
64,128,36,3,0.0
64,128,36,4,0.0
64,128,36,5,0.024541095055970255
64,128,36,6,0.0
64,128,36,7,0.17682918352291258
64,128,36,8,0.0
64,128,36,9,0.0
64,128,36,10,0.017638226737597153
64,128,36,11,0.0
64,128,36,12,0.0
64,128,36,13,0.0
64,128,36,14,0.0
64,128,36,15,0.0
64,128,36,16,0.0
64,128,36,17,0.0
64,128,36,18,0.0
64,128,36,19,0.0
64,128,36,20,0.0
64,128,36,21,0.0
64,128,36,22,0.0
64,128,36,23,0.0
64,128,36,24,0.0
64,128,36,25,0.0
64,128,36,26,0.0
64,128,36,27,0.0
64,128,36,28,0.0
64,128,36,29,0.0
64,128,36,30,0.0
64,128,36,31,0.0
64,128,36,32,0.0
64,128,36,33,0.0
64,128,36,34,0.0
64,128,36,35,0.0
64,128,36,36,0.0
64,128,36,37,0.0
64,128,36,38,0.0
64,128,36,39,0.0
64,128,36,40,0.0
64,128,36,41,0.0
64,128,36,42,4.8331271106848806E-4
64,128,36,43,0.0
64,128,36,44,0.03490496797050274
64,128,36,45,0.014160407747486519
64,128,36,46,0.0
64,128,36,47,0.0
64,128,36,48,0.0
64,128,36,49,0.0
64,128,36,50,0.0
64,128,36,51,0.0
64,128,36,52,0.0
64,128,36,53,0.0
64,128,36,54,0.0
64,128,36,55,0.0
64,128,36,56,0.0
64,128,36,57,0.0
64,128,36,58,0.0
64,128,36,59,0.0
64,128,36,60,0.0
64,128,36,61,0.0
64,128,36,62,0.0
64,128,36,63,0.0
64,128,36,64,0.0
64,128,37,1,0.4038981158950749
64,128,37,2,0.3275445817046183
64,128,37,3,0.0
64,128,37,4,0.0
64,128,37,5,0.024542169471053508
64,128,37,6,0.0
64,128,37,7,0.17682815355503984
64,128,37,8,0.0
64,128,37,9,0.0
64,128,37,10,0.01763804163644696
64,128,37,11,0.0
64,128,37,12,0.0
64,128,37,13,0.0
64,128,37,14,0.0
64,128,37,15,0.0
64,128,37,16,0.0
64,128,37,17,0.0
64,128,37,18,0.0
64,128,37,19,0.0
64,128,37,20,0.0
64,128,37,21,0.0
64,128,37,22,0.0
64,128,37,23,0.0
64,128,37,24,0.0
64,128,37,25,0.0
64,128,37,26,0.0
64,128,37,27,0.0
64,128,37,28,0.0
64,128,37,29,0.0
64,128,37,30,0.0
64,128,37,31,0.0
64,128,37,32,0.0
64,128,37,33,0.0
64,128,37,34,0.0
64,128,37,35,0.0
64,128,37,36,0.0
64,128,37,37,0.0
64,128,37,38,0.0
64,128,37,39,0.0
64,128,37,40,0.0
64,128,37,41,0.0
64,128,37,42,4.8733809906836666E-4
64,128,37,43,0.0
64,128,37,44,0.03490113763844811
64,128,37,45,0.014160462000250139
64,128,37,46,0.0
64,128,37,47,0.0
64,128,37,48,0.0
64,128,37,49,0.0
64,128,37,50,0.0
64,128,37,51,0.0
64,128,37,52,0.0
64,128,37,53,0.0
64,128,37,54,0.0
64,128,37,55,0.0
64,128,37,56,0.0
64,128,37,57,0.0
64,128,37,58,0.0
64,128,37,59,0.0
64,128,37,60,0.0
64,128,37,61,0.0
64,128,37,62,0.0
64,128,37,63,0.0
64,128,37,64,0.0
64,128,38,1,0.40389808737903815
64,128,38,2,0.32754481184059275
64,128,38,3,0.0
64,128,38,4,0.0
64,128,38,5,0.024540210854823268
64,128,38,6,0.0
64,128,38,7,0.17683018933315592
64,128,38,8,0.0
64,128,38,9,0.0
64,128,38,10,0.017638212110333763
64,128,38,11,0.0
64,128,38,12,0.0
64,128,38,13,0.0
64,128,38,14,0.0
64,128,38,15,0.0
64,128,38,16,0.0
64,128,38,17,0.0
64,128,38,18,0.0
64,128,38,19,0.0
64,128,38,20,0.0
64,128,38,21,0.0
64,128,38,22,0.0
64,128,38,23,0.0
64,128,38,24,0.0
64,128,38,25,0.0
64,128,38,26,0.0
64,128,38,27,0.0
64,128,38,28,0.0
64,128,38,29,0.0
64,128,38,30,0.0
64,128,38,31,0.0
64,128,38,32,0.0
64,128,38,33,0.0
64,128,38,34,0.0
64,128,38,35,0.0
64,128,38,36,0.0
64,128,38,37,0.0
64,128,38,38,0.0
64,128,38,39,0.0
64,128,38,40,0.0
64,128,38,41,0.0
64,128,38,42,4.798657400465532E-4
64,128,38,43,0.0
64,128,38,44,0.0349085044526133
64,128,38,45,0.014160118289396255
64,128,38,46,0.0
64,128,38,47,0.0
64,128,38,48,0.0
64,128,38,49,0.0
64,128,38,50,0.0
64,128,38,51,0.0
64,128,38,52,0.0
64,128,38,53,0.0
64,128,38,54,0.0
64,128,38,55,0.0
64,128,38,56,0.0
64,128,38,57,0.0
64,128,38,58,0.0
64,128,38,59,0.0
64,128,38,60,0.0
64,128,38,61,0.0
64,128,38,62,0.0
64,128,38,63,0.0
64,128,38,64,0.0
64,256,0,1,0.30021771329649377
64,256,0,2,0.3310897598415929
64,256,0,3,0.0
64,256,0,4,0.0
64,256,0,5,0.22217787236907377
64,256,0,6,0.0
64,256,0,7,0.0
64,256,0,8,0.047549161288494415
64,256,0,9,0.0
64,256,0,10,0.028091236666293463
64,256,0,11,0.0
64,256,0,12,0.0
64,256,0,13,0.0
64,256,0,14,0.0
64,256,0,15,0.0
64,256,0,16,0.0
64,256,0,17,0.0
64,256,0,18,0.0
64,256,0,19,0.0
64,256,0,20,0.0
64,256,0,21,0.0
64,256,0,22,0.0
64,256,0,23,0.0
64,256,0,24,0.0
64,256,0,25,0.0
64,256,0,26,0.0
64,256,0,27,0.0
64,256,0,28,0.0
64,256,0,29,0.0
64,256,0,30,0.0
64,256,0,31,0.0
64,256,0,32,0.0
64,256,0,33,0.0
64,256,0,34,0.0
64,256,0,35,0.0
64,256,0,36,0.0
64,256,0,37,0.0
64,256,0,38,0.0
64,256,0,39,0.02505849939643869
64,256,0,40,0.034454455476844954
64,256,0,41,0.011361301664768191
64,256,0,42,0.0
64,256,0,43,0.0
64,256,0,44,0.0
64,256,0,45,0.0
64,256,0,46,0.0
64,256,0,47,0.0
64,256,0,48,0.0
64,256,0,49,0.0
64,256,0,50,0.0
64,256,0,51,0.0
64,256,0,52,0.0
64,256,0,53,0.0
64,256,0,54,0.0
64,256,0,55,0.0
64,256,0,56,0.0
64,256,0,57,0.0
64,256,0,58,0.0
64,256,0,59,0.0
64,256,0,60,0.0
64,256,0,61,0.0
64,256,0,62,0.0
64,256,0,63,0.0
64,256,0,64,0.0
64,256,1,1,0.3002175336117939
64,256,1,2,0.33109005874109143
64,256,1,3,0.0
64,256,1,4,0.0
64,256,1,5,0.2221784381856191
64,256,1,6,0.0
64,256,1,7,0.0
64,256,1,8,0.04754293360672326
64,256,1,9,0.0
64,256,1,10,0.02809763323451445
64,256,1,11,0.0
64,256,1,12,0.0
64,256,1,13,0.0
64,256,1,14,0.0
64,256,1,15,0.0
64,256,1,16,0.0
64,256,1,17,0.0
64,256,1,18,0.0
64,256,1,19,0.0
64,256,1,20,0.0
64,256,1,21,0.0
64,256,1,22,0.0
64,256,1,23,0.0
64,256,1,24,0.0
64,256,1,25,0.0
64,256,1,26,0.0
64,256,1,27,0.0
64,256,1,28,0.0
64,256,1,29,0.0
64,256,1,30,0.0
64,256,1,31,0.0
64,256,1,32,0.0
64,256,1,33,0.0
64,256,1,34,0.0
64,256,1,35,0.0
64,256,1,36,0.0
64,256,1,37,0.0
64,256,1,38,0.0
64,256,1,39,0.02505025228988894
64,256,1,40,0.03445423721289012
64,256,1,41,0.011368913117478672
64,256,1,42,0.0
64,256,1,43,0.0
64,256,1,44,0.0
64,256,1,45,0.0
64,256,1,46,0.0
64,256,1,47,0.0
64,256,1,48,0.0
64,256,1,49,0.0
64,256,1,50,0.0
64,256,1,51,0.0
64,256,1,52,0.0
64,256,1,53,0.0
64,256,1,54,0.0
64,256,1,55,0.0
64,256,1,56,0.0
64,256,1,57,0.0
64,256,1,58,0.0
64,256,1,59,0.0
64,256,1,60,0.0
64,256,1,61,0.0
64,256,1,62,0.0
64,256,1,63,0.0
64,256,1,64,0.0
64,256,2,1,0.30021752205555935
64,256,2,2,0.3310902093844973
64,256,2,3,0.0
64,256,2,4,0.0
64,256,2,5,0.22217882675295564
64,256,2,6,0.0
64,256,2,7,0.0
64,256,2,8,0.04753937717801163
64,256,2,9,0.0
64,256,2,10,0.028101066505892256
64,256,2,11,0.0
64,256,2,12,0.0
64,256,2,13,0.0
64,256,2,14,0.0
64,256,2,15,0.0
64,256,2,16,0.0
64,256,2,17,0.0
64,256,2,18,0.0
64,256,2,19,0.0
64,256,2,20,0.0
64,256,2,21,0.0
64,256,2,22,0.0
64,256,2,23,0.0
64,256,2,24,0.0
64,256,2,25,0.0
64,256,2,26,0.0
64,256,2,27,0.0
64,256,2,28,0.0
64,256,2,29,0.0
64,256,2,30,0.0
64,256,2,31,0.0
64,256,2,32,0.0
64,256,2,33,0.0
64,256,2,34,0.0
64,256,2,35,0.0
64,256,2,36,0.0
64,256,2,37,0.0
64,256,2,38,0.0
64,256,2,39,0.02504701463922887
64,256,2,40,0.03445380289160215
64,256,2,41,0.01137218059225277
64,256,2,42,0.0
64,256,2,43,0.0
64,256,2,44,0.0
64,256,2,45,0.0
64,256,2,46,0.0
64,256,2,47,0.0
64,256,2,48,0.0
64,256,2,49,0.0
64,256,2,50,0.0
64,256,2,51,0.0
64,256,2,52,0.0
64,256,2,53,0.0
64,256,2,54,0.0
64,256,2,55,0.0
64,256,2,56,0.0
64,256,2,57,0.0
64,256,2,58,0.0
64,256,2,59,0.0
64,256,2,60,0.0
64,256,2,61,0.0
64,256,2,62,0.0
64,256,2,63,0.0
64,256,2,64,0.0
64,256,3,1,0.30021754700649944
64,256,3,2,0.33109007202099555
64,256,3,3,0.0
64,256,3,4,0.0
64,256,3,5,0.22217852411865183
64,256,3,6,0.0
64,256,3,7,0.0
64,256,3,8,0.047542298927951504
64,256,3,9,0.0
64,256,3,10,0.028098256820749408
64,256,3,11,0.0
64,256,3,12,0.0
64,256,3,13,0.0
64,256,3,14,0.0
64,256,3,15,0.0
64,256,3,16,0.0
64,256,3,17,0.0
64,256,3,18,0.0
64,256,3,19,0.0
64,256,3,20,0.0
64,256,3,21,0.0
64,256,3,22,0.0
64,256,3,23,0.0
64,256,3,24,0.0
64,256,3,25,0.0
64,256,3,26,0.0
64,256,3,27,0.0
64,256,3,28,0.0
64,256,3,29,0.0
64,256,3,30,0.0
64,256,3,31,0.0
64,256,3,32,0.0
64,256,3,33,0.0
64,256,3,34,0.0
64,256,3,35,0.0
64,256,3,36,0.0
64,256,3,37,0.0
64,256,3,38,0.0
64,256,3,39,0.025050093859241885
64,256,3,40,0.03445391751609617
64,256,3,41,0.011369289729814155
64,256,3,42,0.0
64,256,3,43,0.0
64,256,3,44,0.0
64,256,3,45,0.0
64,256,3,46,0.0
64,256,3,47,0.0
64,256,3,48,0.0
64,256,3,49,0.0
64,256,3,50,0.0
64,256,3,51,0.0
64,256,3,52,0.0
64,256,3,53,0.0
64,256,3,54,0.0
64,256,3,55,0.0
64,256,3,56,0.0
64,256,3,57,0.0
64,256,3,58,0.0
64,256,3,59,0.0
64,256,3,60,0.0
64,256,3,61,0.0
64,256,3,62,0.0
64,256,3,63,0.0
64,256,3,64,0.0
64,256,4,1,0.300217556719423
64,256,4,2,0.3310901399037732
64,256,4,3,0.0
64,256,4,4,0.0
64,256,4,5,0.22217859273263854
64,256,4,6,0.0
64,256,4,7,0.0
64,256,4,8,0.04754086011744357
64,256,4,9,0.0
64,256,4,10,0.028099756697352145
64,256,4,11,0.0
64,256,4,12,0.0
64,256,4,13,0.0
64,256,4,14,0.0
64,256,4,15,0.0
64,256,4,16,0.0
64,256,4,17,0.0
64,256,4,18,0.0
64,256,4,19,0.0
64,256,4,20,0.0
64,256,4,21,0.0
64,256,4,22,0.0
64,256,4,23,0.0
64,256,4,24,0.0
64,256,4,25,0.0
64,256,4,26,0.0
64,256,4,27,0.0
64,256,4,28,0.0
64,256,4,29,0.0
64,256,4,30,0.0
64,256,4,31,0.0
64,256,4,32,0.0
64,256,4,33,0.0
64,256,4,34,0.0
64,256,4,35,0.0
64,256,4,36,0.0
64,256,4,37,0.0
64,256,4,38,0.0
64,256,4,39,0.025047620923112076
64,256,4,40,0.0344538984983544
64,256,4,41,0.011371574407902957
64,256,4,42,0.0
64,256,4,43,0.0
64,256,4,44,0.0
64,256,4,45,0.0
64,256,4,46,0.0
64,256,4,47,0.0
64,256,4,48,0.0
64,256,4,49,0.0
64,256,4,50,0.0
64,256,4,51,0.0
64,256,4,52,0.0
64,256,4,53,0.0
64,256,4,54,0.0
64,256,4,55,0.0
64,256,4,56,0.0
64,256,4,57,0.0
64,256,4,58,0.0
64,256,4,59,0.0
64,256,4,60,0.0
64,256,4,61,0.0
64,256,4,62,0.0
64,256,4,63,0.0
64,256,4,64,0.0
64,256,5,1,0.3002175906902046
64,256,5,2,0.3310900122731545
64,256,5,3,0.0
64,256,5,4,0.0
64,256,5,5,0.22217840173765271
64,256,5,6,0.0
64,256,5,7,0.0
64,256,5,8,0.04754263555718007
64,256,5,9,0.0
64,256,5,10,0.028097993180856057
64,256,5,11,0.0
64,256,5,12,0.0
64,256,5,13,0.0
64,256,5,14,0.0
64,256,5,15,0.0
64,256,5,16,0.0
64,256,5,17,0.0
64,256,5,18,0.0
64,256,5,19,0.0
64,256,5,20,0.0
64,256,5,21,0.0
64,256,5,22,0.0
64,256,5,23,0.0
64,256,5,24,0.0
64,256,5,25,0.0
64,256,5,26,0.0
64,256,5,27,0.0
64,256,5,28,0.0
64,256,5,29,0.0
64,256,5,30,0.0
64,256,5,31,0.0
64,256,5,32,0.0
64,256,5,33,0.0
64,256,5,34,0.0
64,256,5,35,0.0
64,256,5,36,0.0
64,256,5,37,0.0
64,256,5,38,0.0
64,256,5,39,0.02505029586498853
64,256,5,40,0.03445402034976375
64,256,5,41,0.011369050346199996
64,256,5,42,0.0
64,256,5,43,0.0
64,256,5,44,0.0
64,256,5,45,0.0
64,256,5,46,0.0
64,256,5,47,0.0
64,256,5,48,0.0
64,256,5,49,0.0
64,256,5,50,0.0
64,256,5,51,0.0
64,256,5,52,0.0
64,256,5,53,0.0
64,256,5,54,0.0
64,256,5,55,0.0
64,256,5,56,0.0
64,256,5,57,0.0
64,256,5,58,0.0
64,256,5,59,0.0
64,256,5,60,0.0
64,256,5,61,0.0
64,256,5,62,0.0
64,256,5,63,0.0
64,256,5,64,0.0
64,256,6,1,0.3002175480810194
64,256,6,2,0.33109011316786907
64,256,6,3,0.0
64,256,6,4,0.0
64,256,6,5,0.22217861168874534
64,256,6,6,0.0
64,256,6,7,0.0
64,256,6,8,0.04754130127147631
64,256,6,9,0.0
64,256,6,10,0.028099197223857043
64,256,6,11,0.0
64,256,6,12,0.0
64,256,6,13,0.0
64,256,6,14,0.0
64,256,6,15,0.0
64,256,6,16,0.0
64,256,6,17,0.0
64,256,6,18,0.0
64,256,6,19,0.0
64,256,6,20,0.0
64,256,6,21,0.0
64,256,6,22,0.0
64,256,6,23,0.0
64,256,6,24,0.0
64,256,6,25,0.0
64,256,6,26,0.0
64,256,6,27,0.0
64,256,6,28,0.0
64,256,6,29,0.0
64,256,6,30,0.0
64,256,6,31,0.0
64,256,6,32,0.0
64,256,6,33,0.0
64,256,6,34,0.0
64,256,6,35,0.0
64,256,6,36,0.0
64,256,6,37,0.0
64,256,6,38,0.0
64,256,6,39,0.025049935022757867
64,256,6,40,0.034453987939640544
64,256,6,41,0.011369305604634328
64,256,6,42,0.0
64,256,6,43,0.0
64,256,6,44,0.0
64,256,6,45,0.0
64,256,6,46,0.0
64,256,6,47,0.0
64,256,6,48,0.0
64,256,6,49,0.0
64,256,6,50,0.0
64,256,6,51,0.0
64,256,6,52,0.0
64,256,6,53,0.0
64,256,6,54,0.0
64,256,6,55,0.0
64,256,6,56,0.0
64,256,6,57,0.0
64,256,6,58,0.0
64,256,6,59,0.0
64,256,6,60,0.0
64,256,6,61,0.0
64,256,6,62,0.0
64,256,6,63,0.0
64,256,6,64,0.0
64,256,7,1,0.30021756679957146
64,256,7,2,0.3310900351286885
64,256,7,3,0.0
64,256,7,4,0.0
64,256,7,5,0.22217850641095402
64,256,7,6,0.0
64,256,7,7,0.0
64,256,7,8,0.04754231727398586
64,256,7,9,0.0
64,256,7,10,0.028098260181967226
64,256,7,11,0.0
64,256,7,12,0.0
64,256,7,13,0.0
64,256,7,14,0.0
64,256,7,15,0.0
64,256,7,16,0.0
64,256,7,17,0.0
64,256,7,18,0.0
64,256,7,19,0.0
64,256,7,20,0.0
64,256,7,21,0.0
64,256,7,22,0.0
64,256,7,23,0.0
64,256,7,24,0.0
64,256,7,25,0.0
64,256,7,26,0.0
64,256,7,27,0.0
64,256,7,28,0.0
64,256,7,29,0.0
64,256,7,30,0.0
64,256,7,31,0.0
64,256,7,32,0.0
64,256,7,33,0.0
64,256,7,34,0.0
64,256,7,35,0.0
64,256,7,36,0.0
64,256,7,37,0.0
64,256,7,38,0.0
64,256,7,39,0.025049974402096057
64,256,7,40,0.03445402005162602
64,256,7,41,0.011369319751110744
64,256,7,42,0.0
64,256,7,43,0.0
64,256,7,44,0.0
64,256,7,45,0.0
64,256,7,46,0.0
64,256,7,47,0.0
64,256,7,48,0.0
64,256,7,49,0.0
64,256,7,50,0.0
64,256,7,51,0.0
64,256,7,52,0.0
64,256,7,53,0.0
64,256,7,54,0.0
64,256,7,55,0.0
64,256,7,56,0.0
64,256,7,57,0.0
64,256,7,58,0.0
64,256,7,59,0.0
64,256,7,60,0.0
64,256,7,61,0.0
64,256,7,62,0.0
64,256,7,63,0.0
64,256,7,64,0.0
64,256,8,1,0.3002175491202133
64,256,8,2,0.3310898316643084
64,256,8,3,0.0
64,256,8,4,0.0
64,256,8,5,0.22217804977919337
64,256,8,6,0.0
64,256,8,7,0.0
64,256,8,8,0.04754740053953115
64,256,8,9,0.0
64,256,8,10,0.028093152760459664
64,256,8,11,0.0
64,256,8,12,0.0
64,256,8,13,0.0
64,256,8,14,0.0
64,256,8,15,0.0
64,256,8,16,0.0
64,256,8,17,0.0
64,256,8,18,0.0
64,256,8,19,0.0
64,256,8,20,0.0
64,256,8,21,0.0
64,256,8,22,0.0
64,256,8,23,0.0
64,256,8,24,0.0
64,256,8,25,0.0
64,256,8,26,0.0
64,256,8,27,0.0
64,256,8,28,0.0
64,256,8,29,0.0
64,256,8,30,0.0
64,256,8,31,0.0
64,256,8,32,0.0
64,256,8,33,0.0
64,256,8,34,0.0
64,256,8,35,0.0
64,256,8,36,0.0
64,256,8,37,0.0
64,256,8,38,0.0
64,256,8,39,0.02505732417177633
64,256,8,40,0.034454587762893306
64,256,8,41,0.011362104201624531
64,256,8,42,0.0
64,256,8,43,0.0
64,256,8,44,0.0
64,256,8,45,0.0
64,256,8,46,0.0
64,256,8,47,0.0
64,256,8,48,0.0
64,256,8,49,0.0
64,256,8,50,0.0
64,256,8,51,0.0
64,256,8,52,0.0
64,256,8,53,0.0
64,256,8,54,0.0
64,256,8,55,0.0
64,256,8,56,0.0
64,256,8,57,0.0
64,256,8,58,0.0
64,256,8,59,0.0
64,256,8,60,0.0
64,256,8,61,0.0
64,256,8,62,0.0
64,256,8,63,0.0
64,256,8,64,0.0
64,256,9,1,0.3002175721470044
64,256,9,2,0.3310902983480401
64,256,9,3,0.0
64,256,9,4,0.0
64,256,9,5,0.22217903934628375
64,256,9,6,0.0
64,256,9,7,0.0
64,256,9,8,0.04753621308492889
64,256,9,9,0.0
64,256,9,10,0.028104375114161
64,256,9,11,0.0
64,256,9,12,0.0
64,256,9,13,0.0
64,256,9,14,0.0
64,256,9,15,0.0
64,256,9,16,0.0
64,256,9,17,0.0
64,256,9,18,0.0
64,256,9,19,0.0
64,256,9,20,0.0
64,256,9,21,0.0
64,256,9,22,0.0
64,256,9,23,0.0
64,256,9,24,0.0
64,256,9,25,0.0
64,256,9,26,0.0
64,256,9,27,0.0
64,256,9,28,0.0
64,256,9,29,0.0
64,256,9,30,0.0
64,256,9,31,0.0
64,256,9,32,0.0
64,256,9,33,0.0
64,256,9,34,0.0
64,256,9,35,0.0
64,256,9,36,0.0
64,256,9,37,0.0
64,256,9,38,0.0
64,256,9,39,0.025040247406481957
64,256,9,40,0.0344535894025363
64,256,9,41,0.011378665150563407
64,256,9,42,0.0
64,256,9,43,0.0
64,256,9,44,0.0
64,256,9,45,0.0
64,256,9,46,0.0
64,256,9,47,0.0
64,256,9,48,0.0
64,256,9,49,0.0
64,256,9,50,0.0
64,256,9,51,0.0
64,256,9,52,0.0
64,256,9,53,0.0
64,256,9,54,0.0
64,256,9,55,0.0
64,256,9,56,0.0
64,256,9,57,0.0
64,256,9,58,0.0
64,256,9,59,0.0
64,256,9,60,0.0
64,256,9,61,0.0
64,256,9,62,0.0
64,256,9,63,0.0
64,256,9,64,0.0
64,256,10,1,0.30021751826476906
64,256,10,2,0.3310900056341392
64,256,10,3,0.0
64,256,10,4,0.0
64,256,10,5,0.22217838850762467
64,256,10,6,0.0
64,256,10,7,0.0
64,256,10,8,0.047543678766713136
64,256,10,9,0.0
64,256,10,10,0.028096911386998418
64,256,10,11,0.0
64,256,10,12,0.0
64,256,10,13,0.0
64,256,10,14,0.0
64,256,10,15,0.0
64,256,10,16,0.0
64,256,10,17,0.0
64,256,10,18,0.0
64,256,10,19,0.0
64,256,10,20,0.0
64,256,10,21,0.0
64,256,10,22,0.0
64,256,10,23,0.0
64,256,10,24,0.0
64,256,10,25,0.0
64,256,10,26,0.0
64,256,10,27,0.0
64,256,10,28,0.0
64,256,10,29,0.0
64,256,10,30,0.0
64,256,10,31,0.0
64,256,10,32,0.0
64,256,10,33,0.0
64,256,10,34,0.0
64,256,10,35,0.0
64,256,10,36,0.0
64,256,10,37,0.0
64,256,10,38,0.0
64,256,10,39,0.025051466150468972
64,256,10,40,0.03445410208711431
64,256,10,41,0.01136792920217212
64,256,10,42,0.0
64,256,10,43,0.0
64,256,10,44,0.0
64,256,10,45,0.0
64,256,10,46,0.0
64,256,10,47,0.0
64,256,10,48,0.0
64,256,10,49,0.0
64,256,10,50,0.0
64,256,10,51,0.0
64,256,10,52,0.0
64,256,10,53,0.0
64,256,10,54,0.0
64,256,10,55,0.0
64,256,10,56,0.0
64,256,10,57,0.0
64,256,10,58,0.0
64,256,10,59,0.0
64,256,10,60,0.0
64,256,10,61,0.0
64,256,10,62,0.0
64,256,10,63,0.0
64,256,10,64,0.0
64,256,11,1,0.3002175685037817
64,256,11,2,0.33108991914094377
64,256,11,3,0.0
64,256,11,4,0.0
64,256,11,5,0.22217815566962107
64,256,11,6,0.0
64,256,11,7,0.0
64,256,11,8,0.047545527586288265
64,256,11,9,0.0
64,256,11,10,0.028095155824390313
64,256,11,11,0.0
64,256,11,12,0.0
64,256,11,13,0.0
64,256,11,14,0.0
64,256,11,15,0.0
64,256,11,16,0.0
64,256,11,17,0.0
64,256,11,18,0.0
64,256,11,19,0.0
64,256,11,20,0.0
64,256,11,21,0.0
64,256,11,22,0.0
64,256,11,23,0.0
64,256,11,24,0.0
64,256,11,25,0.0
64,256,11,26,0.0
64,256,11,27,0.0
64,256,11,28,0.0
64,256,11,29,0.0
64,256,11,30,0.0
64,256,11,31,0.0
64,256,11,32,0.0
64,256,11,33,0.0
64,256,11,34,0.0
64,256,11,35,0.0
64,256,11,36,0.0
64,256,11,37,0.0
64,256,11,38,0.0
64,256,11,39,0.025053414157944296
64,256,11,40,0.03445417111765345
64,256,11,41,0.011366087999377246
64,256,11,42,0.0
64,256,11,43,0.0
64,256,11,44,0.0
64,256,11,45,0.0
64,256,11,46,0.0
64,256,11,47,0.0
64,256,11,48,0.0
64,256,11,49,0.0
64,256,11,50,0.0
64,256,11,51,0.0
64,256,11,52,0.0
64,256,11,53,0.0
64,256,11,54,0.0
64,256,11,55,0.0
64,256,11,56,0.0
64,256,11,57,0.0
64,256,11,58,0.0
64,256,11,59,0.0
64,256,11,60,0.0
64,256,11,61,0.0
64,256,11,62,0.0
64,256,11,63,0.0
64,256,11,64,0.0
64,256,12,1,0.30021758169587803
64,256,12,2,0.33109013595405773
64,256,12,3,0.0
64,256,12,4,0.0
64,256,12,5,0.22217866637174363
64,256,12,6,0.0
64,256,12,7,0.0
64,256,12,8,0.04754027286843812
64,256,12,9,0.0
64,256,12,10,0.028100300815017822
64,256,12,11,0.0
64,256,12,12,0.0
64,256,12,13,0.0
64,256,12,14,0.0
64,256,12,15,0.0
64,256,12,16,0.0
64,256,12,17,0.0
64,256,12,18,0.0
64,256,12,19,0.0
64,256,12,20,0.0
64,256,12,21,0.0
64,256,12,22,0.0
64,256,12,23,0.0
64,256,12,24,0.0
64,256,12,25,0.0
64,256,12,26,0.0
64,256,12,27,0.0
64,256,12,28,0.0
64,256,12,29,0.0
64,256,12,30,0.0
64,256,12,31,0.0
64,256,12,32,0.0
64,256,12,33,0.0
64,256,12,34,0.0
64,256,12,35,0.0
64,256,12,36,0.0
64,256,12,37,0.0
64,256,12,38,0.0
64,256,12,39,0.025047065138600486
64,256,12,40,0.03445382251565704
64,256,12,41,0.011372154640607224
64,256,12,42,0.0
64,256,12,43,0.0
64,256,12,44,0.0
64,256,12,45,0.0
64,256,12,46,0.0
64,256,12,47,0.0
64,256,12,48,0.0
64,256,12,49,0.0
64,256,12,50,0.0
64,256,12,51,0.0
64,256,12,52,0.0
64,256,12,53,0.0
64,256,12,54,0.0
64,256,12,55,0.0
64,256,12,56,0.0
64,256,12,57,0.0
64,256,12,58,0.0
64,256,12,59,0.0
64,256,12,60,0.0
64,256,12,61,0.0
64,256,12,62,0.0
64,256,12,63,0.0
64,256,12,64,0.0
64,256,13,1,0.30021749910874035
64,256,13,2,0.3310899191739857
64,256,13,3,0.0
64,256,13,4,0.0
64,256,13,5,0.22217831727259404
64,256,13,6,0.0
64,256,13,7,0.0
64,256,13,8,0.04754482479576809
64,256,13,9,0.0
64,256,13,10,0.028095820014973388
64,256,13,11,0.0
64,256,13,12,0.0
64,256,13,13,0.0
64,256,13,14,0.0
64,256,13,15,0.0
64,256,13,16,0.0
64,256,13,17,0.0
64,256,13,18,0.0
64,256,13,19,0.0
64,256,13,20,0.0
64,256,13,21,0.0
64,256,13,22,0.0
64,256,13,23,0.0
64,256,13,24,0.0
64,256,13,25,0.0
64,256,13,26,0.0
64,256,13,27,0.0
64,256,13,28,0.0
64,256,13,29,0.0
64,256,13,30,0.0
64,256,13,31,0.0
64,256,13,32,0.0
64,256,13,33,0.0
64,256,13,34,0.0
64,256,13,35,0.0
64,256,13,36,0.0
64,256,13,37,0.0
64,256,13,38,0.0
64,256,13,39,0.025052745424087985
64,256,13,40,0.03445422104307663
64,256,13,41,0.011366653166773554
64,256,13,42,0.0
64,256,13,43,0.0
64,256,13,44,0.0
64,256,13,45,0.0
64,256,13,46,0.0
64,256,13,47,0.0
64,256,13,48,0.0
64,256,13,49,0.0
64,256,13,50,0.0
64,256,13,51,0.0
64,256,13,52,0.0
64,256,13,53,0.0
64,256,13,54,0.0
64,256,13,55,0.0
64,256,13,56,0.0
64,256,13,57,0.0
64,256,13,58,0.0
64,256,13,59,0.0
64,256,13,60,0.0
64,256,13,61,0.0
64,256,13,62,0.0
64,256,13,63,0.0
64,256,13,64,0.0
64,256,14,1,0.30021750428049016
64,256,14,2,0.3310897887230512
64,256,14,3,0.0
64,256,14,4,0.0
64,256,14,5,0.22217804721745707
64,256,14,6,0.0
64,256,14,7,0.0
64,256,14,8,0.04754841140752912
64,256,14,9,0.0
64,256,14,10,0.028092109800969624
64,256,14,11,0.0
64,256,14,12,0.0
64,256,14,13,0.0
64,256,14,14,0.0
64,256,14,15,0.0
64,256,14,16,0.0
64,256,14,17,0.0
64,256,14,18,0.0
64,256,14,19,0.0
64,256,14,20,0.0
64,256,14,21,0.0
64,256,14,22,0.0
64,256,14,23,0.0
64,256,14,24,0.0
64,256,14,25,0.0
64,256,14,26,0.0
64,256,14,27,0.0
64,256,14,28,0.0
64,256,14,29,0.0
64,256,14,30,0.0
64,256,14,31,0.0
64,256,14,32,0.0
64,256,14,33,0.0
64,256,14,34,0.0
64,256,14,35,0.0
64,256,14,36,0.0
64,256,14,37,0.0
64,256,14,38,0.0
64,256,14,39,0.025058231169777043
64,256,14,40,0.034454558495659184
64,256,14,41,0.011361348905066545
64,256,14,42,0.0
64,256,14,43,0.0
64,256,14,44,0.0
64,256,14,45,0.0
64,256,14,46,0.0
64,256,14,47,0.0
64,256,14,48,0.0
64,256,14,49,0.0
64,256,14,50,0.0
64,256,14,51,0.0
64,256,14,52,0.0
64,256,14,53,0.0
64,256,14,54,0.0
64,256,14,55,0.0
64,256,14,56,0.0
64,256,14,57,0.0
64,256,14,58,0.0
64,256,14,59,0.0
64,256,14,60,0.0
64,256,14,61,0.0
64,256,14,62,0.0
64,256,14,63,0.0
64,256,14,64,0.0
64,256,15,1,0.3002175659917514
64,256,15,2,0.33109009765991226
64,256,15,3,0.0
64,256,15,4,0.0
64,256,15,5,0.22217856007404194
64,256,15,6,0.0
64,256,15,7,0.0
64,256,15,8,0.047541044539777755
64,256,15,9,0.0
64,256,15,10,0.028099531565288376
64,256,15,11,0.0
64,256,15,12,0.0
64,256,15,13,0.0
64,256,15,14,0.0
64,256,15,15,0.0
64,256,15,16,0.0
64,256,15,17,0.0
64,256,15,18,0.0
64,256,15,19,0.0
64,256,15,20,0.0
64,256,15,21,0.0
64,256,15,22,0.0
64,256,15,23,0.0
64,256,15,24,0.0
64,256,15,25,0.0
64,256,15,26,0.0
64,256,15,27,0.0
64,256,15,28,0.0
64,256,15,29,0.0
64,256,15,30,0.0
64,256,15,31,0.0
64,256,15,32,0.0
64,256,15,33,0.0
64,256,15,34,0.0
64,256,15,35,0.0
64,256,15,36,0.0
64,256,15,37,0.0
64,256,15,38,0.0
64,256,15,39,0.025048767857175858
64,256,15,40,0.03445390144433222
64,256,15,41,0.011370530867720045
64,256,15,42,0.0
64,256,15,43,0.0
64,256,15,44,0.0
64,256,15,45,0.0
64,256,15,46,0.0
64,256,15,47,0.0
64,256,15,48,0.0
64,256,15,49,0.0
64,256,15,50,0.0
64,256,15,51,0.0
64,256,15,52,0.0
64,256,15,53,0.0
64,256,15,54,0.0
64,256,15,55,0.0
64,256,15,56,0.0
64,256,15,57,0.0
64,256,15,58,0.0
64,256,15,59,0.0
64,256,15,60,0.0
64,256,15,61,0.0
64,256,15,62,0.0
64,256,15,63,0.0
64,256,15,64,0.0
64,256,16,1,0.3002175248148913
64,256,16,2,0.33108999891585
64,256,16,3,0.0
64,256,16,4,0.0
64,256,16,5,0.22217831480964867
64,256,16,6,0.0
64,256,16,7,0.0
64,256,16,8,0.04754472706215654
64,256,16,9,0.0
64,256,16,10,0.028095822005142348
64,256,16,11,0.0
64,256,16,12,0.0
64,256,16,13,0.0
64,256,16,14,0.0
64,256,16,15,0.0
64,256,16,16,0.0
64,256,16,17,0.0
64,256,16,18,0.0
64,256,16,19,0.0
64,256,16,20,0.0
64,256,16,21,0.0
64,256,16,22,0.0
64,256,16,23,0.0
64,256,16,24,0.0
64,256,16,25,0.0
64,256,16,26,0.0
64,256,16,27,0.0
64,256,16,28,0.0
64,256,16,29,0.0
64,256,16,30,0.0
64,256,16,31,0.0
64,256,16,32,0.0
64,256,16,33,0.0
64,256,16,34,0.0
64,256,16,35,0.0
64,256,16,36,0.0
64,256,16,37,0.0
64,256,16,38,0.0
64,256,16,39,0.02505278982946105
64,256,16,40,0.0344542202699203
64,256,16,41,0.011366602292929975
64,256,16,42,0.0
64,256,16,43,0.0
64,256,16,44,0.0
64,256,16,45,0.0
64,256,16,46,0.0
64,256,16,47,0.0
64,256,16,48,0.0
64,256,16,49,0.0
64,256,16,50,0.0
64,256,16,51,0.0
64,256,16,52,0.0
64,256,16,53,0.0
64,256,16,54,0.0
64,256,16,55,0.0
64,256,16,56,0.0
64,256,16,57,0.0
64,256,16,58,0.0
64,256,16,59,0.0
64,256,16,60,0.0
64,256,16,61,0.0
64,256,16,62,0.0
64,256,16,63,0.0
64,256,16,64,0.0
64,256,17,1,0.30021753129061
64,256,17,2,0.33108992443895
64,256,17,3,0.0
64,256,17,4,0.0
64,256,17,5,0.22217815080500142
64,256,17,6,0.0
64,256,17,7,0.0
64,256,17,8,0.04754641247035193
64,256,17,9,0.0
64,256,17,10,0.02809425492241855
64,256,17,11,0.0
64,256,17,12,0.0
64,256,17,13,0.0
64,256,17,14,0.0
64,256,17,15,0.0
64,256,17,16,0.0
64,256,17,17,0.0
64,256,17,18,0.0
64,256,17,19,0.0
64,256,17,20,0.0
64,256,17,21,0.0
64,256,17,22,0.0
64,256,17,23,0.0
64,256,17,24,0.0
64,256,17,25,0.0
64,256,17,26,0.0
64,256,17,27,0.0
64,256,17,28,0.0
64,256,17,29,0.0
64,256,17,30,0.0
64,256,17,31,0.0
64,256,17,32,0.0
64,256,17,33,0.0
64,256,17,34,0.0
64,256,17,35,0.0
64,256,17,36,0.0
64,256,17,37,0.0
64,256,17,38,0.0
64,256,17,39,0.025053276169331458
64,256,17,40,0.03445424457575972
64,256,17,41,0.011366205327576746
64,256,17,42,0.0
64,256,17,43,0.0
64,256,17,44,0.0
64,256,17,45,0.0
64,256,17,46,0.0
64,256,17,47,0.0
64,256,17,48,0.0
64,256,17,49,0.0
64,256,17,50,0.0
64,256,17,51,0.0
64,256,17,52,0.0
64,256,17,53,0.0
64,256,17,54,0.0
64,256,17,55,0.0
64,256,17,56,0.0
64,256,17,57,0.0
64,256,17,58,0.0
64,256,17,59,0.0
64,256,17,60,0.0
64,256,17,61,0.0
64,256,17,62,0.0
64,256,17,63,0.0
64,256,17,64,0.0
64,256,18,1,0.3002175217245805
64,256,18,2,0.3310900987714568
64,256,18,3,0.0
64,256,18,4,0.0
64,256,18,5,0.22217845001163833
64,256,18,6,0.0
64,256,18,7,0.0
64,256,18,8,0.0475423121701197
64,256,18,9,0.0
64,256,18,10,0.028098159089797528
64,256,18,11,0.0
64,256,18,12,0.0
64,256,18,13,0.0
64,256,18,14,0.0
64,256,18,15,0.0
64,256,18,16,0.0
64,256,18,17,0.0
64,256,18,18,0.0
64,256,18,19,0.0
64,256,18,20,0.0
64,256,18,21,0.0
64,256,18,22,0.0
64,256,18,23,0.0
64,256,18,24,0.0
64,256,18,25,0.0
64,256,18,26,0.0
64,256,18,27,0.0
64,256,18,28,0.0
64,256,18,29,0.0
64,256,18,30,0.0
64,256,18,31,0.0
64,256,18,32,0.0
64,256,18,33,0.0
64,256,18,34,0.0
64,256,18,35,0.0
64,256,18,36,0.0
64,256,18,37,0.0
64,256,18,38,0.0
64,256,18,39,0.02505258464025667
64,256,18,40,0.03445417015609208
64,256,18,41,0.011366703436058355
64,256,18,42,0.0
64,256,18,43,0.0
64,256,18,44,0.0
64,256,18,45,0.0
64,256,18,46,0.0
64,256,18,47,0.0
64,256,18,48,0.0
64,256,18,49,0.0
64,256,18,50,0.0
64,256,18,51,0.0
64,256,18,52,0.0
64,256,18,53,0.0
64,256,18,54,0.0
64,256,18,55,0.0
64,256,18,56,0.0
64,256,18,57,0.0
64,256,18,58,0.0
64,256,18,59,0.0
64,256,18,60,0.0
64,256,18,61,0.0
64,256,18,62,0.0
64,256,18,63,0.0
64,256,18,64,0.0
64,256,19,1,0.3002175179547323
64,256,19,2,0.3310899776666587
64,256,19,3,0.0
64,256,19,4,0.0
64,256,19,5,0.22217836042955208
64,256,19,6,0.0
64,256,19,7,0.0
64,256,19,8,0.04754434819467343
64,256,19,9,0.0
64,256,19,10,0.0280962510670606
64,256,19,11,0.0
64,256,19,12,0.0
64,256,19,13,0.0
64,256,19,14,0.0
64,256,19,15,0.0
64,256,19,16,0.0
64,256,19,17,0.0
64,256,19,18,0.0
64,256,19,19,0.0
64,256,19,20,0.0
64,256,19,21,0.0
64,256,19,22,0.0
64,256,19,23,0.0
64,256,19,24,0.0
64,256,19,25,0.0
64,256,19,26,0.0
64,256,19,27,0.0
64,256,19,28,0.0
64,256,19,29,0.0
64,256,19,30,0.0
64,256,19,31,0.0
64,256,19,32,0.0
64,256,19,33,0.0
64,256,19,34,0.0
64,256,19,35,0.0
64,256,19,36,0.0
64,256,19,37,0.0
64,256,19,38,0.0
64,256,19,39,0.025051821040365407
64,256,19,40,0.034454128359054814
64,256,19,41,0.011367595287902786
64,256,19,42,0.0
64,256,19,43,0.0
64,256,19,44,0.0
64,256,19,45,0.0
64,256,19,46,0.0
64,256,19,47,0.0
64,256,19,48,0.0
64,256,19,49,0.0
64,256,19,50,0.0
64,256,19,51,0.0
64,256,19,52,0.0
64,256,19,53,0.0
64,256,19,54,0.0
64,256,19,55,0.0
64,256,19,56,0.0
64,256,19,57,0.0
64,256,19,58,0.0
64,256,19,59,0.0
64,256,19,60,0.0
64,256,19,61,0.0
64,256,19,62,0.0
64,256,19,63,0.0
64,256,19,64,0.0
64,256,20,1,0.30021751911398153
64,256,20,2,0.3310899732690499
64,256,20,3,0.0
64,256,20,4,0.0
64,256,20,5,0.22217830926119317
64,256,20,6,0.0
64,256,20,7,0.0
64,256,20,8,0.04754423149622252
64,256,20,9,0.0
64,256,20,10,0.028096470630176815
64,256,20,11,0.0
64,256,20,12,0.0
64,256,20,13,0.0
64,256,20,14,0.0
64,256,20,15,0.0
64,256,20,16,0.0
64,256,20,17,0.0
64,256,20,18,0.0
64,256,20,19,0.0
64,256,20,20,0.0
64,256,20,21,0.0
64,256,20,22,0.0
64,256,20,23,0.0
64,256,20,24,0.0
64,256,20,25,0.0
64,256,20,26,0.0
64,256,20,27,0.0
64,256,20,28,0.0
64,256,20,29,0.0
64,256,20,30,0.0
64,256,20,31,0.0
64,256,20,32,0.0
64,256,20,33,0.0
64,256,20,34,0.0
64,256,20,35,0.0
64,256,20,36,0.0
64,256,20,37,0.0
64,256,20,38,0.0
64,256,20,39,0.025050973723917267
64,256,20,40,0.03445410720723278
64,256,20,41,0.011368415298225971
64,256,20,42,0.0
64,256,20,43,0.0
64,256,20,44,0.0
64,256,20,45,0.0
64,256,20,46,0.0
64,256,20,47,0.0
64,256,20,48,0.0
64,256,20,49,0.0
64,256,20,50,0.0
64,256,20,51,0.0
64,256,20,52,0.0
64,256,20,53,0.0
64,256,20,54,0.0
64,256,20,55,0.0
64,256,20,56,0.0
64,256,20,57,0.0
64,256,20,58,0.0
64,256,20,59,0.0
64,256,20,60,0.0
64,256,20,61,0.0
64,256,20,62,0.0
64,256,20,63,0.0
64,256,20,64,0.0
64,256,21,1,0.3002175471793872
64,256,21,2,0.33108988357081354
64,256,21,3,0.0
64,256,21,4,0.0
64,256,21,5,0.22217828289396663
64,256,21,6,0.0
64,256,21,7,0.0
64,256,21,8,0.04754547789579574
64,256,21,9,0.0
64,256,21,10,0.02809506379754411
64,256,21,11,0.0
64,256,21,12,0.0
64,256,21,13,0.0
64,256,21,14,0.0
64,256,21,15,0.0
64,256,21,16,0.0
64,256,21,17,0.0
64,256,21,18,0.0
64,256,21,19,0.0
64,256,21,20,0.0
64,256,21,21,0.0
64,256,21,22,0.0
64,256,21,23,0.0
64,256,21,24,0.0
64,256,21,25,0.0
64,256,21,26,0.0
64,256,21,27,0.0
64,256,21,28,0.0
64,256,21,29,0.0
64,256,21,30,0.0
64,256,21,31,0.0
64,256,21,32,0.0
64,256,21,33,0.0
64,256,21,34,0.0
64,256,21,35,0.0
64,256,21,36,0.0
64,256,21,37,0.0
64,256,21,38,0.0
64,256,21,39,0.025054669183674265
64,256,21,40,0.034454278356937505
64,256,21,41,0.011364797121881012
64,256,21,42,0.0
64,256,21,43,0.0
64,256,21,44,0.0
64,256,21,45,0.0
64,256,21,46,0.0
64,256,21,47,0.0
64,256,21,48,0.0
64,256,21,49,0.0
64,256,21,50,0.0
64,256,21,51,0.0
64,256,21,52,0.0
64,256,21,53,0.0
64,256,21,54,0.0
64,256,21,55,0.0
64,256,21,56,0.0
64,256,21,57,0.0
64,256,21,58,0.0
64,256,21,59,0.0
64,256,21,60,0.0
64,256,21,61,0.0
64,256,21,62,0.0
64,256,21,63,0.0
64,256,21,64,0.0
64,256,22,1,0.3002175856510204
64,256,22,2,0.33108993815413446
64,256,22,3,0.0
64,256,22,4,0.0
64,256,22,5,0.22217827828432357
64,256,22,6,0.0
64,256,22,7,0.0
64,256,22,8,0.04754475614491564
64,256,22,9,0.0
64,256,22,10,0.02809585877554499
64,256,22,11,0.0
64,256,22,12,0.0
64,256,22,13,0.0
64,256,22,14,0.0
64,256,22,15,0.0
64,256,22,16,0.0
64,256,22,17,0.0
64,256,22,18,0.0
64,256,22,19,0.0
64,256,22,20,0.0
64,256,22,21,0.0
64,256,22,22,0.0
64,256,22,23,0.0
64,256,22,24,0.0
64,256,22,25,0.0
64,256,22,26,0.0
64,256,22,27,0.0
64,256,22,28,0.0
64,256,22,29,0.0
64,256,22,30,0.0
64,256,22,31,0.0
64,256,22,32,0.0
64,256,22,33,0.0
64,256,22,34,0.0
64,256,22,35,0.0
64,256,22,36,0.0
64,256,22,37,0.0
64,256,22,38,0.0
64,256,22,39,0.025053036947730034
64,256,22,40,0.03445416214008985
64,256,22,41,0.011366383902241033
64,256,22,42,0.0
64,256,22,43,0.0
64,256,22,44,0.0
64,256,22,45,0.0
64,256,22,46,0.0
64,256,22,47,0.0
64,256,22,48,0.0
64,256,22,49,0.0
64,256,22,50,0.0
64,256,22,51,0.0
64,256,22,52,0.0
64,256,22,53,0.0
64,256,22,54,0.0
64,256,22,55,0.0
64,256,22,56,0.0
64,256,22,57,0.0
64,256,22,58,0.0
64,256,22,59,0.0
64,256,22,60,0.0
64,256,22,61,0.0
64,256,22,62,0.0
64,256,22,63,0.0
64,256,22,64,0.0
64,256,23,1,0.3002175749927888
64,256,23,2,0.3310899730488036
64,256,23,3,0.0
64,256,23,4,0.0
64,256,23,5,0.22217859372844803
64,256,23,6,0.0
64,256,23,7,0.0
64,256,23,8,0.04754204940411549
64,256,23,9,0.0
64,256,23,10,0.028098521718039723
64,256,23,11,0.0
64,256,23,12,0.0
64,256,23,13,0.0
64,256,23,14,0.0
64,256,23,15,0.0
64,256,23,16,0.0
64,256,23,17,0.0
64,256,23,18,0.0
64,256,23,19,0.0
64,256,23,20,0.0
64,256,23,21,0.0
64,256,23,22,0.0
64,256,23,23,0.0
64,256,23,24,0.0
64,256,23,25,0.0
64,256,23,26,0.0
64,256,23,27,0.0
64,256,23,28,0.0
64,256,23,29,0.0
64,256,23,30,0.0
64,256,23,31,0.0
64,256,23,32,0.0
64,256,23,33,0.0
64,256,23,34,0.0
64,256,23,35,0.0
64,256,23,36,0.0
64,256,23,37,0.0
64,256,23,38,0.0
64,256,23,39,0.025048865381427577
64,256,23,40,0.034453883660125896
64,256,23,41,0.011370538066250782
64,256,23,42,0.0
64,256,23,43,0.0
64,256,23,44,0.0
64,256,23,45,0.0
64,256,23,46,0.0
64,256,23,47,0.0
64,256,23,48,0.0
64,256,23,49,0.0
64,256,23,50,0.0
64,256,23,51,0.0
64,256,23,52,0.0
64,256,23,53,0.0
64,256,23,54,0.0
64,256,23,55,0.0
64,256,23,56,0.0
64,256,23,57,0.0
64,256,23,58,0.0
64,256,23,59,0.0
64,256,23,60,0.0
64,256,23,61,0.0
64,256,23,62,0.0
64,256,23,63,0.0
64,256,23,64,0.0
64,256,24,1,0.3002175418906165
64,256,24,2,0.3310901344868848
64,256,24,3,0.0
64,256,24,4,0.0
64,256,24,5,0.22217845142256104
64,256,24,6,0.0
64,256,24,7,0.0
64,256,24,8,0.04754230046019811
64,256,24,9,0.0
64,256,24,10,0.028098249065028134
64,256,24,11,0.0
64,256,24,12,0.0
64,256,24,13,0.0
64,256,24,14,0.0
64,256,24,15,0.0
64,256,24,16,0.0
64,256,24,17,0.0
64,256,24,18,0.0
64,256,24,19,0.0
64,256,24,20,0.0
64,256,24,21,0.0
64,256,24,22,0.0
64,256,24,23,0.0
64,256,24,24,0.0
64,256,24,25,0.0
64,256,24,26,0.0
64,256,24,27,0.0
64,256,24,28,0.0
64,256,24,29,0.0
64,256,24,30,0.0
64,256,24,31,0.0
64,256,24,32,0.0
64,256,24,33,0.0
64,256,24,34,0.0
64,256,24,35,0.0
64,256,24,36,0.0
64,256,24,37,0.0
64,256,24,38,0.0
64,256,24,39,0.025050609717187658
64,256,24,40,0.034454014104133776
64,256,24,41,0.011368698853389779
64,256,24,42,0.0
64,256,24,43,0.0
64,256,24,44,0.0
64,256,24,45,0.0
64,256,24,46,0.0
64,256,24,47,0.0
64,256,24,48,0.0
64,256,24,49,0.0
64,256,24,50,0.0
64,256,24,51,0.0
64,256,24,52,0.0
64,256,24,53,0.0
64,256,24,54,0.0
64,256,24,55,0.0
64,256,24,56,0.0
64,256,24,57,0.0
64,256,24,58,0.0
64,256,24,59,0.0
64,256,24,60,0.0
64,256,24,61,0.0
64,256,24,62,0.0
64,256,24,63,0.0
64,256,24,64,0.0
64,256,25,1,0.30021754408777385
64,256,25,2,0.33108995385209067
64,256,25,3,0.0
64,256,25,4,0.0
64,256,25,5,0.22217837428698767
64,256,25,6,0.0
64,256,25,7,0.0
64,256,25,8,0.047544081990219915
64,256,25,9,0.0
64,256,25,10,0.028096479481857256
64,256,25,11,0.0
64,256,25,12,0.0
64,256,25,13,0.0
64,256,25,14,0.0
64,256,25,15,0.0
64,256,25,16,0.0
64,256,25,17,0.0
64,256,25,18,0.0
64,256,25,19,0.0
64,256,25,20,0.0
64,256,25,21,0.0
64,256,25,22,0.0
64,256,25,23,0.0
64,256,25,24,0.0
64,256,25,25,0.0
64,256,25,26,0.0
64,256,25,27,0.0
64,256,25,28,0.0
64,256,25,29,0.0
64,256,25,30,0.0
64,256,25,31,0.0
64,256,25,32,0.0
64,256,25,33,0.0
64,256,25,34,0.0
64,256,25,35,0.0
64,256,25,36,0.0
64,256,25,37,0.0
64,256,25,38,0.0
64,256,25,39,0.02505226659194464
64,256,25,40,0.034454169833939355
64,256,25,41,0.011367129875186914
64,256,25,42,0.0
64,256,25,43,0.0
64,256,25,44,0.0
64,256,25,45,0.0
64,256,25,46,0.0
64,256,25,47,0.0
64,256,25,48,0.0
64,256,25,49,0.0
64,256,25,50,0.0
64,256,25,51,0.0
64,256,25,52,0.0
64,256,25,53,0.0
64,256,25,54,0.0
64,256,25,55,0.0
64,256,25,56,0.0
64,256,25,57,0.0
64,256,25,58,0.0
64,256,25,59,0.0
64,256,25,60,0.0
64,256,25,61,0.0
64,256,25,62,0.0
64,256,25,63,0.0
64,256,25,64,0.0
64,256,26,1,0.30021759355549754
64,256,26,2,0.3310900831392213
64,256,26,3,0.0
64,256,26,4,0.0
64,256,26,5,0.22217853053669392
64,256,26,6,0.0
64,256,26,7,0.0
64,256,26,8,0.047542265450780205
64,256,26,9,0.0
64,256,26,10,0.02809817080680147
64,256,26,11,0.0
64,256,26,12,0.0
64,256,26,13,0.0
64,256,26,14,0.0
64,256,26,15,0.0
64,256,26,16,0.0
64,256,26,17,0.0
64,256,26,18,0.0
64,256,26,19,0.0
64,256,26,20,0.0
64,256,26,21,0.0
64,256,26,22,0.0
64,256,26,23,0.0
64,256,26,24,0.0
64,256,26,25,0.0
64,256,26,26,0.0
64,256,26,27,0.0
64,256,26,28,0.0
64,256,26,29,0.0
64,256,26,30,0.0
64,256,26,31,0.0
64,256,26,32,0.0
64,256,26,33,0.0
64,256,26,34,0.0
64,256,26,35,0.0
64,256,26,36,0.0
64,256,26,37,0.0
64,256,26,38,0.0
64,256,26,39,0.025051564881912732
64,256,26,40,0.034453685589308676
64,256,26,41,0.011368106039784024
64,256,26,42,0.0
64,256,26,43,0.0
64,256,26,44,0.0
64,256,26,45,0.0
64,256,26,46,0.0
64,256,26,47,0.0
64,256,26,48,0.0
64,256,26,49,0.0
64,256,26,50,0.0
64,256,26,51,0.0
64,256,26,52,0.0
64,256,26,53,0.0
64,256,26,54,0.0
64,256,26,55,0.0
64,256,26,56,0.0
64,256,26,57,0.0
64,256,26,58,0.0
64,256,26,59,0.0
64,256,26,60,0.0
64,256,26,61,0.0
64,256,26,62,0.0
64,256,26,63,0.0
64,256,26,64,0.0
64,256,27,1,0.3002176045304556
64,256,27,2,0.33109044380134517
64,256,27,3,0.0
64,256,27,4,0.0
64,256,27,5,0.22217952061944968
64,256,27,6,0.0
64,256,27,7,0.0
64,256,27,8,0.04753148880986254
64,256,27,9,0.0
64,256,27,10,0.028109033233252072
64,256,27,11,0.0
64,256,27,12,0.0
64,256,27,13,0.0
64,256,27,14,0.0
64,256,27,15,0.0
64,256,27,16,0.0
64,256,27,17,0.0
64,256,27,18,0.0
64,256,27,19,0.0
64,256,27,20,0.0
64,256,27,21,0.0
64,256,27,22,0.0
64,256,27,23,0.0
64,256,27,24,0.0
64,256,27,25,0.0
64,256,27,26,0.0
64,256,27,27,0.0
64,256,27,28,0.0
64,256,27,29,0.0
64,256,27,30,0.0
64,256,27,31,0.0
64,256,27,32,0.0
64,256,27,33,0.0
64,256,27,34,0.0
64,256,27,35,0.0
64,256,27,36,0.0
64,256,27,37,0.0
64,256,27,38,0.0
64,256,27,39,0.025033494295158006
64,256,27,40,0.03445317095998676
64,256,27,41,0.011385243750490081
64,256,27,42,0.0
64,256,27,43,0.0
64,256,27,44,0.0
64,256,27,45,0.0
64,256,27,46,0.0
64,256,27,47,0.0
64,256,27,48,0.0
64,256,27,49,0.0
64,256,27,50,0.0
64,256,27,51,0.0
64,256,27,52,0.0
64,256,27,53,0.0
64,256,27,54,0.0
64,256,27,55,0.0
64,256,27,56,0.0
64,256,27,57,0.0
64,256,27,58,0.0
64,256,27,59,0.0
64,256,27,60,0.0
64,256,27,61,0.0
64,256,27,62,0.0
64,256,27,63,0.0
64,256,27,64,0.0
64,256,28,1,0.3002175944364743
64,256,28,2,0.3310900765028507
64,256,28,3,0.0
64,256,28,4,0.0
64,256,28,5,0.22217860883342466
64,256,28,6,0.0
64,256,28,7,0.0
64,256,28,8,0.04754101493673958
64,256,28,9,0.0
64,256,28,10,0.028099531863467468
64,256,28,11,0.0
64,256,28,12,0.0
64,256,28,13,0.0
64,256,28,14,0.0
64,256,28,15,0.0
64,256,28,16,0.0
64,256,28,17,0.0
64,256,28,18,0.0
64,256,28,19,0.0
64,256,28,20,0.0
64,256,28,21,0.0
64,256,28,22,0.0
64,256,28,23,0.0
64,256,28,24,0.0
64,256,28,25,0.0
64,256,28,26,0.0
64,256,28,27,0.0
64,256,28,28,0.0
64,256,28,29,0.0
64,256,28,30,0.0
64,256,28,31,0.0
64,256,28,32,0.0
64,256,28,33,0.0
64,256,28,34,0.0
64,256,28,35,0.0
64,256,28,36,0.0
64,256,28,37,0.0
64,256,28,38,0.0
64,256,28,39,0.025047859148980927
64,256,28,40,0.03445387506849524
64,256,28,41,0.011371439209567173
64,256,28,42,0.0
64,256,28,43,0.0
64,256,28,44,0.0
64,256,28,45,0.0
64,256,28,46,0.0
64,256,28,47,0.0
64,256,28,48,0.0
64,256,28,49,0.0
64,256,28,50,0.0
64,256,28,51,0.0
64,256,28,52,0.0
64,256,28,53,0.0
64,256,28,54,0.0
64,256,28,55,0.0
64,256,28,56,0.0
64,256,28,57,0.0
64,256,28,58,0.0
64,256,28,59,0.0
64,256,28,60,0.0
64,256,28,61,0.0
64,256,28,62,0.0
64,256,28,63,0.0
64,256,28,64,0.0
64,256,29,1,0.3002175475274311
64,256,29,2,0.33109014883828086
64,256,29,3,0.0
64,256,29,4,0.0
64,256,29,5,0.22217876279160084
64,256,29,6,0.0
64,256,29,7,0.0
64,256,29,8,0.04753973458478511
64,256,29,9,0.0
64,256,29,10,0.028100820167206005
64,256,29,11,0.0
64,256,29,12,0.0
64,256,29,13,0.0
64,256,29,14,0.0
64,256,29,15,0.0
64,256,29,16,0.0
64,256,29,17,0.0
64,256,29,18,0.0
64,256,29,19,0.0
64,256,29,20,0.0
64,256,29,21,0.0
64,256,29,22,0.0
64,256,29,23,0.0
64,256,29,24,0.0
64,256,29,25,0.0
64,256,29,26,0.0
64,256,29,27,0.0
64,256,29,28,0.0
64,256,29,29,0.0
64,256,29,30,0.0
64,256,29,31,0.0
64,256,29,32,0.0
64,256,29,33,0.0
64,256,29,34,0.0
64,256,29,35,0.0
64,256,29,36,0.0
64,256,29,37,0.0
64,256,29,38,0.0
64,256,29,39,0.02504701564288514
64,256,29,40,0.034453711559848506
64,256,29,41,0.011372258887962543
64,256,29,42,0.0
64,256,29,43,0.0
64,256,29,44,0.0
64,256,29,45,0.0
64,256,29,46,0.0
64,256,29,47,0.0
64,256,29,48,0.0
64,256,29,49,0.0
64,256,29,50,0.0
64,256,29,51,0.0
64,256,29,52,0.0
64,256,29,53,0.0
64,256,29,54,0.0
64,256,29,55,0.0
64,256,29,56,0.0
64,256,29,57,0.0
64,256,29,58,0.0
64,256,29,59,0.0
64,256,29,60,0.0
64,256,29,61,0.0
64,256,29,62,0.0
64,256,29,63,0.0
64,256,29,64,0.0
64,256,30,1,0.30021754229135134
64,256,30,2,0.3310899361929796
64,256,30,3,0.0
64,256,30,4,0.0
64,256,30,5,0.22217826318802464
64,256,30,6,0.0
64,256,30,7,0.0
64,256,30,8,0.04754464813745019
64,256,30,9,0.0
64,256,30,10,0.028095997805753253
64,256,30,11,0.0
64,256,30,12,0.0
64,256,30,13,0.0
64,256,30,14,0.0
64,256,30,15,0.0
64,256,30,16,0.0
64,256,30,17,0.0
64,256,30,18,0.0
64,256,30,19,0.0
64,256,30,20,0.0
64,256,30,21,0.0
64,256,30,22,0.0
64,256,30,23,0.0
64,256,30,24,0.0
64,256,30,25,0.0
64,256,30,26,0.0
64,256,30,27,0.0
64,256,30,28,0.0
64,256,30,29,0.0
64,256,30,30,0.0
64,256,30,31,0.0
64,256,30,32,0.0
64,256,30,33,0.0
64,256,30,34,0.0
64,256,30,35,0.0
64,256,30,36,0.0
64,256,30,37,0.0
64,256,30,38,0.0
64,256,30,39,0.025052716001398398
64,256,30,40,0.034454110639933894
64,256,30,41,0.011366785743108386
64,256,30,42,0.0
64,256,30,43,0.0
64,256,30,44,0.0
64,256,30,45,0.0
64,256,30,46,0.0
64,256,30,47,0.0
64,256,30,48,0.0
64,256,30,49,0.0
64,256,30,50,0.0
64,256,30,51,0.0
64,256,30,52,0.0
64,256,30,53,0.0
64,256,30,54,0.0
64,256,30,55,0.0
64,256,30,56,0.0
64,256,30,57,0.0
64,256,30,58,0.0
64,256,30,59,0.0
64,256,30,60,0.0
64,256,30,61,0.0
64,256,30,62,0.0
64,256,30,63,0.0
64,256,30,64,0.0
64,256,31,1,0.30021759112927876
64,256,31,2,0.3310902031851793
64,256,31,3,0.0
64,256,31,4,0.0
64,256,31,5,0.22217868481508377
64,256,31,6,0.0
64,256,31,7,0.0
64,256,31,8,0.04753925685159238
64,256,31,9,0.0
64,256,31,10,0.02810117199492698
64,256,31,11,0.0
64,256,31,12,0.0
64,256,31,13,0.0
64,256,31,14,0.0
64,256,31,15,0.0
64,256,31,16,0.0
64,256,31,17,0.0
64,256,31,18,0.0
64,256,31,19,0.0
64,256,31,20,0.0
64,256,31,21,0.0
64,256,31,22,0.0
64,256,31,23,0.0
64,256,31,24,0.0
64,256,31,25,0.0
64,256,31,26,0.0
64,256,31,27,0.0
64,256,31,28,0.0
64,256,31,29,0.0
64,256,31,30,0.0
64,256,31,31,0.0
64,256,31,32,0.0
64,256,31,33,0.0
64,256,31,34,0.0
64,256,31,35,0.0
64,256,31,36,0.0
64,256,31,37,0.0
64,256,31,38,0.0
64,256,31,39,0.025049024883068004
64,256,31,40,0.034453901649233364
64,256,31,41,0.01137016549163728
64,256,31,42,0.0
64,256,31,43,0.0
64,256,31,44,0.0
64,256,31,45,0.0
64,256,31,46,0.0
64,256,31,47,0.0
64,256,31,48,0.0
64,256,31,49,0.0
64,256,31,50,0.0
64,256,31,51,0.0
64,256,31,52,0.0
64,256,31,53,0.0
64,256,31,54,0.0
64,256,31,55,0.0
64,256,31,56,0.0
64,256,31,57,0.0
64,256,31,58,0.0
64,256,31,59,0.0
64,256,31,60,0.0
64,256,31,61,0.0
64,256,31,62,0.0
64,256,31,63,0.0
64,256,31,64,0.0
64,256,32,1,0.3002175962630688
64,256,32,2,0.33108983671290737
64,256,32,3,0.0
64,256,32,4,0.0
64,256,32,5,0.22217812129420025
64,256,32,6,0.0
64,256,32,7,0.0
64,256,32,8,0.04754679593364547
64,256,32,9,0.0
64,256,32,10,0.02809375729997433
64,256,32,11,0.0
64,256,32,12,0.0
64,256,32,13,0.0
64,256,32,14,0.0
64,256,32,15,0.0
64,256,32,16,0.0
64,256,32,17,0.0
64,256,32,18,0.0
64,256,32,19,0.0
64,256,32,20,0.0
64,256,32,21,0.0
64,256,32,22,0.0
64,256,32,23,0.0
64,256,32,24,0.0
64,256,32,25,0.0
64,256,32,26,0.0
64,256,32,27,0.0
64,256,32,28,0.0
64,256,32,29,0.0
64,256,32,30,0.0
64,256,32,31,0.0
64,256,32,32,0.0
64,256,32,33,0.0
64,256,32,34,0.0
64,256,32,35,0.0
64,256,32,36,0.0
64,256,32,37,0.0
64,256,32,38,0.0
64,256,32,39,0.02505503849371941
64,256,32,40,0.03445444241504475
64,256,32,41,0.011364411587439604
64,256,32,42,0.0
64,256,32,43,0.0
64,256,32,44,0.0
64,256,32,45,0.0
64,256,32,46,0.0
64,256,32,47,0.0
64,256,32,48,0.0
64,256,32,49,0.0
64,256,32,50,0.0
64,256,32,51,0.0
64,256,32,52,0.0
64,256,32,53,0.0
64,256,32,54,0.0
64,256,32,55,0.0
64,256,32,56,0.0
64,256,32,57,0.0
64,256,32,58,0.0
64,256,32,59,0.0
64,256,32,60,0.0
64,256,32,61,0.0
64,256,32,62,0.0
64,256,32,63,0.0
64,256,32,64,0.0
64,512,0,1,0.21273664081257335
64,512,0,2,0.32496886788551355
64,512,0,3,0.07504416967531223
64,512,0,4,0.0
64,512,0,5,0.18016741953306778
64,512,0,6,0.0
64,512,0,7,0.0
64,512,0,8,0.11752574296567989
64,512,0,9,0.0
64,512,0,10,0.0
64,512,0,11,0.0
64,512,0,12,0.0
64,512,0,13,0.0
64,512,0,14,0.0
64,512,0,15,0.0
64,512,0,16,0.0
64,512,0,17,0.0
64,512,0,18,0.0
64,512,0,19,0.0
64,512,0,20,0.0
64,512,0,21,0.0
64,512,0,22,0.0
64,512,0,23,0.0
64,512,0,24,0.0
64,512,0,25,0.0
64,512,0,26,0.0
64,512,0,27,0.0
64,512,0,28,0.0
64,512,0,29,0.0
64,512,0,30,0.0
64,512,0,31,0.0
64,512,0,32,0.0
64,512,0,33,0.0
64,512,0,34,0.0
64,512,0,35,0.0
64,512,0,36,0.0
64,512,0,37,0.0495894244126707
64,512,0,38,0.039967734715182536
64,512,0,39,0.0
64,512,0,40,0.0
64,512,0,41,0.0
64,512,0,42,0.0
64,512,0,43,0.0
64,512,0,44,0.0
64,512,0,45,0.0
64,512,0,46,0.0
64,512,0,47,0.0
64,512,0,48,0.0
64,512,0,49,0.0
64,512,0,50,0.0
64,512,0,51,0.0
64,512,0,52,0.0
64,512,0,53,0.0
64,512,0,54,0.0
64,512,0,55,0.0
64,512,0,56,0.0
64,512,0,57,0.0
64,512,0,58,0.0
64,512,0,59,0.0
64,512,0,60,0.0
64,512,0,61,0.0
64,512,0,62,0.0
64,512,0,63,0.0
64,512,0,64,0.0
64,512,1,1,0.21273666348158313
64,512,1,2,0.3249692000911093
64,512,1,3,0.0750428380287067
64,512,1,4,0.0
64,512,1,5,0.18016873176789863
64,512,1,6,0.0
64,512,1,7,0.0
64,512,1,8,0.11752543861134697
64,512,1,9,0.0
64,512,1,10,0.0
64,512,1,11,0.0
64,512,1,12,0.0
64,512,1,13,0.0
64,512,1,14,0.0
64,512,1,15,0.0
64,512,1,16,0.0
64,512,1,17,0.0
64,512,1,18,0.0
64,512,1,19,0.0
64,512,1,20,0.0
64,512,1,21,0.0
64,512,1,22,0.0
64,512,1,23,0.0
64,512,1,24,0.0
64,512,1,25,0.0
64,512,1,26,0.0
64,512,1,27,0.0
64,512,1,28,0.0
64,512,1,29,0.0
64,512,1,30,0.0
64,512,1,31,0.0
64,512,1,32,0.0
64,512,1,33,0.0
64,512,1,34,0.0
64,512,1,35,0.0
64,512,1,36,0.0
64,512,1,37,0.049589394540459714
64,512,1,38,0.03996773347889556
64,512,1,39,0.0
64,512,1,40,0.0
64,512,1,41,0.0
64,512,1,42,0.0
64,512,1,43,0.0
64,512,1,44,0.0
64,512,1,45,0.0
64,512,1,46,0.0
64,512,1,47,0.0
64,512,1,48,0.0
64,512,1,49,0.0
64,512,1,50,0.0
64,512,1,51,0.0
64,512,1,52,0.0
64,512,1,53,0.0
64,512,1,54,0.0
64,512,1,55,0.0
64,512,1,56,0.0
64,512,1,57,0.0
64,512,1,58,0.0
64,512,1,59,0.0
64,512,1,60,0.0
64,512,1,61,0.0
64,512,1,62,0.0
64,512,1,63,0.0
64,512,1,64,0.0
64,512,2,1,0.21273668589179962
64,512,2,2,0.32496911411973806
64,512,2,3,0.07504246583329362
64,512,2,4,0.0
64,512,2,5,0.18016930408911153
64,512,2,6,0.0
64,512,2,7,0.0
64,512,2,8,0.11752523252270455
64,512,2,9,0.0
64,512,2,10,0.0
64,512,2,11,0.0
64,512,2,12,0.0
64,512,2,13,0.0
64,512,2,14,0.0
64,512,2,15,0.0
64,512,2,16,0.0
64,512,2,17,0.0
64,512,2,18,0.0
64,512,2,19,0.0
64,512,2,20,0.0
64,512,2,21,0.0
64,512,2,22,0.0
64,512,2,23,0.0
64,512,2,24,0.0
64,512,2,25,0.0
64,512,2,26,0.0
64,512,2,27,0.0
64,512,2,28,0.0
64,512,2,29,0.0
64,512,2,30,0.0
64,512,2,31,0.0
64,512,2,32,0.0
64,512,2,33,0.0
64,512,2,34,0.0
64,512,2,35,0.0
64,512,2,36,0.0
64,512,2,37,0.04958937925035404
64,512,2,38,0.03996781829299851
64,512,2,39,0.0
64,512,2,40,0.0
64,512,2,41,0.0
64,512,2,42,0.0
64,512,2,43,0.0
64,512,2,44,0.0
64,512,2,45,0.0
64,512,2,46,0.0
64,512,2,47,0.0
64,512,2,48,0.0
64,512,2,49,0.0
64,512,2,50,0.0
64,512,2,51,0.0
64,512,2,52,0.0
64,512,2,53,0.0
64,512,2,54,0.0
64,512,2,55,0.0
64,512,2,56,0.0
64,512,2,57,0.0
64,512,2,58,0.0
64,512,2,59,0.0
64,512,2,60,0.0
64,512,2,61,0.0
64,512,2,62,0.0
64,512,2,63,0.0
64,512,2,64,0.0
64,512,3,1,0.21273664226633907
64,512,3,2,0.32496896846870854
64,512,3,3,0.07504341219714553
64,512,3,4,0.0
64,512,3,5,0.18016836912015033
64,512,3,6,0.0
64,512,3,7,0.0
64,512,3,8,0.11752546273552687
64,512,3,9,0.0
64,512,3,10,0.0
64,512,3,11,0.0
64,512,3,12,0.0
64,512,3,13,0.0
64,512,3,14,0.0
64,512,3,15,0.0
64,512,3,16,0.0
64,512,3,17,0.0
64,512,3,18,0.0
64,512,3,19,0.0
64,512,3,20,0.0
64,512,3,21,0.0
64,512,3,22,0.0
64,512,3,23,0.0
64,512,3,24,0.0
64,512,3,25,0.0
64,512,3,26,0.0
64,512,3,27,0.0
64,512,3,28,0.0
64,512,3,29,0.0
64,512,3,30,0.0
64,512,3,31,0.0
64,512,3,32,0.0
64,512,3,33,0.0
64,512,3,34,0.0
64,512,3,35,0.0
64,512,3,36,0.0
64,512,3,37,0.049589646131431596
64,512,3,38,0.039967499080697966
64,512,3,39,0.0
64,512,3,40,0.0
64,512,3,41,0.0
64,512,3,42,0.0
64,512,3,43,0.0
64,512,3,44,0.0
64,512,3,45,0.0
64,512,3,46,0.0
64,512,3,47,0.0
64,512,3,48,0.0
64,512,3,49,0.0
64,512,3,50,0.0
64,512,3,51,0.0
64,512,3,52,0.0
64,512,3,53,0.0
64,512,3,54,0.0
64,512,3,55,0.0
64,512,3,56,0.0
64,512,3,57,0.0
64,512,3,58,0.0
64,512,3,59,0.0
64,512,3,60,0.0
64,512,3,61,0.0
64,512,3,62,0.0
64,512,3,63,0.0
64,512,3,64,0.0
64,512,4,1,0.21273669113037322
64,512,4,2,0.3249690889108393
64,512,4,3,0.07504273322991731
64,512,4,4,0.0
64,512,4,5,0.180168944799734
64,512,4,6,0.0
64,512,4,7,0.0
64,512,4,8,0.11752537861087167
64,512,4,9,0.0
64,512,4,10,0.0
64,512,4,11,0.0
64,512,4,12,0.0
64,512,4,13,0.0
64,512,4,14,0.0
64,512,4,15,0.0
64,512,4,16,0.0
64,512,4,17,0.0
64,512,4,18,0.0
64,512,4,19,0.0
64,512,4,20,0.0
64,512,4,21,0.0
64,512,4,22,0.0
64,512,4,23,0.0
64,512,4,24,0.0
64,512,4,25,0.0
64,512,4,26,0.0
64,512,4,27,0.0
64,512,4,28,0.0
64,512,4,29,0.0
64,512,4,30,0.0
64,512,4,31,0.0
64,512,4,32,0.0
64,512,4,33,0.0
64,512,4,34,0.0
64,512,4,35,0.0
64,512,4,36,0.0
64,512,4,37,0.0495893416262298
64,512,4,38,0.03996782169203485
64,512,4,39,0.0
64,512,4,40,0.0
64,512,4,41,0.0
64,512,4,42,0.0
64,512,4,43,0.0
64,512,4,44,0.0
64,512,4,45,0.0
64,512,4,46,0.0
64,512,4,47,0.0
64,512,4,48,0.0
64,512,4,49,0.0
64,512,4,50,0.0
64,512,4,51,0.0
64,512,4,52,0.0
64,512,4,53,0.0
64,512,4,54,0.0
64,512,4,55,0.0
64,512,4,56,0.0
64,512,4,57,0.0
64,512,4,58,0.0
64,512,4,59,0.0
64,512,4,60,0.0
64,512,4,61,0.0
64,512,4,62,0.0
64,512,4,63,0.0
64,512,4,64,0.0
64,512,5,1,0.21273665280618673
64,512,5,2,0.32496905965465006
64,512,5,3,0.07504282268736791
64,512,5,4,0.0
64,512,5,5,0.180169016618167
64,512,5,6,0.0
64,512,5,7,0.0
64,512,5,8,0.11752527330948881
64,512,5,9,0.0
64,512,5,10,0.0
64,512,5,11,0.0
64,512,5,12,0.0
64,512,5,13,0.0
64,512,5,14,0.0
64,512,5,15,0.0
64,512,5,16,0.0
64,512,5,17,0.0
64,512,5,18,0.0
64,512,5,19,0.0
64,512,5,20,0.0
64,512,5,21,0.0
64,512,5,22,0.0
64,512,5,23,0.0
64,512,5,24,0.0
64,512,5,25,0.0
64,512,5,26,0.0
64,512,5,27,0.0
64,512,5,28,0.0
64,512,5,29,0.0
64,512,5,30,0.0
64,512,5,31,0.0
64,512,5,32,0.0
64,512,5,33,0.0
64,512,5,34,0.0
64,512,5,35,0.0
64,512,5,36,0.0
64,512,5,37,0.04958939092422635
64,512,5,38,0.039967783999912965
64,512,5,39,0.0
64,512,5,40,0.0
64,512,5,41,0.0
64,512,5,42,0.0
64,512,5,43,0.0
64,512,5,44,0.0
64,512,5,45,0.0
64,512,5,46,0.0
64,512,5,47,0.0
64,512,5,48,0.0
64,512,5,49,0.0
64,512,5,50,0.0
64,512,5,51,0.0
64,512,5,52,0.0
64,512,5,53,0.0
64,512,5,54,0.0
64,512,5,55,0.0
64,512,5,56,0.0
64,512,5,57,0.0
64,512,5,58,0.0
64,512,5,59,0.0
64,512,5,60,0.0
64,512,5,61,0.0
64,512,5,62,0.0
64,512,5,63,0.0
64,512,5,64,0.0
64,512,6,1,0.21273664337379833
64,512,6,2,0.3249691828350045
64,512,6,3,0.07504235012587201
64,512,6,4,0.0
64,512,6,5,0.18016960198897788
64,512,6,6,0.0
64,512,6,7,0.0
64,512,6,8,0.11752500676604437
64,512,6,9,0.0
64,512,6,10,0.0
64,512,6,11,0.0
64,512,6,12,0.0
64,512,6,13,0.0
64,512,6,14,0.0
64,512,6,15,0.0
64,512,6,16,0.0
64,512,6,17,0.0
64,512,6,18,0.0
64,512,6,19,0.0
64,512,6,20,0.0
64,512,6,21,0.0
64,512,6,22,0.0
64,512,6,23,0.0
64,512,6,24,0.0
64,512,6,25,0.0
64,512,6,26,0.0
64,512,6,27,0.0
64,512,6,28,0.0
64,512,6,29,0.0
64,512,6,30,0.0
64,512,6,31,0.0
64,512,6,32,0.0
64,512,6,33,0.0
64,512,6,34,0.0
64,512,6,35,0.0
64,512,6,36,0.0
64,512,6,37,0.04958940950094845
64,512,6,38,0.0399678054093545
64,512,6,39,0.0
64,512,6,40,0.0
64,512,6,41,0.0
64,512,6,42,0.0
64,512,6,43,0.0
64,512,6,44,0.0
64,512,6,45,0.0
64,512,6,46,0.0
64,512,6,47,0.0
64,512,6,48,0.0
64,512,6,49,0.0
64,512,6,50,0.0
64,512,6,51,0.0
64,512,6,52,0.0
64,512,6,53,0.0
64,512,6,54,0.0
64,512,6,55,0.0
64,512,6,56,0.0
64,512,6,57,0.0
64,512,6,58,0.0
64,512,6,59,0.0
64,512,6,60,0.0
64,512,6,61,0.0
64,512,6,62,0.0
64,512,6,63,0.0
64,512,6,64,0.0
64,512,7,1,0.2127366727839416
64,512,7,2,0.32496916387985325
64,512,7,3,0.07504245141091251
64,512,7,4,0.0
64,512,7,5,0.18016934322769437
64,512,7,6,0.0
64,512,7,7,0.0
64,512,7,8,0.11752519289611982
64,512,7,9,0.0
64,512,7,10,0.0
64,512,7,11,0.0
64,512,7,12,0.0
64,512,7,13,0.0
64,512,7,14,0.0
64,512,7,15,0.0
64,512,7,16,0.0
64,512,7,17,0.0
64,512,7,18,0.0
64,512,7,19,0.0
64,512,7,20,0.0
64,512,7,21,0.0
64,512,7,22,0.0
64,512,7,23,0.0
64,512,7,24,0.0
64,512,7,25,0.0
64,512,7,26,0.0
64,512,7,27,0.0
64,512,7,28,0.0
64,512,7,29,0.0
64,512,7,30,0.0
64,512,7,31,0.0
64,512,7,32,0.0
64,512,7,33,0.0
64,512,7,34,0.0
64,512,7,35,0.0
64,512,7,36,0.0
64,512,7,37,0.049589556939106265
64,512,7,38,0.03996761886237222
64,512,7,39,0.0
64,512,7,40,0.0
64,512,7,41,0.0
64,512,7,42,0.0
64,512,7,43,0.0
64,512,7,44,0.0
64,512,7,45,0.0
64,512,7,46,0.0
64,512,7,47,0.0
64,512,7,48,0.0
64,512,7,49,0.0
64,512,7,50,0.0
64,512,7,51,0.0
64,512,7,52,0.0
64,512,7,53,0.0
64,512,7,54,0.0
64,512,7,55,0.0
64,512,7,56,0.0
64,512,7,57,0.0
64,512,7,58,0.0
64,512,7,59,0.0
64,512,7,60,0.0
64,512,7,61,0.0
64,512,7,62,0.0
64,512,7,63,0.0
64,512,7,64,0.0
64,512,8,1,0.2127366766589311
64,512,8,2,0.32496911656811345
64,512,8,3,0.07504280848881466
64,512,8,4,0.0
64,512,8,5,0.1801689580561859
64,512,8,6,0.0
64,512,8,7,0.0
64,512,8,8,0.11752528230809849
64,512,8,9,0.0
64,512,8,10,0.0
64,512,8,11,0.0
64,512,8,12,0.0
64,512,8,13,0.0
64,512,8,14,0.0
64,512,8,15,0.0
64,512,8,16,0.0
64,512,8,17,0.0
64,512,8,18,0.0
64,512,8,19,0.0
64,512,8,20,0.0
64,512,8,21,0.0
64,512,8,22,0.0
64,512,8,23,0.0
64,512,8,24,0.0
64,512,8,25,0.0
64,512,8,26,0.0
64,512,8,27,0.0
64,512,8,28,0.0
64,512,8,29,0.0
64,512,8,30,0.0
64,512,8,31,0.0
64,512,8,32,0.0
64,512,8,33,0.0
64,512,8,34,0.0
64,512,8,35,0.0
64,512,8,36,0.0
64,512,8,37,0.04958942661139081
64,512,8,38,0.03996773130846554
64,512,8,39,0.0
64,512,8,40,0.0
64,512,8,41,0.0
64,512,8,42,0.0
64,512,8,43,0.0
64,512,8,44,0.0
64,512,8,45,0.0
64,512,8,46,0.0
64,512,8,47,0.0
64,512,8,48,0.0
64,512,8,49,0.0
64,512,8,50,0.0
64,512,8,51,0.0
64,512,8,52,0.0
64,512,8,53,0.0
64,512,8,54,0.0
64,512,8,55,0.0
64,512,8,56,0.0
64,512,8,57,0.0
64,512,8,58,0.0
64,512,8,59,0.0
64,512,8,60,0.0
64,512,8,61,0.0
64,512,8,62,0.0
64,512,8,63,0.0
64,512,8,64,0.0
64,512,9,1,0.21273668139610297
64,512,9,2,0.32496907987352275
64,512,9,3,0.07504239277440544
64,512,9,4,0.0
64,512,9,5,0.18016949620776554
64,512,9,6,0.0
64,512,9,7,0.0
64,512,9,8,0.11752516750100443
64,512,9,9,0.0
64,512,9,10,0.0
64,512,9,11,0.0
64,512,9,12,0.0
64,512,9,13,0.0
64,512,9,14,0.0
64,512,9,15,0.0
64,512,9,16,0.0
64,512,9,17,0.0
64,512,9,18,0.0
64,512,9,19,0.0
64,512,9,20,0.0
64,512,9,21,0.0
64,512,9,22,0.0
64,512,9,23,0.0
64,512,9,24,0.0
64,512,9,25,0.0
64,512,9,26,0.0
64,512,9,27,0.0
64,512,9,28,0.0
64,512,9,29,0.0
64,512,9,30,0.0
64,512,9,31,0.0
64,512,9,32,0.0
64,512,9,33,0.0
64,512,9,34,0.0
64,512,9,35,0.0
64,512,9,36,0.0
64,512,9,37,0.04958956823552455
64,512,9,38,0.03996761401167442
64,512,9,39,0.0
64,512,9,40,0.0
64,512,9,41,0.0
64,512,9,42,0.0
64,512,9,43,0.0
64,512,9,44,0.0
64,512,9,45,0.0
64,512,9,46,0.0
64,512,9,47,0.0
64,512,9,48,0.0
64,512,9,49,0.0
64,512,9,50,0.0
64,512,9,51,0.0
64,512,9,52,0.0
64,512,9,53,0.0
64,512,9,54,0.0
64,512,9,55,0.0
64,512,9,56,0.0
64,512,9,57,0.0
64,512,9,58,0.0
64,512,9,59,0.0
64,512,9,60,0.0
64,512,9,61,0.0
64,512,9,62,0.0
64,512,9,63,0.0
64,512,9,64,0.0
64,512,10,1,0.21273667278142527
64,512,10,2,0.32496912901907843
64,512,10,3,0.07504250122651013
64,512,10,4,0.0
64,512,10,5,0.18016931585032647
64,512,10,6,0.0
64,512,10,7,0.0
64,512,10,8,0.11752522693434853
64,512,10,9,0.0
64,512,10,10,0.0
64,512,10,11,0.0
64,512,10,12,0.0
64,512,10,13,0.0
64,512,10,14,0.0
64,512,10,15,0.0
64,512,10,16,0.0
64,512,10,17,0.0
64,512,10,18,0.0
64,512,10,19,0.0
64,512,10,20,0.0
64,512,10,21,0.0
64,512,10,22,0.0
64,512,10,23,0.0
64,512,10,24,0.0
64,512,10,25,0.0
64,512,10,26,0.0
64,512,10,27,0.0
64,512,10,28,0.0
64,512,10,29,0.0
64,512,10,30,0.0
64,512,10,31,0.0
64,512,10,32,0.0
64,512,10,33,0.0
64,512,10,34,0.0
64,512,10,35,0.0
64,512,10,36,0.0
64,512,10,37,0.04958943404623622
64,512,10,38,0.039967720142074815
64,512,10,39,0.0
64,512,10,40,0.0
64,512,10,41,0.0
64,512,10,42,0.0
64,512,10,43,0.0
64,512,10,44,0.0
64,512,10,45,0.0
64,512,10,46,0.0
64,512,10,47,0.0
64,512,10,48,0.0
64,512,10,49,0.0
64,512,10,50,0.0
64,512,10,51,0.0
64,512,10,52,0.0
64,512,10,53,0.0
64,512,10,54,0.0
64,512,10,55,0.0
64,512,10,56,0.0
64,512,10,57,0.0
64,512,10,58,0.0
64,512,10,59,0.0
64,512,10,60,0.0
64,512,10,61,0.0
64,512,10,62,0.0
64,512,10,63,0.0
64,512,10,64,0.0
64,512,11,1,0.21273668241197186
64,512,11,2,0.32496917758903493
64,512,11,3,0.07504234051991929
64,512,11,4,0.0
64,512,11,5,0.18016960705074245
64,512,11,6,0.0
64,512,11,7,0.0
64,512,11,8,0.11752498579848278
64,512,11,9,0.0
64,512,11,10,0.0
64,512,11,11,0.0
64,512,11,12,0.0
64,512,11,13,0.0
64,512,11,14,0.0
64,512,11,15,0.0
64,512,11,16,0.0
64,512,11,17,0.0
64,512,11,18,0.0
64,512,11,19,0.0
64,512,11,20,0.0
64,512,11,21,0.0
64,512,11,22,0.0
64,512,11,23,0.0
64,512,11,24,0.0
64,512,11,25,0.0
64,512,11,26,0.0
64,512,11,27,0.0
64,512,11,28,0.0
64,512,11,29,0.0
64,512,11,30,0.0
64,512,11,31,0.0
64,512,11,32,0.0
64,512,11,33,0.0
64,512,11,34,0.0
64,512,11,35,0.0
64,512,11,36,0.0
64,512,11,37,0.04958961428814806
64,512,11,38,0.03996759234170071
64,512,11,39,0.0
64,512,11,40,0.0
64,512,11,41,0.0
64,512,11,42,0.0
64,512,11,43,0.0
64,512,11,44,0.0
64,512,11,45,0.0
64,512,11,46,0.0
64,512,11,47,0.0
64,512,11,48,0.0
64,512,11,49,0.0
64,512,11,50,0.0
64,512,11,51,0.0
64,512,11,52,0.0
64,512,11,53,0.0
64,512,11,54,0.0
64,512,11,55,0.0
64,512,11,56,0.0
64,512,11,57,0.0
64,512,11,58,0.0
64,512,11,59,0.0
64,512,11,60,0.0
64,512,11,61,0.0
64,512,11,62,0.0
64,512,11,63,0.0
64,512,11,64,0.0
64,512,12,1,0.21273667394196044
64,512,12,2,0.3249691156210868
64,512,12,3,0.0750425980356669
64,512,12,4,0.0
64,512,12,5,0.1801692566507087
64,512,12,6,0.0
64,512,12,7,0.0
64,512,12,8,0.11752519368079781
64,512,12,9,0.0
64,512,12,10,0.0
64,512,12,11,0.0
64,512,12,12,0.0
64,512,12,13,0.0
64,512,12,14,0.0
64,512,12,15,0.0
64,512,12,16,0.0
64,512,12,17,0.0
64,512,12,18,0.0
64,512,12,19,0.0
64,512,12,20,0.0
64,512,12,21,0.0
64,512,12,22,0.0
64,512,12,23,0.0
64,512,12,24,0.0
64,512,12,25,0.0
64,512,12,26,0.0
64,512,12,27,0.0
64,512,12,28,0.0
64,512,12,29,0.0
64,512,12,30,0.0
64,512,12,31,0.0
64,512,12,32,0.0
64,512,12,33,0.0
64,512,12,34,0.0
64,512,12,35,0.0
64,512,12,36,0.0
64,512,12,37,0.049589434075763626
64,512,12,38,0.03996772799401575
64,512,12,39,0.0
64,512,12,40,0.0
64,512,12,41,0.0
64,512,12,42,0.0
64,512,12,43,0.0
64,512,12,44,0.0
64,512,12,45,0.0
64,512,12,46,0.0
64,512,12,47,0.0
64,512,12,48,0.0
64,512,12,49,0.0
64,512,12,50,0.0
64,512,12,51,0.0
64,512,12,52,0.0
64,512,12,53,0.0
64,512,12,54,0.0
64,512,12,55,0.0
64,512,12,56,0.0
64,512,12,57,0.0
64,512,12,58,0.0
64,512,12,59,0.0
64,512,12,60,0.0
64,512,12,61,0.0
64,512,12,62,0.0
64,512,12,63,0.0
64,512,12,64,0.0
64,512,13,1,0.21273666586592238
64,512,13,2,0.3249691407534998
64,512,13,3,0.0750427669062245
64,512,13,4,0.0
64,512,13,5,0.1801688837917647
64,512,13,6,0.0
64,512,13,7,0.0
64,512,13,8,0.117525384062119
64,512,13,9,0.0
64,512,13,10,0.0
64,512,13,11,0.0
64,512,13,12,0.0
64,512,13,13,0.0
64,512,13,14,0.0
64,512,13,15,0.0
64,512,13,16,0.0
64,512,13,17,0.0
64,512,13,18,0.0
64,512,13,19,0.0
64,512,13,20,0.0
64,512,13,21,0.0
64,512,13,22,0.0
64,512,13,23,0.0
64,512,13,24,0.0
64,512,13,25,0.0
64,512,13,26,0.0
64,512,13,27,0.0
64,512,13,28,0.0
64,512,13,29,0.0
64,512,13,30,0.0
64,512,13,31,0.0
64,512,13,32,0.0
64,512,13,33,0.0
64,512,13,34,0.0
64,512,13,35,0.0
64,512,13,36,0.0
64,512,13,37,0.04958937342512049
64,512,13,38,0.03996778519534925
64,512,13,39,0.0
64,512,13,40,0.0
64,512,13,41,0.0
64,512,13,42,0.0
64,512,13,43,0.0
64,512,13,44,0.0
64,512,13,45,0.0
64,512,13,46,0.0
64,512,13,47,0.0
64,512,13,48,0.0
64,512,13,49,0.0
64,512,13,50,0.0
64,512,13,51,0.0
64,512,13,52,0.0
64,512,13,53,0.0
64,512,13,54,0.0
64,512,13,55,0.0
64,512,13,56,0.0
64,512,13,57,0.0
64,512,13,58,0.0
64,512,13,59,0.0
64,512,13,60,0.0
64,512,13,61,0.0
64,512,13,62,0.0
64,512,13,63,0.0
64,512,13,64,0.0
64,512,14,1,0.2127367148425969
64,512,14,2,0.32496909596382745
64,512,14,3,0.07504234856759169
64,512,14,4,0.0
64,512,14,5,0.1801696865021723
64,512,14,6,0.0
64,512,14,7,0.0
64,512,14,8,0.11752497089647965
64,512,14,9,0.0
64,512,14,10,0.0
64,512,14,11,0.0
64,512,14,12,0.0
64,512,14,13,0.0
64,512,14,14,0.0
64,512,14,15,0.0
64,512,14,16,0.0
64,512,14,17,0.0
64,512,14,18,0.0
64,512,14,19,0.0
64,512,14,20,0.0
64,512,14,21,0.0
64,512,14,22,0.0
64,512,14,23,0.0
64,512,14,24,0.0
64,512,14,25,0.0
64,512,14,26,0.0
64,512,14,27,0.0
64,512,14,28,0.0
64,512,14,29,0.0
64,512,14,30,0.0
64,512,14,31,0.0
64,512,14,32,0.0
64,512,14,33,0.0
64,512,14,34,0.0
64,512,14,35,0.0
64,512,14,36,0.0
64,512,14,37,0.049589371764085316
64,512,14,38,0.03996781146324651
64,512,14,39,0.0
64,512,14,40,0.0
64,512,14,41,0.0
64,512,14,42,0.0
64,512,14,43,0.0
64,512,14,44,0.0
64,512,14,45,0.0
64,512,14,46,0.0
64,512,14,47,0.0
64,512,14,48,0.0
64,512,14,49,0.0
64,512,14,50,0.0
64,512,14,51,0.0
64,512,14,52,0.0
64,512,14,53,0.0
64,512,14,54,0.0
64,512,14,55,0.0
64,512,14,56,0.0
64,512,14,57,0.0
64,512,14,58,0.0
64,512,14,59,0.0
64,512,14,60,0.0
64,512,14,61,0.0
64,512,14,62,0.0
64,512,14,63,0.0
64,512,14,64,0.0
64,512,15,1,0.21273665688363963
64,512,15,2,0.3249690892186672
64,512,15,3,0.07504258307008749
64,512,15,4,0.0
64,512,15,5,0.18016918620358457
64,512,15,6,0.0
64,512,15,7,0.0
64,512,15,8,0.11752526884703912
64,512,15,9,0.0
64,512,15,10,0.0
64,512,15,11,0.0
64,512,15,12,0.0
64,512,15,13,0.0
64,512,15,14,0.0
64,512,15,15,0.0
64,512,15,16,0.0
64,512,15,17,0.0
64,512,15,18,0.0
64,512,15,19,0.0
64,512,15,20,0.0
64,512,15,21,0.0
64,512,15,22,0.0
64,512,15,23,0.0
64,512,15,24,0.0
64,512,15,25,0.0
64,512,15,26,0.0
64,512,15,27,0.0
64,512,15,28,0.0
64,512,15,29,0.0
64,512,15,30,0.0
64,512,15,31,0.0
64,512,15,32,0.0
64,512,15,33,0.0
64,512,15,34,0.0
64,512,15,35,0.0
64,512,15,36,0.0
64,512,15,37,0.04958958630702225
64,512,15,38,0.039967629469959874
64,512,15,39,0.0
64,512,15,40,0.0
64,512,15,41,0.0
64,512,15,42,0.0
64,512,15,43,0.0
64,512,15,44,0.0
64,512,15,45,0.0
64,512,15,46,0.0
64,512,15,47,0.0
64,512,15,48,0.0
64,512,15,49,0.0
64,512,15,50,0.0
64,512,15,51,0.0
64,512,15,52,0.0
64,512,15,53,0.0
64,512,15,54,0.0
64,512,15,55,0.0
64,512,15,56,0.0
64,512,15,57,0.0
64,512,15,58,0.0
64,512,15,59,0.0
64,512,15,60,0.0
64,512,15,61,0.0
64,512,15,62,0.0
64,512,15,63,0.0
64,512,15,64,0.0
64,512,16,1,0.21273667419242254
64,512,16,2,0.32496907786758583
64,512,16,3,0.07504297712741559
64,512,16,4,0.0
64,512,16,5,0.18016873431100885
64,512,16,6,0.0
64,512,16,7,0.0
64,512,16,8,0.11752543250967341
64,512,16,9,0.0
64,512,16,10,0.0
64,512,16,11,0.0
64,512,16,12,0.0
64,512,16,13,0.0
64,512,16,14,0.0
64,512,16,15,0.0
64,512,16,16,0.0
64,512,16,17,0.0
64,512,16,18,0.0
64,512,16,19,0.0
64,512,16,20,0.0
64,512,16,21,0.0
64,512,16,22,0.0
64,512,16,23,0.0
64,512,16,24,0.0
64,512,16,25,0.0
64,512,16,26,0.0
64,512,16,27,0.0
64,512,16,28,0.0
64,512,16,29,0.0
64,512,16,30,0.0
64,512,16,31,0.0
64,512,16,32,0.0
64,512,16,33,0.0
64,512,16,34,0.0
64,512,16,35,0.0
64,512,16,36,0.0
64,512,16,37,0.04958932641349728
64,512,16,38,0.03996777757839648
64,512,16,39,0.0
64,512,16,40,0.0
64,512,16,41,0.0
64,512,16,42,0.0
64,512,16,43,0.0
64,512,16,44,0.0
64,512,16,45,0.0
64,512,16,46,0.0
64,512,16,47,0.0
64,512,16,48,0.0
64,512,16,49,0.0
64,512,16,50,0.0
64,512,16,51,0.0
64,512,16,52,0.0
64,512,16,53,0.0
64,512,16,54,0.0
64,512,16,55,0.0
64,512,16,56,0.0
64,512,16,57,0.0
64,512,16,58,0.0
64,512,16,59,0.0
64,512,16,60,0.0
64,512,16,61,0.0
64,512,16,62,0.0
64,512,16,63,0.0
64,512,16,64,0.0
64,512,17,1,0.2127366642804065
64,512,17,2,0.32496913755002615
64,512,17,3,0.07504240989005632
64,512,17,4,0.0
64,512,17,5,0.18016940661814285
64,512,17,6,0.0
64,512,17,7,0.0
64,512,17,8,0.11752511419225123
64,512,17,9,0.0
64,512,17,10,0.0
64,512,17,11,0.0
64,512,17,12,0.0
64,512,17,13,0.0
64,512,17,14,0.0
64,512,17,15,0.0
64,512,17,16,0.0
64,512,17,17,0.0
64,512,17,18,0.0
64,512,17,19,0.0
64,512,17,20,0.0
64,512,17,21,0.0
64,512,17,22,0.0
64,512,17,23,0.0
64,512,17,24,0.0
64,512,17,25,0.0
64,512,17,26,0.0
64,512,17,27,0.0
64,512,17,28,0.0
64,512,17,29,0.0
64,512,17,30,0.0
64,512,17,31,0.0
64,512,17,32,0.0
64,512,17,33,0.0
64,512,17,34,0.0
64,512,17,35,0.0
64,512,17,36,0.0
64,512,17,37,0.049589662953048584
64,512,17,38,0.03996760451606832
64,512,17,39,0.0
64,512,17,40,0.0
64,512,17,41,0.0
64,512,17,42,0.0
64,512,17,43,0.0
64,512,17,44,0.0
64,512,17,45,0.0
64,512,17,46,0.0
64,512,17,47,0.0
64,512,17,48,0.0
64,512,17,49,0.0
64,512,17,50,0.0
64,512,17,51,0.0
64,512,17,52,0.0
64,512,17,53,0.0
64,512,17,54,0.0
64,512,17,55,0.0
64,512,17,56,0.0
64,512,17,57,0.0
64,512,17,58,0.0
64,512,17,59,0.0
64,512,17,60,0.0
64,512,17,61,0.0
64,512,17,62,0.0
64,512,17,63,0.0
64,512,17,64,0.0
64,512,18,1,0.21273665571757272
64,512,18,2,0.32496913436373676
64,512,18,3,0.07504271632076304
64,512,18,4,0.0
64,512,18,5,0.18016903367065545
64,512,18,6,0.0
64,512,18,7,0.0
64,512,18,8,0.11752523633514395
64,512,18,9,0.0
64,512,18,10,0.0
64,512,18,11,0.0
64,512,18,12,0.0
64,512,18,13,0.0
64,512,18,14,0.0
64,512,18,15,0.0
64,512,18,16,0.0
64,512,18,17,0.0
64,512,18,18,0.0
64,512,18,19,0.0
64,512,18,20,0.0
64,512,18,21,0.0
64,512,18,22,0.0
64,512,18,23,0.0
64,512,18,24,0.0
64,512,18,25,0.0
64,512,18,26,0.0
64,512,18,27,0.0
64,512,18,28,0.0
64,512,18,29,0.0
64,512,18,30,0.0
64,512,18,31,0.0
64,512,18,32,0.0
64,512,18,33,0.0
64,512,18,34,0.0
64,512,18,35,0.0
64,512,18,36,0.0
64,512,18,37,0.049589686815366844
64,512,18,38,0.03996753677676127
64,512,18,39,0.0
64,512,18,40,0.0
64,512,18,41,0.0
64,512,18,42,0.0
64,512,18,43,0.0
64,512,18,44,0.0
64,512,18,45,0.0
64,512,18,46,0.0
64,512,18,47,0.0
64,512,18,48,0.0
64,512,18,49,0.0
64,512,18,50,0.0
64,512,18,51,0.0
64,512,18,52,0.0
64,512,18,53,0.0
64,512,18,54,0.0
64,512,18,55,0.0
64,512,18,56,0.0
64,512,18,57,0.0
64,512,18,58,0.0
64,512,18,59,0.0
64,512,18,60,0.0
64,512,18,61,0.0
64,512,18,62,0.0
64,512,18,63,0.0
64,512,18,64,0.0
64,512,19,1,0.21273671987372597
64,512,19,2,0.3249690914938633
64,512,19,3,0.07504261245746056
64,512,19,4,0.0
64,512,19,5,0.18016915925741098
64,512,19,6,0.0
64,512,19,7,0.0
64,512,19,8,0.11752518480970127
64,512,19,9,0.0
64,512,19,10,0.0
64,512,19,11,0.0
64,512,19,12,0.0
64,512,19,13,0.0
64,512,19,14,0.0
64,512,19,15,0.0
64,512,19,16,0.0
64,512,19,17,0.0
64,512,19,18,0.0
64,512,19,19,0.0
64,512,19,20,0.0
64,512,19,21,0.0
64,512,19,22,0.0
64,512,19,23,0.0
64,512,19,24,0.0
64,512,19,25,0.0
64,512,19,26,0.0
64,512,19,27,0.0
64,512,19,28,0.0
64,512,19,29,0.0
64,512,19,30,0.0
64,512,19,31,0.0
64,512,19,32,0.0
64,512,19,33,0.0
64,512,19,34,0.0
64,512,19,35,0.0
64,512,19,36,0.0
64,512,19,37,0.0495894994938786
64,512,19,38,0.03996773261395945
64,512,19,39,0.0
64,512,19,40,0.0
64,512,19,41,0.0
64,512,19,42,0.0
64,512,19,43,0.0
64,512,19,44,0.0
64,512,19,45,0.0
64,512,19,46,0.0
64,512,19,47,0.0
64,512,19,48,0.0
64,512,19,49,0.0
64,512,19,50,0.0
64,512,19,51,0.0
64,512,19,52,0.0
64,512,19,53,0.0
64,512,19,54,0.0
64,512,19,55,0.0
64,512,19,56,0.0
64,512,19,57,0.0
64,512,19,58,0.0
64,512,19,59,0.0
64,512,19,60,0.0
64,512,19,61,0.0
64,512,19,62,0.0
64,512,19,63,0.0
64,512,19,64,0.0
64,512,20,1,0.2127366854497492
64,512,20,2,0.32496910848858673
64,512,20,3,0.07504235747313881
64,512,20,4,0.0
64,512,20,5,0.18016955854421682
64,512,20,6,0.0
64,512,20,7,0.0
64,512,20,8,0.11752505252808511
64,512,20,9,0.0
64,512,20,10,0.0
64,512,20,11,0.0
64,512,20,12,0.0
64,512,20,13,0.0
64,512,20,14,0.0
64,512,20,15,0.0
64,512,20,16,0.0
64,512,20,17,0.0
64,512,20,18,0.0
64,512,20,19,0.0
64,512,20,20,0.0
64,512,20,21,0.0
64,512,20,22,0.0
64,512,20,23,0.0
64,512,20,24,0.0
64,512,20,25,0.0
64,512,20,26,0.0
64,512,20,27,0.0
64,512,20,28,0.0
64,512,20,29,0.0
64,512,20,30,0.0
64,512,20,31,0.0
64,512,20,32,0.0
64,512,20,33,0.0
64,512,20,34,0.0
64,512,20,35,0.0
64,512,20,36,0.0
64,512,20,37,0.049589643913831194
64,512,20,38,0.03996759360239217
64,512,20,39,0.0
64,512,20,40,0.0
64,512,20,41,0.0
64,512,20,42,0.0
64,512,20,43,0.0
64,512,20,44,0.0
64,512,20,45,0.0
64,512,20,46,0.0
64,512,20,47,0.0
64,512,20,48,0.0
64,512,20,49,0.0
64,512,20,50,0.0
64,512,20,51,0.0
64,512,20,52,0.0
64,512,20,53,0.0
64,512,20,54,0.0
64,512,20,55,0.0
64,512,20,56,0.0
64,512,20,57,0.0
64,512,20,58,0.0
64,512,20,59,0.0
64,512,20,60,0.0
64,512,20,61,0.0
64,512,20,62,0.0
64,512,20,63,0.0
64,512,20,64,0.0
64,512,21,1,0.21273665426847202
64,512,21,2,0.3249690866809965
64,512,21,3,0.07504269996328576
64,512,21,4,0.0
64,512,21,5,0.18016906920854175
64,512,21,6,0.0
64,512,21,7,0.0
64,512,21,8,0.11752526913845002
64,512,21,9,0.0
64,512,21,10,0.0
64,512,21,11,0.0
64,512,21,12,0.0
64,512,21,13,0.0
64,512,21,14,0.0
64,512,21,15,0.0
64,512,21,16,0.0
64,512,21,17,0.0
64,512,21,18,0.0
64,512,21,19,0.0
64,512,21,20,0.0
64,512,21,21,0.0
64,512,21,22,0.0
64,512,21,23,0.0
64,512,21,24,0.0
64,512,21,25,0.0
64,512,21,26,0.0
64,512,21,27,0.0
64,512,21,28,0.0
64,512,21,29,0.0
64,512,21,30,0.0
64,512,21,31,0.0
64,512,21,32,0.0
64,512,21,33,0.0
64,512,21,34,0.0
64,512,21,35,0.0
64,512,21,36,0.0
64,512,21,37,0.04958953821124342
64,512,21,38,0.03996768252901043
64,512,21,39,0.0
64,512,21,40,0.0
64,512,21,41,0.0
64,512,21,42,0.0
64,512,21,43,0.0
64,512,21,44,0.0
64,512,21,45,0.0
64,512,21,46,0.0
64,512,21,47,0.0
64,512,21,48,0.0
64,512,21,49,0.0
64,512,21,50,0.0
64,512,21,51,0.0
64,512,21,52,0.0
64,512,21,53,0.0
64,512,21,54,0.0
64,512,21,55,0.0
64,512,21,56,0.0
64,512,21,57,0.0
64,512,21,58,0.0
64,512,21,59,0.0
64,512,21,60,0.0
64,512,21,61,0.0
64,512,21,62,0.0
64,512,21,63,0.0
64,512,21,64,0.0
64,512,22,1,0.21273662551054956
64,512,22,2,0.3249690387296949
64,512,22,3,0.0750432693005581
64,512,22,4,0.0
64,512,22,5,0.18016844911455893
64,512,22,6,0.0
64,512,22,7,0.0
64,512,22,8,0.11752545552411643
64,512,22,9,0.0
64,512,22,10,0.0
64,512,22,11,0.0
64,512,22,12,0.0
64,512,22,13,0.0
64,512,22,14,0.0
64,512,22,15,0.0
64,512,22,16,0.0
64,512,22,17,0.0
64,512,22,18,0.0
64,512,22,19,0.0
64,512,22,20,0.0
64,512,22,21,0.0
64,512,22,22,0.0
64,512,22,23,0.0
64,512,22,24,0.0
64,512,22,25,0.0
64,512,22,26,0.0
64,512,22,27,0.0
64,512,22,28,0.0
64,512,22,29,0.0
64,512,22,30,0.0
64,512,22,31,0.0
64,512,22,32,0.0
64,512,22,33,0.0
64,512,22,34,0.0
64,512,22,35,0.0
64,512,22,36,0.0
64,512,22,37,0.04958942759048247
64,512,22,38,0.039967734230039485
64,512,22,39,0.0
64,512,22,40,0.0
64,512,22,41,0.0
64,512,22,42,0.0
64,512,22,43,0.0
64,512,22,44,0.0
64,512,22,45,0.0
64,512,22,46,0.0
64,512,22,47,0.0
64,512,22,48,0.0
64,512,22,49,0.0
64,512,22,50,0.0
64,512,22,51,0.0
64,512,22,52,0.0
64,512,22,53,0.0
64,512,22,54,0.0
64,512,22,55,0.0
64,512,22,56,0.0
64,512,22,57,0.0
64,512,22,58,0.0
64,512,22,59,0.0
64,512,22,60,0.0
64,512,22,61,0.0
64,512,22,62,0.0
64,512,22,63,0.0
64,512,22,64,0.0
64,512,23,1,0.21273663499595974
64,512,23,2,0.32496914746751726
64,512,23,3,0.07504238511737892
64,512,23,4,0.0
64,512,23,5,0.1801695283431535
64,512,23,6,0.0
64,512,23,7,0.0
64,512,23,8,0.11752506149535157
64,512,23,9,0.0
64,512,23,10,0.0
64,512,23,11,0.0
64,512,23,12,0.0
64,512,23,13,0.0
64,512,23,14,0.0
64,512,23,15,0.0
64,512,23,16,0.0
64,512,23,17,0.0
64,512,23,18,0.0
64,512,23,19,0.0
64,512,23,20,0.0
64,512,23,21,0.0
64,512,23,22,0.0
64,512,23,23,0.0
64,512,23,24,0.0
64,512,23,25,0.0
64,512,23,26,0.0
64,512,23,27,0.0
64,512,23,28,0.0
64,512,23,29,0.0
64,512,23,30,0.0
64,512,23,31,0.0
64,512,23,32,0.0
64,512,23,33,0.0
64,512,23,34,0.0
64,512,23,35,0.0
64,512,23,36,0.0
64,512,23,37,0.04958950844985267
64,512,23,38,0.039967734130786234
64,512,23,39,0.0
64,512,23,40,0.0
64,512,23,41,0.0
64,512,23,42,0.0
64,512,23,43,0.0
64,512,23,44,0.0
64,512,23,45,0.0
64,512,23,46,0.0
64,512,23,47,0.0
64,512,23,48,0.0
64,512,23,49,0.0
64,512,23,50,0.0
64,512,23,51,0.0
64,512,23,52,0.0
64,512,23,53,0.0
64,512,23,54,0.0
64,512,23,55,0.0
64,512,23,56,0.0
64,512,23,57,0.0
64,512,23,58,0.0
64,512,23,59,0.0
64,512,23,60,0.0
64,512,23,61,0.0
64,512,23,62,0.0
64,512,23,63,0.0
64,512,23,64,0.0
64,512,24,1,0.21273663494102088
64,512,24,2,0.3249690875759452
64,512,24,3,0.07504279026290746
64,512,24,4,0.0
64,512,24,5,0.18016891958981957
64,512,24,6,0.0
64,512,24,7,0.0
64,512,24,8,0.11752531045865944
64,512,24,9,0.0
64,512,24,10,0.0
64,512,24,11,0.0
64,512,24,12,0.0
64,512,24,13,0.0
64,512,24,14,0.0
64,512,24,15,0.0
64,512,24,16,0.0
64,512,24,17,0.0
64,512,24,18,0.0
64,512,24,19,0.0
64,512,24,20,0.0
64,512,24,21,0.0
64,512,24,22,0.0
64,512,24,23,0.0
64,512,24,24,0.0
64,512,24,25,0.0
64,512,24,26,0.0
64,512,24,27,0.0
64,512,24,28,0.0
64,512,24,29,0.0
64,512,24,30,0.0
64,512,24,31,0.0
64,512,24,32,0.0
64,512,24,33,0.0
64,512,24,34,0.0
64,512,24,35,0.0
64,512,24,36,0.0
64,512,24,37,0.04958951066092793
64,512,24,38,0.03996774651071935
64,512,24,39,0.0
64,512,24,40,0.0
64,512,24,41,0.0
64,512,24,42,0.0
64,512,24,43,0.0
64,512,24,44,0.0
64,512,24,45,0.0
64,512,24,46,0.0
64,512,24,47,0.0
64,512,24,48,0.0
64,512,24,49,0.0
64,512,24,50,0.0
64,512,24,51,0.0
64,512,24,52,0.0
64,512,24,53,0.0
64,512,24,54,0.0
64,512,24,55,0.0
64,512,24,56,0.0
64,512,24,57,0.0
64,512,24,58,0.0
64,512,24,59,0.0
64,512,24,60,0.0
64,512,24,61,0.0
64,512,24,62,0.0
64,512,24,63,0.0
64,512,24,64,0.0
64,512,25,1,0.21273667534785218
64,512,25,2,0.32496922478530227
64,512,25,3,0.07504260010136553
64,512,25,4,0.0
64,512,25,5,0.18016911468417518
64,512,25,6,0.0
64,512,25,7,0.0
64,512,25,8,0.11752522605239368
64,512,25,9,0.0
64,512,25,10,0.0
64,512,25,11,0.0
64,512,25,12,0.0
64,512,25,13,0.0
64,512,25,14,0.0
64,512,25,15,0.0
64,512,25,16,0.0
64,512,25,17,0.0
64,512,25,18,0.0
64,512,25,19,0.0
64,512,25,20,0.0
64,512,25,21,0.0
64,512,25,22,0.0
64,512,25,23,0.0
64,512,25,24,0.0
64,512,25,25,0.0
64,512,25,26,0.0
64,512,25,27,0.0
64,512,25,28,0.0
64,512,25,29,0.0
64,512,25,30,0.0
64,512,25,31,0.0
64,512,25,32,0.0
64,512,25,33,0.0
64,512,25,34,0.0
64,512,25,35,0.0
64,512,25,36,0.0
64,512,25,37,0.04958951224693011
64,512,25,38,0.03996764678198111
64,512,25,39,0.0
64,512,25,40,0.0
64,512,25,41,0.0
64,512,25,42,0.0
64,512,25,43,0.0
64,512,25,44,0.0
64,512,25,45,0.0
64,512,25,46,0.0
64,512,25,47,0.0
64,512,25,48,0.0
64,512,25,49,0.0
64,512,25,50,0.0
64,512,25,51,0.0
64,512,25,52,0.0
64,512,25,53,0.0
64,512,25,54,0.0
64,512,25,55,0.0
64,512,25,56,0.0
64,512,25,57,0.0
64,512,25,58,0.0
64,512,25,59,0.0
64,512,25,60,0.0
64,512,25,61,0.0
64,512,25,62,0.0
64,512,25,63,0.0
64,512,25,64,0.0
64,512,26,1,0.2127366221733046
64,512,26,2,0.32496917818119175
64,512,26,3,0.07504222515156789
64,512,26,4,0.0
64,512,26,5,0.18016971043369312
64,512,26,6,0.0
64,512,26,7,0.0
64,512,26,8,0.11752502956141185
64,512,26,9,0.0
64,512,26,10,0.0
64,512,26,11,0.0
64,512,26,12,0.0
64,512,26,13,0.0
64,512,26,14,0.0
64,512,26,15,0.0
64,512,26,16,0.0
64,512,26,17,0.0
64,512,26,18,0.0
64,512,26,19,0.0
64,512,26,20,0.0
64,512,26,21,0.0
64,512,26,22,0.0
64,512,26,23,0.0
64,512,26,24,0.0
64,512,26,25,0.0
64,512,26,26,0.0
64,512,26,27,0.0
64,512,26,28,0.0
64,512,26,29,0.0
64,512,26,30,0.0
64,512,26,31,0.0
64,512,26,32,0.0
64,512,26,33,0.0
64,512,26,34,0.0
64,512,26,35,0.0
64,512,26,36,0.0
64,512,26,37,0.04958950169231223
64,512,26,38,0.03996773280651861
64,512,26,39,0.0
64,512,26,40,0.0
64,512,26,41,0.0
64,512,26,42,0.0
64,512,26,43,0.0
64,512,26,44,0.0
64,512,26,45,0.0
64,512,26,46,0.0
64,512,26,47,0.0
64,512,26,48,0.0
64,512,26,49,0.0
64,512,26,50,0.0
64,512,26,51,0.0
64,512,26,52,0.0
64,512,26,53,0.0
64,512,26,54,0.0
64,512,26,55,0.0
64,512,26,56,0.0
64,512,26,57,0.0
64,512,26,58,0.0
64,512,26,59,0.0
64,512,26,60,0.0
64,512,26,61,0.0
64,512,26,62,0.0
64,512,26,63,0.0
64,512,26,64,0.0
64,512,27,1,0.21273667934892376
64,512,27,2,0.32496912546499157
64,512,27,3,0.07504137416862838
64,512,27,4,0.0
64,512,27,5,0.1801708757134063
64,512,27,6,0.0
64,512,27,7,0.0
64,512,27,8,0.11752472566766572
64,512,27,9,0.0
64,512,27,10,0.0
64,512,27,11,0.0
64,512,27,12,0.0
64,512,27,13,0.0
64,512,27,14,0.0
64,512,27,15,0.0
64,512,27,16,0.0
64,512,27,17,0.0
64,512,27,18,0.0
64,512,27,19,0.0
64,512,27,20,0.0
64,512,27,21,0.0
64,512,27,22,0.0
64,512,27,23,0.0
64,512,27,24,0.0
64,512,27,25,0.0
64,512,27,26,0.0
64,512,27,27,0.0
64,512,27,28,0.0
64,512,27,29,0.0
64,512,27,30,0.0
64,512,27,31,0.0
64,512,27,32,0.0
64,512,27,33,0.0
64,512,27,34,0.0
64,512,27,35,0.0
64,512,27,36,0.0
64,512,27,37,0.04958948815425157
64,512,27,38,0.03996773148213273
64,512,27,39,0.0
64,512,27,40,0.0
64,512,27,41,0.0
64,512,27,42,0.0
64,512,27,43,0.0
64,512,27,44,0.0
64,512,27,45,0.0
64,512,27,46,0.0
64,512,27,47,0.0
64,512,27,48,0.0
64,512,27,49,0.0
64,512,27,50,0.0
64,512,27,51,0.0
64,512,27,52,0.0
64,512,27,53,0.0
64,512,27,54,0.0
64,512,27,55,0.0
64,512,27,56,0.0
64,512,27,57,0.0
64,512,27,58,0.0
64,512,27,59,0.0
64,512,27,60,0.0
64,512,27,61,0.0
64,512,27,62,0.0
64,512,27,63,0.0
64,512,27,64,0.0
64,512,28,1,0.2127366944554779
64,512,28,2,0.3249690311302232
64,512,28,3,0.07504290128040537
64,512,28,4,0.0
64,512,28,5,0.18016874799816382
64,512,28,6,0.0
64,512,28,7,0.0
64,512,28,8,0.11752545931240128
64,512,28,9,0.0
64,512,28,10,0.0
64,512,28,11,0.0
64,512,28,12,0.0
64,512,28,13,0.0
64,512,28,14,0.0
64,512,28,15,0.0
64,512,28,16,0.0
64,512,28,17,0.0
64,512,28,18,0.0
64,512,28,19,0.0
64,512,28,20,0.0
64,512,28,21,0.0
64,512,28,22,0.0
64,512,28,23,0.0
64,512,28,24,0.0
64,512,28,25,0.0
64,512,28,26,0.0
64,512,28,27,0.0
64,512,28,28,0.0
64,512,28,29,0.0
64,512,28,30,0.0
64,512,28,31,0.0
64,512,28,32,0.0
64,512,28,33,0.0
64,512,28,34,0.0
64,512,28,35,0.0
64,512,28,36,0.0
64,512,28,37,0.04958926518609563
64,512,28,38,0.039967900637232774
64,512,28,39,0.0
64,512,28,40,0.0
64,512,28,41,0.0
64,512,28,42,0.0
64,512,28,43,0.0
64,512,28,44,0.0
64,512,28,45,0.0
64,512,28,46,0.0
64,512,28,47,0.0
64,512,28,48,0.0
64,512,28,49,0.0
64,512,28,50,0.0
64,512,28,51,0.0
64,512,28,52,0.0
64,512,28,53,0.0
64,512,28,54,0.0
64,512,28,55,0.0
64,512,28,56,0.0
64,512,28,57,0.0
64,512,28,58,0.0
64,512,28,59,0.0
64,512,28,60,0.0
64,512,28,61,0.0
64,512,28,62,0.0
64,512,28,63,0.0
64,512,28,64,0.0
64,512,29,1,0.21273666170687894
64,512,29,2,0.32496913280137235
64,512,29,3,0.07504252926306876
64,512,29,4,0.0
64,512,29,5,0.18016926489371335
64,512,29,6,0.0
64,512,29,7,0.0
64,512,29,8,0.11752520830632286
64,512,29,9,0.0
64,512,29,10,0.0
64,512,29,11,0.0
64,512,29,12,0.0
64,512,29,13,0.0
64,512,29,14,0.0
64,512,29,15,0.0
64,512,29,16,0.0
64,512,29,17,0.0
64,512,29,18,0.0
64,512,29,19,0.0
64,512,29,20,0.0
64,512,29,21,0.0
64,512,29,22,0.0
64,512,29,23,0.0
64,512,29,24,0.0
64,512,29,25,0.0
64,512,29,26,0.0
64,512,29,27,0.0
64,512,29,28,0.0
64,512,29,29,0.0
64,512,29,30,0.0
64,512,29,31,0.0
64,512,29,32,0.0
64,512,29,33,0.0
64,512,29,34,0.0
64,512,29,35,0.0
64,512,29,36,0.0
64,512,29,37,0.04958942084217872
64,512,29,38,0.03996778218646487
64,512,29,39,0.0
64,512,29,40,0.0
64,512,29,41,0.0
64,512,29,42,0.0
64,512,29,43,0.0
64,512,29,44,0.0
64,512,29,45,0.0
64,512,29,46,0.0
64,512,29,47,0.0
64,512,29,48,0.0
64,512,29,49,0.0
64,512,29,50,0.0
64,512,29,51,0.0
64,512,29,52,0.0
64,512,29,53,0.0
64,512,29,54,0.0
64,512,29,55,0.0
64,512,29,56,0.0
64,512,29,57,0.0
64,512,29,58,0.0
64,512,29,59,0.0
64,512,29,60,0.0
64,512,29,61,0.0
64,512,29,62,0.0
64,512,29,63,0.0
64,512,29,64,0.0
64,512,30,1,0.21273676893809917
64,512,30,2,0.32496918548479425
64,512,30,3,0.07504209095210083
64,512,30,4,0.0
64,512,30,5,0.1801699379744349
64,512,30,6,0.0
64,512,30,7,0.0
64,512,30,8,0.11752482221555134
64,512,30,9,0.0
64,512,30,10,0.0
64,512,30,11,0.0
64,512,30,12,0.0
64,512,30,13,0.0
64,512,30,14,0.0
64,512,30,15,0.0
64,512,30,16,0.0
64,512,30,17,0.0
64,512,30,18,0.0
64,512,30,19,0.0
64,512,30,20,0.0
64,512,30,21,0.0
64,512,30,22,0.0
64,512,30,23,0.0
64,512,30,24,0.0
64,512,30,25,0.0
64,512,30,26,0.0
64,512,30,27,0.0
64,512,30,28,0.0
64,512,30,29,0.0
64,512,30,30,0.0
64,512,30,31,0.0
64,512,30,32,0.0
64,512,30,33,0.0
64,512,30,34,0.0
64,512,30,35,0.0
64,512,30,36,0.0
64,512,30,37,0.049589458586910815
64,512,30,38,0.039967735848108664
64,512,30,39,0.0
64,512,30,40,0.0
64,512,30,41,0.0
64,512,30,42,0.0
64,512,30,43,0.0
64,512,30,44,0.0
64,512,30,45,0.0
64,512,30,46,0.0
64,512,30,47,0.0
64,512,30,48,0.0
64,512,30,49,0.0
64,512,30,50,0.0
64,512,30,51,0.0
64,512,30,52,0.0
64,512,30,53,0.0
64,512,30,54,0.0
64,512,30,55,0.0
64,512,30,56,0.0
64,512,30,57,0.0
64,512,30,58,0.0
64,512,30,59,0.0
64,512,30,60,0.0
64,512,30,61,0.0
64,512,30,62,0.0
64,512,30,63,0.0
64,512,30,64,0.0
64,512,31,1,0.212736676051538
64,512,31,2,0.32496911330350625
64,512,31,3,0.07504235513858085
64,512,31,4,0.0
64,512,31,5,0.18016941490865424
64,512,31,6,0.0
64,512,31,7,0.0
64,512,31,8,0.11752519213698538
64,512,31,9,0.0
64,512,31,10,0.0
64,512,31,11,0.0
64,512,31,12,0.0
64,512,31,13,0.0
64,512,31,14,0.0
64,512,31,15,0.0
64,512,31,16,0.0
64,512,31,17,0.0
64,512,31,18,0.0
64,512,31,19,0.0
64,512,31,20,0.0
64,512,31,21,0.0
64,512,31,22,0.0
64,512,31,23,0.0
64,512,31,24,0.0
64,512,31,25,0.0
64,512,31,26,0.0
64,512,31,27,0.0
64,512,31,28,0.0
64,512,31,29,0.0
64,512,31,30,0.0
64,512,31,31,0.0
64,512,31,32,0.0
64,512,31,33,0.0
64,512,31,34,0.0
64,512,31,35,0.0
64,512,31,36,0.0
64,512,31,37,0.04958951215926884
64,512,31,38,0.039967736301466265
64,512,31,39,0.0
64,512,31,40,0.0
64,512,31,41,0.0
64,512,31,42,0.0
64,512,31,43,0.0
64,512,31,44,0.0
64,512,31,45,0.0
64,512,31,46,0.0
64,512,31,47,0.0
64,512,31,48,0.0
64,512,31,49,0.0
64,512,31,50,0.0
64,512,31,51,0.0
64,512,31,52,0.0
64,512,31,53,0.0
64,512,31,54,0.0
64,512,31,55,0.0
64,512,31,56,0.0
64,512,31,57,0.0
64,512,31,58,0.0
64,512,31,59,0.0
64,512,31,60,0.0
64,512,31,61,0.0
64,512,31,62,0.0
64,512,31,63,0.0
64,512,31,64,0.0
64,512,32,1,0.21273665847418158
64,512,32,2,0.32496907796863583
64,512,32,3,0.07504275004624048
64,512,32,4,0.0
64,512,32,5,0.18016902168825194
64,512,32,6,0.0
64,512,32,7,0.0
64,512,32,8,0.11752526875648155
64,512,32,9,0.0
64,512,32,10,0.0
64,512,32,11,0.0
64,512,32,12,0.0
64,512,32,13,0.0
64,512,32,14,0.0
64,512,32,15,0.0
64,512,32,16,0.0
64,512,32,17,0.0
64,512,32,18,0.0
64,512,32,19,0.0
64,512,32,20,0.0
64,512,32,21,0.0
64,512,32,22,0.0
64,512,32,23,0.0
64,512,32,24,0.0
64,512,32,25,0.0
64,512,32,26,0.0
64,512,32,27,0.0
64,512,32,28,0.0
64,512,32,29,0.0
64,512,32,30,0.0
64,512,32,31,0.0
64,512,32,32,0.0
64,512,32,33,0.0
64,512,32,34,0.0
64,512,32,35,0.0
64,512,32,36,0.0
64,512,32,37,0.049589601637286165
64,512,32,38,0.0399676214289227
64,512,32,39,0.0
64,512,32,40,0.0
64,512,32,41,0.0
64,512,32,42,0.0
64,512,32,43,0.0
64,512,32,44,0.0
64,512,32,45,0.0
64,512,32,46,0.0
64,512,32,47,0.0
64,512,32,48,0.0
64,512,32,49,0.0
64,512,32,50,0.0
64,512,32,51,0.0
64,512,32,52,0.0
64,512,32,53,0.0
64,512,32,54,0.0
64,512,32,55,0.0
64,512,32,56,0.0
64,512,32,57,0.0
64,512,32,58,0.0
64,512,32,59,0.0
64,512,32,60,0.0
64,512,32,61,0.0
64,512,32,62,0.0
64,512,32,63,0.0
64,512,32,64,0.0
64,512,33,1,0.21273673703719018
64,512,33,2,0.3249691207549291
64,512,33,3,0.07504220109512101
64,512,33,4,0.0
64,512,33,5,0.1801697276607517
64,512,33,6,0.0
64,512,33,7,0.0
64,512,33,8,0.11752498544516435
64,512,33,9,0.0
64,512,33,10,0.0
64,512,33,11,0.0
64,512,33,12,0.0
64,512,33,13,0.0
64,512,33,14,0.0
64,512,33,15,0.0
64,512,33,16,0.0
64,512,33,17,0.0
64,512,33,18,0.0
64,512,33,19,0.0
64,512,33,20,0.0
64,512,33,21,0.0
64,512,33,22,0.0
64,512,33,23,0.0
64,512,33,24,0.0
64,512,33,25,0.0
64,512,33,26,0.0
64,512,33,27,0.0
64,512,33,28,0.0
64,512,33,29,0.0
64,512,33,30,0.0
64,512,33,31,0.0
64,512,33,32,0.0
64,512,33,33,0.0
64,512,33,34,0.0
64,512,33,35,0.0
64,512,33,36,0.0
64,512,33,37,0.04958979667269541
64,512,33,38,0.039967431334148255
64,512,33,39,0.0
64,512,33,40,0.0
64,512,33,41,0.0
64,512,33,42,0.0
64,512,33,43,0.0
64,512,33,44,0.0
64,512,33,45,0.0
64,512,33,46,0.0
64,512,33,47,0.0
64,512,33,48,0.0
64,512,33,49,0.0
64,512,33,50,0.0
64,512,33,51,0.0
64,512,33,52,0.0
64,512,33,53,0.0
64,512,33,54,0.0
64,512,33,55,0.0
64,512,33,56,0.0
64,512,33,57,0.0
64,512,33,58,0.0
64,512,33,59,0.0
64,512,33,60,0.0
64,512,33,61,0.0
64,512,33,62,0.0
64,512,33,63,0.0
64,512,33,64,0.0
64,512,34,1,0.2127366808312212
64,512,34,2,0.3249691115375921
64,512,34,3,0.07504269695127139
64,512,34,4,0.0
64,512,34,5,0.18016901951956246
64,512,34,6,0.0
64,512,34,7,0.0
64,512,34,8,0.11752529263994814
64,512,34,9,0.0
64,512,34,10,0.0
64,512,34,11,0.0
64,512,34,12,0.0
64,512,34,13,0.0
64,512,34,14,0.0
64,512,34,15,0.0
64,512,34,16,0.0
64,512,34,17,0.0
64,512,34,18,0.0
64,512,34,19,0.0
64,512,34,20,0.0
64,512,34,21,0.0
64,512,34,22,0.0
64,512,34,23,0.0
64,512,34,24,0.0
64,512,34,25,0.0
64,512,34,26,0.0
64,512,34,27,0.0
64,512,34,28,0.0
64,512,34,29,0.0
64,512,34,30,0.0
64,512,34,31,0.0
64,512,34,32,0.0
64,512,34,33,0.0
64,512,34,34,0.0
64,512,34,35,0.0
64,512,34,36,0.0
64,512,34,37,0.0495895089385218
64,512,34,38,0.03996768958188291
64,512,34,39,0.0
64,512,34,40,0.0
64,512,34,41,0.0
64,512,34,42,0.0
64,512,34,43,0.0
64,512,34,44,0.0
64,512,34,45,0.0
64,512,34,46,0.0
64,512,34,47,0.0
64,512,34,48,0.0
64,512,34,49,0.0
64,512,34,50,0.0
64,512,34,51,0.0
64,512,34,52,0.0
64,512,34,53,0.0
64,512,34,54,0.0
64,512,34,55,0.0
64,512,34,56,0.0
64,512,34,57,0.0
64,512,34,58,0.0
64,512,34,59,0.0
64,512,34,60,0.0
64,512,34,61,0.0
64,512,34,62,0.0
64,512,34,63,0.0
64,512,34,64,0.0
64,512,35,1,0.21273667639581967
64,512,35,2,0.32496922876453044
64,512,35,3,0.07504223661952227
64,512,35,4,0.0
64,512,35,5,0.18016951399289263
64,512,35,6,0.0
64,512,35,7,0.0
64,512,35,8,0.11752513587895955
64,512,35,9,0.0
64,512,35,10,0.0
64,512,35,11,0.0
64,512,35,12,0.0
64,512,35,13,0.0
64,512,35,14,0.0
64,512,35,15,0.0
64,512,35,16,0.0
64,512,35,17,0.0
64,512,35,18,0.0
64,512,35,19,0.0
64,512,35,20,0.0
64,512,35,21,0.0
64,512,35,22,0.0
64,512,35,23,0.0
64,512,35,24,0.0
64,512,35,25,0.0
64,512,35,26,0.0
64,512,35,27,0.0
64,512,35,28,0.0
64,512,35,29,0.0
64,512,35,30,0.0
64,512,35,31,0.0
64,512,35,32,0.0
64,512,35,33,0.0
64,512,35,34,0.0
64,512,35,35,0.0
64,512,35,36,0.0
64,512,35,37,0.04958943598663732
64,512,35,38,0.03996777236163819
64,512,35,39,0.0
64,512,35,40,0.0
64,512,35,41,0.0
64,512,35,42,0.0
64,512,35,43,0.0
64,512,35,44,0.0
64,512,35,45,0.0
64,512,35,46,0.0
64,512,35,47,0.0
64,512,35,48,0.0
64,512,35,49,0.0
64,512,35,50,0.0
64,512,35,51,0.0
64,512,35,52,0.0
64,512,35,53,0.0
64,512,35,54,0.0
64,512,35,55,0.0
64,512,35,56,0.0
64,512,35,57,0.0
64,512,35,58,0.0
64,512,35,59,0.0
64,512,35,60,0.0
64,512,35,61,0.0
64,512,35,62,0.0
64,512,35,63,0.0
64,512,35,64,0.0
64,512,36,1,0.21273670594520025
64,512,36,2,0.324969091096786
64,512,36,3,0.07504262050458824
64,512,36,4,0.0
64,512,36,5,0.18016913481967844
64,512,36,6,0.0
64,512,36,7,0.0
64,512,36,8,0.11752520920294895
64,512,36,9,0.0
64,512,36,10,0.0
64,512,36,11,0.0
64,512,36,12,0.0
64,512,36,13,0.0
64,512,36,14,0.0
64,512,36,15,0.0
64,512,36,16,0.0
64,512,36,17,0.0
64,512,36,18,0.0
64,512,36,19,0.0
64,512,36,20,0.0
64,512,36,21,0.0
64,512,36,22,0.0
64,512,36,23,0.0
64,512,36,24,0.0
64,512,36,25,0.0
64,512,36,26,0.0
64,512,36,27,0.0
64,512,36,28,0.0
64,512,36,29,0.0
64,512,36,30,0.0
64,512,36,31,0.0
64,512,36,32,0.0
64,512,36,33,0.0
64,512,36,34,0.0
64,512,36,35,0.0
64,512,36,36,0.0
64,512,36,37,0.04958941915621652
64,512,36,38,0.03996781927458149
64,512,36,39,0.0
64,512,36,40,0.0
64,512,36,41,0.0
64,512,36,42,0.0
64,512,36,43,0.0
64,512,36,44,0.0
64,512,36,45,0.0
64,512,36,46,0.0
64,512,36,47,0.0
64,512,36,48,0.0
64,512,36,49,0.0
64,512,36,50,0.0
64,512,36,51,0.0
64,512,36,52,0.0
64,512,36,53,0.0
64,512,36,54,0.0
64,512,36,55,0.0
64,512,36,56,0.0
64,512,36,57,0.0
64,512,36,58,0.0
64,512,36,59,0.0
64,512,36,60,0.0
64,512,36,61,0.0
64,512,36,62,0.0
64,512,36,63,0.0
64,512,36,64,0.0
64,512,37,1,0.21273663167353302
64,512,37,2,0.3249692155467706
64,512,37,3,0.0750424017060306
64,512,37,4,0.0
64,512,37,5,0.1801692613834084
64,512,37,6,0.0
64,512,37,7,0.0
64,512,37,8,0.1175253675430971
64,512,37,9,0.0
64,512,37,10,0.0
64,512,37,11,0.0
64,512,37,12,0.0
64,512,37,13,0.0
64,512,37,14,0.0
64,512,37,15,0.0
64,512,37,16,0.0
64,512,37,17,0.0
64,512,37,18,0.0
64,512,37,19,0.0
64,512,37,20,0.0
64,512,37,21,0.0
64,512,37,22,0.0
64,512,37,23,0.0
64,512,37,24,0.0
64,512,37,25,0.0
64,512,37,26,0.0
64,512,37,27,0.0
64,512,37,28,0.0
64,512,37,29,0.0
64,512,37,30,0.0
64,512,37,31,0.0
64,512,37,32,0.0
64,512,37,33,0.0
64,512,37,34,0.0
64,512,37,35,0.0
64,512,37,36,0.0
64,512,37,37,0.04958943924346334
64,512,37,38,0.039967682903697115
64,512,37,39,0.0
64,512,37,40,0.0
64,512,37,41,0.0
64,512,37,42,0.0
64,512,37,43,0.0
64,512,37,44,0.0
64,512,37,45,0.0
64,512,37,46,0.0
64,512,37,47,0.0
64,512,37,48,0.0
64,512,37,49,0.0
64,512,37,50,0.0
64,512,37,51,0.0
64,512,37,52,0.0
64,512,37,53,0.0
64,512,37,54,0.0
64,512,37,55,0.0
64,512,37,56,0.0
64,512,37,57,0.0
64,512,37,58,0.0
64,512,37,59,0.0
64,512,37,60,0.0
64,512,37,61,0.0
64,512,37,62,0.0
64,512,37,63,0.0
64,512,37,64,0.0
64,512,38,1,0.21273666655551973
64,512,38,2,0.32496905003765936
64,512,38,3,0.0750433552543573
64,512,38,4,0.0
64,512,38,5,0.18016810126479918
64,512,38,6,0.0
64,512,38,7,0.0
64,512,38,8,0.11752563568098486
64,512,38,9,0.0
64,512,38,10,0.0
64,512,38,11,0.0
64,512,38,12,0.0
64,512,38,13,0.0
64,512,38,14,0.0
64,512,38,15,0.0
64,512,38,16,0.0
64,512,38,17,0.0
64,512,38,18,0.0
64,512,38,19,0.0
64,512,38,20,0.0
64,512,38,21,0.0
64,512,38,22,0.0
64,512,38,23,0.0
64,512,38,24,0.0
64,512,38,25,0.0
64,512,38,26,0.0
64,512,38,27,0.0
64,512,38,28,0.0
64,512,38,29,0.0
64,512,38,30,0.0
64,512,38,31,0.0
64,512,38,32,0.0
64,512,38,33,0.0
64,512,38,34,0.0
64,512,38,35,0.0
64,512,38,36,0.0
64,512,38,37,0.04958946573481498
64,512,38,38,0.039967725471864626
64,512,38,39,0.0
64,512,38,40,0.0
64,512,38,41,0.0
64,512,38,42,0.0
64,512,38,43,0.0
64,512,38,44,0.0
64,512,38,45,0.0
64,512,38,46,0.0
64,512,38,47,0.0
64,512,38,48,0.0
64,512,38,49,0.0
64,512,38,50,0.0
64,512,38,51,0.0
64,512,38,52,0.0
64,512,38,53,0.0
64,512,38,54,0.0
64,512,38,55,0.0
64,512,38,56,0.0
64,512,38,57,0.0
64,512,38,58,0.0
64,512,38,59,0.0
64,512,38,60,0.0
64,512,38,61,0.0
64,512,38,62,0.0
64,512,38,63,0.0
64,512,38,64,0.0
64,512,39,1,0.21273671274740774
64,512,39,2,0.3249691500326554
64,512,39,3,0.07504228675574741
64,512,39,4,0.0
64,512,39,5,0.18016961045793586
64,512,39,6,0.0
64,512,39,7,0.0
64,512,39,8,0.1175250639653287
64,512,39,9,0.0
64,512,39,10,0.0
64,512,39,11,0.0
64,512,39,12,0.0
64,512,39,13,0.0
64,512,39,14,0.0
64,512,39,15,0.0
64,512,39,16,0.0
64,512,39,17,0.0
64,512,39,18,0.0
64,512,39,19,0.0
64,512,39,20,0.0
64,512,39,21,0.0
64,512,39,22,0.0
64,512,39,23,0.0
64,512,39,24,0.0
64,512,39,25,0.0
64,512,39,26,0.0
64,512,39,27,0.0
64,512,39,28,0.0
64,512,39,29,0.0
64,512,39,30,0.0
64,512,39,31,0.0
64,512,39,32,0.0
64,512,39,33,0.0
64,512,39,34,0.0
64,512,39,35,0.0
64,512,39,36,0.0
64,512,39,37,0.04958944070202227
64,512,39,38,0.039967735338902695
64,512,39,39,0.0
64,512,39,40,0.0
64,512,39,41,0.0
64,512,39,42,0.0
64,512,39,43,0.0
64,512,39,44,0.0
64,512,39,45,0.0
64,512,39,46,0.0
64,512,39,47,0.0
64,512,39,48,0.0
64,512,39,49,0.0
64,512,39,50,0.0
64,512,39,51,0.0
64,512,39,52,0.0
64,512,39,53,0.0
64,512,39,54,0.0
64,512,39,55,0.0
64,512,39,56,0.0
64,512,39,57,0.0
64,512,39,58,0.0
64,512,39,59,0.0
64,512,39,60,0.0
64,512,39,61,0.0
64,512,39,62,0.0
64,512,39,63,0.0
64,512,39,64,0.0
64,512,40,1,0.2127367117692655
64,512,40,2,0.32496911894914016
64,512,40,3,0.07504275060907203
64,512,40,4,0.0
64,512,40,5,0.18016907052041523
64,512,40,6,0.0
64,512,40,7,0.0
64,512,40,8,0.11752522634009561
64,512,40,9,0.0
64,512,40,10,0.0
64,512,40,11,0.0
64,512,40,12,0.0
64,512,40,13,0.0
64,512,40,14,0.0
64,512,40,15,0.0
64,512,40,16,0.0
64,512,40,17,0.0
64,512,40,18,0.0
64,512,40,19,0.0
64,512,40,20,0.0
64,512,40,21,0.0
64,512,40,22,0.0
64,512,40,23,0.0
64,512,40,24,0.0
64,512,40,25,0.0
64,512,40,26,0.0
64,512,40,27,0.0
64,512,40,28,0.0
64,512,40,29,0.0
64,512,40,30,0.0
64,512,40,31,0.0
64,512,40,32,0.0
64,512,40,33,0.0
64,512,40,34,0.0
64,512,40,35,0.0
64,512,40,36,0.0
64,512,40,37,0.049589393565321306
64,512,40,38,0.0399677282466902
64,512,40,39,0.0
64,512,40,40,0.0
64,512,40,41,0.0
64,512,40,42,0.0
64,512,40,43,0.0
64,512,40,44,0.0
64,512,40,45,0.0
64,512,40,46,0.0
64,512,40,47,0.0
64,512,40,48,0.0
64,512,40,49,0.0
64,512,40,50,0.0
64,512,40,51,0.0
64,512,40,52,0.0
64,512,40,53,0.0
64,512,40,54,0.0
64,512,40,55,0.0
64,512,40,56,0.0
64,512,40,57,0.0
64,512,40,58,0.0
64,512,40,59,0.0
64,512,40,60,0.0
64,512,40,61,0.0
64,512,40,62,0.0
64,512,40,63,0.0
64,512,40,64,0.0
64,512,41,1,0.2127367056796088
64,512,41,2,0.32496902761484864
64,512,41,3,0.0750428661583029
64,512,41,4,0.0
64,512,41,5,0.1801689958865105
64,512,41,6,0.0
64,512,41,7,0.0
64,512,41,8,0.11752516039347803
64,512,41,9,0.0
64,512,41,10,0.0
64,512,41,11,0.0
64,512,41,12,0.0
64,512,41,13,0.0
64,512,41,14,0.0
64,512,41,15,0.0
64,512,41,16,0.0
64,512,41,17,0.0
64,512,41,18,0.0
64,512,41,19,0.0
64,512,41,20,0.0
64,512,41,21,0.0
64,512,41,22,0.0
64,512,41,23,0.0
64,512,41,24,0.0
64,512,41,25,0.0
64,512,41,26,0.0
64,512,41,27,0.0
64,512,41,28,0.0
64,512,41,29,0.0
64,512,41,30,0.0
64,512,41,31,0.0
64,512,41,32,0.0
64,512,41,33,0.0
64,512,41,34,0.0
64,512,41,35,0.0
64,512,41,36,0.0
64,512,41,37,0.0495896590577089
64,512,41,38,0.03996758520954225
64,512,41,39,0.0
64,512,41,40,0.0
64,512,41,41,0.0
64,512,41,42,0.0
64,512,41,43,0.0
64,512,41,44,0.0
64,512,41,45,0.0
64,512,41,46,0.0
64,512,41,47,0.0
64,512,41,48,0.0
64,512,41,49,0.0
64,512,41,50,0.0
64,512,41,51,0.0
64,512,41,52,0.0
64,512,41,53,0.0
64,512,41,54,0.0
64,512,41,55,0.0
64,512,41,56,0.0
64,512,41,57,0.0
64,512,41,58,0.0
64,512,41,59,0.0
64,512,41,60,0.0
64,512,41,61,0.0
64,512,41,62,0.0
64,512,41,63,0.0
64,512,41,64,0.0
64,512,42,1,0.212736727069315
64,512,42,2,0.3249690014567875
64,512,42,3,0.0750429884332121
64,512,42,4,0.0
64,512,42,5,0.18016868554518514
64,512,42,6,0.0
64,512,42,7,0.0
64,512,42,8,0.11752544186015197
64,512,42,9,0.0
64,512,42,10,0.0
64,512,42,11,0.0
64,512,42,12,0.0
64,512,42,13,0.0
64,512,42,14,0.0
64,512,42,15,0.0
64,512,42,16,0.0
64,512,42,17,0.0
64,512,42,18,0.0
64,512,42,19,0.0
64,512,42,20,0.0
64,512,42,21,0.0
64,512,42,22,0.0
64,512,42,23,0.0
64,512,42,24,0.0
64,512,42,25,0.0
64,512,42,26,0.0
64,512,42,27,0.0
64,512,42,28,0.0
64,512,42,29,0.0
64,512,42,30,0.0
64,512,42,31,0.0
64,512,42,32,0.0
64,512,42,33,0.0
64,512,42,34,0.0
64,512,42,35,0.0
64,512,42,36,0.0
64,512,42,37,0.04958950529532773
64,512,42,38,0.03996765034002051
64,512,42,39,0.0
64,512,42,40,0.0
64,512,42,41,0.0
64,512,42,42,0.0
64,512,42,43,0.0
64,512,42,44,0.0
64,512,42,45,0.0
64,512,42,46,0.0
64,512,42,47,0.0
64,512,42,48,0.0
64,512,42,49,0.0
64,512,42,50,0.0
64,512,42,51,0.0
64,512,42,52,0.0
64,512,42,53,0.0
64,512,42,54,0.0
64,512,42,55,0.0
64,512,42,56,0.0
64,512,42,57,0.0
64,512,42,58,0.0
64,512,42,59,0.0
64,512,42,60,0.0
64,512,42,61,0.0
64,512,42,62,0.0
64,512,42,63,0.0
64,512,42,64,0.0
64,512,43,1,0.21273667141255403
64,512,43,2,0.3249691803524808
64,512,43,3,0.07504256395620636
64,512,43,4,0.0
64,512,43,5,0.1801691770394545
64,512,43,6,0.0
64,512,43,7,0.0
64,512,43,8,0.11752520925060919
64,512,43,9,0.0
64,512,43,10,0.0
64,512,43,11,0.0
64,512,43,12,0.0
64,512,43,13,0.0
64,512,43,14,0.0
64,512,43,15,0.0
64,512,43,16,0.0
64,512,43,17,0.0
64,512,43,18,0.0
64,512,43,19,0.0
64,512,43,20,0.0
64,512,43,21,0.0
64,512,43,22,0.0
64,512,43,23,0.0
64,512,43,24,0.0
64,512,43,25,0.0
64,512,43,26,0.0
64,512,43,27,0.0
64,512,43,28,0.0
64,512,43,29,0.0
64,512,43,30,0.0
64,512,43,31,0.0
64,512,43,32,0.0
64,512,43,33,0.0
64,512,43,34,0.0
64,512,43,35,0.0
64,512,43,36,0.0
64,512,43,37,0.049590010987545605
64,512,43,38,0.03996718700114941
64,512,43,39,0.0
64,512,43,40,0.0
64,512,43,41,0.0
64,512,43,42,0.0
64,512,43,43,0.0
64,512,43,44,0.0
64,512,43,45,0.0
64,512,43,46,0.0
64,512,43,47,0.0
64,512,43,48,0.0
64,512,43,49,0.0
64,512,43,50,0.0
64,512,43,51,0.0
64,512,43,52,0.0
64,512,43,53,0.0
64,512,43,54,0.0
64,512,43,55,0.0
64,512,43,56,0.0
64,512,43,57,0.0
64,512,43,58,0.0
64,512,43,59,0.0
64,512,43,60,0.0
64,512,43,61,0.0
64,512,43,62,0.0
64,512,43,63,0.0
64,512,43,64,0.0
64,512,44,1,0.21273660390680554
64,512,44,2,0.3249691153434684
64,512,44,3,0.07504287797192968
64,512,44,4,0.0
64,512,44,5,0.18016887037098606
64,512,44,6,0.0
64,512,44,7,0.0
64,512,44,8,0.11752536730083542
64,512,44,9,0.0
64,512,44,10,0.0
64,512,44,11,0.0
64,512,44,12,0.0
64,512,44,13,0.0
64,512,44,14,0.0
64,512,44,15,0.0
64,512,44,16,0.0
64,512,44,17,0.0
64,512,44,18,0.0
64,512,44,19,0.0
64,512,44,20,0.0
64,512,44,21,0.0
64,512,44,22,0.0
64,512,44,23,0.0
64,512,44,24,0.0
64,512,44,25,0.0
64,512,44,26,0.0
64,512,44,27,0.0
64,512,44,28,0.0
64,512,44,29,0.0
64,512,44,30,0.0
64,512,44,31,0.0
64,512,44,32,0.0
64,512,44,33,0.0
64,512,44,34,0.0
64,512,44,35,0.0
64,512,44,36,0.0
64,512,44,37,0.04958954048553528
64,512,44,38,0.039967624620439526
64,512,44,39,0.0
64,512,44,40,0.0
64,512,44,41,0.0
64,512,44,42,0.0
64,512,44,43,0.0
64,512,44,44,0.0
64,512,44,45,0.0
64,512,44,46,0.0
64,512,44,47,0.0
64,512,44,48,0.0
64,512,44,49,0.0
64,512,44,50,0.0
64,512,44,51,0.0
64,512,44,52,0.0
64,512,44,53,0.0
64,512,44,54,0.0
64,512,44,55,0.0
64,512,44,56,0.0
64,512,44,57,0.0
64,512,44,58,0.0
64,512,44,59,0.0
64,512,44,60,0.0
64,512,44,61,0.0
64,512,44,62,0.0
64,512,44,63,0.0
64,512,44,64,0.0
64,1024,0,1,0.14458464002643234
64,1024,0,2,0.3066336613282254
64,1024,0,3,0.12782027657792772
64,1024,0,4,0.0
64,1024,0,5,0.1491969096699361
64,1024,0,6,0.1038873804098091
64,1024,0,7,0.0
64,1024,0,8,0.05289074988843471
64,1024,0,9,0.0
64,1024,0,10,0.0
64,1024,0,11,0.0
64,1024,0,12,0.0
64,1024,0,13,0.0
64,1024,0,14,0.0
64,1024,0,15,0.0
64,1024,0,16,0.0
64,1024,0,17,0.0
64,1024,0,18,0.0
64,1024,0,19,0.0
64,1024,0,20,0.0
64,1024,0,21,0.0
64,1024,0,22,0.0
64,1024,0,23,0.0
64,1024,0,24,0.0
64,1024,0,25,0.0
64,1024,0,26,0.0
64,1024,0,27,0.0
64,1024,0,28,0.0
64,1024,0,29,0.0
64,1024,0,30,0.0
64,1024,0,31,0.0
64,1024,0,32,0.0
64,1024,0,33,0.0
64,1024,0,34,0.0
64,1024,0,35,0.06206719766889757
64,1024,0,36,0.052919184430337086
64,1024,0,37,0.0
64,1024,0,38,0.0
64,1024,0,39,0.0
64,1024,0,40,0.0
64,1024,0,41,0.0
64,1024,0,42,0.0
64,1024,0,43,0.0
64,1024,0,44,0.0
64,1024,0,45,0.0
64,1024,0,46,0.0
64,1024,0,47,0.0
64,1024,0,48,0.0
64,1024,0,49,0.0
64,1024,0,50,0.0
64,1024,0,51,0.0
64,1024,0,52,0.0
64,1024,0,53,0.0
64,1024,0,54,0.0
64,1024,0,55,0.0
64,1024,0,56,0.0
64,1024,0,57,0.0
64,1024,0,58,0.0
64,1024,0,59,0.0
64,1024,0,60,0.0
64,1024,0,61,0.0
64,1024,0,62,0.0
64,1024,0,63,0.0
64,1024,0,64,0.0
64,1024,1,1,0.14458469649374794
64,1024,1,2,0.30663360851447613
64,1024,1,3,0.12781918593676325
64,1024,1,4,0.0
64,1024,1,5,0.14919814852335345
64,1024,1,6,0.10389133306917986
64,1024,1,7,0.0
64,1024,1,8,0.05288627311301766
64,1024,1,9,0.0
64,1024,1,10,0.0
64,1024,1,11,0.0
64,1024,1,12,0.0
64,1024,1,13,0.0
64,1024,1,14,0.0
64,1024,1,15,0.0
64,1024,1,16,0.0
64,1024,1,17,0.0
64,1024,1,18,0.0
64,1024,1,19,0.0
64,1024,1,20,0.0
64,1024,1,21,0.0
64,1024,1,22,0.0
64,1024,1,23,0.0
64,1024,1,24,0.0
64,1024,1,25,0.0
64,1024,1,26,0.0
64,1024,1,27,0.0
64,1024,1,28,0.0
64,1024,1,29,0.0
64,1024,1,30,0.0
64,1024,1,31,0.0
64,1024,1,32,0.0
64,1024,1,33,0.0
64,1024,1,34,0.0
64,1024,1,35,0.06206734734870589
64,1024,1,36,0.052919407000755876
64,1024,1,37,0.0
64,1024,1,38,0.0
64,1024,1,39,0.0
64,1024,1,40,0.0
64,1024,1,41,0.0
64,1024,1,42,0.0
64,1024,1,43,0.0
64,1024,1,44,0.0
64,1024,1,45,0.0
64,1024,1,46,0.0
64,1024,1,47,0.0
64,1024,1,48,0.0
64,1024,1,49,0.0
64,1024,1,50,0.0
64,1024,1,51,0.0
64,1024,1,52,0.0
64,1024,1,53,0.0
64,1024,1,54,0.0
64,1024,1,55,0.0
64,1024,1,56,0.0
64,1024,1,57,0.0
64,1024,1,58,0.0
64,1024,1,59,0.0
64,1024,1,60,0.0
64,1024,1,61,0.0
64,1024,1,62,0.0
64,1024,1,63,0.0
64,1024,1,64,0.0
64,1024,2,1,0.14458462985554382
64,1024,2,2,0.3066338084799393
64,1024,2,3,0.1278201117831358
64,1024,2,4,0.0
64,1024,2,5,0.14919715050808707
64,1024,2,6,0.10388452472432741
64,1024,2,7,0.0
64,1024,2,8,0.052893535117221786
64,1024,2,9,0.0
64,1024,2,10,0.0
64,1024,2,11,0.0
64,1024,2,12,0.0
64,1024,2,13,0.0
64,1024,2,14,0.0
64,1024,2,15,0.0
64,1024,2,16,0.0
64,1024,2,17,0.0
64,1024,2,18,0.0
64,1024,2,19,0.0
64,1024,2,20,0.0
64,1024,2,21,0.0
64,1024,2,22,0.0
64,1024,2,23,0.0
64,1024,2,24,0.0
64,1024,2,25,0.0
64,1024,2,26,0.0
64,1024,2,27,0.0
64,1024,2,28,0.0
64,1024,2,29,0.0
64,1024,2,30,0.0
64,1024,2,31,0.0
64,1024,2,32,0.0
64,1024,2,33,0.0
64,1024,2,34,0.0
64,1024,2,35,0.06206733837321738
64,1024,2,36,0.05291890115852732
64,1024,2,37,0.0
64,1024,2,38,0.0
64,1024,2,39,0.0
64,1024,2,40,0.0
64,1024,2,41,0.0
64,1024,2,42,0.0
64,1024,2,43,0.0
64,1024,2,44,0.0
64,1024,2,45,0.0
64,1024,2,46,0.0
64,1024,2,47,0.0
64,1024,2,48,0.0
64,1024,2,49,0.0
64,1024,2,50,0.0
64,1024,2,51,0.0
64,1024,2,52,0.0
64,1024,2,53,0.0
64,1024,2,54,0.0
64,1024,2,55,0.0
64,1024,2,56,0.0
64,1024,2,57,0.0
64,1024,2,58,0.0
64,1024,2,59,0.0
64,1024,2,60,0.0
64,1024,2,61,0.0
64,1024,2,62,0.0
64,1024,2,63,0.0
64,1024,2,64,0.0
64,1024,3,1,0.14458463438405664
64,1024,3,2,0.30663369816619096
64,1024,3,3,0.127819604226628
64,1024,3,4,0.0
64,1024,3,5,0.1491977958951423
64,1024,3,6,0.10388703872959257
64,1024,3,7,0.0
64,1024,3,8,0.05289070709459713
64,1024,3,9,0.0
64,1024,3,10,0.0
64,1024,3,11,0.0
64,1024,3,12,0.0
64,1024,3,13,0.0
64,1024,3,14,0.0
64,1024,3,15,0.0
64,1024,3,16,0.0
64,1024,3,17,0.0
64,1024,3,18,0.0
64,1024,3,19,0.0
64,1024,3,20,0.0
64,1024,3,21,0.0
64,1024,3,22,0.0
64,1024,3,23,0.0
64,1024,3,24,0.0
64,1024,3,25,0.0
64,1024,3,26,0.0
64,1024,3,27,0.0
64,1024,3,28,0.0
64,1024,3,29,0.0
64,1024,3,30,0.0
64,1024,3,31,0.0
64,1024,3,32,0.0
64,1024,3,33,0.0
64,1024,3,34,0.0
64,1024,3,35,0.06206742079057934
64,1024,3,36,0.052919100713213
64,1024,3,37,0.0
64,1024,3,38,0.0
64,1024,3,39,0.0
64,1024,3,40,0.0
64,1024,3,41,0.0
64,1024,3,42,0.0
64,1024,3,43,0.0
64,1024,3,44,0.0
64,1024,3,45,0.0
64,1024,3,46,0.0
64,1024,3,47,0.0
64,1024,3,48,0.0
64,1024,3,49,0.0
64,1024,3,50,0.0
64,1024,3,51,0.0
64,1024,3,52,0.0
64,1024,3,53,0.0
64,1024,3,54,0.0
64,1024,3,55,0.0
64,1024,3,56,0.0
64,1024,3,57,0.0
64,1024,3,58,0.0
64,1024,3,59,0.0
64,1024,3,60,0.0
64,1024,3,61,0.0
64,1024,3,62,0.0
64,1024,3,63,0.0
64,1024,3,64,0.0
64,1024,4,1,0.14458465097016648
64,1024,4,2,0.30663379800269225
64,1024,4,3,0.1278197140541493
64,1024,4,4,0.0
64,1024,4,5,0.1491974692176617
64,1024,4,6,0.10388684152894781
64,1024,4,7,0.0
64,1024,4,8,0.052891205641228234
64,1024,4,9,0.0
64,1024,4,10,0.0
64,1024,4,11,0.0
64,1024,4,12,0.0
64,1024,4,13,0.0
64,1024,4,14,0.0
64,1024,4,15,0.0
64,1024,4,16,0.0
64,1024,4,17,0.0
64,1024,4,18,0.0
64,1024,4,19,0.0
64,1024,4,20,0.0
64,1024,4,21,0.0
64,1024,4,22,0.0
64,1024,4,23,0.0
64,1024,4,24,0.0
64,1024,4,25,0.0
64,1024,4,26,0.0
64,1024,4,27,0.0
64,1024,4,28,0.0
64,1024,4,29,0.0
64,1024,4,30,0.0
64,1024,4,31,0.0
64,1024,4,32,0.0
64,1024,4,33,0.0
64,1024,4,34,0.0
64,1024,4,35,0.06206726220551904
64,1024,4,36,0.05291905837963531
64,1024,4,37,0.0
64,1024,4,38,0.0
64,1024,4,39,0.0
64,1024,4,40,0.0
64,1024,4,41,0.0
64,1024,4,42,0.0
64,1024,4,43,0.0
64,1024,4,44,0.0
64,1024,4,45,0.0
64,1024,4,46,0.0
64,1024,4,47,0.0
64,1024,4,48,0.0
64,1024,4,49,0.0
64,1024,4,50,0.0
64,1024,4,51,0.0
64,1024,4,52,0.0
64,1024,4,53,0.0
64,1024,4,54,0.0
64,1024,4,55,0.0
64,1024,4,56,0.0
64,1024,4,57,0.0
64,1024,4,58,0.0
64,1024,4,59,0.0
64,1024,4,60,0.0
64,1024,4,61,0.0
64,1024,4,62,0.0
64,1024,4,63,0.0
64,1024,4,64,0.0
64,1024,5,1,0.14458473245460632
64,1024,5,2,0.30663373278412753
64,1024,5,3,0.12782019151488877
64,1024,5,4,0.0
64,1024,5,5,0.14919660212074137
64,1024,5,6,0.10388822058738932
64,1024,5,7,0.0
64,1024,5,8,0.0528899869127828
64,1024,5,9,0.0
64,1024,5,10,0.0
64,1024,5,11,0.0
64,1024,5,12,0.0
64,1024,5,13,0.0
64,1024,5,14,0.0
64,1024,5,15,0.0
64,1024,5,16,0.0
64,1024,5,17,0.0
64,1024,5,18,0.0
64,1024,5,19,0.0
64,1024,5,20,0.0
64,1024,5,21,0.0
64,1024,5,22,0.0
64,1024,5,23,0.0
64,1024,5,24,0.0
64,1024,5,25,0.0
64,1024,5,26,0.0
64,1024,5,27,0.0
64,1024,5,28,0.0
64,1024,5,29,0.0
64,1024,5,30,0.0
64,1024,5,31,0.0
64,1024,5,32,0.0
64,1024,5,33,0.0
64,1024,5,34,0.0
64,1024,5,35,0.06206734734344811
64,1024,5,36,0.05291918628201584
64,1024,5,37,0.0
64,1024,5,38,0.0
64,1024,5,39,0.0
64,1024,5,40,0.0
64,1024,5,41,0.0
64,1024,5,42,0.0
64,1024,5,43,0.0
64,1024,5,44,0.0
64,1024,5,45,0.0
64,1024,5,46,0.0
64,1024,5,47,0.0
64,1024,5,48,0.0
64,1024,5,49,0.0
64,1024,5,50,0.0
64,1024,5,51,0.0
64,1024,5,52,0.0
64,1024,5,53,0.0
64,1024,5,54,0.0
64,1024,5,55,0.0
64,1024,5,56,0.0
64,1024,5,57,0.0
64,1024,5,58,0.0
64,1024,5,59,0.0
64,1024,5,60,0.0
64,1024,5,61,0.0
64,1024,5,62,0.0
64,1024,5,63,0.0
64,1024,5,64,0.0
64,1024,6,1,0.14458462191322105
64,1024,6,2,0.3066337862377125
64,1024,6,3,0.12781931943088584
64,1024,6,4,0.0
64,1024,6,5,0.1491982272489956
64,1024,6,6,0.10388729763206848
64,1024,6,7,0.0
64,1024,6,8,0.052890231176958895
64,1024,6,9,0.0
64,1024,6,10,0.0
64,1024,6,11,0.0
64,1024,6,12,0.0
64,1024,6,13,0.0
64,1024,6,14,0.0
64,1024,6,15,0.0
64,1024,6,16,0.0
64,1024,6,17,0.0
64,1024,6,18,0.0
64,1024,6,19,0.0
64,1024,6,20,0.0
64,1024,6,21,0.0
64,1024,6,22,0.0
64,1024,6,23,0.0
64,1024,6,24,0.0
64,1024,6,25,0.0
64,1024,6,26,0.0
64,1024,6,27,0.0
64,1024,6,28,0.0
64,1024,6,29,0.0
64,1024,6,30,0.0
64,1024,6,31,0.0
64,1024,6,32,0.0
64,1024,6,33,0.0
64,1024,6,34,0.0
64,1024,6,35,0.062067348852924524
64,1024,6,36,0.052919167507233196
64,1024,6,37,0.0
64,1024,6,38,0.0
64,1024,6,39,0.0
64,1024,6,40,0.0
64,1024,6,41,0.0
64,1024,6,42,0.0
64,1024,6,43,0.0
64,1024,6,44,0.0
64,1024,6,45,0.0
64,1024,6,46,0.0
64,1024,6,47,0.0
64,1024,6,48,0.0
64,1024,6,49,0.0
64,1024,6,50,0.0
64,1024,6,51,0.0
64,1024,6,52,0.0
64,1024,6,53,0.0
64,1024,6,54,0.0
64,1024,6,55,0.0
64,1024,6,56,0.0
64,1024,6,57,0.0
64,1024,6,58,0.0
64,1024,6,59,0.0
64,1024,6,60,0.0
64,1024,6,61,0.0
64,1024,6,62,0.0
64,1024,6,63,0.0
64,1024,6,64,0.0
64,1024,7,1,0.14458462985804474
64,1024,7,2,0.30663376209540605
64,1024,7,3,0.12781958420626013
64,1024,7,4,0.0
64,1024,7,5,0.14919773221470653
64,1024,7,6,0.1038873802445602
64,1024,7,7,0.0
64,1024,7,8,0.052890452121322575
64,1024,7,9,0.0
64,1024,7,10,0.0
64,1024,7,11,0.0
64,1024,7,12,0.0
64,1024,7,13,0.0
64,1024,7,14,0.0
64,1024,7,15,0.0
64,1024,7,16,0.0
64,1024,7,17,0.0
64,1024,7,18,0.0
64,1024,7,19,0.0
64,1024,7,20,0.0
64,1024,7,21,0.0
64,1024,7,22,0.0
64,1024,7,23,0.0
64,1024,7,24,0.0
64,1024,7,25,0.0
64,1024,7,26,0.0
64,1024,7,27,0.0
64,1024,7,28,0.0
64,1024,7,29,0.0
64,1024,7,30,0.0
64,1024,7,31,0.0
64,1024,7,32,0.0
64,1024,7,33,0.0
64,1024,7,34,0.0
64,1024,7,35,0.062067427115300854
64,1024,7,36,0.05291903214439894
64,1024,7,37,0.0
64,1024,7,38,0.0
64,1024,7,39,0.0
64,1024,7,40,0.0
64,1024,7,41,0.0
64,1024,7,42,0.0
64,1024,7,43,0.0
64,1024,7,44,0.0
64,1024,7,45,0.0
64,1024,7,46,0.0
64,1024,7,47,0.0
64,1024,7,48,0.0
64,1024,7,49,0.0
64,1024,7,50,0.0
64,1024,7,51,0.0
64,1024,7,52,0.0
64,1024,7,53,0.0
64,1024,7,54,0.0
64,1024,7,55,0.0
64,1024,7,56,0.0
64,1024,7,57,0.0
64,1024,7,58,0.0
64,1024,7,59,0.0
64,1024,7,60,0.0
64,1024,7,61,0.0
64,1024,7,62,0.0
64,1024,7,63,0.0
64,1024,7,64,0.0
64,1024,8,1,0.14458468406995553
64,1024,8,2,0.30663367129908803
64,1024,8,3,0.12781982433146455
64,1024,8,4,0.0
64,1024,8,5,0.14919745763409573
64,1024,8,6,0.10388683031998834
64,1024,8,7,0.0
64,1024,8,8,0.05289123158908561
64,1024,8,9,0.0
64,1024,8,10,0.0
64,1024,8,11,0.0
64,1024,8,12,0.0
64,1024,8,13,0.0
64,1024,8,14,0.0
64,1024,8,15,0.0
64,1024,8,16,0.0
64,1024,8,17,0.0
64,1024,8,18,0.0
64,1024,8,19,0.0
64,1024,8,20,0.0
64,1024,8,21,0.0
64,1024,8,22,0.0
64,1024,8,23,0.0
64,1024,8,24,0.0
64,1024,8,25,0.0
64,1024,8,26,0.0
64,1024,8,27,0.0
64,1024,8,28,0.0
64,1024,8,29,0.0
64,1024,8,30,0.0
64,1024,8,31,0.0
64,1024,8,32,0.0
64,1024,8,33,0.0
64,1024,8,34,0.0
64,1024,8,35,0.0620671143896627
64,1024,8,36,0.052919186366659376
64,1024,8,37,0.0
64,1024,8,38,0.0
64,1024,8,39,0.0
64,1024,8,40,0.0
64,1024,8,41,0.0
64,1024,8,42,0.0
64,1024,8,43,0.0
64,1024,8,44,0.0
64,1024,8,45,0.0
64,1024,8,46,0.0
64,1024,8,47,0.0
64,1024,8,48,0.0
64,1024,8,49,0.0
64,1024,8,50,0.0
64,1024,8,51,0.0
64,1024,8,52,0.0
64,1024,8,53,0.0
64,1024,8,54,0.0
64,1024,8,55,0.0
64,1024,8,56,0.0
64,1024,8,57,0.0
64,1024,8,58,0.0
64,1024,8,59,0.0
64,1024,8,60,0.0
64,1024,8,61,0.0
64,1024,8,62,0.0
64,1024,8,63,0.0
64,1024,8,64,0.0
64,1024,9,1,0.14458471552192603
64,1024,9,2,0.30663375655329395
64,1024,9,3,0.1278197224433375
64,1024,9,4,0.0
64,1024,9,5,0.14919761989171607
64,1024,9,6,0.10388710545547962
64,1024,9,7,0.0
64,1024,9,8,0.052890710162565
64,1024,9,9,0.0
64,1024,9,10,0.0
64,1024,9,11,0.0
64,1024,9,12,0.0
64,1024,9,13,0.0
64,1024,9,14,0.0
64,1024,9,15,0.0
64,1024,9,16,0.0
64,1024,9,17,0.0
64,1024,9,18,0.0
64,1024,9,19,0.0
64,1024,9,20,0.0
64,1024,9,21,0.0
64,1024,9,22,0.0
64,1024,9,23,0.0
64,1024,9,24,0.0
64,1024,9,25,0.0
64,1024,9,26,0.0
64,1024,9,27,0.0
64,1024,9,28,0.0
64,1024,9,29,0.0
64,1024,9,30,0.0
64,1024,9,31,0.0
64,1024,9,32,0.0
64,1024,9,33,0.0
64,1024,9,34,0.0
64,1024,9,35,0.06206732812598117
64,1024,9,36,0.052919041845700635
64,1024,9,37,0.0
64,1024,9,38,0.0
64,1024,9,39,0.0
64,1024,9,40,0.0
64,1024,9,41,0.0
64,1024,9,42,0.0
64,1024,9,43,0.0
64,1024,9,44,0.0
64,1024,9,45,0.0
64,1024,9,46,0.0
64,1024,9,47,0.0
64,1024,9,48,0.0
64,1024,9,49,0.0
64,1024,9,50,0.0
64,1024,9,51,0.0
64,1024,9,52,0.0
64,1024,9,53,0.0
64,1024,9,54,0.0
64,1024,9,55,0.0
64,1024,9,56,0.0
64,1024,9,57,0.0
64,1024,9,58,0.0
64,1024,9,59,0.0
64,1024,9,60,0.0
64,1024,9,61,0.0
64,1024,9,62,0.0
64,1024,9,63,0.0
64,1024,9,64,0.0
64,1024,10,1,0.1445846487498872
64,1024,10,2,0.3066336869025413
64,1024,10,3,0.127819946647055
64,1024,10,4,0.0
64,1024,10,5,0.14919751591629948
64,1024,10,6,0.10388585718917372
64,1024,10,7,0.0
64,1024,10,8,0.05289200971497418
64,1024,10,9,0.0
64,1024,10,10,0.0
64,1024,10,11,0.0
64,1024,10,12,0.0
64,1024,10,13,0.0
64,1024,10,14,0.0
64,1024,10,15,0.0
64,1024,10,16,0.0
64,1024,10,17,0.0
64,1024,10,18,0.0
64,1024,10,19,0.0
64,1024,10,20,0.0
64,1024,10,21,0.0
64,1024,10,22,0.0
64,1024,10,23,0.0
64,1024,10,24,0.0
64,1024,10,25,0.0
64,1024,10,26,0.0
64,1024,10,27,0.0
64,1024,10,28,0.0
64,1024,10,29,0.0
64,1024,10,30,0.0
64,1024,10,31,0.0
64,1024,10,32,0.0
64,1024,10,33,0.0
64,1024,10,34,0.0
64,1024,10,35,0.06206730041328643
64,1024,10,36,0.05291903446678282
64,1024,10,37,0.0
64,1024,10,38,0.0
64,1024,10,39,0.0
64,1024,10,40,0.0
64,1024,10,41,0.0
64,1024,10,42,0.0
64,1024,10,43,0.0
64,1024,10,44,0.0
64,1024,10,45,0.0
64,1024,10,46,0.0
64,1024,10,47,0.0
64,1024,10,48,0.0
64,1024,10,49,0.0
64,1024,10,50,0.0
64,1024,10,51,0.0
64,1024,10,52,0.0
64,1024,10,53,0.0
64,1024,10,54,0.0
64,1024,10,55,0.0
64,1024,10,56,0.0
64,1024,10,57,0.0
64,1024,10,58,0.0
64,1024,10,59,0.0
64,1024,10,60,0.0
64,1024,10,61,0.0
64,1024,10,62,0.0
64,1024,10,63,0.0
64,1024,10,64,0.0
64,1024,11,1,0.14458464732281318
64,1024,11,2,0.3066337170057495
64,1024,11,3,0.12781969056018846
64,1024,11,4,0.0
64,1024,11,5,0.1491978497070178
64,1024,11,6,0.10388669635851024
64,1024,11,7,0.0
64,1024,11,8,0.05289097454827647
64,1024,11,9,0.0
64,1024,11,10,0.0
64,1024,11,11,0.0
64,1024,11,12,0.0
64,1024,11,13,0.0
64,1024,11,14,0.0
64,1024,11,15,0.0
64,1024,11,16,0.0
64,1024,11,17,0.0
64,1024,11,18,0.0
64,1024,11,19,0.0
64,1024,11,20,0.0
64,1024,11,21,0.0
64,1024,11,22,0.0
64,1024,11,23,0.0
64,1024,11,24,0.0
64,1024,11,25,0.0
64,1024,11,26,0.0
64,1024,11,27,0.0
64,1024,11,28,0.0
64,1024,11,29,0.0
64,1024,11,30,0.0
64,1024,11,31,0.0
64,1024,11,32,0.0
64,1024,11,33,0.0
64,1024,11,34,0.0
64,1024,11,35,0.06206729198533432
64,1024,11,36,0.052919132512109966
64,1024,11,37,0.0
64,1024,11,38,0.0
64,1024,11,39,0.0
64,1024,11,40,0.0
64,1024,11,41,0.0
64,1024,11,42,0.0
64,1024,11,43,0.0
64,1024,11,44,0.0
64,1024,11,45,0.0
64,1024,11,46,0.0
64,1024,11,47,0.0
64,1024,11,48,0.0
64,1024,11,49,0.0
64,1024,11,50,0.0
64,1024,11,51,0.0
64,1024,11,52,0.0
64,1024,11,53,0.0
64,1024,11,54,0.0
64,1024,11,55,0.0
64,1024,11,56,0.0
64,1024,11,57,0.0
64,1024,11,58,0.0
64,1024,11,59,0.0
64,1024,11,60,0.0
64,1024,11,61,0.0
64,1024,11,62,0.0
64,1024,11,63,0.0
64,1024,11,64,0.0
64,1024,12,1,0.14458462890332677
64,1024,12,2,0.3066338361587485
64,1024,12,3,0.1278194792597647
64,1024,12,4,0.0
64,1024,12,5,0.14919799910447223
64,1024,12,6,0.1038865594634161
64,1024,12,7,0.0
64,1024,12,8,0.052891198581607374
64,1024,12,9,0.0
64,1024,12,10,0.0
64,1024,12,11,0.0
64,1024,12,12,0.0
64,1024,12,13,0.0
64,1024,12,14,0.0
64,1024,12,15,0.0
64,1024,12,16,0.0
64,1024,12,17,0.0
64,1024,12,18,0.0
64,1024,12,19,0.0
64,1024,12,20,0.0
64,1024,12,21,0.0
64,1024,12,22,0.0
64,1024,12,23,0.0
64,1024,12,24,0.0
64,1024,12,25,0.0
64,1024,12,26,0.0
64,1024,12,27,0.0
64,1024,12,28,0.0
64,1024,12,29,0.0
64,1024,12,30,0.0
64,1024,12,31,0.0
64,1024,12,32,0.0
64,1024,12,33,0.0
64,1024,12,34,0.0
64,1024,12,35,0.06206726639015779
64,1024,12,36,0.05291903213850668
64,1024,12,37,0.0
64,1024,12,38,0.0
64,1024,12,39,0.0
64,1024,12,40,0.0
64,1024,12,41,0.0
64,1024,12,42,0.0
64,1024,12,43,0.0
64,1024,12,44,0.0
64,1024,12,45,0.0
64,1024,12,46,0.0
64,1024,12,47,0.0
64,1024,12,48,0.0
64,1024,12,49,0.0
64,1024,12,50,0.0
64,1024,12,51,0.0
64,1024,12,52,0.0
64,1024,12,53,0.0
64,1024,12,54,0.0
64,1024,12,55,0.0
64,1024,12,56,0.0
64,1024,12,57,0.0
64,1024,12,58,0.0
64,1024,12,59,0.0
64,1024,12,60,0.0
64,1024,12,61,0.0
64,1024,12,62,0.0
64,1024,12,63,0.0
64,1024,12,64,0.0
64,1024,13,1,0.14458461070433304
64,1024,13,2,0.3066337809054263
64,1024,13,3,0.12781972208754622
64,1024,13,4,0.0
64,1024,13,5,0.14919761991855546
64,1024,13,6,0.10388726018379245
64,1024,13,7,0.0
64,1024,13,8,0.052890537145829086
64,1024,13,9,0.0
64,1024,13,10,0.0
64,1024,13,11,0.0
64,1024,13,12,0.0
64,1024,13,13,0.0
64,1024,13,14,0.0
64,1024,13,15,0.0
64,1024,13,16,0.0
64,1024,13,17,0.0
64,1024,13,18,0.0
64,1024,13,19,0.0
64,1024,13,20,0.0
64,1024,13,21,0.0
64,1024,13,22,0.0
64,1024,13,23,0.0
64,1024,13,24,0.0
64,1024,13,25,0.0
64,1024,13,26,0.0
64,1024,13,27,0.0
64,1024,13,28,0.0
64,1024,13,29,0.0
64,1024,13,30,0.0
64,1024,13,31,0.0
64,1024,13,32,0.0
64,1024,13,33,0.0
64,1024,13,34,0.0
64,1024,13,35,0.062067328464399565
64,1024,13,36,0.052919140590117646
64,1024,13,37,0.0
64,1024,13,38,0.0
64,1024,13,39,0.0
64,1024,13,40,0.0
64,1024,13,41,0.0
64,1024,13,42,0.0
64,1024,13,43,0.0
64,1024,13,44,0.0
64,1024,13,45,0.0
64,1024,13,46,0.0
64,1024,13,47,0.0
64,1024,13,48,0.0
64,1024,13,49,0.0
64,1024,13,50,0.0
64,1024,13,51,0.0
64,1024,13,52,0.0
64,1024,13,53,0.0
64,1024,13,54,0.0
64,1024,13,55,0.0
64,1024,13,56,0.0
64,1024,13,57,0.0
64,1024,13,58,0.0
64,1024,13,59,0.0
64,1024,13,60,0.0
64,1024,13,61,0.0
64,1024,13,62,0.0
64,1024,13,63,0.0
64,1024,13,64,0.0
64,1024,14,1,0.14458457286346899
64,1024,14,2,0.30663374895981493
64,1024,14,3,0.12781972139380374
64,1024,14,4,0.0
64,1024,14,5,0.1491977374855715
64,1024,14,6,0.10388703332098663
64,1024,14,7,0.0
64,1024,14,8,0.05289076667134224
64,1024,14,9,0.0
64,1024,14,10,0.0
64,1024,14,11,0.0
64,1024,14,12,0.0
64,1024,14,13,0.0
64,1024,14,14,0.0
64,1024,14,15,0.0
64,1024,14,16,0.0
64,1024,14,17,0.0
64,1024,14,18,0.0
64,1024,14,19,0.0
64,1024,14,20,0.0
64,1024,14,21,0.0
64,1024,14,22,0.0
64,1024,14,23,0.0
64,1024,14,24,0.0
64,1024,14,25,0.0
64,1024,14,26,0.0
64,1024,14,27,0.0
64,1024,14,28,0.0
64,1024,14,29,0.0
64,1024,14,30,0.0
64,1024,14,31,0.0
64,1024,14,32,0.0
64,1024,14,33,0.0
64,1024,14,34,0.0
64,1024,14,35,0.062067326272128104
64,1024,14,36,0.05291909303288398
64,1024,14,37,0.0
64,1024,14,38,0.0
64,1024,14,39,0.0
64,1024,14,40,0.0
64,1024,14,41,0.0
64,1024,14,42,0.0
64,1024,14,43,0.0
64,1024,14,44,0.0
64,1024,14,45,0.0
64,1024,14,46,0.0
64,1024,14,47,0.0
64,1024,14,48,0.0
64,1024,14,49,0.0
64,1024,14,50,0.0
64,1024,14,51,0.0
64,1024,14,52,0.0
64,1024,14,53,0.0
64,1024,14,54,0.0
64,1024,14,55,0.0
64,1024,14,56,0.0
64,1024,14,57,0.0
64,1024,14,58,0.0
64,1024,14,59,0.0
64,1024,14,60,0.0
64,1024,14,61,0.0
64,1024,14,62,0.0
64,1024,14,63,0.0
64,1024,14,64,0.0
64,1024,15,1,0.1445846484258669
64,1024,15,2,0.3066334742135032
64,1024,15,3,0.12782052781994835
64,1024,15,4,0.0
64,1024,15,5,0.14919686568463833
64,1024,15,6,0.10388565592491922
64,1024,15,7,0.0
64,1024,15,8,0.05289241968237894
64,1024,15,9,0.0
64,1024,15,10,0.0
64,1024,15,11,0.0
64,1024,15,12,0.0
64,1024,15,13,0.0
64,1024,15,14,0.0
64,1024,15,15,0.0
64,1024,15,16,0.0
64,1024,15,17,0.0
64,1024,15,18,0.0
64,1024,15,19,0.0
64,1024,15,20,0.0
64,1024,15,21,0.0
64,1024,15,22,0.0
64,1024,15,23,0.0
64,1024,15,24,0.0
64,1024,15,25,0.0
64,1024,15,26,0.0
64,1024,15,27,0.0
64,1024,15,28,0.0
64,1024,15,29,0.0
64,1024,15,30,0.0
64,1024,15,31,0.0
64,1024,15,32,0.0
64,1024,15,33,0.0
64,1024,15,34,0.0
64,1024,15,35,0.06206727046968158
64,1024,15,36,0.05291913777906337
64,1024,15,37,0.0
64,1024,15,38,0.0
64,1024,15,39,0.0
64,1024,15,40,0.0
64,1024,15,41,0.0
64,1024,15,42,0.0
64,1024,15,43,0.0
64,1024,15,44,0.0
64,1024,15,45,0.0
64,1024,15,46,0.0
64,1024,15,47,0.0
64,1024,15,48,0.0
64,1024,15,49,0.0
64,1024,15,50,0.0
64,1024,15,51,0.0
64,1024,15,52,0.0
64,1024,15,53,0.0
64,1024,15,54,0.0
64,1024,15,55,0.0
64,1024,15,56,0.0
64,1024,15,57,0.0
64,1024,15,58,0.0
64,1024,15,59,0.0
64,1024,15,60,0.0
64,1024,15,61,0.0
64,1024,15,62,0.0
64,1024,15,63,0.0
64,1024,15,64,0.0
64,1024,16,1,0.1445845689436055
64,1024,16,2,0.3066337783939237
64,1024,16,3,0.12782020592056542
64,1024,16,4,0.0
64,1024,16,5,0.1491971398399024
64,1024,16,6,0.10388554004861301
64,1024,16,7,0.0
64,1024,16,8,0.05289246468225373
64,1024,16,9,0.0
64,1024,16,10,0.0
64,1024,16,11,0.0
64,1024,16,12,0.0
64,1024,16,13,0.0
64,1024,16,14,0.0
64,1024,16,15,0.0
64,1024,16,16,0.0
64,1024,16,17,0.0
64,1024,16,18,0.0
64,1024,16,19,0.0
64,1024,16,20,0.0
64,1024,16,21,0.0
64,1024,16,22,0.0
64,1024,16,23,0.0
64,1024,16,24,0.0
64,1024,16,25,0.0
64,1024,16,26,0.0
64,1024,16,27,0.0
64,1024,16,28,0.0
64,1024,16,29,0.0
64,1024,16,30,0.0
64,1024,16,31,0.0
64,1024,16,32,0.0
64,1024,16,33,0.0
64,1024,16,34,0.0
64,1024,16,35,0.06206729484486722
64,1024,16,36,0.052919007326268946
64,1024,16,37,0.0
64,1024,16,38,0.0
64,1024,16,39,0.0
64,1024,16,40,0.0
64,1024,16,41,0.0
64,1024,16,42,0.0
64,1024,16,43,0.0
64,1024,16,44,0.0
64,1024,16,45,0.0
64,1024,16,46,0.0
64,1024,16,47,0.0
64,1024,16,48,0.0
64,1024,16,49,0.0
64,1024,16,50,0.0
64,1024,16,51,0.0
64,1024,16,52,0.0
64,1024,16,53,0.0
64,1024,16,54,0.0
64,1024,16,55,0.0
64,1024,16,56,0.0
64,1024,16,57,0.0
64,1024,16,58,0.0
64,1024,16,59,0.0
64,1024,16,60,0.0
64,1024,16,61,0.0
64,1024,16,62,0.0
64,1024,16,63,0.0
64,1024,16,64,0.0
64,1024,17,1,0.14458466152512814
64,1024,17,2,0.30663382109017345
64,1024,17,3,0.1278191927565741
64,1024,17,4,0.0
64,1024,17,5,0.14919799148665458
64,1024,17,6,0.10388856404472231
64,1024,17,7,0.0
64,1024,17,8,0.05288927794481429
64,1024,17,9,0.0
64,1024,17,10,0.0
64,1024,17,11,0.0
64,1024,17,12,0.0
64,1024,17,13,0.0
64,1024,17,14,0.0
64,1024,17,15,0.0
64,1024,17,16,0.0
64,1024,17,17,0.0
64,1024,17,18,0.0
64,1024,17,19,0.0
64,1024,17,20,0.0
64,1024,17,21,0.0
64,1024,17,22,0.0
64,1024,17,23,0.0
64,1024,17,24,0.0
64,1024,17,25,0.0
64,1024,17,26,0.0
64,1024,17,27,0.0
64,1024,17,28,0.0
64,1024,17,29,0.0
64,1024,17,30,0.0
64,1024,17,31,0.0
64,1024,17,32,0.0
64,1024,17,33,0.0
64,1024,17,34,0.0
64,1024,17,35,0.06206668588773691
64,1024,17,36,0.0529198052641963
64,1024,17,37,0.0
64,1024,17,38,0.0
64,1024,17,39,0.0
64,1024,17,40,0.0
64,1024,17,41,0.0
64,1024,17,42,0.0
64,1024,17,43,0.0
64,1024,17,44,0.0
64,1024,17,45,0.0
64,1024,17,46,0.0
64,1024,17,47,0.0
64,1024,17,48,0.0
64,1024,17,49,0.0
64,1024,17,50,0.0
64,1024,17,51,0.0
64,1024,17,52,0.0
64,1024,17,53,0.0
64,1024,17,54,0.0
64,1024,17,55,0.0
64,1024,17,56,0.0
64,1024,17,57,0.0
64,1024,17,58,0.0
64,1024,17,59,0.0
64,1024,17,60,0.0
64,1024,17,61,0.0
64,1024,17,62,0.0
64,1024,17,63,0.0
64,1024,17,64,0.0
64,1024,18,1,0.14458462972376576
64,1024,18,2,0.30663369838813664
64,1024,18,3,0.12781963896001242
64,1024,18,4,0.0
64,1024,18,5,0.14919759790116097
64,1024,18,6,0.1038876450372009
64,1024,18,7,0.0
64,1024,18,8,0.05289020534178237
64,1024,18,9,0.0
64,1024,18,10,0.0
64,1024,18,11,0.0
64,1024,18,12,0.0
64,1024,18,13,0.0
64,1024,18,14,0.0
64,1024,18,15,0.0
64,1024,18,16,0.0
64,1024,18,17,0.0
64,1024,18,18,0.0
64,1024,18,19,0.0
64,1024,18,20,0.0
64,1024,18,21,0.0
64,1024,18,22,0.0
64,1024,18,23,0.0
64,1024,18,24,0.0
64,1024,18,25,0.0
64,1024,18,26,0.0
64,1024,18,27,0.0
64,1024,18,28,0.0
64,1024,18,29,0.0
64,1024,18,30,0.0
64,1024,18,31,0.0
64,1024,18,32,0.0
64,1024,18,33,0.0
64,1024,18,34,0.0
64,1024,18,35,0.06206737928586229
64,1024,18,36,0.052919205362078676
64,1024,18,37,0.0
64,1024,18,38,0.0
64,1024,18,39,0.0
64,1024,18,40,0.0
64,1024,18,41,0.0
64,1024,18,42,0.0
64,1024,18,43,0.0
64,1024,18,44,0.0
64,1024,18,45,0.0
64,1024,18,46,0.0
64,1024,18,47,0.0
64,1024,18,48,0.0
64,1024,18,49,0.0
64,1024,18,50,0.0
64,1024,18,51,0.0
64,1024,18,52,0.0
64,1024,18,53,0.0
64,1024,18,54,0.0
64,1024,18,55,0.0
64,1024,18,56,0.0
64,1024,18,57,0.0
64,1024,18,58,0.0
64,1024,18,59,0.0
64,1024,18,60,0.0
64,1024,18,61,0.0
64,1024,18,62,0.0
64,1024,18,63,0.0
64,1024,18,64,0.0
64,1024,19,1,0.14458461505795345
64,1024,19,2,0.3066337602877015
64,1024,19,3,0.1278195214824808
64,1024,19,4,0.0
64,1024,19,5,0.14919789232112218
64,1024,19,6,0.10388728940307256
64,1024,19,7,0.0
64,1024,19,8,0.05289048867992597
64,1024,19,9,0.0
64,1024,19,10,0.0
64,1024,19,11,0.0
64,1024,19,12,0.0
64,1024,19,13,0.0
64,1024,19,14,0.0
64,1024,19,15,0.0
64,1024,19,16,0.0
64,1024,19,17,0.0
64,1024,19,18,0.0
64,1024,19,19,0.0
64,1024,19,20,0.0
64,1024,19,21,0.0
64,1024,19,22,0.0
64,1024,19,23,0.0
64,1024,19,24,0.0
64,1024,19,25,0.0
64,1024,19,26,0.0
64,1024,19,27,0.0
64,1024,19,28,0.0
64,1024,19,29,0.0
64,1024,19,30,0.0
64,1024,19,31,0.0
64,1024,19,32,0.0
64,1024,19,33,0.0
64,1024,19,34,0.0
64,1024,19,35,0.06206728433169201
64,1024,19,36,0.05291914843605157
64,1024,19,37,0.0
64,1024,19,38,0.0
64,1024,19,39,0.0
64,1024,19,40,0.0
64,1024,19,41,0.0
64,1024,19,42,0.0
64,1024,19,43,0.0
64,1024,19,44,0.0
64,1024,19,45,0.0
64,1024,19,46,0.0
64,1024,19,47,0.0
64,1024,19,48,0.0
64,1024,19,49,0.0
64,1024,19,50,0.0
64,1024,19,51,0.0
64,1024,19,52,0.0
64,1024,19,53,0.0
64,1024,19,54,0.0
64,1024,19,55,0.0
64,1024,19,56,0.0
64,1024,19,57,0.0
64,1024,19,58,0.0
64,1024,19,59,0.0
64,1024,19,60,0.0
64,1024,19,61,0.0
64,1024,19,62,0.0
64,1024,19,63,0.0
64,1024,19,64,0.0
64,1024,20,1,0.144584663379439
64,1024,20,2,0.30663368635542687
64,1024,20,3,0.1278198195023056
64,1024,20,4,0.0
64,1024,20,5,0.14919754231531723
64,1024,20,6,0.1038866754203166
64,1024,20,7,0.0
64,1024,20,8,0.05289129788821862
64,1024,20,9,0.0
64,1024,20,10,0.0
64,1024,20,11,0.0
64,1024,20,12,0.0
64,1024,20,13,0.0
64,1024,20,14,0.0
64,1024,20,15,0.0
64,1024,20,16,0.0
64,1024,20,17,0.0
64,1024,20,18,0.0
64,1024,20,19,0.0
64,1024,20,20,0.0
64,1024,20,21,0.0
64,1024,20,22,0.0
64,1024,20,23,0.0
64,1024,20,24,0.0
64,1024,20,25,0.0
64,1024,20,26,0.0
64,1024,20,27,0.0
64,1024,20,28,0.0
64,1024,20,29,0.0
64,1024,20,30,0.0
64,1024,20,31,0.0
64,1024,20,32,0.0
64,1024,20,33,0.0
64,1024,20,34,0.0
64,1024,20,35,0.06206732637037386
64,1024,20,36,0.0529189887686023
64,1024,20,37,0.0
64,1024,20,38,0.0
64,1024,20,39,0.0
64,1024,20,40,0.0
64,1024,20,41,0.0
64,1024,20,42,0.0
64,1024,20,43,0.0
64,1024,20,44,0.0
64,1024,20,45,0.0
64,1024,20,46,0.0
64,1024,20,47,0.0
64,1024,20,48,0.0
64,1024,20,49,0.0
64,1024,20,50,0.0
64,1024,20,51,0.0
64,1024,20,52,0.0
64,1024,20,53,0.0
64,1024,20,54,0.0
64,1024,20,55,0.0
64,1024,20,56,0.0
64,1024,20,57,0.0
64,1024,20,58,0.0
64,1024,20,59,0.0
64,1024,20,60,0.0
64,1024,20,61,0.0
64,1024,20,62,0.0
64,1024,20,63,0.0
64,1024,20,64,0.0
64,1024,21,1,0.1445847676785631
64,1024,21,2,0.30663378376129946
64,1024,21,3,0.12781937143476263
64,1024,21,4,0.0
64,1024,21,5,0.1491979415745103
64,1024,21,6,0.10388806352093405
64,1024,21,7,0.0
64,1024,21,8,0.05288965970804606
64,1024,21,9,0.0
64,1024,21,10,0.0
64,1024,21,11,0.0
64,1024,21,12,0.0
64,1024,21,13,0.0
64,1024,21,14,0.0
64,1024,21,15,0.0
64,1024,21,16,0.0
64,1024,21,17,0.0
64,1024,21,18,0.0
64,1024,21,19,0.0
64,1024,21,20,0.0
64,1024,21,21,0.0
64,1024,21,22,0.0
64,1024,21,23,0.0
64,1024,21,24,0.0
64,1024,21,25,0.0
64,1024,21,26,0.0
64,1024,21,27,0.0
64,1024,21,28,0.0
64,1024,21,29,0.0
64,1024,21,30,0.0
64,1024,21,31,0.0
64,1024,21,32,0.0
64,1024,21,33,0.0
64,1024,21,34,0.0
64,1024,21,35,0.06206660942081554
64,1024,21,36,0.05291980290106908
64,1024,21,37,0.0
64,1024,21,38,0.0
64,1024,21,39,0.0
64,1024,21,40,0.0
64,1024,21,41,0.0
64,1024,21,42,0.0
64,1024,21,43,0.0
64,1024,21,44,0.0
64,1024,21,45,0.0
64,1024,21,46,0.0
64,1024,21,47,0.0
64,1024,21,48,0.0
64,1024,21,49,0.0
64,1024,21,50,0.0
64,1024,21,51,0.0
64,1024,21,52,0.0
64,1024,21,53,0.0
64,1024,21,54,0.0
64,1024,21,55,0.0
64,1024,21,56,0.0
64,1024,21,57,0.0
64,1024,21,58,0.0
64,1024,21,59,0.0
64,1024,21,60,0.0
64,1024,21,61,0.0
64,1024,21,62,0.0
64,1024,21,63,0.0
64,1024,21,64,0.0
64,1024,22,1,0.14458471937754666
64,1024,22,2,0.3066337159604699
64,1024,22,3,0.12781939724764352
64,1024,22,4,0.0
64,1024,22,5,0.14919804651654966
64,1024,22,6,0.10388762840494223
64,1024,22,7,0.0
64,1024,22,8,0.05288998835528102
64,1024,22,9,0.0
64,1024,22,10,0.0
64,1024,22,11,0.0
64,1024,22,12,0.0
64,1024,22,13,0.0
64,1024,22,14,0.0
64,1024,22,15,0.0
64,1024,22,16,0.0
64,1024,22,17,0.0
64,1024,22,18,0.0
64,1024,22,19,0.0
64,1024,22,20,0.0
64,1024,22,21,0.0
64,1024,22,22,0.0
64,1024,22,23,0.0
64,1024,22,24,0.0
64,1024,22,25,0.0
64,1024,22,26,0.0
64,1024,22,27,0.0
64,1024,22,28,0.0
64,1024,22,29,0.0
64,1024,22,30,0.0
64,1024,22,31,0.0
64,1024,22,32,0.0
64,1024,22,33,0.0
64,1024,22,34,0.0
64,1024,22,35,0.06206715255171589
64,1024,22,36,0.05291935158585122
64,1024,22,37,0.0
64,1024,22,38,0.0
64,1024,22,39,0.0
64,1024,22,40,0.0
64,1024,22,41,0.0
64,1024,22,42,0.0
64,1024,22,43,0.0
64,1024,22,44,0.0
64,1024,22,45,0.0
64,1024,22,46,0.0
64,1024,22,47,0.0
64,1024,22,48,0.0
64,1024,22,49,0.0
64,1024,22,50,0.0
64,1024,22,51,0.0
64,1024,22,52,0.0
64,1024,22,53,0.0
64,1024,22,54,0.0
64,1024,22,55,0.0
64,1024,22,56,0.0
64,1024,22,57,0.0
64,1024,22,58,0.0
64,1024,22,59,0.0
64,1024,22,60,0.0
64,1024,22,61,0.0
64,1024,22,62,0.0
64,1024,22,63,0.0
64,1024,22,64,0.0
64,1024,23,1,0.1445846284145509
64,1024,23,2,0.30663376500689227
64,1024,23,3,0.12781997029920045
64,1024,23,4,0.0
64,1024,23,5,0.149197507327963
64,1024,23,6,0.10388586573904816
64,1024,23,7,0.0
64,1024,23,8,0.05289197004388938
64,1024,23,9,0.0
64,1024,23,10,0.0
64,1024,23,11,0.0
64,1024,23,12,0.0
64,1024,23,13,0.0
64,1024,23,14,0.0
64,1024,23,15,0.0
64,1024,23,16,0.0
64,1024,23,17,0.0
64,1024,23,18,0.0
64,1024,23,19,0.0
64,1024,23,20,0.0
64,1024,23,21,0.0
64,1024,23,22,0.0
64,1024,23,23,0.0
64,1024,23,24,0.0
64,1024,23,25,0.0
64,1024,23,26,0.0
64,1024,23,27,0.0
64,1024,23,28,0.0
64,1024,23,29,0.0
64,1024,23,30,0.0
64,1024,23,31,0.0
64,1024,23,32,0.0
64,1024,23,33,0.0
64,1024,23,34,0.0
64,1024,23,35,0.06206747895602555
64,1024,23,36,0.052918814212430255
64,1024,23,37,0.0
64,1024,23,38,0.0
64,1024,23,39,0.0
64,1024,23,40,0.0
64,1024,23,41,0.0
64,1024,23,42,0.0
64,1024,23,43,0.0
64,1024,23,44,0.0
64,1024,23,45,0.0
64,1024,23,46,0.0
64,1024,23,47,0.0
64,1024,23,48,0.0
64,1024,23,49,0.0
64,1024,23,50,0.0
64,1024,23,51,0.0
64,1024,23,52,0.0
64,1024,23,53,0.0
64,1024,23,54,0.0
64,1024,23,55,0.0
64,1024,23,56,0.0
64,1024,23,57,0.0
64,1024,23,58,0.0
64,1024,23,59,0.0
64,1024,23,60,0.0
64,1024,23,61,0.0
64,1024,23,62,0.0
64,1024,23,63,0.0
64,1024,23,64,0.0
64,1024,24,1,0.1445846377110427
64,1024,24,2,0.30663367908111167
64,1024,24,3,0.1278199961928567
64,1024,24,4,0.0
64,1024,24,5,0.14919719188640687
64,1024,24,6,0.10388680439787296
64,1024,24,7,0.0
64,1024,24,8,0.052891231136049696
64,1024,24,9,0.0
64,1024,24,10,0.0
64,1024,24,11,0.0
64,1024,24,12,0.0
64,1024,24,13,0.0
64,1024,24,14,0.0
64,1024,24,15,0.0
64,1024,24,16,0.0
64,1024,24,17,0.0
64,1024,24,18,0.0
64,1024,24,19,0.0
64,1024,24,20,0.0
64,1024,24,21,0.0
64,1024,24,22,0.0
64,1024,24,23,0.0
64,1024,24,24,0.0
64,1024,24,25,0.0
64,1024,24,26,0.0
64,1024,24,27,0.0
64,1024,24,28,0.0
64,1024,24,29,0.0
64,1024,24,30,0.0
64,1024,24,31,0.0
64,1024,24,32,0.0
64,1024,24,33,0.0
64,1024,24,34,0.0
64,1024,24,35,0.06206730669158996
64,1024,24,36,0.05291915290306943
64,1024,24,37,0.0
64,1024,24,38,0.0
64,1024,24,39,0.0
64,1024,24,40,0.0
64,1024,24,41,0.0
64,1024,24,42,0.0
64,1024,24,43,0.0
64,1024,24,44,0.0
64,1024,24,45,0.0
64,1024,24,46,0.0
64,1024,24,47,0.0
64,1024,24,48,0.0
64,1024,24,49,0.0
64,1024,24,50,0.0
64,1024,24,51,0.0
64,1024,24,52,0.0
64,1024,24,53,0.0
64,1024,24,54,0.0
64,1024,24,55,0.0
64,1024,24,56,0.0
64,1024,24,57,0.0
64,1024,24,58,0.0
64,1024,24,59,0.0
64,1024,24,60,0.0
64,1024,24,61,0.0
64,1024,24,62,0.0
64,1024,24,63,0.0
64,1024,24,64,0.0
64,1024,25,1,0.14458461409871573
64,1024,25,2,0.30663383606497324
64,1024,25,3,0.12781971974651152
64,1024,25,4,0.0
64,1024,25,5,0.14919750306739893
64,1024,25,6,0.10388718313991363
64,1024,25,7,0.0
64,1024,25,8,0.05289075560361816
64,1024,25,9,0.0
64,1024,25,10,0.0
64,1024,25,11,0.0
64,1024,25,12,0.0
64,1024,25,13,0.0
64,1024,25,14,0.0
64,1024,25,15,0.0
64,1024,25,16,0.0
64,1024,25,17,0.0
64,1024,25,18,0.0
64,1024,25,19,0.0
64,1024,25,20,0.0
64,1024,25,21,0.0
64,1024,25,22,0.0
64,1024,25,23,0.0
64,1024,25,24,0.0
64,1024,25,25,0.0
64,1024,25,26,0.0
64,1024,25,27,0.0
64,1024,25,28,0.0
64,1024,25,29,0.0
64,1024,25,30,0.0
64,1024,25,31,0.0
64,1024,25,32,0.0
64,1024,25,33,0.0
64,1024,25,34,0.0
64,1024,25,35,0.062067221360293266
64,1024,25,36,0.05291916691857546
64,1024,25,37,0.0
64,1024,25,38,0.0
64,1024,25,39,0.0
64,1024,25,40,0.0
64,1024,25,41,0.0
64,1024,25,42,0.0
64,1024,25,43,0.0
64,1024,25,44,0.0
64,1024,25,45,0.0
64,1024,25,46,0.0
64,1024,25,47,0.0
64,1024,25,48,0.0
64,1024,25,49,0.0
64,1024,25,50,0.0
64,1024,25,51,0.0
64,1024,25,52,0.0
64,1024,25,53,0.0
64,1024,25,54,0.0
64,1024,25,55,0.0
64,1024,25,56,0.0
64,1024,25,57,0.0
64,1024,25,58,0.0
64,1024,25,59,0.0
64,1024,25,60,0.0
64,1024,25,61,0.0
64,1024,25,62,0.0
64,1024,25,63,0.0
64,1024,25,64,0.0
64,1024,26,1,0.14458462799159585
64,1024,26,2,0.3066337478843552
64,1024,26,3,0.12781915822241696
64,1024,26,4,0.0
64,1024,26,5,0.14919800955054638
64,1024,26,6,0.10389016830820129
64,1024,26,7,0.0
64,1024,26,8,0.05288753445029433
64,1024,26,9,0.0
64,1024,26,10,0.0
64,1024,26,11,0.0
64,1024,26,12,0.0
64,1024,26,13,0.0
64,1024,26,14,0.0
64,1024,26,15,0.0
64,1024,26,16,0.0
64,1024,26,17,0.0
64,1024,26,18,0.0
64,1024,26,19,0.0
64,1024,26,20,0.0
64,1024,26,21,0.0
64,1024,26,22,0.0
64,1024,26,23,0.0
64,1024,26,24,0.0
64,1024,26,25,0.0
64,1024,26,26,0.0
64,1024,26,27,0.0
64,1024,26,28,0.0
64,1024,26,29,0.0
64,1024,26,30,0.0
64,1024,26,31,0.0
64,1024,26,32,0.0
64,1024,26,33,0.0
64,1024,26,34,0.0
64,1024,26,35,0.0620672933270377
64,1024,26,36,0.05291946026555238
64,1024,26,37,0.0
64,1024,26,38,0.0
64,1024,26,39,0.0
64,1024,26,40,0.0
64,1024,26,41,0.0
64,1024,26,42,0.0
64,1024,26,43,0.0
64,1024,26,44,0.0
64,1024,26,45,0.0
64,1024,26,46,0.0
64,1024,26,47,0.0
64,1024,26,48,0.0
64,1024,26,49,0.0
64,1024,26,50,0.0
64,1024,26,51,0.0
64,1024,26,52,0.0
64,1024,26,53,0.0
64,1024,26,54,0.0
64,1024,26,55,0.0
64,1024,26,56,0.0
64,1024,26,57,0.0
64,1024,26,58,0.0
64,1024,26,59,0.0
64,1024,26,60,0.0
64,1024,26,61,0.0
64,1024,26,62,0.0
64,1024,26,63,0.0
64,1024,26,64,0.0
64,1024,27,1,0.144584642819354
64,1024,27,2,0.30663386238279966
64,1024,27,3,0.1278198256782164
64,1024,27,4,0.0
64,1024,27,5,0.14919760041546756
64,1024,27,6,0.10388601766228814
64,1024,27,7,0.0
64,1024,27,8,0.052891820139724516
64,1024,27,9,0.0
64,1024,27,10,0.0
64,1024,27,11,0.0
64,1024,27,12,0.0
64,1024,27,13,0.0
64,1024,27,14,0.0
64,1024,27,15,0.0
64,1024,27,16,0.0
64,1024,27,17,0.0
64,1024,27,18,0.0
64,1024,27,19,0.0
64,1024,27,20,0.0
64,1024,27,21,0.0
64,1024,27,22,0.0
64,1024,27,23,0.0
64,1024,27,24,0.0
64,1024,27,25,0.0
64,1024,27,26,0.0
64,1024,27,27,0.0
64,1024,27,28,0.0
64,1024,27,29,0.0
64,1024,27,30,0.0
64,1024,27,31,0.0
64,1024,27,32,0.0
64,1024,27,33,0.0
64,1024,27,34,0.0
64,1024,27,35,0.062067399580048185
64,1024,27,36,0.05291883132210152
64,1024,27,37,0.0
64,1024,27,38,0.0
64,1024,27,39,0.0
64,1024,27,40,0.0
64,1024,27,41,0.0
64,1024,27,42,0.0
64,1024,27,43,0.0
64,1024,27,44,0.0
64,1024,27,45,0.0
64,1024,27,46,0.0
64,1024,27,47,0.0
64,1024,27,48,0.0
64,1024,27,49,0.0
64,1024,27,50,0.0
64,1024,27,51,0.0
64,1024,27,52,0.0
64,1024,27,53,0.0
64,1024,27,54,0.0
64,1024,27,55,0.0
64,1024,27,56,0.0
64,1024,27,57,0.0
64,1024,27,58,0.0
64,1024,27,59,0.0
64,1024,27,60,0.0
64,1024,27,61,0.0
64,1024,27,62,0.0
64,1024,27,63,0.0
64,1024,27,64,0.0
64,1024,28,1,0.1445846532516787
64,1024,28,2,0.3066337913401696
64,1024,28,3,0.12781992806593423
64,1024,28,4,0.0
64,1024,28,5,0.14919737623895488
64,1024,28,6,0.10388625499601162
64,1024,28,7,0.0
64,1024,28,8,0.05289157991383875
64,1024,28,9,0.0
64,1024,28,10,0.0
64,1024,28,11,0.0
64,1024,28,12,0.0
64,1024,28,13,0.0
64,1024,28,14,0.0
64,1024,28,15,0.0
64,1024,28,16,0.0
64,1024,28,17,0.0
64,1024,28,18,0.0
64,1024,28,19,0.0
64,1024,28,20,0.0
64,1024,28,21,0.0
64,1024,28,22,0.0
64,1024,28,23,0.0
64,1024,28,24,0.0
64,1024,28,25,0.0
64,1024,28,26,0.0
64,1024,28,27,0.0
64,1024,28,28,0.0
64,1024,28,29,0.0
64,1024,28,30,0.0
64,1024,28,31,0.0
64,1024,28,32,0.0
64,1024,28,33,0.0
64,1024,28,34,0.0
64,1024,28,35,0.06206737169639651
64,1024,28,36,0.05291904449701561
64,1024,28,37,0.0
64,1024,28,38,0.0
64,1024,28,39,0.0
64,1024,28,40,0.0
64,1024,28,41,0.0
64,1024,28,42,0.0
64,1024,28,43,0.0
64,1024,28,44,0.0
64,1024,28,45,0.0
64,1024,28,46,0.0
64,1024,28,47,0.0
64,1024,28,48,0.0
64,1024,28,49,0.0
64,1024,28,50,0.0
64,1024,28,51,0.0
64,1024,28,52,0.0
64,1024,28,53,0.0
64,1024,28,54,0.0
64,1024,28,55,0.0
64,1024,28,56,0.0
64,1024,28,57,0.0
64,1024,28,58,0.0
64,1024,28,59,0.0
64,1024,28,60,0.0
64,1024,28,61,0.0
64,1024,28,62,0.0
64,1024,28,63,0.0
64,1024,28,64,0.0
64,1024,29,1,0.14458469032585752
64,1024,29,2,0.30663361895700697
64,1024,29,3,0.1278199005836924
64,1024,29,4,0.0
64,1024,29,5,0.14919749091924783
64,1024,29,6,0.10388684192375644
64,1024,29,7,0.0
64,1024,29,8,0.05289106057463303
64,1024,29,9,0.0
64,1024,29,10,0.0
64,1024,29,11,0.0
64,1024,29,12,0.0
64,1024,29,13,0.0
64,1024,29,14,0.0
64,1024,29,15,0.0
64,1024,29,16,0.0
64,1024,29,17,0.0
64,1024,29,18,0.0
64,1024,29,19,0.0
64,1024,29,20,0.0
64,1024,29,21,0.0
64,1024,29,22,0.0
64,1024,29,23,0.0
64,1024,29,24,0.0
64,1024,29,25,0.0
64,1024,29,26,0.0
64,1024,29,27,0.0
64,1024,29,28,0.0
64,1024,29,29,0.0
64,1024,29,30,0.0
64,1024,29,31,0.0
64,1024,29,32,0.0
64,1024,29,33,0.0
64,1024,29,34,0.0
64,1024,29,35,0.062067364698256966
64,1024,29,36,0.05291903201754872
64,1024,29,37,0.0
64,1024,29,38,0.0
64,1024,29,39,0.0
64,1024,29,40,0.0
64,1024,29,41,0.0
64,1024,29,42,0.0
64,1024,29,43,0.0
64,1024,29,44,0.0
64,1024,29,45,0.0
64,1024,29,46,0.0
64,1024,29,47,0.0
64,1024,29,48,0.0
64,1024,29,49,0.0
64,1024,29,50,0.0
64,1024,29,51,0.0
64,1024,29,52,0.0
64,1024,29,53,0.0
64,1024,29,54,0.0
64,1024,29,55,0.0
64,1024,29,56,0.0
64,1024,29,57,0.0
64,1024,29,58,0.0
64,1024,29,59,0.0
64,1024,29,60,0.0
64,1024,29,61,0.0
64,1024,29,62,0.0
64,1024,29,63,0.0
64,1024,29,64,0.0
64,1024,30,1,0.14458468048007392
64,1024,30,2,0.30663379684713266
64,1024,30,3,0.12781967080842255
64,1024,30,4,0.0
64,1024,30,5,0.1491977151605705
64,1024,30,6,0.10388522699191294
64,1024,30,7,0.0
64,1024,30,8,0.052892673163562165
64,1024,30,9,0.0
64,1024,30,10,0.0
64,1024,30,11,0.0
64,1024,30,12,0.0
64,1024,30,13,0.0
64,1024,30,14,0.0
64,1024,30,15,0.0
64,1024,30,16,0.0
64,1024,30,17,0.0
64,1024,30,18,0.0
64,1024,30,19,0.0
64,1024,30,20,0.0
64,1024,30,21,0.0
64,1024,30,22,0.0
64,1024,30,23,0.0
64,1024,30,24,0.0
64,1024,30,25,0.0
64,1024,30,26,0.0
64,1024,30,27,0.0
64,1024,30,28,0.0
64,1024,30,29,0.0
64,1024,30,30,0.0
64,1024,30,31,0.0
64,1024,30,32,0.0
64,1024,30,33,0.0
64,1024,30,34,0.0
64,1024,30,35,0.06206726969643638
64,1024,30,36,0.05291896685188883
64,1024,30,37,0.0
64,1024,30,38,0.0
64,1024,30,39,0.0
64,1024,30,40,0.0
64,1024,30,41,0.0
64,1024,30,42,0.0
64,1024,30,43,0.0
64,1024,30,44,0.0
64,1024,30,45,0.0
64,1024,30,46,0.0
64,1024,30,47,0.0
64,1024,30,48,0.0
64,1024,30,49,0.0
64,1024,30,50,0.0
64,1024,30,51,0.0
64,1024,30,52,0.0
64,1024,30,53,0.0
64,1024,30,54,0.0
64,1024,30,55,0.0
64,1024,30,56,0.0
64,1024,30,57,0.0
64,1024,30,58,0.0
64,1024,30,59,0.0
64,1024,30,60,0.0
64,1024,30,61,0.0
64,1024,30,62,0.0
64,1024,30,63,0.0
64,1024,30,64,0.0
64,1024,31,1,0.1445846360987001
64,1024,31,2,0.30663374251839076
64,1024,31,3,0.12781956642072934
64,1024,31,4,0.0
64,1024,31,5,0.14919783068575998
64,1024,31,6,0.10388771997576515
64,1024,31,7,0.0
64,1024,31,8,0.05289007441939041
64,1024,31,9,0.0
64,1024,31,10,0.0
64,1024,31,11,0.0
64,1024,31,12,0.0
64,1024,31,13,0.0
64,1024,31,14,0.0
64,1024,31,15,0.0
64,1024,31,16,0.0
64,1024,31,17,0.0
64,1024,31,18,0.0
64,1024,31,19,0.0
64,1024,31,20,0.0
64,1024,31,21,0.0
64,1024,31,22,0.0
64,1024,31,23,0.0
64,1024,31,24,0.0
64,1024,31,25,0.0
64,1024,31,26,0.0
64,1024,31,27,0.0
64,1024,31,28,0.0
64,1024,31,29,0.0
64,1024,31,30,0.0
64,1024,31,31,0.0
64,1024,31,32,0.0
64,1024,31,33,0.0
64,1024,31,34,0.0
64,1024,31,35,0.062066958795569074
64,1024,31,36,0.052919471085695245
64,1024,31,37,0.0
64,1024,31,38,0.0
64,1024,31,39,0.0
64,1024,31,40,0.0
64,1024,31,41,0.0
64,1024,31,42,0.0
64,1024,31,43,0.0
64,1024,31,44,0.0
64,1024,31,45,0.0
64,1024,31,46,0.0
64,1024,31,47,0.0
64,1024,31,48,0.0
64,1024,31,49,0.0
64,1024,31,50,0.0
64,1024,31,51,0.0
64,1024,31,52,0.0
64,1024,31,53,0.0
64,1024,31,54,0.0
64,1024,31,55,0.0
64,1024,31,56,0.0
64,1024,31,57,0.0
64,1024,31,58,0.0
64,1024,31,59,0.0
64,1024,31,60,0.0
64,1024,31,61,0.0
64,1024,31,62,0.0
64,1024,31,63,0.0
64,1024,31,64,0.0
64,1024,32,1,0.14458463810359817
64,1024,32,2,0.3066338865118826
64,1024,32,3,0.12781968690280227
64,1024,32,4,0.0
64,1024,32,5,0.14919763385741902
64,1024,32,6,0.10388658784633328
64,1024,32,7,0.0
64,1024,32,8,0.05289119621223961
64,1024,32,9,0.0
64,1024,32,10,0.0
64,1024,32,11,0.0
64,1024,32,12,0.0
64,1024,32,13,0.0
64,1024,32,14,0.0
64,1024,32,15,0.0
64,1024,32,16,0.0
64,1024,32,17,0.0
64,1024,32,18,0.0
64,1024,32,19,0.0
64,1024,32,20,0.0
64,1024,32,21,0.0
64,1024,32,22,0.0
64,1024,32,23,0.0
64,1024,32,24,0.0
64,1024,32,25,0.0
64,1024,32,26,0.0
64,1024,32,27,0.0
64,1024,32,28,0.0
64,1024,32,29,0.0
64,1024,32,30,0.0
64,1024,32,31,0.0
64,1024,32,32,0.0
64,1024,32,33,0.0
64,1024,32,34,0.0
64,1024,32,35,0.06206719265180684
64,1024,32,36,0.052919177913918154
64,1024,32,37,0.0
64,1024,32,38,0.0
64,1024,32,39,0.0
64,1024,32,40,0.0
64,1024,32,41,0.0
64,1024,32,42,0.0
64,1024,32,43,0.0
64,1024,32,44,0.0
64,1024,32,45,0.0
64,1024,32,46,0.0
64,1024,32,47,0.0
64,1024,32,48,0.0
64,1024,32,49,0.0
64,1024,32,50,0.0
64,1024,32,51,0.0
64,1024,32,52,0.0
64,1024,32,53,0.0
64,1024,32,54,0.0
64,1024,32,55,0.0
64,1024,32,56,0.0
64,1024,32,57,0.0
64,1024,32,58,0.0
64,1024,32,59,0.0
64,1024,32,60,0.0
64,1024,32,61,0.0
64,1024,32,62,0.0
64,1024,32,63,0.0
64,1024,32,64,0.0
64,1024,33,1,0.14458470567721798
64,1024,33,2,0.30663365204663484
64,1024,33,3,0.12781991245538749
64,1024,33,4,0.0
64,1024,33,5,0.14919749884483363
64,1024,33,6,0.10388533977640711
64,1024,33,7,0.0
64,1024,33,8,0.052892526856102406
64,1024,33,9,0.0
64,1024,33,10,0.0
64,1024,33,11,0.0
64,1024,33,12,0.0
64,1024,33,13,0.0
64,1024,33,14,0.0
64,1024,33,15,0.0
64,1024,33,16,0.0
64,1024,33,17,0.0
64,1024,33,18,0.0
64,1024,33,19,0.0
64,1024,33,20,0.0
64,1024,33,21,0.0
64,1024,33,22,0.0
64,1024,33,23,0.0
64,1024,33,24,0.0
64,1024,33,25,0.0
64,1024,33,26,0.0
64,1024,33,27,0.0
64,1024,33,28,0.0
64,1024,33,29,0.0
64,1024,33,30,0.0
64,1024,33,31,0.0
64,1024,33,32,0.0
64,1024,33,33,0.0
64,1024,33,34,0.0
64,1024,33,35,0.06206737205285306
64,1024,33,36,0.052918992290563474
64,1024,33,37,0.0
64,1024,33,38,0.0
64,1024,33,39,0.0
64,1024,33,40,0.0
64,1024,33,41,0.0
64,1024,33,42,0.0
64,1024,33,43,0.0
64,1024,33,44,0.0
64,1024,33,45,0.0
64,1024,33,46,0.0
64,1024,33,47,0.0
64,1024,33,48,0.0
64,1024,33,49,0.0
64,1024,33,50,0.0
64,1024,33,51,0.0
64,1024,33,52,0.0
64,1024,33,53,0.0
64,1024,33,54,0.0
64,1024,33,55,0.0
64,1024,33,56,0.0
64,1024,33,57,0.0
64,1024,33,58,0.0
64,1024,33,59,0.0
64,1024,33,60,0.0
64,1024,33,61,0.0
64,1024,33,62,0.0
64,1024,33,63,0.0
64,1024,33,64,0.0
64,1024,34,1,0.14458466247300855
64,1024,34,2,0.30663373306567254
64,1024,34,3,0.1278195008590019
64,1024,34,4,0.0
64,1024,34,5,0.14919782247494767
64,1024,34,6,0.10388747040355761
64,1024,34,7,0.0
64,1024,34,8,0.05289028579254813
64,1024,34,9,0.0
64,1024,34,10,0.0
64,1024,34,11,0.0
64,1024,34,12,0.0
64,1024,34,13,0.0
64,1024,34,14,0.0
64,1024,34,15,0.0
64,1024,34,16,0.0
64,1024,34,17,0.0
64,1024,34,18,0.0
64,1024,34,19,0.0
64,1024,34,20,0.0
64,1024,34,21,0.0
64,1024,34,22,0.0
64,1024,34,23,0.0
64,1024,34,24,0.0
64,1024,34,25,0.0
64,1024,34,26,0.0
64,1024,34,27,0.0
64,1024,34,28,0.0
64,1024,34,29,0.0
64,1024,34,30,0.0
64,1024,34,31,0.0
64,1024,34,32,0.0
64,1024,34,33,0.0
64,1024,34,34,0.0
64,1024,34,35,0.06206742468541848
64,1024,34,36,0.05291910024584495
64,1024,34,37,0.0
64,1024,34,38,0.0
64,1024,34,39,0.0
64,1024,34,40,0.0
64,1024,34,41,0.0
64,1024,34,42,0.0
64,1024,34,43,0.0
64,1024,34,44,0.0
64,1024,34,45,0.0
64,1024,34,46,0.0
64,1024,34,47,0.0
64,1024,34,48,0.0
64,1024,34,49,0.0
64,1024,34,50,0.0
64,1024,34,51,0.0
64,1024,34,52,0.0
64,1024,34,53,0.0
64,1024,34,54,0.0
64,1024,34,55,0.0
64,1024,34,56,0.0
64,1024,34,57,0.0
64,1024,34,58,0.0
64,1024,34,59,0.0
64,1024,34,60,0.0
64,1024,34,61,0.0
64,1024,34,62,0.0
64,1024,34,63,0.0
64,1024,34,64,0.0
64,1024,35,1,0.1445846380578205
64,1024,35,2,0.3066337146239501
64,1024,35,3,0.1278197013207042
64,1024,35,4,0.0
64,1024,35,5,0.14919758437528322
64,1024,35,6,0.10388789492198787
64,1024,35,7,0.0
64,1024,35,8,0.052889932642134825
64,1024,35,9,0.0
64,1024,35,10,0.0
64,1024,35,11,0.0
64,1024,35,12,0.0
64,1024,35,13,0.0
64,1024,35,14,0.0
64,1024,35,15,0.0
64,1024,35,16,0.0
64,1024,35,17,0.0
64,1024,35,18,0.0
64,1024,35,19,0.0
64,1024,35,20,0.0
64,1024,35,21,0.0
64,1024,35,22,0.0
64,1024,35,23,0.0
64,1024,35,24,0.0
64,1024,35,25,0.0
64,1024,35,26,0.0
64,1024,35,27,0.0
64,1024,35,28,0.0
64,1024,35,29,0.0
64,1024,35,30,0.0
64,1024,35,31,0.0
64,1024,35,32,0.0
64,1024,35,33,0.0
64,1024,35,34,0.0
64,1024,35,35,0.062067134223055605
64,1024,35,36,0.052919399835063635
64,1024,35,37,0.0
64,1024,35,38,0.0
64,1024,35,39,0.0
64,1024,35,40,0.0
64,1024,35,41,0.0
64,1024,35,42,0.0
64,1024,35,43,0.0
64,1024,35,44,0.0
64,1024,35,45,0.0
64,1024,35,46,0.0
64,1024,35,47,0.0
64,1024,35,48,0.0
64,1024,35,49,0.0
64,1024,35,50,0.0
64,1024,35,51,0.0
64,1024,35,52,0.0
64,1024,35,53,0.0
64,1024,35,54,0.0
64,1024,35,55,0.0
64,1024,35,56,0.0
64,1024,35,57,0.0
64,1024,35,58,0.0
64,1024,35,59,0.0
64,1024,35,60,0.0
64,1024,35,61,0.0
64,1024,35,62,0.0
64,1024,35,63,0.0
64,1024,35,64,0.0
64,1024,36,1,0.14458460675924478
64,1024,36,2,0.30663383756536033
64,1024,36,3,0.127819772052169
64,1024,36,4,0.0
64,1024,36,5,0.1491972623846737
64,1024,36,6,0.1038867468563868
64,1024,36,7,0.0
64,1024,36,8,0.05289129706596385
64,1024,36,9,0.0
64,1024,36,10,0.0
64,1024,36,11,0.0
64,1024,36,12,0.0
64,1024,36,13,0.0
64,1024,36,14,0.0
64,1024,36,15,0.0
64,1024,36,16,0.0
64,1024,36,17,0.0
64,1024,36,18,0.0
64,1024,36,19,0.0
64,1024,36,20,0.0
64,1024,36,21,0.0
64,1024,36,22,0.0
64,1024,36,23,0.0
64,1024,36,24,0.0
64,1024,36,25,0.0
64,1024,36,26,0.0
64,1024,36,27,0.0
64,1024,36,28,0.0
64,1024,36,29,0.0
64,1024,36,30,0.0
64,1024,36,31,0.0
64,1024,36,32,0.0
64,1024,36,33,0.0
64,1024,36,34,0.0
64,1024,36,35,0.06206760401605185
64,1024,36,36,0.0529188733001497
64,1024,36,37,0.0
64,1024,36,38,0.0
64,1024,36,39,0.0
64,1024,36,40,0.0
64,1024,36,41,0.0
64,1024,36,42,0.0
64,1024,36,43,0.0
64,1024,36,44,0.0
64,1024,36,45,0.0
64,1024,36,46,0.0
64,1024,36,47,0.0
64,1024,36,48,0.0
64,1024,36,49,0.0
64,1024,36,50,0.0
64,1024,36,51,0.0
64,1024,36,52,0.0
64,1024,36,53,0.0
64,1024,36,54,0.0
64,1024,36,55,0.0
64,1024,36,56,0.0
64,1024,36,57,0.0
64,1024,36,58,0.0
64,1024,36,59,0.0
64,1024,36,60,0.0
64,1024,36,61,0.0
64,1024,36,62,0.0
64,1024,36,63,0.0
64,1024,36,64,0.0
64,1024,37,1,0.14458462001437297
64,1024,37,2,0.3066335660764181
64,1024,37,3,0.12781975479360091
64,1024,37,4,0.0
64,1024,37,5,0.14919763977048
64,1024,37,6,0.10388959325539446
64,1024,37,7,0.0
64,1024,37,8,0.05288818769443927
64,1024,37,9,0.0
64,1024,37,10,0.0
64,1024,37,11,0.0
64,1024,37,12,0.0
64,1024,37,13,0.0
64,1024,37,14,0.0
64,1024,37,15,0.0
64,1024,37,16,0.0
64,1024,37,17,0.0
64,1024,37,18,0.0
64,1024,37,19,0.0
64,1024,37,20,0.0
64,1024,37,21,0.0
64,1024,37,22,0.0
64,1024,37,23,0.0
64,1024,37,24,0.0
64,1024,37,25,0.0
64,1024,37,26,0.0
64,1024,37,27,0.0
64,1024,37,28,0.0
64,1024,37,29,0.0
64,1024,37,30,0.0
64,1024,37,31,0.0
64,1024,37,32,0.0
64,1024,37,33,0.0
64,1024,37,34,0.0
64,1024,37,35,0.06206680144334829
64,1024,37,36,0.05291983695194603
64,1024,37,37,0.0
64,1024,37,38,0.0
64,1024,37,39,0.0
64,1024,37,40,0.0
64,1024,37,41,0.0
64,1024,37,42,0.0
64,1024,37,43,0.0
64,1024,37,44,0.0
64,1024,37,45,0.0
64,1024,37,46,0.0
64,1024,37,47,0.0
64,1024,37,48,0.0
64,1024,37,49,0.0
64,1024,37,50,0.0
64,1024,37,51,0.0
64,1024,37,52,0.0
64,1024,37,53,0.0
64,1024,37,54,0.0
64,1024,37,55,0.0
64,1024,37,56,0.0
64,1024,37,57,0.0
64,1024,37,58,0.0
64,1024,37,59,0.0
64,1024,37,60,0.0
64,1024,37,61,0.0
64,1024,37,62,0.0
64,1024,37,63,0.0
64,1024,37,64,0.0
64,1024,38,1,0.1445846621318745
64,1024,38,2,0.3066336893006853
64,1024,38,3,0.12781961034300193
64,1024,38,4,0.0
64,1024,38,5,0.14919773923165097
64,1024,38,6,0.10388699597206962
64,1024,38,7,0.0
64,1024,38,8,0.05289080716282509
64,1024,38,9,0.0
64,1024,38,10,0.0
64,1024,38,11,0.0
64,1024,38,12,0.0
64,1024,38,13,0.0
64,1024,38,14,0.0
64,1024,38,15,0.0
64,1024,38,16,0.0
64,1024,38,17,0.0
64,1024,38,18,0.0
64,1024,38,19,0.0
64,1024,38,20,0.0
64,1024,38,21,0.0
64,1024,38,22,0.0
64,1024,38,23,0.0
64,1024,38,24,0.0
64,1024,38,25,0.0
64,1024,38,26,0.0
64,1024,38,27,0.0
64,1024,38,28,0.0
64,1024,38,29,0.0
64,1024,38,30,0.0
64,1024,38,31,0.0
64,1024,38,32,0.0
64,1024,38,33,0.0
64,1024,38,34,0.0
64,1024,38,35,0.0620675284182883
64,1024,38,36,0.0529189674396042
64,1024,38,37,0.0
64,1024,38,38,0.0
64,1024,38,39,0.0
64,1024,38,40,0.0
64,1024,38,41,0.0
64,1024,38,42,0.0
64,1024,38,43,0.0
64,1024,38,44,0.0
64,1024,38,45,0.0
64,1024,38,46,0.0
64,1024,38,47,0.0
64,1024,38,48,0.0
64,1024,38,49,0.0
64,1024,38,50,0.0
64,1024,38,51,0.0
64,1024,38,52,0.0
64,1024,38,53,0.0
64,1024,38,54,0.0
64,1024,38,55,0.0
64,1024,38,56,0.0
64,1024,38,57,0.0
64,1024,38,58,0.0
64,1024,38,59,0.0
64,1024,38,60,0.0
64,1024,38,61,0.0
64,1024,38,62,0.0
64,1024,38,63,0.0
64,1024,38,64,0.0
64,1024,39,1,0.1445845527813072
64,1024,39,2,0.30663372204880546
64,1024,39,3,0.1278205109010459
64,1024,39,4,0.0
64,1024,39,5,0.1491970525209537
64,1024,39,6,0.10388463368947871
64,1024,39,7,0.0
64,1024,39,8,0.0528934054365487
64,1024,39,9,0.0
64,1024,39,10,0.0
64,1024,39,11,0.0
64,1024,39,12,0.0
64,1024,39,13,0.0
64,1024,39,14,0.0
64,1024,39,15,0.0
64,1024,39,16,0.0
64,1024,39,17,0.0
64,1024,39,18,0.0
64,1024,39,19,0.0
64,1024,39,20,0.0
64,1024,39,21,0.0
64,1024,39,22,0.0
64,1024,39,23,0.0
64,1024,39,24,0.0
64,1024,39,25,0.0
64,1024,39,26,0.0
64,1024,39,27,0.0
64,1024,39,28,0.0
64,1024,39,29,0.0
64,1024,39,30,0.0
64,1024,39,31,0.0
64,1024,39,32,0.0
64,1024,39,33,0.0
64,1024,39,34,0.0
64,1024,39,35,0.062067431300239416
64,1024,39,36,0.05291869132162091
64,1024,39,37,0.0
64,1024,39,38,0.0
64,1024,39,39,0.0
64,1024,39,40,0.0
64,1024,39,41,0.0
64,1024,39,42,0.0
64,1024,39,43,0.0
64,1024,39,44,0.0
64,1024,39,45,0.0
64,1024,39,46,0.0
64,1024,39,47,0.0
64,1024,39,48,0.0
64,1024,39,49,0.0
64,1024,39,50,0.0
64,1024,39,51,0.0
64,1024,39,52,0.0
64,1024,39,53,0.0
64,1024,39,54,0.0
64,1024,39,55,0.0
64,1024,39,56,0.0
64,1024,39,57,0.0
64,1024,39,58,0.0
64,1024,39,59,0.0
64,1024,39,60,0.0
64,1024,39,61,0.0
64,1024,39,62,0.0
64,1024,39,63,0.0
64,1024,39,64,0.0
64,1024,40,1,0.14458462539116357
64,1024,40,2,0.3066332788730001
64,1024,40,3,0.12781998914352435
64,1024,40,4,0.0
64,1024,40,5,0.14919717974006355
64,1024,40,6,0.10388782085011938
64,1024,40,7,0.0
64,1024,40,8,0.052889986587840054
64,1024,40,9,0.0
64,1024,40,10,0.0
64,1024,40,11,0.0
64,1024,40,12,0.0
64,1024,40,13,0.0
64,1024,40,14,0.0
64,1024,40,15,0.0
64,1024,40,16,0.0
64,1024,40,17,0.0
64,1024,40,18,0.0
64,1024,40,19,0.0
64,1024,40,20,0.0
64,1024,40,21,0.0
64,1024,40,22,0.0
64,1024,40,23,0.0
64,1024,40,24,0.0
64,1024,40,25,0.0
64,1024,40,26,0.0
64,1024,40,27,0.0
64,1024,40,28,0.0
64,1024,40,29,0.0
64,1024,40,30,0.0
64,1024,40,31,0.0
64,1024,40,32,0.0
64,1024,40,33,0.0
64,1024,40,34,0.0
64,1024,40,35,0.062070249024841685
64,1024,40,36,0.05291687038944742
64,1024,40,37,0.0
64,1024,40,38,0.0
64,1024,40,39,0.0
64,1024,40,40,0.0
64,1024,40,41,0.0
64,1024,40,42,0.0
64,1024,40,43,0.0
64,1024,40,44,0.0
64,1024,40,45,0.0
64,1024,40,46,0.0
64,1024,40,47,0.0
64,1024,40,48,0.0
64,1024,40,49,0.0
64,1024,40,50,0.0
64,1024,40,51,0.0
64,1024,40,52,0.0
64,1024,40,53,0.0
64,1024,40,54,0.0
64,1024,40,55,0.0
64,1024,40,56,0.0
64,1024,40,57,0.0
64,1024,40,58,0.0
64,1024,40,59,0.0
64,1024,40,60,0.0
64,1024,40,61,0.0
64,1024,40,62,0.0
64,1024,40,63,0.0
64,1024,40,64,0.0
64,1024,41,1,0.1445845912920167
64,1024,41,2,0.30663372461596733
64,1024,41,3,0.12781962016768467
64,1024,41,4,0.0
64,1024,41,5,0.14919764527705862
64,1024,41,6,0.10388774535812659
64,1024,41,7,0.0
64,1024,41,8,0.052890205433253984
64,1024,41,9,0.0
64,1024,41,10,0.0
64,1024,41,11,0.0
64,1024,41,12,0.0
64,1024,41,13,0.0
64,1024,41,14,0.0
64,1024,41,15,0.0
64,1024,41,16,0.0
64,1024,41,17,0.0
64,1024,41,18,0.0
64,1024,41,19,0.0
64,1024,41,20,0.0
64,1024,41,21,0.0
64,1024,41,22,0.0
64,1024,41,23,0.0
64,1024,41,24,0.0
64,1024,41,25,0.0
64,1024,41,26,0.0
64,1024,41,27,0.0
64,1024,41,28,0.0
64,1024,41,29,0.0
64,1024,41,30,0.0
64,1024,41,31,0.0
64,1024,41,32,0.0
64,1024,41,33,0.0
64,1024,41,34,0.0
64,1024,41,35,0.06206700418893891
64,1024,41,36,0.05291946366695327
64,1024,41,37,0.0
64,1024,41,38,0.0
64,1024,41,39,0.0
64,1024,41,40,0.0
64,1024,41,41,0.0
64,1024,41,42,0.0
64,1024,41,43,0.0
64,1024,41,44,0.0
64,1024,41,45,0.0
64,1024,41,46,0.0
64,1024,41,47,0.0
64,1024,41,48,0.0
64,1024,41,49,0.0
64,1024,41,50,0.0
64,1024,41,51,0.0
64,1024,41,52,0.0
64,1024,41,53,0.0
64,1024,41,54,0.0
64,1024,41,55,0.0
64,1024,41,56,0.0
64,1024,41,57,0.0
64,1024,41,58,0.0
64,1024,41,59,0.0
64,1024,41,60,0.0
64,1024,41,61,0.0
64,1024,41,62,0.0
64,1024,41,63,0.0
64,1024,41,64,0.0
64,1024,42,1,0.14458462000870867
64,1024,42,2,0.30663386218486566
64,1024,42,3,0.12781948127290785
64,1024,42,4,0.0
64,1024,42,5,0.14919790618577186
64,1024,42,6,0.10388743304297193
64,1024,42,7,0.0
64,1024,42,8,0.05289023293253634
64,1024,42,9,0.0
64,1024,42,10,0.0
64,1024,42,11,0.0
64,1024,42,12,0.0
64,1024,42,13,0.0
64,1024,42,14,0.0
64,1024,42,15,0.0
64,1024,42,16,0.0
64,1024,42,17,0.0
64,1024,42,18,0.0
64,1024,42,19,0.0
64,1024,42,20,0.0
64,1024,42,21,0.0
64,1024,42,22,0.0
64,1024,42,23,0.0
64,1024,42,24,0.0
64,1024,42,25,0.0
64,1024,42,26,0.0
64,1024,42,27,0.0
64,1024,42,28,0.0
64,1024,42,29,0.0
64,1024,42,30,0.0
64,1024,42,31,0.0
64,1024,42,32,0.0
64,1024,42,33,0.0
64,1024,42,34,0.0
64,1024,42,35,0.06206737249486355
64,1024,42,36,0.05291909187737449
64,1024,42,37,0.0
64,1024,42,38,0.0
64,1024,42,39,0.0
64,1024,42,40,0.0
64,1024,42,41,0.0
64,1024,42,42,0.0
64,1024,42,43,0.0
64,1024,42,44,0.0
64,1024,42,45,0.0
64,1024,42,46,0.0
64,1024,42,47,0.0
64,1024,42,48,0.0
64,1024,42,49,0.0
64,1024,42,50,0.0
64,1024,42,51,0.0
64,1024,42,52,0.0
64,1024,42,53,0.0
64,1024,42,54,0.0
64,1024,42,55,0.0
64,1024,42,56,0.0
64,1024,42,57,0.0
64,1024,42,58,0.0
64,1024,42,59,0.0
64,1024,42,60,0.0
64,1024,42,61,0.0
64,1024,42,62,0.0
64,1024,42,63,0.0
64,1024,42,64,0.0
64,1024,43,1,0.14458458738072427
64,1024,43,2,0.30663377267258557
64,1024,43,3,0.12782001556780934
64,1024,43,4,0.0
64,1024,43,5,0.1491973346114425
64,1024,43,6,0.1038855059021016
64,1024,43,7,0.0
64,1024,43,8,0.05289244318170377
64,1024,43,9,0.0
64,1024,43,10,0.0
64,1024,43,11,0.0
64,1024,43,12,0.0
64,1024,43,13,0.0
64,1024,43,14,0.0
64,1024,43,15,0.0
64,1024,43,16,0.0
64,1024,43,17,0.0
64,1024,43,18,0.0
64,1024,43,19,0.0
64,1024,43,20,0.0
64,1024,43,21,0.0
64,1024,43,22,0.0
64,1024,43,23,0.0
64,1024,43,24,0.0
64,1024,43,25,0.0
64,1024,43,26,0.0
64,1024,43,27,0.0
64,1024,43,28,0.0
64,1024,43,29,0.0
64,1024,43,30,0.0
64,1024,43,31,0.0
64,1024,43,32,0.0
64,1024,43,33,0.0
64,1024,43,34,0.0
64,1024,43,35,0.06206793264714976
64,1024,43,36,0.05291840803648296
64,1024,43,37,0.0
64,1024,43,38,0.0
64,1024,43,39,0.0
64,1024,43,40,0.0
64,1024,43,41,0.0
64,1024,43,42,0.0
64,1024,43,43,0.0
64,1024,43,44,0.0
64,1024,43,45,0.0
64,1024,43,46,0.0
64,1024,43,47,0.0
64,1024,43,48,0.0
64,1024,43,49,0.0
64,1024,43,50,0.0
64,1024,43,51,0.0
64,1024,43,52,0.0
64,1024,43,53,0.0
64,1024,43,54,0.0
64,1024,43,55,0.0
64,1024,43,56,0.0
64,1024,43,57,0.0
64,1024,43,58,0.0
64,1024,43,59,0.0
64,1024,43,60,0.0
64,1024,43,61,0.0
64,1024,43,62,0.0
64,1024,43,63,0.0
64,1024,43,64,0.0
64,1024,44,1,0.1445846680969036
64,1024,44,2,0.30663371511266574
64,1024,44,3,0.12781974086959352
64,1024,44,4,0.0
64,1024,44,5,0.14919755727181505
64,1024,44,6,0.10388690426645598
64,1024,44,7,0.0
64,1024,44,8,0.052891022961969576
64,1024,44,9,0.0
64,1024,44,10,0.0
64,1024,44,11,0.0
64,1024,44,12,0.0
64,1024,44,13,0.0
64,1024,44,14,0.0
64,1024,44,15,0.0
64,1024,44,16,0.0
64,1024,44,17,0.0
64,1024,44,18,0.0
64,1024,44,19,0.0
64,1024,44,20,0.0
64,1024,44,21,0.0
64,1024,44,22,0.0
64,1024,44,23,0.0
64,1024,44,24,0.0
64,1024,44,25,0.0
64,1024,44,26,0.0
64,1024,44,27,0.0
64,1024,44,28,0.0
64,1024,44,29,0.0
64,1024,44,30,0.0
64,1024,44,31,0.0
64,1024,44,32,0.0
64,1024,44,33,0.0
64,1024,44,34,0.0
64,1024,44,35,0.06206748507963308
64,1024,44,36,0.052918906340963474
64,1024,44,37,0.0
64,1024,44,38,0.0
64,1024,44,39,0.0
64,1024,44,40,0.0
64,1024,44,41,0.0
64,1024,44,42,0.0
64,1024,44,43,0.0
64,1024,44,44,0.0
64,1024,44,45,0.0
64,1024,44,46,0.0
64,1024,44,47,0.0
64,1024,44,48,0.0
64,1024,44,49,0.0
64,1024,44,50,0.0
64,1024,44,51,0.0
64,1024,44,52,0.0
64,1024,44,53,0.0
64,1024,44,54,0.0
64,1024,44,55,0.0
64,1024,44,56,0.0
64,1024,44,57,0.0
64,1024,44,58,0.0
64,1024,44,59,0.0
64,1024,44,60,0.0
64,1024,44,61,0.0
64,1024,44,62,0.0
64,1024,44,63,0.0
64,1024,44,64,0.0
64,1024,45,1,0.14458470809377325
64,1024,45,2,0.30663372700868874
64,1024,45,3,0.1278195985073496
64,1024,45,4,0.0
64,1024,45,5,0.14919790602326813
64,1024,45,6,0.10388689633089651
64,1024,45,7,0.0
64,1024,45,8,0.052890832182583274
64,1024,45,9,0.0
64,1024,45,10,0.0
64,1024,45,11,0.0
64,1024,45,12,0.0
64,1024,45,13,0.0
64,1024,45,14,0.0
64,1024,45,15,0.0
64,1024,45,16,0.0
64,1024,45,17,0.0
64,1024,45,18,0.0
64,1024,45,19,0.0
64,1024,45,20,0.0
64,1024,45,21,0.0
64,1024,45,22,0.0
64,1024,45,23,0.0
64,1024,45,24,0.0
64,1024,45,25,0.0
64,1024,45,26,0.0
64,1024,45,27,0.0
64,1024,45,28,0.0
64,1024,45,29,0.0
64,1024,45,30,0.0
64,1024,45,31,0.0
64,1024,45,32,0.0
64,1024,45,33,0.0
64,1024,45,34,0.0
64,1024,45,35,0.06206727777832545
64,1024,45,36,0.05291905407511486
64,1024,45,37,0.0
64,1024,45,38,0.0
64,1024,45,39,0.0
64,1024,45,40,0.0
64,1024,45,41,0.0
64,1024,45,42,0.0
64,1024,45,43,0.0
64,1024,45,44,0.0
64,1024,45,45,0.0
64,1024,45,46,0.0
64,1024,45,47,0.0
64,1024,45,48,0.0
64,1024,45,49,0.0
64,1024,45,50,0.0
64,1024,45,51,0.0
64,1024,45,52,0.0
64,1024,45,53,0.0
64,1024,45,54,0.0
64,1024,45,55,0.0
64,1024,45,56,0.0
64,1024,45,57,0.0
64,1024,45,58,0.0
64,1024,45,59,0.0
64,1024,45,60,0.0
64,1024,45,61,0.0
64,1024,45,62,0.0
64,1024,45,63,0.0
64,1024,45,64,0.0


==> static-results-v2/static-64-summary.csv <==
n,lambda,expectation
64,1,259.24759828133085
64,2,138.8995608626837
64,3,99.30641606902486
64,4,79.86053355414833
64,5,68.43680000608134
64,6,60.948001613541955
64,7,55.59225637163494
64,8,51.56353631023558
64,16,36.08781359272535
64,32,26.447617288289088
64,64,20.22817616118085
64,128,16.16867971341549
64,256,13.393378898735754
64,512,11.409100282483013
64,1024,9.920484875325002


==> static-results-v2/static-8-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
8,1,0,16.200855654761927,0.0,0.0
8,1,1,16.200855654761927,0.0,0.0
8,1,2,16.200855654761927,0.0,0.0
8,1,3,16.200855654761927,0.0,0.0
8,1,4,16.200855654761927,0.0,0.0
8,1,5,16.200855654761927,0.0,0.0
8,1,6,16.200855654761927,0.0,0.0
8,1,7,16.200855654761927,0.0,0.0
8,1,8,16.200855654761927,0.0,0.0
8,1,9,16.200855654761927,0.0,0.0
8,1,10,16.200855654761927,0.0,0.0
8,1,11,16.200855654761927,0.0,0.0
8,1,12,16.200855654761927,0.0,0.0
8,1,13,16.200855654761927,0.0,0.0
8,1,14,16.200855654761927,0.0,0.0
8,1,15,16.200855654761927,0.0,0.0
8,1,16,16.200855654761927,0.0,0.0
8,1,17,16.200855654761927,0.0,0.0
8,1,18,16.200855654761927,0.0,0.0
8,1,19,16.200855654761927,0.0,0.0
8,1,20,16.200855654761927,0.0,0.0
8,1,21,16.200855654761927,0.0,0.0
8,1,22,16.200855654761927,0.0,0.0
8,1,23,16.200855654761927,0.0,0.0
8,1,24,16.200855654761927,0.0,0.0
8,1,25,16.200855654761927,0.0,0.0
8,1,26,16.200855654761927,0.0,0.0
8,1,27,16.200855654761927,0.0,0.0
8,1,28,16.200855654761927,0.0,0.0
8,1,29,16.200855654761927,0.0,0.0
8,1,30,16.200855654761927,0.0,0.0
8,1,31,16.200855654761927,0.0,0.0
8,1,32,16.200855654761927,0.0,0.0
8,1,33,16.200855654761927,0.0,0.0
8,1,34,16.200855654761927,0.0,0.0
8,1,35,16.200855654761927,0.0,0.0
8,1,36,16.200855654761927,0.0,0.0
8,1,37,16.200855654761927,0.0,0.0
8,1,38,16.200855654761927,0.0,0.0
8,1,39,16.200855654761927,0.0,0.0
8,1,40,16.200855654761927,0.0,0.0
8,1,41,16.200855654761927,0.0,0.0
8,1,42,16.200855654761927,0.0,0.0
8,1,43,16.200855654761927,0.0,0.0
8,1,44,16.200855654761927,0.0,0.0
8,1,45,16.200855654761927,0.0,0.0
8,1,46,16.200855654761927,0.0,0.0
8,1,47,16.200855654761927,0.0,0.0
8,1,48,16.200855654761927,0.0,0.0
8,1,49,50.36356155494085,34.16270590017892,2.1086976285809604
8,2,0,9.324676105144865,0.0,0.0
8,2,1,9.324676105144865,0.0,0.0
8,2,2,9.324676105144865,0.0,0.0
8,2,3,9.324676105144865,0.0,0.0
8,2,4,9.324676105144865,0.0,0.0
8,2,5,9.324676105144865,0.0,0.0
8,2,6,9.324676105144865,0.0,0.0
8,2,7,9.324676105144865,0.0,0.0
8,2,8,9.324676105144865,0.0,0.0
8,2,9,9.324676105144865,0.0,0.0
8,2,10,9.324676105144865,0.0,0.0
8,2,11,9.324676105144865,0.0,0.0
8,2,12,9.324676105144865,0.0,0.0
8,2,13,9.324676105144865,0.0,0.0
8,2,14,9.324676105144865,0.0,0.0
8,2,15,9.324676105144865,0.0,0.0
8,2,16,9.324676105144865,0.0,0.0
8,2,17,9.324676105144865,0.0,0.0
8,2,18,9.324676105144865,0.0,0.0
8,2,19,9.324676105144865,0.0,0.0
8,2,20,9.324676105144865,0.0,0.0
8,2,21,9.324676105144865,0.0,0.0
8,2,22,9.324676105144865,0.0,0.0
8,2,23,9.324676105144865,0.0,0.0
8,2,24,9.324676105144865,0.0,0.0
8,2,25,9.324676105144865,0.0,0.0
8,2,26,9.324676105144865,0.0,0.0
8,2,27,9.324676105144865,0.0,0.0
8,2,28,9.324676105144865,0.0,0.0
8,2,29,9.324676105144865,0.0,0.0
8,2,30,9.324676105144865,0.0,0.0
8,2,31,9.324676105144865,0.0,0.0
8,2,32,9.324676105144865,0.0,0.0
8,2,33,9.324676105144865,0.0,0.0
8,2,34,9.324676105144865,0.0,0.0
8,2,35,9.324676105144865,0.0,0.0
8,2,36,9.324676105144865,0.0,0.0
8,2,37,9.324676105144865,0.0,0.0
8,2,38,9.324676105144865,0.0,0.0
8,2,39,9.324676105144865,0.0,0.0
8,2,40,9.324676105144865,0.0,0.0
8,2,41,9.324676105144865,0.0,0.0
8,2,42,9.324676105144865,0.0,0.0
8,2,43,9.324676105144865,0.0,0.0
8,2,44,9.324676105144865,0.0,0.0
8,2,45,9.324676105144865,0.0,0.0
8,2,46,9.324676105144865,0.0,0.0
8,2,47,9.324676105144865,0.0,0.0
8,2,48,9.324676105144865,0.0,0.0
8,2,49,9.324676105144865,0.0,0.0
8,3,0,7.115593765762124,0.0,0.0
8,3,1,7.115593765762124,0.0,0.0
8,3,2,7.115593765762124,0.0,0.0
8,3,3,7.115593765762124,0.0,0.0
8,3,4,7.115593765762124,0.0,0.0
8,3,5,7.115593765762124,0.0,0.0
8,3,6,7.115593765762124,0.0,0.0
8,3,7,7.115593765762124,0.0,0.0
8,3,8,7.115593765762124,0.0,0.0
8,3,9,7.115593765762124,0.0,0.0
8,3,10,7.115593765762124,0.0,0.0
8,3,11,7.115593765762124,0.0,0.0
8,3,12,7.115593765762124,0.0,0.0
8,3,13,7.115593765762124,0.0,0.0
8,3,14,7.115593765762124,0.0,0.0
8,3,15,7.115593765762124,0.0,0.0
8,3,16,7.115593765762124,0.0,0.0
8,3,17,7.115593765762124,0.0,0.0
8,3,18,7.115593765762124,0.0,0.0
8,3,19,7.115593765762124,0.0,0.0
8,3,20,7.115593765762124,0.0,0.0
8,3,21,7.115593765762124,0.0,0.0
8,3,22,7.115593765762124,0.0,0.0
8,3,23,7.115593765762124,0.0,0.0
8,3,24,7.115593765762124,0.0,0.0
8,3,25,7.115593765762124,0.0,0.0
8,3,26,7.115593765762124,0.0,0.0
8,3,27,7.115593765762124,0.0,0.0
8,3,28,7.115593765762124,0.0,0.0
8,3,29,7.115593765762124,0.0,0.0
8,3,30,7.115593765762124,0.0,0.0
8,3,31,7.115593765762124,0.0,0.0
8,3,32,7.115593765762124,0.0,0.0
8,3,33,7.115593765762124,0.0,0.0
8,3,34,7.115593765762124,0.0,0.0
8,3,35,7.115593765762124,0.0,0.0
8,3,36,7.115593765762124,0.0,0.0
8,3,37,7.115593765762124,0.0,0.0
8,3,38,7.115593765762124,0.0,0.0
8,3,39,7.115593765762124,0.0,0.0
8,3,40,7.115593765762124,0.0,0.0
8,3,41,7.115593765762124,0.0,0.0
8,3,42,7.115593765762124,0.0,0.0
8,3,43,7.115593765762124,0.0,0.0
8,3,44,7.115593765762124,0.0,0.0
8,3,45,7.115593765762124,0.0,0.0
8,3,46,7.115593765762124,0.0,0.0
8,3,47,7.115593765762124,0.0,0.0
8,3,48,7.115593765762124,0.0,0.0
8,3,49,25.427862383201035,18.31226861743891,2.573540483093831
8,4,0,6.043984796704336,0.0,0.0
8,4,1,6.043984796704336,0.0,0.0
8,4,2,6.043984796704336,0.0,0.0
8,4,3,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,4,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,5,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,6,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,7,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,8,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,9,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,10,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,11,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,12,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,13,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,14,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,15,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,16,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,17,6.043984796704337,8.881784197001252E-16,1.469524576210766E-16
8,4,18,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,19,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,20,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,21,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,22,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,23,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,24,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,25,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,26,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,27,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,28,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,29,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,30,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,31,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,32,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,33,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,34,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,35,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,36,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,37,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,38,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,39,6.043984796704338,1.7763568394002505E-15,2.939049152421532E-16
8,4,40,6.043984796704339,2.6645352591003757E-15,4.408573728632298E-16
8,4,41,6.043984796704339,2.6645352591003757E-15,4.408573728632298E-16
8,4,42,6.043984796704339,2.6645352591003757E-15,4.408573728632298E-16
8,4,43,6.043984796704339,2.6645352591003757E-15,4.408573728632298E-16
8,4,44,6.04398479670434,3.552713678800501E-15,5.878098304843064E-16
8,4,45,6.04398479670434,3.552713678800501E-15,5.878098304843064E-16
8,4,46,6.043984796704342,5.329070518200751E-15,8.817147457264596E-16
8,4,47,6.043984796704343,7.105427357601002E-15,1.1756196609686127E-15
8,4,48,6.043984796704347,1.0658141036401503E-14,1.7634294914529191E-15
8,4,49,6.043984796704355,1.865174681370263E-14,3.0860016100426085E-15
8,5,0,5.362147191667183,0.0,0.0
8,5,1,5.362147191667183,0.0,0.0
8,5,2,5.362147191667183,0.0,0.0
8,5,3,5.362147191667183,0.0,0.0
8,5,4,5.362147191667183,0.0,0.0
8,5,5,5.362147191667183,0.0,0.0
8,5,6,5.362147191667183,0.0,0.0
8,5,7,5.362147191667183,0.0,0.0
8,5,8,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,9,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,10,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,11,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,12,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,13,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,14,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,15,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,16,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,17,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,18,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,19,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,20,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,21,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,22,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,23,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,24,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,25,5.362147191667184,8.881784197001252E-16,1.6563857498734113E-16
8,5,26,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,27,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,28,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,29,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,30,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,31,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,32,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,33,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,34,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,35,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,36,5.362147191667185,1.7763568394002505E-15,3.3127714997468225E-16
8,5,37,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,38,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,39,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,40,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,41,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,42,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,43,5.3621471916671855,2.6645352591003757E-15,4.969157249620233E-16
8,5,44,5.362147191667188,5.329070518200751E-15,9.938314499240467E-16
8,5,45,5.362147191667188,5.329070518200751E-15,9.938314499240467E-16
8,5,46,5.362147191667189,6.217248937900877E-15,1.1594700249113877E-15
8,5,47,5.36214719166719,7.105427357601002E-15,1.325108599898729E-15
8,5,48,5.36214719166719,7.105427357601002E-15,1.325108599898729E-15
8,5,49,5.3621471916671934,1.0658141036401503E-14,1.9876628998480933E-15
8,6,0,4.89097489729385,0.0,0.0
8,6,1,4.89097489729385,0.0,0.0
8,6,2,4.890974897293851,8.881784197001252E-16,1.8159537481812667E-16
8,6,3,4.890974897293851,8.881784197001252E-16,1.8159537481812667E-16
8,6,4,4.890974897293851,8.881784197001252E-16,1.8159537481812667E-16
8,6,5,4.890974897293851,8.881784197001252E-16,1.8159537481812667E-16
8,6,6,4.890974897293851,8.881784197001252E-16,1.8159537481812667E-16
8,6,7,4.890974897293851,8.881784197001252E-16,1.8159537481812667E-16
8,6,8,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,9,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,10,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,11,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,12,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,13,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,14,4.890974897293852,1.7763568394002505E-15,3.6319074963625333E-16
8,6,15,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,16,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,17,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,18,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,19,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,20,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,21,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,22,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,23,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,24,4.8909748972938525,2.6645352591003757E-15,5.4478612445438E-16
8,6,25,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,26,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,27,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,28,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,29,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,30,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,31,4.890974897293853,3.552713678800501E-15,7.263814992725067E-16
8,6,32,4.890974897293854,4.440892098500626E-15,9.079768740906333E-16
8,6,33,4.890974897293854,4.440892098500626E-15,9.079768740906333E-16
8,6,34,4.890974897293854,4.440892098500626E-15,9.079768740906333E-16
8,6,35,4.890974897293855,5.329070518200751E-15,1.08957224890876E-15
8,6,36,4.890974897293855,5.329070518200751E-15,1.08957224890876E-15
8,6,37,4.890974897293855,5.329070518200751E-15,1.08957224890876E-15
8,6,38,4.890974897293856,6.217248937900877E-15,1.2711676237268867E-15
8,6,39,4.890974897293856,6.217248937900877E-15,1.2711676237268867E-15
8,6,40,4.890974897293856,6.217248937900877E-15,1.2711676237268867E-15
8,6,41,4.890974897293857,7.105427357601002E-15,1.4527629985450133E-15
8,6,42,4.890974897293858,7.993605777301127E-15,1.63435837336314E-15
8,6,43,4.89097489729386,9.769962616701378E-15,1.997549122999393E-15
8,6,44,4.8909748972938605,1.0658141036401503E-14,2.17914449781752E-15
8,6,45,4.890974897293862,1.2434497875801753E-14,2.5423352474537734E-15
8,6,46,4.89097489729387,2.042810365310288E-14,4.176693620816913E-15
8,6,47,4.890974897293906,5.595524044110789E-14,1.144050861354198E-14
8,6,48,4.890974897293912,6.217248937900877E-14,1.2711676237268867E-14
8,6,49,4.890974897294108,2.5845992013273644E-13,5.284425407207486E-14
8,7,0,4.541476825129676,0.0,0.0
8,7,1,4.541476825129676,0.0,0.0
8,7,2,4.541476825129677,8.881784197001252E-16,1.9557039568835948E-16
8,7,3,4.541476825129677,8.881784197001252E-16,1.9557039568835948E-16
8,7,4,4.541476825129677,8.881784197001252E-16,1.9557039568835948E-16
8,7,5,4.541476825129677,8.881784197001252E-16,1.9557039568835948E-16
8,7,6,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,7,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,8,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,9,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,10,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,11,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,12,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,13,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,14,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,15,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,16,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,17,4.541476825129678,1.7763568394002505E-15,3.9114079137671895E-16
8,7,18,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,19,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,20,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,21,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,22,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,23,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,24,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,25,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,26,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,27,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,28,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,29,4.541476825129679,2.6645352591003757E-15,5.867111870650784E-16
8,7,30,4.5414768251296795,3.552713678800501E-15,7.822815827534379E-16
8,7,31,4.5414768251296795,3.552713678800501E-15,7.822815827534379E-16
8,7,32,4.5414768251296795,3.552713678800501E-15,7.822815827534379E-16
8,7,33,4.54147682512968,4.440892098500626E-15,9.778519784417973E-16
8,7,34,4.54147682512968,4.440892098500626E-15,9.778519784417973E-16
8,7,35,4.541476825129681,5.329070518200751E-15,1.1734223741301568E-15
8,7,36,4.541476825129681,5.329070518200751E-15,1.1734223741301568E-15
8,7,37,4.541476825129682,6.217248937900877E-15,1.3689927698185163E-15
8,7,38,4.541476825129682,6.217248937900877E-15,1.3689927698185163E-15
8,7,39,4.541476825129683,7.105427357601002E-15,1.5645631655068758E-15
8,7,40,4.541476825129687,1.0658141036401503E-14,2.3468447482603136E-15
8,7,41,4.541476825129688,1.2434497875801753E-14,2.7379855396370326E-15
8,7,42,4.54147682512969,1.4210854715202004E-14,3.1291263310137516E-15
8,7,43,4.5414768251296955,1.9539925233402755E-14,4.302548705143909E-15
8,7,44,4.541476825129714,3.8191672047105385E-14,8.409527014599457E-15
8,7,45,4.541476825129724,4.796163466380676E-14,1.0560801367171412E-14
8,7,46,4.541476825129731,5.5067062021407764E-14,1.2125364532678286E-14
8,7,47,4.541476825129733,5.6843418860808015E-14,1.2516505324055007E-14
8,7,48,4.541476825129751,7.460698725481052E-14,1.6427913237822194E-14
8,7,49,4.541476825129793,1.1723955140041653E-13,2.581529223086345E-14
8,8,0,4.268839213082814,0.0,0.0
8,8,1,4.268839213082815,8.881784197001252E-16,2.0806087448271732E-16
8,8,2,4.268839213082823,8.881784197001252E-15,2.080608744827173E-15
8,8,3,4.268839213082824,9.769962616701378E-15,2.2886696193098905E-15
8,8,4,4.268839213082839,2.4868995751603507E-14,5.825704485516085E-15
8,8,5,4.268839213082842,2.7533531010703882E-14,6.449887108964237E-15
8,8,6,4.268839213082844,2.930988785010413E-14,6.8660088579296716E-15
8,8,7,4.268839213082847,3.2862601528904634E-14,7.698252355860541E-15
8,8,8,4.268839213082847,3.2862601528904634E-14,7.698252355860541E-15
8,8,9,4.268839213082852,3.730349362740526E-14,8.738556728274127E-15
8,8,10,4.268839213082855,4.085620730620576E-14,9.570800226204997E-15
8,8,11,4.268839213082858,4.3520742565306136E-14,1.0194982849653148E-14
8,8,12,4.268839213082858,4.3520742565306136E-14,1.0194982849653148E-14
8,8,13,4.268839213082859,4.440892098500626E-14,1.0403043724135866E-14
8,8,14,4.26883921308286,4.529709940470639E-14,1.0611104598618583E-14
8,8,15,4.268839213082861,4.707345624410664E-14,1.1027226347584018E-14
8,8,16,4.268839213082863,4.884981308350689E-14,1.1443348096549453E-14
8,8,17,4.268839213082866,5.1514348342607263E-14,1.2067530719997606E-14
8,8,18,4.268839213082867,5.240252676230739E-14,1.2275591594480322E-14
8,8,19,4.268839213082871,5.6843418860808015E-14,1.3315895966893908E-14
8,8,20,4.268839213082874,5.950795411990839E-14,1.3940078590342061E-14
8,8,21,4.2688392130828845,7.016609515630989E-14,1.643680908413467E-14
8,8,22,4.268839213082888,7.37188088351104E-14,1.726905258206554E-14
8,8,23,4.268839213082891,7.638334409421077E-14,1.789323520551369E-14
8,8,24,4.2688392130828925,7.815970093361102E-14,1.8309356954479124E-14
8,8,25,4.268839213082893,7.904787935331115E-14,1.8517417828961842E-14
8,8,26,4.268839213082899,8.43769498715119E-14,1.9765783075858145E-14
8,8,27,4.2688392130829005,8.615330671091215E-14,2.018190482482358E-14
8,8,28,4.268839213082901,8.704148513061227E-14,2.0389965699306296E-14
8,8,29,4.268839213082904,8.970602038971265E-14,2.101414832275445E-14
8,8,30,4.268839213082906,9.14823772291129E-14,2.1430270071719884E-14
8,8,31,4.268839213082906,9.14823772291129E-14,2.1430270071719884E-14
8,8,32,4.268839213082907,9.237055564881302E-14,2.1638330946202602E-14
8,8,33,4.268839213082912,9.769962616701378E-14,2.2886696193098905E-14
8,8,34,4.268839213082915,1.0036416142611415E-13,2.3510878816547057E-14
8,8,35,4.268839213082919,1.0480505352461478E-13,2.4551183188960644E-14
8,8,36,4.268839213082932,1.1723955140041653E-13,2.7464035431718686E-14
8,8,37,4.268839213082936,1.2168044349891716E-13,2.8504339804132274E-14
8,8,38,4.268839213082942,1.2789769243681803E-13,2.996076592551129E-14
8,8,39,4.268839213082943,1.2878587085651816E-13,3.016882679999401E-14
8,8,40,4.268839213082977,1.6253665080512292E-13,3.807514003033727E-14
8,8,41,4.268839213082977,1.6253665080512292E-13,3.807514003033727E-14
8,8,42,4.268839213082998,1.8385293287792592E-13,4.3068601017922484E-14
8,8,43,4.268839213083036,2.220446049250313E-13,5.201521862067933E-14
8,8,44,4.26883921308309,2.753353101070388E-13,6.449887108964238E-14
8,8,45,4.268839213083168,3.5349501104064984E-13,8.28082280441215E-14
8,8,46,4.268839213083467,6.52811138479592E-13,1.5292474274479724E-13
8,8,47,4.26883921308358,7.65609797781508E-13,1.7934847380410233E-13
8,8,48,4.268839213083639,8.242295734817162E-13,1.930804915199617E-13
8,8,49,4.273489842525203,0.0046506294423886985,0.0010894365447486995
8,16,0,3.146799024054398,0.0,0.0
8,16,1,3.146799024054399,8.881784197001252E-16,2.8224821887601153E-16
8,16,2,3.146799024054399,8.881784197001252E-16,2.8224821887601153E-16
8,16,3,3.1467990240543995,1.3322676295501878E-15,4.2337232831401727E-16
8,16,4,3.1467990240543995,1.3322676295501878E-15,4.2337232831401727E-16
8,16,5,3.1467990240544004,2.220446049250313E-15,7.056205471900289E-16
8,16,6,3.146799024054401,2.6645352591003757E-15,8.4674465662803455E-16
8,16,7,3.146799024054401,2.6645352591003757E-15,8.4674465662803455E-16
8,16,8,3.146799024054401,2.6645352591003757E-15,8.4674465662803455E-16
8,16,9,3.1467990240544013,3.1086244689504383E-15,9.878687660660404E-16
8,16,10,3.1467990240544013,3.1086244689504383E-15,9.878687660660404E-16
8,16,11,3.1467990240544013,3.1086244689504383E-15,9.878687660660404E-16
8,16,12,3.1467990240544013,3.1086244689504383E-15,9.878687660660404E-16
8,16,13,3.1467990240544013,3.1086244689504383E-15,9.878687660660404E-16
8,16,14,3.1467990240544013,3.1086244689504383E-15,9.878687660660404E-16
8,16,15,3.1467990240544017,3.552713678800501E-15,1.1289928755040461E-15
8,16,16,3.1467990240544017,3.552713678800501E-15,1.1289928755040461E-15
8,16,17,3.1467990240544017,3.552713678800501E-15,1.1289928755040461E-15
8,16,18,3.146799024054402,3.9968028886505635E-15,1.2701169849420518E-15
8,16,19,3.1467990240544026,4.440892098500626E-15,1.4112410943800577E-15
8,16,20,3.1467990240544026,4.440892098500626E-15,1.4112410943800577E-15
8,16,21,3.146799024054403,4.884981308350689E-15,1.5523652038180634E-15
8,16,22,3.146799024054403,4.884981308350689E-15,1.5523652038180634E-15
8,16,23,3.146799024054403,4.884981308350689E-15,1.5523652038180634E-15
8,16,24,3.146799024054403,4.884981308350689E-15,1.5523652038180634E-15
8,16,25,3.1467990240544035,5.329070518200751E-15,1.6934893132560691E-15
8,16,26,3.146799024054405,6.661338147750939E-15,2.1168616415700864E-15
8,16,27,3.1467990240544053,7.105427357601002E-15,2.2579857510080923E-15
8,16,28,3.1467990240544053,7.105427357601002E-15,2.2579857510080923E-15
8,16,29,3.146799024054418,1.9984014443252818E-14,6.350584924710259E-15
8,16,30,3.14679902405442,2.1760371282653068E-14,6.915081362462283E-15
8,16,31,3.1467990240544235,2.531308496145357E-14,8.044074237966329E-15
8,16,32,3.1467990240544315,3.3306690738754696E-14,1.0584308207850433E-14
8,16,33,3.1467990240544323,3.419486915845482E-14,1.0866556426726444E-14
8,16,34,3.146799024054433,3.4638958368304884E-14,1.1007680536164449E-14
8,16,35,3.1467990240544332,3.5083047578154947E-14,1.1148804645602455E-14
8,16,36,3.1467990240544332,3.5083047578154947E-14,1.1148804645602455E-14
8,16,37,3.1467990240544363,3.8191672047105385E-14,1.2136673411668496E-14
8,16,38,3.146799024054438,3.9968028886505635E-14,1.2701169849420518E-14
8,16,39,3.1467990240544395,4.1300296516055823E-14,1.3124542177734536E-14
8,16,40,3.1467990240544403,4.218847493575595E-14,1.3406790396610547E-14
8,16,41,3.146799024054442,4.39648317751562E-14,1.3971286834362571E-14
8,16,42,3.1467990240544506,5.240252676230739E-14,1.665264491368468E-14
8,16,43,3.146799024054459,6.084022174945858E-14,1.933400299300679E-14
8,16,44,3.14679902405446,6.17284001691587E-14,1.96162512118828E-14
8,16,45,3.1467990240544763,7.815970093361102E-14,2.4837843261089015E-14
8,16,46,3.1467990240545243,1.2612133559741778E-13,4.0079247080393636E-14
8,16,47,3.14679902405453,1.318944953254686E-13,4.191386050308771E-14
8,16,48,3.146799024054541,1.4299672557172016E-13,4.5441963239037855E-14
8,16,49,3.1467990240545696,1.7141843500212417E-13,5.4473906243070225E-14
8,32,0,2.4342297613901525,0.0,0.0
8,32,1,2.434229761390153,4.440892098500626E-16,1.8243520677212074E-16
8,32,2,2.4342297613901542,1.7763568394002505E-15,7.29740827088483E-16
8,32,3,2.434229761390163,1.0658141036401503E-14,4.378444962530898E-15
8,32,4,2.434229761390166,1.3322676295501878E-14,5.473056203163622E-15
8,32,5,2.434229761390167,1.4654943925052066E-14,6.0203618234799845E-15
8,32,6,2.434229761390175,2.2648549702353193E-14,9.304195545378158E-15
8,32,7,2.434229761390175,2.2648549702353193E-14,9.304195545378158E-15
8,32,8,2.434229761390177,2.4424906541753444E-14,1.0033936372466641E-14
8,32,9,2.434229761390177,2.4424906541753444E-14,1.0033936372466641E-14
8,32,10,2.4342297613901778,2.531308496145357E-14,1.0398806786010882E-14
8,32,11,2.4342297613901778,2.531308496145357E-14,1.0398806786010882E-14
8,32,12,2.4342297613901804,2.7977620220553945E-14,1.1493418026643607E-14
8,32,13,2.434229761390181,2.8421709430404007E-14,1.1675853233415727E-14
8,32,14,2.434229761390181,2.8421709430404007E-14,1.1675853233415727E-14
8,32,15,2.4342297613901813,2.886579864025407E-14,1.1858288440187848E-14
8,32,16,2.4342297613901813,2.886579864025407E-14,1.1858288440187848E-14
8,32,17,2.4342297613901827,3.019806626980426E-14,1.240559406050421E-14
8,32,18,2.4342297613901893,3.68594044175552E-14,1.5142122162086022E-14
8,32,19,2.4342297613901906,3.8191672047105385E-14,1.5689427782402384E-14
8,32,20,2.4342297613901924,3.9968028886505635E-14,1.6419168609490867E-14
8,32,21,2.434229761390193,4.04121180963557E-14,1.6601603816262988E-14
8,32,22,2.434229761390194,4.1744385725905886E-14,1.714890943657935E-14
8,32,23,2.4342297613901964,4.39648317751562E-14,1.8061085470439953E-14
8,32,24,2.4342297613901978,4.529709940470639E-14,1.8608391090756316E-14
8,32,25,2.434229761390198,4.574118861455645E-14,1.8790826297528436E-14
8,32,26,2.4342297613902013,4.884981308350689E-14,2.0067872744933282E-14
8,32,27,2.4342297613902026,5.0182080713057076E-14,2.0615178365249644E-14
8,32,28,2.4342297613902026,5.0182080713057076E-14,2.0615178365249644E-14
8,32,29,2.4342297613902084,5.595524044110789E-14,2.2986836053287213E-14
8,32,30,2.434229761390211,5.861977570020827E-14,2.4081447293919938E-14
8,32,31,2.434229761390213,6.039613253960852E-14,2.481118812100842E-14
8,32,32,2.434229761390214,6.17284001691587E-14,2.5358493741324783E-14
8,32,33,2.434229761390216,6.350475700855895E-14,2.6088234568413266E-14
8,32,34,2.434229761390217,6.439293542825908E-14,2.6453104981957508E-14
8,32,35,2.4342297613902244,7.194245199571014E-14,2.955450349708356E-14
8,32,36,2.4342297613902315,7.904787935331115E-14,3.247346680543749E-14
8,32,37,2.4342297613902337,8.126832540256146E-14,3.3385642839298096E-14
8,32,38,2.434229761390237,8.43769498715119E-14,3.466268928670294E-14
8,32,39,2.4342297613902444,9.192646643896296E-14,3.7764087801828994E-14
8,32,40,2.4342297613902453,9.281464485866309E-14,3.8128958215373235E-14
8,32,41,2.4342297613902484,9.592326932761353E-14,3.940600466277808E-14
8,32,42,2.434229761390256,1.0347278589506459E-13,4.250740317790413E-14
8,32,43,2.4342297613902653,1.127986593019159E-13,4.633854252011867E-14
8,32,44,2.434229761390278,1.2567724638756772E-13,5.162916351651017E-14
8,32,45,2.4342297613903137,1.6120438317557273E-13,6.622398005827983E-14
8,32,46,2.4342297613903163,1.638689184346731E-13,6.731859129891255E-14
8,32,47,2.4342297613903874,2.349231920106831E-13,9.650822438245187E-14
8,32,48,2.434229761390391,2.384759056894836E-13,9.796770603662884E-14
8,32,49,2.434229761390452,2.9976021664879227E-13,1.2314376457118151E-13
8,64,0,1.9844639169031257,0.0,0.0
8,64,1,1.9844639169031326,6.8833827526759706E-15,3.4686358840013075E-15
8,64,2,1.9844639169031335,7.771561172376096E-15,3.916201804517605E-15
8,64,3,1.9844639169031344,8.659739592076221E-15,4.363767725033903E-15
8,64,4,1.9844639169031348,9.103828801926284E-15,4.587550685292051E-15
8,64,5,1.9844639169031357,9.992007221626409E-15,5.035116605808349E-15
8,64,6,1.9844639169031368,1.1102230246251565E-14,5.594574006453721E-15
8,64,7,1.9844639169031375,1.176836406102666E-14,5.930248446840945E-15
8,64,8,1.9844639169031377,1.199040866595169E-14,6.042139926970019E-15
8,64,9,1.984463916903138,1.2212453270876722E-14,6.1540314070990935E-15
8,64,10,1.9844639169031384,1.2656542480726785E-14,6.377814367357243E-15
8,64,11,1.9844639169031388,1.3100631690576847E-14,6.601597327615391E-15
8,64,12,1.9844639169031395,1.3766765505351941E-14,6.937271768002615E-15
8,64,13,1.9844639169031397,1.3988810110276972E-14,7.049163248131689E-15
8,64,14,1.9844639169031408,1.509903313490213E-14,7.608620648777061E-15
8,64,15,1.9844639169031408,1.509903313490213E-14,7.608620648777061E-15
8,64,16,1.9844639169031415,1.5765166949677223E-14,7.944295089164284E-15
8,64,17,1.9844639169031437,1.7985612998927536E-14,9.063209890455028E-15
8,64,18,1.9844639169031448,1.9095836023552692E-14,9.622667291100401E-15
8,64,19,1.9844639169031448,1.9095836023552692E-14,9.622667291100401E-15
8,64,20,1.9844639169031453,1.9539925233402755E-14,9.84645025135855E-15
8,64,21,1.9844639169031455,1.9761969838327786E-14,9.958341731487624E-15
8,64,22,1.9844639169031462,2.042810365310288E-14,1.0294016171874849E-14
8,64,23,1.9844639169031462,2.042810365310288E-14,1.0294016171874849E-14
8,64,24,1.984463916903147,2.1316282072803006E-14,1.0741582092391146E-14
8,64,25,1.9844639169031475,2.1760371282653068E-14,1.0965365052649294E-14
8,64,26,1.9844639169031493,2.353672812205332E-14,1.186049689368189E-14
8,64,27,1.9844639169031493,2.353672812205332E-14,1.186049689368189E-14
8,64,28,1.9844639169031508,2.5091040356528538E-14,1.2643737254585411E-14
8,64,29,1.9844639169031515,2.5757174171303632E-14,1.2979411694972634E-14
8,64,30,1.9844639169031524,2.6645352591003757E-14,1.3426977615488931E-14
8,64,31,1.9844639169031533,2.7533531010703882E-14,1.387454353600523E-14
8,64,32,1.9844639169031533,2.7533531010703882E-14,1.387454353600523E-14
8,64,33,1.9844639169031537,2.7977620220553945E-14,1.4098326496263378E-14
8,64,34,1.9844639169031544,2.864375403532904E-14,1.44340009366506E-14
8,64,35,1.9844639169031546,2.886579864025407E-14,1.4545892416779677E-14
8,64,36,1.9844639169031562,3.042011087472929E-14,1.53291327776832E-14
8,64,37,1.9844639169031568,3.108624468950438E-14,1.566480721807042E-14
8,64,38,1.9844639169031602,3.441691376337985E-14,1.734317942000654E-14
8,64,39,1.9844639169031604,3.4638958368304884E-14,1.745507090013561E-14
8,64,40,1.9844639169031606,3.4861002973229915E-14,1.7566962380264687E-14
8,64,41,1.9844639169031633,3.752553823233029E-14,1.8909660141813578E-14
8,64,42,1.984463916903165,3.930189507173054E-14,1.9804791982846176E-14
8,64,43,1.9844639169031655,3.9745984281580604E-14,2.0028574943104324E-14
8,64,44,1.984463916903167,4.1300296516055823E-14,2.0811815304007846E-14
8,64,45,1.9844639169031695,4.374278717023117E-14,2.2042621585427664E-14
8,64,46,1.9844639169031704,4.463096558993129E-14,2.249018750594396E-14
8,64,47,1.9844639169031746,4.884981308350689E-14,2.4616125628396374E-14
8,64,48,1.9844639169031757,4.9960036108132044E-14,2.5175583029041747E-14
8,64,49,1.9844639169032083,8.260059303211165E-14,4.162363060801569E-14
8,128,0,1.6720457233056507,0.0,0.0
8,128,1,1.6720457233056543,3.552713678800501E-15,2.124770650276687E-15
8,128,2,1.6720457233056556,4.884981308350689E-15,2.9215596441304447E-15
8,128,3,1.6720457233056585,7.771561172376096E-15,4.647935797480253E-15
8,128,4,1.672045723305659,8.215650382226158E-15,4.913532128764839E-15
8,128,5,1.6720457233056607,9.992007221626409E-15,5.975917453903182E-15
8,128,6,1.672045723305661,1.021405182655144E-14,6.108715619545475E-15
8,128,7,1.6720457233056611,1.0436096431476471E-14,6.241513785187768E-15
8,128,8,1.6720457233056614,1.0658141036401503E-14,6.374311950830061E-15
8,128,9,1.6720457233056627,1.199040866595169E-14,7.171100944683819E-15
8,128,10,1.6720457233056627,1.199040866595169E-14,7.171100944683819E-15
8,128,11,1.6720457233056627,1.199040866595169E-14,7.171100944683819E-15
8,128,12,1.6720457233056631,1.2434497875801753E-14,7.436697275968404E-15
8,128,13,1.6720457233056636,1.2878587085651816E-14,7.702293607252991E-15
8,128,14,1.6720457233056638,1.3100631690576847E-14,7.835091772895283E-15
8,128,15,1.672045723305664,1.3322676295501878E-14,7.967889938537576E-15
8,128,16,1.672045723305665,1.4210854715202004E-14,8.499082601106748E-15
8,128,17,1.6720457233056651,1.4432899320127035E-14,8.63188076674904E-15
8,128,18,1.6720457233056654,1.4654943925052066E-14,8.764678932391334E-15
8,128,19,1.6720457233056656,1.4876988529977098E-14,8.897477098033627E-15
8,128,20,1.672045723305666,1.532107773982716E-14,9.163073429318212E-15
8,128,21,1.6720457233056663,1.554312234475219E-14,9.295871594960506E-15
8,128,22,1.672045723305667,1.6209256159527285E-14,9.694266091887384E-15
8,128,23,1.672045723305667,1.6209256159527285E-14,9.694266091887384E-15
8,128,24,1.6720457233056671,1.6431300764452317E-14,9.827064257529678E-15
8,128,25,1.6720457233056671,1.6431300764452317E-14,9.827064257529678E-15
8,128,26,1.6720457233056674,1.6653345369377348E-14,9.95986242317197E-15
8,128,27,1.6720457233056676,1.687538997430238E-14,1.0092660588814263E-14
8,128,28,1.6720457233056676,1.687538997430238E-14,1.0092660588814263E-14
8,128,29,1.6720457233056676,1.687538997430238E-14,1.0092660588814263E-14
8,128,30,1.6720457233056678,1.709743457922741E-14,1.0225458754456556E-14
8,128,31,1.6720457233056683,1.7541523789077473E-14,1.0491055085741143E-14
8,128,32,1.6720457233056687,1.7985612998927536E-14,1.0756651417025728E-14
8,128,33,1.6720457233056687,1.7985612998927536E-14,1.0756651417025728E-14
8,128,34,1.672045723305669,1.8207657603852567E-14,1.088944958266802E-14
8,128,35,1.6720457233056691,1.84297022087776E-14,1.1022247748310314E-14
8,128,36,1.6720457233056694,1.865174681370263E-14,1.1155045913952607E-14
8,128,37,1.6720457233056698,1.9095836023552692E-14,1.1420642245237192E-14
8,128,38,1.6720457233056711,2.042810365310288E-14,1.221743123909095E-14
8,128,39,1.6720457233056714,2.0650148258027912E-14,1.2350229404733243E-14
8,128,40,1.6720457233056714,2.0650148258027912E-14,1.2350229404733243E-14
8,128,41,1.6720457233056716,2.0872192862952943E-14,1.2483027570375536E-14
8,128,42,1.6720457233056718,2.1094237467877974E-14,1.261582573601783E-14
8,128,43,1.6720457233056718,2.1094237467877974E-14,1.261582573601783E-14
8,128,44,1.672045723305673,2.220446049250313E-14,1.3279816564229294E-14
8,128,45,1.672045723305674,2.3314683517128287E-14,1.3943807392440759E-14
8,128,46,1.6720457233056776,2.6867397195928788E-14,1.6068578042717444E-14
8,128,47,1.67204572330568,2.930988785010413E-14,1.752935786478267E-14
8,128,48,1.672045723305681,3.019806626980426E-14,1.806055052735184E-14
8,128,49,2.5783536040664687,0.906307880760818,0.542035345163312
8,256,0,1.3914208298842459,0.0,0.0
8,256,1,1.3914208298842476,1.7763568394002505E-15,1.2766495953262593E-15
8,256,2,1.3914208298842503,4.440892098500626E-15,3.1916239883156483E-15
8,256,3,1.3914208298842505,4.6629367034256575E-15,3.351205187731431E-15
8,256,4,1.3914208298842514,5.551115123125783E-15,3.9895299853945606E-15
8,256,5,1.3914208298842514,5.551115123125783E-15,3.9895299853945606E-15
8,256,6,1.3914208298842528,6.8833827526759706E-15,4.947017181889255E-15
8,256,7,1.3914208298842534,7.549516567451064E-15,5.425760780136602E-15
8,256,8,1.391420829884254,8.215650382226158E-15,5.9045043783839494E-15
8,256,9,1.3914208298842545,8.659739592076221E-15,6.2236667772155145E-15
8,256,10,1.3914208298842548,8.881784197001252E-15,6.383247976631297E-15
8,256,11,1.3914208298842556,9.769962616701378E-15,7.021572774294427E-15
8,256,12,1.3914208298842567,1.0880185641326534E-14,7.819478771373338E-15
8,256,13,1.3914208298842572,1.1324274851176597E-14,8.138641170204904E-15
8,256,14,1.3914208298842596,1.3766765505351941E-14,9.89403436377851E-15
8,256,15,1.3914208298842599,1.3988810110276972E-14,1.0053615563194293E-14
8,256,16,1.39142082988426,1.4210854715202004E-14,1.0213196762610074E-14
8,256,17,1.3914208298842607,1.4876988529977098E-14,1.0691940360857421E-14
8,256,18,1.3914208298842607,1.4876988529977098E-14,1.0691940360857421E-14
8,256,19,1.391420829884261,1.509903313490213E-14,1.0851521560273204E-14
8,256,20,1.391420829884261,1.509903313490213E-14,1.0851521560273204E-14
8,256,21,1.391420829884262,1.6209256159527285E-14,1.1649427557352117E-14
8,256,22,1.391420829884262,1.6209256159527285E-14,1.1649427557352117E-14
8,256,23,1.391420829884262,1.6209256159527285E-14,1.1649427557352117E-14
8,256,24,1.3914208298842632,1.7319479184152442E-14,1.2447333554431029E-14
8,256,25,1.3914208298842634,1.7541523789077473E-14,1.2606914753846812E-14
8,256,26,1.3914208298842639,1.7985612998927536E-14,1.2926077152678376E-14
8,256,27,1.3914208298842645,1.865174681370263E-14,1.3404820750925723E-14
8,256,28,1.391420829884265,1.9095836023552692E-14,1.3723983149757288E-14
8,256,29,1.3914208298842659,1.9984014443252818E-14,1.436230794742042E-14
8,256,30,1.3914208298842663,2.042810365310288E-14,1.4681470346251982E-14
8,256,31,1.3914208298842667,2.0872192862952943E-14,1.5000632745083548E-14
8,256,32,1.391420829884267,2.1094237467877974E-14,1.516021394449933E-14
8,256,33,1.3914208298842672,2.1316282072803006E-14,1.5319795143915114E-14
8,256,34,1.3914208298842674,2.1538326677728037E-14,1.5479376343330895E-14
8,256,35,1.3914208298842676,2.1760371282653068E-14,1.5638957542746676E-14
8,256,36,1.3914208298842687,2.2870594307278225E-14,1.643686353982559E-14
8,256,37,1.3914208298842692,2.3314683517128287E-14,1.6756025938657155E-14
8,256,38,1.3914208298842696,2.375877272697835E-14,1.7075188337488718E-14
8,256,39,1.3914208298842696,2.375877272697835E-14,1.7075188337488718E-14
8,256,40,1.3914208298842698,2.398081733190338E-14,1.7234769536904503E-14
8,256,41,1.39142082988427,2.4202861936828413E-14,1.7394350736320284E-14
8,256,42,1.3914208298842705,2.4646951146678475E-14,1.771351313515185E-14
8,256,43,1.3914208298842718,2.5979218776228663E-14,1.8671000331646544E-14
8,256,44,1.3914208298842723,2.6423307986078726E-14,1.8990162730478107E-14
8,256,45,1.391420829884273,2.708944180085382E-14,1.9468906328725454E-14
8,256,46,1.3914208298842738,2.7977620220553945E-14,2.0107231126388586E-14
8,256,47,1.3914208298842738,2.7977620220553945E-14,2.0107231126388586E-14
8,256,48,1.3914208298842747,2.886579864025407E-14,2.0745555924051714E-14
8,256,49,1.3914208298842758,2.9976021664879227E-14,2.1543461921130627E-14
8,512,0,1.1366250012793198,0.0,0.0
8,512,1,1.1366250012793346,1.4876988529977098E-14,1.3088739481563766E-14
8,512,2,1.1366250012793349,1.509903313490213E-14,1.328409380218412E-14
8,512,3,1.136625001279335,1.532107773982716E-14,1.3479448122804474E-14
8,512,4,1.1366250012793386,1.887379141862766E-14,1.660511725273015E-14
8,512,5,1.13662500127934,2.020605904817785E-14,1.7777243176452277E-14
8,512,6,1.1366250012793406,2.0872192862952943E-14,1.836330613831334E-14
8,512,7,1.136625001279343,2.3314683517128287E-14,2.0512203665137245E-14
8,512,8,1.1366250012793435,2.375877272697835E-14,2.0902912306377954E-14
8,512,9,1.136625001279345,2.531308496145357E-14,2.2270392550720435E-14
8,512,10,1.1366250012793457,2.5979218776228663E-14,2.28564555125815E-14
8,512,11,1.1366250012793464,2.6645352591003757E-14,2.3442518474442563E-14
8,512,12,1.1366250012793468,2.708944180085382E-14,2.3833227115683275E-14
8,512,13,1.1366250012793475,2.7755575615628914E-14,2.441929007754434E-14
8,512,14,1.1366250012793484,2.864375403532904E-14,2.5200707360025756E-14
8,512,15,1.1366250012793504,3.064215547965432E-14,2.695889624560895E-14
8,512,16,1.1366250012793517,3.197442310920451E-14,2.8131022169331077E-14
8,512,17,1.1366250012793517,3.197442310920451E-14,2.8131022169331077E-14
8,512,18,1.1366250012793522,3.241851231905457E-14,2.852173081057179E-14
8,512,19,1.1366250012793535,3.375077994860476E-14,2.969385673429392E-14
8,512,20,1.136625001279357,3.730349362740526E-14,3.281952586421959E-14
8,512,21,1.1366250012793573,3.752553823233029E-14,3.3014880184839944E-14
8,512,22,1.1366250012793577,3.7969627442180354E-14,3.3405588826080655E-14
8,512,23,1.136625001279358,3.8191672047105385E-14,3.360094314670101E-14
8,512,24,1.1366250012793586,3.885780586188048E-14,3.418700610856207E-14
8,512,25,1.136625001279361,4.1300296516055823E-14,3.6335903635385977E-14
8,512,26,1.1366250012793615,4.1744385725905886E-14,3.672661227662668E-14
8,512,27,1.1366250012793615,4.1744385725905886E-14,3.672661227662668E-14
8,512,28,1.1366250012793624,4.263256414560601E-14,3.7508029559108105E-14
8,512,29,1.1366250012793626,4.285460875053104E-14,3.770338387972846E-14
8,512,30,1.136625001279364,4.418687638008123E-14,3.8875509803450586E-14
8,512,31,1.1366250012793655,4.574118861455645E-14,4.024299004779307E-14
8,512,32,1.1366250012793664,4.6629367034256575E-14,4.102440733027449E-14
8,512,33,1.1366250012793666,4.6851411639181606E-14,4.1219761650894843E-14
8,512,34,1.1366250012793666,4.6851411639181606E-14,4.1219761650894843E-14
8,512,35,1.1366250012793684,4.8627768478581856E-14,4.2782596215857683E-14
8,512,36,1.1366250012793688,4.907185768843192E-14,4.317330485709839E-14
8,512,37,1.1366250012793688,4.907185768843192E-14,4.317330485709839E-14
8,512,38,1.136625001279369,4.929390229335695E-14,4.336865917771875E-14
8,512,39,1.13662500127937,5.0182080713057076E-14,4.4150076460200164E-14
8,512,40,1.1366250012793737,5.395683899678261E-14,4.747109991074619E-14
8,512,41,1.1366250012793742,5.440092820663267E-14,4.78618085519869E-14
8,512,42,1.1366250012793775,5.773159728050814E-14,5.0792123361292224E-14
8,512,43,1.136625001279378,5.81756864903582E-14,5.1182832002532935E-14
8,512,44,1.136625001279381,6.128431095930864E-14,5.39177924912179E-14
8,512,45,1.1939311165583526,0.05730611527903284,0.05041778529816991
8,512,46,1.2292107356562774,0.0925857343769576,0.08145671111646183
8,512,47,1.2667562287941179,0.1301312275147981,0.11448914758018686
8,512,48,1.2912989674182451,0.15467396613892537,0.13608179123706873
8,512,49,1.348911301280383,0.2122863000010633,0.18676898692367846
8,1024,0,1.0141696002875238,0.0,0.0
8,1024,1,1.0141696002875533,2.9531932455029164E-14,2.911932328345936E-14
8,1024,2,1.0141696002875553,3.1530333899354446E-14,3.108980380640022E-14
8,1024,3,1.0141696002875609,3.708144902248023E-14,3.6563360814569275E-14
8,1024,4,1.0141696002875615,3.774758283725532E-14,3.7220187655549555E-14
8,1024,5,1.0141696002875675,4.374278717023117E-14,4.3131629224372134E-14
8,1024,6,1.0141696002875735,4.973799150320701E-14,4.904307079319471E-14
8,1024,7,1.0141696002875797,5.595524044110789E-14,5.517345464234405E-14
8,1024,8,1.0141696002875815,5.773159728050814E-14,5.692499288495814E-14
8,1024,9,1.0141696002875835,5.972999872483342E-14,5.8895473407899E-14
8,1024,10,1.0141696002875842,6.039613253960852E-14,5.955230024887929E-14
8,1024,11,1.0141696002875846,6.084022174945858E-14,5.999018480953282E-14
8,1024,12,1.0141696002875902,6.639133687258436E-14,6.546374181770187E-14
8,1024,13,1.0141696002875906,6.683542608243442E-14,6.59016263783554E-14
8,1024,14,1.0141696002875922,6.838973831690964E-14,6.743422234064273E-14
8,1024,15,1.0141696002875955,7.172040739078511E-14,7.071835654554416E-14
8,1024,16,1.0141696002875966,7.283063041541027E-14,7.181306794717798E-14
8,1024,17,1.0141696002875997,7.593925488436071E-14,7.487825987175264E-14
8,1024,18,1.0141696002876015,7.771561172376096E-14,7.662979811436674E-14
8,1024,19,1.0141696002876024,7.860379014346108E-14,7.750556723567378E-14
8,1024,20,1.0141696002876064,8.260059303211165E-14,8.14465282815555E-14
8,1024,21,1.0141696002876077,8.393286066166183E-14,8.276018196351608E-14
8,1024,22,1.0141696002876082,8.43769498715119E-14,8.31980665241696E-14
8,1024,23,1.0141696002876126,8.881784197001252E-14,8.757691213070484E-14
8,1024,24,1.0141696002876142,9.037215420448774E-14,8.910950809299217E-14
8,1024,25,1.0141696002876144,9.059419880941277E-14,8.932845037331894E-14
8,1024,26,1.0141696002876146,9.08162434143378E-14,8.95473926536457E-14
8,1024,27,1.0141696002876166,9.281464485866309E-14,9.151787317658656E-14
8,1024,28,1.0141696002876213,9.747758156208874E-14,9.611566106344857E-14
8,1024,29,1.0141696002876215,9.769962616701378E-14,9.633460334377532E-14
8,1024,30,1.0141696002876217,9.792167077193881E-14,9.65535456241021E-14
8,1024,31,1.0141696002876237,9.992007221626409E-14,9.852402614704295E-14
8,1024,32,1.014169600287624,1.0014211682118912E-13,9.874296842736971E-14
8,1024,33,1.0141696002876242,1.0036416142611415E-13,9.896191070769647E-14
8,1024,34,1.0141696002876242,1.0036416142611415E-13,9.896191070769647E-14
8,1024,35,1.0141696002876253,1.0147438445073931E-13,1.0005662210933028E-13
8,1024,36,1.014169600287626,1.021405182655144E-13,1.0071344895031057E-13
8,1024,37,1.0141696002876297,1.0591527654923993E-13,1.0443546771586552E-13
8,1024,38,1.0141696002876337,1.099120794378905E-13,1.0837642876174724E-13
8,1024,39,1.014169600287635,1.1124434706744069E-13,1.0969008244370781E-13
8,1024,40,1.0141696002876355,1.1168843627729075E-13,1.1012796700436134E-13
8,1024,41,1.0141696002876361,1.1235457009206584E-13,1.1078479384534163E-13
8,1024,42,1.0141696002876377,1.1390888232654106E-13,1.1231738980762896E-13
8,1024,43,1.0141696002876477,1.2390088954816747E-13,1.2216979242233324E-13
8,1024,44,1.0649326095061329,0.0507630092186091,0.050053767342481424
8,1024,45,1.0709271936428286,0.056757593355304836,0.05596459738017555
8,1024,46,1.0724019138904182,0.05823231360289438,0.05741871338520217
8,1024,47,1.0784092428435281,0.06423964255600434,0.06334211017347786
8,1024,48,1.1067396136712873,0.09257001338376347,0.09127665960162804
8,1024,49,1.247937072981278,0.2337674726937542,0.23050136054904385


==> static-results-v2/static-8-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,5.495707404378642E-9
5,4.3946433958547575E-9
6,3.721658068623039E-8
7,3.9386068748328384E-8
8,3.3516980667156874E-7
16,6.815466160822701E-8
32,1.5659137511727736E-7
64,1.2328403204738286E-7
128,3.616312444604848E-8
256,3.249069823400186E-8
512,4.3789799176761895E-8
1024,6.691195685401068E-8


==> static-results-v2/static-8-distributions.csv <==
n,lambda,attempt,distance,probability
8,1,0,1,1.0
8,1,0,2,0.0
8,1,0,3,0.0
8,1,0,4,0.0
8,1,0,5,0.0
8,1,0,6,0.0
8,1,0,7,0.0
8,1,0,8,0.0
8,1,1,1,1.0
8,1,1,2,0.0
8,1,1,3,0.0
8,1,1,4,0.0
8,1,1,5,0.0
8,1,1,6,0.0
8,1,1,7,0.0
8,1,1,8,0.0
8,1,2,1,1.0
8,1,2,2,0.0
8,1,2,3,0.0
8,1,2,4,0.0
8,1,2,5,0.0
8,1,2,6,0.0
8,1,2,7,0.0
8,1,2,8,0.0
8,1,3,1,1.0
8,1,3,2,0.0
8,1,3,3,0.0
8,1,3,4,0.0
8,1,3,5,0.0
8,1,3,6,0.0
8,1,3,7,0.0
8,1,3,8,0.0
8,1,4,1,1.0
8,1,4,2,0.0
8,1,4,3,0.0
8,1,4,4,0.0
8,1,4,5,0.0
8,1,4,6,0.0
8,1,4,7,0.0
8,1,4,8,0.0
8,1,5,1,1.0
8,1,5,2,0.0
8,1,5,3,0.0
8,1,5,4,0.0
8,1,5,5,0.0
8,1,5,6,0.0
8,1,5,7,0.0
8,1,5,8,0.0
8,1,6,1,1.0
8,1,6,2,0.0
8,1,6,3,0.0
8,1,6,4,0.0
8,1,6,5,0.0
8,1,6,6,0.0
8,1,6,7,0.0
8,1,6,8,0.0
8,1,7,1,1.0
8,1,7,2,0.0
8,1,7,3,0.0
8,1,7,4,0.0
8,1,7,5,0.0
8,1,7,6,0.0
8,1,7,7,0.0
8,1,7,8,0.0
8,1,8,1,1.0
8,1,8,2,0.0
8,1,8,3,0.0
8,1,8,4,0.0
8,1,8,5,0.0
8,1,8,6,0.0
8,1,8,7,0.0
8,1,8,8,0.0
8,1,9,1,1.0
8,1,9,2,0.0
8,1,9,3,0.0
8,1,9,4,0.0
8,1,9,5,0.0
8,1,9,6,0.0
8,1,9,7,0.0
8,1,9,8,0.0
8,1,10,1,1.0
8,1,10,2,0.0
8,1,10,3,0.0
8,1,10,4,0.0
8,1,10,5,0.0
8,1,10,6,0.0
8,1,10,7,0.0
8,1,10,8,0.0
8,1,11,1,1.0
8,1,11,2,0.0
8,1,11,3,0.0
8,1,11,4,0.0
8,1,11,5,0.0
8,1,11,6,0.0
8,1,11,7,0.0
8,1,11,8,0.0
8,1,12,1,1.0
8,1,12,2,0.0
8,1,12,3,0.0
8,1,12,4,0.0
8,1,12,5,0.0
8,1,12,6,0.0
8,1,12,7,0.0
8,1,12,8,0.0
8,1,13,1,1.0
8,1,13,2,0.0
8,1,13,3,0.0
8,1,13,4,0.0
8,1,13,5,0.0
8,1,13,6,0.0
8,1,13,7,0.0
8,1,13,8,0.0
8,1,14,1,1.0
8,1,14,2,0.0
8,1,14,3,0.0
8,1,14,4,0.0
8,1,14,5,0.0
8,1,14,6,0.0
8,1,14,7,0.0
8,1,14,8,0.0
8,1,15,1,1.0
8,1,15,2,0.0
8,1,15,3,0.0
8,1,15,4,0.0
8,1,15,5,0.0
8,1,15,6,0.0
8,1,15,7,0.0
8,1,15,8,0.0
8,1,16,1,1.0
8,1,16,2,0.0
8,1,16,3,0.0
8,1,16,4,0.0
8,1,16,5,0.0
8,1,16,6,0.0
8,1,16,7,0.0
8,1,16,8,0.0
8,1,17,1,1.0
8,1,17,2,0.0
8,1,17,3,0.0
8,1,17,4,0.0
8,1,17,5,0.0
8,1,17,6,0.0
8,1,17,7,0.0
8,1,17,8,0.0
8,1,18,1,1.0
8,1,18,2,0.0
8,1,18,3,0.0
8,1,18,4,0.0
8,1,18,5,0.0
8,1,18,6,0.0
8,1,18,7,0.0
8,1,18,8,0.0
8,1,19,1,1.0
8,1,19,2,0.0
8,1,19,3,0.0
8,1,19,4,0.0
8,1,19,5,0.0
8,1,19,6,0.0
8,1,19,7,0.0
8,1,19,8,0.0
8,1,20,1,1.0
8,1,20,2,0.0
8,1,20,3,0.0
8,1,20,4,0.0
8,1,20,5,0.0
8,1,20,6,0.0
8,1,20,7,0.0
8,1,20,8,0.0
8,1,21,1,1.0
8,1,21,2,0.0
8,1,21,3,0.0
8,1,21,4,0.0
8,1,21,5,0.0
8,1,21,6,0.0
8,1,21,7,0.0
8,1,21,8,0.0
8,1,22,1,1.0
8,1,22,2,0.0
8,1,22,3,0.0
8,1,22,4,0.0
8,1,22,5,0.0
8,1,22,6,0.0
8,1,22,7,0.0
8,1,22,8,0.0
8,1,23,1,1.0
8,1,23,2,0.0
8,1,23,3,0.0
8,1,23,4,0.0
8,1,23,5,0.0
8,1,23,6,0.0
8,1,23,7,0.0
8,1,23,8,0.0
8,1,24,1,1.0
8,1,24,2,0.0
8,1,24,3,0.0
8,1,24,4,0.0
8,1,24,5,0.0
8,1,24,6,0.0
8,1,24,7,0.0
8,1,24,8,0.0
8,1,25,1,1.0
8,1,25,2,0.0
8,1,25,3,0.0
8,1,25,4,0.0
8,1,25,5,0.0
8,1,25,6,0.0
8,1,25,7,0.0
8,1,25,8,0.0
8,1,26,1,1.0
8,1,26,2,0.0
8,1,26,3,0.0
8,1,26,4,0.0
8,1,26,5,0.0
8,1,26,6,0.0
8,1,26,7,0.0
8,1,26,8,0.0
8,1,27,1,1.0
8,1,27,2,0.0
8,1,27,3,0.0
8,1,27,4,0.0
8,1,27,5,0.0
8,1,27,6,0.0
8,1,27,7,0.0
8,1,27,8,0.0
8,1,28,1,1.0
8,1,28,2,0.0
8,1,28,3,0.0
8,1,28,4,0.0
8,1,28,5,0.0
8,1,28,6,0.0
8,1,28,7,0.0
8,1,28,8,0.0
8,1,29,1,1.0
8,1,29,2,0.0
8,1,29,3,0.0
8,1,29,4,0.0
8,1,29,5,0.0
8,1,29,6,0.0
8,1,29,7,0.0
8,1,29,8,0.0
8,1,30,1,1.0
8,1,30,2,0.0
8,1,30,3,0.0
8,1,30,4,0.0
8,1,30,5,0.0
8,1,30,6,0.0
8,1,30,7,0.0
8,1,30,8,0.0
8,1,31,1,1.0
8,1,31,2,0.0
8,1,31,3,0.0
8,1,31,4,0.0
8,1,31,5,0.0
8,1,31,6,0.0
8,1,31,7,0.0
8,1,31,8,0.0
8,1,32,1,1.0
8,1,32,2,0.0
8,1,32,3,0.0
8,1,32,4,0.0
8,1,32,5,0.0
8,1,32,6,0.0
8,1,32,7,0.0
8,1,32,8,0.0
8,1,33,1,1.0
8,1,33,2,0.0
8,1,33,3,0.0
8,1,33,4,0.0
8,1,33,5,0.0
8,1,33,6,0.0
8,1,33,7,0.0
8,1,33,8,0.0
8,1,34,1,1.0
8,1,34,2,0.0
8,1,34,3,0.0
8,1,34,4,0.0
8,1,34,5,0.0
8,1,34,6,0.0
8,1,34,7,0.0
8,1,34,8,0.0
8,1,35,1,1.0
8,1,35,2,0.0
8,1,35,3,0.0
8,1,35,4,0.0
8,1,35,5,0.0
8,1,35,6,0.0
8,1,35,7,0.0
8,1,35,8,0.0
8,1,36,1,1.0
8,1,36,2,0.0
8,1,36,3,0.0
8,1,36,4,0.0
8,1,36,5,0.0
8,1,36,6,0.0
8,1,36,7,0.0
8,1,36,8,0.0
8,1,37,1,1.0
8,1,37,2,0.0
8,1,37,3,0.0
8,1,37,4,0.0
8,1,37,5,0.0
8,1,37,6,0.0
8,1,37,7,0.0
8,1,37,8,0.0
8,1,38,1,1.0
8,1,38,2,0.0
8,1,38,3,0.0
8,1,38,4,0.0
8,1,38,5,0.0
8,1,38,6,0.0
8,1,38,7,0.0
8,1,38,8,0.0
8,1,39,1,1.0
8,1,39,2,0.0
8,1,39,3,0.0
8,1,39,4,0.0
8,1,39,5,0.0
8,1,39,6,0.0
8,1,39,7,0.0
8,1,39,8,0.0
8,1,40,1,1.0
8,1,40,2,0.0
8,1,40,3,0.0
8,1,40,4,0.0
8,1,40,5,0.0
8,1,40,6,0.0
8,1,40,7,0.0
8,1,40,8,0.0
8,1,41,1,1.0
8,1,41,2,0.0
8,1,41,3,0.0
8,1,41,4,0.0
8,1,41,5,0.0
8,1,41,6,0.0
8,1,41,7,0.0
8,1,41,8,0.0
8,1,42,1,1.0
8,1,42,2,0.0
8,1,42,3,0.0
8,1,42,4,0.0
8,1,42,5,0.0
8,1,42,6,0.0
8,1,42,7,0.0
8,1,42,8,0.0
8,1,43,1,1.0
8,1,43,2,0.0
8,1,43,3,0.0
8,1,43,4,0.0
8,1,43,5,0.0
8,1,43,6,0.0
8,1,43,7,0.0
8,1,43,8,0.0
8,1,44,1,1.0
8,1,44,2,0.0
8,1,44,3,0.0
8,1,44,4,0.0
8,1,44,5,0.0
8,1,44,6,0.0
8,1,44,7,0.0
8,1,44,8,0.0
8,1,45,1,1.0
8,1,45,2,0.0
8,1,45,3,0.0
8,1,45,4,0.0
8,1,45,5,0.0
8,1,45,6,0.0
8,1,45,7,0.0
8,1,45,8,0.0
8,1,46,1,1.0
8,1,46,2,0.0
8,1,46,3,0.0
8,1,46,4,0.0
8,1,46,5,0.0
8,1,46,6,0.0
8,1,46,7,0.0
8,1,46,8,0.0
8,1,47,1,1.0
8,1,47,2,0.0
8,1,47,3,0.0
8,1,47,4,0.0
8,1,47,5,0.0
8,1,47,6,0.0
8,1,47,7,0.0
8,1,47,8,0.0
8,1,48,1,1.0
8,1,48,2,0.0
8,1,48,3,0.0
8,1,48,4,0.0
8,1,48,5,0.0
8,1,48,6,0.0
8,1,48,7,0.0
8,1,48,8,0.0
8,2,0,1,1.0
8,2,0,2,0.0
8,2,0,3,0.0
8,2,0,4,0.0
8,2,0,5,0.0
8,2,0,6,0.0
8,2,0,7,0.0
8,2,0,8,0.0
8,2,1,1,1.0
8,2,1,2,0.0
8,2,1,3,0.0
8,2,1,4,0.0
8,2,1,5,0.0
8,2,1,6,0.0
8,2,1,7,0.0
8,2,1,8,0.0
8,2,2,1,1.0
8,2,2,2,0.0
8,2,2,3,0.0
8,2,2,4,0.0
8,2,2,5,0.0
8,2,2,6,0.0
8,2,2,7,0.0
8,2,2,8,0.0
8,2,3,1,1.0
8,2,3,2,0.0
8,2,3,3,0.0
8,2,3,4,0.0
8,2,3,5,0.0
8,2,3,6,0.0
8,2,3,7,0.0
8,2,3,8,0.0
8,2,4,1,1.0
8,2,4,2,0.0
8,2,4,3,0.0
8,2,4,4,0.0
8,2,4,5,0.0
8,2,4,6,0.0
8,2,4,7,0.0
8,2,4,8,0.0
8,2,5,1,1.0
8,2,5,2,0.0
8,2,5,3,0.0
8,2,5,4,0.0
8,2,5,5,0.0
8,2,5,6,0.0
8,2,5,7,0.0
8,2,5,8,0.0
8,2,6,1,1.0
8,2,6,2,0.0
8,2,6,3,0.0
8,2,6,4,0.0
8,2,6,5,0.0
8,2,6,6,0.0
8,2,6,7,0.0
8,2,6,8,0.0
8,2,7,1,1.0
8,2,7,2,0.0
8,2,7,3,0.0
8,2,7,4,0.0
8,2,7,5,0.0
8,2,7,6,0.0
8,2,7,7,0.0
8,2,7,8,0.0
8,2,8,1,1.0
8,2,8,2,0.0
8,2,8,3,0.0
8,2,8,4,0.0
8,2,8,5,0.0
8,2,8,6,0.0
8,2,8,7,0.0
8,2,8,8,0.0
8,2,9,1,1.0
8,2,9,2,0.0
8,2,9,3,0.0
8,2,9,4,0.0
8,2,9,5,0.0
8,2,9,6,0.0
8,2,9,7,0.0
8,2,9,8,0.0
8,2,10,1,1.0
8,2,10,2,0.0
8,2,10,3,0.0
8,2,10,4,0.0
8,2,10,5,0.0
8,2,10,6,0.0
8,2,10,7,0.0
8,2,10,8,0.0
8,2,11,1,1.0
8,2,11,2,0.0
8,2,11,3,0.0
8,2,11,4,0.0
8,2,11,5,0.0
8,2,11,6,0.0
8,2,11,7,0.0
8,2,11,8,0.0
8,2,12,1,1.0
8,2,12,2,0.0
8,2,12,3,0.0
8,2,12,4,0.0
8,2,12,5,0.0
8,2,12,6,0.0
8,2,12,7,0.0
8,2,12,8,0.0
8,2,13,1,1.0
8,2,13,2,0.0
8,2,13,3,0.0
8,2,13,4,0.0
8,2,13,5,0.0
8,2,13,6,0.0
8,2,13,7,0.0
8,2,13,8,0.0
8,2,14,1,1.0
8,2,14,2,0.0
8,2,14,3,0.0
8,2,14,4,0.0
8,2,14,5,0.0
8,2,14,6,0.0
8,2,14,7,0.0
8,2,14,8,0.0
8,2,15,1,1.0
8,2,15,2,0.0
8,2,15,3,0.0
8,2,15,4,0.0
8,2,15,5,0.0
8,2,15,6,0.0
8,2,15,7,0.0
8,2,15,8,0.0
8,2,16,1,1.0
8,2,16,2,0.0
8,2,16,3,0.0
8,2,16,4,0.0
8,2,16,5,0.0
8,2,16,6,0.0
8,2,16,7,0.0
8,2,16,8,0.0
8,2,17,1,1.0
8,2,17,2,0.0
8,2,17,3,0.0
8,2,17,4,0.0
8,2,17,5,0.0
8,2,17,6,0.0
8,2,17,7,0.0
8,2,17,8,0.0
8,2,18,1,1.0
8,2,18,2,0.0
8,2,18,3,0.0
8,2,18,4,0.0
8,2,18,5,0.0
8,2,18,6,0.0
8,2,18,7,0.0
8,2,18,8,0.0
8,2,19,1,1.0
8,2,19,2,0.0
8,2,19,3,0.0
8,2,19,4,0.0
8,2,19,5,0.0
8,2,19,6,0.0
8,2,19,7,0.0
8,2,19,8,0.0
8,2,20,1,1.0
8,2,20,2,0.0
8,2,20,3,0.0
8,2,20,4,0.0
8,2,20,5,0.0
8,2,20,6,0.0
8,2,20,7,0.0
8,2,20,8,0.0
8,2,21,1,1.0
8,2,21,2,0.0
8,2,21,3,0.0
8,2,21,4,0.0
8,2,21,5,0.0
8,2,21,6,0.0
8,2,21,7,0.0
8,2,21,8,0.0
8,2,22,1,1.0
8,2,22,2,0.0
8,2,22,3,0.0
8,2,22,4,0.0
8,2,22,5,0.0
8,2,22,6,0.0
8,2,22,7,0.0
8,2,22,8,0.0
8,2,23,1,1.0
8,2,23,2,0.0
8,2,23,3,0.0
8,2,23,4,0.0
8,2,23,5,0.0
8,2,23,6,0.0
8,2,23,7,0.0
8,2,23,8,0.0
8,2,24,1,1.0
8,2,24,2,0.0
8,2,24,3,0.0
8,2,24,4,0.0
8,2,24,5,0.0
8,2,24,6,0.0
8,2,24,7,0.0
8,2,24,8,0.0
8,2,25,1,1.0
8,2,25,2,0.0
8,2,25,3,0.0
8,2,25,4,0.0
8,2,25,5,0.0
8,2,25,6,0.0
8,2,25,7,0.0
8,2,25,8,0.0
8,2,26,1,1.0
8,2,26,2,0.0
8,2,26,3,0.0
8,2,26,4,0.0
8,2,26,5,0.0
8,2,26,6,0.0
8,2,26,7,0.0
8,2,26,8,0.0
8,2,27,1,1.0
8,2,27,2,0.0
8,2,27,3,0.0
8,2,27,4,0.0
8,2,27,5,0.0
8,2,27,6,0.0
8,2,27,7,0.0
8,2,27,8,0.0
8,2,28,1,1.0
8,2,28,2,0.0
8,2,28,3,0.0
8,2,28,4,0.0
8,2,28,5,0.0
8,2,28,6,0.0
8,2,28,7,0.0
8,2,28,8,0.0
8,2,29,1,1.0
8,2,29,2,0.0
8,2,29,3,0.0
8,2,29,4,0.0
8,2,29,5,0.0
8,2,29,6,0.0
8,2,29,7,0.0
8,2,29,8,0.0
8,2,30,1,1.0
8,2,30,2,0.0
8,2,30,3,0.0
8,2,30,4,0.0
8,2,30,5,0.0
8,2,30,6,0.0
8,2,30,7,0.0
8,2,30,8,0.0
8,2,31,1,1.0
8,2,31,2,0.0
8,2,31,3,0.0
8,2,31,4,0.0
8,2,31,5,0.0
8,2,31,6,0.0
8,2,31,7,0.0
8,2,31,8,0.0
8,2,32,1,1.0
8,2,32,2,0.0
8,2,32,3,0.0
8,2,32,4,0.0
8,2,32,5,0.0
8,2,32,6,0.0
8,2,32,7,0.0
8,2,32,8,0.0
8,2,33,1,1.0
8,2,33,2,0.0
8,2,33,3,0.0
8,2,33,4,0.0
8,2,33,5,0.0
8,2,33,6,0.0
8,2,33,7,0.0
8,2,33,8,0.0
8,2,34,1,1.0
8,2,34,2,0.0
8,2,34,3,0.0
8,2,34,4,0.0
8,2,34,5,0.0
8,2,34,6,0.0
8,2,34,7,0.0
8,2,34,8,0.0
8,2,35,1,1.0
8,2,35,2,0.0
8,2,35,3,0.0
8,2,35,4,0.0
8,2,35,5,0.0
8,2,35,6,0.0
8,2,35,7,0.0
8,2,35,8,0.0
8,2,36,1,1.0
8,2,36,2,0.0
8,2,36,3,0.0
8,2,36,4,0.0
8,2,36,5,0.0
8,2,36,6,0.0
8,2,36,7,0.0
8,2,36,8,0.0
8,2,37,1,1.0
8,2,37,2,0.0
8,2,37,3,0.0
8,2,37,4,0.0
8,2,37,5,0.0
8,2,37,6,0.0
8,2,37,7,0.0
8,2,37,8,0.0
8,2,38,1,1.0
8,2,38,2,0.0
8,2,38,3,0.0
8,2,38,4,0.0
8,2,38,5,0.0
8,2,38,6,0.0
8,2,38,7,0.0
8,2,38,8,0.0
8,2,39,1,1.0
8,2,39,2,0.0
8,2,39,3,0.0
8,2,39,4,0.0
8,2,39,5,0.0
8,2,39,6,0.0
8,2,39,7,0.0
8,2,39,8,0.0
8,2,40,1,1.0
8,2,40,2,0.0
8,2,40,3,0.0
8,2,40,4,0.0
8,2,40,5,0.0
8,2,40,6,0.0
8,2,40,7,0.0
8,2,40,8,0.0
8,2,41,1,1.0
8,2,41,2,0.0
8,2,41,3,0.0
8,2,41,4,0.0
8,2,41,5,0.0
8,2,41,6,0.0
8,2,41,7,0.0
8,2,41,8,0.0
8,2,42,1,1.0
8,2,42,2,0.0
8,2,42,3,0.0
8,2,42,4,0.0
8,2,42,5,0.0
8,2,42,6,0.0
8,2,42,7,0.0
8,2,42,8,0.0
8,2,43,1,1.0
8,2,43,2,0.0
8,2,43,3,0.0
8,2,43,4,0.0
8,2,43,5,0.0
8,2,43,6,0.0
8,2,43,7,0.0
8,2,43,8,0.0
8,2,44,1,1.0
8,2,44,2,0.0
8,2,44,3,0.0
8,2,44,4,0.0
8,2,44,5,0.0
8,2,44,6,0.0
8,2,44,7,0.0
8,2,44,8,0.0
8,2,45,1,1.0
8,2,45,2,0.0
8,2,45,3,0.0
8,2,45,4,0.0
8,2,45,5,0.0
8,2,45,6,0.0
8,2,45,7,0.0
8,2,45,8,0.0
8,2,46,1,1.0
8,2,46,2,0.0
8,2,46,3,0.0
8,2,46,4,0.0
8,2,46,5,0.0
8,2,46,6,0.0
8,2,46,7,0.0
8,2,46,8,0.0
8,2,47,1,1.0
8,2,47,2,0.0
8,2,47,3,0.0
8,2,47,4,0.0
8,2,47,5,0.0
8,2,47,6,0.0
8,2,47,7,0.0
8,2,47,8,0.0
8,2,48,1,1.0
8,2,48,2,0.0
8,2,48,3,0.0
8,2,48,4,0.0
8,2,48,5,0.0
8,2,48,6,0.0
8,2,48,7,0.0
8,2,48,8,0.0
8,2,49,1,1.0
8,2,49,2,0.0
8,2,49,3,0.0
8,2,49,4,0.0
8,2,49,5,0.0
8,2,49,6,0.0
8,2,49,7,0.0
8,2,49,8,0.0
8,3,0,1,1.0
8,3,0,2,0.0
8,3,0,3,0.0
8,3,0,4,0.0
8,3,0,5,0.0
8,3,0,6,0.0
8,3,0,7,0.0
8,3,0,8,0.0
8,3,1,1,1.0
8,3,1,2,0.0
8,3,1,3,0.0
8,3,1,4,0.0
8,3,1,5,0.0
8,3,1,6,0.0
8,3,1,7,0.0
8,3,1,8,0.0
8,3,2,1,1.0
8,3,2,2,0.0
8,3,2,3,0.0
8,3,2,4,0.0
8,3,2,5,0.0
8,3,2,6,0.0
8,3,2,7,0.0
8,3,2,8,0.0
8,3,3,1,1.0
8,3,3,2,0.0
8,3,3,3,0.0
8,3,3,4,0.0
8,3,3,5,0.0
8,3,3,6,0.0
8,3,3,7,0.0
8,3,3,8,0.0
8,3,4,1,1.0
8,3,4,2,0.0
8,3,4,3,0.0
8,3,4,4,0.0
8,3,4,5,0.0
8,3,4,6,0.0
8,3,4,7,0.0
8,3,4,8,0.0
8,3,5,1,1.0
8,3,5,2,0.0
8,3,5,3,0.0
8,3,5,4,0.0
8,3,5,5,0.0
8,3,5,6,0.0
8,3,5,7,0.0
8,3,5,8,0.0
8,3,6,1,1.0
8,3,6,2,0.0
8,3,6,3,0.0
8,3,6,4,0.0
8,3,6,5,0.0
8,3,6,6,0.0
8,3,6,7,0.0
8,3,6,8,0.0
8,3,7,1,1.0
8,3,7,2,0.0
8,3,7,3,0.0
8,3,7,4,0.0
8,3,7,5,0.0
8,3,7,6,0.0
8,3,7,7,0.0
8,3,7,8,0.0
8,3,8,1,1.0
8,3,8,2,0.0
8,3,8,3,0.0
8,3,8,4,0.0
8,3,8,5,0.0
8,3,8,6,0.0
8,3,8,7,0.0
8,3,8,8,0.0
8,3,9,1,1.0
8,3,9,2,0.0
8,3,9,3,0.0
8,3,9,4,0.0
8,3,9,5,0.0
8,3,9,6,0.0
8,3,9,7,0.0
8,3,9,8,0.0
8,3,10,1,1.0
8,3,10,2,0.0
8,3,10,3,0.0
8,3,10,4,0.0
8,3,10,5,0.0
8,3,10,6,0.0
8,3,10,7,0.0
8,3,10,8,0.0
8,3,11,1,1.0
8,3,11,2,0.0
8,3,11,3,0.0
8,3,11,4,0.0
8,3,11,5,0.0
8,3,11,6,0.0
8,3,11,7,0.0
8,3,11,8,0.0
8,3,12,1,1.0
8,3,12,2,0.0
8,3,12,3,0.0
8,3,12,4,0.0
8,3,12,5,0.0
8,3,12,6,0.0
8,3,12,7,0.0
8,3,12,8,0.0
8,3,13,1,1.0
8,3,13,2,0.0
8,3,13,3,0.0
8,3,13,4,0.0
8,3,13,5,0.0
8,3,13,6,0.0
8,3,13,7,0.0
8,3,13,8,0.0
8,3,14,1,1.0
8,3,14,2,0.0
8,3,14,3,0.0
8,3,14,4,0.0
8,3,14,5,0.0
8,3,14,6,0.0
8,3,14,7,0.0
8,3,14,8,0.0
8,3,15,1,1.0
8,3,15,2,0.0
8,3,15,3,0.0
8,3,15,4,0.0
8,3,15,5,0.0
8,3,15,6,0.0
8,3,15,7,0.0
8,3,15,8,0.0
8,3,16,1,1.0
8,3,16,2,0.0
8,3,16,3,0.0
8,3,16,4,0.0
8,3,16,5,0.0
8,3,16,6,0.0
8,3,16,7,0.0
8,3,16,8,0.0
8,3,17,1,1.0
8,3,17,2,0.0
8,3,17,3,0.0
8,3,17,4,0.0
8,3,17,5,0.0
8,3,17,6,0.0
8,3,17,7,0.0
8,3,17,8,0.0
8,3,18,1,1.0
8,3,18,2,0.0
8,3,18,3,0.0
8,3,18,4,0.0
8,3,18,5,0.0
8,3,18,6,0.0
8,3,18,7,0.0
8,3,18,8,0.0
8,3,19,1,1.0
8,3,19,2,0.0
8,3,19,3,0.0
8,3,19,4,0.0
8,3,19,5,0.0
8,3,19,6,0.0
8,3,19,7,0.0
8,3,19,8,0.0
8,3,20,1,1.0
8,3,20,2,0.0
8,3,20,3,0.0
8,3,20,4,0.0
8,3,20,5,0.0
8,3,20,6,0.0
8,3,20,7,0.0
8,3,20,8,0.0
8,3,21,1,1.0
8,3,21,2,0.0
8,3,21,3,0.0
8,3,21,4,0.0
8,3,21,5,0.0
8,3,21,6,0.0
8,3,21,7,0.0
8,3,21,8,0.0
8,3,22,1,1.0
8,3,22,2,0.0
8,3,22,3,0.0
8,3,22,4,0.0
8,3,22,5,0.0
8,3,22,6,0.0
8,3,22,7,0.0
8,3,22,8,0.0
8,3,23,1,1.0
8,3,23,2,0.0
8,3,23,3,0.0
8,3,23,4,0.0
8,3,23,5,0.0
8,3,23,6,0.0
8,3,23,7,0.0
8,3,23,8,0.0
8,3,24,1,1.0
8,3,24,2,0.0
8,3,24,3,0.0
8,3,24,4,0.0
8,3,24,5,0.0
8,3,24,6,0.0
8,3,24,7,0.0
8,3,24,8,0.0
8,3,25,1,1.0
8,3,25,2,0.0
8,3,25,3,0.0
8,3,25,4,0.0
8,3,25,5,0.0
8,3,25,6,0.0
8,3,25,7,0.0
8,3,25,8,0.0
8,3,26,1,1.0
8,3,26,2,0.0
8,3,26,3,0.0
8,3,26,4,0.0
8,3,26,5,0.0
8,3,26,6,0.0
8,3,26,7,0.0
8,3,26,8,0.0
8,3,27,1,1.0
8,3,27,2,0.0
8,3,27,3,0.0
8,3,27,4,0.0
8,3,27,5,0.0
8,3,27,6,0.0
8,3,27,7,0.0
8,3,27,8,0.0
8,3,28,1,1.0
8,3,28,2,0.0
8,3,28,3,0.0
8,3,28,4,0.0
8,3,28,5,0.0
8,3,28,6,0.0
8,3,28,7,0.0
8,3,28,8,0.0
8,3,29,1,1.0
8,3,29,2,0.0
8,3,29,3,0.0
8,3,29,4,0.0
8,3,29,5,0.0
8,3,29,6,0.0
8,3,29,7,0.0
8,3,29,8,0.0
8,3,30,1,1.0
8,3,30,2,0.0
8,3,30,3,0.0
8,3,30,4,0.0
8,3,30,5,0.0
8,3,30,6,0.0
8,3,30,7,0.0
8,3,30,8,0.0
8,3,31,1,1.0
8,3,31,2,0.0
8,3,31,3,0.0
8,3,31,4,0.0
8,3,31,5,0.0
8,3,31,6,0.0
8,3,31,7,0.0
8,3,31,8,0.0
8,3,32,1,1.0
8,3,32,2,0.0
8,3,32,3,0.0
8,3,32,4,0.0
8,3,32,5,0.0
8,3,32,6,0.0
8,3,32,7,0.0
8,3,32,8,0.0
8,3,33,1,1.0
8,3,33,2,0.0
8,3,33,3,0.0
8,3,33,4,0.0
8,3,33,5,0.0
8,3,33,6,0.0
8,3,33,7,0.0
8,3,33,8,0.0
8,3,34,1,1.0
8,3,34,2,0.0
8,3,34,3,0.0
8,3,34,4,0.0
8,3,34,5,0.0
8,3,34,6,0.0
8,3,34,7,0.0
8,3,34,8,0.0
8,3,35,1,1.0
8,3,35,2,0.0
8,3,35,3,0.0
8,3,35,4,0.0
8,3,35,5,0.0
8,3,35,6,0.0
8,3,35,7,0.0
8,3,35,8,0.0
8,3,36,1,1.0
8,3,36,2,0.0
8,3,36,3,0.0
8,3,36,4,0.0
8,3,36,5,0.0
8,3,36,6,0.0
8,3,36,7,0.0
8,3,36,8,0.0
8,3,37,1,1.0
8,3,37,2,0.0
8,3,37,3,0.0
8,3,37,4,0.0
8,3,37,5,0.0
8,3,37,6,0.0
8,3,37,7,0.0
8,3,37,8,0.0
8,3,38,1,1.0
8,3,38,2,0.0
8,3,38,3,0.0
8,3,38,4,0.0
8,3,38,5,0.0
8,3,38,6,0.0
8,3,38,7,0.0
8,3,38,8,0.0
8,3,39,1,1.0
8,3,39,2,0.0
8,3,39,3,0.0
8,3,39,4,0.0
8,3,39,5,0.0
8,3,39,6,0.0
8,3,39,7,0.0
8,3,39,8,0.0
8,3,40,1,1.0
8,3,40,2,0.0
8,3,40,3,0.0
8,3,40,4,0.0
8,3,40,5,0.0
8,3,40,6,0.0
8,3,40,7,0.0
8,3,40,8,0.0
8,3,41,1,1.0
8,3,41,2,0.0
8,3,41,3,0.0
8,3,41,4,0.0
8,3,41,5,0.0
8,3,41,6,0.0
8,3,41,7,0.0
8,3,41,8,0.0
8,3,42,1,1.0
8,3,42,2,0.0
8,3,42,3,0.0
8,3,42,4,0.0
8,3,42,5,0.0
8,3,42,6,0.0
8,3,42,7,0.0
8,3,42,8,0.0
8,3,43,1,1.0
8,3,43,2,0.0
8,3,43,3,0.0
8,3,43,4,0.0
8,3,43,5,0.0
8,3,43,6,0.0
8,3,43,7,0.0
8,3,43,8,0.0
8,3,44,1,1.0
8,3,44,2,0.0
8,3,44,3,0.0
8,3,44,4,0.0
8,3,44,5,0.0
8,3,44,6,0.0
8,3,44,7,0.0
8,3,44,8,0.0
8,3,45,1,1.0
8,3,45,2,0.0
8,3,45,3,0.0
8,3,45,4,0.0
8,3,45,5,0.0
8,3,45,6,0.0
8,3,45,7,0.0
8,3,45,8,0.0
8,3,46,1,1.0
8,3,46,2,0.0
8,3,46,3,0.0
8,3,46,4,0.0
8,3,46,5,0.0
8,3,46,6,0.0
8,3,46,7,0.0
8,3,46,8,0.0
8,3,47,1,1.0
8,3,47,2,0.0
8,3,47,3,0.0
8,3,47,4,0.0
8,3,47,5,0.0
8,3,47,6,0.0
8,3,47,7,0.0
8,3,47,8,0.0
8,3,48,1,1.0
8,3,48,2,0.0
8,3,48,3,0.0
8,3,48,4,0.0
8,3,48,5,0.0
8,3,48,6,0.0
8,3,48,7,0.0
8,3,48,8,0.0
8,4,0,1,0.964020834389244
8,4,0,2,0.0
8,4,0,3,0.0
8,4,0,4,0.0
8,4,0,5,0.0
8,4,0,6,0.0
8,4,0,7,0.0
8,4,0,8,0.035979165610755946
8,4,1,1,0.964020819965854
8,4,1,2,0.0
8,4,1,3,0.0
8,4,1,4,0.0
8,4,1,5,0.0
8,4,1,6,0.0
8,4,1,7,0.0
8,4,1,8,0.035979180034145984
8,4,2,1,0.9640208164319191
8,4,2,2,0.0
8,4,2,3,0.0
8,4,2,4,0.0
8,4,2,5,0.0
8,4,2,6,0.0
8,4,2,7,0.0
8,4,2,8,0.03597918356808103
8,4,3,1,0.9640208203735307
8,4,3,2,0.0
8,4,3,3,0.0
8,4,3,4,0.0
8,4,3,5,0.0
8,4,3,6,0.0
8,4,3,7,0.0
8,4,3,8,0.0359791796264694
8,4,4,1,0.9640208116420824
8,4,4,2,0.0
8,4,4,3,0.0
8,4,4,4,0.0
8,4,4,5,0.0
8,4,4,6,0.0
8,4,4,7,0.0
8,4,4,8,0.035979188357917476
8,4,5,1,0.9640208170458594
8,4,5,2,0.0
8,4,5,3,0.0
8,4,5,4,0.0
8,4,5,5,0.0
8,4,5,6,0.0
8,4,5,7,0.0
8,4,5,8,0.03597918295414066
8,4,6,1,0.9640208172434486
8,4,6,2,0.0
8,4,6,3,0.0
8,4,6,4,0.0
8,4,6,5,0.0
8,4,6,6,0.0
8,4,6,7,0.0
8,4,6,8,0.0359791827565515
8,4,7,1,0.9640208188219085
8,4,7,2,0.0
8,4,7,3,0.0
8,4,7,4,0.0
8,4,7,5,0.0
8,4,7,6,0.0
8,4,7,7,0.0
8,4,7,8,0.035979181178091575
8,4,8,1,0.9640208148533718
8,4,8,2,0.0
8,4,8,3,0.0
8,4,8,4,0.0
8,4,8,5,0.0
8,4,8,6,0.0
8,4,8,7,0.0
8,4,8,8,0.03597918514662823
8,4,9,1,0.9640208166538876
8,4,9,2,0.0
8,4,9,3,0.0
8,4,9,4,0.0
8,4,9,5,0.0
8,4,9,6,0.0
8,4,9,7,0.0
8,4,9,8,0.035979183346112505
8,4,10,1,0.9640208210862733
8,4,10,2,0.0
8,4,10,3,0.0
8,4,10,4,0.0
8,4,10,5,0.0
8,4,10,6,0.0
8,4,10,7,0.0
8,4,10,8,0.03597917891372673
8,4,11,1,0.9640208154286488
8,4,11,2,0.0
8,4,11,3,0.0
8,4,11,4,0.0
8,4,11,5,0.0
8,4,11,6,0.0
8,4,11,7,0.0
8,4,11,8,0.03597918457135116
8,4,12,1,0.964020809246092
8,4,12,2,0.0
8,4,12,3,0.0
8,4,12,4,0.0
8,4,12,5,0.0
8,4,12,6,0.0
8,4,12,7,0.0
8,4,12,8,0.035979190753908
8,4,13,1,0.9640208172436028
8,4,13,2,0.0
8,4,13,3,0.0
8,4,13,4,0.0
8,4,13,5,0.0
8,4,13,6,0.0
8,4,13,7,0.0
8,4,13,8,0.03597918275639719
8,4,14,1,0.9640208167299509
8,4,14,2,0.0
8,4,14,3,0.0
8,4,14,4,0.0
8,4,14,5,0.0
8,4,14,6,0.0
8,4,14,7,0.0
8,4,14,8,0.035979183270049064
8,4,15,1,0.9640208138386848
8,4,15,2,0.0
8,4,15,3,0.0
8,4,15,4,0.0
8,4,15,5,0.0
8,4,15,6,0.0
8,4,15,7,0.0
8,4,15,8,0.03597918616131515
8,4,16,1,0.964020815190521
8,4,16,2,0.0
8,4,16,3,0.0
8,4,16,4,0.0
8,4,16,5,0.0
8,4,16,6,0.0
8,4,16,7,0.0
8,4,16,8,0.035979184809479106
8,4,17,1,0.9640208110260386
8,4,17,2,0.0
8,4,17,3,0.0
8,4,17,4,0.0
8,4,17,5,0.0
8,4,17,6,0.0
8,4,17,7,0.0
8,4,17,8,0.035979188973961365
8,4,18,1,0.9640208264723337
8,4,18,2,0.0
8,4,18,3,0.0
8,4,18,4,0.0
8,4,18,5,0.0
8,4,18,6,0.0
8,4,18,7,0.0
8,4,18,8,0.03597917352766634
8,4,19,1,0.9640208224139639
8,4,19,2,0.0
8,4,19,3,0.0
8,4,19,4,0.0
8,4,19,5,0.0
8,4,19,6,0.0
8,4,19,7,0.0
8,4,19,8,0.035979177586036144
8,4,20,1,0.964020815970448
8,4,20,2,0.0
8,4,20,3,0.0
8,4,20,4,0.0
8,4,20,5,0.0
8,4,20,6,0.0
8,4,20,7,0.0
8,4,20,8,0.03597918402955211
8,4,21,1,0.9640208172792296
8,4,21,2,0.0
8,4,21,3,0.0
8,4,21,4,0.0
8,4,21,5,0.0
8,4,21,6,0.0
8,4,21,7,0.0
8,4,21,8,0.035979182720770456
8,4,22,1,0.964020817981444
8,4,22,2,0.0
8,4,22,3,0.0
8,4,22,4,0.0
8,4,22,5,0.0
8,4,22,6,0.0
8,4,22,7,0.0
8,4,22,8,0.03597918201855599
8,4,23,1,0.964020811193376
8,4,23,2,0.0
8,4,23,3,0.0
8,4,23,4,0.0
8,4,23,5,0.0
8,4,23,6,0.0
8,4,23,7,0.0
8,4,23,8,0.03597918880662394
8,4,24,1,0.9640208076127114
8,4,24,2,0.0
8,4,24,3,0.0
8,4,24,4,0.0
8,4,24,5,0.0
8,4,24,6,0.0
8,4,24,7,0.0
8,4,24,8,0.035979192387288625
8,4,25,1,0.9640208140810047
8,4,25,2,0.0
8,4,25,3,0.0
8,4,25,4,0.0
8,4,25,5,0.0
8,4,25,6,0.0
8,4,25,7,0.0
8,4,25,8,0.03597918591899538
8,4,26,1,0.9640208159804002
8,4,26,2,0.0
8,4,26,3,0.0
8,4,26,4,0.0
8,4,26,5,0.0
8,4,26,6,0.0
8,4,26,7,0.0
8,4,26,8,0.03597918401959975
8,4,27,1,0.9640208134689238
8,4,27,2,0.0
8,4,27,3,0.0
8,4,27,4,0.0
8,4,27,5,0.0
8,4,27,6,0.0
8,4,27,7,0.0
8,4,27,8,0.03597918653107617
8,4,28,1,0.9640208115581242
8,4,28,2,0.0
8,4,28,3,0.0
8,4,28,4,0.0
8,4,28,5,0.0
8,4,28,6,0.0
8,4,28,7,0.0
8,4,28,8,0.03597918844187588
8,4,29,1,0.9640208121283713
8,4,29,2,0.0
8,4,29,3,0.0
8,4,29,4,0.0
8,4,29,5,0.0
8,4,29,6,0.0
8,4,29,7,0.0
8,4,29,8,0.03597918787162865
8,4,30,1,0.9640208176070147
8,4,30,2,0.0
8,4,30,3,0.0
8,4,30,4,0.0
8,4,30,5,0.0
8,4,30,6,0.0
8,4,30,7,0.0
8,4,30,8,0.03597918239298529
8,4,31,1,0.9640208183458367
8,4,31,2,0.0
8,4,31,3,0.0
8,4,31,4,0.0
8,4,31,5,0.0
8,4,31,6,0.0
8,4,31,7,0.0
8,4,31,8,0.035979181654163216
8,4,32,1,0.9640208195004564
8,4,32,2,0.0
8,4,32,3,0.0
8,4,32,4,0.0
8,4,32,5,0.0
8,4,32,6,0.0
8,4,32,7,0.0
8,4,32,8,0.03597918049954363
8,4,33,1,0.9640208111831771
8,4,33,2,0.0
8,4,33,3,0.0
8,4,33,4,0.0
8,4,33,5,0.0
8,4,33,6,0.0
8,4,33,7,0.0
8,4,33,8,0.03597918881682302
8,4,34,1,0.9640208188458812
8,4,34,2,0.0
8,4,34,3,0.0
8,4,34,4,0.0
8,4,34,5,0.0
8,4,34,6,0.0
8,4,34,7,0.0
8,4,34,8,0.03597918115411876
8,4,35,1,0.9640208187652985
8,4,35,2,0.0
8,4,35,3,0.0
8,4,35,4,0.0
8,4,35,5,0.0
8,4,35,6,0.0
8,4,35,7,0.0
8,4,35,8,0.03597918123470154
8,4,36,1,0.9640208249230584
8,4,36,2,0.0
8,4,36,3,0.0
8,4,36,4,0.0
8,4,36,5,0.0
8,4,36,6,0.0
8,4,36,7,0.0
8,4,36,8,0.035979175076941504
8,4,37,1,0.9640208159932929
8,4,37,2,0.0
8,4,37,3,0.0
8,4,37,4,0.0
8,4,37,5,0.0
8,4,37,6,0.0
8,4,37,7,0.0
8,4,37,8,0.0359791840067071
8,4,38,1,0.9640208060609912
8,4,38,2,0.0
8,4,38,3,0.0
8,4,38,4,0.0
8,4,38,5,0.0
8,4,38,6,0.0
8,4,38,7,0.0
8,4,38,8,0.035979193939008815
8,4,39,1,0.9640207975755206
8,4,39,2,0.0
8,4,39,3,0.0
8,4,39,4,0.0
8,4,39,5,0.0
8,4,39,6,0.0
8,4,39,7,0.0
8,4,39,8,0.03597920242447934
8,4,40,1,0.9640208189313881
8,4,40,2,0.0
8,4,40,3,0.0
8,4,40,4,0.0
8,4,40,5,0.0
8,4,40,6,0.0
8,4,40,7,0.0
8,4,40,8,0.03597918106861194
8,4,41,1,0.9640208208873142
8,4,41,2,0.0
8,4,41,3,0.0
8,4,41,4,0.0
8,4,41,5,0.0
8,4,41,6,0.0
8,4,41,7,0.0
8,4,41,8,0.03597917911268584
8,4,42,1,0.9640208202129869
8,4,42,2,0.0
8,4,42,3,0.0
8,4,42,4,0.0
8,4,42,5,0.0
8,4,42,6,0.0
8,4,42,7,0.0
8,4,42,8,0.03597917978701321
8,4,43,1,0.9640208179032961
8,4,43,2,0.0
8,4,43,3,0.0
8,4,43,4,0.0
8,4,43,5,0.0
8,4,43,6,0.0
8,4,43,7,0.0
8,4,43,8,0.03597918209670387
8,4,44,1,0.9640208151846447
8,4,44,2,0.0
8,4,44,3,0.0
8,4,44,4,0.0
8,4,44,5,0.0
8,4,44,6,0.0
8,4,44,7,0.0
8,4,44,8,0.0359791848153553
8,4,45,1,0.9640208220076758
8,4,45,2,0.0
8,4,45,3,0.0
8,4,45,4,0.0
8,4,45,5,0.0
8,4,45,6,0.0
8,4,45,7,0.0
8,4,45,8,0.03597917799232427
8,4,46,1,0.9640208143784947
8,4,46,2,0.0
8,4,46,3,0.0
8,4,46,4,0.0
8,4,46,5,0.0
8,4,46,6,0.0
8,4,46,7,0.0
8,4,46,8,0.03597918562150528
8,4,47,1,0.964020813629167
8,4,47,2,0.0
8,4,47,3,0.0
8,4,47,4,0.0
8,4,47,5,0.0
8,4,47,6,0.0
8,4,47,7,0.0
8,4,47,8,0.03597918637083299
8,4,48,1,0.9640208185464194
8,4,48,2,0.0
8,4,48,3,0.0
8,4,48,4,0.0
8,4,48,5,0.0
8,4,48,6,0.0
8,4,48,7,0.0
8,4,48,8,0.03597918145358062
8,4,49,1,0.9640208179490236
8,4,49,2,0.0
8,4,49,3,0.0
8,4,49,4,0.0
8,4,49,5,0.0
8,4,49,6,0.0
8,4,49,7,0.0
8,4,49,8,0.035979182050976374
8,5,0,1,0.9195359629483545
8,5,0,2,0.0
8,5,0,3,0.0
8,5,0,4,0.0
8,5,0,5,0.0
8,5,0,6,0.0
8,5,0,7,0.0
8,5,0,8,0.08046403705164559
8,5,1,1,0.9195359639519287
8,5,1,2,0.0
8,5,1,3,0.0
8,5,1,4,0.0
8,5,1,5,0.0
8,5,1,6,0.0
8,5,1,7,0.0
8,5,1,8,0.08046403604807131
8,5,2,1,0.9195359607332899
8,5,2,2,0.0
8,5,2,3,0.0
8,5,2,4,0.0
8,5,2,5,0.0
8,5,2,6,0.0
8,5,2,7,0.0
8,5,2,8,0.08046403926671022
8,5,3,1,0.9195359511411808
8,5,3,2,0.0
8,5,3,3,0.0
8,5,3,4,0.0
8,5,3,5,0.0
8,5,3,6,0.0
8,5,3,7,0.0
8,5,3,8,0.08046404885881928
8,5,4,1,0.9195359655418348
8,5,4,2,0.0
8,5,4,3,0.0
8,5,4,4,0.0
8,5,4,5,0.0
8,5,4,6,0.0
8,5,4,7,0.0
8,5,4,8,0.08046403445816529
8,5,5,1,0.919535959129709
8,5,5,2,0.0
8,5,5,3,0.0
8,5,5,4,0.0
8,5,5,5,0.0
8,5,5,6,0.0
8,5,5,7,0.0
8,5,5,8,0.08046404087029102
8,5,6,1,0.9195359641187884
8,5,6,2,0.0
8,5,6,3,0.0
8,5,6,4,0.0
8,5,6,5,0.0
8,5,6,6,0.0
8,5,6,7,0.0
8,5,6,8,0.08046403588121166
8,5,7,1,0.9195359576882458
8,5,7,2,0.0
8,5,7,3,0.0
8,5,7,4,0.0
8,5,7,5,0.0
8,5,7,6,0.0
8,5,7,7,0.0
8,5,7,8,0.08046404231175425
8,5,8,1,0.919535951522025
8,5,8,2,0.0
8,5,8,3,0.0
8,5,8,4,0.0
8,5,8,5,0.0
8,5,8,6,0.0
8,5,8,7,0.0
8,5,8,8,0.08046404847797495
8,5,9,1,0.9195359635306479
8,5,9,2,0.0
8,5,9,3,0.0
8,5,9,4,0.0
8,5,9,5,0.0
8,5,9,6,0.0
8,5,9,7,0.0
8,5,9,8,0.08046403646935209
8,5,10,1,0.9195359661832005
8,5,10,2,0.0
8,5,10,3,0.0
8,5,10,4,0.0
8,5,10,5,0.0
8,5,10,6,0.0
8,5,10,7,0.0
8,5,10,8,0.08046403381679944
8,5,11,1,0.919535964870233
8,5,11,2,0.0
8,5,11,3,0.0
8,5,11,4,0.0
8,5,11,5,0.0
8,5,11,6,0.0
8,5,11,7,0.0
8,5,11,8,0.08046403512976702
8,5,12,1,0.9195359665841503
8,5,12,2,0.0
8,5,12,3,0.0
8,5,12,4,0.0
8,5,12,5,0.0
8,5,12,6,0.0
8,5,12,7,0.0
8,5,12,8,0.08046403341584979
8,5,13,1,0.919535959534663
8,5,13,2,0.0
8,5,13,3,0.0
8,5,13,4,0.0
8,5,13,5,0.0
8,5,13,6,0.0
8,5,13,7,0.0
8,5,13,8,0.08046404046533698
8,5,14,1,0.919535956160698
8,5,14,2,0.0
8,5,14,3,0.0
8,5,14,4,0.0
8,5,14,5,0.0
8,5,14,6,0.0
8,5,14,7,0.0
8,5,14,8,0.08046404383930197
8,5,15,1,0.9195359643702986
8,5,15,2,0.0
8,5,15,3,0.0
8,5,15,4,0.0
8,5,15,5,0.0
8,5,15,6,0.0
8,5,15,7,0.0
8,5,15,8,0.08046403562970149
8,5,16,1,0.9195359582799173
8,5,16,2,0.0
8,5,16,3,0.0
8,5,16,4,0.0
8,5,16,5,0.0
8,5,16,6,0.0
8,5,16,7,0.0
8,5,16,8,0.08046404172008281
8,5,17,1,0.919535960730375
8,5,17,2,0.0
8,5,17,3,0.0
8,5,17,4,0.0
8,5,17,5,0.0
8,5,17,6,0.0
8,5,17,7,0.0
8,5,17,8,0.08046403926962495
8,5,18,1,0.919535960545269
8,5,18,2,0.0
8,5,18,3,0.0
8,5,18,4,0.0
8,5,18,5,0.0
8,5,18,6,0.0
8,5,18,7,0.0
8,5,18,8,0.08046403945473111
8,5,19,1,0.9195359634669247
8,5,19,2,0.0
8,5,19,3,0.0
8,5,19,4,0.0
8,5,19,5,0.0
8,5,19,6,0.0
8,5,19,7,0.0
8,5,19,8,0.08046403653307532
8,5,20,1,0.9195359533758665
8,5,20,2,0.0
8,5,20,3,0.0
8,5,20,4,0.0
8,5,20,5,0.0
8,5,20,6,0.0
8,5,20,7,0.0
8,5,20,8,0.08046404662413344
8,5,21,1,0.9195359682654526
8,5,21,2,0.0
8,5,21,3,0.0
8,5,21,4,0.0
8,5,21,5,0.0
8,5,21,6,0.0
8,5,21,7,0.0
8,5,21,8,0.08046403173454743
8,5,22,1,0.919535964402165
8,5,22,2,0.0
8,5,22,3,0.0
8,5,22,4,0.0
8,5,22,5,0.0
8,5,22,6,0.0
8,5,22,7,0.0
8,5,22,8,0.0804640355978351
8,5,23,1,0.919535956701262
8,5,23,2,0.0
8,5,23,3,0.0
8,5,23,4,0.0
8,5,23,5,0.0
8,5,23,6,0.0
8,5,23,7,0.0
8,5,23,8,0.08046404329873792
8,5,24,1,0.9195359603807295
8,5,24,2,0.0
8,5,24,3,0.0
8,5,24,4,0.0
8,5,24,5,0.0
8,5,24,6,0.0
8,5,24,7,0.0
8,5,24,8,0.0804640396192706
8,5,25,1,0.9195359563412024
8,5,25,2,0.0
8,5,25,3,0.0
8,5,25,4,0.0
8,5,25,5,0.0
8,5,25,6,0.0
8,5,25,7,0.0
8,5,25,8,0.08046404365879754
8,5,26,1,0.9195359645298825
8,5,26,2,0.0
8,5,26,3,0.0
8,5,26,4,0.0
8,5,26,5,0.0
8,5,26,6,0.0
8,5,26,7,0.0
8,5,26,8,0.08046403547011735
8,5,27,1,0.9195359625182938
8,5,27,2,0.0
8,5,27,3,0.0
8,5,27,4,0.0
8,5,27,5,0.0
8,5,27,6,0.0
8,5,27,7,0.0
8,5,27,8,0.08046403748170614
8,5,28,1,0.9195359610242367
8,5,28,2,0.0
8,5,28,3,0.0
8,5,28,4,0.0
8,5,28,5,0.0
8,5,28,6,0.0
8,5,28,7,0.0
8,5,28,8,0.08046403897576336
8,5,29,1,0.9195359632028344
8,5,29,2,0.0
8,5,29,3,0.0
8,5,29,4,0.0
8,5,29,5,0.0
8,5,29,6,0.0
8,5,29,7,0.0
8,5,29,8,0.08046403679716564
8,5,30,1,0.9195359563779057
8,5,30,2,0.0
8,5,30,3,0.0
8,5,30,4,0.0
8,5,30,5,0.0
8,5,30,6,0.0
8,5,30,7,0.0
8,5,30,8,0.08046404362209432
8,5,31,1,0.9195359595446766
8,5,31,2,0.0
8,5,31,3,0.0
8,5,31,4,0.0
8,5,31,5,0.0
8,5,31,6,0.0
8,5,31,7,0.0
8,5,31,8,0.08046404045532349
8,5,32,1,0.9195359629974418
8,5,32,2,0.0
8,5,32,3,0.0
8,5,32,4,0.0
8,5,32,5,0.0
8,5,32,6,0.0
8,5,32,7,0.0
8,5,32,8,0.08046403700255818
8,5,33,1,0.9195359602305242
8,5,33,2,0.0
8,5,33,3,0.0
8,5,33,4,0.0
8,5,33,5,0.0
8,5,33,6,0.0
8,5,33,7,0.0
8,5,33,8,0.08046403976947587
8,5,34,1,0.9195359619910485
8,5,34,2,0.0
8,5,34,3,0.0
8,5,34,4,0.0
8,5,34,5,0.0
8,5,34,6,0.0
8,5,34,7,0.0
8,5,34,8,0.08046403800895159
8,5,35,1,0.9195359614882145
8,5,35,2,0.0
8,5,35,3,0.0
8,5,35,4,0.0
8,5,35,5,0.0
8,5,35,6,0.0
8,5,35,7,0.0
8,5,35,8,0.08046403851178546
8,5,36,1,0.919535959103568
8,5,36,2,0.0
8,5,36,3,0.0
8,5,36,4,0.0
8,5,36,5,0.0
8,5,36,6,0.0
8,5,36,7,0.0
8,5,36,8,0.0804640408964321
8,5,37,1,0.9195359459234093
8,5,37,2,0.0
8,5,37,3,0.0
8,5,37,4,0.0
8,5,37,5,0.0
8,5,37,6,0.0
8,5,37,7,0.0
8,5,37,8,0.08046405407659084
8,5,38,1,0.9195359651838243
8,5,38,2,0.0
8,5,38,3,0.0
8,5,38,4,0.0
8,5,38,5,0.0
8,5,38,6,0.0
8,5,38,7,0.0
8,5,38,8,0.0804640348161758
8,5,39,1,0.9195359579759089
8,5,39,2,0.0
8,5,39,3,0.0
8,5,39,4,0.0
8,5,39,5,0.0
8,5,39,6,0.0
8,5,39,7,0.0
8,5,39,8,0.08046404202409106
8,5,40,1,0.9195359584073637
8,5,40,2,0.0
8,5,40,3,0.0
8,5,40,4,0.0
8,5,40,5,0.0
8,5,40,6,0.0
8,5,40,7,0.0
8,5,40,8,0.08046404159263633
8,5,41,1,0.9195359582102052
8,5,41,2,0.0
8,5,41,3,0.0
8,5,41,4,0.0
8,5,41,5,0.0
8,5,41,6,0.0
8,5,41,7,0.0
8,5,41,8,0.08046404178979485
8,5,42,1,0.9195359535184372
8,5,42,2,0.0
8,5,42,3,0.0
8,5,42,4,0.0
8,5,42,5,0.0
8,5,42,6,0.0
8,5,42,7,0.0
8,5,42,8,0.08046404648156283
8,5,43,1,0.9195359620612782
8,5,43,2,0.0
8,5,43,3,0.0
8,5,43,4,0.0
8,5,43,5,0.0
8,5,43,6,0.0
8,5,43,7,0.0
8,5,43,8,0.08046403793872182
8,5,44,1,0.9195359595029986
8,5,44,2,0.0
8,5,44,3,0.0
8,5,44,4,0.0
8,5,44,5,0.0
8,5,44,6,0.0
8,5,44,7,0.0
8,5,44,8,0.08046404049700139
8,5,45,1,0.9195359578188069
8,5,45,2,0.0
8,5,45,3,0.0
8,5,45,4,0.0
8,5,45,5,0.0
8,5,45,6,0.0
8,5,45,7,0.0
8,5,45,8,0.08046404218119305
8,5,46,1,0.9195359607777502
8,5,46,2,0.0
8,5,46,3,0.0
8,5,46,4,0.0
8,5,46,5,0.0
8,5,46,6,0.0
8,5,46,7,0.0
8,5,46,8,0.08046403922224973
8,5,47,1,0.9195359598680799
8,5,47,2,0.0
8,5,47,3,0.0
8,5,47,4,0.0
8,5,47,5,0.0
8,5,47,6,0.0
8,5,47,7,0.0
8,5,47,8,0.08046404013192011
8,5,48,1,0.9195359615617668
8,5,48,2,0.0
8,5,48,3,0.0
8,5,48,4,0.0
8,5,48,5,0.0
8,5,48,6,0.0
8,5,48,7,0.0
8,5,48,8,0.08046403843823316
8,5,49,1,0.9195359667768995
8,5,49,2,0.0
8,5,49,3,0.0
8,5,49,4,0.0
8,5,49,5,0.0
8,5,49,6,0.0
8,5,49,7,0.0
8,5,49,8,0.0804640332231006
8,6,0,1,0.8858510455782199
8,6,0,2,0.0
8,6,0,3,0.0
8,6,0,4,0.0
8,6,0,5,0.0
8,6,0,6,0.037761242542608146
8,6,0,7,0.0
8,6,0,8,0.07638771187917191
8,6,1,1,0.8858510338903839
8,6,1,2,0.0
8,6,1,3,0.0
8,6,1,4,0.0
8,6,1,5,0.0
8,6,1,6,0.037761248874102926
8,6,1,7,0.0
8,6,1,8,0.07638771723551316
8,6,2,1,0.8858510260445741
8,6,2,2,0.0
8,6,2,3,0.0
8,6,2,4,0.0
8,6,2,5,0.0
8,6,2,6,0.037761248716257086
8,6,2,7,0.0
8,6,2,8,0.07638772523916877
8,6,3,1,0.8858510348564543
8,6,3,2,0.0
8,6,3,3,0.0
8,6,3,4,0.0
8,6,3,5,0.0
8,6,3,6,0.03776123192726252
8,6,3,7,0.0
8,6,3,8,0.07638773321628314
8,6,4,1,0.8858510338753792
8,6,4,2,0.0
8,6,4,3,0.0
8,6,4,4,0.0
8,6,4,5,0.0
8,6,4,6,0.03776119044047118
8,6,4,7,0.0
8,6,4,8,0.0763877756841497
8,6,5,1,0.8858510387721498
8,6,5,2,0.0
8,6,5,3,0.0
8,6,5,4,0.0
8,6,5,5,0.0
8,6,5,6,0.037761193673697985
8,6,5,7,0.0
8,6,5,8,0.07638776755415211
8,6,6,1,0.8858510431149338
8,6,6,2,0.0
8,6,6,3,0.0
8,6,6,4,0.0
8,6,6,5,0.0
8,6,6,6,0.03776123415900285
8,6,6,7,0.0
8,6,6,8,0.07638772272606331
8,6,7,1,0.885851034777674
8,6,7,2,0.0
8,6,7,3,0.0
8,6,7,4,0.0
8,6,7,5,0.0
8,6,7,6,0.037761270637290095
8,6,7,7,0.0
8,6,7,8,0.07638769458503597
8,6,8,1,0.8858510310689707
8,6,8,2,0.0
8,6,8,3,0.0
8,6,8,4,0.0
8,6,8,5,0.0
8,6,8,6,0.03776126094143651
8,6,8,7,0.0
8,6,8,8,0.07638770798959281
8,6,9,1,0.8858510537093315
8,6,9,2,0.0
8,6,9,3,0.0
8,6,9,4,0.0
8,6,9,5,0.0
8,6,9,6,0.03776112580740998
8,6,9,7,0.0
8,6,9,8,0.0763878204832585
8,6,10,1,0.8858510377203234
8,6,10,2,0.0
8,6,10,3,0.0
8,6,10,4,0.0
8,6,10,5,0.0
8,6,10,6,0.03776123230677718
8,6,10,7,0.0
8,6,10,8,0.07638772997289944
8,6,11,1,0.8858510374948949
8,6,11,2,0.0
8,6,11,3,0.0
8,6,11,4,0.0
8,6,11,5,0.0
8,6,11,6,0.03776123893924177
8,6,11,7,0.0
8,6,11,8,0.07638772356586346
8,6,12,1,0.8858510091545136
8,6,12,2,0.0
8,6,12,3,0.0
8,6,12,4,0.0
8,6,12,5,0.0
8,6,12,6,0.037761277163517
8,6,12,7,0.0
8,6,12,8,0.07638771368196937
8,6,13,1,0.8858510325132506
8,6,13,2,0.0
8,6,13,3,0.0
8,6,13,4,0.0
8,6,13,5,0.0
8,6,13,6,0.037761253244349535
8,6,13,7,0.0
8,6,13,8,0.07638771424239994
8,6,14,1,0.885851034188496
8,6,14,2,0.0
8,6,14,3,0.0
8,6,14,4,0.0
8,6,14,5,0.0
8,6,14,6,0.037761246015718376
8,6,14,7,0.0
8,6,14,8,0.07638771979578567
8,6,15,1,0.8858510388552236
8,6,15,2,0.0
8,6,15,3,0.0
8,6,15,4,0.0
8,6,15,5,0.0
8,6,15,6,0.037761255854728136
8,6,15,7,0.0
8,6,15,8,0.07638770529004811
8,6,16,1,0.8858510373574584
8,6,16,2,0.0
8,6,16,3,0.0
8,6,16,4,0.0
8,6,16,5,0.0
8,6,16,6,0.03776122823277253
8,6,16,7,0.0
8,6,16,8,0.07638773440976902
8,6,17,1,0.8858510338230533
8,6,17,2,0.0
8,6,17,3,0.0
8,6,17,4,0.0
8,6,17,5,0.0
8,6,17,6,0.037761231054346305
8,6,17,7,0.0
8,6,17,8,0.07638773512260043
8,6,18,1,0.8858510215664289
8,6,18,2,6.402165863375726E-14
8,6,18,3,1.7092186826850147E-14
8,6,18,4,6.874289853222952E-14
8,6,18,5,3.7175401014424335E-14
8,6,18,6,0.03776118618173235
8,6,18,7,9.259962371128857E-15
8,6,18,8,0.07638779225164227
8,6,19,1,0.8858510327428529
8,6,19,2,0.0
8,6,19,3,0.0
8,6,19,4,0.0
8,6,19,5,0.0
8,6,19,6,0.03776122925378785
8,6,19,7,0.0
8,6,19,8,0.07638773800335921
8,6,20,1,0.8858510351959098
8,6,20,2,0.0
8,6,20,3,0.0
8,6,20,4,0.0
8,6,20,5,0.0
8,6,20,6,0.03776119760564659
8,6,20,7,0.0
8,6,20,8,0.07638776719844355
8,6,21,1,0.8858510375279272
8,6,21,2,0.0
8,6,21,3,0.0
8,6,21,4,0.0
8,6,21,5,0.0
8,6,21,6,0.03776124889992308
8,6,21,7,0.0
8,6,21,8,0.07638771357214981
8,6,22,1,0.8858510354082448
8,6,22,2,0.0
8,6,22,3,0.0
8,6,22,4,0.0
8,6,22,5,0.0
8,6,22,6,0.037761228113606264
8,6,22,7,0.0
8,6,22,8,0.07638773647814885
8,6,23,1,0.8858510197076417
8,6,23,2,0.0
8,6,23,3,0.0
8,6,23,4,0.0
8,6,23,5,0.0
8,6,23,6,0.03776127675601378
8,6,23,7,0.0
8,6,23,8,0.07638770353634454
8,6,24,1,0.8858509501106048
8,6,24,2,2.5255755055843823E-13
8,6,24,3,9.900924516957458E-14
8,6,24,4,7.895904907982942E-14
8,6,24,5,9.972999300800521E-14
8,6,24,6,0.037761237175397575
8,6,24,7,7.660064209004667E-14
8,6,24,8,0.07638781271339073
8,6,25,1,0.8858510281680995
8,6,25,2,0.0
8,6,25,3,0.0
8,6,25,4,0.0
8,6,25,5,0.0
8,6,25,6,0.03776126816082672
8,6,25,7,0.0
8,6,25,8,0.07638770367107389
8,6,26,1,0.8858510247472542
8,6,26,2,0.0
8,6,26,3,0.0
8,6,26,4,0.0
8,6,26,5,0.0
8,6,26,6,0.03776121891307074
8,6,26,7,0.0
8,6,26,8,0.0763877563396751
8,6,27,1,0.8858510320108283
8,6,27,2,0.0
8,6,27,3,0.0
8,6,27,4,0.0
8,6,27,5,0.0
8,6,27,6,0.03776125546737639
8,6,27,7,0.0
8,6,27,8,0.0763877125217953
8,6,28,1,0.8858510381011564
8,6,28,2,0.0
8,6,28,3,0.0
8,6,28,4,0.0
8,6,28,5,0.0
8,6,28,6,0.037761214062894385
8,6,28,7,0.0
8,6,28,8,0.07638774783594922
8,6,29,1,0.8858510223629626
8,6,29,2,0.0
8,6,29,3,0.0
8,6,29,4,0.0
8,6,29,5,0.0
8,6,29,6,0.03776136542434214
8,6,29,7,0.0
8,6,29,8,0.0763876122126953
8,6,30,1,0.8858510314695982
8,6,30,2,0.0
8,6,30,3,0.0
8,6,30,4,0.0
8,6,30,5,0.0
8,6,30,6,0.03776119856236751
8,6,30,7,0.0
8,6,30,8,0.07638776996803416
8,6,31,1,0.8858510360643498
8,6,31,2,0.0
8,6,31,3,0.0
8,6,31,4,0.0
8,6,31,5,0.0
8,6,31,6,0.03776120940995785
8,6,31,7,0.0
8,6,31,8,0.07638775452569244
8,6,32,1,0.885851032204946
8,6,32,2,0.0
8,6,32,3,0.0
8,6,32,4,0.0
8,6,32,5,0.0
8,6,32,6,0.03776126191556956
8,6,32,7,0.0
8,6,32,8,0.07638770587948457
8,6,33,1,0.8858510392569211
8,6,33,2,0.0
8,6,33,3,0.0
8,6,33,4,0.0
8,6,33,5,0.0
8,6,33,6,0.037761216868018255
8,6,33,7,0.0
8,6,33,8,0.07638774387506067
8,6,34,1,0.8858510390720484
8,6,34,2,0.0
8,6,34,3,0.0
8,6,34,4,0.0
8,6,34,5,0.0
8,6,34,6,0.03776122004019349
8,6,34,7,0.0
8,6,34,8,0.07638774088775811
8,6,35,1,0.8858510279332361
8,6,35,2,0.0
8,6,35,3,0.0
8,6,35,4,0.0
8,6,35,5,0.0
8,6,35,6,0.03776125532336139
8,6,35,7,0.0
8,6,35,8,0.0763877167434025
8,6,36,1,0.8858510326712337
8,6,36,2,0.0
8,6,36,3,0.0
8,6,36,4,0.0
8,6,36,5,0.0
8,6,36,6,0.03776116434201857
8,6,36,7,0.0
8,6,36,8,0.07638780298674773
8,6,37,1,0.8858510370420769
8,6,37,2,0.0
8,6,37,3,0.0
8,6,37,4,0.0
8,6,37,5,0.0
8,6,37,6,0.03776122721915424
8,6,37,7,0.0
8,6,37,8,0.07638773573876893
8,6,38,1,0.8858510416051708
8,6,38,2,0.0
8,6,38,3,0.0
8,6,38,4,0.0
8,6,38,5,0.0
8,6,38,6,0.03776125245430374
8,6,38,7,0.0
8,6,38,8,0.07638770594052552
8,6,39,1,0.8858510170261853
8,6,39,2,0.0
8,6,39,3,0.0
8,6,39,4,0.0
8,6,39,5,0.0
8,6,39,6,0.03776129222153922
8,6,39,7,0.0
8,6,39,8,0.07638769075227547
8,6,40,1,0.8858510175099953
8,6,40,2,0.0
8,6,40,3,0.0
8,6,40,4,0.0
8,6,40,5,0.0
8,6,40,6,0.037761237263202414
8,6,40,7,0.0
8,6,40,8,0.07638774522680233
8,6,41,1,0.8858510379491096
8,6,41,2,0.0
8,6,41,3,0.0
8,6,41,4,0.0
8,6,41,5,0.0
8,6,41,6,0.03776120741493528
8,6,41,7,0.0
8,6,41,8,0.07638775463595515
8,6,42,1,0.8858510239862135
8,6,42,2,0.0
8,6,42,3,0.0
8,6,42,4,0.0
8,6,42,5,0.0
8,6,42,6,0.03776122693802463
8,6,42,7,0.0
8,6,42,8,0.07638774907576185
8,6,43,1,0.8858510345382163
8,6,43,2,0.0
8,6,43,3,0.0
8,6,43,4,0.0
8,6,43,5,0.0
8,6,43,6,0.03776125633637201
8,6,43,7,0.0
8,6,43,8,0.07638770912541179
8,6,44,1,0.8858510318536813
8,6,44,2,0.0
8,6,44,3,0.0
8,6,44,4,0.0
8,6,44,5,0.0
8,6,44,6,0.03776124560207362
8,6,44,7,0.0
8,6,44,8,0.07638772254424502
8,6,45,1,0.8858510374694798
8,6,45,2,0.0
8,6,45,3,0.0
8,6,45,4,0.0
8,6,45,5,0.0
8,6,45,6,0.037761209193035966
8,6,45,7,0.0
8,6,45,8,0.07638775333748436
8,6,46,1,0.8858510309963439
8,6,46,2,0.0
8,6,46,3,0.0
8,6,46,4,0.0
8,6,46,5,0.0
8,6,46,6,0.03776122050180231
8,6,46,7,0.0
8,6,46,8,0.07638774850185369
8,6,47,1,0.8858510359339566
8,6,47,2,0.0
8,6,47,3,0.0
8,6,47,4,0.0
8,6,47,5,0.0
8,6,47,6,0.037761203476978034
8,6,47,7,0.0
8,6,47,8,0.07638776058906531
8,6,48,1,0.8858510300341196
8,6,48,2,0.0
8,6,48,3,0.0
8,6,48,4,0.0
8,6,48,5,0.0
8,6,48,6,0.037761211690551306
8,6,48,7,0.0
8,6,48,8,0.07638775827532918
8,6,49,1,0.8858509994703606
8,6,49,2,5.316351661932964E-14
8,6,49,3,4.622776708201656E-15
8,6,49,4,5.5867929246677764E-14
8,6,49,5,2.420101510151907E-14
8,6,49,6,0.03776131225980469
8,6,49,7,1.603346116296463E-13
8,6,49,8,0.07638768826953654
8,7,0,1,0.8510712980309234
8,7,0,2,0.0
8,7,0,3,0.0
8,7,0,4,0.0
8,7,0,5,0.0
8,7,0,6,0.11325337317930652
8,7,0,7,0.0
8,7,0,8,0.035675328789769936
8,7,1,1,0.8510712973170805
8,7,1,2,0.0
8,7,1,3,0.0
8,7,1,4,0.0
8,7,1,5,0.0
8,7,1,6,0.11325338221854175
8,7,1,7,0.0
8,7,1,8,0.03567532046437769
8,7,2,1,0.8510712968106217
8,7,2,2,0.0
8,7,2,3,0.0
8,7,2,4,0.0
8,7,2,5,0.0
8,7,2,6,0.11325339063131298
8,7,2,7,0.0
8,7,2,8,0.035675312558065504
8,7,3,1,0.8510712920766488
8,7,3,2,0.0
8,7,3,3,0.0
8,7,3,4,0.0
8,7,3,5,0.0
8,7,3,6,0.11325338043001404
8,7,3,7,0.0
8,7,3,8,0.03567532749333727
8,7,4,1,0.8510713217921599
8,7,4,2,0.0
8,7,4,3,0.0
8,7,4,4,0.0
8,7,4,5,0.0
8,7,4,6,0.11325334096991695
8,7,4,7,0.0
8,7,4,8,0.035675337237923085
8,7,5,1,0.851071301184154
8,7,5,2,0.0
8,7,5,3,0.0
8,7,5,4,0.0
8,7,5,5,0.0
8,7,5,6,0.11325337514732349
8,7,5,7,0.0
8,7,5,8,0.03567532366852254
8,7,6,1,0.8510712908134676
8,7,6,2,0.0
8,7,6,3,0.0
8,7,6,4,0.0
8,7,6,5,0.0
8,7,6,6,0.11325339200520289
8,7,6,7,0.0
8,7,6,8,0.03567531718132947
8,7,7,1,0.8510713042371434
8,7,7,2,0.0
8,7,7,3,0.0
8,7,7,4,0.0
8,7,7,5,0.0
8,7,7,6,0.11325337508808737
8,7,7,7,0.0
8,7,7,8,0.03567532067476933
8,7,8,1,0.8510712562414818
8,7,8,2,6.714166706550646E-14
8,7,8,3,7.340331572884997E-15
8,7,8,4,2.778251776615733E-13
8,7,8,5,9.9501711009537E-15
8,7,8,6,0.11325346747974088
8,7,8,7,2.146369392419757E-13
8,7,8,8,0.03567527627820028
8,7,9,1,0.8510712885297397
8,7,9,2,0.0
8,7,9,3,0.0
8,7,9,4,0.0
8,7,9,5,0.0
8,7,9,6,0.11325341162973523
8,7,9,7,0.0
8,7,9,8,0.03567529984052512
8,7,10,1,0.8510712929481709
8,7,10,2,0.0
8,7,10,3,0.0
8,7,10,4,0.0
8,7,10,5,0.0
8,7,10,6,0.11325338371293626
8,7,10,7,0.0
8,7,10,8,0.03567532333889299
8,7,11,1,0.8510712843819094
8,7,11,2,0.0
8,7,11,3,0.0
8,7,11,4,0.0
8,7,11,5,0.0
8,7,11,6,0.11325340712952459
8,7,11,7,0.0
8,7,11,8,0.03567530848856609
8,7,12,1,0.851071293605661
8,7,12,2,0.0
8,7,12,3,0.0
8,7,12,4,0.0
8,7,12,5,0.0
8,7,12,6,0.11325339099691197
8,7,12,7,0.0
8,7,12,8,0.03567531539742703
8,7,13,1,0.8510713001856196
8,7,13,2,0.0
8,7,13,3,0.0
8,7,13,4,0.0
8,7,13,5,0.0
8,7,13,6,0.11325340149773676
8,7,13,7,0.0
8,7,13,8,0.03567529831664367
8,7,14,1,0.8510712878408643
8,7,14,2,0.0
8,7,14,3,0.0
8,7,14,4,0.0
8,7,14,5,0.0
8,7,14,6,0.11325341235274544
8,7,14,7,0.0
8,7,14,8,0.035675299806390205
8,7,15,1,0.8510712858371065
8,7,15,2,0.0
8,7,15,3,0.0
8,7,15,4,0.0
8,7,15,5,0.0
8,7,15,6,0.11325339933102385
8,7,15,7,0.0
8,7,15,8,0.035675314831869746
8,7,16,1,0.8510713019164704
8,7,16,2,0.0
8,7,16,3,0.0
8,7,16,4,0.0
8,7,16,5,0.0
8,7,16,6,0.11325337739643362
8,7,16,7,0.0
8,7,16,8,0.035675320687096036
8,7,17,1,0.8510713240081035
8,7,17,2,0.0
8,7,17,3,0.0
8,7,17,4,0.0
8,7,17,5,0.0
8,7,17,6,0.11325333313988119
8,7,17,7,0.0
8,7,17,8,0.035675342852015395
8,7,18,1,0.8510713320115929
8,7,18,2,1.5507043726460945E-13
8,7,18,3,2.0874212002607465E-14
8,7,18,4,3.4466328012980123E-15
8,7,18,5,9.537268873845746E-14
8,7,18,6,0.11325331351154483
8,7,18,7,2.537410277415276E-13
8,7,18,8,0.03567535447633375
8,7,19,1,0.8510712972114252
8,7,19,2,0.0
8,7,19,3,0.0
8,7,19,4,0.0
8,7,19,5,0.0
8,7,19,6,0.11325337669516726
8,7,19,7,0.0
8,7,19,8,0.035675326093407365
8,7,20,1,0.8510712882696422
8,7,20,2,0.0
8,7,20,3,0.0
8,7,20,4,0.0
8,7,20,5,0.0
8,7,20,6,0.11325340079506238
8,7,20,7,0.0
8,7,20,8,0.03567531093529543
8,7,21,1,0.8510712966706538
8,7,21,2,0.0
8,7,21,3,0.0
8,7,21,4,0.0
8,7,21,5,0.0
8,7,21,6,0.11325339356331346
8,7,21,7,0.0
8,7,21,8,0.0356753097660326
8,7,22,1,0.8510712980325701
8,7,22,2,0.0
8,7,22,3,0.0
8,7,22,4,0.0
8,7,22,5,0.0
8,7,22,6,0.11325338165967642
8,7,22,7,0.0
8,7,22,8,0.03567532030775347
8,7,23,1,0.8510712833802836
8,7,23,2,4.85291269660031E-14
8,7,23,3,1.7753396873464127E-14
8,7,23,4,3.850294393214914E-13
8,7,23,5,1.6506200735134407E-14
8,7,23,6,0.11325343693139187
8,7,23,7,3.890987521703523E-13
8,7,23,8,0.035675279687467774
8,7,24,1,0.8510712793627875
8,7,24,2,2.4991079344602097E-13
8,7,24,3,5.409854552172555E-15
8,7,24,4,4.2348020092439043E-14
8,7,24,5,3.293636777168896E-14
8,7,24,6,0.11325351989554394
8,7,24,7,3.6722452557341937E-14
8,7,24,8,0.03567520074130129
8,7,25,1,0.8510712975482911
8,7,25,2,0.0
8,7,25,3,0.0
8,7,25,4,0.0
8,7,25,5,0.0
8,7,25,6,0.11325338798533416
8,7,25,7,0.0
8,7,25,8,0.03567531446637468
8,7,26,1,0.8510712909167991
8,7,26,2,0.0
8,7,26,3,0.0
8,7,26,4,0.0
8,7,26,5,0.0
8,7,26,6,0.11325337277774394
8,7,26,7,0.0
8,7,26,8,0.03567533630545695
8,7,27,1,0.8510712911881553
8,7,27,2,0.0
8,7,27,3,0.0
8,7,27,4,0.0
8,7,27,5,0.0
8,7,27,6,0.11325339690556067
8,7,27,7,0.0
8,7,27,8,0.0356753119062841
8,7,28,1,0.8510713009925722
8,7,28,2,0.0
8,7,28,3,0.0
8,7,28,4,0.0
8,7,28,5,0.0
8,7,28,6,0.11325336721122817
8,7,28,7,0.0
8,7,28,8,0.03567533179619971
8,7,29,1,0.8510712992191286
8,7,29,2,0.0
8,7,29,3,0.0
8,7,29,4,0.0
8,7,29,5,0.0
8,7,29,6,0.11325339068040624
8,7,29,7,0.0
8,7,29,8,0.03567531010046519
8,7,30,1,0.8510712951517871
8,7,30,2,0.0
8,7,30,3,0.0
8,7,30,4,0.0
8,7,30,5,0.0
8,7,30,6,0.11325337965527753
8,7,30,7,0.0
8,7,30,8,0.03567532519293531
8,7,31,1,0.8510712937600093
8,7,31,2,0.0
8,7,31,3,0.0
8,7,31,4,0.0
8,7,31,5,0.0
8,7,31,6,0.11325337226332603
8,7,31,7,0.0
8,7,31,8,0.03567533397666473
8,7,32,1,0.8510712944107401
8,7,32,2,0.0
8,7,32,3,0.0
8,7,32,4,0.0
8,7,32,5,0.0
8,7,32,6,0.11325339424503977
8,7,32,7,0.0
8,7,32,8,0.035675311344220084
8,7,33,1,0.8510712920654244
8,7,33,2,0.0
8,7,33,3,0.0
8,7,33,4,0.0
8,7,33,5,0.0
8,7,33,6,0.11325339624895005
8,7,33,7,0.0
8,7,33,8,0.03567531168562554
8,7,34,1,0.8510713066906606
8,7,34,2,0.0
8,7,34,3,0.0
8,7,34,4,0.0
8,7,34,5,0.0
8,7,34,6,0.11325337255744379
8,7,34,7,0.0
8,7,34,8,0.03567532075189577
8,7,35,1,0.8510713198206181
8,7,35,2,0.0
8,7,35,3,0.0
8,7,35,4,0.0
8,7,35,5,0.0
8,7,35,6,0.113253329088169
8,7,35,7,0.0
8,7,35,8,0.03567535109121303
8,7,36,1,0.8510712940254126
8,7,36,2,0.0
8,7,36,3,0.0
8,7,36,4,0.0
8,7,36,5,0.0
8,7,36,6,0.11325339378500532
8,7,36,7,0.0
8,7,36,8,0.0356753121895821
8,7,37,1,0.8510712908612535
8,7,37,2,0.0
8,7,37,3,0.0
8,7,37,4,0.0
8,7,37,5,0.0
8,7,37,6,0.11325338938126552
8,7,37,7,0.0
8,7,37,8,0.035675319757481005
8,7,38,1,0.8510712928554633
8,7,38,2,0.0
8,7,38,3,0.0
8,7,38,4,0.0
8,7,38,5,0.0
8,7,38,6,0.11325342083106961
8,7,38,7,0.0
8,7,38,8,0.03567528631346706
8,7,39,1,0.8510713000779796
8,7,39,2,0.0
8,7,39,3,0.0
8,7,39,4,0.0
8,7,39,5,0.0
8,7,39,6,0.11325335843665614
8,7,39,7,0.0
8,7,39,8,0.03567534148536417
8,7,40,1,0.8510712964978007
8,7,40,2,0.0
8,7,40,3,0.0
8,7,40,4,0.0
8,7,40,5,0.0
8,7,40,6,0.11325339085343197
8,7,40,7,0.0
8,7,40,8,0.035675312648767415
8,7,41,1,0.8510713016807593
8,7,41,2,0.0
8,7,41,3,0.0
8,7,41,4,0.0
8,7,41,5,0.0
8,7,41,6,0.1132533870576811
8,7,41,7,0.0
8,7,41,8,0.03567531126155966
8,7,42,1,0.8510712958170006
8,7,42,2,0.0
8,7,42,3,0.0
8,7,42,4,0.0
8,7,42,5,0.0
8,7,42,6,0.11325339540345113
8,7,42,7,0.0
8,7,42,8,0.03567530877954812
8,7,43,1,0.851071273438966
8,7,43,2,5.539803555426064E-13
8,7,43,3,4.2191692652287966E-14
8,7,43,4,1.621326641808609E-13
8,7,43,5,1.554321075851863E-14
8,7,43,6,0.11325352845269065
8,7,43,7,4.975318710439889E-13
8,7,43,8,0.03567519810707186
8,7,44,1,0.8510712980950497
8,7,44,2,0.0
8,7,44,3,0.0
8,7,44,4,0.0
8,7,44,5,0.0
8,7,44,6,0.11325340165679935
8,7,44,7,0.0
8,7,44,8,0.03567530024815088
8,7,45,1,0.8510713013220985
8,7,45,2,0.0
8,7,45,3,0.0
8,7,45,4,0.0
8,7,45,5,0.0
8,7,45,6,0.11325339354674695
8,7,45,7,0.0
8,7,45,8,0.03567530513115455
8,7,46,1,0.8510712882483038
8,7,46,2,1.4955550861358806E-14
8,7,46,3,7.946715977763903E-15
8,7,46,4,3.147833468990304E-14
8,7,46,5,2.052359086651858E-14
8,7,46,6,0.1132534369139516
8,7,46,7,8.47869300566647E-15
8,7,46,8,0.03567527483766137
8,7,47,1,0.8510713084845591
8,7,47,2,0.0
8,7,47,3,0.0
8,7,47,4,0.0
8,7,47,5,0.0
8,7,47,6,0.1132533675102387
8,7,47,7,0.0
8,7,47,8,0.03567532400520229
8,7,48,1,0.8510713261855796
8,7,48,2,1.2236838246045676E-13
8,7,48,3,8.85265230858144E-15
8,7,48,4,9.576167050914677E-14
8,7,48,5,2.546328653729327E-14
8,7,48,6,0.11325331014095916
8,7,48,7,7.874919928137741E-14
8,7,48,8,0.03567536367313006
8,7,49,1,0.8510713115821196
8,7,49,2,0.0
8,7,49,3,0.0
8,7,49,4,0.0
8,7,49,5,0.0
8,7,49,6,0.11325336264048863
8,7,49,7,0.0
8,7,49,8,0.03567532577739194
8,8,0,1,0.806876788764712
8,8,0,2,0.040033135111465494
8,8,0,3,9.436098232162729E-15
8,8,0,4,1.0820014635668058E-13
8,8,0,5,3.169375620377197E-14
8,8,0,6,0.12454899794132325
8,8,0,7,0.007697407206356918
8,8,0,8,0.020843670975992986
8,8,1,1,0.806876881269313
8,8,1,2,0.04003293859717445
8,8,1,3,3.493430666727795E-15
8,8,1,4,9.642212486711782E-13
8,8,1,5,1.3257636371467443E-15
8,8,1,6,0.12454950240420071
8,8,1,7,0.007697221131552189
8,8,1,8,0.020843456596790596
8,8,2,1,0.8068766203477192
8,8,2,2,0.04003359842856542
8,8,2,3,2.6869737672243642E-14
8,8,2,4,4.457080075727062E-14
8,8,2,5,2.175049342683289E-14
8,8,2,6,0.1245482549145742
8,8,2,7,0.00769751233431656
8,8,2,8,0.020844013974731502
8,8,3,1,0.8068769385482076
8,8,3,2,0.04003279095431777
8,8,3,3,2.0475387673842993E-14
8,8,3,4,4.3142369893131694E-13
8,8,3,5,1.9311765249697897E-13
8,8,3,6,0.12454960854506374
8,8,3,7,0.00769718801056768
8,8,3,8,0.02084347394119825
8,8,4,1,0.8068767957766854
8,8,4,2,0.04003303220391183
8,8,4,3,1.4340330844199254E-14
8,8,4,4,9.5458382520507E-13
8,8,4,5,6.053702445410763E-14
8,8,4,6,0.12454918638241336
8,8,4,7,0.007697377101323939
8,8,4,8,0.020843608534636193
8,8,5,1,0.8068768191568135
8,8,5,2,0.040033154613303486
8,8,5,3,2.919334586600336E-14
8,8,5,4,5.781188967514912E-13
8,8,5,5,2.525446076234205E-14
8,8,5,6,0.12454904100572908
8,8,5,7,0.007697225872734109
8,8,5,8,0.020843759350787094
8,8,6,1,0.80687687701121
8,8,6,2,0.04003299226779857
8,8,6,3,1.6156144936332974E-14
8,8,6,4,9.959569074643265E-13
8,8,6,5,3.019745470377099E-15
8,8,6,6,0.12454922920799817
8,8,6,7,0.007697229492306334
8,8,6,8,0.020843672019671754
8,8,7,1,0.8068768693308863
8,8,7,2,0.04003298708874973
8,8,7,3,0.0
8,8,7,4,0.0
8,8,7,5,0.0
8,8,7,6,0.1245493169327775
8,8,7,7,0.007697205817573244
8,8,7,8,0.020843620830013128
8,8,8,1,0.8068768362713905
8,8,8,2,0.040032947305784605
8,8,8,3,1.1974518453492095E-13
8,8,8,4,1.0497109343409972E-13
8,8,8,5,2.5359333569310697E-14
8,8,8,6,0.1245493711124279
8,8,8,7,0.007697263936193012
8,8,8,8,0.02084358137395421
8,8,9,1,0.8068768166928364
8,8,9,2,0.04003304517603586
8,8,9,3,9.987589783011676E-15
8,8,9,4,2.836907421922972E-13
8,8,9,5,7.306599461926925E-14
8,8,9,6,0.12454921393712973
8,8,9,7,0.007697310015390877
8,8,9,8,0.02084361417824033
8,8,10,1,0.8068769227252868
8,8,10,2,0.04003282813072415
8,8,10,3,1.705767215927517E-14
8,8,10,4,6.439843686086221E-13
8,8,10,5,1.8533793040148425E-14
8,8,10,6,0.1245495278386764
8,8,10,7,0.007697166715824558
8,8,10,8,0.02084355458880847
8,8,11,1,0.8068768054248582
8,8,11,2,0.04003305589600704
8,8,11,3,6.3223418595574275E-15
8,8,11,4,4.834066853796963E-13
8,8,11,5,6.247049186434313E-14
8,8,11,6,0.12454910943521642
8,8,11,7,0.00769736440117245
8,8,11,8,0.020843664842193545
8,8,12,1,0.8068768101942494
8,8,12,2,0.04003305835742239
8,8,12,3,1.5995511612519685E-14
8,8,12,4,4.2050932453551214E-14
8,8,12,5,6.069795155753186E-15
8,8,12,6,0.124549293286172
8,8,12,7,0.007697188623462742
8,8,12,8,0.020843649538629324
8,8,13,1,0.8068765662515632
8,8,13,2,0.04003378997727284
8,8,13,3,3.064028083144357E-14
8,8,13,4,3.9854439360038325E-13
8,8,13,5,2.7737420649288435E-13
8,8,13,6,0.12454820613613665
8,8,13,7,0.007697422563011589
8,8,13,8,0.02084401507130919
8,8,14,1,0.8068769422103758
8,8,14,2,0.04003282644213779
8,8,14,3,4.946669116970614E-15
8,8,14,4,7.648042607674476E-14
8,8,14,5,2.7707555881600073E-14
8,8,14,6,0.12454944053280939
8,8,14,7,0.007697177000815387
8,8,14,8,0.02084361381375262
8,8,15,1,0.8068768333663788
8,8,15,2,0.04003311684432643
8,8,15,3,1.4297096128021712E-15
8,8,15,4,9.162140476548743E-15
8,8,15,5,1.4606517063784466E-13
8,8,15,6,0.12454910274396612
8,8,15,7,0.0076971591365480475
8,8,15,8,0.020843787908624116
8,8,16,1,0.8068768137920914
8,8,16,2,0.04003308897211665
8,8,16,3,1.7099866887874684E-14
8,8,16,4,1.3721510934641446E-13
8,8,16,5,5.584505107701692E-14
8,8,16,6,0.12454917271755826
8,8,16,7,0.007697233512092186
8,8,16,8,0.020843691005931315
8,8,17,1,0.8068768222840838
8,8,17,2,0.040033160580496385
8,8,17,3,1.8551418770766557E-14
8,8,17,4,1.5234094964170622E-13
8,8,17,5,7.18270678539669E-15
8,8,17,6,0.12454895253964665
8,8,17,7,0.007697285434036259
8,8,17,8,0.020843779161558787
8,8,18,1,0.8068768540567202
8,8,18,2,0.040032967634069286
8,8,18,3,4.140470433624312E-14
8,8,18,4,3.6497061151091995E-14
8,8,18,5,8.638243657616097E-14
8,8,18,6,0.12454954284137482
8,8,18,7,0.007697096359907929
8,8,18,8,0.020843539107763532
8,8,19,1,0.8068768251937796
8,8,19,2,0.04003312039588518
8,8,19,3,7.111916253058695E-14
8,8,19,4,3.0307985730211096E-13
8,8,19,5,6.161949757205447E-14
8,8,19,6,0.12454885139725812
8,8,19,7,0.007697435204500744
8,8,19,8,0.02084376780814059
8,8,20,1,0.8068769314430734
8,8,20,2,0.04003271567020058
8,8,20,3,1.0452548966240758E-14
8,8,20,4,4.7193384904327715E-14
8,8,20,5,5.325340953939935E-16
8,8,20,6,0.12454979475447836
8,8,20,7,0.007697160915390785
8,8,20,8,0.02084339721679897
8,8,21,1,0.8068768793381005
8,8,21,2,0.04003301401195945
8,8,21,3,6.8496747420074805E-15
8,8,21,4,0.0
8,8,21,5,3.9343822243443106E-14
8,8,21,6,0.12454925059112817
8,8,21,7,0.00769733428317877
8,8,21,8,0.020843521775587102
8,8,22,1,0.8068767888912104
8,8,22,2,0.04003317635215017
8,8,22,3,2.8108114559902123E-15
8,8,22,4,2.0745569331743696E-14
8,8,22,5,3.4138078835590013E-15
8,8,22,6,0.12454914742181604
8,8,22,7,0.0076972614647436745
8,8,22,8,0.020843625870052753
8,8,23,1,0.8068768410309631
8,8,23,2,0.04003294565303766
8,8,23,3,0.0
8,8,23,4,0.0
8,8,23,5,0.0
8,8,23,6,0.12454952949017765
8,8,23,7,0.007697141032909686
8,8,23,8,0.020843542792911812
8,8,24,1,0.8068769334168177
8,8,24,2,0.04003276275977615
8,8,24,3,4.8360478390698665E-14
8,8,24,4,3.538861346313157E-13
8,8,24,5,9.254308303819028E-14
8,8,24,6,0.1245498430309387
8,8,24,7,0.007697104679403139
8,8,24,8,0.02084335611256955
8,8,25,1,0.8068768449830385
8,8,25,2,0.04003311589633691
8,8,25,3,1.764994066749787E-16
8,8,25,4,8.641258602487046E-13
8,8,25,5,2.533319807132312E-14
8,8,25,6,0.12454912835067398
8,8,25,7,0.007697131790095615
8,8,25,8,0.020843778978965492
8,8,26,1,0.8068768351520419
8,8,26,2,0.04003315200262753
8,8,26,3,3.7283511839572834E-14
8,8,26,4,3.751340117412967E-14
8,8,26,5,1.761464490417852E-14
8,8,26,6,0.12454889201859563
8,8,26,7,0.007697296672658082
8,8,26,8,0.02084382415398449
8,8,27,1,0.8068768248508388
8,8,27,2,0.04003308267666188
8,8,27,3,3.1638374427697342E-15
8,8,27,4,2.819957103849358E-13
8,8,27,5,8.006105700402632E-15
8,8,27,6,0.12454922984424757
8,8,27,7,0.007697184781044816
8,8,27,8,0.020843677846913804
8,8,28,1,0.8068768341255859
8,8,28,2,0.04003301014834469
8,8,28,3,2.0100108827069784E-14
8,8,28,4,9.407189570727223E-13
8,8,28,5,4.4248265032652434E-14
8,8,28,6,0.1245492737447879
8,8,28,7,0.007697224258568442
8,8,28,8,0.020843657721707848
8,8,29,1,0.8068767794197564
8,8,29,2,0.0400332712690012
8,8,29,3,9.671426161729453E-14
8,8,29,4,1.7077595969760518E-12
8,8,29,5,1.2602889998074265E-13
8,8,29,6,0.12454879817894687
8,8,29,7,0.007697263980206086
8,8,29,8,0.020843887150158766
8,8,30,1,0.8068769295993103
8,8,30,2,0.04003281597010106
8,8,30,3,7.80608587832727E-15
8,8,30,4,1.329918414323264E-13
8,8,30,5,1.4479394011598723E-14
8,8,30,6,0.12454954088160304
8,8,30,7,0.007697197080815703
8,8,30,8,0.020843516468014633
8,8,31,1,0.8068769234739647
8,8,31,2,0.04003310132983256
8,8,31,3,1.970182002215225E-14
8,8,31,4,6.680828615386751E-13
8,8,31,5,8.718483868832838E-14
8,8,31,6,0.12454947930080497
8,8,31,7,0.0076966461602130795
8,8,31,8,0.020843849734409885
8,8,32,1,0.806876828323124
8,8,32,2,0.04003313216208736
8,8,32,3,2.0304817571280483E-14
8,8,32,4,1.8924420139303143E-13
8,8,32,5,2.0128866411527884E-14
8,8,32,6,0.1245491112955949
8,8,32,7,0.007697238992193388
8,8,32,8,0.02084368922677085
8,8,33,1,0.8068769207588834
8,8,33,2,0.04003280322022996
8,8,33,3,5.630040251108809E-14
8,8,33,4,7.064673211637311E-13
8,8,33,5,3.816771836970849E-14
8,8,33,6,0.12454965745427544
8,8,33,7,0.007697125751689342
8,8,33,8,0.0208434928141209
8,8,34,1,0.8068767732643684
8,8,34,2,0.04003325212887792
8,8,34,3,1.3977467328491435E-14
8,8,34,4,1.3244613211050451E-13
8,8,34,5,1.9284193510239292E-15
8,8,34,6,0.124549014283367
8,8,34,7,0.007697237568635363
8,8,34,8,0.020843722754603014
8,8,35,1,0.8068768175308572
8,8,35,2,0.04003317197515771
8,8,35,3,1.1369115928533739E-14
8,8,35,4,3.993783880896893E-13
8,8,35,5,1.3888870159696798E-13
8,8,35,6,0.12454892139722769
8,8,35,7,0.007697378207262577
8,8,35,8,0.020843710888945242
8,8,36,1,0.8068768677794943
8,8,36,2,0.040033053818470804
8,8,36,3,9.053704439248405E-14
8,8,36,4,5.954579319180463E-13
8,8,36,5,2.062554352305942E-15
8,8,36,6,0.12454902016639685
8,8,36,7,0.0076972462293974355
8,8,36,8,0.020843812005552693
8,8,37,1,0.8068768734253615
8,8,37,2,0.04003301264028288
8,8,37,3,3.51549673312068E-14
8,8,37,4,8.063943147954853E-13
8,8,37,5,7.259328125543928E-14
8,8,37,6,0.12454932114409756
8,8,37,7,0.0076971717828580736
8,8,37,8,0.02084362100648583
8,8,38,1,0.806876895093866
8,8,38,2,0.04003288082681744
8,8,38,3,0.0
8,8,38,4,0.0
8,8,38,5,0.0
8,8,38,6,0.12454948674374478
8,8,38,7,0.007697210379179845
8,8,38,8,0.02084352695639183
8,8,39,1,0.8068768453853751
8,8,39,2,0.04003302863804171
8,8,39,3,0.0
8,8,39,4,0.0
8,8,39,5,0.0
8,8,39,6,0.12454927669281879
8,8,39,7,0.007697238786588263
8,8,39,8,0.020843610497176243
8,8,40,1,0.8068770167101971
8,8,40,2,0.040032679811479996
8,8,40,3,2.4154516736463402E-14
8,8,40,4,2.0726961289432803E-13
8,8,40,5,1.9473242025276973E-13
8,8,40,6,0.12454999710441034
8,8,40,7,0.007696890152746961
8,8,40,8,0.020843416220739416
8,8,41,1,0.806876893369158
8,8,41,2,0.040032997188478664
8,8,41,3,9.762925807018547E-16
8,8,41,4,3.996965477518539E-13
8,8,41,5,1.1414746126684132E-13
8,8,41,6,0.12454930685101659
8,8,41,7,0.007697157627357995
8,8,41,8,0.020843644963473996
8,8,42,1,0.8068768232352522
8,8,42,2,0.040033057559886606
8,8,42,3,1.415833815381919E-14
8,8,42,4,3.47039688255321E-13
8,8,42,5,4.428831337787311E-14
8,8,42,6,0.12454908654975112
8,8,42,7,0.00769728234333653
8,8,42,8,0.020843750311368068
8,8,43,1,0.8068768752957144
8,8,43,2,0.040032999098369125
8,8,43,3,3.9744783752595505E-14
8,8,43,4,7.245802604082479E-14
8,8,43,5,1.984324509832366E-14
8,8,43,6,0.12454927202422054
8,8,43,7,0.0076971572215424645
8,8,43,8,0.020843696360021348
8,8,44,1,0.8068768720368633
8,8,44,2,0.0400329047745099
8,8,44,3,5.481741690694339E-14
8,8,44,4,3.185316005297744E-14
8,8,44,5,6.853370226376122E-15
8,8,44,6,0.12454954780204608
8,8,44,7,0.00769717103975819
8,8,44,8,0.02084350434672914
8,8,45,1,0.8068767188942102
8,8,45,2,0.04003325083373117
8,8,45,3,5.3455158443960764E-14
8,8,45,4,4.1401101083583367E-13
8,8,45,5,1.0269631939192284E-13
8,8,45,6,0.12454900472984627
8,8,45,7,0.007697288395783051
8,8,45,8,0.020843737145858906
8,8,46,1,0.8068768637522051
8,8,46,2,0.04003294907460743
8,8,46,3,0.0
8,8,46,4,0.0
8,8,46,5,0.0
8,8,46,6,0.12454939867374266
8,8,46,7,0.0076972031623126665
8,8,46,8,0.020843585337132174
8,8,47,1,0.80687679738796
8,8,47,2,0.04003317937237514
8,8,47,3,2.3810642592723808E-14
8,8,47,4,1.7112672257499955E-13
8,8,47,5,1.2782133946378061E-14
8,8,47,6,0.12454901188063128
8,8,47,7,0.0076972623634115785
8,8,47,8,0.020843748995414094
8,8,48,1,0.8068768210298871
8,8,48,2,0.04003309009320048
8,8,48,3,2.894278934570643E-14
8,8,48,4,3.6987826343813565E-13
8,8,48,5,1.360306525309181E-14
8,8,48,6,0.12454919745583332
8,8,48,7,0.0076972381868517055
8,8,48,8,0.02084365323381483
8,16,0,1,0.5953868394861177
8,16,0,2,0.251348149658357
8,16,0,3,0.0
8,16,0,4,0.0
8,16,0,5,0.0
8,16,0,6,0.0687214899921433
8,16,0,7,0.08454352086338197
8,16,0,8,0.0
8,16,1,1,0.5953868456977369
8,16,1,2,0.2513481143361977
8,16,1,3,0.0
8,16,1,4,0.0
8,16,1,5,0.0
8,16,1,6,0.06872152542649275
8,16,1,7,0.08454351453957261
8,16,1,8,0.0
8,16,2,1,0.5953868414790232
8,16,2,2,0.25134810205553115
8,16,2,3,0.0
8,16,2,4,0.0
8,16,2,5,0.0
8,16,2,6,0.06872154697012878
8,16,2,7,0.08454350949531683
8,16,2,8,0.0
8,16,3,1,0.595386864682004
8,16,3,2,0.2513480965850334
8,16,3,3,0.0
8,16,3,4,0.0
8,16,3,5,0.0
8,16,3,6,0.06872153696199362
8,16,3,7,0.08454350177096902
8,16,3,8,0.0
8,16,4,1,0.5953868415362293
8,16,4,2,0.25134816004861465
8,16,4,3,0.0
8,16,4,4,0.0
8,16,4,5,0.0
8,16,4,6,0.06872150442123424
8,16,4,7,0.08454349399392179
8,16,4,8,0.0
8,16,5,1,0.5953868205275284
8,16,5,2,0.2513482620042273
8,16,5,3,3.2796371227237455E-14
8,16,5,4,1.6363633810545314E-14
8,16,5,5,8.925421075696623E-14
8,16,5,6,0.06872123889778818
8,16,5,7,0.08454367856995668
8,16,5,8,3.60981362005474E-13
8,16,6,1,0.5953868343934696
8,16,6,2,0.2513481456461847
8,16,6,3,0.0
8,16,6,4,0.0
8,16,6,5,0.0
8,16,6,6,0.06872150353407931
8,16,6,7,0.0845435164262664
8,16,6,8,0.0
8,16,7,1,0.5953868113877175
8,16,7,2,0.2513481768767813
8,16,7,3,1.1114340791434878E-13
8,16,7,4,5.342647955903918E-15
8,16,7,5,1.0633812014790883E-13
8,16,7,6,0.06872148667795155
8,16,7,7,0.08454352505728262
8,16,7,8,4.4372118730938467E-14
8,16,8,1,0.5953868541914876
8,16,8,2,0.2513481282967076
8,16,8,3,0.0
8,16,8,4,0.0
8,16,8,5,0.0
8,16,8,6,0.06872149699123596
8,16,8,7,0.08454352052056875
8,16,8,8,0.0
8,16,9,1,0.595386844510496
8,16,9,2,0.2513481451777769
8,16,9,3,0.0
8,16,9,4,0.0
8,16,9,5,0.0
8,16,9,6,0.06872150944303007
8,16,9,7,0.08454350086869723
8,16,9,8,0.0
8,16,10,1,0.5953868511746256
8,16,10,2,0.2513481351524661
8,16,10,3,0.0
8,16,10,4,0.0
8,16,10,5,0.0
8,16,10,6,0.06872150052858018
8,16,10,7,0.08454351314432812
8,16,10,8,0.0
8,16,11,1,0.5953868308916949
8,16,11,2,0.2513481367879015
8,16,11,3,0.0
8,16,11,4,0.0
8,16,11,5,0.0
8,16,11,6,0.06872152240846933
8,16,11,7,0.08454350991193425
8,16,11,8,0.0
8,16,12,1,0.5953868270581112
8,16,12,2,0.25134814003572653
8,16,12,3,0.0
8,16,12,4,0.0
8,16,12,5,0.0
8,16,12,6,0.068721512758896
8,16,12,7,0.08454352014726635
8,16,12,8,0.0
8,16,13,1,0.5953868488674522
8,16,13,2,0.2513481264780028
8,16,13,3,0.0
8,16,13,4,0.0
8,16,13,5,0.0
8,16,13,6,0.06872151706166411
8,16,13,7,0.08454350759288094
8,16,13,8,0.0
8,16,14,1,0.5953868908523443
8,16,14,2,0.25134806203266585
8,16,14,3,8.009993085513018E-14
8,16,14,4,7.494063311337346E-14
8,16,14,5,1.1129953205575608E-14
8,16,14,6,0.06872153387901114
8,16,14,7,0.0845435132351157
8,16,14,8,6.968558399509364E-13
8,16,15,1,0.595386850372609
8,16,15,2,0.2513481126741151
8,16,15,3,0.0
8,16,15,4,0.0
8,16,15,5,0.0
8,16,15,6,0.06872153116967974
8,16,15,7,0.08454350578359629
8,16,15,8,0.0
8,16,16,1,0.5953868344166188
8,16,16,2,0.2513481551465889
8,16,16,3,0.0
8,16,16,4,0.0
8,16,16,5,0.0
8,16,16,6,0.06872149993230907
8,16,16,7,0.08454351050448325
8,16,16,8,0.0
8,16,17,1,0.5953868287430896
8,16,17,2,0.25134812710551974
8,16,17,3,0.0
8,16,17,4,0.0
8,16,17,5,0.0
8,16,17,6,0.06872148239497686
8,16,17,7,0.08454356175641393
8,16,17,8,0.0
8,16,18,1,0.5953868431114981
8,16,18,2,0.25134815600779725
8,16,18,3,0.0
8,16,18,4,0.0
8,16,18,5,0.0
8,16,18,6,0.06872141323243405
8,16,18,7,0.08454358764827051
8,16,18,8,0.0
8,16,19,1,0.5953868473666327
8,16,19,2,0.25134814897428337
8,16,19,3,9.755639003870993E-15
8,16,19,4,1.0737937522300756E-13
8,16,19,5,2.125939804089077E-13
8,16,19,6,0.06872137508225123
8,16,19,7,0.08454362857628551
8,16,19,8,2.1732719207323994E-13
8,16,20,1,0.5953868567863844
8,16,20,2,0.251348047892207
8,16,20,3,2.1600514324758443E-14
8,16,20,4,3.113496795122347E-13
8,16,20,5,1.0466069893810629E-13
8,16,20,6,0.06872154947440216
8,16,20,7,0.08454354584652322
8,16,20,8,4.5684211394892334E-14
8,16,21,1,0.595386852843611
8,16,21,2,0.25134811381422484
8,16,21,3,0.0
8,16,21,4,0.0
8,16,21,5,0.0
8,16,21,6,0.06872151976867494
8,16,21,7,0.08454351357348922
8,16,21,8,0.0
8,16,22,1,0.5953868629169808
8,16,22,2,0.25134807792568337
8,16,22,3,0.0
8,16,22,4,0.0
8,16,22,5,0.0
8,16,22,6,0.06872155115711547
8,16,22,7,0.0845435080002204
8,16,22,8,0.0
8,16,23,1,0.5953868846314426
8,16,23,2,0.2513480262095405
8,16,23,3,0.0
8,16,23,4,0.0
8,16,23,5,0.0
8,16,23,6,0.06872159357602431
8,16,23,7,0.08454349558299253
8,16,23,8,0.0
8,16,24,1,0.5953868236737906
8,16,24,2,0.2513483161242442
8,16,24,3,3.37351402320118E-15
8,16,24,4,3.1955154903501465E-14
8,16,24,5,4.993085681919125E-14
8,16,24,6,0.06872145253881862
8,16,24,7,0.0845434076628166
8,16,24,8,2.4497736263080205E-13
8,16,25,1,0.5953868446156722
8,16,25,2,0.25134813329745764
8,16,25,3,0.0
8,16,25,4,0.0
8,16,25,5,0.0
8,16,25,6,0.06872151127309652
8,16,25,7,0.0845435108137737
8,16,25,8,0.0
8,16,26,1,0.5953868522530072
8,16,26,2,0.2513481883208746
8,16,26,3,1.0063724837554879E-15
8,16,26,4,1.480124717917534E-13
8,16,26,5,6.425048408242749E-14
8,16,26,6,0.0687214221146797
8,16,26,7,0.08454353731121206
8,16,26,8,1.3012071572236268E-14
8,16,27,1,0.5953868645846201
8,16,27,2,0.2513480839510689
8,16,27,3,0.0
8,16,27,4,0.0
8,16,27,5,0.0
8,16,27,6,0.06872153554879988
8,16,27,7,0.08454351591551114
8,16,27,8,0.0
8,16,28,1,0.595386924401209
8,16,28,2,0.25134798788027973
8,16,28,3,1.25967603482106E-14
8,16,28,4,1.3580142184288956E-14
8,16,28,5,8.764386361158631E-14
8,16,28,6,0.06872166973634733
8,16,28,7,0.08454341798203016
8,16,28,8,1.974186271880933E-14
8,16,29,1,0.5953868773578904
8,16,29,2,0.251348123193812
8,16,29,3,4.913836154473478E-15
8,16,29,4,1.2909882550515444E-13
8,16,29,5,2.5863252303262404E-13
8,16,29,6,0.06872151101820193
8,16,29,7,0.08454348842961816
8,16,29,8,8.479237731886195E-14
8,16,30,1,0.5953868430994642
8,16,30,2,0.25134810159309956
8,16,30,3,0.0
8,16,30,4,0.0
8,16,30,5,0.0
8,16,30,6,0.06872155887601686
8,16,30,7,0.08454349643141933
8,16,30,8,0.0
8,16,31,1,0.5953868286578664
8,16,31,2,0.2513481253963259
8,16,31,3,1.0379274860927423E-14
8,16,31,4,4.758053040070326E-14
8,16,31,5,2.9089058025680344E-13
8,16,31,6,0.06872147522096655
8,16,31,7,0.08454357072442494
8,16,31,8,6.720721860798663E-14
8,16,32,1,0.5953868682770312
8,16,32,2,0.25134810372815847
8,16,32,3,2.3437763277012152E-14
8,16,32,4,1.4709104103712136E-13
8,16,32,5,1.4614375963483838E-13
8,16,32,6,0.06872150711672984
8,16,32,7,0.08454352087767525
8,16,32,8,8.857679377718315E-14
8,16,33,1,0.5953868186106896
8,16,33,2,0.2513482038641446
8,16,33,3,2.1485577207029012E-14
8,16,33,4,1.2294608553729022E-13
8,16,33,5,6.087859484688222E-14
8,16,33,6,0.06872144410997909
8,16,33,7,0.0845435334149705
8,16,33,8,1.0809808704620503E-14
8,16,34,1,0.5953868381655399
8,16,34,2,0.2513481046988263
8,16,34,3,1.928223126595646E-14
8,16,34,4,1.6226093687971505E-13
8,16,34,5,1.6293764084552873E-14
8,16,34,6,0.06872154910712677
8,16,34,7,0.08454350802799447
8,16,34,8,3.146788169911888E-13
8,16,35,1,0.5953868531919114
8,16,35,2,0.25134812357848163
8,16,35,3,0.0
8,16,35,4,0.0
8,16,35,5,0.0
8,16,35,6,0.06872151054710322
8,16,35,7,0.08454351268250378
8,16,35,8,0.0
8,16,36,1,0.5953868547604767
8,16,36,2,0.25134810841389565
8,16,36,3,0.0
8,16,36,4,0.0
8,16,36,5,9.868196750149224E-14
8,16,36,6,0.06872145518752906
8,16,36,7,0.08454358163799987
8,16,36,8,0.0
8,16,37,1,0.5953868305609858
8,16,37,2,0.25134813716460164
8,16,37,3,0.0
8,16,37,4,0.0
8,16,37,5,0.0
8,16,37,6,0.0687215385566567
8,16,37,7,0.08454349371775582
8,16,37,8,0.0
8,16,38,1,0.5953868619771711
8,16,38,2,0.2513481105647102
8,16,38,3,0.0
8,16,38,4,0.0
8,16,38,5,0.0
8,16,38,6,0.06872150924212518
8,16,38,7,0.08454351821599343
8,16,38,8,0.0
8,16,39,1,0.5953868215544701
8,16,39,2,0.25134812827882314
8,16,39,3,0.0
8,16,39,4,0.0
8,16,39,5,0.0
8,16,39,6,0.06872150719794222
8,16,39,7,0.08454354296876448
8,16,39,8,0.0
8,16,40,1,0.5953867480280499
8,16,40,2,0.25134839504477186
8,16,40,3,1.832858982047362E-14
8,16,40,4,6.426252112676501E-13
8,16,40,5,3.218216434193528E-14
8,16,40,6,0.06872133755107969
8,16,40,7,0.08454351937529847
8,16,40,8,1.0702824406431676E-13
8,16,41,1,0.5953868493152337
8,16,41,2,0.25134812685152047
8,16,41,3,0.0
8,16,41,4,0.0
8,16,41,5,0.0
8,16,41,6,0.06872151815970481
8,16,41,7,0.08454350567354103
8,16,41,8,0.0
8,16,42,1,0.5953868573510713
8,16,42,2,0.25134810216858205
8,16,42,3,0.0
8,16,42,4,0.0
8,16,42,5,0.0
8,16,42,6,0.06872150452238747
8,16,42,7,0.08454353595795908
8,16,42,8,0.0
8,16,43,1,0.5953868394159194
8,16,43,2,0.25134819617886234
8,16,43,3,1.8679927079307667E-14
8,16,43,4,9.575772832590216E-14
8,16,43,5,7.77501523714636E-14
8,16,43,6,0.06872147199558125
8,16,43,7,0.08454349240922829
8,16,43,8,2.1639719869765137E-13
8,16,44,1,0.5953869299156105
8,16,44,2,0.2513479992422842
8,16,44,3,6.523065077318223E-14
8,16,44,4,4.0918691371204425E-14
8,16,44,5,4.9404508485588725E-15
8,16,44,6,0.06872168348526779
8,16,44,7,0.08454338735548776
8,16,44,8,1.2386073563633284E-12
8,16,45,1,0.5953868570089544
8,16,45,2,0.25134810097158466
8,16,45,3,7.403085457144706E-14
8,16,45,4,4.7735344873057095E-14
8,16,45,5,7.276801318281059E-14
8,16,45,6,0.06872153020977455
8,16,45,7,0.08454351180943259
8,16,45,8,5.928811780463254E-14
8,16,46,1,0.5953868146100325
8,16,46,2,0.251348196368781
8,16,46,3,6.747676886282701E-14
8,16,46,4,1.4682640489684837E-13
8,16,46,5,3.139328795613217E-14
8,16,46,6,0.06872149076287949
8,16,46,7,0.0845434982580368
8,16,46,8,2.4351159128536366E-14
8,16,47,1,0.5953868443170164
8,16,47,2,0.2513481238466478
8,16,47,3,0.0
8,16,47,4,0.0
8,16,47,5,0.0
8,16,47,6,0.06872150143193832
8,16,47,7,0.08454353040439762
8,16,47,8,0.0
8,16,48,1,0.595386835649964
8,16,48,2,0.25134813797555855
8,16,48,3,0.0
8,16,48,4,0.0
8,16,48,5,0.0
8,16,48,6,0.0687214878357797
8,16,48,7,0.0845435385386978
8,16,48,8,0.0
8,16,49,1,0.5953868523716335
8,16,49,2,0.25134813685511975
8,16,49,3,0.0
8,16,49,4,0.0
8,16,49,5,0.0
8,16,49,6,0.06872150494152907
8,16,49,7,0.0845435058317177
8,16,49,8,0.0
8,32,0,1,0.44194221035960785
8,32,0,2,0.2983093789445509
8,32,0,3,4.84088785184146E-14
8,32,0,4,4.5790262264673256E-14
8,32,0,5,0.15390183321425932
8,32,0,6,0.09150104585607213
8,32,0,7,0.014345531624736155
8,32,0,8,6.793625354533493E-13
8,32,1,1,0.44194220765926306
8,32,1,2,0.29830945591911834
8,32,1,3,1.0620792594174944E-13
8,32,1,4,4.422446866555293E-14
8,32,1,5,0.1539017489184192
8,32,1,6,0.09150091358189798
8,32,1,7,0.014345673920958198
8,32,1,8,1.9265086911246837E-13
8,32,2,1,0.4419422160793011
8,32,2,2,0.29830942506060065
8,32,2,3,3.8284778563385154E-14
8,32,2,4,1.5717203025046967E-13
8,32,2,5,0.15390184935563947
8,32,2,6,0.09150093807864555
8,32,2,7,0.014345571424761096
8,32,2,8,8.566858851961201E-13
8,32,3,1,0.4419421859940173
8,32,3,2,0.29830937125523427
8,32,3,3,1.8122527836443504E-14
8,32,3,4,2.9955819239567517E-13
8,32,3,5,0.15390195284682923
8,32,3,6,0.09150098808605056
8,32,3,7,0.01434550181745191
8,32,3,8,9.901124502525913E-14
8,32,4,1,0.44194222574512904
8,32,4,2,0.29830933093768675
8,32,4,3,7.222214574149082E-15
8,32,4,4,8.147262644534942E-14
8,32,4,5,0.15390185608415485
8,32,4,6,0.09150102851406076
8,32,4,7,0.014345558718743127
8,32,4,8,1.3682410988894406E-13
8,32,5,1,0.4419421629862228
8,32,5,2,0.2983096931437618
8,32,5,3,2.4192655803998036E-14
8,32,5,4,4.638123442768119E-14
8,32,5,5,0.15390182263510793
8,32,5,6,0.09150063599104494
8,32,5,7,0.01434568524334835
8,32,5,8,4.4371211413194404E-13
8,32,6,1,0.44194219486634206
8,32,6,2,0.29830941356298646
8,32,6,3,2.7943524601742722E-14
8,32,6,4,1.7404999197011533E-13
8,32,6,5,0.15390190825697594
8,32,6,6,0.09150092257145505
8,32,6,7,0.014345560741958632
8,32,6,8,7.996425443235368E-14
8,32,7,1,0.44194220394089856
8,32,7,2,0.2983093802107165
8,32,7,3,3.788335016939792E-14
8,32,7,4,2.198178465648737E-14
8,32,7,5,0.15390190598969844
8,32,7,6,0.0915009690158853
8,32,7,7,0.01434554084269751
8,32,7,8,4.390680178508236E-14
8,32,8,1,0.44194225968924994
8,32,8,2,0.2983096291905872
8,32,8,3,6.8410207692026746E-15
8,32,8,4,2.309645514414941E-14
8,32,8,5,0.1539013027966468
8,32,8,6,0.09150103732043839
8,32,8,7,0.014345771002937846
8,32,8,8,1.0984735979362716E-13
8,32,9,1,0.4419421647587967
8,32,9,2,0.2983094362273452
8,32,9,3,1.9660800868978874E-14
8,32,9,4,8.063910710559028E-14
8,32,9,5,0.1539018290570006
8,32,9,6,0.0915009577842807
8,32,9,7,0.014345612172433696
8,32,9,8,4.2801079837746205E-14
8,32,10,1,0.44194217783523726
8,32,10,2,0.29830939331875034
8,32,10,3,4.780975870382202E-15
8,32,10,4,2.8368019920990693E-13
8,32,10,5,0.15390197886969173
8,32,10,6,0.09150087611069922
8,32,10,7,0.01434557386478646
8,32,10,8,5.465399917210271E-13
8,32,11,1,0.4419421757465457
8,32,11,2,0.2983094214692144
8,32,11,3,2.2592992494566767E-14
8,32,11,4,5.872149520714758E-14
8,32,11,5,0.15390185396752054
8,32,11,6,0.09150093528812724
8,32,11,7,0.014345613528122901
8,32,11,8,3.8773973407051935E-13
8,32,12,1,0.4419421885992816
8,32,12,2,0.29830941056889876
8,32,12,3,0.0
8,32,12,4,0.0
8,32,12,5,0.15390188042973385
8,32,12,6,0.09150096517759987
8,32,12,7,0.014345555224486084
8,32,12,8,0.0
8,32,13,1,0.4419421935083384
8,32,13,2,0.2983094862650885
8,32,13,3,5.428678916710719E-16
8,32,13,4,1.0364082045418898E-14
8,32,13,5,0.15390169990176317
8,32,13,6,0.09150098729819699
8,32,13,7,0.014345633025806092
8,32,13,8,7.958762638938496E-13
8,32,14,1,0.44194216975780304
8,32,14,2,0.2983094375659215
8,32,14,3,1.0387063158087363E-13
8,32,14,4,2.2212005209274756E-13
8,32,14,5,0.15390179363485373
8,32,14,6,0.09150098595039333
8,32,14,7,0.014345613090354243
8,32,14,8,3.4827199193150373E-13
8,32,15,1,0.44194216932750696
8,32,15,2,0.2983094935722932
8,32,15,3,1.6510203122729363E-14
8,32,15,4,2.6136989538834596E-14
8,32,15,5,0.15390187110732392
8,32,15,6,0.09150088840106248
8,32,15,7,0.014345577591590667
8,32,15,8,1.8007684361415497E-13
8,32,16,1,0.4419421450734693
8,32,16,2,0.2983093865263349
8,32,16,3,2.0813850075348702E-13
8,32,16,4,1.5300209850684201E-13
8,32,16,5,0.15390201336706416
8,32,16,6,0.0915008978601169
8,32,16,7,0.014345557172587304
8,32,16,8,6.612909048323518E-14
8,32,17,1,0.4419422181489561
8,32,17,2,0.298309248382761
8,32,17,3,3.2419735638943876E-13
8,32,17,4,2.751842879127677E-13
8,32,17,5,0.15390212424886013
8,32,17,6,0.09150092341363779
8,32,17,7,0.014345485804193033
8,32,17,8,9.923858866875457E-13
8,32,18,1,0.44194220766838654
8,32,18,2,0.2983094150964792
8,32,18,3,2.1542708740254115E-13
8,32,18,4,1.323114239093559E-13
8,32,18,5,0.15390179813119853
8,32,18,6,0.09150092335925147
8,32,18,7,0.01434565574398469
8,32,18,8,3.518772384339971E-13
8,32,19,1,0.4419422196496722
8,32,19,2,0.29830944909920004
8,32,19,3,1.1771685313685362E-14
8,32,19,4,2.955954665730035E-13
8,32,19,5,0.15390179701123302
8,32,19,6,0.09150094548360127
8,32,19,7,0.014345588754869467
8,32,19,8,1.1167529574737129E-12
8,32,20,1,0.44194212269958616
8,32,20,2,0.2983094852348834
8,32,20,3,1.2909802829852736E-13
8,32,20,4,1.1378011634834024E-14
8,32,20,5,0.15390182056924648
8,32,20,6,0.091500908413299
8,32,20,7,0.014345663082596131
8,32,20,8,2.481707799230802E-13
8,32,21,1,0.4419422064310838
8,32,21,2,0.2983094828632783
8,32,21,3,3.0587205198583746E-14
8,32,21,4,1.311301969173807E-14
8,32,21,5,0.1539015904978705
8,32,21,6,0.0915010050582649
8,32,21,7,0.014345715149249497
8,32,21,8,2.0923398783147318E-13
8,32,22,1,0.44194221605508927
8,32,22,2,0.29830944530830616
8,32,22,3,1.0507679930549014E-13
8,32,22,4,5.4321093269278675E-14
8,32,22,5,0.1539018254765959
8,32,22,6,0.09150096869089011
8,32,22,7,0.01434554446888226
8,32,22,8,7.687192272218817E-14
8,32,23,1,0.44194220851917054
8,32,23,2,0.2983093849476799
8,32,23,3,7.525733895501496E-16
8,32,23,4,2.2011784551325843E-14
8,32,23,5,0.1539018246805363
8,32,23,6,0.09150101054800365
8,32,23,7,0.014345571304080654
8,32,23,8,5.062019195540685E-13
8,32,24,1,0.4419421891175654
8,32,24,2,0.298309505706484
8,32,24,3,6.622209882754388E-14
8,32,24,4,4.717175941602604E-14
8,32,24,5,0.1539017239621097
8,32,24,6,0.09150092269191577
8,32,24,7,0.01434565852178339
8,32,24,8,2.8368065312181768E-14
8,32,25,1,0.44194217804427044
8,32,25,2,0.2983094398169493
8,32,25,3,2.0600550185262593E-14
8,32,25,4,9.172253821421392E-15
8,32,25,5,0.15390181047952817
8,32,25,6,0.09150092570853889
8,32,25,7,0.014345645950680871
8,32,25,8,2.4490271233244267E-15
8,32,26,1,0.44194221271356393
8,32,26,2,0.29830933699517465
8,32,26,3,8.181715237778118E-14
8,32,26,4,8.992932815734098E-16
8,32,26,5,0.15390200889123481
8,32,26,6,0.09150105819051577
8,32,26,7,0.014345383209013298
8,32,26,8,4.147957908245786E-13
8,32,27,1,0.44194222721942766
8,32,27,2,0.298309226149369
8,32,27,3,3.3418497289217173E-16
8,32,27,4,1.7231766708437294E-13
8,32,27,5,0.1539019960361798
8,32,27,6,0.09150111870551561
8,32,27,7,0.014345431889207243
8,32,27,8,1.2798200692482713E-13
8,32,28,1,0.44194219146727864
8,32,28,2,0.2983091232666394
8,32,28,3,1.4931712213588245E-13
8,32,28,4,2.7180500767683433E-13
8,32,28,5,0.1539023285367424
8,32,28,6,0.09150104547552988
8,32,28,7,0.014345311253342975
8,32,28,8,4.554351459409309E-14
8,32,29,1,0.4419421688968071
8,32,29,2,0.2983092829661976
8,32,29,3,2.385033175877488E-15
8,32,29,4,7.606534250120774E-15
8,32,29,5,0.15390207303238623
8,32,29,6,0.09150100960085518
8,32,29,7,0.01434546550359355
8,32,29,8,1.505921197549181E-13
8,32,30,1,0.4419422008744645
8,32,30,2,0.2983094017649904
8,32,30,3,0.0
8,32,30,4,0.0
8,32,30,5,0.1539018878673584
8,32,30,6,0.09150094971038215
8,32,30,7,0.014345559782804567
8,32,30,8,0.0
8,32,31,1,0.44194220036282666
8,32,31,2,0.2983094036628796
8,32,31,3,0.0
8,32,31,4,0.0
8,32,31,5,0.1539019291763912
8,32,31,6,0.09150093643622959
8,32,31,7,0.014345530361672885
8,32,31,8,0.0
8,32,32,1,0.4419422389028351
8,32,32,2,0.29830945480771337
8,32,32,3,1.0394886843806576E-13
8,32,32,4,1.0598998069331762E-13
8,32,32,5,0.15390162224680684
8,32,32,6,0.09150095881641246
8,32,32,7,0.014345725225999683
8,32,32,8,2.241556475075309E-14
8,32,33,1,0.4419421653558905
8,32,33,2,0.2983095235307868
8,32,33,3,4.000815131385908E-15
8,32,33,4,2.5337938793061272E-14
8,32,33,5,0.15390185769454778
8,32,33,6,0.09150084696273432
8,32,33,7,0.014345606455961687
8,32,33,8,4.9560015662178366E-14
8,32,34,1,0.4419422474960063
8,32,34,2,0.29830926737421026
8,32,34,3,3.53810755943304E-14
8,32,34,4,1.9990654380912574E-14
8,32,34,5,0.15390193721508172
8,32,34,6,0.09150106872580924
8,32,34,7,0.014345479188659672
8,32,34,8,1.7741465674795708E-13
8,32,35,1,0.4419422555715397
8,32,35,2,0.29830936332314045
8,32,35,3,4.189848539258752E-14
8,32,35,4,0.0
8,32,35,5,0.15390192598264635
8,32,35,6,0.09150092747190805
8,32,35,7,0.014345527650684961
8,32,35,8,3.8320051864110673E-14
8,32,36,1,0.44194214242226176
8,32,36,2,0.29830949981637433
8,32,36,3,8.717330479748338E-14
8,32,36,4,1.2115423258361713E-14
8,32,36,5,0.15390177693136872
8,32,36,6,0.09150094978134693
8,32,36,7,0.014345631048253406
8,32,36,8,2.9562106578563704E-13
8,32,37,1,0.44194218820836867
8,32,37,2,0.29830951884202056
8,32,37,3,3.528434418320546E-14
8,32,37,4,9.4083515179732E-14
8,32,37,5,0.15390174536073747
8,32,37,6,0.0915009043562254
8,32,37,7,0.014345643232064893
8,32,37,8,4.535296517807457E-13
8,32,38,1,0.4419422315711846
8,32,38,2,0.2983093902744917
8,32,38,3,8.78916969469132E-14
8,32,38,4,1.0379002596580632E-14
8,32,38,5,0.15390187611094797
8,32,38,6,0.09150094144678055
8,32,38,7,0.014345560595743453
8,32,38,8,7.533471934495057E-13
8,32,39,1,0.4419421607974879
8,32,39,2,0.2983093089168451
8,32,39,3,1.256466520717023E-13
8,32,39,4,1.080167403631287E-13
8,32,39,5,0.15390208092645674
8,32,39,6,0.09150101137577712
8,32,39,7,0.014345437982480022
8,32,39,8,7.195056545285258E-13
8,32,40,1,0.44194217751080866
8,32,40,2,0.29830940169747117
8,32,40,3,3.6163243846848755E-14
8,32,40,4,4.613385838430251E-14
8,32,40,5,0.15390200881500143
8,32,40,6,0.09150091032096401
8,32,40,7,0.01434550165544025
8,32,40,8,2.3209789972069274E-13
8,32,41,1,0.4419421929328228
8,32,41,2,0.2983093871642712
8,32,41,3,2.5461530758985643E-14
8,32,41,4,5.497652551179951E-15
8,32,41,5,0.15390183181730757
8,32,41,6,0.09150097119880397
8,32,41,7,0.014345616886436654
8,32,41,8,3.2690079131438073E-13
8,32,42,1,0.44194219054574624
8,32,42,2,0.29830944221184874
8,32,42,3,5.7583874562005E-14
8,32,42,4,4.3499666888798526E-14
8,32,42,5,0.15390183319102385
8,32,42,6,0.09150095392382991
8,32,42,7,0.01434558012745022
8,32,42,8,1.7599428288783394E-16
8,32,43,1,0.44194218083411657
8,32,43,2,0.29830952962550406
8,32,43,3,2.3527908938145083E-16
8,32,43,4,6.593305313854243E-14
8,32,43,5,0.1539018849115831
8,32,43,6,0.09150083786998647
8,32,43,7,0.014345566758496334
8,32,43,8,2.475226159187414E-13
8,32,44,1,0.441942221801985
8,32,44,2,0.29830919481773416
8,32,44,3,2.9884269795532733E-15
8,32,44,4,7.184811486237799E-14
8,32,44,5,0.15390201064638961
8,32,44,6,0.09150115253192823
8,32,44,7,0.014345420201022138
8,32,44,8,8.65949127792695E-13
8,32,45,1,0.44194215772856976
8,32,45,2,0.29830943352820777
8,32,45,3,3.711982424489691E-15
8,32,45,4,8.628806068170436E-14
8,32,45,5,0.15390199278742514
8,32,45,6,0.09150091208579963
8,32,45,7,0.014345503869707786
8,32,45,8,1.999857065599704E-13
8,32,46,1,0.44194219387195394
8,32,46,2,0.29830941985451853
8,32,46,3,6.762559646281506E-14
8,32,46,4,1.5968331010379984E-13
8,32,46,5,0.1539020090614947
8,32,46,6,0.09150087889188631
8,32,46,7,0.01434549831962215
8,32,46,8,2.969121621276058E-13
8,32,47,1,0.44194224337568033
8,32,47,2,0.2983095614473887
8,32,47,3,5.77332652848502E-14
8,32,47,4,3.9117754815867294E-13
8,32,47,5,0.15390157904825894
8,32,47,6,0.09150091719404316
8,32,47,7,0.014345698933490102
8,32,47,8,6.899378561292334E-13
8,32,48,1,0.4419422175653293
8,32,48,2,0.2983093582045672
8,32,48,3,1.5241424738240915E-14
8,32,48,4,2.3062998610940467E-14
8,32,48,5,0.15390194167788837
8,32,48,6,0.09150097262877144
8,32,48,7,0.014345509923335763
8,32,48,8,6.960562465153219E-14
8,32,49,1,0.4419422075780689
8,32,49,2,0.29830938511722654
8,32,49,3,1.4268745053780618E-14
8,32,49,4,2.0079323126390272E-14
8,32,49,5,0.1539019230765793
8,32,49,6,0.09150097518914199
8,32,49,7,0.01434550903891471
8,32,49,8,3.419677538738924E-14
8,64,0,1,0.32784337142900866
8,64,0,2,0.2616333399469267
8,64,0,3,3.158834004368554E-13
8,64,0,4,0.06629948738494726
8,64,0,5,0.2397038203278922
8,64,0,6,0.09808499752039651
8,64,0,7,0.004240584397466744
8,64,0,8,0.002194398993046105
8,64,1,1,0.3278433585283673
8,64,1,2,0.2616331602271074
8,64,1,3,2.059824675404437E-13
8,64,1,4,0.0662995220387814
8,64,1,5,0.23970390817386344
8,64,1,6,0.09808507526325923
8,64,1,7,0.0042405435037322645
8,64,1,8,0.0021944322646827914
8,64,2,1,0.3278433364169168
8,64,2,2,0.26163334388769927
8,64,2,3,4.275834807562168E-15
8,64,2,4,0.0662994710625638
8,64,2,5,0.23970382491650663
8,64,2,6,0.09808501909552629
8,64,2,7,0.004240594290093196
8,64,2,8,0.0021944103306897386
8,64,3,1,0.3278433138503212
8,64,3,2,0.2616332230148158
8,64,3,3,2.1485049273248514E-13
8,64,3,4,0.06629960572854764
8,64,3,5,0.23970386005172084
8,64,3,6,0.09808500782510224
8,64,3,7,0.004240577837494868
8,64,3,8,0.0021944116917825378
8,64,4,1,0.32784330169779347
8,64,4,2,0.26163329733280366
8,64,4,3,2.834077815239424E-13
8,64,4,4,0.06629949026620308
8,64,4,5,0.2397038991633568
8,64,4,6,0.09808508978510286
8,64,4,7,0.004240512880128371
8,64,4,8,0.002194408874328535
8,64,5,1,0.32784335637438333
8,64,5,2,0.26163335782924857
8,64,5,3,1.0284787399495402E-13
8,64,5,4,0.06629939108586311
8,64,5,5,0.23970378628729855
8,64,5,6,0.09808513549080401
8,64,5,7,0.004240591660445416
8,64,5,8,0.0021943812718542986
8,64,6,1,0.3278433427917479
8,64,6,2,0.2616334205419843
8,64,6,3,7.511340082569908E-13
8,64,6,4,0.0662992795979172
8,64,6,5,0.23970387070482532
8,64,6,6,0.09808514263547367
8,64,6,7,0.004240570758992056
8,64,6,8,0.0021943729683083658
8,64,7,1,0.32784330678349854
8,64,7,2,0.2616333066233512
8,64,7,3,3.543504114993149E-13
8,64,7,4,0.06629945870737518
8,64,7,5,0.23970382736053086
8,64,7,6,0.09808509926594207
8,64,7,7,0.004240612415348201
8,64,7,8,0.0021943888435995416
8,64,8,1,0.32784330856401683
8,64,8,2,0.26163334636630364
8,64,8,3,8.535404901481369E-14
8,64,8,4,0.06629942527987955
8,64,8,5,0.23970381512705752
8,64,8,6,0.09808511913828594
8,64,8,7,0.004240584284445227
8,64,8,8,0.002194401239925717
8,64,9,1,0.32784328377517
8,64,9,2,0.26163328691250476
8,64,9,3,7.094387898951954E-13
8,64,9,4,0.0662994703775114
8,64,9,5,0.23970390389818874
8,64,9,6,0.09808508419881122
8,64,9,7,0.004240550758693537
8,64,9,8,0.0021944200784106936
8,64,10,1,0.3278433174012434
8,64,10,2,0.26163337180639423
8,64,10,3,7.220953664176922E-13
8,64,10,4,0.06629938716101333
8,64,10,5,0.2397038197093278
8,64,10,6,0.09808512034469136
8,64,10,7,0.004240595852288669
8,64,10,8,0.002194387724319088
8,64,11,1,0.32784331636492914
8,64,11,2,0.2616331859370193
8,64,11,3,9.351296650786809E-14
8,64,11,4,0.06629970456679812
8,64,11,5,0.23970390697029825
8,64,11,6,0.09808492252100598
8,64,11,7,0.004240531182228208
8,64,11,8,0.0021944324576276316
8,64,12,1,0.32784334715101876
8,64,12,2,0.2616330878920546
8,64,12,3,2.0522823953227656E-13
8,64,12,4,0.0662997866829572
8,64,12,5,0.23970383458087918
8,64,12,6,0.0980849489713474
8,64,12,7,0.004240595436571539
8,64,12,8,0.0021943992849659945
8,64,13,1,0.32784331824588947
8,64,13,2,0.2616333446595795
8,64,13,3,1.6207563810451975E-12
8,64,13,4,0.06629944037615985
8,64,13,5,0.2397038547206432
8,64,13,6,0.09808509299111608
8,64,13,7,0.004240569958256682
8,64,13,8,0.0021943790467343427
8,64,14,1,0.3278433096057321
8,64,14,2,0.26163330344392527
8,64,14,3,2.624410042791494E-13
8,64,14,4,0.06629956735419895
8,64,14,5,0.23970381396016877
8,64,14,6,0.09808500027313215
8,64,14,7,0.004240597978951695
8,64,14,8,0.002194407383628672
8,64,15,1,0.32784331474755357
8,64,15,2,0.26163320943842266
8,64,15,3,3.616583373856801E-13
8,64,15,4,0.06629971036162623
8,64,15,5,0.23970385269293856
8,64,15,6,0.09808496846079742
8,64,15,7,0.004240536202957316
8,64,15,8,0.0021944080953425265
8,64,16,1,0.3278433452282153
8,64,16,2,0.2616331913626391
8,64,16,3,1.4239519280483183E-13
8,64,16,4,0.06629970495159927
8,64,16,5,0.23970387084803588
8,64,16,6,0.09808491741139548
8,64,16,7,0.004240548836923947
8,64,16,8,0.0021944213610486955
8,64,17,1,0.32784334630823164
8,64,17,2,0.26163331721761063
8,64,17,3,3.715671146655044E-13
8,64,17,4,0.06629949439665976
8,64,17,5,0.23970379152299853
8,64,17,6,0.09808508883578984
8,64,17,7,0.004240579443762292
8,64,17,8,0.002194382274575632
8,64,18,1,0.327843279842172
8,64,18,2,0.26163328737162167
8,64,18,3,8.449249693835625E-13
8,64,18,4,0.06629948929679941
8,64,18,5,0.23970382345438637
8,64,18,6,0.09808515401473045
8,64,18,7,0.004240568922091558
8,64,18,8,0.0021943970973534997
8,64,19,1,0.32784332441950104
8,64,19,2,0.2616332858971493
8,64,19,3,3.297218022987635E-13
8,64,19,4,0.06629946964705014
8,64,19,5,0.23970389508100282
8,64,19,6,0.0980850800015171
8,64,19,7,0.004240561753372412
8,64,19,8,0.0021943832000772406
8,64,20,1,0.32784335168153245
8,64,20,2,0.2616332239811014
8,64,20,3,3.647441696779898E-13
8,64,20,4,0.06629965888604898
8,64,20,5,0.2397038319977434
8,64,20,6,0.09808497687050609
8,64,20,7,0.004240554001071575
8,64,20,8,0.0021944025816312577
8,64,21,1,0.32784334767845913
8,64,21,2,0.26163345420590706
8,64,21,3,1.7117105168473008E-14
8,64,21,4,0.06629931465898622
8,64,21,5,0.23970378984612165
8,64,21,6,0.09808514181279904
8,64,21,7,0.004240565768573162
8,64,21,8,0.0021943860291366497
8,64,22,1,0.3278432768294127
8,64,22,2,0.26163332732345784
8,64,22,3,9.972857641809505E-14
8,64,22,4,0.06629953523174313
8,64,22,5,0.23970386251728193
8,64,22,6,0.09808503098961589
8,64,22,7,0.004240574588390058
8,64,22,8,0.0021943925199989357
8,64,23,1,0.3278433463078022
8,64,23,2,0.26163296841189265
8,64,23,3,7.156960554687399E-13
8,64,23,4,0.06629983499906862
8,64,23,5,0.23970393079185984
8,64,23,6,0.0980849343156147
8,64,23,7,0.004240556053292889
8,64,23,8,0.0021944291197535464
8,64,24,1,0.3278433250925185
8,64,24,2,0.26163326057898073
8,64,24,3,7.453248094315524E-13
8,64,24,4,0.06629954305572947
8,64,24,5,0.23970389551008425
8,64,24,6,0.09808498226171285
8,64,24,7,0.004240586425388334
8,64,24,8,0.0021944070748407276
8,64,25,1,0.32784330233745573
8,64,25,2,0.2616333089712378
8,64,25,3,1.804248137088629E-13
8,64,25,4,0.06629946300694155
8,64,25,5,0.23970390988341406
8,64,25,6,0.09808506641777422
8,64,25,7,0.0042405517516052775
8,64,25,8,0.0021943976313907845
8,64,26,1,0.3278433077494068
8,64,26,2,0.2616334067828062
8,64,26,3,6.300106065254326E-13
8,64,26,4,0.06629933132365817
8,64,26,5,0.2397038594505668
8,64,26,6,0.09808511564532567
8,64,26,7,0.004240573475380339
8,64,26,8,0.0021944055722259593
8,64,27,1,0.3278433049731177
8,64,27,2,0.26163329629984694
8,64,27,3,4.263285166117474E-14
8,64,27,4,0.06629952464021935
8,64,27,5,0.2397038817501572
8,64,27,6,0.09808499876992778
8,64,27,7,0.004240569148110213
8,64,27,8,0.00219442441857813
8,64,28,1,0.3278433376561072
8,64,28,2,0.2616332628506842
8,64,28,3,9.08010857240201E-14
8,64,28,4,0.06629948989516683
8,64,28,5,0.23970388493048117
8,64,28,6,0.09808503698736915
8,64,28,7,0.00424057180312649
8,64,28,8,0.0021944158769741963
8,64,29,1,0.32784333328628523
8,64,29,2,0.261633244042918
8,64,29,3,6.72544436984618E-14
8,64,29,4,0.06629959536614405
8,64,29,5,0.23970381894596812
8,64,29,6,0.09808501707242923
8,64,29,7,0.004240584270497187
8,64,29,8,0.0021944070156909956
8,64,30,1,0.327843332185608
8,64,30,2,0.2616332493554772
8,64,30,3,5.414385853246298E-13
8,64,30,4,0.06629942768629513
8,64,30,5,0.23970385282895262
8,64,30,6,0.09808514148560789
8,64,30,7,0.004240582343523925
8,64,30,8,0.002194414113993624
8,64,31,1,0.3278433090673652
8,64,31,2,0.2616333262511906
8,64,31,3,3.2056231929585895E-13
8,64,31,4,0.06629941769942212
8,64,31,5,0.2397038458849448
8,64,31,6,0.09808511120633015
8,64,31,7,0.00424058329029175
8,64,31,8,0.0021944066001346645
8,64,32,1,0.3278433643989817
8,64,32,2,0.26163322843801956
8,64,32,3,5.187895173213066E-13
8,64,32,4,0.0662996570687993
8,64,32,5,0.239703773821077
8,64,32,6,0.09808500247835969
8,64,32,7,0.004240572428802598
8,64,32,8,0.0021944013654414075
8,64,33,1,0.327843334356687
8,64,33,2,0.2616333082556808
8,64,33,3,3.9770183249736363E-14
8,64,33,4,0.06629951980892944
8,64,33,5,0.2397036960989412
8,64,33,6,0.0980851374834523
8,64,33,7,0.004240645548033006
8,64,33,8,0.0021943584482365533
8,64,34,1,0.3278433174863072
8,64,34,2,0.2616331705592182
8,64,34,3,1.5731048006440102E-13
8,64,34,4,0.06629957895864994
8,64,34,5,0.2397039112103606
8,64,34,6,0.09808503890616517
8,64,34,7,0.004240602558239971
8,64,34,8,0.002194380320901616
8,64,35,1,0.3278433040353155
8,64,35,2,0.2616333437048106
8,64,35,3,1.1881055736298342E-13
8,64,35,4,0.06629945609213472
8,64,35,5,0.23970385007114525
8,64,35,6,0.09808504954742492
8,64,35,7,0.004240588196601152
8,64,35,8,0.0021944083524489894
8,64,36,1,0.32784332195351223
8,64,36,2,0.2616333407550257
8,64,36,3,1.4793627195972272E-13
8,64,36,4,0.06629938462823722
8,64,36,5,0.2397038303858397
8,64,36,6,0.09808515175731936
8,64,36,7,0.004240569140655494
8,64,36,8,0.0021944013792623103
8,64,37,1,0.32784332990066517
8,64,37,2,0.26163332475735507
8,64,37,3,1.720246032605509E-13
8,64,37,4,0.06629947603584996
8,64,37,5,0.2397038223819982
8,64,37,6,0.09808506945302248
8,64,37,7,0.004240584518351749
8,64,37,8,0.0021943929525854115
8,64,38,1,0.32784332616089684
8,64,38,2,0.2616332600896657
8,64,38,3,3.720342174153447E-13
8,64,38,4,0.06629951903255699
8,64,38,5,0.2397039048653139
8,64,38,6,0.09808504010142269
8,64,38,7,0.004240542994746267
8,64,38,8,0.0021944067550255363
8,64,39,1,0.3278432722573725
8,64,39,2,0.261633153280875
8,64,39,3,1.9332520630159906E-13
8,64,39,4,0.06629952264897739
8,64,39,5,0.2397039971142177
8,64,39,6,0.09808505129254493
8,64,39,7,0.004240594009851002
8,64,39,8,0.0021944093959681446
8,64,40,1,0.3278433656379244
8,64,40,2,0.2616332620478489
8,64,40,3,1.5062835769979107E-12
8,64,40,4,0.06629953733648307
8,64,40,5,0.23970389789143284
8,64,40,6,0.09808498105733991
8,64,40,7,0.0042405716560834665
8,64,40,8,0.0021943843713809873
8,64,41,1,0.3278433113021137
8,64,41,2,0.26163334169534647
8,64,41,3,2.495877560985574E-13
8,64,41,4,0.06629947753972006
8,64,41,5,0.23970384932476535
8,64,41,6,0.09808502308609134
8,64,41,7,0.004240595180977781
8,64,41,8,0.0021944018707355873
8,64,42,1,0.32784332469630423
8,64,42,2,0.2616331683022847
8,64,42,3,1.032416819022935E-13
8,64,42,4,0.06629966878580287
8,64,42,5,0.23970387567268578
8,64,42,6,0.09808496436708307
8,64,42,7,0.004240587797014602
8,64,42,8,0.0021944103787213953
8,64,43,1,0.32784332978995095
8,64,43,2,0.26163329201390706
8,64,43,3,1.999009226780194E-13
8,64,43,4,0.0662995519425321
8,64,43,5,0.23970375652774972
8,64,43,6,0.09808507344319757
8,64,43,7,0.004240599322562521
8,64,43,8,0.0021943969599002187
8,64,44,1,0.3278433280678499
8,64,44,2,0.2616332024330976
8,64,44,3,2.652507323854629E-13
8,64,44,4,0.06629952155621924
8,64,44,5,0.23970383083389993
8,64,44,6,0.09808509817932776
8,64,44,7,0.004240624649965364
8,64,44,8,0.0021943942793749105
8,64,45,1,0.3278433343579
8,64,45,2,0.26163318041728817
8,64,45,3,6.807702788394253E-13
8,64,45,4,0.0662997212893382
8,64,45,5,0.23970390547978304
8,64,45,6,0.09808489511173289
8,64,45,7,0.004240548222555559
8,64,45,8,0.002194415120721516
8,64,46,1,0.32784333417018235
8,64,46,2,0.261633448983961
8,64,46,3,1.3482697552045496E-14
8,64,46,4,0.06629924482588334
8,64,46,5,0.2397038535249493
8,64,46,6,0.09808514882133323
8,64,46,7,0.004240588203987812
8,64,46,8,0.0021943814696893695
8,64,47,1,0.32784332611605943
8,64,47,2,0.2616333206513494
8,64,47,3,1.1660868232152632E-13
8,64,47,4,0.06629941696358944
8,64,47,5,0.23970384973134576
8,64,47,6,0.09808507443832071
8,64,47,7,0.00424062610678205
8,64,47,8,0.0021943859924365744
8,64,48,1,0.3278433723767445
8,64,48,2,0.2616333041588219
8,64,48,3,5.408541195405765E-14
8,64,48,4,0.0662994652861003
8,64,48,5,0.2397038403953946
8,64,48,6,0.09808504999406116
8,64,48,7,0.004240573592322805
8,64,48,8,0.00219439419650067
8,64,49,1,0.32784331905899033
8,64,49,2,0.2616333768284797
8,64,49,3,1.277898677605218E-12
8,64,49,4,0.06629940712970708
8,64,49,5,0.23970383085318211
8,64,49,6,0.09808502686353178
8,64,49,7,0.004240649336486923
8,64,49,8,0.002194389928343984
8,128,0,1,0.20694127644726726
8,128,0,2,0.10962870711696543
8,128,0,3,0.1589378234621973
8,128,0,4,0.22014638263756442
8,128,0,5,0.18566770067472727
8,128,0,6,0.09027426633727746
8,128,0,7,0.025186842182661706
8,128,0,8,0.003217001141339167
8,128,1,1,0.20694132541547566
8,128,1,2,0.10962876074472633
8,128,1,3,0.15893779260410212
8,128,1,4,0.22014648367910788
8,128,1,5,0.18566761693867911
8,128,1,6,0.09027418375446539
8,128,1,7,0.02518683378751684
8,128,1,8,0.0032170030759265046
8,128,2,1,0.20694132447555544
8,128,2,2,0.1096287400193524
8,128,2,3,0.15893782766378006
8,128,2,4,0.22014639911352915
8,128,2,5,0.18566761017205416
8,128,2,6,0.09027425817176885
8,128,2,7,0.025186836198300255
8,128,2,8,0.003217004185659754
8,128,3,1,0.20694130774889527
8,128,3,2,0.10962874903352493
8,128,3,3,0.1589377524908217
8,128,3,4,0.22014638316342486
8,128,3,5,0.1856677060657218
8,128,3,6,0.09027425318214378
8,128,3,7,0.025186838305913027
8,128,3,8,0.003217010009554604
8,128,4,1,0.20694130514604206
8,128,4,2,0.10962878289183324
8,128,4,3,0.1589377885761482
8,128,4,4,0.22014641551867337
8,128,4,5,0.1856676589482943
8,128,4,6,0.09027419817280426
8,128,4,7,0.02518683997779627
8,128,4,8,0.0032170107684082717
8,128,5,1,0.2069413074201641
8,128,5,2,0.10962875765377449
8,128,5,3,0.15893777541789827
8,128,5,4,0.2201463725503353
8,128,5,5,0.18566768339844866
8,128,5,6,0.09027424824639227
8,128,5,7,0.025186844563807695
8,128,5,8,0.0032170107491792735
8,128,6,1,0.2069412672888449
8,128,6,2,0.10962880112645018
8,128,6,3,0.15893774731782187
8,128,6,4,0.2201463944770862
8,128,6,5,0.18566770981933456
8,128,6,6,0.09027424085649183
8,128,6,7,0.02518682827217604
8,128,6,8,0.0032170108417944963
8,128,7,1,0.20694128066661613
8,128,7,2,0.10962877611278783
8,128,7,3,0.15893780978609623
8,128,7,4,0.2201463286660207
8,128,7,5,0.18566767519423624
8,128,7,6,0.0902743060234043
8,128,7,7,0.02518681677084503
8,128,7,8,0.003217006779993701
8,128,8,1,0.20694131317899725
8,128,8,2,0.10962879915185132
8,128,8,3,0.15893774648723305
8,128,8,4,0.22014634041036601
8,128,8,5,0.18566768281380464
8,128,8,6,0.09027428434382366
8,128,8,7,0.02518682516078944
8,128,8,8,0.003217008453134508
8,128,9,1,0.20694132750833205
8,128,9,2,0.1096288236563421
8,128,9,3,0.1589378135045364
8,128,9,4,0.22014629330141616
8,128,9,5,0.18566761254886913
8,128,9,6,0.09027428172495323
8,128,9,7,0.02518684084169048
8,128,9,8,0.003217006913860453
8,128,10,1,0.20694133609275878
8,128,10,2,0.10962879243248812
8,128,10,3,0.15893775457408063
8,128,10,4,0.22014632562636088
8,128,10,5,0.1856676360240322
8,128,10,6,0.09027431501868635
8,128,10,7,0.02518683586205688
8,128,10,8,0.0032170043695363146
8,128,11,1,0.20694132296932885
8,128,11,2,0.10962880279116596
8,128,11,3,0.1589378525237823
8,128,11,4,0.22014633902704317
8,128,11,5,0.1856676499674608
8,128,11,6,0.09027420236217266
8,128,11,7,0.025186830031456376
8,128,11,8,0.0032170003275899823
8,128,12,1,0.2069412881547985
8,128,12,2,0.10962877197639047
8,128,12,3,0.1589377659814562
8,128,12,4,0.22014645403248745
8,128,12,5,0.18566759911172637
8,128,12,6,0.09027427739667647
8,128,12,7,0.02518683372927694
8,128,12,8,0.0032170096171876108
8,128,13,1,0.20694129709899328
8,128,13,2,0.10962882171938804
8,128,13,3,0.15893778407847348
8,128,13,4,0.2201463899588102
8,128,13,5,0.1856676148558821
8,128,13,6,0.090274251932043
8,128,13,7,0.025186827189302433
8,128,13,8,0.003217013167107525
8,128,14,1,0.2069412715151047
8,128,14,2,0.10962881590857829
8,128,14,3,0.15893776971339743
8,128,14,4,0.22014636924192776
8,128,14,5,0.18566770709775524
8,128,14,6,0.09027423479678515
8,128,14,7,0.02518682149569411
8,128,14,8,0.0032170102307571957
8,128,15,1,0.20694129516570142
8,128,15,2,0.10962882242587972
8,128,15,3,0.15893776242345364
8,128,15,4,0.2201463356755889
8,128,15,5,0.18566769478322556
8,128,15,6,0.09027425177857516
8,128,15,7,0.025186825534752485
8,128,15,8,0.0032170122128229164
8,128,16,1,0.20694131844991406
8,128,16,2,0.1096287780669994
8,128,16,3,0.15893771955559058
8,128,16,4,0.2201463794472617
8,128,16,5,0.18566767779965576
8,128,16,6,0.09027429292370806
8,128,16,7,0.02518683216462555
8,128,16,8,0.003217001592244794
8,128,17,1,0.2069412769807109
8,128,17,2,0.10962879895875903
8,128,17,3,0.15893775863143322
8,128,17,4,0.22014641908407623
8,128,17,5,0.1856676740265939
8,128,17,6,0.0902742271335333
8,128,17,7,0.025186836496316374
8,128,17,8,0.003217008688577013
8,128,18,1,0.2069412921337587
8,128,18,2,0.10962875709890459
8,128,18,3,0.15893782618736654
8,128,18,4,0.22014641571998197
8,128,18,5,0.1856676112099207
8,128,18,6,0.090274266571513
8,128,18,7,0.025186821787951702
8,128,18,8,0.0032170092906030063
8,128,19,1,0.20694128903047143
8,128,19,2,0.10962876367164008
8,128,19,3,0.15893780701378926
8,128,19,4,0.22014640239024957
8,128,19,5,0.18566766438670643
8,128,19,6,0.09027423089547278
8,128,19,7,0.025186833779060346
8,128,19,8,0.003217008832610176
8,128,20,1,0.2069412851862501
8,128,20,2,0.10962879667424863
8,128,20,3,0.15893777421422245
8,128,20,4,0.22014641454103354
8,128,20,5,0.18566764114838352
8,128,20,6,0.09027426050070594
8,128,20,7,0.02518681791794483
8,128,20,8,0.0032170098172110925
8,128,21,1,0.20694128660198505
8,128,21,2,0.10962878648019289
8,128,21,3,0.1589378068636824
8,128,21,4,0.22014638250154692
8,128,21,5,0.18566766742808713
8,128,21,6,0.09027423263146855
8,128,21,7,0.025186835384818213
8,128,21,8,0.003217002108218718
8,128,22,1,0.2069413202934142
8,128,22,2,0.10962877414089477
8,128,22,3,0.15893776030875978
8,128,22,4,0.22014636387035555
8,128,22,5,0.18566766817478203
8,128,22,6,0.09027426921972703
8,128,22,7,0.02518683824972417
8,128,22,8,0.003217005742342437
8,128,23,1,0.20694130885885348
8,128,23,2,0.10962881332455557
8,128,23,3,0.15893778325648386
8,128,23,4,0.22014635188775544
8,128,23,5,0.18566769975631306
8,128,23,6,0.09027423799509554
8,128,23,7,0.025186807300835574
8,128,23,8,0.003216997620107511
8,128,24,1,0.20694130205850744
8,128,24,2,0.10962880482601521
8,128,24,3,0.15893775514979516
8,128,24,4,0.2201464179088359
8,128,24,5,0.18566765232944069
8,128,24,6,0.09027425040779552
8,128,24,7,0.02518681727727388
8,128,24,8,0.003217000042336284
8,128,25,1,0.20694131854071124
8,128,25,2,0.10962880756768298
8,128,25,3,0.15893779051652954
8,128,25,4,0.2201463549675092
8,128,25,5,0.1856676626832403
8,128,25,6,0.09027423389293371
8,128,25,7,0.02518683122036265
8,128,25,8,0.003217000611030363
8,128,26,1,0.20694129141460071
8,128,26,2,0.10962877683344939
8,128,26,3,0.1589377817853631
8,128,26,4,0.22014636242415145
8,128,26,5,0.1856676950543926
8,128,26,6,0.09027427475359989
8,128,26,7,0.025186815949355568
8,128,26,8,0.003217001785087278
8,128,27,1,0.20694132949903127
8,128,27,2,0.10962876315596844
8,128,27,3,0.15893778302463135
8,128,27,4,0.22014632488979466
8,128,27,5,0.1856677235303326
8,128,27,6,0.09027423554006495
8,128,27,7,0.025186833030844707
8,128,27,8,0.003217007329332014
8,128,28,1,0.20694131197227056
8,128,28,2,0.10962879403087909
8,128,28,3,0.15893776711029978
8,128,28,4,0.22014637244261057
8,128,28,5,0.18566764590860424
8,128,28,6,0.09027427507768301
8,128,28,7,0.025186824993459256
8,128,28,8,0.0032170084641932988
8,128,29,1,0.20694129326696376
8,128,29,2,0.10962883359493471
8,128,29,3,0.15893780523561873
8,128,29,4,0.22014631785874056
8,128,29,5,0.18566766599234405
8,128,29,6,0.09027425794784347
8,128,29,7,0.025186820148200024
8,128,29,8,0.003217005955354444
8,128,30,1,0.2069413089382266
8,128,30,2,0.10962877135781249
8,128,30,3,0.15893777609651386
8,128,30,4,0.22014641453531497
8,128,30,5,0.1856676485622579
8,128,30,6,0.09027426183209707
8,128,30,7,0.02518681797015644
8,128,30,8,0.0032170007076206585
8,128,31,1,0.20694127590368344
8,128,31,2,0.10962876453632289
8,128,31,3,0.15893775558963494
8,128,31,4,0.22014638478091988
8,128,31,5,0.1856677200077976
8,128,31,6,0.09027426132647508
8,128,31,7,0.025186827693440772
8,128,31,8,0.003217010161725292
8,128,32,1,0.20694129828424537
8,128,32,2,0.10962878864406618
8,128,32,3,0.15893774018509774
8,128,32,4,0.22014638204548834
8,128,32,5,0.18566768009772244
8,128,32,6,0.09027426830566897
8,128,32,7,0.0251868309270156
8,128,32,8,0.003217011510695305
8,128,33,1,0.20694129681962284
8,128,33,2,0.10962879509269373
8,128,33,3,0.1589377977634271
8,128,33,4,0.22014635871262508
8,128,33,5,0.18566764392437612
8,128,33,6,0.09027430662972884
8,128,33,7,0.02518680112492923
8,128,33,8,0.003216999932597057
8,128,34,1,0.20694132060959086
8,128,34,2,0.10962876850719007
8,128,34,3,0.1589377365542221
8,128,34,4,0.22014640908440186
8,128,34,5,0.18566770787557216
8,128,34,6,0.09027425376415243
8,128,34,7,0.025186809603775635
8,128,34,8,0.00321699400109502
8,128,35,1,0.20694133037140325
8,128,35,2,0.10962870900406174
8,128,35,3,0.158937771918055
8,128,35,4,0.22014640197623472
8,128,35,5,0.1856676874070166
8,128,35,6,0.09027428095802922
8,128,35,7,0.025186823902291464
8,128,35,8,0.0032169944629080313
8,128,36,1,0.20694129229342295
8,128,36,2,0.10962878154506556
8,128,36,3,0.15893779417914478
8,128,36,4,0.22014637629798778
8,128,36,5,0.18566766545045588
8,128,36,6,0.09027423779618161
8,128,36,7,0.025186846582630703
8,128,36,8,0.003217005855110839
8,128,37,1,0.2069413094537769
8,128,37,2,0.10962873715296935
8,128,37,3,0.15893775612494027
8,128,37,4,0.2201464094733394
8,128,37,5,0.18566769609782283
8,128,37,6,0.09027426399818243
8,128,37,7,0.025186817946539406
8,128,37,8,0.0032170097524292372
8,128,38,1,0.2069412881525727
8,128,38,2,0.10962878248045713
8,128,38,3,0.15893779665414623
8,128,38,4,0.22014637157039535
8,128,38,5,0.18566768013969318
8,128,38,6,0.09027423495067664
8,128,38,7,0.02518683782179945
8,128,38,8,0.0032170082302593627
8,128,39,1,0.20694127221517475
8,128,39,2,0.10962878065411069
8,128,39,3,0.1589377944402555
8,128,39,4,0.2201463921573673
8,128,39,5,0.18566767228068462
8,128,39,6,0.090274265490663
8,128,39,7,0.025186823944917502
8,128,39,8,0.0032169988168264606
8,128,40,1,0.20694131502775967
8,128,40,2,0.10962878743680644
8,128,40,3,0.15893772654138238
8,128,40,4,0.220146384002552
8,128,40,5,0.1856676857465757
8,128,40,6,0.09027424896873522
8,128,40,7,0.02518685253963229
8,128,40,8,0.0032169997365562313
8,128,41,1,0.20694127809650523
8,128,41,2,0.10962871529245305
8,128,41,3,0.1589377990405459
8,128,41,4,0.22014643769498854
8,128,41,5,0.18566764845001565
8,128,41,6,0.09027428843128431
8,128,41,7,0.02518682848026579
8,128,41,8,0.003217004513941415
8,128,42,1,0.20694130721652704
8,128,42,2,0.10962878489359346
8,128,42,3,0.1589377794042151
8,128,42,4,0.2201463426829148
8,128,42,5,0.18566768021806768
8,128,42,6,0.09027426521635855
8,128,42,7,0.025186835572729948
8,128,42,8,0.0032170047955936277
8,128,43,1,0.20694130130616767
8,128,43,2,0.10962879447822708
8,128,43,3,0.1589377395704484
8,128,43,4,0.22014633536672853
8,128,43,5,0.1856677029181947
8,128,43,6,0.09027427590465578
8,128,43,7,0.025186845023889057
8,128,43,8,0.0032170054316887926
8,128,44,1,0.20694130837106578
8,128,44,2,0.10962877098060621
8,128,44,3,0.15893776438754395
8,128,44,4,0.22014637973358012
8,128,44,5,0.18566766305079035
8,128,44,6,0.09027428777006917
8,128,44,7,0.025186819648687544
8,128,44,8,0.003217006057656892
8,128,45,1,0.20694130383323284
8,128,45,2,0.10962880086301068
8,128,45,3,0.1589377974917862
8,128,45,4,0.22014638345643736
8,128,45,5,0.1856676419205901
8,128,45,6,0.09027424833778767
8,128,45,7,0.025186808464933687
8,128,45,8,0.0032170156322213566
8,128,46,1,0.20694130607966102
8,128,46,2,0.10962874872483135
8,128,46,3,0.1589377908271984
8,128,46,4,0.2201463755403747
8,128,46,5,0.18566768325285243
8,128,46,6,0.09027425516721274
8,128,46,7,0.025186836673323554
8,128,46,8,0.0032170037345457593
8,128,47,1,0.2069413101589789
8,128,47,2,0.10962875547078925
8,128,47,3,0.15893776614972552
8,128,47,4,0.22014638506054432
8,128,47,5,0.18566767351325997
8,128,47,6,0.09027427529600104
8,128,47,7,0.02518682438634516
8,128,47,8,0.003217009964355884
8,128,48,1,0.20694129964759506
8,128,48,2,0.10962876170445224
8,128,48,3,0.15893779444407452
8,128,48,4,0.22014639813838482
8,128,48,5,0.18566766226879702
8,128,48,6,0.09027424244592032
8,128,48,7,0.02518683920469339
8,128,48,8,0.0032170021460826686
8,256,0,1,0.1100424475277869
8,256,0,2,0.10100491654407191
8,256,0,3,0.20164129832142708
8,256,0,4,0.25221910791903546
8,256,0,5,0.2017761926610167
8,256,0,6,0.1008877992950714
8,256,0,7,0.028825088968119833
8,256,0,8,0.0036031487634706387
8,256,1,1,0.1100424610633975
8,256,1,2,0.10100490306375992
8,256,1,3,0.20164131740753355
8,256,1,4,0.2522191107968013
8,256,1,5,0.2017762071154881
8,256,1,6,0.10088777773952474
8,256,1,7,0.028825087860176693
8,256,1,8,0.003603134953318219
8,256,2,1,0.11004244259329289
8,256,2,2,0.10100490097233798
8,256,2,3,0.20164134208972936
8,256,2,4,0.25221905305128295
8,256,2,5,0.2017761842953202
8,256,2,6,0.10088784100384988
8,256,2,7,0.028825098024930593
8,256,2,8,0.0036031379692562796
8,256,3,1,0.11004243697548022
8,256,3,2,0.10100490376811597
8,256,3,3,0.20164132744186314
8,256,3,4,0.25221911235090816
8,256,3,5,0.2017762044235964
8,256,3,6,0.1008877852948858
8,256,3,7,0.02882509554008983
8,256,3,8,0.0036031342050605792
8,256,4,1,0.1100424703084184
8,256,4,2,0.10100489553109711
8,256,4,3,0.20164138204971443
8,256,4,4,0.25221906711088027
8,256,4,5,0.20177613595408483
8,256,4,6,0.10088780679297621
8,256,4,7,0.028825107573287063
8,256,4,8,0.0036031346795416088
8,256,5,1,0.11004244552662602
8,256,5,2,0.10100490294452302
8,256,5,3,0.2016413472198542
8,256,5,4,0.2522190901732438
8,256,5,5,0.2017761701127952
8,256,5,6,0.1008878200020102
8,256,5,7,0.02882509345912521
8,256,5,8,0.0036031305618225247
8,256,6,1,0.11004242992854701
8,256,6,2,0.10100487415827003
8,256,6,3,0.20164132141481736
8,256,6,4,0.25221909146818133
8,256,6,5,0.20177622034559806
8,256,6,6,0.10088783226452679
8,256,6,7,0.028825092961770465
8,256,6,8,0.0036031374582888545
8,256,7,1,0.1100424413623883
8,256,7,2,0.10100486762960788
8,256,7,3,0.20164131303412228
8,256,7,4,0.2522191123835021
8,256,7,5,0.20177621334841
8,256,7,6,0.1008878476597705
8,256,7,7,0.02882508600470959
8,256,7,8,0.003603118577489442
8,256,8,1,0.11004244988794763
8,256,8,2,0.10100487662918461
8,256,8,3,0.20164136473072222
8,256,8,4,0.252219066030131
8,256,8,5,0.201776181237591
8,256,8,6,0.10088783196581216
8,256,8,7,0.028825093465407504
8,256,8,8,0.0036031360532038877
8,256,9,1,0.11004244699863752
8,256,9,2,0.10100490116427296
8,256,9,3,0.2016413635292118
8,256,9,4,0.2522190564228116
8,256,9,5,0.20177620965958407
8,256,9,6,0.10088779051145375
8,256,9,7,0.028825094668173804
8,256,9,8,0.00360313704585437
8,256,10,1,0.11004245982911658
8,256,10,2,0.10100489139182871
8,256,10,3,0.20164137672640464
8,256,10,4,0.25221906870139527
8,256,10,5,0.2017762106879026
8,256,10,6,0.1008877708860505
8,256,10,7,0.028825082868416448
8,256,10,8,0.0036031389088853004
8,256,11,1,0.11004246196756676
8,256,11,2,0.10100487890428388
8,256,11,3,0.20164136221336296
8,256,11,4,0.25221911633832855
8,256,11,5,0.20177616689288877
8,256,11,6,0.10088780892351565
8,256,11,7,0.028825076235845154
8,256,11,8,0.0036031285242082533
8,256,12,1,0.11004245306105156
8,256,12,2,0.10100487861390048
8,256,12,3,0.20164134341305243
8,256,12,4,0.25221908957333466
8,256,12,5,0.20177619630615537
8,256,12,6,0.10088778477457898
8,256,12,7,0.028825113869488266
8,256,12,8,0.0036031403884380646
8,256,13,1,0.11004243958646467
8,256,13,2,0.10100487524339367
8,256,13,3,0.20164133351188218
8,256,13,4,0.2522191031918155
8,256,13,5,0.20177617954406532
8,256,13,6,0.10088782723741237
8,256,13,7,0.028825103672086103
8,256,13,8,0.0036031380128803085
8,256,14,1,0.11004241848365506
8,256,14,2,0.10100490039533963
8,256,14,3,0.20164128947945556
8,256,14,4,0.2522191519047302
8,256,14,5,0.20177615587799863
8,256,14,6,0.10088785299818724
8,256,14,7,0.028825086587380165
8,256,14,8,0.003603144273253604
8,256,15,1,0.11004246999769296
8,256,15,2,0.10100490894849931
8,256,15,3,0.20164138081068783
8,256,15,4,0.25221907534765076
8,256,15,5,0.20177615542754074
8,256,15,6,0.10088778924174223
8,256,15,7,0.02882508659366004
8,256,15,8,0.0036031336325262507
8,256,16,1,0.11004242923052567
8,256,16,2,0.10100486900854899
8,256,16,3,0.20164141937717947
8,256,16,4,0.25221906094260976
8,256,16,5,0.2017761697430229
8,256,16,6,0.10088782229179054
8,256,16,7,0.028825090445466463
8,256,16,8,0.003603138960856153
8,256,17,1,0.1100424490093897
8,256,17,2,0.10100491452624298
8,256,17,3,0.2016413201903369
8,256,17,4,0.25221906489261875
8,256,17,5,0.20177620968266857
8,256,17,6,0.10088780863843064
8,256,17,7,0.028825097960535038
8,256,17,8,0.0036031350997775442
8,256,18,1,0.11004245134950848
8,256,18,2,0.10100488563744359
8,256,18,3,0.20164134005247572
8,256,18,4,0.252219047355827
8,256,18,5,0.20177616139432036
8,256,18,6,0.10088786145959297
8,256,18,7,0.028825108640390232
8,256,18,8,0.0036031441104417052
8,256,19,1,0.11004246600190923
8,256,19,2,0.1010048980962114
8,256,19,3,0.20164127500623183
8,256,19,4,0.2522191159784865
8,256,19,5,0.20177619986165599
8,256,19,6,0.1008878176903867
8,256,19,7,0.02882508964096469
8,256,19,8,0.003603137724153458
8,256,20,1,0.11004246286499124
8,256,20,2,0.101004881214262
8,256,20,3,0.2016413143631142
8,256,20,4,0.2522190771767379
8,256,20,5,0.20177618318059143
8,256,20,6,0.10088785538114535
8,256,20,7,0.028825083339294438
8,256,20,8,0.0036031424798635436
8,256,21,1,0.11004244826950453
8,256,21,2,0.10100488863423154
8,256,21,3,0.20164135701905242
8,256,21,4,0.25221902271737495
8,256,21,5,0.20177623289636867
8,256,21,6,0.1008878367500601
8,256,21,7,0.028825072990536955
8,256,21,8,0.003603140722870707
8,256,22,1,0.11004245317652236
8,256,22,2,0.10100488378167319
8,256,22,3,0.20164133317893945
8,256,22,4,0.2522190334259641
8,256,22,5,0.2017762335974046
8,256,22,6,0.10088782719731253
8,256,22,7,0.028825094516815548
8,256,22,8,0.0036031411253681996
8,256,23,1,0.11004243924824379
8,256,23,2,0.10100486728899295
8,256,23,3,0.20164130156899177
8,256,23,4,0.2522191161633113
8,256,23,5,0.20177620431640553
8,256,23,6,0.10088786233681205
8,256,23,7,0.028825069779941943
8,256,23,8,0.003603139297300746
8,256,24,1,0.11004243545575768
8,256,24,2,0.10100491350374388
8,256,24,3,0.20164131476124228
8,256,24,4,0.2522191104982146
8,256,24,5,0.20177617034064488
8,256,24,6,0.10088781541880236
8,256,24,7,0.028825113228580727
8,256,24,8,0.0036031267930136013
8,256,25,1,0.11004245287234231
8,256,25,2,0.10100487404987461
8,256,25,3,0.20164134413787976
8,256,25,4,0.25221901862961094
8,256,25,5,0.20177623319122132
8,256,25,6,0.1008878353565405
8,256,25,7,0.0288251073023362
8,256,25,8,0.003603134460194409
8,256,26,1,0.1100424472540376
8,256,26,2,0.10100488156681084
8,256,26,3,0.20164133129107323
8,256,26,4,0.25221913777604127
8,256,26,5,0.20177616994895106
8,256,26,6,0.10088782831661267
8,256,26,7,0.028825068897501048
8,256,26,8,0.003603134948972257
8,256,27,1,0.1100424634551851
8,256,27,2,0.10100481007729445
8,256,27,3,0.2016413486215539
8,256,27,4,0.25221911737504155
8,256,27,5,0.20177619157624832
8,256,27,6,0.1008878444345324
8,256,27,7,0.028825088052825097
8,256,27,8,0.003603136407319244
8,256,28,1,0.11004244997103835
8,256,28,2,0.1010049002039369
8,256,28,3,0.2016413386214643
8,256,28,4,0.2522190950376973
8,256,28,5,0.20177619281252065
8,256,28,6,0.10088781441482132
8,256,28,7,0.028825073442672735
8,256,28,8,0.0036031354958484235
8,256,29,1,0.11004243158025587
8,256,29,2,0.10100488394203998
8,256,29,3,0.20164129403486464
8,256,29,4,0.25221913031022836
8,256,29,5,0.20177622367967482
8,256,29,6,0.10088781870947743
8,256,29,7,0.028825084596391166
8,256,29,8,0.003603133147067815
8,256,30,1,0.11004245427635911
8,256,30,2,0.1010048783092149
8,256,30,3,0.20164137564608653
8,256,30,4,0.25221905485223
8,256,30,5,0.20177618286123847
8,256,30,6,0.10088784443640274
8,256,30,7,0.028825068982224013
8,256,30,8,0.00360314063624409
8,256,31,1,0.11004246016373845
8,256,31,2,0.10100485418216569
8,256,31,3,0.2016413596231268
8,256,31,4,0.2522190925794476
8,256,31,5,0.20177619236794306
8,256,31,6,0.10088781432792097
8,256,31,7,0.028825089286539714
8,256,31,8,0.0036031374691177787
8,256,32,1,0.11004246848086373
8,256,32,2,0.10100486029951204
8,256,32,3,0.201641355201105
8,256,32,4,0.2522190849549011
8,256,32,5,0.20177616951927066
8,256,32,6,0.10088783754059813
8,256,32,7,0.028825087177255897
8,256,32,8,0.0036031368264934673
8,256,33,1,0.11004245102639826
8,256,33,2,0.10100487183577891
8,256,33,3,0.20164136191449708
8,256,33,4,0.25221905772265424
8,256,33,5,0.20177621451596353
8,256,33,6,0.1008878222694299
8,256,33,7,0.028825092921326192
8,256,33,8,0.0036031277939518685
8,256,34,1,0.11004245045912854
8,256,34,2,0.10100489256277115
8,256,34,3,0.2016413573189847
8,256,34,4,0.25221904451196353
8,256,34,5,0.20177619442792075
8,256,34,6,0.10088783052888292
8,256,34,7,0.028825093499704295
8,256,34,8,0.0036031366906440604
8,256,35,1,0.11004245248399194
8,256,35,2,0.10100484874998608
8,256,35,3,0.20164140764813393
8,256,35,4,0.25221907943743294
8,256,35,5,0.2017761880407659
8,256,35,6,0.10088781619849438
8,256,35,7,0.02882507186568744
8,256,35,8,0.0036031355755074793
8,256,36,1,0.11004245035928877
8,256,36,2,0.10100486925862535
8,256,36,3,0.20164136046568623
8,256,36,4,0.25221907209933575
8,256,36,5,0.20177620434377014
8,256,36,6,0.10088782804257539
8,256,36,7,0.028825082037978383
8,256,36,8,0.0036031333927399657
8,256,37,1,0.11004243374185392
8,256,37,2,0.1010048951503054
8,256,37,3,0.20164136876003613
8,256,37,4,0.2522190602185514
8,256,37,5,0.20177619341675673
8,256,37,6,0.1008878292336356
8,256,37,7,0.028825084744848194
8,256,37,8,0.0036031347340125925
8,256,38,1,0.11004245159587579
8,256,38,2,0.10100486697504564
8,256,38,3,0.2016412699140606
8,256,38,4,0.2522191188881984
8,256,38,5,0.2017762015684788
8,256,38,6,0.10088785845335567
8,256,38,7,0.028825093834355758
8,256,38,8,0.003603138770629298
8,256,39,1,0.11004246739005952
8,256,39,2,0.10100488724786831
8,256,39,3,0.20164136608894095
8,256,39,4,0.25221903181160865
8,256,39,5,0.20177621434764093
8,256,39,6,0.1008878211501434
8,256,39,7,0.02882507772129192
8,256,39,8,0.003603134242446411
8,256,40,1,0.11004246960142887
8,256,40,2,0.10100493537663152
8,256,40,3,0.20164135307111788
8,256,40,4,0.2522190190409607
8,256,40,5,0.20177618507653866
8,256,40,6,0.10088781954353783
8,256,40,7,0.02882507926708988
8,256,40,8,0.003603139022694569
8,256,41,1,0.11004245903049598
8,256,41,2,0.10100493191249335
8,256,41,3,0.2016413876932901
8,256,41,4,0.2522190659942068
8,256,41,5,0.20177616956069663
8,256,41,6,0.10088780113142652
8,256,41,7,0.02882505510700969
8,256,41,8,0.0036031295703809574
8,256,42,1,0.11004244825434943
8,256,42,2,0.10100488789210633
8,256,42,3,0.20164136974118957
8,256,42,4,0.2522190788362872
8,256,42,5,0.2017761599054515
8,256,42,6,0.10088779557429109
8,256,42,7,0.028825122475374387
8,256,42,8,0.0036031373209504114
8,256,43,1,0.11004248096248335
8,256,43,2,0.10100487372357622
8,256,43,3,0.20164134173401144
8,256,43,4,0.2522190498515155
8,256,43,5,0.20177621204485188
8,256,43,6,0.10088781249236461
8,256,43,7,0.028825099948357476
8,256,43,8,0.0036031292428395237
8,256,44,1,0.11004245264945044
8,256,44,2,0.10100490471270887
8,256,44,3,0.20164134906510855
8,256,44,4,0.25221907140514305
8,256,44,5,0.2017761947603824
8,256,44,6,0.10088781189569483
8,256,44,7,0.02882507681954591
8,256,44,8,0.003603138691965957
8,256,45,1,0.11004244023539594
8,256,45,2,0.10100487075637975
8,256,45,3,0.20164134079405446
8,256,45,4,0.252219138634282
8,256,45,5,0.2017761348733635
8,256,45,6,0.10088785053196456
8,256,45,7,0.028825094019366018
8,256,45,8,0.0036031301551937953
8,256,46,1,0.11004246430427528
8,256,46,2,0.10100489298134412
8,256,46,3,0.20164127925938466
8,256,46,4,0.25221911054645035
8,256,46,5,0.2017762252364269
8,256,46,6,0.1008877896681364
8,256,46,7,0.02882509566205334
8,256,46,8,0.003603142341928902
8,256,47,1,0.11004246895138331
8,256,47,2,0.10100484731448274
8,256,47,3,0.20164133506992732
8,256,47,4,0.2522190697883188
8,256,47,5,0.20177625197489643
8,256,47,6,0.10088779748004717
8,256,47,7,0.02882509785925235
8,256,47,8,0.003603131561691908
8,256,48,1,0.11004245402909368
8,256,48,2,0.10100485860722275
8,256,48,3,0.20164135286827667
8,256,48,4,0.252219097422604
8,256,48,5,0.20177622791532224
8,256,48,6,0.10088778155289749
8,256,48,7,0.028825085176202116
8,256,48,8,0.003603142428381112
8,256,49,1,0.11004245271053939
8,256,49,2,0.10100493208428243
8,256,49,3,0.20164134307955206
8,256,49,4,0.25221910500456396
8,256,49,5,0.20177615775281338
8,256,49,6,0.10088778064431594
8,256,49,7,0.0288250920382577
8,256,49,8,0.0036031366856752443
8,512,0,1,0.05707423264839799
8,512,0,2,0.10689035739700703
8,512,0,3,0.21378076565521498
8,512,0,4,0.2672259483347134
8,512,0,5,0.21378072644510396
8,512,0,6,0.10689035125421707
8,512,0,7,0.030540109280614243
8,512,0,8,0.0038175089847311
8,512,1,1,0.05707423818532137
8,512,1,2,0.10689038291046711
8,512,1,3,0.21378072452096164
8,512,1,4,0.26722579864528684
8,512,1,5,0.2137808083723301
8,512,1,6,0.10689040026361674
8,512,1,7,0.03054012592241611
8,512,1,8,0.0038175211795999447
8,512,2,1,0.0570742566490649
8,512,2,2,0.10689036382972505
8,512,2,3,0.2137807087698865
8,512,2,4,0.2672259483764362
8,512,2,5,0.21378071707714935
8,512,2,6,0.10689039411131952
8,512,2,7,0.03054009560227947
8,512,2,8,0.003817515584139018
8,512,3,1,0.05707423850271858
8,512,3,2,0.1068903903517569
8,512,3,3,0.21378066356711273
8,512,3,4,0.26722600516962586
8,512,3,5,0.21378072686073313
8,512,3,6,0.10689036881819414
8,512,3,7,0.030540106344643023
8,512,3,8,0.0038175003852157613
8,512,4,1,0.05707424975987678
8,512,4,2,0.10689035992796611
8,512,4,3,0.21378075522564138
8,512,4,4,0.2672259483749693
8,512,4,5,0.21378072577921095
8,512,4,6,0.1068903332635673
8,512,4,7,0.030540110619933267
8,512,4,8,0.0038175170488349425
8,512,5,1,0.057074263435582376
8,512,5,2,0.10689037498211412
8,512,5,3,0.21378074335818195
8,512,5,4,0.26722590659093587
8,512,5,5,0.21378070897837015
8,512,5,6,0.1068903671925739
8,512,5,7,0.03054012207189814
8,512,5,8,0.0038175133903434215
8,512,6,1,0.057074236364936706
8,512,6,2,0.10689035973798758
8,512,6,3,0.21378071348163533
8,512,6,4,0.26722592762541036
8,512,6,5,0.21378074045170353
8,512,6,6,0.10689038402828796
8,512,6,7,0.030540127138586524
8,512,6,8,0.0038175111714520297
8,512,7,1,0.057074251070733925
8,512,7,2,0.10689033819689796
8,512,7,3,0.2137807601116376
8,512,7,4,0.267225946597516
8,512,7,5,0.2137807308836975
8,512,7,6,0.10689033374958828
8,512,7,7,0.030540121761593417
8,512,7,8,0.0038175176283354556
8,512,8,1,0.05707423990255723
8,512,8,2,0.10689037059967631
8,512,8,3,0.21378071481126076
8,512,8,4,0.26722595613880107
8,512,8,5,0.21378072725132025
8,512,8,6,0.10689038263781904
8,512,8,7,0.030540099617800995
8,512,8,8,0.0038175090407644875
8,512,9,1,0.05707426517981682
8,512,9,2,0.10689034126215441
8,512,9,3,0.21378068283254206
8,512,9,4,0.2672259955592187
8,512,9,5,0.2137807651541491
8,512,9,6,0.1068903544338331
8,512,9,7,0.03054009318324728
8,512,9,8,0.003817502395038429
8,512,10,1,0.0570742742132848
8,512,10,2,0.10689035121123709
8,512,10,3,0.21378075542601896
8,512,10,4,0.26722591714345506
8,512,10,5,0.21378072987209984
8,512,10,6,0.10689035792854905
8,512,10,7,0.030540106809917287
8,512,10,8,0.0038175073954379458
8,512,11,1,0.057074215216162835
8,512,11,2,0.10689037601505832
8,512,11,3,0.2137808261778859
8,512,11,4,0.26722592329532685
8,512,11,5,0.21378073340786943
8,512,11,6,0.10689031358870012
8,512,11,7,0.03054009995003917
8,512,11,8,0.0038175123489574327
8,512,12,1,0.05707425653356105
8,512,12,2,0.10689039376280036
8,512,12,3,0.2137807206415791
8,512,12,4,0.26722588463253766
8,512,12,5,0.21378074659204574
8,512,12,6,0.10689039133922026
8,512,12,7,0.03054009719101954
8,512,12,8,0.003817509307236169
8,512,13,1,0.05707426111802203
8,512,13,2,0.10689031791857886
8,512,13,3,0.21378080006272143
8,512,13,4,0.26722592696763464
8,512,13,5,0.21378069315317624
8,512,13,6,0.10689038221410839
8,512,13,7,0.030540103002595454
8,512,13,8,0.0038175155631628667
8,512,14,1,0.057074244815762086
8,512,14,2,0.10689036509988999
8,512,14,3,0.21378075708535133
8,512,14,4,0.2672259108654534
8,512,14,5,0.21378072207150048
8,512,14,6,0.10689036656861245
8,512,14,7,0.030540123698828192
8,512,14,8,0.0038175097946021594
8,512,15,1,0.057074259651532226
8,512,15,2,0.10689035015384775
8,512,15,3,0.21378075913479722
8,512,15,4,0.2672259260938282
8,512,15,5,0.21378073393035565
8,512,15,6,0.10689037956780886
8,512,15,7,0.03054008369631177
8,512,15,8,0.0038175077715183335
8,512,16,1,0.05707425249116398
8,512,16,2,0.10689036370470872
8,512,16,3,0.21378073126250224
8,512,16,4,0.2672259647753888
8,512,16,5,0.2137806865758075
8,512,16,6,0.10689038864185559
8,512,16,7,0.03054011251185705
8,512,16,8,0.003817500036716092
8,512,17,1,0.05707421372174915
8,512,17,2,0.10689035129453034
8,512,17,3,0.21378074362807054
8,512,17,4,0.26722589356719945
8,512,17,5,0.21378078998015324
8,512,17,6,0.10689038638591007
8,512,17,7,0.03054011579360432
8,512,17,8,0.0038175056287829082
8,512,18,1,0.05707425218992175
8,512,18,2,0.10689041573650275
8,512,18,3,0.21378072460421263
8,512,18,4,0.2672259031951984
8,512,18,5,0.21378077020649375
8,512,18,6,0.10689033478983315
8,512,18,7,0.030540097975145904
8,512,18,8,0.00381750130269159
8,512,19,1,0.05707428241046491
8,512,19,2,0.10689033327797443
8,512,19,3,0.21378074676701697
8,512,19,4,0.26722596899068596
8,512,19,5,0.21378068325001393
8,512,19,6,0.1068903597808561
8,512,19,7,0.030540103323985844
8,512,19,8,0.003817522199001884
8,512,20,1,0.0570742634917745
8,512,20,2,0.10689036761609053
8,512,20,3,0.21378070088231477
8,512,20,4,0.2672259498223756
8,512,20,5,0.21378070245513459
8,512,20,6,0.10689037961565076
8,512,20,7,0.030540119760210566
8,512,20,8,0.00381751635644867
8,512,21,1,0.05707424966547993
8,512,21,2,0.10689036847872135
8,512,21,3,0.2137807677766932
8,512,21,4,0.2672259386827195
8,512,21,5,0.213780706578627
8,512,21,6,0.10689035862709961
8,512,21,7,0.030540097684350273
8,512,21,8,0.003817512506309082
8,512,22,1,0.057074262800003175
8,512,22,2,0.10689037084085512
8,512,22,3,0.2137807380750084
8,512,22,4,0.26722590931763485
8,512,22,5,0.21378074041745057
8,512,22,6,0.10689034829511584
8,512,22,7,0.030540120980314913
8,512,22,8,0.0038175092736170125
8,512,23,1,0.05707424256279164
8,512,23,2,0.10689036140992471
8,512,23,3,0.21378074787926504
8,512,23,4,0.2672258894214367
8,512,23,5,0.2137807924298302
8,512,23,6,0.10689036130225685
8,512,23,7,0.030540096981284025
8,512,23,8,0.0038175080132108897
8,512,24,1,0.05707428560205406
8,512,24,2,0.10689038332492284
8,512,24,3,0.2137807365039216
8,512,24,4,0.2672258662039136
8,512,24,5,0.21378073722334756
8,512,24,6,0.10689035514456496
8,512,24,7,0.03054011396621043
8,512,24,8,0.003817522031064884
8,512,25,1,0.05707427241071062
8,512,25,2,0.10689038255367424
8,512,25,3,0.2137807593672834
8,512,25,4,0.2672258867562477
8,512,25,5,0.2137807416651738
8,512,25,6,0.1068903733603192
8,512,25,7,0.030540076813868507
8,512,25,8,0.0038175070727225866
8,512,26,1,0.05707424939227171
8,512,26,2,0.10689039305394032
8,512,26,3,0.21378077476769514
8,512,26,4,0.26722587799317526
8,512,26,5,0.21378070322743264
8,512,26,6,0.10689036262771147
8,512,26,7,0.03054013105194013
8,512,26,8,0.0038175078858331416
8,512,27,1,0.05707426001813088
8,512,27,2,0.1068903437656783
8,512,27,3,0.21378073380482898
8,512,27,4,0.26722594943690303
8,512,27,5,0.21378073707207976
8,512,27,6,0.10689034203685313
8,512,27,7,0.03054011934772071
8,512,27,8,0.0038175145178053144
8,512,28,1,0.057074256258243104
8,512,28,2,0.10689034858238423
8,512,28,3,0.2137807284308866
8,512,28,4,0.2672259659132501
8,512,28,5,0.2137807237505868
8,512,28,6,0.1068903603201979
8,512,28,7,0.03054010773013292
8,512,28,8,0.003817509014318368
8,512,29,1,0.05707422983027972
8,512,29,2,0.10689037274391051
8,512,29,3,0.21378069980838205
8,512,29,4,0.2672260025216889
8,512,29,5,0.2137806697946324
8,512,29,6,0.10689040971697643
8,512,29,7,0.030540107013169383
8,512,29,8,0.0038175085709606245
8,512,30,1,0.05707427755571416
8,512,30,2,0.10689038923008733
8,512,30,3,0.21378074058514795
8,512,30,4,0.26722587388987723
8,512,30,5,0.2137807086508763
8,512,30,6,0.10689040388286385
8,512,30,7,0.030540099789524586
8,512,30,8,0.003817506415908512
8,512,31,1,0.05707422790355389
8,512,31,2,0.10689035342018131
8,512,31,3,0.21378071590322587
8,512,31,4,0.26722588152266863
8,512,31,5,0.21378073908023804
8,512,31,6,0.10689044708782555
8,512,31,7,0.030540118840316734
8,512,31,8,0.0038175162419900217
8,512,32,1,0.05707423881101852
8,512,32,2,0.10689034824612667
8,512,32,3,0.21378075229227303
8,512,32,4,0.26722588349421383
8,512,32,5,0.21378076793891793
8,512,32,6,0.10689039899927699
8,512,32,7,0.03054010288244628
8,512,32,8,0.00381750733572683
8,512,33,1,0.057074265761741655
8,512,33,2,0.1068903721267546
8,512,33,3,0.21378073543995257
8,512,33,4,0.26722593096103353
8,512,33,5,0.2137807355183158
8,512,33,6,0.10689033199245783
8,512,33,7,0.030540118537103297
8,512,33,8,0.0038175096626406513
8,512,34,1,0.05707427324687431
8,512,34,2,0.10689040526952587
8,512,34,3,0.213780700970604
8,512,34,4,0.2672258535614244
8,512,34,5,0.21378073738501885
8,512,34,6,0.10689041572107555
8,512,34,7,0.03054009880426102
8,512,34,8,0.003817515041216039
8,512,35,1,0.057074250607348435
8,512,35,2,0.10689032902965195
8,512,35,3,0.21378078578726342
8,512,35,4,0.26722593183896515
8,512,35,5,0.21378075881923309
8,512,35,6,0.10689034092058831
8,512,35,7,0.03054009687767809
8,512,35,8,0.0038175061192715605
8,512,36,1,0.05707426485381749
8,512,36,2,0.10689034682696878
8,512,36,3,0.21378079992829602
8,512,36,4,0.26722585041114294
8,512,36,5,0.21378075262484705
8,512,36,6,0.10689038662398279
8,512,36,7,0.03054009083515696
8,512,36,8,0.0038175078957879316
8,512,37,1,0.05707423253193276
8,512,37,2,0.10689036359372728
8,512,37,3,0.2137806664317589
8,512,37,4,0.26722595821908773
8,512,37,5,0.2137807372869092
8,512,37,6,0.10689041196506983
8,512,37,7,0.030540124975127404
8,512,37,8,0.0038175049963869445
8,512,38,1,0.05707425841575973
8,512,38,2,0.10689034409848185
8,512,38,3,0.21378070354350145
8,512,38,4,0.2672259044216619
8,512,38,5,0.21378081340919142
8,512,38,6,0.10689036515599357
8,512,38,7,0.030540114869030254
8,512,38,8,0.003817496086379631
8,512,39,1,0.05707424175352918
8,512,39,2,0.10689034609589845
8,512,39,3,0.21378080994693796
8,512,39,4,0.2672258767072709
8,512,39,5,0.21378075909633307
8,512,39,6,0.10689035283868707
8,512,39,7,0.030540098273511538
8,512,39,8,0.003817515287832012
8,512,40,1,0.05707426549245448
8,512,40,2,0.10689034506433208
8,512,40,3,0.2137807269252425
8,512,40,4,0.26722598406615156
8,512,40,5,0.21378068782486614
8,512,40,6,0.10689038808046253
8,512,40,7,0.030540086030265656
8,512,40,8,0.0038175165162248354
8,512,41,1,0.05707422823198219
8,512,41,2,0.10689037720882638
8,512,41,3,0.21378070480826947
8,512,41,4,0.2672259079362419
8,512,41,5,0.2137807339352601
8,512,41,6,0.10689042054726676
8,512,41,7,0.030540105078222038
8,512,41,8,0.0038175222539313077
8,512,42,1,0.05707422619110589
8,512,42,2,0.10689039992164533
8,512,42,3,0.21378078135911227
8,512,42,4,0.26722586662063424
8,512,42,5,0.21378076401335944
8,512,42,6,0.1068903783752834
8,512,42,7,0.030540075554959908
8,512,42,8,0.003817507963899406
8,512,43,1,0.05707423700484588
8,512,43,2,0.10689038626194208
8,512,43,3,0.21378072417307167
8,512,43,4,0.26722595123637
8,512,43,5,0.21378069979711128
8,512,43,6,0.10689036824054127
8,512,43,7,0.030540119938664474
8,512,43,8,0.0038175133474534608
8,512,44,1,0.057074252442970624
8,512,44,2,0.10689036888565387
8,512,44,3,0.21378071155466571
8,512,44,4,0.2672259560376326
8,512,44,5,0.21378071549074054
8,512,44,6,0.10689037730578682
8,512,44,7,0.030540112751021302
8,512,44,8,0.003817505531528462
8,1024,0,1,0.03481564855796756
8,1024,0,2,0.10941363794160186
8,1024,0,3,0.21882725127824246
8,1024,0,4,0.2735339276334615
8,1024,0,5,0.21882719429595146
8,1024,0,6,0.10941366587782238
8,1024,0,7,0.03126105427635353
8,1024,0,8,0.003907620138599305
8,1024,1,1,0.03481566204271178
8,1024,1,2,0.10941362850709942
8,1024,1,3,0.21882718942325893
8,1024,1,4,0.2735339842825773
8,1024,1,5,0.21882728050348713
8,1024,1,6,0.10941357220231354
8,1024,1,7,0.03126105693599515
8,1024,1,8,0.0039076261025566775
8,1024,2,1,0.034815611517157695
8,1024,2,2,0.1094136338878614
8,1024,2,3,0.21882725922612947
8,1024,2,4,0.273534112792117
8,1024,2,5,0.2188271067553938
8,1024,2,6,0.10941363286317381
8,1024,2,7,0.03126102247955244
8,1024,2,8,0.003907620478614426
8,1024,3,1,0.034815684221851335
8,1024,3,2,0.10941357685980717
8,1024,3,3,0.21882710644503447
8,1024,3,4,0.27353401565894425
8,1024,3,5,0.21882733969135124
8,1024,3,6,0.10941362018529033
8,1024,3,7,0.031261036335267466
8,1024,3,8,0.003907620602453682
8,1024,4,1,0.03481563090627166
8,1024,4,2,0.10941361436353299
8,1024,4,3,0.21882724232593706
8,1024,4,4,0.27353398120953143
8,1024,4,5,0.2188273144829915
8,1024,4,6,0.10941358972060465
8,1024,4,7,0.031261001441712476
8,1024,4,8,0.003907625549418086
8,1024,5,1,0.034815633219749446
8,1024,5,2,0.10941358102617472
8,1024,5,3,0.218827199488035
8,1024,5,4,0.2735341038249052
8,1024,5,5,0.2188272596251981
8,1024,5,6,0.10941359769054335
8,1024,5,7,0.0312609889332475
8,1024,5,8,0.003907636192146566
8,1024,6,1,0.03481565093621709
8,1024,6,2,0.10941362204185474
8,1024,6,3,0.21882708635099232
8,1024,6,4,0.27353409182137167
8,1024,6,5,0.21882726402752373
8,1024,6,6,0.10941360831084268
8,1024,6,7,0.03126105088614138
8,1024,6,8,0.003907625625056262
8,1024,7,1,0.03481559728400894
8,1024,7,2,0.10941353959022526
8,1024,7,3,0.2188272127862528
8,1024,7,4,0.27353405566833966
8,1024,7,5,0.21882728794898054
8,1024,7,6,0.10941364477528998
8,1024,7,7,0.031261021943945005
8,1024,7,8,0.003907640002957865
8,1024,8,1,0.03481566407261529
8,1024,8,2,0.10941359911356867
8,1024,8,3,0.21882741908722406
8,1024,8,4,0.2735340430212821
8,1024,8,5,0.2188270289446158
8,1024,8,6,0.10941356917992458
8,1024,8,7,0.03126103773549127
8,1024,8,8,0.003907638845278199
8,1024,9,1,0.03481563734366352
8,1024,9,2,0.10941358899751116
8,1024,9,3,0.2188273300559497
8,1024,9,4,0.2735340147363281
8,1024,9,5,0.21882718529255757
8,1024,9,6,0.1094135632724769
8,1024,9,7,0.03126105517720781
8,1024,9,8,0.003907625124305334
8,1024,10,1,0.034815621218835795
8,1024,10,2,0.1094136121856959
8,1024,10,3,0.218827176317457
8,1024,10,4,0.27353410300269043
8,1024,10,5,0.2188272165514869
8,1024,10,6,0.10941359046471602
8,1024,10,7,0.03126105449050511
8,1024,10,8,0.003907625768612849
8,1024,11,1,0.03481563204918811
8,1024,11,2,0.10941361749453254
8,1024,11,3,0.21882720547990858
8,1024,11,4,0.27353401117281634
8,1024,11,5,0.21882727489769896
8,1024,11,6,0.10941360152740644
8,1024,11,7,0.03126102310880451
8,1024,11,8,0.0039076342696443694
8,1024,12,1,0.03481564179436355
8,1024,12,2,0.1094135700839298
8,1024,12,3,0.2188273351214728
8,1024,12,4,0.27353403571843793
8,1024,12,5,0.21882712866748072
8,1024,12,6,0.10941364762263989
8,1024,12,7,0.031261013484650976
8,1024,12,8,0.00390762750702438
8,1024,13,1,0.034815631288621335
8,1024,13,2,0.10941356990476213
8,1024,13,3,0.21882725963294938
8,1024,13,4,0.2735340893603095
8,1024,13,5,0.21882716118264342
8,1024,13,6,0.10941361376982155
8,1024,13,7,0.031261049833008536
8,1024,13,8,0.003907625027884076
8,1024,14,1,0.03481564395117449
8,1024,14,2,0.10941357091567368
8,1024,14,3,0.21882730632861488
8,1024,14,4,0.27353396654028717
8,1024,14,5,0.21882720529494884
8,1024,14,6,0.10941360054758303
8,1024,14,7,0.03126107703621954
8,1024,14,8,0.003907629385498284
8,1024,15,1,0.03481560581930148
8,1024,15,2,0.10941363362674969
8,1024,15,3,0.21882717600690232
8,1024,15,4,0.2735340980071823
8,1024,15,5,0.21882722469963842
8,1024,15,6,0.1094135812575482
8,1024,15,7,0.031261050464999385
8,1024,15,8,0.003907630117678222
8,1024,16,1,0.03481563220153693
8,1024,16,2,0.10941355501154856
8,1024,16,3,0.21882731686017193
8,1024,16,4,0.27353402865667736
8,1024,16,5,0.21882712940250804
8,1024,16,6,0.10941369368441177
8,1024,16,7,0.03126102091956006
8,1024,16,8,0.003907623263585283
8,1024,17,1,0.03481562126443694
8,1024,17,2,0.1094136898230974
8,1024,17,3,0.21882719515343643
8,1024,17,4,0.27353398796761685
8,1024,17,5,0.21882719993598257
8,1024,17,6,0.10941365714449887
8,1024,17,7,0.03126102648061061
8,1024,17,8,0.003907622230320075
8,1024,18,1,0.03481563114540054
8,1024,18,2,0.10941361292514921
8,1024,18,3,0.21882729441363588
8,1024,18,4,0.27353388615005736
8,1024,18,5,0.21882719648583085
8,1024,18,6,0.10941372341029587
8,1024,18,7,0.031261028227878074
8,1024,18,8,0.003907627241752082
8,1024,19,1,0.034815649007304446
8,1024,19,2,0.10941359384908173
8,1024,19,3,0.21882722662833115
8,1024,19,4,0.2735341024202088
8,1024,19,5,0.21882718386289735
8,1024,19,6,0.10941357221339262
8,1024,19,7,0.03126104775943565
8,1024,19,8,0.003907624259348207
8,1024,20,1,0.03481561250769048
8,1024,20,2,0.109413599301402
8,1024,20,3,0.21882722034462507
8,1024,20,4,0.2735340296290002
8,1024,20,5,0.2188273112846483
8,1024,20,6,0.10941355824680168
8,1024,20,7,0.0312610153999773
8,1024,20,8,0.003907653285854899
8,1024,21,1,0.03481565477435124
8,1024,21,2,0.10941351233306723
8,1024,21,3,0.2188272361297533
8,1024,21,4,0.27353416828819255
8,1024,21,5,0.2188271347409978
8,1024,21,6,0.10941363769437584
8,1024,21,7,0.031261021888789854
8,1024,21,8,0.003907634150472271
8,1024,22,1,0.0348156300280507
8,1024,22,2,0.10941365988090386
8,1024,22,3,0.2188272485065529
8,1024,22,4,0.27353398707332427
8,1024,22,5,0.21882719486404562
8,1024,22,6,0.10941361580954254
8,1024,22,7,0.03126102819124694
8,1024,22,8,0.003907635646333224
8,1024,23,1,0.03481562596456286
8,1024,23,2,0.1094136751520183
8,1024,23,3,0.21882717543415292
8,1024,23,4,0.27353409844678156
8,1024,23,5,0.21882717638215018
8,1024,23,6,0.10941359782830083
8,1024,23,7,0.03126102397583655
8,1024,23,8,0.003907626816196779
8,1024,24,1,0.03481562321701578
8,1024,24,2,0.10941367552283482
8,1024,24,3,0.21882717257341214
8,1024,24,4,0.27353400412847056
8,1024,24,5,0.21882727032605676
8,1024,24,6,0.10941360448354846
8,1024,24,7,0.03126101352550305
8,1024,24,8,0.0039076362231583416
8,1024,25,1,0.03481561370082992
8,1024,25,2,0.10941353837990485
8,1024,25,3,0.21882726241695297
8,1024,25,4,0.27353401651036907
8,1024,25,5,0.21882726088480184
8,1024,25,6,0.10941362551067671
8,1024,25,7,0.031261050629331405
8,1024,25,8,0.003907631967133239
8,1024,26,1,0.0348156446937348
8,1024,26,2,0.10941356149633062
8,1024,26,3,0.2188271815247539
8,1024,26,4,0.27353403062000176
8,1024,26,5,0.21882725436382888
8,1024,26,6,0.10941363773162764
8,1024,26,7,0.03126106951466416
8,1024,26,8,0.00390762005505827
8,1024,27,1,0.03481563040575188
8,1024,27,2,0.10941358682866663
8,1024,27,3,0.21882728889948494
8,1024,27,4,0.2735339777669112
8,1024,27,5,0.2188272659210612
8,1024,27,6,0.1094135961319421
8,1024,27,7,0.031261033127485016
8,1024,27,8,0.00390762091869709
8,1024,28,1,0.034815606537020115
8,1024,28,2,0.1094135686446202
8,1024,28,3,0.21882721356815152
8,1024,28,4,0.27353414468783616
8,1024,28,5,0.21882714484758875
8,1024,28,6,0.10941370465485169
8,1024,28,7,0.03126098839321646
8,1024,28,8,0.0039076286667149105
8,1024,29,1,0.034815643906545346
8,1024,29,2,0.10941358488140397
8,1024,29,3,0.21882711723811712
8,1024,29,4,0.27353409148184826
8,1024,29,5,0.21882734250340247
8,1024,29,6,0.10941350917437956
8,1024,29,7,0.031261054157974116
8,1024,29,8,0.00390765665632905
8,1024,30,1,0.0348156227826786
8,1024,30,2,0.10941365516981572
8,1024,30,3,0.21882717417533706
8,1024,30,4,0.2735339941381317
8,1024,30,5,0.21882725921650728
8,1024,30,6,0.10941362279376277
8,1024,30,7,0.031261047002683194
8,1024,30,8,0.003907624721083565
8,1024,31,1,0.034815645762211
8,1024,31,2,0.10941366039753658
8,1024,31,3,0.21882708614440846
8,1024,31,4,0.2735340834783109
8,1024,31,5,0.21882713685096247
8,1024,31,6,0.10941369207947187
8,1024,31,7,0.0312610565642281
8,1024,31,8,0.003907638722870562
8,1024,32,1,0.03481560967279411
8,1024,32,2,0.10941365830502958
8,1024,32,3,0.21882720787706267
8,1024,32,4,0.27353399860367683
8,1024,32,5,0.21882721867522476
8,1024,32,6,0.10941364727552608
8,1024,32,7,0.03126103829853403
8,1024,32,8,0.003907621292151921
8,1024,33,1,0.03481561515574565
8,1024,33,2,0.10941357030835841
8,1024,33,3,0.21882717896308787
8,1024,33,4,0.2735341162169366
8,1024,33,5,0.2188271760503564
8,1024,33,6,0.10941369265754583
8,1024,33,7,0.03126102113558183
8,1024,33,8,0.003907629512387401
8,1024,34,1,0.0348156559985061
8,1024,34,2,0.10941363141124134
8,1024,34,3,0.21882719213246382
8,1024,34,4,0.2735340770653613
8,1024,34,5,0.21882725462420688
8,1024,34,6,0.10941347733555486
8,1024,34,7,0.03126107272068157
8,1024,34,8,0.003907638711984195
8,1024,35,1,0.03481560626491138
8,1024,35,2,0.10941359755052518
8,1024,35,3,0.21882724813484744
8,1024,35,4,0.2735340875039761
8,1024,35,5,0.2188271884625884
8,1024,35,6,0.10941359753335159
8,1024,35,7,0.03126104786986949
8,1024,35,8,0.003907626679930337
8,1024,36,1,0.03481564492939656
8,1024,36,2,0.10941364016564488
8,1024,36,3,0.21882723698219375
8,1024,36,4,0.2735339740574958
8,1024,36,5,0.21882725644211456
8,1024,36,6,0.10941358516179894
8,1024,36,7,0.031261042223227564
8,1024,36,8,0.0039076200381277905
8,1024,37,1,0.03481566788390635
8,1024,37,2,0.10941358755830889
8,1024,37,3,0.21882723361332906
8,1024,37,4,0.2735339651649412
8,1024,37,5,0.21882725203988124
8,1024,37,6,0.10941358521083029
8,1024,37,7,0.03126107087237282
8,1024,37,8,0.003907637656430092
8,1024,38,1,0.03481562216507631
8,1024,38,2,0.10941364815078183
8,1024,38,3,0.21882724830475214
8,1024,38,4,0.2735340305071272
8,1024,38,5,0.21882726222377666
8,1024,38,6,0.10941358437900778
8,1024,38,7,0.031260970299523426
8,1024,38,8,0.003907633969954504
8,1024,39,1,0.0348156177790275
8,1024,39,2,0.10941369211214334
8,1024,39,3,0.2188272051907592
8,1024,39,4,0.27353403396179404
8,1024,39,5,0.21882726430221128
8,1024,39,6,0.1094135583301807
8,1024,39,7,0.03126100373978148
8,1024,39,8,0.003907624584102552
8,1024,40,1,0.0348156389216854
8,1024,40,2,0.10941359063294503
8,1024,40,3,0.21882728155694348
8,1024,40,4,0.27353402065724564
8,1024,40,5,0.2188272591214986
8,1024,40,6,0.10941357511158326
8,1024,40,7,0.03126100944316377
8,1024,40,8,0.003907624554934734
8,1024,41,1,0.034815657104648415
8,1024,41,2,0.10941361892167939
8,1024,41,3,0.21882716380291345
8,1024,41,4,0.2735339694782897
8,1024,41,5,0.21882728695181045
8,1024,41,6,0.10941364973563711
8,1024,41,7,0.031261008056049734
8,1024,41,8,0.003907645948971801
8,1024,42,1,0.03481557953517272
8,1024,42,2,0.10941363546330136
8,1024,42,3,0.21882725113900633
8,1024,42,4,0.273534137921085
8,1024,42,5,0.21882713333078838
8,1024,42,6,0.10941364368712801
8,1024,42,7,0.031260990889256046
8,1024,42,8,0.003907628034262198
8,1024,43,1,0.034815648003079014
8,1024,43,2,0.10941361436903764
8,1024,43,3,0.21882713618031444
8,1024,43,4,0.2735340822751791
8,1024,43,5,0.21882724840911189
8,1024,43,6,0.10941360411726593
8,1024,43,7,0.03126103389134267
8,1024,43,8,0.003907632754669357


==> static-results-v2/static-8-summary.csv <==
n,lambda,expectation
8,1,16.200855654761927
8,2,9.324676105144865
8,3,7.115593765762124
8,4,6.043984796704336
8,5,5.362147191667183
8,6,4.89097489729385
8,7,4.541476825129676
8,8,4.268839213082814
8,16,3.146799024054398
8,32,2.4342297613901525
8,64,1.9844639169031257
8,128,1.6720457233056507
8,256,1.3914208298842459
8,512,1.1366250012793198
8,1024,1.0141696002875238


==> static-results-v2/static-91-deviations.csv <==
n,lambda,index,fitness,absolute deviation,relative deviation
91,1,0,400.43753142826546,0.0,0.0
91,1,1,400.43753142826546,0.0,0.0
91,1,2,400.43753142826546,0.0,0.0
91,1,3,400.43753142826546,0.0,0.0
91,1,4,400.43753142826546,0.0,0.0
91,1,5,400.43753142826546,0.0,0.0
91,1,6,400.43753142826546,0.0,0.0
91,1,7,400.43753142826546,0.0,0.0
91,1,8,400.43753142826546,0.0,0.0
91,1,9,400.43753142826546,0.0,0.0
91,1,10,400.43753142826546,0.0,0.0
91,1,11,400.43753142826546,0.0,0.0
91,1,12,400.43753142826546,0.0,0.0
91,1,13,400.43753142826546,0.0,0.0
91,1,14,400.43753142826546,0.0,0.0
91,1,15,400.43753142826546,0.0,0.0
91,1,16,400.43753142826546,0.0,0.0
91,1,17,400.43753142826546,0.0,0.0
91,1,18,400.43753142826546,0.0,0.0
91,1,19,400.43753142826546,0.0,0.0
91,1,20,400.43753142826546,0.0,0.0
91,1,21,400.43753142826546,0.0,0.0
91,1,22,400.43753142826546,0.0,0.0
91,1,23,400.43753142826546,0.0,0.0
91,1,24,400.43753142826546,0.0,0.0
91,1,25,400.43753142826546,0.0,0.0
91,1,26,400.43753142826546,0.0,0.0
91,1,27,400.43753142826546,0.0,0.0
91,1,28,400.43753142826546,0.0,0.0
91,1,29,400.43753142826546,0.0,0.0
91,1,30,400.43753142826546,0.0,0.0
91,1,31,400.43753142826546,0.0,0.0
91,1,32,400.43753142826546,0.0,0.0
91,1,33,400.43753142826546,0.0,0.0
91,1,34,400.43753142826546,0.0,0.0
91,1,35,400.43753142826546,0.0,0.0
91,1,36,400.43753142826546,0.0,0.0
91,1,37,400.43753142826546,0.0,0.0
91,1,38,400.43753142826546,0.0,0.0
91,1,39,400.43753142826546,0.0,0.0
91,1,40,400.43753142826546,0.0,0.0
91,1,41,400.43753142826546,0.0,0.0
91,1,42,400.43753142826546,0.0,0.0
91,1,43,400.43753142826546,0.0,0.0
91,1,44,400.43753142826546,0.0,0.0
91,1,45,400.43753142826546,0.0,0.0
91,1,46,400.43753142826546,0.0,0.0
91,1,47,400.43753142826546,0.0,0.0
91,1,48,400.43753142826546,0.0,0.0
91,1,49,400.43753142826546,0.0,0.0
91,2,0,213.37808918650194,0.0,0.0
91,2,1,213.37808918650194,0.0,0.0
91,2,2,213.37808918650194,0.0,0.0
91,2,3,213.37808918650194,0.0,0.0
91,2,4,213.37808918650194,0.0,0.0
91,2,5,213.37808918650194,0.0,0.0
91,2,6,213.37808918650194,0.0,0.0
91,2,7,213.37808918650194,0.0,0.0
91,2,8,213.37808918650194,0.0,0.0
91,2,9,213.37808918650194,0.0,0.0
91,2,10,213.37808918650194,0.0,0.0
91,2,11,213.37808918650194,0.0,0.0
91,2,12,213.37808918650194,0.0,0.0
91,2,13,213.37808918650194,0.0,0.0
91,2,14,213.37808918650194,0.0,0.0
91,2,15,213.37808918650194,0.0,0.0
91,2,16,213.37808918650194,0.0,0.0
91,2,17,213.37808918650194,0.0,0.0
91,2,18,213.37808918650194,0.0,0.0
91,2,19,213.37808918650194,0.0,0.0
91,2,20,213.37808918650194,0.0,0.0
91,2,21,213.37808918650194,0.0,0.0
91,2,22,213.37808918650194,0.0,0.0
91,2,23,213.37808918650194,0.0,0.0
91,2,24,213.37808918650194,0.0,0.0
91,2,25,213.37808918650194,0.0,0.0
91,2,26,213.37808918650194,0.0,0.0
91,2,27,213.37808918650194,0.0,0.0
91,2,28,213.37808918650194,0.0,0.0
91,2,29,213.37808918650194,0.0,0.0
91,2,30,213.37808918650194,0.0,0.0
91,2,31,213.37808918650194,0.0,0.0
91,2,32,213.37808918650194,0.0,0.0
91,2,33,213.37808918650194,0.0,0.0
91,2,34,213.37808918650194,0.0,0.0
91,2,35,213.37808918650194,0.0,0.0
91,2,36,213.37808918650194,0.0,0.0
91,2,37,213.37808918650194,0.0,0.0
91,2,38,213.37808918650194,0.0,0.0
91,2,39,213.37808918650194,0.0,0.0
91,2,40,213.37808918650194,0.0,0.0
91,2,41,213.37808918650194,0.0,0.0
91,2,42,213.37808918650194,0.0,0.0
91,2,43,213.37808918650194,0.0,0.0
91,2,44,213.37808918650194,0.0,0.0
91,2,45,213.37808918650194,0.0,0.0
91,2,46,213.37808918650194,0.0,0.0
91,2,47,213.37808918650194,0.0,0.0
91,2,48,213.37808918650194,0.0,0.0
91,2,49,213.37808918650194,0.0,0.0
91,3,0,151.7588622545408,0.0,0.0
91,3,1,151.7588622545408,0.0,0.0
91,3,2,151.7588622545408,0.0,0.0
91,3,3,151.7588622545408,0.0,0.0
91,3,4,151.7588622545408,0.0,0.0
91,3,5,151.7588622545408,0.0,0.0
91,3,6,151.7588622545408,0.0,0.0
91,3,7,151.7588622545408,0.0,0.0
91,3,8,151.7588622545408,0.0,0.0
91,3,9,151.7588622545408,0.0,0.0
91,3,10,151.7588622545408,0.0,0.0
91,3,11,151.7588622545408,0.0,0.0
91,3,12,151.7588622545408,0.0,0.0
91,3,13,151.7588622545408,0.0,0.0
91,3,14,151.7588622545408,0.0,0.0
91,3,15,151.7588622545408,0.0,0.0
91,3,16,151.7588622545408,0.0,0.0
91,3,17,151.7588622545408,0.0,0.0
91,3,18,151.7588622545408,0.0,0.0
91,3,19,151.7588622545408,0.0,0.0
91,3,20,151.7588622545408,0.0,0.0
91,3,21,151.7588622545408,0.0,0.0
91,3,22,151.7588622545408,0.0,0.0
91,3,23,151.7588622545408,0.0,0.0
91,3,24,151.7588622545408,0.0,0.0
91,3,25,151.7588622545408,0.0,0.0
91,3,26,151.7588622545408,0.0,0.0
91,3,27,151.7588622545408,0.0,0.0
91,3,28,151.7588622545408,0.0,0.0
91,3,29,151.7588622545408,0.0,0.0
91,3,30,151.7588622545408,0.0,0.0
91,3,31,151.7588622545408,0.0,0.0
91,3,32,151.7588622545408,0.0,0.0
91,3,33,151.7588622545408,0.0,0.0
91,3,34,151.7588622545408,0.0,0.0
91,3,35,151.7588622545408,0.0,0.0
91,3,36,151.7588622545408,0.0,0.0
91,3,37,151.7588622545408,0.0,0.0
91,3,38,151.7588622545408,0.0,0.0
91,3,39,151.7588622545408,0.0,0.0
91,3,40,151.7588622545408,0.0,0.0
91,3,41,151.7588622545408,0.0,0.0
91,3,42,151.7588622545408,0.0,0.0
91,3,43,151.7588622545408,0.0,0.0
91,3,44,151.7588622545408,0.0,0.0
91,3,45,151.7588622545408,0.0,0.0
91,3,46,151.7588622545408,0.0,0.0
91,3,47,151.7588622545408,0.0,0.0
91,3,48,151.7588622545408,0.0,0.0
91,3,49,151.7588622545408,0.0,0.0
91,4,0,121.44350989120551,0.0,0.0
91,4,1,121.44350989120551,0.0,0.0
91,4,2,121.44350989120551,0.0,0.0
91,4,3,121.44350989120551,0.0,0.0
91,4,4,121.44350989120551,0.0,0.0
91,4,5,121.44350989120551,0.0,0.0
91,4,6,121.44350989120551,0.0,0.0
91,4,7,121.44350989120551,0.0,0.0
91,4,8,121.44350989120551,0.0,0.0
91,4,9,121.44350989120551,0.0,0.0
91,4,10,121.44350989120551,0.0,0.0
91,4,11,121.44350989120551,0.0,0.0
91,4,12,121.44350989120551,0.0,0.0
91,4,13,121.44350989120551,0.0,0.0
91,4,14,121.44350989120551,0.0,0.0
91,4,15,121.44350989120551,0.0,0.0
91,4,16,121.44350989120551,0.0,0.0
91,4,17,121.44350989120551,0.0,0.0
91,4,18,121.44350989120551,0.0,0.0
91,4,19,121.44350989120551,0.0,0.0
91,4,20,121.44350989120551,0.0,0.0
91,4,21,121.44350989120551,0.0,0.0
91,4,22,121.44350989120551,0.0,0.0
91,4,23,121.44350989120551,0.0,0.0
91,4,24,121.44350989120551,0.0,0.0
91,4,25,121.44350989120551,0.0,0.0
91,4,26,121.44350989120551,0.0,0.0
91,4,27,121.44350989120551,0.0,0.0
91,4,28,121.44350989120551,0.0,0.0
91,4,29,121.44350989120551,0.0,0.0
91,4,30,121.44350989120551,0.0,0.0
91,4,31,121.44350989120551,0.0,0.0
91,4,32,121.44350989120551,0.0,0.0
91,4,33,121.44350989120551,0.0,0.0
91,4,34,121.44350989120551,0.0,0.0
91,4,35,121.44350989120551,0.0,0.0
91,4,36,121.44350989120551,0.0,0.0
91,4,37,121.44350989120551,0.0,0.0
91,4,38,121.44350989120551,0.0,0.0
91,4,39,121.44350989120551,0.0,0.0
91,4,40,121.44350989120551,0.0,0.0
91,4,41,121.44350989120551,0.0,0.0
91,4,42,121.44350989120551,0.0,0.0
91,4,43,121.44350989120551,0.0,0.0
91,4,44,121.44350989120551,0.0,0.0
91,4,45,121.44350989120551,0.0,0.0
91,4,46,121.44350989120551,0.0,0.0
91,4,47,121.44350989120551,0.0,0.0
91,4,48,121.44350989120551,0.0,0.0
91,4,49,121.44350989120551,0.0,0.0
91,5,0,103.59927284269318,0.0,0.0
91,5,1,103.59927284269318,0.0,0.0
91,5,2,103.59927284269318,0.0,0.0
91,5,3,103.59927284269318,0.0,0.0
91,5,4,103.59927284269318,0.0,0.0
91,5,5,103.59927284269318,0.0,0.0
91,5,6,103.59927284269318,0.0,0.0
91,5,7,103.59927284269318,0.0,0.0
91,5,8,103.59927284269318,0.0,0.0
91,5,9,103.59927284269318,0.0,0.0
91,5,10,103.59927284269318,0.0,0.0
91,5,11,103.59927284269318,0.0,0.0
91,5,12,103.59927284269318,0.0,0.0
91,5,13,103.59927284269318,0.0,0.0
91,5,14,103.59927284269318,0.0,0.0
91,5,15,103.59927284269318,0.0,0.0
91,5,16,103.59927284269318,0.0,0.0
91,5,17,103.59927284269318,0.0,0.0
91,5,18,103.59927284269318,0.0,0.0
91,5,19,103.59927284269318,0.0,0.0
91,5,20,103.59927284269318,0.0,0.0
91,5,21,103.59927284269318,0.0,0.0
91,5,22,103.59927284269318,0.0,0.0
91,5,23,103.59927284269318,0.0,0.0
91,5,24,103.59927284269318,0.0,0.0
91,5,25,103.59927284269318,0.0,0.0
91,5,26,103.59927284269318,0.0,0.0
91,5,27,103.59927284269318,0.0,0.0
91,5,28,103.59927284269318,0.0,0.0
91,5,29,103.59927284269318,0.0,0.0
91,5,30,103.59927284269318,0.0,0.0
91,5,31,103.59927284269318,0.0,0.0
91,5,32,103.59927284269318,0.0,0.0
91,5,33,103.59927284269318,0.0,0.0
91,5,34,103.59927284269318,0.0,0.0
91,5,35,103.59927284269318,0.0,0.0
91,5,36,103.59927284269318,0.0,0.0
91,5,37,103.59927284269318,0.0,0.0
91,5,38,103.59927284269318,0.0,0.0
91,5,39,103.59927284269318,0.0,0.0
91,5,40,103.59927284269318,0.0,0.0
91,5,41,103.59927284269318,0.0,0.0
91,5,42,103.59927284269318,0.0,0.0
91,5,43,103.59927284269318,0.0,0.0
91,5,44,103.59927284269318,0.0,0.0
91,5,45,103.59927284269318,0.0,0.0
91,5,46,103.59927284269318,0.0,0.0
91,5,47,103.59927284269318,0.0,0.0
91,5,48,103.59927284269318,0.0,0.0
91,5,49,103.59927284269318,0.0,0.0
91,6,0,91.92730150104563,0.0,0.0
91,6,1,91.92730150104565,1.4210854715202004E-14,1.5458796770011095E-16
91,6,2,91.92730150104565,1.4210854715202004E-14,1.5458796770011095E-16
91,6,3,91.92730150104565,1.4210854715202004E-14,1.5458796770011095E-16
91,6,4,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,5,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,6,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,7,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,8,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,9,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,10,91.92730150104566,2.8421709430404007E-14,3.091759354002219E-16
91,6,11,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,12,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,13,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,14,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,15,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,16,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,17,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,18,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,19,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,20,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,21,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,22,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,23,91.92730150104568,4.263256414560601E-14,4.637639031003329E-16
91,6,24,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,25,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,26,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,27,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,28,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,29,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,30,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,31,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,32,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,33,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,34,91.92730150104569,5.6843418860808015E-14,6.183518708004438E-16
91,6,35,91.9273015010457,7.105427357601002E-14,7.729398385005548E-16
91,6,36,91.9273015010457,7.105427357601002E-14,7.729398385005548E-16
91,6,37,91.9273015010457,7.105427357601002E-14,7.729398385005548E-16
91,6,38,91.92730150104572,8.526512829121202E-14,9.275278062006657E-16
91,6,39,91.92730150104572,8.526512829121202E-14,9.275278062006657E-16
91,6,40,91.92730150104573,9.947598300641403E-14,1.0821157739007767E-15
91,6,41,91.92730150104573,9.947598300641403E-14,1.0821157739007767E-15
91,6,42,91.92730150104575,1.1368683772161603E-13,1.2367037416008876E-15
91,6,43,91.92730150104575,1.1368683772161603E-13,1.2367037416008876E-15
91,6,44,91.92730150104578,1.4210854715202004E-13,1.5458796770011096E-15
91,6,45,91.92730150104579,1.5631940186722204E-13,1.7004676447012205E-15
91,6,46,91.927301501046,3.694822225952521E-13,4.019287160202885E-15
91,6,47,91.9281133478184,8.118467727626921E-4,8.831400024871367E-6
91,6,48,91.92811334781841,8.11846772776903E-4,8.831400025025956E-6
91,6,49,91.92811334781844,8.118467728053247E-4,8.831400025335131E-6
91,7,0,83.6215525092203,0.0,0.0
91,7,1,83.62155250922031,1.4210854715202004E-14,1.699424883750524E-16
91,7,2,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,3,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,4,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,5,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,6,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,7,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,8,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,9,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,10,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,11,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,12,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,13,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,14,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,15,83.62155250922032,2.8421709430404007E-14,3.398849767501048E-16
91,7,16,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,17,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,18,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,19,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,20,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,21,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,22,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,23,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,24,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,25,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,26,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,27,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,28,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,29,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,30,83.62155250922034,4.263256414560601E-14,5.098274651251572E-16
91,7,31,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,32,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,33,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,34,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,35,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,36,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,37,83.62155250922035,5.6843418860808015E-14,6.797699535002096E-16
91,7,38,83.62155250922036,7.105427357601002E-14,8.49712441875262E-16
91,7,39,83.62155250922036,7.105427357601002E-14,8.49712441875262E-16
91,7,40,83.62155250922036,7.105427357601002E-14,8.49712441875262E-16
91,7,41,83.62155250922036,7.105427357601002E-14,8.49712441875262E-16
91,7,42,83.62155250922036,7.105427357601002E-14,8.49712441875262E-16
91,7,43,83.62155250922038,8.526512829121202E-14,1.0196549302503145E-15
91,7,44,83.62155250922038,8.526512829121202E-14,1.0196549302503145E-15
91,7,45,83.6215525092204,9.947598300641403E-14,1.1895974186253668E-15
91,7,46,83.6215525092204,9.947598300641403E-14,1.1895974186253668E-15
91,7,47,83.62155250922041,1.1368683772161603E-13,1.3595399070004191E-15
91,7,48,83.62286295501993,0.0013104457996320207,1.567114888817124E-5
91,7,49,83.62286295501994,0.0013104457996462315,1.5671148888341183E-5
91,8,0,77.38657999571502,0.0,0.0
91,8,1,77.38657999571517,1.4210854715202004E-13,1.8363461359823467E-15
91,8,2,77.38657999571518,1.5631940186722204E-13,2.019980749580581E-15
91,8,3,77.38657999571518,1.5631940186722204E-13,2.019980749580581E-15
91,8,4,77.38657999571518,1.5631940186722204E-13,2.019980749580581E-15
91,8,5,77.38657999571522,1.9895196601282805E-13,2.5708845903752852E-15
91,8,6,77.38657999571525,2.2737367544323206E-13,2.9381538175717543E-15
91,8,7,77.38657999571527,2.4158453015843406E-13,3.121788431169989E-15
91,8,8,77.3865799957153,2.7000623958883807E-13,3.4890576583664584E-15
91,8,9,77.38657999571532,2.984279490192421E-13,3.856326885562928E-15
91,8,10,77.38657999571535,3.268496584496461E-13,4.223596112759397E-15
91,8,11,77.38657999571537,3.410605131648481E-13,4.4072307263576315E-15
91,8,12,77.3865799957154,3.694822225952521E-13,4.7744999535541006E-15
91,8,13,77.38657999571541,3.836930773104541E-13,4.958134567152336E-15
91,8,14,77.38657999571545,4.263256414560601E-13,5.5090384079470396E-15
91,8,15,77.38657999571551,4.831690603168681E-13,6.243576862339978E-15
91,8,16,77.38657999571551,4.831690603168681E-13,6.243576862339978E-15
91,8,17,77.38657999571572,6.963318810448982E-13,8.998096066313498E-15
91,8,18,77.38657999571576,7.389644451905042E-13,9.548999907108201E-15
91,8,19,77.3865799957158,7.815970093361102E-13,1.0099903747902906E-14
91,8,20,77.38657999571582,7.958078640513122E-13,1.0283538361501141E-14
91,8,21,77.38657999571585,8.242295734817162E-13,1.065080758869761E-14
91,8,22,77.38657999571593,9.094947017729282E-13,1.1752615270287017E-14
91,8,23,77.38657999571613,1.1084466677857563E-12,1.4323499860662303E-14
91,8,24,77.38657999571647,1.4495071809506044E-12,1.8730730587019935E-14
91,8,25,77.38657999571652,1.4921397450962104E-12,1.928163442781464E-14
91,8,26,77.38657999571811,3.083755473198835E-12,3.984871115081692E-14
91,8,27,77.38657999572006,5.030642569181509E-12,6.500665321377507E-14
91,8,28,77.38657999572226,7.23332505003782E-12,9.347001832150144E-14
91,8,29,77.38657999572376,8.739675649849232E-12,1.129352873629143E-13
91,8,30,77.38657999572527,1.0246026249660645E-11,1.3240055640432718E-13
91,8,31,77.38657999572672,1.1695533430611249E-11,1.5113128699134713E-13
91,8,32,77.3865799957289,1.3869794202037156E-11,1.79227382871877E-13
91,8,33,77.38657999574215,2.7128521651320625E-11,3.5055847735902995E-13
91,8,34,77.38657999574237,2.7341684472048655E-11,3.5331299656300347E-13
91,8,35,77.38657999574737,3.234390533179976E-11,4.1795238054958205E-13
91,8,36,77.38657999575331,3.82840426027542E-11,4.947116490336442E-13
91,8,37,77.3865799957645,4.948219611833338E-11,6.39415724549053E-13
91,8,38,77.38657999577187,5.6843418860808015E-11,7.345384543929386E-13
91,8,39,77.38657999579108,7.605649443576112E-11,9.828124519777518E-13
91,8,40,77.38657999583492,1.198969812321593E-10,1.5493252349283057E-12
91,8,41,77.3865799958364,1.2137491012254031E-10,1.568423234742522E-12
91,8,42,77.38657999593697,2.219451289420249E-10,2.8680053951772286E-12
91,8,43,77.386597177823,1.7182107981739136E-5,2.2202955580528985E-7
91,8,44,77.3865971778231,1.718210808121512E-5,2.2202955709073215E-7
91,8,45,77.3865972222168,1.7226501782374726E-5,2.2260321858555546E-7
91,8,46,77.38663042177849,5.042606346705725E-5,6.51612507877327E-7
91,8,47,77.38663042177859,5.042606356653323E-5,6.516125091627692E-7
91,8,48,77.38663042177869,5.042606366600921E-5,6.516125104482115E-7
91,8,49,77.38667311304053,9.311732550543184E-5,1.2032748508925944E-6
91,16,0,53.69816913688359,0.0,0.0
91,16,1,53.69816913688359,0.0,0.0
91,16,2,53.69816913688361,1.4210854715202004E-14,2.6464318883902154E-16
91,16,3,53.69816913688363,3.552713678800501E-14,6.616079720975539E-16
91,16,4,53.698169136883635,4.263256414560601E-14,7.939295665170647E-16
91,16,5,53.69816913688367,7.815970093361102E-14,1.4555375386146185E-15
91,16,6,53.69816913688368,8.526512829121202E-14,1.5878591330341293E-15
91,16,7,53.698169136883706,1.1368683772161603E-13,2.1171455107121723E-15
91,16,8,53.69816913688371,1.2079226507921703E-13,2.2494671051316833E-15
91,16,9,53.69816913688372,1.2789769243681803E-13,2.381788699551194E-15
91,16,10,53.69816913688377,1.7763568394002505E-13,3.3080398604877693E-15
91,16,11,53.698169136883784,1.9184653865522705E-13,3.572683049326791E-15
91,16,12,53.698169136883784,1.9184653865522705E-13,3.572683049326791E-15
91,16,13,53.69816913688384,2.4868995751603507E-13,4.631255804682877E-15
91,16,14,53.69816913688384,2.4868995751603507E-13,4.631255804682877E-15
91,16,15,53.69816913688386,2.7000623958883807E-13,5.028220587941409E-15
91,16,16,53.698169136883884,2.913225216616411E-13,5.425185371199942E-15
91,16,17,53.698169136883884,2.913225216616411E-13,5.425185371199942E-15
91,16,18,53.6981691368839,3.055333763768431E-13,5.689828560038963E-15
91,16,19,53.69816913688391,3.197442310920451E-13,5.954471748877985E-15
91,16,20,53.69816913688396,3.694822225952521E-13,6.880722909814561E-15
91,16,21,53.69816913688399,3.979039320256561E-13,7.410009287492604E-15
91,16,22,53.69816913688401,4.192202140984591E-13,7.806974070751135E-15
91,16,23,53.69816913688409,4.973799150320701E-13,9.262511609365755E-15
91,16,24,53.69816913688413,5.400124791776761E-13,1.0056441175882819E-14
91,16,25,53.6981691368842,6.039613253960852E-13,1.1247335525658417E-14
91,16,26,53.698169136884204,6.110667527536862E-13,1.1379657120077927E-14
91,16,27,53.69816913688426,6.679101716144942E-13,1.2438229875434013E-14
91,16,28,53.69816913688431,7.176481631177012E-13,1.3364481036370589E-14
91,16,29,53.69816913688437,7.744915819785092E-13,1.4423053791726675E-14
91,16,30,53.698169136884374,7.815970093361102E-13,1.4555375386146185E-14
91,16,31,53.69816913688441,8.171241461241152E-13,1.521698335824374E-14
91,16,32,53.69816913688468,1.0871303857129533E-12,2.024520394618515E-14
91,16,33,53.698169136886136,2.5437429940211587E-12,4.737113080218486E-14
91,16,34,53.69816913688675,3.154809746774845E-12,5.875078792226278E-14
91,16,35,53.69816913688692,3.325340003357269E-12,6.192650618833104E-14
91,16,36,53.698169136886925,3.33244543071487E-12,6.205882778275056E-14
91,16,37,53.69816913688758,3.986144747614162E-12,7.423241446934554E-14
91,16,38,53.69816913688788,4.284572696633404E-12,7.9789921434965E-14
91,16,39,53.69816913689022,6.629363724641735E-12,1.2345604759340356E-13
91,16,40,53.69816913689276,9.166001291305292E-12,1.7069485680116891E-13
91,16,41,53.69816913691463,3.1036506698001176E-11,5.779807244244231E-13
91,16,42,53.698169139509695,2.626102002523112E-9,4.8904870403101405E-11
91,16,43,53.6981693791309,2.4224731021149637E-7,4.51127690394763E-9
91,16,44,53.69816937913254,2.422489444597886E-7,4.511307337914346E-9
91,16,45,53.698189672267404,2.0535383811193242E-5,3.8242242037798136E-7
91,16,46,53.69818967230619,2.0535422599721187E-5,3.824231427215653E-7
91,16,47,53.69827953288342,1.1039599982609616E-4,2.055861523782728E-6
91,16,48,53.70821385273007,0.010044715846476038,1.87058814256232E-4
91,16,49,53.70821385273066,0.010044715847065788,1.870588142672147E-4
91,32,0,39.072443213549676,0.0,0.0
91,32,1,39.0724432135498,1.2789769243681803E-13,3.2733477079433117E-15
91,32,2,39.07244321354985,1.7763568394002505E-13,4.5463162610323775E-15
91,32,3,39.07244321354987,1.9184653865522705E-13,4.9100215619149675E-15
91,32,4,39.072443213549896,2.2026824808563106E-13,5.6374321636801475E-15
91,32,5,39.07244321354998,3.055333763768431E-13,7.819663968975688E-15
91,32,6,39.07244321355003,3.552713678800501E-13,9.092632522064755E-15
91,32,7,39.072443213550095,4.192202140984591E-13,1.072930637603641E-14
91,32,8,39.07244321355056,8.810729923425242E-13,2.254972865472059E-14
91,32,9,39.07244321355059,9.166001291305292E-13,2.3458991906927067E-14
91,32,10,39.07244321355061,9.379164112033322E-13,2.4004549858250953E-14
91,32,11,39.07244321355075,1.0729195309977513E-12,2.745975021663556E-14
91,32,12,39.07244321355075,1.0729195309977513E-12,2.745975021663556E-14
91,32,13,39.07244321355076,1.0871303857129533E-12,2.782345551751815E-14
91,32,14,39.072443213551104,1.4281908988778014E-12,3.6552382738700313E-14
91,32,15,39.072443213551104,1.4281908988778014E-12,3.6552382738700313E-14
91,32,16,39.07244321355113,1.4566126083082054E-12,3.7279793340465493E-14
91,32,17,39.07244321355115,1.4779288903810084E-12,3.782535129178938E-14
91,32,18,39.07244321355115,1.4779288903810084E-12,3.782535129178938E-14
91,32,19,39.072443213551225,1.5489831639570184E-12,3.9643877796202333E-14
91,32,20,39.07244321355124,1.5631940186722204E-12,4.000758309708492E-14
91,32,21,39.072443213551274,1.5987211554602254E-12,4.0916846349291394E-14
91,32,22,39.072443213551274,1.5987211554602254E-12,4.0916846349291394E-14
91,32,23,39.072443213551274,1.5987211554602254E-12,4.0916846349291394E-14
91,32,24,39.0724432135513,1.6271428648906294E-12,4.1644256951056574E-14
91,32,25,39.0724432135513,1.6271428648906294E-12,4.1644256951056574E-14
91,32,26,39.0724432135513,1.6271428648906294E-12,4.1644256951056574E-14
91,32,27,39.072443213551324,1.6484591469634324E-12,4.218981490238046E-14
91,32,28,39.07244321355133,1.6555645743210334E-12,4.2371667552821754E-14
91,32,29,39.07244321355133,1.6555645743210334E-12,4.2371667552821754E-14
91,32,30,39.072443213551345,1.6697754290362354E-12,4.2735372853704347E-14
91,32,31,39.072443213551345,1.6697754290362354E-12,4.2735372853704347E-14
91,32,32,39.07244321355137,1.6910917111090384E-12,4.3280930805028233E-14
91,32,33,39.0724432135514,1.7266188478970435E-12,4.4190194057234707E-14
91,32,34,39.07244321355144,1.7621459846850485E-12,4.509945730944118E-14
91,32,35,39.07244321355149,1.8118839761882555E-12,4.637242586253025E-14
91,32,36,39.07244321355155,1.8758328224066645E-12,4.8009099716501907E-14
91,32,37,39.07244321355217,2.4940050025179517E-12,6.383028030489458E-14
91,32,38,39.07244321355349,3.815614491031738E-12,9.765487328697546E-14
91,32,39,39.07244321355443,4.75353090223507E-12,1.216594231452264E-13
91,32,40,39.072443213554656,4.980904577678302E-12,1.2747870795934785E-13
91,32,41,39.07244321355828,8.604672530054813E-12,2.2022355968440837E-13
91,32,42,39.07244321355845,8.775202786637237E-12,2.2458802329499943E-13
91,32,43,39.07244321356518,1.5504042494285386E-11,3.968024832629059E-13
91,32,44,39.07244321365621,1.0653167237251182E-10,2.7265167880663373E-12
91,32,45,39.07250468733874,6.147378906717904E-5,1.5733285152196715E-6
91,32,46,39.07250468733891,6.14737892377093E-5,1.5733285195841351E-6
91,32,47,39.072694364828656,2.5115127898089895E-4,6.427836560110575E-6
91,32,48,39.0726943648289,2.511512792224835E-4,6.427836566293566E-6
91,32,49,39.07275518044162,3.119668919424612E-4,7.984320054863532E-6
91,64,0,29.69710449238291,0.0,0.0
91,64,1,29.69710449238295,4.263256414560601E-14,1.4355798275397844E-15
91,64,2,29.697104492382984,7.460698725481052E-14,2.5122646981946227E-15
91,64,3,29.697104492382987,7.815970093361102E-14,2.6318963504896044E-15
91,64,4,29.697104492383033,1.2434497875801753E-13,4.187107830324371E-15
91,64,5,29.69710449238306,1.4921397450962104E-13,5.024529396389245E-15
91,64,6,29.697104492383072,1.6342482922482304E-13,5.503056005569173E-15
91,64,7,29.697104492383097,1.8829382497642655E-13,6.340477571634048E-15
91,64,8,29.697104492383108,1.9895196601282805E-13,6.6993725285189935E-15
91,64,9,29.697104492383126,2.1671553440683056E-13,7.297530789993904E-15
91,64,10,29.697104492383133,2.2382096176443156E-13,7.536794094583867E-15
91,64,11,29.697104492383133,2.2382096176443156E-13,7.536794094583867E-15
91,64,12,29.697104492383144,2.3447910280083306E-13,7.895689051468815E-15
91,64,13,29.69710449238317,2.5934809855243657E-13,8.733110617533687E-15
91,64,14,29.697104492383218,3.090860900556436E-13,1.0407953749663436E-14
91,64,15,29.69710449238322,3.126388037344441E-13,1.0527585401958418E-14
91,64,16,29.697104492383225,3.161915174132446E-13,1.06472170542534E-14
91,64,17,29.69710449238339,4.796163466380676E-13,1.6150273059822573E-14
91,64,18,29.69710449238343,5.222489107836736E-13,1.758585288736236E-14
91,64,19,29.697104492383435,5.258016244624741E-13,1.770548453965734E-14
91,64,20,29.69710449238345,5.400124791776761E-13,1.818401114883727E-14
91,64,21,29.697104492383477,5.684341886080801E-13,1.9141064367197124E-14
91,64,22,29.697104492383495,5.861977570020827E-13,1.9739222628672034E-14
91,64,23,29.697104492383506,5.968558980384842E-13,2.009811758555698E-14
91,64,24,29.697104492383602,6.927791673660977E-13,2.3328172197521495E-14
91,64,25,29.697104492384064,1.1546319456101628E-12,3.888028699586916E-14
91,64,26,29.697104492384078,1.1688428003253648E-12,3.935881360504909E-14
91,64,27,29.697104492384316,1.4068746168049984E-12,4.7374134308812884E-14
91,64,28,29.69710449238448,1.5702994460298214E-12,5.2877190314382053E-14
91,64,29,29.697104492384618,1.708855279503041E-12,5.754282475388636E-14
91,64,30,29.697104492384934,2.0250467969162855E-12,6.819004180813975E-14
91,64,31,29.6971044923859,2.9913849175500218E-12,1.0072985123237487E-13
91,64,32,29.69710449238638,3.4710012641880894E-12,1.1688012429219744E-13
91,64,33,29.6971044923864,3.4923175462608924E-12,1.1759791420596732E-13
91,64,34,29.69710449238644,3.531397396727698E-12,1.1891386238121214E-13
91,64,35,29.697104492388554,5.645262035613996E-12,1.9009469549672645E-13
91,64,36,29.697104492389926,7.016609515630989E-12,2.362725132825895E-13
91,64,37,29.69710535263934,8.602564314230676E-7,2.896768712396581E-8
91,64,38,29.697105352645924,8.602630146015144E-7,2.8967908801417512E-8
91,64,39,29.69710592201185,1.4296289414517105E-6,4.814034788537717E-8
91,64,40,29.69710592201213,1.4296292221160911E-6,4.81403573362777E-8
91,64,41,29.69710670630856,2.213925650806914E-6,7.455021924358886E-8
91,64,42,29.697168245777853,6.375339494368859E-5,2.146788248667168E-6
91,64,43,29.69716824577816,6.375339524922197E-5,2.14678825895549E-6
91,64,44,29.69716824577884,6.375339593134299E-5,2.1467882819247674E-6
91,64,45,29.697168245785633,6.375340272413155E-5,2.1467885106604866E-6
91,64,46,29.69717010805728,6.561567436946802E-5,2.209497373264049E-6
91,64,47,29.69721944187214,1.1494948923029824E-4,3.8707305373755195E-6
91,64,48,29.703208271919003,0.006103779536093867,2.0553450043115962E-4
91,64,49,29.703208271925003,0.006103779542094401,2.0553450063321747E-4
91,128,0,23.587239856711445,0.0,0.0
91,128,1,23.58723985671155,1.0658141036401503E-13,4.51860459347848E-15
91,128,2,23.58723985671175,3.055333763768431E-13,1.2953333167971643E-14
91,128,3,23.587239856711896,4.511946372076636E-13,1.9128759445725567E-14
91,128,4,23.587239856711903,4.583000645652646E-13,1.9429999751957464E-14
91,128,5,23.587239856711975,5.293543381412746E-13,2.244240281427645E-14
91,128,6,23.587239856711996,5.506706202140776E-13,2.334612373297215E-14
91,128,7,23.587239856712,5.542233338928781E-13,2.3496743886088097E-14
91,128,8,23.587239856712046,6.004086117172847E-13,2.5454805876595438E-14
91,128,9,23.587239856712063,6.181721801112872E-13,2.6207906642175187E-14
91,128,10,23.587239856712063,6.181721801112872E-13,2.6207906642175187E-14
91,128,11,23.58723985671208,6.359357485052897E-13,2.6961007407754933E-14
91,128,12,23.58723985671211,6.643574579356937E-13,2.8165968632682528E-14
91,128,13,23.587239856712117,6.714628852932947E-13,2.8467208938914425E-14
91,128,14,23.587239856712202,7.567280135845067E-13,3.208209261369721E-14
91,128,15,23.587239856712216,7.709388682997087E-13,3.268457322616101E-14
91,128,16,23.587239856712262,8.171241461241152E-13,3.464263521666835E-14
91,128,17,23.58723985671227,8.242295734817162E-13,3.494387552290025E-14
91,128,18,23.587239856712383,9.379164112033322E-13,3.9763720422610626E-14
91,128,19,23.5872398567124,9.556799795973347E-13,4.051682118819037E-14
91,128,20,23.58723985671244,9.947598300641403E-13,4.2173642872465816E-14
91,128,21,23.587239856712486,1.0409451078885468E-12,4.4131704862973156E-14
91,128,22,23.58723985671259,1.1439738045737613E-12,4.8499689303335686E-14
91,128,23,23.587239856712674,1.2292389328649733E-12,5.211457297811847E-14
91,128,24,23.58723985671285,1.4033219031261979E-12,5.949496048079999E-14
91,128,25,23.58723985671296,1.5134560271690134E-12,6.416418522739442E-14
91,128,26,23.587239856713158,1.7124079931818414E-12,7.259891380188759E-14
91,128,27,23.587239856713452,2.007283228522283E-12,8.510038651051138E-14
91,128,28,23.58723985671389,2.4442670110147446E-12,1.0362666534377315E-13
91,128,29,23.587239856714113,2.668087972779176E-12,1.1311573499007795E-13
91,128,30,23.58723985671472,3.275602011854062E-12,1.388717811729053E-13
91,128,31,23.587239856715406,3.9612757518625585E-12,1.6794147072428353E-13
91,128,32,23.58723985671739,5.943689984633238E-12,2.5198751616298324E-13
91,128,33,23.587239856734723,2.3277380023500882E-11,9.868632432157E-13
91,128,34,23.587240067556955,2.1084550994032725E-7,8.938964932784786E-9
91,128,35,23.587240069548756,2.1283731044263732E-7,9.023408916668017E-9
91,128,36,23.58724006954887,2.1283742412947504E-7,9.023413736512917E-9
91,128,37,23.58724006954905,2.1283760531787266E-7,9.023421418140727E-9
91,128,38,23.587240069549196,2.128377509791335E-7,9.023427593567005E-9
91,128,39,23.58728279793467,4.294122322434646E-5,1.8205276872244162E-6
91,128,40,23.587282797936393,4.294122494741259E-5,1.8205277602751905E-6
91,128,41,23.587282797940983,4.2941229537518666E-5,1.8205279548764283E-6
91,128,42,23.58728279794734,4.294123589332344E-5,1.8205282243358823E-6
91,128,43,23.587292335476633,5.247876518765793E-5,2.22487944780558E-6
91,128,44,23.5872989778001,5.912108865402388E-5,2.5064860921911444E-6
91,128,45,23.58729897780039,5.91210889453464E-5,2.506486104541997E-6
91,128,46,23.58736971165139,1.2985493994577268E-4,5.505304594120373E-6
91,128,47,23.587372457272767,1.3260056132224918E-4,5.621707420104069E-6
91,128,48,23.599388004152278,0.012148147440832702,5.150304789636547E-4
91,128,49,23.599388004153273,0.012148147441827462,5.150304790058284E-4
91,256,0,19.44534283773365,0.0,0.0
91,256,1,19.44534283773389,2.3803181647963356E-13,1.2241070700884392E-14
91,256,2,19.445342837733918,2.6645352591003757E-13,1.3702691083079543E-14
91,256,3,19.445342837733925,2.7355895326763857E-13,1.4068096178628331E-14
91,256,4,19.445342837733964,3.126388037344441E-13,1.6077824204146663E-14
91,256,5,19.445342837734046,3.943512183468556E-13,2.0279982802957723E-14
91,256,6,19.44534283773406,4.085620730620576E-13,2.1010792994055298E-14
91,256,7,19.44534283773407,4.192202140984591E-13,2.155890063737848E-14
91,256,8,19.445342837734092,4.405364961712621E-13,2.2655115924024844E-14
91,256,9,19.445342837734106,4.547473508864641E-13,2.338592611512242E-14
91,256,10,19.445342837734106,4.547473508864641E-13,2.338592611512242E-14
91,256,11,19.445342837734337,6.856737400084967E-13,3.526159172045802E-14
91,256,12,19.445342837734348,6.963318810448982E-13,3.5809699363781204E-14
91,256,13,19.445342837734387,7.354117315117037E-13,3.781942738929954E-14
91,256,14,19.44534283773443,7.780442956573097E-13,4.0011857962592264E-14
91,256,15,19.445342837734483,8.313350008393172E-13,4.2752396179208175E-14
91,256,16,19.445342837734508,8.562039965909207E-13,4.4031314013628935E-14
91,256,17,19.44534283773467,1.0196288258157438E-12,5.2435631211251056E-14
91,256,18,19.445342837734728,1.0764722446765518E-12,5.5358871975641356E-14
91,256,19,19.445342837734763,1.1119993814645568E-12,5.718589745338529E-14
91,256,20,19.445342837734998,1.3464784842653899E-12,6.92442656064953E-14
91,256,21,19.44534283773501,1.3571366253017914E-12,6.979237324981847E-14
91,256,22,19.445342837735076,1.4246381851990009E-12,7.326372165753196E-14
91,256,23,19.445342837735087,1.4352963262354024E-12,7.381182930085514E-14
91,256,24,19.44534283773511,1.4601653219870059E-12,7.50907471352759E-14
91,256,25,19.445342837735144,1.4921397450962104E-12,7.673507006524544E-14
91,256,26,19.445342837735264,1.6129320101754274E-12,8.294695668957484E-14
91,256,27,19.44534283773593,2.277289468111121E-12,1.171123331233865E-13
91,256,28,19.445342837736376,2.7249313916399842E-12,1.4013285414296013E-13
91,256,29,19.44534283773648,2.8279600883251987E-12,1.4543122802841754E-13
91,256,30,19.445342837736728,3.076650045841234E-12,1.5822040637262512E-13
91,256,31,19.44534283773723,3.5775826745521044E-12,1.8398146560881467E-13
91,256,32,19.445342837738472,4.82103246213228E-12,2.4792735732985256E-13
91,256,33,19.445342837738607,4.956035581926699E-12,2.548700541452795E-13
91,256,34,19.44534283773903,5.3788085097039584E-12,2.766116573304324E-13
91,256,35,19.44534283773983,6.178169087434071E-12,3.17719730579671E-13
91,256,36,19.445342837740856,7.204903340607416E-12,3.7052076688647084E-13
91,256,37,19.44534283774143,7.776890242894297E-12,3.9993587707814826E-13
91,256,38,19.445342837745187,1.1535661315065227E-11,5.93235172623457E-13
91,256,39,19.4453428377589,2.524913611523516E-11,1.2984670070326176E-12
91,256,40,19.44542160158732,7.876385366856198E-5,4.0505253276234794E-6
91,256,41,19.44542160158735,7.876385369698369E-5,4.0505253290851E-6
91,256,42,19.445421601589175,7.876385552307852E-5,4.05052542299421E-6
91,256,43,19.4454216015909,7.876385724969737E-5,4.050525511787648E-6
91,256,44,19.445421601593374,7.876385972238609E-5,4.050525638948621E-6
91,256,45,19.445447178438652,1.0434070500053849E-4,5.365845481421163E-6
91,256,46,19.44544717844459,1.0434071093712305E-4,5.36584578671712E-6
91,256,47,19.445521462917768,1.7862518411604356E-4,9.186013618099946E-6
91,256,48,19.445563486597663,2.2064886401196304E-4,1.1347131591004625E-5
91,256,49,19.445608239212984,2.654014793321835E-4,1.3648588330218196E-5
91,512,0,16.504504514803795,0.0,0.0
91,512,1,16.504504514803845,4.973799150320701E-14,3.013601011687099E-15
91,512,2,16.50450451480397,1.7408297026122455E-13,1.0547603540904848E-14
91,512,3,16.50450451480401,2.1671553440683056E-13,1.3130690122350932E-14
91,512,4,16.504504514804072,2.7711166694643907E-13,1.6790062779399552E-14
91,512,5,16.50450451480433,5.364597654988756E-13,3.250383948319657E-14
91,512,6,16.50450451480434,5.435651928564766E-13,3.293435391343758E-14
91,512,7,16.50450451480449,6.963318810448982E-13,4.219041416361939E-14
91,512,8,16.504504514804527,7.318590178329032E-13,4.434298631482446E-14
91,512,9,16.504504514804584,7.887024366937112E-13,4.778710175675257E-14
91,512,10,16.504504514804644,8.490985692333197E-13,5.144647441380119E-14
91,512,11,16.504504514804747,9.521272659185342E-13,5.76889336522959E-14
91,512,12,16.504504514804765,9.698908343125368E-13,5.876521972789844E-14
91,512,13,16.50450451480483,1.0338396805309458E-12,6.263984960006756E-14
91,512,14,16.50450451480501,1.2150280781497713E-12,7.361796757121342E-14
91,512,15,16.50450451480536,1.566746732351021E-12,9.492843186814363E-14
91,512,16,16.504504514805554,1.758593271006248E-12,1.0655232148465101E-13
91,512,17,16.50450451480575,1.9539925233402755E-12,1.183914683162789E-13
91,512,18,16.504504514805944,2.149391775674303E-12,1.302306151479068E-13
91,512,19,16.50450451480609,2.2950530365051236E-12,1.390561609678476E-13
91,512,20,16.50450451480651,2.7142732506035827E-12,1.6445651235206742E-13
91,512,21,16.504504514806985,3.19033688356285E-12,1.9330097917821537E-13
91,512,22,16.504504514807603,3.808509063674137E-12,2.307557346091836E-13
91,512,23,16.50450451480766,3.865352482534945E-12,2.341998500511117E-13
91,512,24,16.50450451480792,4.1247005810873816E-12,2.499136267549087E-13
91,512,25,16.50450451480953,5.7340798775840085E-12,3.4742514520449844E-13
91,512,26,16.50450451481063,6.835421118012164E-12,4.1415488189185565E-13
91,512,27,16.504504514811337,7.542411140093463E-12,4.569910677008366E-13
91,512,28,16.504504514812286,8.490985692333197E-12,5.14464744138012E-13
91,512,29,16.504504514812332,8.537170970157604E-12,5.172630879345785E-13
91,512,30,16.504504514814514,1.0718537168941111E-11,6.494310180185699E-13
91,512,31,16.5045045148166,1.2803980098397005E-11,7.757870032943075E-13
91,512,32,16.504504514820916,1.7120527218139614E-11,1.0373245196657237E-12
91,512,33,16.504504514825868,2.2073010086387512E-11,1.3373930775437106E-12
91,512,34,16.504504514846825,4.303046807763167E-11,2.607195389539582E-12
91,512,35,16.50450451497234,1.6854428963597456E-10,1.0212017542531977E-11
91,512,36,16.504504515010492,2.0669688183261314E-10,1.2523664775711103E-11
91,512,37,16.50450466400171,1.4919791624379286E-7,9.039830072448954E-9
91,512,38,16.504504664002194,1.4919839941285318E-7,9.039859347430209E-9
91,512,39,16.504504664003434,1.4919963930992708E-7,9.039934472198287E-9
91,512,40,16.50450466400348,1.491996854952049E-7,9.039937270542083E-9
91,512,41,16.50450466401003,1.492062366992286E-7,9.040334204846765E-9
91,512,42,16.50459362780156,8.91129977667049E-5,5.399313725945215E-6
91,512,43,16.504593627802898,8.911299910252524E-5,5.399313806881928E-6
91,512,44,16.50461255119121,1.0803638741663235E-4,6.54587281428101E-6
91,512,45,16.505644366042183,0.0011398512383884452,6.906303896406281E-5
91,512,46,16.5416854078691,0.03718089306530459,0.00225277244960338
91,512,47,16.541685407869185,0.03718089306538985,0.0022527724496085462
91,512,48,16.54168540786929,0.037180893065496434,0.0022527724496150038
91,512,49,16.541685407869647,0.037180893065851706,0.0022527724496365295
91,1024,0,14.312242939864639,0.0,0.0
91,1024,1,14.3122429398648,1.616484723854228E-13,1.1294419265003869E-14
91,1024,2,14.312242939865223,5.844214001626824E-13,4.0833669650398604E-14
91,1024,3,14.31224293986534,7.016609515630989E-13,4.902522647996185E-14
91,1024,4,14.312242939865374,7.354117315117037E-13,5.138340193089672E-14
91,1024,5,14.312242939865419,7.7982065249671E-13,5.448626436633735E-14
91,1024,6,14.3122429398657,1.0604850331219495E-12,7.409635495832208E-14
91,1024,7,14.312242939865733,1.0942358130705543E-12,7.645453040925696E-14
91,1024,8,14.31224293986582,1.1812772982011666E-12,8.253614078272058E-14
91,1024,9,14.312242939866039,1.3997691894473974E-12,9.780222396508845E-14
91,1024,10,14.31224293986613,1.4903633882568101E-12,1.0413206333338732E-13
91,1024,11,14.312242939866229,1.5898393712632242E-12,1.1108247518877432E-13
91,1024,12,14.312242939866254,1.6147083670148277E-12,1.1282007815262106E-13
91,1024,13,14.312242939866271,1.6324719354088302E-12,1.1406122312679732E-13
91,1024,14,14.312242939866339,1.6999734953060397E-12,1.1877757402866707E-13
91,1024,15,14.312242939866445,1.8065549056700547E-12,1.2622444387372457E-13
91,1024,16,14.312242939866568,1.929123527588672E-12,1.347883441955407E-13
91,1024,17,14.312242939866916,2.277289468111121E-12,1.5911478568939517E-13
91,1024,18,14.312242939867222,2.582822844487964E-12,1.8046247924522665E-13
91,1024,19,14.31224293986745,2.8119728767705965E-12,1.9647324941210026E-13
91,1024,20,14.312242939867472,2.8332891588433995E-12,1.9796262338111176E-13
91,1024,21,14.312242939867485,2.8457236567192012E-12,1.9883142486303515E-13
91,1024,22,14.312242939867849,3.2098768087962526E-12,2.2427489683364825E-13
91,1024,23,14.31224293986797,3.3306690738754696E-12,2.3271468265804674E-13
91,1024,24,14.312242939868064,3.424815986363683E-12,2.392927510211809E-13
91,1024,25,14.312242939868288,3.6486369481281145E-12,2.5493117769580164E-13
91,1024,26,14.312242939868769,4.130029651605582E-12,2.8856620649597797E-13
91,1024,27,14.31224293986908,4.440892098500626E-12,3.1028624354406236E-13
91,1024,28,14.312242939871124,6.4854788206503144E-12,4.5314203007174866E-13
91,1024,29,14.312242939871613,6.973976951485383E-12,4.872735168615955E-13
91,1024,30,14.312242939871977,7.338130103562435E-12,5.127169888322086E-13
91,1024,31,14.312242939874148,9.50883816130954E-12,6.643849046765463E-13
91,1024,32,14.31224293987426,9.620748642191757E-12,6.722041180138567E-13
91,1024,33,14.312242939874455,9.816147894525784E-12,6.858567127297954E-13
91,1024,34,14.312242939875732,1.1093348462054564E-11,7.750950363730678E-13
91,1024,35,14.312242939877024,1.2384759884298546E-11,8.653262759956811E-13
91,1024,36,14.312242939887714,2.3074875343809254E-11,1.6122473214549478E-12
91,1024,37,14.31224293988985,2.5211832621607755E-11,1.7615570618483506E-12
91,1024,38,14.312242939892586,2.794742215428414E-11,1.952693387871493E-12
91,1024,39,14.312242939934771,7.013234437636129E-11,4.9001644725452504E-12
91,1024,40,14.312242940033927,1.6928858315168327E-10,1.1828235718397074E-11
91,1024,41,14.312253744206819,1.0804342180037452E-5,7.549020950408515E-7
91,1024,42,14.31225374420746,1.080434282130227E-5,7.549021398461851E-7
91,1024,43,14.312313517116523,7.057725188452935E-5,4.931250271608151E-6
91,1024,44,14.312326805914436,8.386604979726542E-5,5.859741911148596E-6
91,1024,45,14.312353757284402,1.1081741976326498E-4,7.74284088307357E-6
91,1024,46,14.312353757284836,1.1081742019669605E-4,7.742840913357507E-6
91,1024,47,14.31246778186956,2.2484200492023376E-4,1.570976721572896E-5
91,1024,48,14.31287371979867,6.30779934031267E-4,4.4072752026471173E-5
91,1024,49,14.405140865847086,0.09289792598244695,0.006490801363054947


==> static-results-v2/static-91-distribution-stddev.csv <==
lambda,maxDeviation
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,2.221721289064578E-9
7,2.6025933916107082E-9
8,9.26005191260019E-6
16,3.3761399968110184E-6
32,2.5918386807635935E-6
64,1.4270069203649623E-6
128,3.085222917379493E-6
256,3.1548786888659356E-6
512,1.1666224469580833E-5
1024,8.46865978947228E-6


==> static-results-v2/static-91-distributions.csv <==
n,lambda,attempt,distance,probability
91,1,0,1,1.0
91,1,0,2,0.0
91,1,0,3,0.0
91,1,0,4,0.0
91,1,0,5,0.0
91,1,0,6,0.0
91,1,0,7,0.0
91,1,0,8,0.0
91,1,0,9,0.0
91,1,0,10,0.0
91,1,0,11,0.0
91,1,0,12,0.0
91,1,0,13,0.0
91,1,0,14,0.0
91,1,0,15,0.0
91,1,0,16,0.0
91,1,0,17,0.0
91,1,0,18,0.0
91,1,0,19,0.0
91,1,0,20,0.0
91,1,0,21,0.0
91,1,0,22,0.0
91,1,0,23,0.0
91,1,0,24,0.0
91,1,0,25,0.0
91,1,0,26,0.0
91,1,0,27,0.0
91,1,0,28,0.0
91,1,0,29,0.0
91,1,0,30,0.0
91,1,0,31,0.0
91,1,0,32,0.0
91,1,0,33,0.0
91,1,0,34,0.0
91,1,0,35,0.0
91,1,0,36,0.0
91,1,0,37,0.0
91,1,0,38,0.0
91,1,0,39,0.0
91,1,0,40,0.0
91,1,0,41,0.0
91,1,0,42,0.0
91,1,0,43,0.0
91,1,0,44,0.0
91,1,0,45,0.0
91,1,0,46,0.0
91,1,0,47,0.0
91,1,0,48,0.0
91,1,0,49,0.0
91,1,0,50,0.0
91,1,0,51,0.0
91,1,0,52,0.0
91,1,0,53,0.0
91,1,0,54,0.0
91,1,0,55,0.0
91,1,0,56,0.0
91,1,0,57,0.0
91,1,0,58,0.0
91,1,0,59,0.0
91,1,0,60,0.0
91,1,0,61,0.0
91,1,0,62,0.0
91,1,0,63,0.0
91,1,0,64,0.0
91,1,0,65,0.0
91,1,0,66,0.0
91,1,0,67,0.0
91,1,0,68,0.0
91,1,0,69,0.0
91,1,0,70,0.0
91,1,0,71,0.0
91,1,0,72,0.0
91,1,0,73,0.0
91,1,0,74,0.0
91,1,0,75,0.0
91,1,0,76,0.0
91,1,0,77,0.0
91,1,0,78,0.0
91,1,0,79,0.0
91,1,0,80,0.0
91,1,0,81,0.0
91,1,0,82,0.0
91,1,0,83,0.0
91,1,0,84,0.0
91,1,0,85,0.0
91,1,0,86,0.0
91,1,0,87,0.0
91,1,0,88,0.0
91,1,0,89,0.0
91,1,0,90,0.0
91,1,0,91,0.0
91,1,1,1,1.0
91,1,1,2,0.0
91,1,1,3,0.0
91,1,1,4,0.0
91,1,1,5,0.0
91,1,1,6,0.0
91,1,1,7,0.0
91,1,1,8,0.0
91,1,1,9,0.0
91,1,1,10,0.0
91,1,1,11,0.0
91,1,1,12,0.0
91,1,1,13,0.0
91,1,1,14,0.0
91,1,1,15,0.0
91,1,1,16,0.0
91,1,1,17,0.0
91,1,1,18,0.0
91,1,1,19,0.0
91,1,1,20,0.0
91,1,1,21,0.0
91,1,1,22,0.0
91,1,1,23,0.0
91,1,1,24,0.0
91,1,1,25,0.0
91,1,1,26,0.0
91,1,1,27,0.0
91,1,1,28,0.0
91,1,1,29,0.0
91,1,1,30,0.0
91,1,1,31,0.0
91,1,1,32,0.0
91,1,1,33,0.0
91,1,1,34,0.0
91,1,1,35,0.0
91,1,1,36,0.0
91,1,1,37,0.0
91,1,1,38,0.0
91,1,1,39,0.0
91,1,1,40,0.0
91,1,1,41,0.0
91,1,1,42,0.0
91,1,1,43,0.0
91,1,1,44,0.0
91,1,1,45,0.0
91,1,1,46,0.0
91,1,1,47,0.0
91,1,1,48,0.0
91,1,1,49,0.0
91,1,1,50,0.0
91,1,1,51,0.0
91,1,1,52,0.0
91,1,1,53,0.0
91,1,1,54,0.0
91,1,1,55,0.0
91,1,1,56,0.0
91,1,1,57,0.0
91,1,1,58,0.0
91,1,1,59,0.0
91,1,1,60,0.0
91,1,1,61,0.0
91,1,1,62,0.0
91,1,1,63,0.0
91,1,1,64,0.0
91,1,1,65,0.0
91,1,1,66,0.0
91,1,1,67,0.0
91,1,1,68,0.0
91,1,1,69,0.0
91,1,1,70,0.0
91,1,1,71,0.0
91,1,1,72,0.0
91,1,1,73,0.0
91,1,1,74,0.0
91,1,1,75,0.0
91,1,1,76,0.0
91,1,1,77,0.0
91,1,1,78,0.0
91,1,1,79,0.0
91,1,1,80,0.0
91,1,1,81,0.0
91,1,1,82,0.0
91,1,1,83,0.0
91,1,1,84,0.0
91,1,1,85,0.0
91,1,1,86,0.0
91,1,1,87,0.0
91,1,1,88,0.0
91,1,1,89,0.0
91,1,1,90,0.0
91,1,1,91,0.0
91,1,2,1,1.0
91,1,2,2,0.0
91,1,2,3,0.0
91,1,2,4,0.0
91,1,2,5,0.0
91,1,2,6,0.0
91,1,2,7,0.0
91,1,2,8,0.0
91,1,2,9,0.0
91,1,2,10,0.0
91,1,2,11,0.0
91,1,2,12,0.0
91,1,2,13,0.0
91,1,2,14,0.0
91,1,2,15,0.0
91,1,2,16,0.0
91,1,2,17,0.0
91,1,2,18,0.0
91,1,2,19,0.0
91,1,2,20,0.0
91,1,2,21,0.0
91,1,2,22,0.0
91,1,2,23,0.0
91,1,2,24,0.0
91,1,2,25,0.0
91,1,2,26,0.0
91,1,2,27,0.0
91,1,2,28,0.0
91,1,2,29,0.0
91,1,2,30,0.0
91,1,2,31,0.0
91,1,2,32,0.0
91,1,2,33,0.0
91,1,2,34,0.0
91,1,2,35,0.0
91,1,2,36,0.0
91,1,2,37,0.0
91,1,2,38,0.0
91,1,2,39,0.0
91,1,2,40,0.0
91,1,2,41,0.0
91,1,2,42,0.0
91,1,2,43,0.0
91,1,2,44,0.0
91,1,2,45,0.0
91,1,2,46,0.0
91,1,2,47,0.0
91,1,2,48,0.0
91,1,2,49,0.0
91,1,2,50,0.0
91,1,2,51,0.0
91,1,2,52,0.0
91,1,2,53,0.0
91,1,2,54,0.0
91,1,2,55,0.0
91,1,2,56,0.0
91,1,2,57,0.0
91,1,2,58,0.0
91,1,2,59,0.0
91,1,2,60,0.0
91,1,2,61,0.0
91,1,2,62,0.0
91,1,2,63,0.0
91,1,2,64,0.0
91,1,2,65,0.0
91,1,2,66,0.0
91,1,2,67,0.0
91,1,2,68,0.0
91,1,2,69,0.0
91,1,2,70,0.0
91,1,2,71,0.0
91,1,2,72,0.0
91,1,2,73,0.0
91,1,2,74,0.0
91,1,2,75,0.0
91,1,2,76,0.0
91,1,2,77,0.0
91,1,2,78,0.0
91,1,2,79,0.0
91,1,2,80,0.0
91,1,2,81,0.0
91,1,2,82,0.0
91,1,2,83,0.0
91,1,2,84,0.0
91,1,2,85,0.0
91,1,2,86,0.0
91,1,2,87,0.0
91,1,2,88,0.0
91,1,2,89,0.0
91,1,2,90,0.0
91,1,2,91,0.0
91,1,3,1,1.0
91,1,3,2,0.0
91,1,3,3,0.0
91,1,3,4,0.0
91,1,3,5,0.0
91,1,3,6,0.0
91,1,3,7,0.0
91,1,3,8,0.0
91,1,3,9,0.0
91,1,3,10,0.0
91,1,3,11,0.0
91,1,3,12,0.0
91,1,3,13,0.0
91,1,3,14,0.0
91,1,3,15,0.0
91,1,3,16,0.0
91,1,3,17,0.0
91,1,3,18,0.0
91,1,3,19,0.0
91,1,3,20,0.0
91,1,3,21,0.0
91,1,3,22,0.0
91,1,3,23,0.0
91,1,3,24,0.0
91,1,3,25,0.0
91,1,3,26,0.0
91,1,3,27,0.0
91,1,3,28,0.0
91,1,3,29,0.0
91,1,3,30,0.0
91,1,3,31,0.0
91,1,3,32,0.0
91,1,3,33,0.0
91,1,3,34,0.0
91,1,3,35,0.0
91,1,3,36,0.0
91,1,3,37,0.0
91,1,3,38,0.0
91,1,3,39,0.0
91,1,3,40,0.0
91,1,3,41,0.0
91,1,3,42,0.0
91,1,3,43,0.0
91,1,3,44,0.0
91,1,3,45,0.0
91,1,3,46,0.0
91,1,3,47,0.0
91,1,3,48,0.0
91,1,3,49,0.0
91,1,3,50,0.0
91,1,3,51,0.0
91,1,3,52,0.0
91,1,3,53,0.0
91,1,3,54,0.0
91,1,3,55,0.0
91,1,3,56,0.0
91,1,3,57,0.0
91,1,3,58,0.0
91,1,3,59,0.0
91,1,3,60,0.0
91,1,3,61,0.0
91,1,3,62,0.0
91,1,3,63,0.0
91,1,3,64,0.0
91,1,3,65,0.0
91,1,3,66,0.0
91,1,3,67,0.0
91,1,3,68,0.0
91,1,3,69,0.0
91,1,3,70,0.0
91,1,3,71,0.0
91,1,3,72,0.0
91,1,3,73,0.0
91,1,3,74,0.0
91,1,3,75,0.0
91,1,3,76,0.0
91,1,3,77,0.0
91,1,3,78,0.0
91,1,3,79,0.0
91,1,3,80,0.0
91,1,3,81,0.0
91,1,3,82,0.0
91,1,3,83,0.0
91,1,3,84,0.0
91,1,3,85,0.0
91,1,3,86,0.0
91,1,3,87,0.0
91,1,3,88,0.0
91,1,3,89,0.0
91,1,3,90,0.0
91,1,3,91,0.0
91,1,4,1,1.0
91,1,4,2,0.0
91,1,4,3,0.0
91,1,4,4,0.0
91,1,4,5,0.0
91,1,4,6,0.0
91,1,4,7,0.0
91,1,4,8,0.0
91,1,4,9,0.0
91,1,4,10,0.0
91,1,4,11,0.0
91,1,4,12,0.0
91,1,4,13,0.0
91,1,4,14,0.0
91,1,4,15,0.0
91,1,4,16,0.0
91,1,4,17,0.0
91,1,4,18,0.0
91,1,4,19,0.0
91,1,4,20,0.0
91,1,4,21,0.0
91,1,4,22,0.0
91,1,4,23,0.0
91,1,4,24,0.0
91,1,4,25,0.0
91,1,4,26,0.0
91,1,4,27,0.0
91,1,4,28,0.0
91,1,4,29,0.0
91,1,4,30,0.0
91,1,4,31,0.0
91,1,4,32,0.0
91,1,4,33,0.0
91,1,4,34,0.0
91,1,4,35,0.0
91,1,4,36,0.0
91,1,4,37,0.0
91,1,4,38,0.0
91,1,4,39,0.0
91,1,4,40,0.0
91,1,4,41,0.0
91,1,4,42,0.0
91,1,4,43,0.0
91,1,4,44,0.0
91,1,4,45,0.0
91,1,4,46,0.0
91,1,4,47,0.0
91,1,4,48,0.0
91,1,4,49,0.0
91,1,4,50,0.0
91,1,4,51,0.0
91,1,4,52,0.0
91,1,4,53,0.0
91,1,4,54,0.0
91,1,4,55,0.0
91,1,4,56,0.0
91,1,4,57,0.0
91,1,4,58,0.0
91,1,4,59,0.0
91,1,4,60,0.0
91,1,4,61,0.0
91,1,4,62,0.0
91,1,4,63,0.0
91,1,4,64,0.0
91,1,4,65,0.0
91,1,4,66,0.0
91,1,4,67,0.0
91,1,4,68,0.0
91,1,4,69,0.0
91,1,4,70,0.0
91,1,4,71,0.0
91,1,4,72,0.0
91,1,4,73,0.0
91,1,4,74,0.0
91,1,4,75,0.0
91,1,4,76,0.0
91,1,4,77,0.0
91,1,4,78,0.0
91,1,4,79,0.0
91,1,4,80,0.0
91,1,4,81,0.0
91,1,4,82,0.0
91,1,4,83,0.0
91,1,4,84,0.0
91,1,4,85,0.0
91,1,4,86,0.0
91,1,4,87,0.0
91,1,4,88,0.0
91,1,4,89,0.0
91,1,4,90,0.0
91,1,4,91,0.0
91,1,5,1,1.0
91,1,5,2,0.0
91,1,5,3,0.0
91,1,5,4,0.0
91,1,5,5,0.0
91,1,5,6,0.0
91,1,5,7,0.0
91,1,5,8,0.0
91,1,5,9,0.0
91,1,5,10,0.0
91,1,5,11,0.0
91,1,5,12,0.0
91,1,5,13,0.0
91,1,5,14,0.0
91,1,5,15,0.0
91,1,5,16,0.0
91,1,5,17,0.0
91,1,5,18,0.0
91,1,5,19,0.0
91,1,5,20,0.0
91,1,5,21,0.0
91,1,5,22,0.0
91,1,5,23,0.0
91,1,5,24,0.0
91,1,5,25,0.0
91,1,5,26,0.0
91,1,5,27,0.0
91,1,5,28,0.0
91,1,5,29,0.0
91,1,5,30,0.0
91,1,5,31,0.0
91,1,5,32,0.0
91,1,5,33,0.0
91,1,5,34,0.0
91,1,5,35,0.0
91,1,5,36,0.0
91,1,5,37,0.0
91,1,5,38,0.0
91,1,5,39,0.0
91,1,5,40,0.0
91,1,5,41,0.0
91,1,5,42,0.0
91,1,5,43,0.0
91,1,5,44,0.0
91,1,5,45,0.0
91,1,5,46,0.0
91,1,5,47,0.0
91,1,5,48,0.0
91,1,5,49,0.0
91,1,5,50,0.0
91,1,5,51,0.0
91,1,5,52,0.0
91,1,5,53,0.0
91,1,5,54,0.0
91,1,5,55,0.0
91,1,5,56,0.0
91,1,5,57,0.0
91,1,5,58,0.0
91,1,5,59,0.0
91,1,5,60,0.0
91,1,5,61,0.0
91,1,5,62,0.0
91,1,5,63,0.0
91,1,5,64,0.0
91,1,5,65,0.0
91,1,5,66,0.0
91,1,5,67,0.0
91,1,5,68,0.0
91,1,5,69,0.0
91,1,5,70,0.0
91,1,5,71,0.0
91,1,5,72,0.0
91,1,5,73,0.0
91,1,5,74,0.0
91,1,5,75,0.0
91,1,5,76,0.0
91,1,5,77,0.0
91,1,5,78,0.0
91,1,5,79,0.0
91,1,5,80,0.0
91,1,5,81,0.0
91,1,5,82,0.0
91,1,5,83,0.0
91,1,5,84,0.0
91,1,5,85,0.0
91,1,5,86,0.0
91,1,5,87,0.0
91,1,5,88,0.0
91,1,5,89,0.0
91,1,5,90,0.0
91,1,5,91,0.0
91,1,6,1,1.0
91,1,6,2,0.0
91,1,6,3,0.0
91,1,6,4,0.0
91,1,6,5,0.0
91,1,6,6,0.0
91,1,6,7,0.0
91,1,6,8,0.0
91,1,6,9,0.0
91,1,6,10,0.0
91,1,6,11,0.0
91,1,6,12,0.0
91,1,6,13,0.0
91,1,6,14,0.0
91,1,6,15,0.0
91,1,6,16,0.0
91,1,6,17,0.0
91,1,6,18,0.0
91,1,6,19,0.0
91,1,6,20,0.0
91,1,6,21,0.0
91,1,6,22,0.0
91,1,6,23,0.0
91,1,6,24,0.0
91,1,6,25,0.0
91,1,6,26,0.0
91,1,6,27,0.0
91,1,6,28,0.0
91,1,6,29,0.0
91,1,6,30,0.0
91,1,6,31,0.0
91,1,6,32,0.0
91,1,6,33,0.0
91,1,6,34,0.0
91,1,6,35,0.0
91,1,6,36,0.0
91,1,6,37,0.0
91,1,6,38,0.0
91,1,6,39,0.0
91,1,6,40,0.0
91,1,6,41,0.0
91,1,6,42,0.0
91,1,6,43,0.0
91,1,6,44,0.0
91,1,6,45,0.0
91,1,6,46,0.0
91,1,6,47,0.0
91,1,6,48,0.0
91,1,6,49,0.0
91,1,6,50,0.0
91,1,6,51,0.0
91,1,6,52,0.0
91,1,6,53,0.0
91,1,6,54,0.0
91,1,6,55,0.0
91,1,6,56,0.0
91,1,6,57,0.0
91,1,6,58,0.0
91,1,6,59,0.0
91,1,6,60,0.0
91,1,6,61,0.0
91,1,6,62,0.0
91,1,6,63,0.0
91,1,6,64,0.0
91,1,6,65,0.0
91,1,6,66,0.0
91,1,6,67,0.0
91,1,6,68,0.0
91,1,6,69,0.0
91,1,6,70,0.0
91,1,6,71,0.0
91,1,6,72,0.0
91,1,6,73,0.0
91,1,6,74,0.0
91,1,6,75,0.0
91,1,6,76,0.0
91,1,6,77,0.0
91,1,6,78,0.0
91,1,6,79,0.0
91,1,6,80,0.0
91,1,6,81,0.0
91,1,6,82,0.0
91,1,6,83,0.0
91,1,6,84,0.0
91,1,6,85,0.0
91,1,6,86,0.0
91,1,6,87,0.0
91,1,6,88,0.0
91,1,6,89,0.0
91,1,6,90,0.0
91,1,6,91,0.0
91,1,7,1,1.0
91,1,7,2,0.0
91,1,7,3,0.0
91,1,7,4,0.0
91,1,7,5,0.0
91,1,7,6,0.0
91,1,7,7,0.0
91,1,7,8,0.0
91,1,7,9,0.0
91,1,7,10,0.0
91,1,7,11,0.0
91,1,7,12,0.0
91,1,7,13,0.0
91,1,7,14,0.0
91,1,7,15,0.0
91,1,7,16,0.0
91,1,7,17,0.0
91,1,7,18,0.0
91,1,7,19,0.0
91,1,7,20,0.0
91,1,7,21,0.0
91,1,7,22,0.0
91,1,7,23,0.0
91,1,7,24,0.0
91,1,7,25,0.0
91,1,7,26,0.0
91,1,7,27,0.0
91,1,7,28,0.0
91,1,7,29,0.0
91,1,7,30,0.0
91,1,7,31,0.0
91,1,7,32,0.0
91,1,7,33,0.0
91,1,7,34,0.0
91,1,7,35,0.0
91,1,7,36,0.0
91,1,7,37,0.0
91,1,7,38,0.0
91,1,7,39,0.0
91,1,7,40,0.0
91,1,7,41,0.0
91,1,7,42,0.0
91,1,7,43,0.0
91,1,7,44,0.0
91,1,7,45,0.0
91,1,7,46,0.0
91,1,7,47,0.0
91,1,7,48,0.0
91,1,7,49,0.0
91,1,7,50,0.0
91,1,7,51,0.0
91,1,7,52,0.0
91,1,7,53,0.0
91,1,7,54,0.0
91,1,7,55,0.0
91,1,7,56,0.0
91,1,7,57,0.0
91,1,7,58,0.0
91,1,7,59,0.0
91,1,7,60,0.0
91,1,7,61,0.0
91,1,7,62,0.0
91,1,7,63,0.0
91,1,7,64,0.0
91,1,7,65,0.0
91,1,7,66,0.0
91,1,7,67,0.0
91,1,7,68,0.0
91,1,7,69,0.0
91,1,7,70,0.0
91,1,7,71,0.0
91,1,7,72,0.0
91,1,7,73,0.0
91,1,7,74,0.0
91,1,7,75,0.0
91,1,7,76,0.0
91,1,7,77,0.0
91,1,7,78,0.0
91,1,7,79,0.0
91,1,7,80,0.0
91,1,7,81,0.0
91,1,7,82,0.0
91,1,7,83,0.0
91,1,7,84,0.0
91,1,7,85,0.0
91,1,7,86,0.0
91,1,7,87,0.0
91,1,7,88,0.0
91,1,7,89,0.0
91,1,7,90,0.0
91,1,7,91,0.0
91,1,8,1,1.0
91,1,8,2,0.0
91,1,8,3,0.0
91,1,8,4,0.0
91,1,8,5,0.0
91,1,8,6,0.0
91,1,8,7,0.0
91,1,8,8,0.0
91,1,8,9,0.0
91,1,8,10,0.0
91,1,8,11,0.0
91,1,8,12,0.0
91,1,8,13,0.0
91,1,8,14,0.0
91,1,8,15,0.0
91,1,8,16,0.0
91,1,8,17,0.0
91,1,8,18,0.0
91,1,8,19,0.0
91,1,8,20,0.0
91,1,8,21,0.0
91,1,8,22,0.0
91,1,8,23,0.0
91,1,8,24,0.0
91,1,8,25,0.0
91,1,8,26,0.0
91,1,8,27,0.0
91,1,8,28,0.0
91,1,8,29,0.0
91,1,8,30,0.0
91,1,8,31,0.0
91,1,8,32,0.0
91,1,8,33,0.0
91,1,8,34,0.0
91,1,8,35,0.0
91,1,8,36,0.0
91,1,8,37,0.0
91,1,8,38,0.0
91,1,8,39,0.0
91,1,8,40,0.0
91,1,8,41,0.0
91,1,8,42,0.0
91,1,8,43,0.0
91,1,8,44,0.0
91,1,8,45,0.0
91,1,8,46,0.0
91,1,8,47,0.0
91,1,8,48,0.0
91,1,8,49,0.0
91,1,8,50,0.0
91,1,8,51,0.0
91,1,8,52,0.0
91,1,8,53,0.0
91,1,8,54,0.0
91,1,8,55,0.0
91,1,8,56,0.0
91,1,8,57,0.0
91,1,8,58,0.0
91,1,8,59,0.0
91,1,8,60,0.0
91,1,8,61,0.0
91,1,8,62,0.0
91,1,8,63,0.0
91,1,8,64,0.0
91,1,8,65,0.0
91,1,8,66,0.0
91,1,8,67,0.0
91,1,8,68,0.0
91,1,8,69,0.0
91,1,8,70,0.0
91,1,8,71,0.0
91,1,8,72,0.0
91,1,8,73,0.0
91,1,8,74,0.0
91,1,8,75,0.0
91,1,8,76,0.0
91,1,8,77,0.0
91,1,8,78,0.0
91,1,8,79,0.0
91,1,8,80,0.0
91,1,8,81,0.0
91,1,8,82,0.0
91,1,8,83,0.0
91,1,8,84,0.0
91,1,8,85,0.0
91,1,8,86,0.0
91,1,8,87,0.0
91,1,8,88,0.0
91,1,8,89,0.0
91,1,8,90,0.0
91,1,8,91,0.0
91,1,9,1,1.0
91,1,9,2,0.0
91,1,9,3,0.0
91,1,9,4,0.0
91,1,9,5,0.0
91,1,9,6,0.0
91,1,9,7,0.0
91,1,9,8,0.0
91,1,9,9,0.0
91,1,9,10,0.0
91,1,9,11,0.0
91,1,9,12,0.0
91,1,9,13,0.0
91,1,9,14,0.0
91,1,9,15,0.0
91,1,9,16,0.0
91,1,9,17,0.0
91,1,9,18,0.0
91,1,9,19,0.0
91,1,9,20,0.0
91,1,9,21,0.0
91,1,9,22,0.0
91,1,9,23,0.0
91,1,9,24,0.0
91,1,9,25,0.0
91,1,9,26,0.0
91,1,9,27,0.0
91,1,9,28,0.0
91,1,9,29,0.0
91,1,9,30,0.0
91,1,9,31,0.0
91,1,9,32,0.0
91,1,9,33,0.0
91,1,9,34,0.0
91,1,9,35,0.0
91,1,9,36,0.0
91,1,9,37,0.0
91,1,9,38,0.0
91,1,9,39,0.0
91,1,9,40,0.0
91,1,9,41,0.0
91,1,9,42,0.0
91,1,9,43,0.0
91,1,9,44,0.0
91,1,9,45,0.0
91,1,9,46,0.0
91,1,9,47,0.0
91,1,9,48,0.0
91,1,9,49,0.0
91,1,9,50,0.0
91,1,9,51,0.0
91,1,9,52,0.0
91,1,9,53,0.0
91,1,9,54,0.0
91,1,9,55,0.0
91,1,9,56,0.0
91,1,9,57,0.0
91,1,9,58,0.0
91,1,9,59,0.0
91,1,9,60,0.0
91,1,9,61,0.0
91,1,9,62,0.0
91,1,9,63,0.0
91,1,9,64,0.0
91,1,9,65,0.0
91,1,9,66,0.0
91,1,9,67,0.0
91,1,9,68,0.0
91,1,9,69,0.0
91,1,9,70,0.0
91,1,9,71,0.0
91,1,9,72,0.0
91,1,9,73,0.0
91,1,9,74,0.0
91,1,9,75,0.0
91,1,9,76,0.0
91,1,9,77,0.0
91,1,9,78,0.0
91,1,9,79,0.0
91,1,9,80,0.0
91,1,9,81,0.0
91,1,9,82,0.0
91,1,9,83,0.0
91,1,9,84,0.0
91,1,9,85,0.0
91,1,9,86,0.0
91,1,9,87,0.0
91,1,9,88,0.0
91,1,9,89,0.0
91,1,9,90,0.0
91,1,9,91,0.0
91,1,10,1,1.0
91,1,10,2,0.0
91,1,10,3,0.0
91,1,10,4,0.0
91,1,10,5,0.0
91,1,10,6,0.0
91,1,10,7,0.0
91,1,10,8,0.0
91,1,10,9,0.0
91,1,10,10,0.0
91,1,10,11,0.0
91,1,10,12,0.0
91,1,10,13,0.0
91,1,10,14,0.0
91,1,10,15,0.0
91,1,10,16,0.0
91,1,10,17,0.0
91,1,10,18,0.0
91,1,10,19,0.0
91,1,10,20,0.0
91,1,10,21,0.0
91,1,10,22,0.0
91,1,10,23,0.0
91,1,10,24,0.0
91,1,10,25,0.0
91,1,10,26,0.0
91,1,10,27,0.0
91,1,10,28,0.0
91,1,10,29,0.0
91,1,10,30,0.0
91,1,10,31,0.0
91,1,10,32,0.0
91,1,10,33,0.0
91,1,10,34,0.0
91,1,10,35,0.0
91,1,10,36,0.0
91,1,10,37,0.0
91,1,10,38,0.0
91,1,10,39,0.0
91,1,10,40,0.0
91,1,10,41,0.0
91,1,10,42,0.0
91,1,10,43,0.0
91,1,10,44,0.0
91,1,10,45,0.0
91,1,10,46,0.0
91,1,10,47,0.0
91,1,10,48,0.0
91,1,10,49,0.0
91,1,10,50,0.0
91,1,10,51,0.0
91,1,10,52,0.0
91,1,10,53,0.0
91,1,10,54,0.0
91,1,10,55,0.0
91,1,10,56,0.0
91,1,10,57,0.0
91,1,10,58,0.0
91,1,10,59,0.0
91,1,10,60,0.0
91,1,10,61,0.0
91,1,10,62,0.0
91,1,10,63,0.0
91,1,10,64,0.0
91,1,10,65,0.0
91,1,10,66,0.0
91,1,10,67,0.0
91,1,10,68,0.0
91,1,10,69,0.0
91,1,10,70,0.0
91,1,10,71,0.0
91,1,10,72,0.0
91,1,10,73,0.0
91,1,10,74,0.0
91,1,10,75,0.0
91,1,10,76,0.0
91,1,10,77,0.0
91,1,10,78,0.0
91,1,10,79,0.0
91,1,10,80,0.0
91,1,10,81,0.0
91,1,10,82,0.0
91,1,10,83,0.0
91,1,10,84,0.0
91,1,10,85,0.0
91,1,10,86,0.0
91,1,10,87,0.0
91,1,10,88,0.0
91,1,10,89,0.0
91,1,10,90,0.0
91,1,10,91,0.0
91,1,11,1,1.0
91,1,11,2,0.0
91,1,11,3,0.0
91,1,11,4,0.0
91,1,11,5,0.0
91,1,11,6,0.0
91,1,11,7,0.0
91,1,11,8,0.0
91,1,11,9,0.0
91,1,11,10,0.0
91,1,11,11,0.0
91,1,11,12,0.0
91,1,11,13,0.0
91,1,11,14,0.0
91,1,11,15,0.0
91,1,11,16,0.0
91,1,11,17,0.0
91,1,11,18,0.0
91,1,11,19,0.0
91,1,11,20,0.0
91,1,11,21,0.0
91,1,11,22,0.0
91,1,11,23,0.0
91,1,11,24,0.0
91,1,11,25,0.0
91,1,11,26,0.0
91,1,11,27,0.0
91,1,11,28,0.0
91,1,11,29,0.0
91,1,11,30,0.0
91,1,11,31,0.0
91,1,11,32,0.0
91,1,11,33,0.0
91,1,11,34,0.0
91,1,11,35,0.0
91,1,11,36,0.0
91,1,11,37,0.0
91,1,11,38,0.0
91,1,11,39,0.0
91,1,11,40,0.0
91,1,11,41,0.0
91,1,11,42,0.0
91,1,11,43,0.0
91,1,11,44,0.0
91,1,11,45,0.0
91,1,11,46,0.0
91,1,11,47,0.0
91,1,11,48,0.0
91,1,11,49,0.0
91,1,11,50,0.0
91,1,11,51,0.0
91,1,11,52,0.0
91,1,11,53,0.0
91,1,11,54,0.0
91,1,11,55,0.0
91,1,11,56,0.0
91,1,11,57,0.0
91,1,11,58,0.0
91,1,11,59,0.0
91,1,11,60,0.0
91,1,11,61,0.0
91,1,11,62,0.0
91,1,11,63,0.0
91,1,11,64,0.0
91,1,11,65,0.0
91,1,11,66,0.0
91,1,11,67,0.0
91,1,11,68,0.0
91,1,11,69,0.0
91,1,11,70,0.0
91,1,11,71,0.0
91,1,11,72,0.0
91,1,11,73,0.0
91,1,11,74,0.0
91,1,11,75,0.0
91,1,11,76,0.0
91,1,11,77,0.0
91,1,11,78,0.0
91,1,11,79,0.0
91,1,11,80,0.0
91,1,11,81,0.0
91,1,11,82,0.0
91,1,11,83,0.0
91,1,11,84,0.0
91,1,11,85,0.0
91,1,11,86,0.0
91,1,11,87,0.0
91,1,11,88,0.0
91,1,11,89,0.0
91,1,11,90,0.0
91,1,11,91,0.0
91,1,12,1,1.0
91,1,12,2,0.0
91,1,12,3,0.0
91,1,12,4,0.0
91,1,12,5,0.0
91,1,12,6,0.0
91,1,12,7,0.0
91,1,12,8,0.0
91,1,12,9,0.0
91,1,12,10,0.0
91,1,12,11,0.0
91,1,12,12,0.0
91,1,12,13,0.0
91,1,12,14,0.0
91,1,12,15,0.0
91,1,12,16,0.0
91,1,12,17,0.0
91,1,12,18,0.0
91,1,12,19,0.0
91,1,12,20,0.0
91,1,12,21,0.0
91,1,12,22,0.0
91,1,12,23,0.0
91,1,12,24,0.0
91,1,12,25,0.0
91,1,12,26,0.0
91,1,12,27,0.0
91,1,12,28,0.0
91,1,12,29,0.0
91,1,12,30,0.0
91,1,12,31,0.0
91,1,12,32,0.0
91,1,12,33,0.0
91,1,12,34,0.0
91,1,12,35,0.0
91,1,12,36,0.0
91,1,12,37,0.0
91,1,12,38,0.0
91,1,12,39,0.0
91,1,12,40,0.0
91,1,12,41,0.0
91,1,12,42,0.0
91,1,12,43,0.0
91,1,12,44,0.0
91,1,12,45,0.0
91,1,12,46,0.0
91,1,12,47,0.0
91,1,12,48,0.0
91,1,12,49,0.0
91,1,12,50,0.0
91,1,12,51,0.0
91,1,12,52,0.0
91,1,12,53,0.0
91,1,12,54,0.0
91,1,12,55,0.0
91,1,12,56,0.0
91,1,12,57,0.0
91,1,12,58,0.0
91,1,12,59,0.0
91,1,12,60,0.0
91,1,12,61,0.0
91,1,12,62,0.0
91,1,12,63,0.0
91,1,12,64,0.0
91,1,12,65,0.0
91,1,12,66,0.0
91,1,12,67,0.0
91,1,12,68,0.0
91,1,12,69,0.0
91,1,12,70,0.0
91,1,12,71,0.0
91,1,12,72,0.0
91,1,12,73,0.0
91,1,12,74,0.0
91,1,12,75,0.0
91,1,12,76,0.0
91,1,12,77,0.0
91,1,12,78,0.0
91,1,12,79,0.0
91,1,12,80,0.0
91,1,12,81,0.0
91,1,12,82,0.0
91,1,12,83,0.0
91,1,12,84,0.0
91,1,12,85,0.0
91,1,12,86,0.0
91,1,12,87,0.0
91,1,12,88,0.0
91,1,12,89,0.0
91,1,12,90,0.0
91,1,12,91,0.0
91,1,13,1,1.0
91,1,13,2,0.0
91,1,13,3,0.0
91,1,13,4,0.0
91,1,13,5,0.0
91,1,13,6,0.0
91,1,13,7,0.0
91,1,13,8,0.0
91,1,13,9,0.0
91,1,13,10,0.0
91,1,13,11,0.0
91,1,13,12,0.0
91,1,13,13,0.0
91,1,13,14,0.0
91,1,13,15,0.0
91,1,13,16,0.0
91,1,13,17,0.0
91,1,13,18,0.0
91,1,13,19,0.0
91,1,13,20,0.0
91,1,13,21,0.0
91,1,13,22,0.0
91,1,13,23,0.0
91,1,13,24,0.0
91,1,13,25,0.0
91,1,13,26,0.0
91,1,13,27,0.0
91,1,13,28,0.0
91,1,13,29,0.0
91,1,13,30,0.0
91,1,13,31,0.0
91,1,13,32,0.0
91,1,13,33,0.0
91,1,13,34,0.0
91,1,13,35,0.0
91,1,13,36,0.0
91,1,13,37,0.0
91,1,13,38,0.0
91,1,13,39,0.0
91,1,13,40,0.0
91,1,13,41,0.0
91,1,13,42,0.0
91,1,13,43,0.0
91,1,13,44,0.0
91,1,13,45,0.0
91,1,13,46,0.0
91,1,13,47,0.0
91,1,13,48,0.0
91,1,13,49,0.0
91,1,13,50,0.0
91,1,13,51,0.0
91,1,13,52,0.0
91,1,13,53,0.0
91,1,13,54,0.0
91,1,13,55,0.0
91,1,13,56,0.0
91,1,13,57,0.0
91,1,13,58,0.0
91,1,13,59,0.0
91,1,13,60,0.0
91,1,13,61,0.0
91,1,13,62,0.0
91,1,13,63,0.0
91,1,13,64,0.0
91,1,13,65,0.0
91,1,13,66,0.0
91,1,13,67,0.0
91,1,13,68,0.0
91,1,13,69,0.0
91,1,13,70,0.0
91,1,13,71,0.0
91,1,13,72,0.0
91,1,13,73,0.0
91,1,13,74,0.0
91,1,13,75,0.0
91,1,13,76,0.0
91,1,13,77,0.0
91,1,13,78,0.0
91,1,13,79,0.0
91,1,13,80,0.0
91,1,13,81,0.0
91,1,13,82,0.0
91,1,13,83,0.0
91,1,13,84,0.0
91,1,13,85,0.0
91,1,13,86,0.0
91,1,13,87,0.0
91,1,13,88,0.0
91,1,13,89,0.0
91,1,13,90,0.0
91,1,13,91,0.0
91,1,14,1,1.0
91,1,14,2,0.0
91,1,14,3,0.0
91,1,14,4,0.0
91,1,14,5,0.0
91,1,14,6,0.0
91,1,14,7,0.0
91,1,14,8,0.0
91,1,14,9,0.0
91,1,14,10,0.0
91,1,14,11,0.0
91,1,14,12,0.0
91,1,14,13,0.0
91,1,14,14,0.0
91,1,14,15,0.0
91,1,14,16,0.0
91,1,14,17,0.0
91,1,14,18,0.0
91,1,14,19,0.0
91,1,14,20,0.0
91,1,14,21,0.0
91,1,14,22,0.0
91,1,14,23,0.0
91,1,14,24,0.0
91,1,14,25,0.0
91,1,14,26,0.0
91,1,14,27,0.0
91,1,14,28,0.0
91,1,14,29,0.0
91,1,14,30,0.0
91,1,14,31,0.0
91,1,14,32,0.0
91,1,14,33,0.0
91,1,14,34,0.0
91,1,14,35,0.0
91,1,14,36,0.0
91,1,14,37,0.0
91,1,14,38,0.0
91,1,14,39,0.0
91,1,14,40,0.0
91,1,14,41,0.0
91,1,14,42,0.0
91,1,14,43,0.0
91,1,14,44,0.0
91,1,14,45,0.0
91,1,14,46,0.0
91,1,14,47,0.0
91,1,14,48,0.0
91,1,14,49,0.0
91,1,14,50,0.0
91,1,14,51,0.0
91,1,14,52,0.0
91,1,14,53,0.0
91,1,14,54,0.0
91,1,14,55,0.0
91,1,14,56,0.0
91,1,14,57,0.0
91,1,14,58,0.0
91,1,14,59,0.0
91,1,14,60,0.0
91,1,14,61,0.0
91,1,14,62,0.0
91,1,14,63,0.0
91,1,14,64,0.0
91,1,14,65,0.0
91,1,14,66,0.0
91,1,14,67,0.0
91,1,14,68,0.0
91,1,14,69,0.0
91,1,14,70,0.0
91,1,14,71,0.0
91,1,14,72,0.0
91,1,14,73,0.0
91,1,14,74,0.0
91,1,14,75,0.0
91,1,14,76,0.0
91,1,14,77,0.0
91,1,14,78,0.0
91,1,14,79,0.0
91,1,14,80,0.0
91,1,14,81,0.0
91,1,14,82,0.0
91,1,14,83,0.0
91,1,14,84,0.0
91,1,14,85,0.0
91,1,14,86,0.0
91,1,14,87,0.0
91,1,14,88,0.0
91,1,14,89,0.0
91,1,14,90,0.0
91,1,14,91,0.0
91,1,15,1,1.0
91,1,15,2,0.0
91,1,15,3,0.0
91,1,15,4,0.0
91,1,15,5,0.0
91,1,15,6,0.0
91,1,15,7,0.0
91,1,15,8,0.0
91,1,15,9,0.0
91,1,15,10,0.0
91,1,15,11,0.0
91,1,15,12,0.0
91,1,15,13,0.0
91,1,15,14,0.0
91,1,15,15,0.0
91,1,15,16,0.0
91,1,15,17,0.0
91,1,15,18,0.0
91,1,15,19,0.0
91,1,15,20,0.0
91,1,15,21,0.0
91,1,15,22,0.0
91,1,15,23,0.0
91,1,15,24,0.0
91,1,15,25,0.0
91,1,15,26,0.0
91,1,15,27,0.0
91,1,15,28,0.0
91,1,15,29,0.0
91,1,15,30,0.0
91,1,15,31,0.0
91,1,15,32,0.0
91,1,15,33,0.0
91,1,15,34,0.0
91,1,15,35,0.0
91,1,15,36,0.0
91,1,15,37,0.0
91,1,15,38,0.0
91,1,15,39,0.0
91,1,15,40,0.0
91,1,15,41,0.0
91,1,15,42,0.0
91,1,15,43,0.0
91,1,15,44,0.0
91,1,15,45,0.0
91,1,15,46,0.0
91,1,15,47,0.0
91,1,15,48,0.0
91,1,15,49,0.0
91,1,15,50,0.0
91,1,15,51,0.0
91,1,15,52,0.0
91,1,15,53,0.0
91,1,15,54,0.0
91,1,15,55,0.0
91,1,15,56,0.0
91,1,15,57,0.0
91,1,15,58,0.0
91,1,15,59,0.0
91,1,15,60,0.0
91,1,15,61,0.0
91,1,15,62,0.0
91,1,15,63,0.0
91,1,15,64,0.0
91,1,15,65,0.0
91,1,15,66,0.0
91,1,15,67,0.0
91,1,15,68,0.0
91,1,15,69,0.0
91,1,15,70,0.0
91,1,15,71,0.0
91,1,15,72,0.0
91,1,15,73,0.0
91,1,15,74,0.0
91,1,15,75,0.0
91,1,15,76,0.0
91,1,15,77,0.0
91,1,15,78,0.0
91,1,15,79,0.0
91,1,15,80,0.0
91,1,15,81,0.0
91,1,15,82,0.0
91,1,15,83,0.0
91,1,15,84,0.0
91,1,15,85,0.0
91,1,15,86,0.0
91,1,15,87,0.0
91,1,15,88,0.0
91,1,15,89,0.0
91,1,15,90,0.0
91,1,15,91,0.0
91,1,16,1,1.0
91,1,16,2,0.0
91,1,16,3,0.0
91,1,16,4,0.0
91,1,16,5,0.0
91,1,16,6,0.0
91,1,16,7,0.0
91,1,16,8,0.0
91,1,16,9,0.0
91,1,16,10,0.0
91,1,16,11,0.0
91,1,16,12,0.0
91,1,16,13,0.0
91,1,16,14,0.0
91,1,16,15,0.0
91,1,16,16,0.0
91,1,16,17,0.0
91,1,16,18,0.0
91,1,16,19,0.0
91,1,16,20,0.0
91,1,16,21,0.0
91,1,16,22,0.0
91,1,16,23,0.0
91,1,16,24,0.0
91,1,16,25,0.0
91,1,16,26,0.0
91,1,16,27,0.0
91,1,16,28,0.0
91,1,16,29,0.0
91,1,16,30,0.0
91,1,16,31,0.0
91,1,16,32,0.0
91,1,16,33,0.0
91,1,16,34,0.0
91,1,16,35,0.0
91,1,16,36,0.0
91,1,16,37,0.0
91,1,16,38,0.0
91,1,16,39,0.0
91,1,16,40,0.0
91,1,16,41,0.0
91,1,16,42,0.0
91,1,16,43,0.0
91,1,16,44,0.0
91,1,16,45,0.0
91,1,16,46,0.0
91,1,16,47,0.0
91,1,16,48,0.0
91,1,16,49,0.0
91,1,16,50,0.0
91,1,16,51,0.0
91,1,16,52,0.0
91,1,16,53,0.0
91,1,16,54,0.0
91,1,16,55,0.0
91,1,16,56,0.0
91,1,16,57,0.0
91,1,16,58,0.0
91,1,16,59,0.0
91,1,16,60,0.0
91,1,16,61,0.0
91,1,16,62,0.0
91,1,16,63,0.0
91,1,16,64,0.0
91,1,16,65,0.0
91,1,16,66,0.0
91,1,16,67,0.0
91,1,16,68,0.0
91,1,16,69,0.0
91,1,16,70,0.0
91,1,16,71,0.0
91,1,16,72,0.0
91,1,16,73,0.0
91,1,16,74,0.0
91,1,16,75,0.0
91,1,16,76,0.0
91,1,16,77,0.0
91,1,16,78,0.0
91,1,16,79,0.0
91,1,16,80,0.0
91,1,16,81,0.0
91,1,16,82,0.0
91,1,16,83,0.0
91,1,16,84,0.0
91,1,16,85,0.0
91,1,16,86,0.0
91,1,16,87,0.0
91,1,16,88,0.0
91,1,16,89,0.0
91,1,16,90,0.0
91,1,16,91,0.0
91,1,17,1,1.0
91,1,17,2,0.0
91,1,17,3,0.0
91,1,17,4,0.0
91,1,17,5,0.0
91,1,17,6,0.0
91,1,17,7,0.0
91,1,17,8,0.0
91,1,17,9,0.0
91,1,17,10,0.0
91,1,17,11,0.0
91,1,17,12,0.0
91,1,17,13,0.0
91,1,17,14,0.0
91,1,17,15,0.0
91,1,17,16,0.0
91,1,17,17,0.0
91,1,17,18,0.0
91,1,17,19,0.0
91,1,17,20,0.0
91,1,17,21,0.0
91,1,17,22,0.0
91,1,17,23,0.0
91,1,17,24,0.0
91,1,17,25,0.0
91,1,17,26,0.0
91,1,17,27,0.0
91,1,17,28,0.0
91,1,17,29,0.0
91,1,17,30,0.0
91,1,17,31,0.0
91,1,17,32,0.0
91,1,17,33,0.0
91,1,17,34,0.0
91,1,17,35,0.0
91,1,17,36,0.0
91,1,17,37,0.0
91,1,17,38,0.0
91,1,17,39,0.0
91,1,17,40,0.0
91,1,17,41,0.0
91,1,17,42,0.0
91,1,17,43,0.0
91,1,17,44,0.0
91,1,17,45,0.0
91,1,17,46,0.0
91,1,17,47,0.0
91,1,17,48,0.0
91,1,17,49,0.0
91,1,17,50,0.0
91,1,17,51,0.0
91,1,17,52,0.0
91,1,17,53,0.0
91,1,17,54,0.0
91,1,17,55,0.0
91,1,17,56,0.0
91,1,17,57,0.0
91,1,17,58,0.0
91,1,17,59,0.0
91,1,17,60,0.0
91,1,17,61,0.0
91,1,17,62,0.0
91,1,17,63,0.0
91,1,17,64,0.0
91,1,17,65,0.0
91,1,17,66,0.0
91,1,17,67,0.0
91,1,17,68,0.0
91,1,17,69,0.0
91,1,17,70,0.0
91,1,17,71,0.0
91,1,17,72,0.0
91,1,17,73,0.0
91,1,17,74,0.0
91,1,17,75,0.0
91,1,17,76,0.0
91,1,17,77,0.0
91,1,17,78,0.0
91,1,17,79,0.0
91,1,17,80,0.0
91,1,17,81,0.0
91,1,17,82,0.0
91,1,17,83,0.0
91,1,17,84,0.0
91,1,17,85,0.0
91,1,17,86,0.0
91,1,17,87,0.0
91,1,17,88,0.0
91,1,17,89,0.0
91,1,17,90,0.0
91,1,17,91,0.0
91,1,18,1,1.0
91,1,18,2,0.0
91,1,18,3,0.0
91,1,18,4,0.0
91,1,18,5,0.0
91,1,18,6,0.0
91,1,18,7,0.0
91,1,18,8,0.0
91,1,18,9,0.0
91,1,18,10,0.0
91,1,18,11,0.0
91,1,18,12,0.0
91,1,18,13,0.0
91,1,18,14,0.0
91,1,18,15,0.0
91,1,18,16,0.0
91,1,18,17,0.0
91,1,18,18,0.0
91,1,18,19,0.0
91,1,18,20,0.0
91,1,18,21,0.0
91,1,18,22,0.0
91,1,18,23,0.0
91,1,18,24,0.0
91,1,18,25,0.0
91,1,18,26,0.0
91,1,18,27,0.0
91,1,18,28,0.0
91,1,18,29,0.0
91,1,18,30,0.0
91,1,18,31,0.0
91,1,18,32,0.0
91,1,18,33,0.0
91,1,18,34,0.0
91,1,18,35,0.0
91,1,18,36,0.0
91,1,18,37,0.0
91,1,18,38,0.0
91,1,18,39,0.0
91,1,18,40,0.0
91,1,18,41,0.0
91,1,18,42,0.0
91,1,18,43,0.0
91,1,18,44,0.0
91,1,18,45,0.0
91,1,18,46,0.0
91,1,18,47,0.0
91,1,18,48,0.0
91,1,18,49,0.0
91,1,18,50,0.0
91,1,18,51,0.0
91,1,18,52,0.0
91,1,18,53,0.0
91,1,18,54,0.0
91,1,18,55,0.0
91,1,18,56,0.0
91,1,18,57,0.0
91,1,18,58,0.0
91,1,18,59,0.0
91,1,18,60,0.0
91,1,18,61,0.0
91,1,18,62,0.0
91,1,18,63,0.0
91,1,18,64,0.0
91,1,18,65,0.0
91,1,18,66,0.0
91,1,18,67,0.0
91,1,18,68,0.0
91,1,18,69,0.0
91,1,18,70,0.0
91,1,18,71,0.0
91,1,18,72,0.0
91,1,18,73,0.0
91,1,18,74,0.0
91,1,18,75,0.0
91,1,18,76,0.0
91,1,18,77,0.0
91,1,18,78,0.0
91,1,18,79,0.0
91,1,18,80,0.0
91,1,18,81,0.0
91,1,18,82,0.0
91,1,18,83,0.0
91,1,18,84,0.0
91,1,18,85,0.0
91,1,18,86,0.0
91,1,18,87,0.0
91,1,18,88,0.0
91,1,18,89,0.0
91,1,18,90,0.0
91,1,18,91,0.0
91,1,19,1,1.0
91,1,19,2,0.0
91,1,19,3,0.0
91,1,19,4,0.0
91,1,19,5,0.0
91,1,19,6,0.0
91,1,19,7,0.0
91,1,19,8,0.0
91,1,19,9,0.0
91,1,19,10,0.0
91,1,19,11,0.0
91,1,19,12,0.0
91,1,19,13,0.0
91,1,19,14,0.0
91,1,19,15,0.0
91,1,19,16,0.0
91,1,19,17,0.0
91,1,19,18,0.0
91,1,19,19,0.0
91,1,19,20,0.0
91,1,19,21,0.0
91,1,19,22,0.0
91,1,19,23,0.0
91,1,19,24,0.0
91,1,19,25,0.0
91,1,19,26,0.0
91,1,19,27,0.0
91,1,19,28,0.0
91,1,19,29,0.0
91,1,19,30,0.0
91,1,19,31,0.0
91,1,19,32,0.0
91,1,19,33,0.0
91,1,19,34,0.0
91,1,19,35,0.0
91,1,19,36,0.0
91,1,19,37,0.0
91,1,19,38,0.0
91,1,19,39,0.0
91,1,19,40,0.0
91,1,19,41,0.0
91,1,19,42,0.0
91,1,19,43,0.0
91,1,19,44,0.0
91,1,19,45,0.0
91,1,19,46,0.0
91,1,19,47,0.0
91,1,19,48,0.0
91,1,19,49,0.0
91,1,19,50,0.0
91,1,19,51,0.0
91,1,19,52,0.0
91,1,19,53,0.0
91,1,19,54,0.0
91,1,19,55,0.0
91,1,19,56,0.0
91,1,19,57,0.0
91,1,19,58,0.0
91,1,19,59,0.0
91,1,19,60,0.0
91,1,19,61,0.0
91,1,19,62,0.0
91,1,19,63,0.0
91,1,19,64,0.0
91,1,19,65,0.0
91,1,19,66,0.0
91,1,19,67,0.0
91,1,19,68,0.0
91,1,19,69,0.0
91,1,19,70,0.0
91,1,19,71,0.0
91,1,19,72,0.0
91,1,19,73,0.0
91,1,19,74,0.0
91,1,19,75,0.0
91,1,19,76,0.0
91,1,19,77,0.0
91,1,19,78,0.0
91,1,19,79,0.0
91,1,19,80,0.0
91,1,19,81,0.0
91,1,19,82,0.0
91,1,19,83,0.0
91,1,19,84,0.0
91,1,19,85,0.0
91,1,19,86,0.0
91,1,19,87,0.0
91,1,19,88,0.0
91,1,19,89,0.0
91,1,19,90,0.0
91,1,19,91,0.0
91,1,20,1,1.0
91,1,20,2,0.0
91,1,20,3,0.0
91,1,20,4,0.0
91,1,20,5,0.0
91,1,20,6,0.0
91,1,20,7,0.0
91,1,20,8,0.0
91,1,20,9,0.0
91,1,20,10,0.0
91,1,20,11,0.0
91,1,20,12,0.0
91,1,20,13,0.0
91,1,20,14,0.0
91,1,20,15,0.0
91,1,20,16,0.0
91,1,20,17,0.0
91,1,20,18,0.0
91,1,20,19,0.0
91,1,20,20,0.0
91,1,20,21,0.0
91,1,20,22,0.0
91,1,20,23,0.0
91,1,20,24,0.0
91,1,20,25,0.0
91,1,20,26,0.0
91,1,20,27,0.0
91,1,20,28,0.0
91,1,20,29,0.0
91,1,20,30,0.0
91,1,20,31,0.0
91,1,20,32,0.0
91,1,20,33,0.0
91,1,20,34,0.0
91,1,20,35,0.0
91,1,20,36,0.0
91,1,20,37,0.0
91,1,20,38,0.0
91,1,20,39,0.0
91,1,20,40,0.0
91,1,20,41,0.0
91,1,20,42,0.0
91,1,20,43,0.0
91,1,20,44,0.0
91,1,20,45,0.0
91,1,20,46,0.0
91,1,20,47,0.0
91,1,20,48,0.0
91,1,20,49,0.0
91,1,20,50,0.0
91,1,20,51,0.0
91,1,20,52,0.0
91,1,20,53,0.0
91,1,20,54,0.0
91,1,20,55,0.0
91,1,20,56,0.0
91,1,20,57,0.0
91,1,20,58,0.0
91,1,20,59,0.0
91,1,20,60,0.0
91,1,20,61,0.0
91,1,20,62,0.0
91,1,20,63,0.0
91,1,20,64,0.0
91,1,20,65,0.0
91,1,20,66,0.0
91,1,20,67,0.0
91,1,20,68,0.0
91,1,20,69,0.0
91,1,20,70,0.0
91,1,20,71,0.0
91,1,20,72,0.0
91,1,20,73,0.0
91,1,20,74,0.0
91,1,20,75,0.0
91,1,20,76,0.0
91,1,20,77,0.0
91,1,20,78,0.0
91,1,20,79,0.0
91,1,20,80,0.0
91,1,20,81,0.0
91,1,20,82,0.0
91,1,20,83,0.0
91,1,20,84,0.0
91,1,20,85,0.0
91,1,20,86,0.0
91,1,20,87,0.0
91,1,20,88,0.0
91,1,20,89,0.0
91,1,20,90,0.0
91,1,20,91,0.0
91,1,21,1,1.0
91,1,21,2,0.0
91,1,21,3,0.0
91,1,21,4,0.0
91,1,21,5,0.0
91,1,21,6,0.0
91,1,21,7,0.0
91,1,21,8,0.0
91,1,21,9,0.0
91,1,21,10,0.0
91,1,21,11,0.0
91,1,21,12,0.0
91,1,21,13,0.0
91,1,21,14,0.0
91,1,21,15,0.0
91,1,21,16,0.0
91,1,21,17,0.0
91,1,21,18,0.0
91,1,21,19,0.0
91,1,21,20,0.0
91,1,21,21,0.0
91,1,21,22,0.0
91,1,21,23,0.0
91,1,21,24,0.0
91,1,21,25,0.0
91,1,21,26,0.0
91,1,21,27,0.0
91,1,21,28,0.0
91,1,21,29,0.0
91,1,21,30,0.0
91,1,21,31,0.0
91,1,21,32,0.0
91,1,21,33,0.0
91,1,21,34,0.0
91,1,21,35,0.0
91,1,21,36,0.0
91,1,21,37,0.0
91,1,21,38,0.0
91,1,21,39,0.0
91,1,21,40,0.0
91,1,21,41,0.0
91,1,21,42,0.0
91,1,21,43,0.0
91,1,21,44,0.0
91,1,21,45,0.0
91,1,21,46,0.0
91,1,21,47,0.0
91,1,21,48,0.0
91,1,21,49,0.0
91,1,21,50,0.0
91,1,21,51,0.0
91,1,21,52,0.0
91,1,21,53,0.0
91,1,21,54,0.0
91,1,21,55,0.0
91,1,21,56,0.0
91,1,21,57,0.0
91,1,21,58,0.0
91,1,21,59,0.0
91,1,21,60,0.0
91,1,21,61,0.0
91,1,21,62,0.0
91,1,21,63,0.0
91,1,21,64,0.0
91,1,21,65,0.0
91,1,21,66,0.0
91,1,21,67,0.0
91,1,21,68,0.0
91,1,21,69,0.0
91,1,21,70,0.0
91,1,21,71,0.0
91,1,21,72,0.0
91,1,21,73,0.0
91,1,21,74,0.0
91,1,21,75,0.0
91,1,21,76,0.0
91,1,21,77,0.0
91,1,21,78,0.0
91,1,21,79,0.0
91,1,21,80,0.0
91,1,21,81,0.0
91,1,21,82,0.0
91,1,21,83,0.0
91,1,21,84,0.0
91,1,21,85,0.0
91,1,21,86,0.0
91,1,21,87,0.0
91,1,21,88,0.0
91,1,21,89,0.0
91,1,21,90,0.0
91,1,21,91,0.0
91,1,22,1,1.0
91,1,22,2,0.0
91,1,22,3,0.0
91,1,22,4,0.0
91,1,22,5,0.0
91,1,22,6,0.0
91,1,22,7,0.0
91,1,22,8,0.0
91,1,22,9,0.0
91,1,22,10,0.0
91,1,22,11,0.0
91,1,22,12,0.0
91,1,22,13,0.0
91,1,22,14,0.0
91,1,22,15,0.0
91,1,22,16,0.0
91,1,22,17,0.0
91,1,22,18,0.0
91,1,22,19,0.0
91,1,22,20,0.0
91,1,22,21,0.0
91,1,22,22,0.0
91,1,22,23,0.0
91,1,22,24,0.0
91,1,22,25,0.0
91,1,22,26,0.0
91,1,22,27,0.0
91,1,22,28,0.0
91,1,22,29,0.0
91,1,22,30,0.0
91,1,22,31,0.0
91,1,22,32,0.0
91,1,22,33,0.0
91,1,22,34,0.0
91,1,22,35,0.0
91,1,22,36,0.0
91,1,22,37,0.0
91,1,22,38,0.0
91,1,22,39,0.0
91,1,22,40,0.0
91,1,22,41,0.0
91,1,22,42,0.0
91,1,22,43,0.0
91,1,22,44,0.0
91,1,22,45,0.0
91,1,22,46,0.0
91,1,22,47,0.0
91,1,22,48,0.0
91,1,22,49,0.0
91,1,22,50,0.0
91,1,22,51,0.0
91,1,22,52,0.0
91,1,22,53,0.0
91,1,22,54,0.0
91,1,22,55,0.0
91,1,22,56,0.0
91,1,22,57,0.0
91,1,22,58,0.0
91,1,22,59,0.0
91,1,22,60,0.0
91,1,22,61,0.0
91,1,22,62,0.0
91,1,22,63,0.0
91,1,22,64,0.0
91,1,22,65,0.0
91,1,22,66,0.0
91,1,22,67,0.0
91,1,22,68,0.0
91,1,22,69,0.0
91,1,22,70,0.0
91,1,22,71,0.0
91,1,22,72,0.0
91,1,22,73,0.0
91,1,22,74,0.0
91,1,22,75,0.0
91,1,22,76,0.0
91,1,22,77,0.0
91,1,22,78,0.0
91,1,22,79,0.0
91,1,22,80,0.0
91,1,22,81,0.0
91,1,22,82,0.0
91,1,22,83,0.0
91,1,22,84,0.0
91,1,22,85,0.0
91,1,22,86,0.0
91,1,22,87,0.0
91,1,22,88,0.0
91,1,22,89,0.0
91,1,22,90,0.0
91,1,22,91,0.0
91,1,23,1,1.0
91,1,23,2,0.0
91,1,23,3,0.0
91,1,23,4,0.0
91,1,23,5,0.0
91,1,23,6,0.0
91,1,23,7,0.0
91,1,23,8,0.0
91,1,23,9,0.0
91,1,23,10,0.0
91,1,23,11,0.0
91,1,23,12,0.0
91,1,23,13,0.0
91,1,23,14,0.0
91,1,23,15,0.0
91,1,23,16,0.0
91,1,23,17,0.0
91,1,23,18,0.0
91,1,23,19,0.0
91,1,23,20,0.0
91,1,23,21,0.0
91,1,23,22,0.0
91,1,23,23,0.0
91,1,23,24,0.0
91,1,23,25,0.0
91,1,23,26,0.0
91,1,23,27,0.0
91,1,23,28,0.0
91,1,23,29,0.0
91,1,23,30,0.0
91,1,23,31,0.0
91,1,23,32,0.0
91,1,23,33,0.0
91,1,23,34,0.0
91,1,23,35,0.0
91,1,23,36,0.0
91,1,23,37,0.0
91,1,23,38,0.0
91,1,23,39,0.0
91,1,23,40,0.0
91,1,23,41,0.0
91,1,23,42,0.0
91,1,23,43,0.0
91,1,23,44,0.0
91,1,23,45,0.0
91,1,23,46,0.0
91,1,23,47,0.0
91,1,23,48,0.0
91,1,23,49,0.0
91,1,23,50,0.0
91,1,23,51,0.0
91,1,23,52,0.0
91,1,23,53,0.0
91,1,23,54,0.0
91,1,23,55,0.0
91,1,23,56,0.0
91,1,23,57,0.0
91,1,23,58,0.0
91,1,23,59,0.0
91,1,23,60,0.0
91,1,23,61,0.0
91,1,23,62,0.0
91,1,23,63,0.0
91,1,23,64,0.0
91,1,23,65,0.0
91,1,23,66,0.0
91,1,23,67,0.0
91,1,23,68,0.0
91,1,23,69,0.0
91,1,23,70,0.0
91,1,23,71,0.0
91,1,23,72,0.0
91,1,23,73,0.0
91,1,23,74,0.0
91,1,23,75,0.0
91,1,23,76,0.0
91,1,23,77,0.0
91,1,23,78,0.0
91,1,23,79,0.0
91,1,23,80,0.0
91,1,23,81,0.0
91,1,23,82,0.0
91,1,23,83,0.0
91,1,23,84,0.0
91,1,23,85,0.0
91,1,23,86,0.0
91,1,23,87,0.0
91,1,23,88,0.0
91,1,23,89,0.0
91,1,23,90,0.0
91,1,23,91,0.0
91,1,24,1,1.0
91,1,24,2,0.0
91,1,24,3,0.0
91,1,24,4,0.0
91,1,24,5,0.0
91,1,24,6,0.0
91,1,24,7,0.0
91,1,24,8,0.0
91,1,24,9,0.0
91,1,24,10,0.0
91,1,24,11,0.0
91,1,24,12,0.0
91,1,24,13,0.0
91,1,24,14,0.0
91,1,24,15,0.0
91,1,24,16,0.0
91,1,24,17,0.0
91,1,24,18,0.0
91,1,24,19,0.0
91,1,24,20,0.0
91,1,24,21,0.0
91,1,24,22,0.0
91,1,24,23,0.0
91,1,24,24,0.0
91,1,24,25,0.0
91,1,24,26,0.0
91,1,24,27,0.0
91,1,24,28,0.0
91,1,24,29,0.0
91,1,24,30,0.0
91,1,24,31,0.0
91,1,24,32,0.0
91,1,24,33,0.0
91,1,24,34,0.0
91,1,24,35,0.0
91,1,24,36,0.0
91,1,24,37,0.0
91,1,24,38,0.0
91,1,24,39,0.0
91,1,24,40,0.0
91,1,24,41,0.0
91,1,24,42,0.0
91,1,24,43,0.0
91,1,24,44,0.0
91,1,24,45,0.0
91,1,24,46,0.0
91,1,24,47,0.0
91,1,24,48,0.0
91,1,24,49,0.0
91,1,24,50,0.0
91,1,24,51,0.0
91,1,24,52,0.0
91,1,24,53,0.0
91,1,24,54,0.0
91,1,24,55,0.0
91,1,24,56,0.0
91,1,24,57,0.0
91,1,24,58,0.0
91,1,24,59,0.0
91,1,24,60,0.0
91,1,24,61,0.0
91,1,24,62,0.0
91,1,24,63,0.0
91,1,24,64,0.0
91,1,24,65,0.0
91,1,24,66,0.0
91,1,24,67,0.0
91,1,24,68,0.0
91,1,24,69,0.0
91,1,24,70,0.0
91,1,24,71,0.0
91,1,24,72,0.0
91,1,24,73,0.0
91,1,24,74,0.0
91,1,24,75,0.0
91,1,24,76,0.0
91,1,24,77,0.0
91,1,24,78,0.0
91,1,24,79,0.0
91,1,24,80,0.0
91,1,24,81,0.0
91,1,24,82,0.0
91,1,24,83,0.0
91,1,24,84,0.0
91,1,24,85,0.0
91,1,24,86,0.0
91,1,24,87,0.0
91,1,24,88,0.0
91,1,24,89,0.0
91,1,24,90,0.0
91,1,24,91,0.0
91,1,25,1,1.0
91,1,25,2,0.0
91,1,25,3,0.0
91,1,25,4,0.0
91,1,25,5,0.0
91,1,25,6,0.0
91,1,25,7,0.0
91,1,25,8,0.0
91,1,25,9,0.0
91,1,25,10,0.0
91,1,25,11,0.0
91,1,25,12,0.0
91,1,25,13,0.0
91,1,25,14,0.0
91,1,25,15,0.0
91,1,25,16,0.0
91,1,25,17,0.0
91,1,25,18,0.0
91,1,25,19,0.0
91,1,25,20,0.0
91,1,25,21,0.0
91,1,25,22,0.0
91,1,25,23,0.0
91,1,25,24,0.0
91,1,25,25,0.0
91,1,25,26,0.0
91,1,25,27,0.0
91,1,25,28,0.0
91,1,25,29,0.0
91,1,25,30,0.0
91,1,25,31,0.0
91,1,25,32,0.0
91,1,25,33,0.0
91,1,25,34,0.0
91,1,25,35,0.0
91,1,25,36,0.0
91,1,25,37,0.0
91,1,25,38,0.0
91,1,25,39,0.0
91,1,25,40,0.0
91,1,25,41,0.0
91,1,25,42,0.0
91,1,25,43,0.0
91,1,25,44,0.0
91,1,25,45,0.0
91,1,25,46,0.0
91,1,25,47,0.0
91,1,25,48,0.0
91,1,25,49,0.0
91,1,25,50,0.0
91,1,25,51,0.0
91,1,25,52,0.0
91,1,25,53,0.0
91,1,25,54,0.0
91,1,25,55,0.0
91,1,25,56,0.0
91,1,25,57,0.0
91,1,25,58,0.0
91,1,25,59,0.0
91,1,25,60,0.0
91,1,25,61,0.0
91,1,25,62,0.0
91,1,25,63,0.0
91,1,25,64,0.0
91,1,25,65,0.0
91,1,25,66,0.0
91,1,25,67,0.0
91,1,25,68,0.0
91,1,25,69,0.0
91,1,25,70,0.0
91,1,25,71,0.0
91,1,25,72,0.0
91,1,25,73,0.0
91,1,25,74,0.0
91,1,25,75,0.0
91,1,25,76,0.0
91,1,25,77,0.0
91,1,25,78,0.0
91,1,25,79,0.0
91,1,25,80,0.0
91,1,25,81,0.0
91,1,25,82,0.0
91,1,25,83,0.0
91,1,25,84,0.0
91,1,25,85,0.0
91,1,25,86,0.0
91,1,25,87,0.0
91,1,25,88,0.0
91,1,25,89,0.0
91,1,25,90,0.0
91,1,25,91,0.0
91,1,26,1,1.0
91,1,26,2,0.0
91,1,26,3,0.0
91,1,26,4,0.0
91,1,26,5,0.0
91,1,26,6,0.0
91,1,26,7,0.0
91,1,26,8,0.0
91,1,26,9,0.0
91,1,26,10,0.0
91,1,26,11,0.0
91,1,26,12,0.0
91,1,26,13,0.0
91,1,26,14,0.0
91,1,26,15,0.0
91,1,26,16,0.0
91,1,26,17,0.0
91,1,26,18,0.0
91,1,26,19,0.0
91,1,26,20,0.0
91,1,26,21,0.0
91,1,26,22,0.0
91,1,26,23,0.0
91,1,26,24,0.0
91,1,26,25,0.0
91,1,26,26,0.0
91,1,26,27,0.0
91,1,26,28,0.0
91,1,26,29,0.0
91,1,26,30,0.0
91,1,26,31,0.0
91,1,26,32,0.0
91,1,26,33,0.0
91,1,26,34,0.0
91,1,26,35,0.0
91,1,26,36,0.0
91,1,26,37,0.0
91,1,26,38,0.0
91,1,26,39,0.0
91,1,26,40,0.0
91,1,26,41,0.0
91,1,26,42,0.0
91,1,26,43,0.0
91,1,26,44,0.0
91,1,26,45,0.0
91,1,26,46,0.0
91,1,26,47,0.0
91,1,26,48,0.0
91,1,26,49,0.0
91,1,26,50,0.0
91,1,26,51,0.0
91,1,26,52,0.0
91,1,26,53,0.0
91,1,26,54,0.0
91,1,26,55,0.0
91,1,26,56,0.0
91,1,26,57,0.0
91,1,26,58,0.0
91,1,26,59,0.0
91,1,26,60,0.0
91,1,26,61,0.0
91,1,26,62,0.0
91,1,26,63,0.0
91,1,26,64,0.0
91,1,26,65,0.0
91,1,26,66,0.0
91,1,26,67,0.0
91,1,26,68,0.0
91,1,26,69,0.0
91,1,26,70,0.0
91,1,26,71,0.0
91,1,26,72,0.0
91,1,26,73,0.0
91,1,26,74,0.0
91,1,26,75,0.0
91,1,26,76,0.0
91,1,26,77,0.0
91,1,26,78,0.0
91,1,26,79,0.0
91,1,26,80,0.0
91,1,26,81,0.0
91,1,26,82,0.0
91,1,26,83,0.0
91,1,26,84,0.0
91,1,26,85,0.0
91,1,26,86,0.0
91,1,26,87,0.0
91,1,26,88,0.0
91,1,26,89,0.0
91,1,26,90,0.0
91,1,26,91,0.0
91,1,27,1,1.0
91,1,27,2,0.0
91,1,27,3,0.0
91,1,27,4,0.0
91,1,27,5,0.0
91,1,27,6,0.0
91,1,27,7,0.0
91,1,27,8,0.0
91,1,27,9,0.0
91,1,27,10,0.0
91,1,27,11,0.0
91,1,27,12,0.0
91,1,27,13,0.0
91,1,27,14,0.0
91,1,27,15,0.0
91,1,27,16,0.0
91,1,27,17,0.0
91,1,27,18,0.0
91,1,27,19,0.0
91,1,27,20,0.0
91,1,27,21,0.0
91,1,27,22,0.0
91,1,27,23,0.0
91,1,27,24,0.0
91,1,27,25,0.0
91,1,27,26,0.0
91,1,27,27,0.0
91,1,27,28,0.0
91,1,27,29,0.0
91,1,27,30,0.0
91,1,27,31,0.0
91,1,27,32,0.0
91,1,27,33,0.0
91,1,27,34,0.0
91,1,27,35,0.0
91,1,27,36,0.0
91,1,27,37,0.0
91,1,27,38,0.0
91,1,27,39,0.0
91,1,27,40,0.0
91,1,27,41,0.0
91,1,27,42,0.0
91,1,27,43,0.0
91,1,27,44,0.0
91,1,27,45,0.0
91,1,27,46,0.0
91,1,27,47,0.0
91,1,27,48,0.0
91,1,27,49,0.0
91,1,27,50,0.0
91,1,27,51,0.0
91,1,27,52,0.0
91,1,27,53,0.0
91,1,27,54,0.0
91,1,27,55,0.0
91,1,27,56,0.0
91,1,27,57,0.0
91,1,27,58,0.0
91,1,27,59,0.0
91,1,27,60,0.0
91,1,27,61,0.0
91,1,27,62,0.0
91,1,27,63,0.0
91,1,27,64,0.0
91,1,27,65,0.0
91,1,27,66,0.0
91,1,27,67,0.0
91,1,27,68,0.0
91,1,27,69,0.0
91,1,27,70,0.0
91,1,27,71,0.0
91,1,27,72,0.0
91,1,27,73,0.0
91,1,27,74,0.0
91,1,27,75,0.0
91,1,27,76,0.0
91,1,27,77,0.0
91,1,27,78,0.0
91,1,27,79,0.0
91,1,27,80,0.0
91,1,27,81,0.0
91,1,27,82,0.0
91,1,27,83,0.0
91,1,27,84,0.0
91,1,27,85,0.0
91,1,27,86,0.0
91,1,27,87,0.0
91,1,27,88,0.0
91,1,27,89,0.0
91,1,27,90,0.0
91,1,27,91,0.0
91,1,28,1,1.0
91,1,28,2,0.0
91,1,28,3,0.0
91,1,28,4,0.0
91,1,28,5,0.0
91,1,28,6,0.0
91,1,28,7,0.0
91,1,28,8,0.0
91,1,28,9,0.0
91,1,28,10,0.0
91,1,28,11,0.0
91,1,28,12,0.0
91,1,28,13,0.0
91,1,28,14,0.0
91,1,28,15,0.0
91,1,28,16,0.0
91,1,28,17,0.0
91,1,28,18,0.0
91,1,28,19,0.0
91,1,28,20,0.0
91,1,28,21,0.0
91,1,28,22,0.0
91,1,28,23,0.0
91,1,28,24,0.0
91,1,28,25,0.0
91,1,28,26,0.0
91,1,28,27,0.0
91,1,28,28,0.0
91,1,28,29,0.0
91,1,28,30,0.0
91,1,28,31,0.0
91,1,28,32,0.0
91,1,28,33,0.0
91,1,28,34,0.0
91,1,28,35,0.0
91,1,28,36,0.0
91,1,28,37,0.0
91,1,28,38,0.0
91,1,28,39,0.0
91,1,28,40,0.0
91,1,28,41,0.0
91,1,28,42,0.0
91,1,28,43,0.0
91,1,28,44,0.0
91,1,28,45,0.0
91,1,28,46,0.0
91,1,28,47,0.0
91,1,28,48,0.0
91,1,28,49,0.0
91,1,28,50,0.0
91,1,28,51,0.0
91,1,28,52,0.0
91,1,28,53,0.0
91,1,28,54,0.0
91,1,28,55,0.0
91,1,28,56,0.0
91,1,28,57,0.0
91,1,28,58,0.0
91,1,28,59,0.0
91,1,28,60,0.0
91,1,28,61,0.0
91,1,28,62,0.0
91,1,28,63,0.0
91,1,28,64,0.0
91,1,28,65,0.0
91,1,28,66,0.0
91,1,28,67,0.0
91,1,28,68,0.0
91,1,28,69,0.0
91,1,28,70,0.0
91,1,28,71,0.0
91,1,28,72,0.0
91,1,28,73,0.0
91,1,28,74,0.0
91,1,28,75,0.0
91,1,28,76,0.0
91,1,28,77,0.0
91,1,28,78,0.0
91,1,28,79,0.0
91,1,28,80,0.0
91,1,28,81,0.0
91,1,28,82,0.0
91,1,28,83,0.0
91,1,28,84,0.0
91,1,28,85,0.0
91,1,28,86,0.0
91,1,28,87,0.0
91,1,28,88,0.0
91,1,28,89,0.0
91,1,28,90,0.0
91,1,28,91,0.0
91,1,29,1,1.0
91,1,29,2,0.0
91,1,29,3,0.0
91,1,29,4,0.0
91,1,29,5,0.0
91,1,29,6,0.0
91,1,29,7,0.0
91,1,29,8,0.0
91,1,29,9,0.0
91,1,29,10,0.0
91,1,29,11,0.0
91,1,29,12,0.0
91,1,29,13,0.0
91,1,29,14,0.0
91,1,29,15,0.0
91,1,29,16,0.0
91,1,29,17,0.0
91,1,29,18,0.0
91,1,29,19,0.0
91,1,29,20,0.0
91,1,29,21,0.0
91,1,29,22,0.0
91,1,29,23,0.0
91,1,29,24,0.0
91,1,29,25,0.0
91,1,29,26,0.0
91,1,29,27,0.0
91,1,29,28,0.0
91,1,29,29,0.0
91,1,29,30,0.0
91,1,29,31,0.0
91,1,29,32,0.0
91,1,29,33,0.0
91,1,29,34,0.0
91,1,29,35,0.0
91,1,29,36,0.0
91,1,29,37,0.0
91,1,29,38,0.0
91,1,29,39,0.0
91,1,29,40,0.0
91,1,29,41,0.0
91,1,29,42,0.0
91,1,29,43,0.0
91,1,29,44,0.0
91,1,29,45,0.0
91,1,29,46,0.0
91,1,29,47,0.0
91,1,29,48,0.0
91,1,29,49,0.0
91,1,29,50,0.0
91,1,29,51,0.0
91,1,29,52,0.0
91,1,29,53,0.0
91,1,29,54,0.0
91,1,29,55,0.0
91,1,29,56,0.0
91,1,29,57,0.0
91,1,29,58,0.0
91,1,29,59,0.0
91,1,29,60,0.0
91,1,29,61,0.0
91,1,29,62,0.0
91,1,29,63,0.0
91,1,29,64,0.0
91,1,29,65,0.0
91,1,29,66,0.0
91,1,29,67,0.0
91,1,29,68,0.0
91,1,29,69,0.0
91,1,29,70,0.0
91,1,29,71,0.0
91,1,29,72,0.0
91,1,29,73,0.0
91,1,29,74,0.0
91,1,29,75,0.0
91,1,29,76,0.0
91,1,29,77,0.0
91,1,29,78,0.0
91,1,29,79,0.0
91,1,29,80,0.0
91,1,29,81,0.0
91,1,29,82,0.0
91,1,29,83,0.0
91,1,29,84,0.0
91,1,29,85,0.0
91,1,29,86,0.0
91,1,29,87,0.0
91,1,29,88,0.0
91,1,29,89,0.0
91,1,29,90,0.0
91,1,29,91,0.0
91,1,30,1,1.0
91,1,30,2,0.0
91,1,30,3,0.0
91,1,30,4,0.0
91,1,30,5,0.0
91,1,30,6,0.0
91,1,30,7,0.0
91,1,30,8,0.0
91,1,30,9,0.0
91,1,30,10,0.0
91,1,30,11,0.0
91,1,30,12,0.0
91,1,30,13,0.0
91,1,30,14,0.0
91,1,30,15,0.0
91,1,30,16,0.0
91,1,30,17,0.0
91,1,30,18,0.0
91,1,30,19,0.0
91,1,30,20,0.0
91,1,30,21,0.0
91,1,30,22,0.0
91,1,30,23,0.0
91,1,30,24,0.0
91,1,30,25,0.0
91,1,30,26,0.0
91,1,30,27,0.0
91,1,30,28,0.0
91,1,30,29,0.0
91,1,30,30,0.0
91,1,30,31,0.0
91,1,30,32,0.0
91,1,30,33,0.0
91,1,30,34,0.0
91,1,30,35,0.0
91,1,30,36,0.0
91,1,30,37,0.0
91,1,30,38,0.0
91,1,30,39,0.0
91,1,30,40,0.0
91,1,30,41,0.0
91,1,30,42,0.0
91,1,30,43,0.0
91,1,30,44,0.0
91,1,30,45,0.0
91,1,30,46,0.0
91,1,30,47,0.0
91,1,30,48,0.0
91,1,30,49,0.0
91,1,30,50,0.0
91,1,30,51,0.0
91,1,30,52,0.0
91,1,30,53,0.0
91,1,30,54,0.0
91,1,30,55,0.0
91,1,30,56,0.0
91,1,30,57,0.0
91,1,30,58,0.0
91,1,30,59,0.0
91,1,30,60,0.0
91,1,30,61,0.0
91,1,30,62,0.0
91,1,30,63,0.0
91,1,30,64,0.0
91,1,30,65,0.0
91,1,30,66,0.0
91,1,30,67,0.0
91,1,30,68,0.0
91,1,30,69,0.0
91,1,30,70,0.0
91,1,30,71,0.0
91,1,30,72,0.0
91,1,30,73,0.0
91,1,30,74,0.0
91,1,30,75,0.0
91,1,30,76,0.0
91,1,30,77,0.0
91,1,30,78,0.0
91,1,30,79,0.0
91,1,30,80,0.0
91,1,30,81,0.0
91,1,30,82,0.0
91,1,30,83,0.0
91,1,30,84,0.0
91,1,30,85,0.0
91,1,30,86,0.0
91,1,30,87,0.0
91,1,30,88,0.0
91,1,30,89,0.0
91,1,30,90,0.0
91,1,30,91,0.0
91,1,31,1,1.0
91,1,31,2,0.0
91,1,31,3,0.0
91,1,31,4,0.0
91,1,31,5,0.0
91,1,31,6,0.0
91,1,31,7,0.0
91,1,31,8,0.0
91,1,31,9,0.0
91,1,31,10,0.0
91,1,31,11,0.0
91,1,31,12,0.0
91,1,31,13,0.0
91,1,31,14,0.0
91,1,31,15,0.0
91,1,31,16,0.0
91,1,31,17,0.0
91,1,31,18,0.0
91,1,31,19,0.0
91,1,31,20,0.0
91,1,31,21,0.0
91,1,31,22,0.0
91,1,31,23,0.0
91,1,31,24,0.0
91,1,31,25,0.0
91,1,31,26,0.0
91,1,31,27,0.0
91,1,31,28,0.0
91,1,31,29,0.0
91,1,31,30,0.0
91,1,31,31,0.0
91,1,31,32,0.0
91,1,31,33,0.0
91,1,31,34,0.0
91,1,31,35,0.0
91,1,31,36,0.0
91,1,31,37,0.0
91,1,31,38,0.0
91,1,31,39,0.0
91,1,31,40,0.0
91,1,31,41,0.0
91,1,31,42,0.0
91,1,31,43,0.0
91,1,31,44,0.0
91,1,31,45,0.0
91,1,31,46,0.0
91,1,31,47,0.0
91,1,31,48,0.0
91,1,31,49,0.0
91,1,31,50,0.0
91,1,31,51,0.0
91,1,31,52,0.0
91,1,31,53,0.0
91,1,31,54,0.0
91,1,31,55,0.0
91,1,31,56,0.0
91,1,31,57,0.0
91,1,31,58,0.0
91,1,31,59,0.0
91,1,31,60,0.0
91,1,31,61,0.0
91,1,31,62,0.0
91,1,31,63,0.0
91,1,31,64,0.0
91,1,31,65,0.0
91,1,31,66,0.0
91,1,31,67,0.0
91,1,31,68,0.0
91,1,31,69,0.0
91,1,31,70,0.0
91,1,31,71,0.0
91,1,31,72,0.0
91,1,31,73,0.0
91,1,31,74,0.0
91,1,31,75,0.0
91,1,31,76,0.0
91,1,31,77,0.0
91,1,31,78,0.0
91,1,31,79,0.0
91,1,31,80,0.0
91,1,31,81,0.0
91,1,31,82,0.0
91,1,31,83,0.0
91,1,31,84,0.0
91,1,31,85,0.0
91,1,31,86,0.0
91,1,31,87,0.0
91,1,31,88,0.0
91,1,31,89,0.0
91,1,31,90,0.0
91,1,31,91,0.0
91,1,32,1,1.0
91,1,32,2,0.0
91,1,32,3,0.0
91,1,32,4,0.0
91,1,32,5,0.0
91,1,32,6,0.0
91,1,32,7,0.0
91,1,32,8,0.0
91,1,32,9,0.0
91,1,32,10,0.0
91,1,32,11,0.0
91,1,32,12,0.0
91,1,32,13,0.0
91,1,32,14,0.0
91,1,32,15,0.0
91,1,32,16,0.0
91,1,32,17,0.0
91,1,32,18,0.0
91,1,32,19,0.0
91,1,32,20,0.0
91,1,32,21,0.0
91,1,32,22,0.0
91,1,32,23,0.0
91,1,32,24,0.0
91,1,32,25,0.0
91,1,32,26,0.0
91,1,32,27,0.0
91,1,32,28,0.0
91,1,32,29,0.0
91,1,32,30,0.0
91,1,32,31,0.0
91,1,32,32,0.0
91,1,32,33,0.0
91,1,32,34,0.0
91,1,32,35,0.0
91,1,32,36,0.0
91,1,32,37,0.0
91,1,32,38,0.0
91,1,32,39,0.0
91,1,32,40,0.0
91,1,32,41,0.0
91,1,32,42,0.0
91,1,32,43,0.0
91,1,32,44,0.0
91,1,32,45,0.0
91,1,32,46,0.0
91,1,32,47,0.0
91,1,32,48,0.0
91,1,32,49,0.0
91,1,32,50,0.0
91,1,32,51,0.0
91,1,32,52,0.0
91,1,32,53,0.0
91,1,32,54,0.0
91,1,32,55,0.0
91,1,32,56,0.0
91,1,32,57,0.0
91,1,32,58,0.0
91,1,32,59,0.0
91,1,32,60,0.0
91,1,32,61,0.0
91,1,32,62,0.0
91,1,32,63,0.0
91,1,32,64,0.0
91,1,32,65,0.0
91,1,32,66,0.0
91,1,32,67,0.0
91,1,32,68,0.0
91,1,32,69,0.0
91,1,32,70,0.0
91,1,32,71,0.0
91,1,32,72,0.0
91,1,32,73,0.0
91,1,32,74,0.0
91,1,32,75,0.0
91,1,32,76,0.0
91,1,32,77,0.0
91,1,32,78,0.0
91,1,32,79,0.0
91,1,32,80,0.0
91,1,32,81,0.0
91,1,32,82,0.0
91,1,32,83,0.0
91,1,32,84,0.0
91,1,32,85,0.0
91,1,32,86,0.0
91,1,32,87,0.0
91,1,32,88,0.0
91,1,32,89,0.0
91,1,32,90,0.0
91,1,32,91,0.0
91,1,33,1,1.0
91,1,33,2,0.0
91,1,33,3,0.0
91,1,33,4,0.0
91,1,33,5,0.0
91,1,33,6,0.0
91,1,33,7,0.0
91,1,33,8,0.0
91,1,33,9,0.0
91,1,33,10,0.0
91,1,33,11,0.0
91,1,33,12,0.0
91,1,33,13,0.0
91,1,33,14,0.0
91,1,33,15,0.0
91,1,33,16,0.0
91,1,33,17,0.0
91,1,33,18,0.0
91,1,33,19,0.0
91,1,33,20,0.0
91,1,33,21,0.0
91,1,33,22,0.0
91,1,33,23,0.0
91,1,33,24,0.0
91,1,33,25,0.0
91,1,33,26,0.0
91,1,33,27,0.0
91,1,33,28,0.0
91,1,33,29,0.0
91,1,33,30,0.0
91,1,33,31,0.0
91,1,33,32,0.0
91,1,33,33,0.0
91,1,33,34,0.0
91,1,33,35,0.0
91,1,33,36,0.0
91,1,33,37,0.0
91,1,33,38,0.0
91,1,33,39,0.0
91,1,33,40,0.0
91,1,33,41,0.0
91,1,33,42,0.0
91,1,33,43,0.0
91,1,33,44,0.0
91,1,33,45,0.0
91,1,33,46,0.0
91,1,33,47,0.0
91,1,33,48,0.0
91,1,33,49,0.0
91,1,33,50,0.0
91,1,33,51,0.0
91,1,33,52,0.0
91,1,33,53,0.0
91,1,33,54,0.0
91,1,33,55,0.0
91,1,33,56,0.0
91,1,33,57,0.0
91,1,33,58,0.0
91,1,33,59,0.0
91,1,33,60,0.0
91,1,33,61,0.0
91,1,33,62,0.0
91,1,33,63,0.0
91,1,33,64,0.0
91,1,33,65,0.0
91,1,33,66,0.0
91,1,33,67,0.0
91,1,33,68,0.0
91,1,33,69,0.0
91,1,33,70,0.0
91,1,33,71,0.0
91,1,33,72,0.0
91,1,33,73,0.0
91,1,33,74,0.0
91,1,33,75,0.0
91,1,33,76,0.0
91,1,33,77,0.0
91,1,33,78,0.0
91,1,33,79,0.0
91,1,33,80,0.0
91,1,33,81,0.0
91,1,33,82,0.0
91,1,33,83,0.0
91,1,33,84,0.0
91,1,33,85,0.0
91,1,33,86,0.0
91,1,33,87,0.0
91,1,33,88,0.0
91,1,33,89,0.0
91,1,33,90,0.0
91,1,33,91,0.0
91,1,34,1,1.0
91,1,34,2,0.0
91,1,34,3,0.0
91,1,34,4,0.0
91,1,34,5,0.0
91,1,34,6,0.0
91,1,34,7,0.0
91,1,34,8,0.0
91,1,34,9,0.0
91,1,34,10,0.0
91,1,34,11,0.0
91,1,34,12,0.0
91,1,34,13,0.0
91,1,34,14,0.0
91,1,34,15,0.0
91,1,34,16,0.0
91,1,34,17,0.0
91,1,34,18,0.0
91,1,34,19,0.0
91,1,34,20,0.0
91,1,34,21,0.0
91,1,34,22,0.0
91,1,34,23,0.0
91,1,34,24,0.0
91,1,34,25,0.0
91,1,34,26,0.0
91,1,34,27,0.0
91,1,34,28,0.0
91,1,34,29,0.0
91,1,34,30,0.0
91,1,34,31,0.0
91,1,34,32,0.0
91,1,34,33,0.0
91,1,34,34,0.0
91,1,34,35,0.0
91,1,34,36,0.0
91,1,34,37,0.0
91,1,34,38,0.0
91,1,34,39,0.0
91,1,34,40,0.0
91,1,34,41,0.0
91,1,34,42,0.0
91,1,34,43,0.0
91,1,34,44,0.0
91,1,34,45,0.0
91,1,34,46,0.0
91,1,34,47,0.0
91,1,34,48,0.0
91,1,34,49,0.0
91,1,34,50,0.0
91,1,34,51,0.0
91,1,34,52,0.0
91,1,34,53,0.0
91,1,34,54,0.0
91,1,34,55,0.0
91,1,34,56,0.0
91,1,34,57,0.0
91,1,34,58,0.0
91,1,34,59,0.0
91,1,34,60,0.0
91,1,34,61,0.0
91,1,34,62,0.0
91,1,34,63,0.0
91,1,34,64,0.0
91,1,34,65,0.0
91,1,34,66,0.0
91,1,34,67,0.0
91,1,34,68,0.0
91,1,34,69,0.0
91,1,34,70,0.0
91,1,34,71,0.0
91,1,34,72,0.0
91,1,34,73,0.0
91,1,34,74,0.0
91,1,34,75,0.0
91,1,34,76,0.0
91,1,34,77,0.0
91,1,34,78,0.0
91,1,34,79,0.0
91,1,34,80,0.0
91,1,34,81,0.0
91,1,34,82,0.0
91,1,34,83,0.0
91,1,34,84,0.0
91,1,34,85,0.0
91,1,34,86,0.0
91,1,34,87,0.0
91,1,34,88,0.0
91,1,34,89,0.0
91,1,34,90,0.0
91,1,34,91,0.0
91,1,35,1,1.0
91,1,35,2,0.0
91,1,35,3,0.0
91,1,35,4,0.0
91,1,35,5,0.0
91,1,35,6,0.0
91,1,35,7,0.0
91,1,35,8,0.0
91,1,35,9,0.0
91,1,35,10,0.0
91,1,35,11,0.0
91,1,35,12,0.0
91,1,35,13,0.0
91,1,35,14,0.0
91,1,35,15,0.0
91,1,35,16,0.0
91,1,35,17,0.0
91,1,35,18,0.0
91,1,35,19,0.0
91,1,35,20,0.0
91,1,35,21,0.0
91,1,35,22,0.0
91,1,35,23,0.0
91,1,35,24,0.0
91,1,35,25,0.0
91,1,35,26,0.0
91,1,35,27,0.0
91,1,35,28,0.0
91,1,35,29,0.0
91,1,35,30,0.0
91,1,35,31,0.0
91,1,35,32,0.0
91,1,35,33,0.0
91,1,35,34,0.0
91,1,35,35,0.0
91,1,35,36,0.0
91,1,35,37,0.0
91,1,35,38,0.0
91,1,35,39,0.0
91,1,35,40,0.0
91,1,35,41,0.0
91,1,35,42,0.0
91,1,35,43,0.0
91,1,35,44,0.0
91,1,35,45,0.0
91,1,35,46,0.0
91,1,35,47,0.0
91,1,35,48,0.0
91,1,35,49,0.0
91,1,35,50,0.0
91,1,35,51,0.0
91,1,35,52,0.0
91,1,35,53,0.0
91,1,35,54,0.0
91,1,35,55,0.0
91,1,35,56,0.0
91,1,35,57,0.0
91,1,35,58,0.0
91,1,35,59,0.0
91,1,35,60,0.0
91,1,35,61,0.0
91,1,35,62,0.0
91,1,35,63,0.0
91,1,35,64,0.0
91,1,35,65,0.0
91,1,35,66,0.0
91,1,35,67,0.0
91,1,35,68,0.0
91,1,35,69,0.0
91,1,35,70,0.0
91,1,35,71,0.0
91,1,35,72,0.0
91,1,35,73,0.0
91,1,35,74,0.0
91,1,35,75,0.0
91,1,35,76,0.0
91,1,35,77,0.0
91,1,35,78,0.0
91,1,35,79,0.0
91,1,35,80,0.0
91,1,35,81,0.0
91,1,35,82,0.0
91,1,35,83,0.0
91,1,35,84,0.0
91,1,35,85,0.0
91,1,35,86,0.0
91,1,35,87,0.0
91,1,35,88,0.0
91,1,35,89,0.0
91,1,35,90,0.0
91,1,35,91,0.0
91,1,36,1,1.0
91,1,36,2,0.0
91,1,36,3,0.0
91,1,36,4,0.0
91,1,36,5,0.0
91,1,36,6,0.0
91,1,36,7,0.0
91,1,36,8,0.0
91,1,36,9,0.0
91,1,36,10,0.0
91,1,36,11,0.0
91,1,36,12,0.0
91,1,36,13,0.0
91,1,36,14,0.0
91,1,36,15,0.0
91,1,36,16,0.0
91,1,36,17,0.0
91,1,36,18,0.0
91,1,36,19,0.0
91,1,36,20,0.0
91,1,36,21,0.0
91,1,36,22,0.0
91,1,36,23,0.0
91,1,36,24,0.0
91,1,36,25,0.0
91,1,36,26,0.0
91,1,36,27,0.0
91,1,36,28,0.0
91,1,36,29,0.0
91,1,36,30,0.0
91,1,36,31,0.0
91,1,36,32,0.0
91,1,36,33,0.0
91,1,36,34,0.0
91,1,36,35,0.0
91,1,36,36,0.0
91,1,36,37,0.0
91,1,36,38,0.0
91,1,36,39,0.0
91,1,36,40,0.0
91,1,36,41,0.0
91,1,36,42,0.0
91,1,36,43,0.0
91,1,36,44,0.0
91,1,36,45,0.0
91,1,36,46,0.0
91,1,36,47,0.0
91,1,36,48,0.0
91,1,36,49,0.0
91,1,36,50,0.0
91,1,36,51,0.0
91,1,36,52,0.0
91,1,36,53,0.0
91,1,36,54,0.0
91,1,36,55,0.0
91,1,36,56,0.0
91,1,36,57,0.0
91,1,36,58,0.0
91,1,36,59,0.0
91,1,36,60,0.0
91,1,36,61,0.0
91,1,36,62,0.0
91,1,36,63,0.0
91,1,36,64,0.0
91,1,36,65,0.0
91,1,36,66,0.0
91,1,36,67,0.0
91,1,36,68,0.0
91,1,36,69,0.0
91,1,36,70,0.0
91,1,36,71,0.0
91,1,36,72,0.0
91,1,36,73,0.0
91,1,36,74,0.0
91,1,36,75,0.0
91,1,36,76,0.0
91,1,36,77,0.0
91,1,36,78,0.0
91,1,36,79,0.0
91,1,36,80,0.0
91,1,36,81,0.0
91,1,36,82,0.0
91,1,36,83,0.0
91,1,36,84,0.0
91,1,36,85,0.0
91,1,36,86,0.0
91,1,36,87,0.0
91,1,36,88,0.0
91,1,36,89,0.0
91,1,36,90,0.0
91,1,36,91,0.0
91,1,37,1,1.0
91,1,37,2,0.0
91,1,37,3,0.0
91,1,37,4,0.0
91,1,37,5,0.0
91,1,37,6,0.0
91,1,37,7,0.0
91,1,37,8,0.0
91,1,37,9,0.0
91,1,37,10,0.0
91,1,37,11,0.0
91,1,37,12,0.0
91,1,37,13,0.0
91,1,37,14,0.0
91,1,37,15,0.0
91,1,37,16,0.0
91,1,37,17,0.0
91,1,37,18,0.0
91,1,37,19,0.0
91,1,37,20,0.0
91,1,37,21,0.0
91,1,37,22,0.0
91,1,37,23,0.0
91,1,37,24,0.0
91,1,37,25,0.0
91,1,37,26,0.0
91,1,37,27,0.0
91,1,37,28,0.0
91,1,37,29,0.0
91,1,37,30,0.0
91,1,37,31,0.0
91,1,37,32,0.0
91,1,37,33,0.0
91,1,37,34,0.0
91,1,37,35,0.0
91,1,37,36,0.0
91,1,37,37,0.0
91,1,37,38,0.0
91,1,37,39,0.0
91,1,37,40,0.0
91,1,37,41,0.0
91,1,37,42,0.0
91,1,37,43,0.0
91,1,37,44,0.0
91,1,37,45,0.0
91,1,37,46,0.0
91,1,37,47,0.0
91,1,37,48,0.0
91,1,37,49,0.0
91,1,37,50,0.0
91,1,37,51,0.0
91,1,37,52,0.0
91,1,37,53,0.0
91,1,37,54,0.0
91,1,37,55,0.0
91,1,37,56,0.0
91,1,37,57,0.0
91,1,37,58,0.0
91,1,37,59,0.0
91,1,37,60,0.0
91,1,37,61,0.0
91,1,37,62,0.0
91,1,37,63,0.0
91,1,37,64,0.0
91,1,37,65,0.0
91,1,37,66,0.0
91,1,37,67,0.0
91,1,37,68,0.0
91,1,37,69,0.0
91,1,37,70,0.0
91,1,37,71,0.0
91,1,37,72,0.0
91,1,37,73,0.0
91,1,37,74,0.0
91,1,37,75,0.0
91,1,37,76,0.0
91,1,37,77,0.0
91,1,37,78,0.0
91,1,37,79,0.0
91,1,37,80,0.0
91,1,37,81,0.0
91,1,37,82,0.0
91,1,37,83,0.0
91,1,37,84,0.0
91,1,37,85,0.0
91,1,37,86,0.0
91,1,37,87,0.0
91,1,37,88,0.0
91,1,37,89,0.0
91,1,37,90,0.0
91,1,37,91,0.0
91,1,38,1,1.0
91,1,38,2,0.0
91,1,38,3,0.0
91,1,38,4,0.0
91,1,38,5,0.0
91,1,38,6,0.0
91,1,38,7,0.0
91,1,38,8,0.0
91,1,38,9,0.0
91,1,38,10,0.0
91,1,38,11,0.0
91,1,38,12,0.0
91,1,38,13,0.0
91,1,38,14,0.0
91,1,38,15,0.0
91,1,38,16,0.0
91,1,38,17,0.0
91,1,38,18,0.0
91,1,38,19,0.0
91,1,38,20,0.0
91,1,38,21,0.0
91,1,38,22,0.0
91,1,38,23,0.0
91,1,38,24,0.0
91,1,38,25,0.0
91,1,38,26,0.0
91,1,38,27,0.0
91,1,38,28,0.0
91,1,38,29,0.0
91,1,38,30,0.0
91,1,38,31,0.0
91,1,38,32,0.0
91,1,38,33,0.0
91,1,38,34,0.0
91,1,38,35,0.0
91,1,38,36,0.0
91,1,38,37,0.0
91,1,38,38,0.0
91,1,38,39,0.0
91,1,38,40,0.0
91,1,38,41,0.0
91,1,38,42,0.0
91,1,38,43,0.0
91,1,38,44,0.0
91,1,38,45,0.0
91,1,38,46,0.0
91,1,38,47,0.0
91,1,38,48,0.0
91,1,38,49,0.0
91,1,38,50,0.0
91,1,38,51,0.0
91,1,38,52,0.0
91,1,38,53,0.0
91,1,38,54,0.0
91,1,38,55,0.0
91,1,38,56,0.0
91,1,38,57,0.0
91,1,38,58,0.0
91,1,38,59,0.0
91,1,38,60,0.0
91,1,38,61,0.0
91,1,38,62,0.0
91,1,38,63,0.0
91,1,38,64,0.0
91,1,38,65,0.0
91,1,38,66,0.0
91,1,38,67,0.0
91,1,38,68,0.0
91,1,38,69,0.0
91,1,38,70,0.0
91,1,38,71,0.0
91,1,38,72,0.0
91,1,38,73,0.0
91,1,38,74,0.0
91,1,38,75,0.0
91,1,38,76,0.0
91,1,38,77,0.0
91,1,38,78,0.0
91,1,38,79,0.0
91,1,38,80,0.0
91,1,38,81,0.0
91,1,38,82,0.0
91,1,38,83,0.0
91,1,38,84,0.0
91,1,38,85,0.0
91,1,38,86,0.0
91,1,38,87,0.0
91,1,38,88,0.0
91,1,38,89,0.0
91,1,38,90,0.0
91,1,38,91,0.0
91,1,39,1,1.0
91,1,39,2,0.0
91,1,39,3,0.0
91,1,39,4,0.0
91,1,39,5,0.0
91,1,39,6,0.0
91,1,39,7,0.0
91,1,39,8,0.0
91,1,39,9,0.0
91,1,39,10,0.0
91,1,39,11,0.0
91,1,39,12,0.0
91,1,39,13,0.0
91,1,39,14,0.0
91,1,39,15,0.0
91,1,39,16,0.0
91,1,39,17,0.0
91,1,39,18,0.0
91,1,39,19,0.0
91,1,39,20,0.0
91,1,39,21,0.0
91,1,39,22,0.0
91,1,39,23,0.0
91,1,39,24,0.0
91,1,39,25,0.0
91,1,39,26,0.0
91,1,39,27,0.0
91,1,39,28,0.0
91,1,39,29,0.0
91,1,39,30,0.0
91,1,39,31,0.0
91,1,39,32,0.0
91,1,39,33,0.0
91,1,39,34,0.0
91,1,39,35,0.0
91,1,39,36,0.0
91,1,39,37,0.0
91,1,39,38,0.0
91,1,39,39,0.0
91,1,39,40,0.0
91,1,39,41,0.0
91,1,39,42,0.0
91,1,39,43,0.0
91,1,39,44,0.0
91,1,39,45,0.0
91,1,39,46,0.0
91,1,39,47,0.0
91,1,39,48,0.0
91,1,39,49,0.0
91,1,39,50,0.0
91,1,39,51,0.0
91,1,39,52,0.0
91,1,39,53,0.0
91,1,39,54,0.0
91,1,39,55,0.0
91,1,39,56,0.0
91,1,39,57,0.0
91,1,39,58,0.0
91,1,39,59,0.0
91,1,39,60,0.0
91,1,39,61,0.0
91,1,39,62,0.0
91,1,39,63,0.0
91,1,39,64,0.0
91,1,39,65,0.0
91,1,39,66,0.0
91,1,39,67,0.0
91,1,39,68,0.0
91,1,39,69,0.0
91,1,39,70,0.0
91,1,39,71,0.0
91,1,39,72,0.0
91,1,39,73,0.0
91,1,39,74,0.0
91,1,39,75,0.0
91,1,39,76,0.0
91,1,39,77,0.0
91,1,39,78,0.0
91,1,39,79,0.0
91,1,39,80,0.0
91,1,39,81,0.0
91,1,39,82,0.0
91,1,39,83,0.0
91,1,39,84,0.0
91,1,39,85,0.0
91,1,39,86,0.0
91,1,39,87,0.0
91,1,39,88,0.0
91,1,39,89,0.0
91,1,39,90,0.0
91,1,39,91,0.0
91,1,40,1,1.0
91,1,40,2,0.0
91,1,40,3,0.0
91,1,40,4,0.0
91,1,40,5,0.0
91,1,40,6,0.0
91,1,40,7,0.0
91,1,40,8,0.0
91,1,40,9,0.0
91,1,40,10,0.0
91,1,40,11,0.0
91,1,40,12,0.0
91,1,40,13,0.0
91,1,40,14,0.0
91,1,40,15,0.0
91,1,40,16,0.0
91,1,40,17,0.0
91,1,40,18,0.0
91,1,40,19,0.0
91,1,40,20,0.0
91,1,40,21,0.0
91,1,40,22,0.0
91,1,40,23,0.0
91,1,40,24,0.0
91,1,40,25,0.0
91,1,40,26,0.0
91,1,40,27,0.0
91,1,40,28,0.0
91,1,40,29,0.0
91,1,40,30,0.0
91,1,40,31,0.0
91,1,40,32,0.0
91,1,40,33,0.0
91,1,40,34,0.0
91,1,40,35,0.0
91,1,40,36,0.0
91,1,40,37,0.0
91,1,40,38,0.0
91,1,40,39,0.0
91,1,40,40,0.0
91,1,40,41,0.0
91,1,40,42,0.0
91,1,40,43,0.0
91,1,40,44,0.0
91,1,40,45,0.0
91,1,40,46,0.0
91,1,40,47,0.0
91,1,40,48,0.0
91,1,40,49,0.0
91,1,40,50,0.0
91,1,40,51,0.0
91,1,40,52,0.0
91,1,40,53,0.0
91,1,40,54,0.0
91,1,40,55,0.0
91,1,40,56,0.0
91,1,40,57,0.0
91,1,40,58,0.0
91,1,40,59,0.0
91,1,40,60,0.0
91,1,40,61,0.0
91,1,40,62,0.0
91,1,40,63,0.0
91,1,40,64,0.0
91,1,40,65,0.0
91,1,40,66,0.0
91,1,40,67,0.0
91,1,40,68,0.0
91,1,40,69,0.0
91,1,40,70,0.0
91,1,40,71,0.0
91,1,40,72,0.0
91,1,40,73,0.0
91,1,40,74,0.0
91,1,40,75,0.0
91,1,40,76,0.0
91,1,40,77,0.0
91,1,40,78,0.0
91,1,40,79,0.0
91,1,40,80,0.0
91,1,40,81,0.0
91,1,40,82,0.0
91,1,40,83,0.0
91,1,40,84,0.0
91,1,40,85,0.0
91,1,40,86,0.0
91,1,40,87,0.0
91,1,40,88,0.0
91,1,40,89,0.0
91,1,40,90,0.0
91,1,40,91,0.0
91,1,41,1,1.0
91,1,41,2,0.0
91,1,41,3,0.0
91,1,41,4,0.0
91,1,41,5,0.0
91,1,41,6,0.0
91,1,41,7,0.0
91,1,41,8,0.0
91,1,41,9,0.0
91,1,41,10,0.0
91,1,41,11,0.0
91,1,41,12,0.0
91,1,41,13,0.0
91,1,41,14,0.0
91,1,41,15,0.0
91,1,41,16,0.0
91,1,41,17,0.0
91,1,41,18,0.0
91,1,41,19,0.0
91,1,41,20,0.0
91,1,41,21,0.0
91,1,41,22,0.0
91,1,41,23,0.0
91,1,41,24,0.0
91,1,41,25,0.0
91,1,41,26,0.0
91,1,41,27,0.0
91,1,41,28,0.0
91,1,41,29,0.0
91,1,41,30,0.0
91,1,41,31,0.0
91,1,41,32,0.0
91,1,41,33,0.0
91,1,41,34,0.0
91,1,41,35,0.0
91,1,41,36,0.0
91,1,41,37,0.0
91,1,41,38,0.0
91,1,41,39,0.0
91,1,41,40,0.0
91,1,41,41,0.0
91,1,41,42,0.0
91,1,41,43,0.0
91,1,41,44,0.0
91,1,41,45,0.0
91,1,41,46,0.0
91,1,41,47,0.0
91,1,41,48,0.0
91,1,41,49,0.0
91,1,41,50,0.0
91,1,41,51,0.0
91,1,41,52,0.0
91,1,41,53,0.0
91,1,41,54,0.0
91,1,41,55,0.0
91,1,41,56,0.0
91,1,41,57,0.0
91,1,41,58,0.0
91,1,41,59,0.0
91,1,41,60,0.0
91,1,41,61,0.0
91,1,41,62,0.0
91,1,41,63,0.0
91,1,41,64,0.0
91,1,41,65,0.0
91,1,41,66,0.0
91,1,41,67,0.0
91,1,41,68,0.0
91,1,41,69,0.0
91,1,41,70,0.0
91,1,41,71,0.0
91,1,41,72,0.0
91,1,41,73,0.0
91,1,41,74,0.0
91,1,41,75,0.0
91,1,41,76,0.0
91,1,41,77,0.0
91,1,41,78,0.0
91,1,41,79,0.0
91,1,41,80,0.0
91,1,41,81,0.0
91,1,41,82,0.0
91,1,41,83,0.0
91,1,41,84,0.0
91,1,41,85,0.0
91,1,41,86,0.0
91,1,41,87,0.0
91,1,41,88,0.0
91,1,41,89,0.0
91,1,41,90,0.0
91,1,41,91,0.0
91,1,42,1,1.0
91,1,42,2,0.0
91,1,42,3,0.0
91,1,42,4,0.0
91,1,42,5,0.0
91,1,42,6,0.0
91,1,42,7,0.0
91,1,42,8,0.0
91,1,42,9,0.0
91,1,42,10,0.0
91,1,42,11,0.0
91,1,42,12,0.0
91,1,42,13,0.0
91,1,42,14,0.0
91,1,42,15,0.0
91,1,42,16,0.0
91,1,42,17,0.0
91,1,42,18,0.0
91,1,42,19,0.0
91,1,42,20,0.0
91,1,42,21,0.0
91,1,42,22,0.0
91,1,42,23,0.0
91,1,42,24,0.0
91,1,42,25,0.0
91,1,42,26,0.0
91,1,42,27,0.0
91,1,42,28,0.0
91,1,42,29,0.0
91,1,42,30,0.0
91,1,42,31,0.0
91,1,42,32,0.0
91,1,42,33,0.0
91,1,42,34,0.0
91,1,42,35,0.0
91,1,42,36,0.0
91,1,42,37,0.0
91,1,42,38,0.0
91,1,42,39,0.0
91,1,42,40,0.0
91,1,42,41,0.0
91,1,42,42,0.0
91,1,42,43,0.0
91,1,42,44,0.0
91,1,42,45,0.0
91,1,42,46,0.0
91,1,42,47,0.0
91,1,42,48,0.0
91,1,42,49,0.0
91,1,42,50,0.0
91,1,42,51,0.0
91,1,42,52,0.0
91,1,42,53,0.0
91,1,42,54,0.0
91,1,42,55,0.0
91,1,42,56,0.0
91,1,42,57,0.0
91,1,42,58,0.0
91,1,42,59,0.0
91,1,42,60,0.0
91,1,42,61,0.0
91,1,42,62,0.0
91,1,42,63,0.0
91,1,42,64,0.0
91,1,42,65,0.0
91,1,42,66,0.0
91,1,42,67,0.0
91,1,42,68,0.0
91,1,42,69,0.0
91,1,42,70,0.0
91,1,42,71,0.0
91,1,42,72,0.0
91,1,42,73,0.0
91,1,42,74,0.0
91,1,42,75,0.0
91,1,42,76,0.0
91,1,42,77,0.0
91,1,42,78,0.0
91,1,42,79,0.0
91,1,42,80,0.0
91,1,42,81,0.0
91,1,42,82,0.0
91,1,42,83,0.0
91,1,42,84,0.0
91,1,42,85,0.0
91,1,42,86,0.0
91,1,42,87,0.0
91,1,42,88,0.0
91,1,42,89,0.0
91,1,42,90,0.0
91,1,42,91,0.0
91,1,43,1,1.0
91,1,43,2,0.0
91,1,43,3,0.0
91,1,43,4,0.0
91,1,43,5,0.0
91,1,43,6,0.0
91,1,43,7,0.0
91,1,43,8,0.0
91,1,43,9,0.0
91,1,43,10,0.0
91,1,43,11,0.0
91,1,43,12,0.0
91,1,43,13,0.0
91,1,43,14,0.0
91,1,43,15,0.0
91,1,43,16,0.0
91,1,43,17,0.0
91,1,43,18,0.0
91,1,43,19,0.0
91,1,43,20,0.0
91,1,43,21,0.0
91,1,43,22,0.0
91,1,43,23,0.0
91,1,43,24,0.0
91,1,43,25,0.0
91,1,43,26,0.0
91,1,43,27,0.0
91,1,43,28,0.0
91,1,43,29,0.0
91,1,43,30,0.0
91,1,43,31,0.0
91,1,43,32,0.0
91,1,43,33,0.0
91,1,43,34,0.0
91,1,43,35,0.0
91,1,43,36,0.0
91,1,43,37,0.0
91,1,43,38,0.0
91,1,43,39,0.0
91,1,43,40,0.0
91,1,43,41,0.0
91,1,43,42,0.0
91,1,43,43,0.0
91,1,43,44,0.0
91,1,43,45,0.0
91,1,43,46,0.0
91,1,43,47,0.0
91,1,43,48,0.0
91,1,43,49,0.0
91,1,43,50,0.0
91,1,43,51,0.0
91,1,43,52,0.0
91,1,43,53,0.0
91,1,43,54,0.0
91,1,43,55,0.0
91,1,43,56,0.0
91,1,43,57,0.0
91,1,43,58,0.0
91,1,43,59,0.0
91,1,43,60,0.0
91,1,43,61,0.0
91,1,43,62,0.0
91,1,43,63,0.0
91,1,43,64,0.0
91,1,43,65,0.0
91,1,43,66,0.0
91,1,43,67,0.0
91,1,43,68,0.0
91,1,43,69,0.0
91,1,43,70,0.0
91,1,43,71,0.0
91,1,43,72,0.0
91,1,43,73,0.0
91,1,43,74,0.0
91,1,43,75,0.0
91,1,43,76,0.0
91,1,43,77,0.0
91,1,43,78,0.0
91,1,43,79,0.0
91,1,43,80,0.0
91,1,43,81,0.0
91,1,43,82,0.0
91,1,43,83,0.0
91,1,43,84,0.0
91,1,43,85,0.0
91,1,43,86,0.0
91,1,43,87,0.0
91,1,43,88,0.0
91,1,43,89,0.0
91,1,43,90,0.0
91,1,43,91,0.0
91,1,44,1,1.0
91,1,44,2,0.0
91,1,44,3,0.0
91,1,44,4,0.0
91,1,44,5,0.0
91,1,44,6,0.0
91,1,44,7,0.0
91,1,44,8,0.0
91,1,44,9,0.0
91,1,44,10,0.0
91,1,44,11,0.0
91,1,44,12,0.0
91,1,44,13,0.0
91,1,44,14,0.0
91,1,44,15,0.0
91,1,44,16,0.0
91,1,44,17,0.0
91,1,44,18,0.0
91,1,44,19,0.0
91,1,44,20,0.0
91,1,44,21,0.0
91,1,44,22,0.0
91,1,44,23,0.0
91,1,44,24,0.0
91,1,44,25,0.0
91,1,44,26,0.0
91,1,44,27,0.0
91,1,44,28,0.0
91,1,44,29,0.0
91,1,44,30,0.0
91,1,44,31,0.0
91,1,44,32,0.0
91,1,44,33,0.0
91,1,44,34,0.0
91,1,44,35,0.0
91,1,44,36,0.0
91,1,44,37,0.0
91,1,44,38,0.0
91,1,44,39,0.0
91,1,44,40,0.0
91,1,44,41,0.0
91,1,44,42,0.0
91,1,44,43,0.0
91,1,44,44,0.0
91,1,44,45,0.0
91,1,44,46,0.0
91,1,44,47,0.0
91,1,44,48,0.0
91,1,44,49,0.0
91,1,44,50,0.0
91,1,44,51,0.0
91,1,44,52,0.0
91,1,44,53,0.0
91,1,44,54,0.0
91,1,44,55,0.0
91,1,44,56,0.0
91,1,44,57,0.0
91,1,44,58,0.0
91,1,44,59,0.0
91,1,44,60,0.0
91,1,44,61,0.0
91,1,44,62,0.0
91,1,44,63,0.0
91,1,44,64,0.0
91,1,44,65,0.0
91,1,44,66,0.0
91,1,44,67,0.0
91,1,44,68,0.0
91,1,44,69,0.0
91,1,44,70,0.0
91,1,44,71,0.0
91,1,44,72,0.0
91,1,44,73,0.0
91,1,44,74,0.0
91,1,44,75,0.0
91,1,44,76,0.0
91,1,44,77,0.0
91,1,44,78,0.0
91,1,44,79,0.0
91,1,44,80,0.0
91,1,44,81,0.0
91,1,44,82,0.0
91,1,44,83,0.0
91,1,44,84,0.0
91,1,44,85,0.0
91,1,44,86,0.0
91,1,44,87,0.0
91,1,44,88,0.0
91,1,44,89,0.0
91,1,44,90,0.0
91,1,44,91,0.0
91,1,45,1,1.0
91,1,45,2,0.0
91,1,45,3,0.0
91,1,45,4,0.0
91,1,45,5,0.0
91,1,45,6,0.0
91,1,45,7,0.0
91,1,45,8,0.0
91,1,45,9,0.0
91,1,45,10,0.0
91,1,45,11,0.0
91,1,45,12,0.0
91,1,45,13,0.0
91,1,45,14,0.0
91,1,45,15,0.0
91,1,45,16,0.0
91,1,45,17,0.0
91,1,45,18,0.0
91,1,45,19,0.0
91,1,45,20,0.0
91,1,45,21,0.0
91,1,45,22,0.0
91,1,45,23,0.0
91,1,45,24,0.0
91,1,45,25,0.0
91,1,45,26,0.0
91,1,45,27,0.0
91,1,45,28,0.0
91,1,45,29,0.0
91,1,45,30,0.0
91,1,45,31,0.0
91,1,45,32,0.0
91,1,45,33,0.0
91,1,45,34,0.0
91,1,45,35,0.0
91,1,45,36,0.0
91,1,45,37,0.0
91,1,45,38,0.0
91,1,45,39,0.0
91,1,45,40,0.0
91,1,45,41,0.0
91,1,45,42,0.0
91,1,45,43,0.0
91,1,45,44,0.0
91,1,45,45,0.0
91,1,45,46,0.0
91,1,45,47,0.0
91,1,45,48,0.0
91,1,45,49,0.0
91,1,45,50,0.0
91,1,45,51,0.0
91,1,45,52,0.0
91,1,45,53,0.0
91,1,45,54,0.0
91,1,45,55,0.0
91,1,45,56,0.0
91,1,45,57,0.0
91,1,45,58,0.0
91,1,45,59,0.0
91,1,45,60,0.0
91,1,45,61,0.0
91,1,45,62,0.0
91,1,45,63,0.0
91,1,45,64,0.0
91,1,45,65,0.0
91,1,45,66,0.0
91,1,45,67,0.0
91,1,45,68,0.0
91,1,45,69,0.0
91,1,45,70,0.0
91,1,45,71,0.0
91,1,45,72,0.0
91,1,45,73,0.0
91,1,45,74,0.0
91,1,45,75,0.0
91,1,45,76,0.0
91,1,45,77,0.0
91,1,45,78,0.0
91,1,45,79,0.0
91,1,45,80,0.0
91,1,45,81,0.0
91,1,45,82,0.0
91,1,45,83,0.0
91,1,45,84,0.0
91,1,45,85,0.0
91,1,45,86,0.0
91,1,45,87,0.0
91,1,45,88,0.0
91,1,45,89,0.0
91,1,45,90,0.0
91,1,45,91,0.0
91,1,46,1,1.0
91,1,46,2,0.0
91,1,46,3,0.0
91,1,46,4,0.0
91,1,46,5,0.0
91,1,46,6,0.0
91,1,46,7,0.0
91,1,46,8,0.0
91,1,46,9,0.0
91,1,46,10,0.0
91,1,46,11,0.0
91,1,46,12,0.0
91,1,46,13,0.0
91,1,46,14,0.0
91,1,46,15,0.0
91,1,46,16,0.0
91,1,46,17,0.0
91,1,46,18,0.0
91,1,46,19,0.0
91,1,46,20,0.0
91,1,46,21,0.0
91,1,46,22,0.0
91,1,46,23,0.0
91,1,46,24,0.0
91,1,46,25,0.0
91,1,46,26,0.0
91,1,46,27,0.0
91,1,46,28,0.0
91,1,46,29,0.0
91,1,46,30,0.0
91,1,46,31,0.0
91,1,46,32,0.0
91,1,46,33,0.0
91,1,46,34,0.0
91,1,46,35,0.0
91,1,46,36,0.0
91,1,46,37,0.0
91,1,46,38,0.0
91,1,46,39,0.0
91,1,46,40,0.0
91,1,46,41,0.0
91,1,46,42,0.0
91,1,46,43,0.0
91,1,46,44,0.0
91,1,46,45,0.0
91,1,46,46,0.0
91,1,46,47,0.0
91,1,46,48,0.0
91,1,46,49,0.0
91,1,46,50,0.0
91,1,46,51,0.0
91,1,46,52,0.0
91,1,46,53,0.0
91,1,46,54,0.0
91,1,46,55,0.0
91,1,46,56,0.0
91,1,46,57,0.0
91,1,46,58,0.0
91,1,46,59,0.0
91,1,46,60,0.0
91,1,46,61,0.0
91,1,46,62,0.0
91,1,46,63,0.0
91,1,46,64,0.0
91,1,46,65,0.0
91,1,46,66,0.0
91,1,46,67,0.0
91,1,46,68,0.0
91,1,46,69,0.0
91,1,46,70,0.0
91,1,46,71,0.0
91,1,46,72,0.0
91,1,46,73,0.0
91,1,46,74,0.0
91,1,46,75,0.0
91,1,46,76,0.0
91,1,46,77,0.0
91,1,46,78,0.0
91,1,46,79,0.0
91,1,46,80,0.0
91,1,46,81,0.0
91,1,46,82,0.0
91,1,46,83,0.0
91,1,46,84,0.0
91,1,46,85,0.0
91,1,46,86,0.0
91,1,46,87,0.0
91,1,46,88,0.0
91,1,46,89,0.0
91,1,46,90,0.0
91,1,46,91,0.0
91,1,47,1,1.0
91,1,47,2,0.0
91,1,47,3,0.0
91,1,47,4,0.0
91,1,47,5,0.0
91,1,47,6,0.0
91,1,47,7,0.0
91,1,47,8,0.0
91,1,47,9,0.0
91,1,47,10,0.0
91,1,47,11,0.0
91,1,47,12,0.0
91,1,47,13,0.0
91,1,47,14,0.0
91,1,47,15,0.0
91,1,47,16,0.0
91,1,47,17,0.0
91,1,47,18,0.0
91,1,47,19,0.0
91,1,47,20,0.0
91,1,47,21,0.0
91,1,47,22,0.0
91,1,47,23,0.0
91,1,47,24,0.0
91,1,47,25,0.0
91,1,47,26,0.0
91,1,47,27,0.0
91,1,47,28,0.0
91,1,47,29,0.0
91,1,47,30,0.0
91,1,47,31,0.0
91,1,47,32,0.0
91,1,47,33,0.0
91,1,47,34,0.0
91,1,47,35,0.0
91,1,47,36,0.0
91,1,47,37,0.0
91,1,47,38,0.0
91,1,47,39,0.0
91,1,47,40,0.0
91,1,47,41,0.0
91,1,47,42,0.0
91,1,47,43,0.0
91,1,47,44,0.0
91,1,47,45,0.0
91,1,47,46,0.0
91,1,47,47,0.0
91,1,47,48,0.0
91,1,47,49,0.0
91,1,47,50,0.0
91,1,47,51,0.0
91,1,47,52,0.0
91,1,47,53,0.0
91,1,47,54,0.0
91,1,47,55,0.0
91,1,47,56,0.0
91,1,47,57,0.0
91,1,47,58,0.0
91,1,47,59,0.0
91,1,47,60,0.0
91,1,47,61,0.0
91,1,47,62,0.0
91,1,47,63,0.0
91,1,47,64,0.0
91,1,47,65,0.0
91,1,47,66,0.0
91,1,47,67,0.0
91,1,47,68,0.0
91,1,47,69,0.0
91,1,47,70,0.0
91,1,47,71,0.0
91,1,47,72,0.0
91,1,47,73,0.0
91,1,47,74,0.0
91,1,47,75,0.0
91,1,47,76,0.0
91,1,47,77,0.0
91,1,47,78,0.0
91,1,47,79,0.0
91,1,47,80,0.0
91,1,47,81,0.0
91,1,47,82,0.0
91,1,47,83,0.0
91,1,47,84,0.0
91,1,47,85,0.0
91,1,47,86,0.0
91,1,47,87,0.0
91,1,47,88,0.0
91,1,47,89,0.0
91,1,47,90,0.0
91,1,47,91,0.0
91,1,48,1,1.0
91,1,48,2,0.0
91,1,48,3,0.0
91,1,48,4,0.0
91,1,48,5,0.0
91,1,48,6,0.0
91,1,48,7,0.0
91,1,48,8,0.0
91,1,48,9,0.0
91,1,48,10,0.0
91,1,48,11,0.0
91,1,48,12,0.0
91,1,48,13,0.0
91,1,48,14,0.0
91,1,48,15,0.0
91,1,48,16,0.0
91,1,48,17,0.0
91,1,48,18,0.0
91,1,48,19,0.0
91,1,48,20,0.0
91,1,48,21,0.0
91,1,48,22,0.0
91,1,48,23,0.0
91,1,48,24,0.0
91,1,48,25,0.0
91,1,48,26,0.0
91,1,48,27,0.0
91,1,48,28,0.0
91,1,48,29,0.0
91,1,48,30,0.0
91,1,48,31,0.0
91,1,48,32,0.0
91,1,48,33,0.0
91,1,48,34,0.0
91,1,48,35,0.0
91,1,48,36,0.0
91,1,48,37,0.0
91,1,48,38,0.0
91,1,48,39,0.0
91,1,48,40,0.0
91,1,48,41,0.0
91,1,48,42,0.0
91,1,48,43,0.0
91,1,48,44,0.0
91,1,48,45,0.0
91,1,48,46,0.0
91,1,48,47,0.0
91,1,48,48,0.0
91,1,48,49,0.0
91,1,48,50,0.0
91,1,48,51,0.0
91,1,48,52,0.0
91,1,48,53,0.0
91,1,48,54,0.0
91,1,48,55,0.0
91,1,48,56,0.0
91,1,48,57,0.0
91,1,48,58,0.0
91,1,48,59,0.0
91,1,48,60,0.0
91,1,48,61,0.0
91,1,48,62,0.0
91,1,48,63,0.0
91,1,48,64,0.0
91,1,48,65,0.0
91,1,48,66,0.0
91,1,48,67,0.0
91,1,48,68,0.0
91,1,48,69,0.0
91,1,48,70,0.0
91,1,48,71,0.0
91,1,48,72,0.0
91,1,48,73,0.0
91,1,48,74,0.0
91,1,48,75,0.0
91,1,48,76,0.0
91,1,48,77,0.0
91,1,48,78,0.0
91,1,48,79,0.0
91,1,48,80,0.0
91,1,48,81,0.0
91,1,48,82,0.0
91,1,48,83,0.0
91,1,48,84,0.0
91,1,48,85,0.0
91,1,48,86,0.0
91,1,48,87,0.0
91,1,48,88,0.0
91,1,48,89,0.0
91,1,48,90,0.0
91,1,48,91,0.0
91,1,49,1,1.0
91,1,49,2,0.0
91,1,49,3,0.0
91,1,49,4,0.0
91,1,49,5,0.0
91,1,49,6,0.0
91,1,49,7,0.0
91,1,49,8,0.0
91,1,49,9,0.0
91,1,49,10,0.0
91,1,49,11,0.0
91,1,49,12,0.0
91,1,49,13,0.0
91,1,49,14,0.0
91,1,49,15,0.0
91,1,49,16,0.0
91,1,49,17,0.0
91,1,49,18,0.0
91,1,49,19,0.0
91,1,49,20,0.0
91,1,49,21,0.0
91,1,49,22,0.0
91,1,49,23,0.0
91,1,49,24,0.0
91,1,49,25,0.0
91,1,49,26,0.0
91,1,49,27,0.0
91,1,49,28,0.0
91,1,49,29,0.0
91,1,49,30,0.0
91,1,49,31,0.0
91,1,49,32,0.0
91,1,49,33,0.0
91,1,49,34,0.0
91,1,49,35,0.0
91,1,49,36,0.0
91,1,49,37,0.0
91,1,49,38,0.0
91,1,49,39,0.0
91,1,49,40,0.0
91,1,49,41,0.0
91,1,49,42,0.0
91,1,49,43,0.0
91,1,49,44,0.0
91,1,49,45,0.0
91,1,49,46,0.0
91,1,49,47,0.0
91,1,49,48,0.0
91,1,49,49,0.0
91,1,49,50,0.0
91,1,49,51,0.0
91,1,49,52,0.0
91,1,49,53,0.0
91,1,49,54,0.0
91,1,49,55,0.0
91,1,49,56,0.0
91,1,49,57,0.0
91,1,49,58,0.0
91,1,49,59,0.0
91,1,49,60,0.0
91,1,49,61,0.0
91,1,49,62,0.0
91,1,49,63,0.0
91,1,49,64,0.0
91,1,49,65,0.0
91,1,49,66,0.0
91,1,49,67,0.0
91,1,49,68,0.0
91,1,49,69,0.0
91,1,49,70,0.0
91,1,49,71,0.0
91,1,49,72,0.0
91,1,49,73,0.0
91,1,49,74,0.0
91,1,49,75,0.0
91,1,49,76,0.0
91,1,49,77,0.0
91,1,49,78,0.0
91,1,49,79,0.0
91,1,49,80,0.0
91,1,49,81,0.0
91,1,49,82,0.0
91,1,49,83,0.0
91,1,49,84,0.0
91,1,49,85,0.0
91,1,49,86,0.0
91,1,49,87,0.0
91,1,49,88,0.0
91,1,49,89,0.0
91,1,49,90,0.0
91,1,49,91,0.0
91,2,0,1,1.0
91,2,0,2,0.0
91,2,0,3,0.0
91,2,0,4,0.0
91,2,0,5,0.0
91,2,0,6,0.0
91,2,0,7,0.0
91,2,0,8,0.0
91,2,0,9,0.0
91,2,0,10,0.0
91,2,0,11,0.0
91,2,0,12,0.0
91,2,0,13,0.0
91,2,0,14,0.0
91,2,0,15,0.0
91,2,0,16,0.0
91,2,0,17,0.0
91,2,0,18,0.0
91,2,0,19,0.0
91,2,0,20,0.0
91,2,0,21,0.0
91,2,0,22,0.0
91,2,0,23,0.0
91,2,0,24,0.0
91,2,0,25,0.0
91,2,0,26,0.0
91,2,0,27,0.0
91,2,0,28,0.0
91,2,0,29,0.0
91,2,0,30,0.0
91,2,0,31,0.0
91,2,0,32,0.0
91,2,0,33,0.0
91,2,0,34,0.0
91,2,0,35,0.0
91,2,0,36,0.0
91,2,0,37,0.0
91,2,0,38,0.0
91,2,0,39,0.0
91,2,0,40,0.0
91,2,0,41,0.0
91,2,0,42,0.0
91,2,0,43,0.0
91,2,0,44,0.0
91,2,0,45,0.0
91,2,0,46,0.0
91,2,0,47,0.0
91,2,0,48,0.0
91,2,0,49,0.0
91,2,0,50,0.0
91,2,0,51,0.0
91,2,0,52,0.0
91,2,0,53,0.0
91,2,0,54,0.0
91,2,0,55,0.0
91,2,0,56,0.0
91,2,0,57,0.0
91,2,0,58,0.0
91,2,0,59,0.0
91,2,0,60,0.0
91,2,0,61,0.0
91,2,0,62,0.0
91,2,0,63,0.0
91,2,0,64,0.0
91,2,0,65,0.0
91,2,0,66,0.0
91,2,0,67,0.0
91,2,0,68,0.0
91,2,0,69,0.0
91,2,0,70,0.0
91,2,0,71,0.0
91,2,0,72,0.0
91,2,0,73,0.0
91,2,0,74,0.0
91,2,0,75,0.0
91,2,0,76,0.0
91,2,0,77,0.0
91,2,0,78,0.0
91,2,0,79,0.0
91,2,0,80,0.0
91,2,0,81,0.0
91,2,0,82,0.0
91,2,0,83,0.0
91,2,0,84,0.0
91,2,0,85,0.0
91,2,0,86,0.0
91,2,0,87,0.0
91,2,0,88,0.0
91,2,0,89,0.0
91,2,0,90,0.0
91,2,0,91,0.0
91,2,1,1,1.0
91,2,1,2,0.0
91,2,1,3,0.0
91,2,1,4,0.0
91,2,1,5,0.0
91,2,1,6,0.0
91,2,1,7,0.0
91,2,1,8,0.0
91,2,1,9,0.0
91,2,1,10,0.0
91,2,1,11,0.0
91,2,1,12,0.0
91,2,1,13,0.0
91,2,1,14,0.0
91,2,1,15,0.0
91,2,1,16,0.0
91,2,1,17,0.0
91,2,1,18,0.0
91,2,1,19,0.0
91,2,1,20,0.0
91,2,1,21,0.0
91,2,1,22,0.0
91,2,1,23,0.0
91,2,1,24,0.0
91,2,1,25,0.0
91,2,1,26,0.0
91,2,1,27,0.0
91,2,1,28,0.0
91,2,1,29,0.0
91,2,1,30,0.0
91,2,1,31,0.0
91,2,1,32,0.0
91,2,1,33,0.0
91,2,1,34,0.0
91,2,1,35,0.0
91,2,1,36,0.0
91,2,1,37,0.0
91,2,1,38,0.0
91,2,1,39,0.0
91,2,1,40,0.0
91,2,1,41,0.0
91,2,1,42,0.0
91,2,1,43,0.0
91,2,1,44,0.0
91,2,1,45,0.0
91,2,1,46,0.0
91,2,1,47,0.0
91,2,1,48,0.0
91,2,1,49,0.0
91,2,1,50,0.0
91,2,1,51,0.0
91,2,1,52,0.0
91,2,1,53,0.0
91,2,1,54,0.0
91,2,1,55,0.0
91,2,1,56,0.0
91,2,1,57,0.0
91,2,1,58,0.0
91,2,1,59,0.0
91,2,1,60,0.0
91,2,1,61,0.0
91,2,1,62,0.0
91,2,1,63,0.0
91,2,1,64,0.0
91,2,1,65,0.0
91,2,1,66,0.0
91,2,1,67,0.0
91,2,1,68,0.0
91,2,1,69,0.0
91,2,1,70,0.0
91,2,1,71,0.0
91,2,1,72,0.0
91,2,1,73,0.0
91,2,1,74,0.0
91,2,1,75,0.0
91,2,1,76,0.0
91,2,1,77,0.0
91,2,1,78,0.0
91,2,1,79,0.0
91,2,1,80,0.0
91,2,1,81,0.0
91,2,1,82,0.0
91,2,1,83,0.0
91,2,1,84,0.0
91,2,1,85,0.0
91,2,1,86,0.0
91,2,1,87,0.0
91,2,1,88,0.0
91,2,1,89,0.0
91,2,1,90,0.0
91,2,1,91,0.0
91,2,2,1,1.0
91,2,2,2,0.0
91,2,2,3,0.0
91,2,2,4,0.0
91,2,2,5,0.0
91,2,2,6,0.0
91,2,2,7,0.0
91,2,2,8,0.0
91,2,2,9,0.0
91,2,2,10,0.0
91,2,2,11,0.0
91,2,2,12,0.0
91,2,2,13,0.0
91,2,2,14,0.0
91,2,2,15,0.0
91,2,2,16,0.0
91,2,2,17,0.0
91,2,2,18,0.0
91,2,2,19,0.0
91,2,2,20,0.0
91,2,2,21,0.0
91,2,2,22,0.0
91,2,2,23,0.0
91,2,2,24,0.0
91,2,2,25,0.0
91,2,2,26,0.0
91,2,2,27,0.0
91,2,2,28,0.0
91,2,2,29,0.0
91,2,2,30,0.0
91,2,2,31,0.0
91,2,2,32,0.0
91,2,2,33,0.0
91,2,2,34,0.0
91,2,2,35,0.0
91,2,2,36,0.0
91,2,2,37,0.0
91,2,2,38,0.0
91,2,2,39,0.0
91,2,2,40,0.0
91,2,2,41,0.0
91,2,2,42,0.0
91,2,2,43,0.0
91,2,2,44,0.0
91,2,2,45,0.0
91,2,2,46,0.0
91,2,2,47,0.0
91,2,2,48,0.0
91,2,2,49,0.0
91,2,2,50,0.0
91,2,2,51,0.0
91,2,2,52,0.0
91,2,2,53,0.0
91,2,2,54,0.0
91,2,2,55,0.0
91,2,2,56,0.0
91,2,2,57,0.0
91,2,2,58,0.0
91,2,2,59,0.0
91,2,2,60,0.0
91,2,2,61,0.0
91,2,2,62,0.0
91,2,2,63,0.0
91,2,2,64,0.0
91,2,2,65,0.0
91,2,2,66,0.0
91,2,2,67,0.0
91,2,2,68,0.0
91,2,2,69,0.0
91,2,2,70,0.0
91,2,2,71,0.0
91,2,2,72,0.0
91,2,2,73,0.0
91,2,2,74,0.0
91,2,2,75,0.0
91,2,2,76,0.0
91,2,2,77,0.0
91,2,2,78,0.0
91,2,2,79,0.0
91,2,2,80,0.0
91,2,2,81,0.0
91,2,2,82,0.0
91,2,2,83,0.0
91,2,2,84,0.0
91,2,2,85,0.0
91,2,2,86,0.0
91,2,2,87,0.0
91,2,2,88,0.0
91,2,2,89,0.0
91,2,2,90,0.0
91,2,2,91,0.0
91,2,3,1,1.0
91,2,3,2,0.0
91,2,3,3,0.0
91,2,3,4,0.0
91,2,3,5,0.0
91,2,3,6,0.0
91,2,3,7,0.0
91,2,3,8,0.0
91,2,3,9,0.0
91,2,3,10,0.0
91,2,3,11,0.0
91,2,3,12,0.0
91,2,3,13,0.0
91,2,3,14,0.0
91,2,3,15,0.0
91,2,3,16,0.0
91,2,3,17,0.0
91,2,3,18,0.0
91,2,3,19,0.0
91,2,3,20,0.0
91,2,3,21,0.0
91,2,3,22,0.0
91,2,3,23,0.0
91,2,3,24,0.0
91,2,3,25,0.0
91,2,3,26,0.0
91,2,3,27,0.0
91,2,3,28,0.0
91,2,3,29,0.0
91,2,3,30,0.0
91,2,3,31,0.0
91,2,3,32,0.0
91,2,3,33,0.0
91,2,3,34,0.0
91,2,3,35,0.0
91,2,3,36,0.0
91,2,3,37,0.0
91,2,3,38,0.0
91,2,3,39,0.0
91,2,3,40,0.0
91,2,3,41,0.0
91,2,3,42,0.0
91,2,3,43,0.0
91,2,3,44,0.0
91,2,3,45,0.0
91,2,3,46,0.0
91,2,3,47,0.0
91,2,3,48,0.0
91,2,3,49,0.0
91,2,3,50,0.0
91,2,3,51,0.0
91,2,3,52,0.0
91,2,3,53,0.0
91,2,3,54,0.0
91,2,3,55,0.0
91,2,3,56,0.0
91,2,3,57,0.0
91,2,3,58,0.0
91,2,3,59,0.0
91,2,3,60,0.0
91,2,3,61,0.0
91,2,3,62,0.0
91,2,3,63,0.0
91,2,3,64,0.0
91,2,3,65,0.0
91,2,3,66,0.0
91,2,3,67,0.0
91,2,3,68,0.0
91,2,3,69,0.0
91,2,3,70,0.0
91,2,3,71,0.0
91,2,3,72,0.0
91,2,3,73,0.0
91,2,3,74,0.0
91,2,3,75,0.0
91,2,3,76,0.0
91,2,3,77,0.0
91,2,3,78,0.0
91,2,3,79,0.0
91,2,3,80,0.0
91,2,3,81,0.0
91,2,3,82,0.0
91,2,3,83,0.0
91,2,3,84,0.0
91,2,3,85,0.0
91,2,3,86,0.0
91,2,3,87,0.0
91,2,3,88,0.0
91,2,3,89,0.0
91,2,3,90,0.0
91,2,3,91,0.0
91,2,4,1,1.0
91,2,4,2,0.0
91,2,4,3,0.0
91,2,4,4,0.0
91,2,4,5,0.0
91,2,4,6,0.0
91,2,4,7,0.0
91,2,4,8,0.0
91,2,4,9,0.0
91,2,4,10,0.0
91,2,4,11,0.0
91,2,4,12,0.0
91,2,4,13,0.0
91,2,4,14,0.0
91,2,4,15,0.0
91,2,4,16,0.0
91,2,4,17,0.0
91,2,4,18,0.0
91,2,4,19,0.0
91,2,4,20,0.0
91,2,4,21,0.0
91,2,4,22,0.0
91,2,4,23,0.0
91,2,4,24,0.0
91,2,4,25,0.0
91,2,4,26,0.0
91,2,4,27,0.0
91,2,4,28,0.0
91,2,4,29,0.0
91,2,4,30,0.0
91,2,4,31,0.0
91,2,4,32,0.0
91,2,4,33,0.0
91,2,4,34,0.0
91,2,4,35,0.0
91,2,4,36,0.0
91,2,4,37,0.0
91,2,4,38,0.0
91,2,4,39,0.0
91,2,4,40,0.0
91,2,4,41,0.0
91,2,4,42,0.0
91,2,4,43,0.0
91,2,4,44,0.0
91,2,4,45,0.0
91,2,4,46,0.0
91,2,4,47,0.0
91,2,4,48,0.0
91,2,4,49,0.0
91,2,4,50,0.0
91,2,4,51,0.0
91,2,4,52,0.0
91,2,4,53,0.0
91,2,4,54,0.0
91,2,4,55,0.0
91,2,4,56,0.0
91,2,4,57,0.0
91,2,4,58,0.0
91,2,4,59,0.0
91,2,4,60,0.0
91,2,4,61,0.0
91,2,4,62,0.0
91,2,4,63,0.0
91,2,4,64,0.0
91,2,4,65,0.0
91,2,4,66,0.0
91,2,4,67,0.0
91,2,4,68,0.0
91,2,4,69,0.0
91,2,4,70,0.0
91,2,4,71,0.0
91,2,4,72,0.0
91,2,4,73,0.0
91,2,4,74,0.0
91,2,4,75,0.0
91,2,4,76,0.0
91,2,4,77,0.0
91,2,4,78,0.0
91,2,4,79,0.0
91,2,4,80,0.0
91,2,4,81,0.0
91,2,4,82,0.0
91,2,4,83,0.0
91,2,4,84,0.0
91,2,4,85,0.0
91,2,4,86,0.0
91,2,4,87,0.0
91,2,4,88,0.0
91,2,4,89,0.0
91,2,4,90,0.0
91,2,4,91,0.0
91,2,5,1,1.0
91,2,5,2,0.0
91,2,5,3,0.0
91,2,5,4,0.0
91,2,5,5,0.0
91,2,5,6,0.0
91,2,5,7,0.0
91,2,5,8,0.0
91,2,5,9,0.0
91,2,5,10,0.0
91,2,5,11,0.0
91,2,5,12,0.0
91,2,5,13,0.0
91,2,5,14,0.0
91,2,5,15,0.0
91,2,5,16,0.0
91,2,5,17,0.0
91,2,5,18,0.0
91,2,5,19,0.0
91,2,5,20,0.0
91,2,5,21,0.0
91,2,5,22,0.0
91,2,5,23,0.0
91,2,5,24,0.0
91,2,5,25,0.0
91,2,5,26,0.0
91,2,5,27,0.0
91,2,5,28,0.0
91,2,5,29,0.0
91,2,5,30,0.0
91,2,5,31,0.0
91,2,5,32,0.0
91,2,5,33,0.0
91,2,5,34,0.0
91,2,5,35,0.0
91,2,5,36,0.0
91,2,5,37,0.0
91,2,5,38,0.0
91,2,5,39,0.0
91,2,5,40,0.0
91,2,5,41,0.0
91,2,5,42,0.0
91,2,5,43,0.0
91,2,5,44,0.0
91,2,5,45,0.0
91,2,5,46,0.0
91,2,5,47,0.0
91,2,5,48,0.0
91,2,5,49,0.0
91,2,5,50,0.0
91,2,5,51,0.0
91,2,5,52,0.0
91,2,5,53,0.0
91,2,5,54,0.0
91,2,5,55,0.0
91,2,5,56,0.0
91,2,5,57,0.0
91,2,5,58,0.0
91,2,5,59,0.0
91,2,5,60,0.0
91,2,5,61,0.0
91,2,5,62,0.0
91,2,5,63,0.0
91,2,5,64,0.0
91,2,5,65,0.0
91,2,5,66,0.0
91,2,5,67,0.0
91,2,5,68,0.0
91,2,5,69,0.0
91,2,5,70,0.0
91,2,5,71,0.0
91,2,5,72,0.0
91,2,5,73,0.0
91,2,5,74,0.0
91,2,5,75,0.0
91,2,5,76,0.0
91,2,5,77,0.0
91,2,5,78,0.0
91,2,5,79,0.0
91,2,5,80,0.0
91,2,5,81,0.0
91,2,5,82,0.0
91,2,5,83,0.0
91,2,5,84,0.0
91,2,5,85,0.0
91,2,5,86,0.0
91,2,5,87,0.0
91,2,5,88,0.0
91,2,5,89,0.0
91,2,5,90,0.0
91,2,5,91,0.0
91,2,6,1,1.0
91,2,6,2,0.0
91,2,6,3,0.0
91,2,6,4,0.0
91,2,6,5,0.0
91,2,6,6,0.0
91,2,6,7,0.0
91,2,6,8,0.0
91,2,6,9,0.0
91,2,6,10,0.0
91,2,6,11,0.0
91,2,6,12,0.0
91,2,6,13,0.0
91,2,6,14,0.0
91,2,6,15,0.0
91,2,6,16,0.0
91,2,6,17,0.0
91,2,6,18,0.0
91,2,6,19,0.0
91,2,6,20,0.0
91,2,6,21,0.0
91,2,6,22,0.0
91,2,6,23,0.0
91,2,6,24,0.0
91,2,6,25,0.0
91,2,6,26,0.0
91,2,6,27,0.0
91,2,6,28,0.0
91,2,6,29,0.0
91,2,6,30,0.0
91,2,6,31,0.0
91,2,6,32,0.0
91,2,6,33,0.0
91,2,6,34,0.0
91,2,6,35,0.0
91,2,6,36,0.0
91,2,6,37,0.0
91,2,6,38,0.0
91,2,6,39,0.0
91,2,6,40,0.0
91,2,6,41,0.0
91,2,6,42,0.0
91,2,6,43,0.0
91,2,6,44,0.0
91,2,6,45,0.0
91,2,6,46,0.0
91,2,6,47,0.0
91,2,6,48,0.0
91,2,6,49,0.0
91,2,6,50,0.0
91,2,6,51,0.0
91,2,6,52,0.0
91,2,6,53,0.0
91,2,6,54,0.0
91,2,6,55,0.0
91,2,6,56,0.0
91,2,6,57,0.0
91,2,6,58,0.0
91,2,6,59,0.0
91,2,6,60,0.0
91,2,6,61,0.0
91,2,6,62,0.0
91,2,6,63,0.0
91,2,6,64,0.0
91,2,6,65,0.0
91,2,6,66,0.0
91,2,6,67,0.0
91,2,6,68,0.0
91,2,6,69,0.0
91,2,6,70,0.0
91,2,6,71,0.0
91,2,6,72,0.0
91,2,6,73,0.0
91,2,6,74,0.0
91,2,6,75,0.0
91,2,6,76,0.0
91,2,6,77,0.0
91,2,6,78,0.0
91,2,6,79,0.0
91,2,6,80,0.0
91,2,6,81,0.0
91,2,6,82,0.0
91,2,6,83,0.0
91,2,6,84,0.0
91,2,6,85,0.0
91,2,6,86,0.0
91,2,6,87,0.0
91,2,6,88,0.0
91,2,6,89,0.0
91,2,6,90,0.0
91,2,6,91,0.0
91,2,7,1,1.0
91,2,7,2,0.0
91,2,7,3,0.0
91,2,7,4,0.0
91,2,7,5,0.0
91,2,7,6,0.0
91,2,7,7,0.0
91,2,7,8,0.0
91,2,7,9,0.0
91,2,7,10,0.0
91,2,7,11,0.0
91,2,7,12,0.0
91,2,7,13,0.0
91,2,7,14,0.0
91,2,7,15,0.0
91,2,7,16,0.0
91,2,7,17,0.0
91,2,7,18,0.0
91,2,7,19,0.0
91,2,7,20,0.0
91,2,7,21,0.0
91,2,7,22,0.0
91,2,7,23,0.0
91,2,7,24,0.0
91,2,7,25,0.0
91,2,7,26,0.0
91,2,7,27,0.0
91,2,7,28,0.0
91,2,7,29,0.0
91,2,7,30,0.0
91,2,7,31,0.0
91,2,7,32,0.0
91,2,7,33,0.0
91,2,7,34,0.0
91,2,7,35,0.0
91,2,7,36,0.0
91,2,7,37,0.0
91,2,7,38,0.0
91,2,7,39,0.0
91,2,7,40,0.0
91,2,7,41,0.0
91,2,7,42,0.0
91,2,7,43,0.0
91,2,7,44,0.0
91,2,7,45,0.0
91,2,7,46,0.0
91,2,7,47,0.0
91,2,7,48,0.0
91,2,7,49,0.0
91,2,7,50,0.0
91,2,7,51,0.0
91,2,7,52,0.0
91,2,7,53,0.0
91,2,7,54,0.0
91,2,7,55,0.0
91,2,7,56,0.0
91,2,7,57,0.0
91,2,7,58,0.0
91,2,7,59,0.0
91,2,7,60,0.0
91,2,7,61,0.0
91,2,7,62,0.0
91,2,7,63,0.0
91,2,7,64,0.0
91,2,7,65,0.0
91,2,7,66,0.0
91,2,7,67,0.0
91,2,7,68,0.0
91,2,7,69,0.0
91,2,7,70,0.0
91,2,7,71,0.0
91,2,7,72,0.0
91,2,7,73,0.0
91,2,7,74,0.0
91,2,7,75,0.0
91,2,7,76,0.0
91,2,7,77,0.0
91,2,7,78,0.0
91,2,7,79,0.0
91,2,7,80,0.0
91,2,7,81,0.0
91,2,7,82,0.0
91,2,7,83,0.0
91,2,7,84,0.0
91,2,7,85,0.0
91,2,7,86,0.0
91,2,7,87,0.0
91,2,7,88,0.0
91,2,7,89,0.0
91,2,7,90,0.0
91,2,7,91,0.0
91,2,8,1,1.0
91,2,8,2,0.0
91,2,8,3,0.0
91,2,8,4,0.0
91,2,8,5,0.0
91,2,8,6,0.0
91,2,8,7,0.0
91,2,8,8,0.0
91,2,8,9,0.0
91,2,8,10,0.0
91,2,8,11,0.0
91,2,8,12,0.0
91,2,8,13,0.0
91,2,8,14,0.0
91,2,8,15,0.0
91,2,8,16,0.0
91,2,8,17,0.0
91,2,8,18,0.0
91,2,8,19,0.0
91,2,8,20,0.0
91,2,8,21,0.0
91,2,8,22,0.0
91,2,8,23,0.0
91,2,8,24,0.0
91,2,8,25,0.0
91,2,8,26,0.0
91,2,8,27,0.0
91,2,8,28,0.0
91,2,8,29,0.0
91,2,8,30,0.0
91,2,8,31,0.0
91,2,8,32,0.0
91,2,8,33,0.0
91,2,8,34,0.0
91,2,8,35,0.0
91,2,8,36,0.0
91,2,8,37,0.0
91,2,8,38,0.0
91,2,8,39,0.0
91,2,8,40,0.0
91,2,8,41,0.0
91,2,8,42,0.0
91,2,8,43,0.0
91,2,8,44,0.0
91,2,8,45,0.0
91,2,8,46,0.0
91,2,8,47,0.0
91,2,8,48,0.0
91,2,8,49,0.0
91,2,8,50,0.0
91,2,8,51,0.0
91,2,8,52,0.0
91,2,8,53,0.0
91,2,8,54,0.0
91,2,8,55,0.0
91,2,8,56,0.0
91,2,8,57,0.0
91,2,8,58,0.0
91,2,8,59,0.0
91,2,8,60,0.0
91,2,8,61,0.0
91,2,8,62,0.0
91,2,8,63,0.0
91,2,8,64,0.0
91,2,8,65,0.0
91,2,8,66,0.0
91,2,8,67,0.0
91,2,8,68,0.0
91,2,8,69,0.0
91,2,8,70,0.0
91,2,8,71,0.0
91,2,8,72,0.0
91,2,8,73,0.0
91,2,8,74,0.0
91,2,8,75,0.0
91,2,8,76,0.0
91,2,8,77,0.0
91,2,8,78,0.0
91,2,8,79,0.0
91,2,8,80,0.0
91,2,8,81,0.0
91,2,8,82,0.0
91,2,8,83,0.0
91,2,8,84,0.0
91,2,8,85,0.0
91,2,8,86,0.0
91,2,8,87,0.0
91,2,8,88,0.0
91,2,8,89,0.0
91,2,8,90,0.0
91,2,8,91,0.0
91,2,9,1,1.0
91,2,9,2,0.0
91,2,9,3,0.0
91,2,9,4,0.0
91,2,9,5,0.0
91,2,9,6,0.0
91,2,9,7,0.0
91,2,9,8,0.0
91,2,9,9,0.0
91,2,9,10,0.0
91,2,9,11,0.0
91,2,9,12,0.0
91,2,9,13,0.0
91,2,9,14,0.0
91,2,9,15,0.0
91,2,9,16,0.0
91,2,9,17,0.0
91,2,9,18,0.0
91,2,9,19,0.0
91,2,9,20,0.0
91,2,9,21,0.0
91,2,9,22,0.0
91,2,9,23,0.0
91,2,9,24,0.0
91,2,9,25,0.0
91,2,9,26,0.0
91,2,9,27,0.0
91,2,9,28,0.0
91,2,9,29,0.0
91,2,9,30,0.0
91,2,9,31,0.0
91,2,9,32,0.0
91,2,9,33,0.0
91,2,9,34,0.0
91,2,9,35,0.0
91,2,9,36,0.0
91,2,9,37,0.0
91,2,9,38,0.0
91,2,9,39,0.0
91,2,9,40,0.0
91,2,9,41,0.0
91,2,9,42,0.0
91,2,9,43,0.0
91,2,9,44,0.0
91,2,9,45,0.0
91,2,9,46,0.0
91,2,9,47,0.0
91,2,9,48,0.0
91,2,9,49,0.0
91,2,9,50,0.0
91,2,9,51,0.0
91,2,9,52,0.0
91,2,9,53,0.0
91,2,9,54,0.0
91,2,9,55,0.0
91,2,9,56,0.0
91,2,9,57,0.0
91,2,9,58,0.0
91,2,9,59,0.0
91,2,9,60,0.0
91,2,9,61,0.0
91,2,9,62,0.0
91,2,9,63,0.0
91,2,9,64,0.0
91,2,9,65,0.0
91,2,9,66,0.0
91,2,9,67,0.0
91,2,9,68,0.0
91,2,9,69,0.0
91,2,9,70,0.0
91,2,9,71,0.0
91,2,9,72,0.0
91,2,9,73,0.0
91,2,9,74,0.0
91,2,9,75,0.0
91,2,9,76,0.0
91,2,9,77,0.0
91,2,9,78,0.0
91,2,9,79,0.0
91,2,9,80,0.0
91,2,9,81,0.0
91,2,9,82,0.0
91,2,9,83,0.0
91,2,9,84,0.0
91,2,9,85,0.0
91,2,9,86,0.0
91,2,9,87,0.0
91,2,9,88,0.0
91,2,9,89,0.0
91,2,9,90,0.0
91,2,9,91,0.0
91,2,10,1,1.0
91,2,10,2,0.0
91,2,10,3,0.0
91,2,10,4,0.0
91,2,10,5,0.0
91,2,10,6,0.0
91,2,10,7,0.0
91,2,10,8,0.0
91,2,10,9,0.0
91,2,10,10,0.0
91,2,10,11,0.0
91,2,10,12,0.0
91,2,10,13,0.0
91,2,10,14,0.0
91,2,10,15,0.0
91,2,10,16,0.0
91,2,10,17,0.0
91,2,10,18,0.0
91,2,10,19,0.0
91,2,10,20,0.0
91,2,10,21,0.0
91,2,10,22,0.0
91,2,10,23,0.0
91,2,10,24,0.0
91,2,10,25,0.0
91,2,10,26,0.0
91,2,10,27,0.0
91,2,10,28,0.0
91,2,10,29,0.0
91,2,10,30,0.0
91,2,10,31,0.0
91,2,10,32,0.0
91,2,10,33,0.0
91,2,10,34,0.0
91,2,10,35,0.0
91,2,10,36,0.0
91,2,10,37,0.0
91,2,10,38,0.0
91,2,10,39,0.0
91,2,10,40,0.0
91,2,10,41,0.0
91,2,10,42,0.0
91,2,10,43,0.0
91,2,10,44,0.0
91,2,10,45,0.0
91,2,10,46,0.0
91,2,10,47,0.0
91,2,10,48,0.0
91,2,10,49,0.0
91,2,10,50,0.0
91,2,10,51,0.0
91,2,10,52,0.0
91,2,10,53,0.0
91,2,10,54,0.0
91,2,10,55,0.0
91,2,10,56,0.0
91,2,10,57,0.0
91,2,10,58,0.0
91,2,10,59,0.0
91,2,10,60,0.0
91,2,10,61,0.0
91,2,10,62,0.0
91,2,10,63,0.0
91,2,10,64,0.0
91,2,10,65,0.0
91,2,10,66,0.0
91,2,10,67,0.0
91,2,10,68,0.0
91,2,10,69,0.0
91,2,10,70,0.0
91,2,10,71,0.0
91,2,10,72,0.0
91,2,10,73,0.0
91,2,10,74,0.0
91,2,10,75,0.0
91,2,10,76,0.0
91,2,10,77,0.0
91,2,10,78,0.0
91,2,10,79,0.0
91,2,10,80,0.0
91,2,10,81,0.0
91,2,10,82,0.0
91,2,10,83,0.0
91,2,10,84,0.0
91,2,10,85,0.0
91,2,10,86,0.0
91,2,10,87,0.0
91,2,10,88,0.0
91,2,10,89,0.0
91,2,10,90,0.0
91,2,10,91,0.0
91,2,11,1,1.0
91,2,11,2,0.0
91,2,11,3,0.0
91,2,11,4,0.0
91,2,11,5,0.0
91,2,11,6,0.0
91,2,11,7,0.0
91,2,11,8,0.0
91,2,11,9,0.0
91,2,11,10,0.0
91,2,11,11,0.0
91,2,11,12,0.0
91,2,11,13,0.0
91,2,11,14,0.0
91,2,11,15,0.0
91,2,11,16,0.0
91,2,11,17,0.0
91,2,11,18,0.0
91,2,11,19,0.0
91,2,11,20,0.0
91,2,11,21,0.0
91,2,11,22,0.0
91,2,11,23,0.0
91,2,11,24,0.0
91,2,11,25,0.0
91,2,11,26,0.0
91,2,11,27,0.0
91,2,11,28,0.0
91,2,11,29,0.0
91,2,11,30,0.0
91,2,11,31,0.0
91,2,11,32,0.0
91,2,11,33,0.0
91,2,11,34,0.0
91,2,11,35,0.0
91,2,11,36,0.0
91,2,11,37,0.0
91,2,11,38,0.0
91,2,11,39,0.0
91,2,11,40,0.0
91,2,11,41,0.0
91,2,11,42,0.0
91,2,11,43,0.0
91,2,11,44,0.0
91,2,11,45,0.0
91,2,11,46,0.0
91,2,11,47,0.0
91,2,11,48,0.0
91,2,11,49,0.0
91,2,11,50,0.0
91,2,11,51,0.0
91,2,11,52,0.0
91,2,11,53,0.0
91,2,11,54,0.0
91,2,11,55,0.0
91,2,11,56,0.0
91,2,11,57,0.0
91,2,11,58,0.0
91,2,11,59,0.0
91,2,11,60,0.0
91,2,11,61,0.0
91,2,11,62,0.0
91,2,11,63,0.0
91,2,11,64,0.0
91,2,11,65,0.0
91,2,11,66,0.0
91,2,11,67,0.0
91,2,11,68,0.0
91,2,11,69,0.0
91,2,11,70,0.0
91,2,11,71,0.0
91,2,11,72,0.0
91,2,11,73,0.0
91,2,11,74,0.0
91,2,11,75,0.0
91,2,11,76,0.0
91,2,11,77,0.0
91,2,11,78,0.0
91,2,11,79,0.0
91,2,11,80,0.0
91,2,11,81,0.0
91,2,11,82,0.0
91,2,11,83,0.0
91,2,11,84,0.0
91,2,11,85,0.0
91,2,11,86,0.0
91,2,11,87,0.0
91,2,11,88,0.0
91,2,11,89,0.0
91,2,11,90,0.0
91,2,11,91,0.0
91,2,12,1,1.0
91,2,12,2,0.0
91,2,12,3,0.0
91,2,12,4,0.0
91,2,12,5,0.0
91,2,12,6,0.0
91,2,12,7,0.0
91,2,12,8,0.0
91,2,12,9,0.0
91,2,12,10,0.0
91,2,12,11,0.0
91,2,12,12,0.0
91,2,12,13,0.0
91,2,12,14,0.0
91,2,12,15,0.0
91,2,12,16,0.0
91,2,12,17,0.0
91,2,12,18,0.0
91,2,12,19,0.0
91,2,12,20,0.0
91,2,12,21,0.0
91,2,12,22,0.0
91,2,12,23,0.0
91,2,12,24,0.0
91,2,12,25,0.0
91,2,12,26,0.0
91,2,12,27,0.0
91,2,12,28,0.0
91,2,12,29,0.0
91,2,12,30,0.0
91,2,12,31,0.0
91,2,12,32,0.0
91,2,12,33,0.0
91,2,12,34,0.0
91,2,12,35,0.0
91,2,12,36,0.0
91,2,12,37,0.0
91,2,12,38,0.0
91,2,12,39,0.0
91,2,12,40,0.0
91,2,12,41,0.0
91,2,12,42,0.0
91,2,12,43,0.0
91,2,12,44,0.0
91,2,12,45,0.0
91,2,12,46,0.0
91,2,12,47,0.0
91,2,12,48,0.0
91,2,12,49,0.0
91,2,12,50,0.0
91,2,12,51,0.0
91,2,12,52,0.0
91,2,12,53,0.0
91,2,12,54,0.0
91,2,12,55,0.0
91,2,12,56,0.0
91,2,12,57,0.0
91,2,12,58,0.0
91,2,12,59,0.0
91,2,12,60,0.0
91,2,12,61,0.0
91,2,12,62,0.0
91,2,12,63,0.0
91,2,12,64,0.0
91,2,12,65,0.0
91,2,12,66,0.0
91,2,12,67,0.0
91,2,12,68,0.0
91,2,12,69,0.0
91,2,12,70,0.0
91,2,12,71,0.0
91,2,12,72,0.0
91,2,12,73,0.0
91,2,12,74,0.0
91,2,12,75,0.0
91,2,12,76,0.0
91,2,12,77,0.0
91,2,12,78,0.0
91,2,12,79,0.0
91,2,12,80,0.0
91,2,12,81,0.0
91,2,12,82,0.0
91,2,12,83,0.0
91,2,12,84,0.0
91,2,12,85,0.0
91,2,12,86,0.0
91,2,12,87,0.0
91,2,12,88,0.0
91,2,12,89,0.0
91,2,12,90,0.0
91,2,12,91,0.0
91,2,13,1,1.0
91,2,13,2,0.0
91,2,13,3,0.0
91,2,13,4,0.0
91,2,13,5,0.0
91,2,13,6,0.0
91,2,13,7,0.0
91,2,13,8,0.0
91,2,13,9,0.0
91,2,13,10,0.0
91,2,13,11,0.0
91,2,13,12,0.0
91,2,13,13,0.0
91,2,13,14,0.0
91,2,13,15,0.0
91,2,13,16,0.0
91,2,13,17,0.0
91,2,13,18,0.0
91,2,13,19,0.0
91,2,13,20,0.0
91,2,13,21,0.0
91,2,13,22,0.0
91,2,13,23,0.0
91,2,13,24,0.0
91,2,13,25,0.0
91,2,13,26,0.0
91,2,13,27,0.0
91,2,13,28,0.0
91,2,13,29,0.0
91,2,13,30,0.0
91,2,13,31,0.0
91,2,13,32,0.0
91,2,13,33,0.0
91,2,13,34,0.0
91,2,13,35,0.0
91,2,13,36,0.0
91,2,13,37,0.0
91,2,13,38,0.0
91,2,13,39,0.0
91,2,13,40,0.0
91,2,13,41,0.0
91,2,13,42,0.0
91,2,13,43,0.0
91,2,13,44,0.0
91,2,13,45,0.0
91,2,13,46,0.0
91,2,13,47,0.0
91,2,13,48,0.0
91,2,13,49,0.0
91,2,13,50,0.0
91,2,13,51,0.0
91,2,13,52,0.0
91,2,13,53,0.0
91,2,13,54,0.0
91,2,13,55,0.0
91,2,13,56,0.0
91,2,13,57,0.0
91,2,13,58,0.0
91,2,13,59,0.0
91,2,13,60,0.0
91,2,13,61,0.0
91,2,13,62,0.0
91,2,13,63,0.0
91,2,13,64,0.0
91,2,13,65,0.0
91,2,13,66,0.0
91,2,13,67,0.0
91,2,13,68,0.0
91,2,13,69,0.0
91,2,13,70,0.0
91,2,13,71,0.0
91,2,13,72,0.0
91,2,13,73,0.0
91,2,13,74,0.0
91,2,13,75,0.0
91,2,13,76,0.0
91,2,13,77,0.0
91,2,13,78,0.0
91,2,13,79,0.0
91,2,13,80,0.0
91,2,13,81,0.0
91,2,13,82,0.0
91,2,13,83,0.0
91,2,13,84,0.0
91,2,13,85,0.0
91,2,13,86,0.0
91,2,13,87,0.0
91,2,13,88,0.0
91,2,13,89,0.0
91,2,13,90,0.0
91,2,13,91,0.0
91,2,14,1,1.0
91,2,14,2,0.0
91,2,14,3,0.0
91,2,14,4,0.0
91,2,14,5,0.0
91,2,14,6,0.0
91,2,14,7,0.0
91,2,14,8,0.0
91,2,14,9,0.0
91,2,14,10,0.0
91,2,14,11,0.0
91,2,14,12,0.0
91,2,14,13,0.0
91,2,14,14,0.0
91,2,14,15,0.0
91,2,14,16,0.0
91,2,14,17,0.0
91,2,14,18,0.0
91,2,14,19,0.0
91,2,14,20,0.0
91,2,14,21,0.0
91,2,14,22,0.0
91,2,14,23,0.0
91,2,14,24,0.0
91,2,14,25,0.0
91,2,14,26,0.0
91,2,14,27,0.0
91,2,14,28,0.0
91,2,14,29,0.0
91,2,14,30,0.0
91,2,14,31,0.0
91,2,14,32,0.0
91,2,14,33,0.0
91,2,14,34,0.0
91,2,14,35,0.0
91,2,14,36,0.0
91,2,14,37,0.0
91,2,14,38,0.0
91,2,14,39,0.0
91,2,14,40,0.0
91,2,14,41,0.0
91,2,14,42,0.0
91,2,14,43,0.0
91,2,14,44,0.0
91,2,14,45,0.0
91,2,14,46,0.0
91,2,14,47,0.0
91,2,14,48,0.0
91,2,14,49,0.0
91,2,14,50,0.0
91,2,14,51,0.0
91,2,14,52,0.0
91,2,14,53,0.0
91,2,14,54,0.0
91,2,14,55,0.0
91,2,14,56,0.0
91,2,14,57,0.0
91,2,14,58,0.0
91,2,14,59,0.0
91,2,14,60,0.0
91,2,14,61,0.0
91,2,14,62,0.0
91,2,14,63,0.0
91,2,14,64,0.0
91,2,14,65,0.0
91,2,14,66,0.0
91,2,14,67,0.0
91,2,14,68,0.0
91,2,14,69,0.0
91,2,14,70,0.0
91,2,14,71,0.0
91,2,14,72,0.0
91,2,14,73,0.0
91,2,14,74,0.0
91,2,14,75,0.0
91,2,14,76,0.0
91,2,14,77,0.0
91,2,14,78,0.0
91,2,14,79,0.0
91,2,14,80,0.0
91,2,14,81,0.0
91,2,14,82,0.0
91,2,14,83,0.0
91,2,14,84,0.0
91,2,14,85,0.0
91,2,14,86,0.0
91,2,14,87,0.0
91,2,14,88,0.0
91,2,14,89,0.0
91,2,14,90,0.0
91,2,14,91,0.0
91,2,15,1,1.0
91,2,15,2,0.0
91,2,15,3,0.0
91,2,15,4,0.0
91,2,15,5,0.0
91,2,15,6,0.0
91,2,15,7,0.0
91,2,15,8,0.0
91,2,15,9,0.0
91,2,15,10,0.0
91,2,15,11,0.0
91,2,15,12,0.0
91,2,15,13,0.0
91,2,15,14,0.0
91,2,15,15,0.0
91,2,15,16,0.0
91,2,15,17,0.0
91,2,15,18,0.0
91,2,15,19,0.0
91,2,15,20,0.0
91,2,15,21,0.0
91,2,15,22,0.0
91,2,15,23,0.0
91,2,15,24,0.0
91,2,15,25,0.0
91,2,15,26,0.0
91,2,15,27,0.0
91,2,15,28,0.0
91,2,15,29,0.0
91,2,15,30,0.0
91,2,15,31,0.0
91,2,15,32,0.0
91,2,15,33,0.0
91,2,15,34,0.0
91,2,15,35,0.0
91,2,15,36,0.0
91,2,15,37,0.0
91,2,15,38,0.0
91,2,15,39,0.0
91,2,15,40,0.0
91,2,15,41,0.0
91,2,15,42,0.0
91,2,15,43,0.0
91,2,15,44,0.0
91,2,15,45,0.0
91,2,15,46,0.0
91,2,15,47,0.0
91,2,15,48,0.0
91,2,15,49,0.0
91,2,15,50,0.0
91,2,15,51,0.0
91,2,15,52,0.0
91,2,15,53,0.0
91,2,15,54,0.0
91,2,15,55,0.0
91,2,15,56,0.0
91,2,15,57,0.0
91,2,15,58,0.0
91,2,15,59,0.0
91,2,15,60,0.0
91,2,15,61,0.0
91,2,15,62,0.0
91,2,15,63,0.0
91,2,15,64,0.0
91,2,15,65,0.0
91,2,15,66,0.0
91,2,15,67,0.0
91,2,15,68,0.0
91,2,15,69,0.0
91,2,15,70,0.0
91,2,15,71,0.0
91,2,15,72,0.0
91,2,15,73,0.0
91,2,15,74,0.0
91,2,15,75,0.0
91,2,15,76,0.0
91,2,15,77,0.0
91,2,15,78,0.0
91,2,15,79,0.0
91,2,15,80,0.0
91,2,15,81,0.0
91,2,15,82,0.0
91,2,15,83,0.0
91,2,15,84,0.0
91,2,15,85,0.0
91,2,15,86,0.0
91,2,15,87,0.0
91,2,15,88,0.0
91,2,15,89,0.0
91,2,15,90,0.0
91,2,15,91,0.0
91,2,16,1,1.0
91,2,16,2,0.0
91,2,16,3,0.0
91,2,16,4,0.0
91,2,16,5,0.0
91,2,16,6,0.0
91,2,16,7,0.0
91,2,16,8,0.0
91,2,16,9,0.0
91,2,16,10,0.0
91,2,16,11,0.0
91,2,16,12,0.0
91,2,16,13,0.0
91,2,16,14,0.0
91,2,16,15,0.0
91,2,16,16,0.0
91,2,16,17,0.0
91,2,16,18,0.0
91,2,16,19,0.0
91,2,16,20,0.0
91,2,16,21,0.0
91,2,16,22,0.0
91,2,16,23,0.0
91,2,16,24,0.0
91,2,16,25,0.0
91,2,16,26,0.0
91,2,16,27,0.0
91,2,16,28,0.0
91,2,16,29,0.0
91,2,16,30,0.0
91,2,16,31,0.0
91,2,16,32,0.0
91,2,16,33,0.0
91,2,16,34,0.0
91,2,16,35,0.0
91,2,16,36,0.0
91,2,16,37,0.0
91,2,16,38,0.0
91,2,16,39,0.0
91,2,16,40,0.0
91,2,16,41,0.0
91,2,16,42,0.0
91,2,16,43,0.0
91,2,16,44,0.0
91,2,16,45,0.0
91,2,16,46,0.0
91,2,16,47,0.0
91,2,16,48,0.0
91,2,16,49,0.0
91,2,16,50,0.0
91,2,16,51,0.0
91,2,16,52,0.0
91,2,16,53,0.0
91,2,16,54,0.0
91,2,16,55,0.0
91,2,16,56,0.0
91,2,16,57,0.0
91,2,16,58,0.0
91,2,16,59,0.0
91,2,16,60,0.0
91,2,16,61,0.0
91,2,16,62,0.0
91,2,16,63,0.0
91,2,16,64,0.0
91,2,16,65,0.0
91,2,16,66,0.0
91,2,16,67,0.0
91,2,16,68,0.0
91,2,16,69,0.0
91,2,16,70,0.0
91,2,16,71,0.0
91,2,16,72,0.0
91,2,16,73,0.0
91,2,16,74,0.0
91,2,16,75,0.0
91,2,16,76,0.0
91,2,16,77,0.0
91,2,16,78,0.0
91,2,16,79,0.0
91,2,16,80,0.0
91,2,16,81,0.0
91,2,16,82,0.0
91,2,16,83,0.0
91,2,16,84,0.0
91,2,16,85,0.0
91,2,16,86,0.0
91,2,16,87,0.0
91,2,16,88,0.0
91,2,16,89,0.0
91,2,16,90,0.0
91,2,16,91,0.0
91,2,17,1,1.0
91,2,17,2,0.0
91,2,17,3,0.0
91,2,17,4,0.0
91,2,17,5,0.0
91,2,17,6,0.0
91,2,17,7,0.0
91,2,17,8,0.0
91,2,17,9,0.0
91,2,17,10,0.0
91,2,17,11,0.0
91,2,17,12,0.0
91,2,17,13,0.0
91,2,17,14,0.0
91,2,17,15,0.0
91,2,17,16,0.0
91,2,17,17,0.0
91,2,17,18,0.0
91,2,17,19,0.0
91,2,17,20,0.0
91,2,17,21,0.0
91,2,17,22,0.0
91,2,17,23,0.0
91,2,17,24,0.0
91,2,17,25,0.0
91,2,17,26,0.0
91,2,17,27,0.0
91,2,17,28,0.0
91,2,17,29,0.0
91,2,17,30,0.0
91,2,17,31,0.0
91,2,17,32,0.0
91,2,17,33,0.0
91,2,17,34,0.0
91,2,17,35,0.0
91,2,17,36,0.0
91,2,17,37,0.0
91,2,17,38,0.0
91,2,17,39,0.0
91,2,17,40,0.0
91,2,17,41,0.0
91,2,17,42,0.0
91,2,17,43,0.0
91,2,17,44,0.0
91,2,17,45,0.0
91,2,17,46,0.0
91,2,17,47,0.0
91,2,17,48,0.0
91,2,17,49,0.0
91,2,17,50,0.0
91,2,17,51,0.0
91,2,17,52,0.0
91,2,17,53,0.0
91,2,17,54,0.0
91,2,17,55,0.0
91,2,17,56,0.0
91,2,17,57,0.0
91,2,17,58,0.0
91,2,17,59,0.0
91,2,17,60,0.0
91,2,17,61,0.0
91,2,17,62,0.0
91,2,17,63,0.0
91,2,17,64,0.0
91,2,17,65,0.0
91,2,17,66,0.0
91,2,17,67,0.0
91,2,17,68,0.0
91,2,17,69,0.0
91,2,17,70,0.0
91,2,17,71,0.0
91,2,17,72,0.0
91,2,17,73,0.0
91,2,17,74,0.0
91,2,17,75,0.0
91,2,17,76,0.0
91,2,17,77,0.0
91,2,17,78,0.0
91,2,17,79,0.0
91,2,17,80,0.0
91,2,17,81,0.0
91,2,17,82,0.0
91,2,17,83,0.0
91,2,17,84,0.0
91,2,17,85,0.0
91,2,17,86,0.0
91,2,17,87,0.0
91,2,17,88,0.0
91,2,17,89,0.0
91,2,17,90,0.0
91,2,17,91,0.0
91,2,18,1,1.0
91,2,18,2,0.0
91,2,18,3,0.0
91,2,18,4,0.0
91,2,18,5,0.0
91,2,18,6,0.0
91,2,18,7,0.0
91,2,18,8,0.0
91,2,18,9,0.0
91,2,18,10,0.0
91,2,18,11,0.0
91,2,18,12,0.0
91,2,18,13,0.0
91,2,18,14,0.0
91,2,18,15,0.0
91,2,18,16,0.0
91,2,18,17,0.0
91,2,18,18,0.0
91,2,18,19,0.0
91,2,18,20,0.0
91,2,18,21,0.0
91,2,18,22,0.0
91,2,18,23,0.0
91,2,18,24,0.0
91,2,18,25,0.0
91,2,18,26,0.0
91,2,18,27,0.0
91,2,18,28,0.0
91,2,18,29,0.0
91,2,18,30,0.0
91,2,18,31,0.0
91,2,18,32,0.0
91,2,18,33,0.0
91,2,18,34,0.0
91,2,18,35,0.0
91,2,18,36,0.0
91,2,18,37,0.0
91,2,18,38,0.0
91,2,18,39,0.0
91,2,18,40,0.0
91,2,18,41,0.0
91,2,18,42,0.0
91,2,18,43,0.0
91,2,18,44,0.0
91,2,18,45,0.0
91,2,18,46,0.0
91,2,18,47,0.0
91,2,18,48,0.0
91,2,18,49,0.0
91,2,18,50,0.0
91,2,18,51,0.0
91,2,18,52,0.0
91,2,18,53,0.0
91,2,18,54,0.0
91,2,18,55,0.0
91,2,18,56,0.0
91,2,18,57,0.0
91,2,18,58,0.0
91,2,18,59,0.0
91,2,18,60,0.0
91,2,18,61,0.0
91,2,18,62,0.0
91,2,18,63,0.0
91,2,18,64,0.0
91,2,18,65,0.0
91,2,18,66,0.0
91,2,18,67,0.0
91,2,18,68,0.0
91,2,18,69,0.0
91,2,18,70,0.0
91,2,18,71,0.0
91,2,18,72,0.0
91,2,18,73,0.0
91,2,18,74,0.0
91,2,18,75,0.0
91,2,18,76,0.0
91,2,18,77,0.0
91,2,18,78,0.0
91,2,18,79,0.0
91,2,18,80,0.0
91,2,18,81,0.0
91,2,18,82,0.0
91,2,18,83,0.0
91,2,18,84,0.0
91,2,18,85,0.0
91,2,18,86,0.0
91,2,18,87,0.0
91,2,18,88,0.0
91,2,18,89,0.0
91,2,18,90,0.0
91,2,18,91,0.0
91,2,19,1,1.0
91,2,19,2,0.0
91,2,19,3,0.0
91,2,19,4,0.0
91,2,19,5,0.0
91,2,19,6,0.0
91,2,19,7,0.0
91,2,19,8,0.0
91,2,19,9,0.0
91,2,19,10,0.0
91,2,19,11,0.0
91,2,19,12,0.0
91,2,19,13,0.0
91,2,19,14,0.0
91,2,19,15,0.0
91,2,19,16,0.0
91,2,19,17,0.0
91,2,19,18,0.0
91,2,19,19,0.0
91,2,19,20,0.0
91,2,19,21,0.0
91,2,19,22,0.0
91,2,19,23,0.0
91,2,19,24,0.0
91,2,19,25,0.0
91,2,19,26,0.0
91,2,19,27,0.0
91,2,19,28,0.0
91,2,19,29,0.0
91,2,19,30,0.0
91,2,19,31,0.0
91,2,19,32,0.0
91,2,19,33,0.0
91,2,19,34,0.0
91,2,19,35,0.0
91,2,19,36,0.0
91,2,19,37,0.0
91,2,19,38,0.0
91,2,19,39,0.0
91,2,19,40,0.0
91,2,19,41,0.0
91,2,19,42,0.0
91,2,19,43,0.0
91,2,19,44,0.0
91,2,19,45,0.0
91,2,19,46,0.0
91,2,19,47,0.0
91,2,19,48,0.0
91,2,19,49,0.0
91,2,19,50,0.0
91,2,19,51,0.0
91,2,19,52,0.0
91,2,19,53,0.0
91,2,19,54,0.0
91,2,19,55,0.0
91,2,19,56,0.0
91,2,19,57,0.0
91,2,19,58,0.0
91,2,19,59,0.0
91,2,19,60,0.0
91,2,19,61,0.0
91,2,19,62,0.0
91,2,19,63,0.0
91,2,19,64,0.0
91,2,19,65,0.0
91,2,19,66,0.0
91,2,19,67,0.0
91,2,19,68,0.0
91,2,19,69,0.0
91,2,19,70,0.0
91,2,19,71,0.0
91,2,19,72,0.0
91,2,19,73,0.0
91,2,19,74,0.0
91,2,19,75,0.0
91,2,19,76,0.0
91,2,19,77,0.0
91,2,19,78,0.0
91,2,19,79,0.0
91,2,19,80,0.0
91,2,19,81,0.0
91,2,19,82,0.0
91,2,19,83,0.0
91,2,19,84,0.0
91,2,19,85,0.0
91,2,19,86,0.0
91,2,19,87,0.0
91,2,19,88,0.0
91,2,19,89,0.0
91,2,19,90,0.0
91,2,19,91,0.0
91,2,20,1,1.0
91,2,20,2,0.0
91,2,20,3,0.0
91,2,20,4,0.0
91,2,20,5,0.0
91,2,20,6,0.0
91,2,20,7,0.0
91,2,20,8,0.0
91,2,20,9,0.0
91,2,20,10,0.0
91,2,20,11,0.0
91,2,20,12,0.0
91,2,20,13,0.0
91,2,20,14,0.0
91,2,20,15,0.0
91,2,20,16,0.0
91,2,20,17,0.0
91,2,20,18,0.0
91,2,20,19,0.0
91,2,20,20,0.0
91,2,20,21,0.0
91,2,20,22,0.0
91,2,20,23,0.0
91,2,20,24,0.0
91,2,20,25,0.0
91,2,20,26,0.0
91,2,20,27,0.0
91,2,20,28,0.0
91,2,20,29,0.0
91,2,20,30,0.0
91,2,20,31,0.0
91,2,20,32,0.0
91,2,20,33,0.0
91,2,20,34,0.0
91,2,20,35,0.0
91,2,20,36,0.0
91,2,20,37,0.0
91,2,20,38,0.0
91,2,20,39,0.0
91,2,20,40,0.0
91,2,20,41,0.0
91,2,20,42,0.0
91,2,20,43,0.0
91,2,20,44,0.0
91,2,20,45,0.0
91,2,20,46,0.0
91,2,20,47,0.0
91,2,20,48,0.0
91,2,20,49,0.0
91,2,20,50,0.0
91,2,20,51,0.0
91,2,20,52,0.0
91,2,20,53,0.0
91,2,20,54,0.0
91,2,20,55,0.0
91,2,20,56,0.0
91,2,20,57,0.0
91,2,20,58,0.0
91,2,20,59,0.0
91,2,20,60,0.0
91,2,20,61,0.0
91,2,20,62,0.0
91,2,20,63,0.0
91,2,20,64,0.0
91,2,20,65,0.0
91,2,20,66,0.0
91,2,20,67,0.0
91,2,20,68,0.0
91,2,20,69,0.0
91,2,20,70,0.0
91,2,20,71,0.0
91,2,20,72,0.0
91,2,20,73,0.0
91,2,20,74,0.0
91,2,20,75,0.0
91,2,20,76,0.0
91,2,20,77,0.0
91,2,20,78,0.0
91,2,20,79,0.0
91,2,20,80,0.0
91,2,20,81,0.0
91,2,20,82,0.0
91,2,20,83,0.0
91,2,20,84,0.0
91,2,20,85,0.0
91,2,20,86,0.0
91,2,20,87,0.0
91,2,20,88,0.0
91,2,20,89,0.0
91,2,20,90,0.0
91,2,20,91,0.0
91,2,21,1,1.0
91,2,21,2,0.0
91,2,21,3,0.0
91,2,21,4,0.0
91,2,21,5,0.0
91,2,21,6,0.0
91,2,21,7,0.0
91,2,21,8,0.0
91,2,21,9,0.0
91,2,21,10,0.0
91,2,21,11,0.0
91,2,21,12,0.0
91,2,21,13,0.0
91,2,21,14,0.0
91,2,21,15,0.0
91,2,21,16,0.0
91,2,21,17,0.0
91,2,21,18,0.0
91,2,21,19,0.0
91,2,21,20,0.0
91,2,21,21,0.0
91,2,21,22,0.0
91,2,21,23,0.0
91,2,21,24,0.0
91,2,21,25,0.0
91,2,21,26,0.0
91,2,21,27,0.0
91,2,21,28,0.0
91,2,21,29,0.0
91,2,21,30,0.0
91,2,21,31,0.0
91,2,21,32,0.0
91,2,21,33,0.0
91,2,21,34,0.0
91,2,21,35,0.0
91,2,21,36,0.0
91,2,21,37,0.0
91,2,21,38,0.0
91,2,21,39,0.0
91,2,21,40,0.0
91,2,21,41,0.0
91,2,21,42,0.0
91,2,21,43,0.0
91,2,21,44,0.0
91,2,21,45,0.0
91,2,21,46,0.0
91,2,21,47,0.0
91,2,21,48,0.0
91,2,21,49,0.0
91,2,21,50,0.0
91,2,21,51,0.0
91,2,21,52,0.0
91,2,21,53,0.0
91,2,21,54,0.0
91,2,21,55,0.0
91,2,21,56,0.0
91,2,21,57,0.0
91,2,21,58,0.0
91,2,21,59,0.0
91,2,21,60,0.0
91,2,21,61,0.0
91,2,21,62,0.0
91,2,21,63,0.0
91,2,21,64,0.0
91,2,21,65,0.0
91,2,21,66,0.0
91,2,21,67,0.0
91,2,21,68,0.0
91,2,21,69,0.0
91,2,21,70,0.0
91,2,21,71,0.0
91,2,21,72,0.0
91,2,21,73,0.0
91,2,21,74,0.0
91,2,21,75,0.0
91,2,21,76,0.0
91,2,21,77,0.0
91,2,21,78,0.0
91,2,21,79,0.0
91,2,21,80,0.0
91,2,21,81,0.0
91,2,21,82,0.0
91,2,21,83,0.0
91,2,21,84,0.0
91,2,21,85,0.0
91,2,21,86,0.0
91,2,21,87,0.0
91,2,21,88,0.0
91,2,21,89,0.0
91,2,21,90,0.0
91,2,21,91,0.0
91,2,22,1,1.0
91,2,22,2,0.0
91,2,22,3,0.0
91,2,22,4,0.0
91,2,22,5,0.0
91,2,22,6,0.0
91,2,22,7,0.0
91,2,22,8,0.0
91,2,22,9,0.0
91,2,22,10,0.0
91,2,22,11,0.0
91,2,22,12,0.0
91,2,22,13,0.0
91,2,22,14,0.0
91,2,22,15,0.0
91,2,22,16,0.0
91,2,22,17,0.0
91,2,22,18,0.0
91,2,22,19,0.0
91,2,22,20,0.0
91,2,22,21,0.0
91,2,22,22,0.0
91,2,22,23,0.0
91,2,22,24,0.0
91,2,22,25,0.0
91,2,22,26,0.0
91,2,22,27,0.0
91,2,22,28,0.0
91,2,22,29,0.0
91,2,22,30,0.0
91,2,22,31,0.0
91,2,22,32,0.0
91,2,22,33,0.0
91,2,22,34,0.0
91,2,22,35,0.0
91,2,22,36,0.0
91,2,22,37,0.0
91,2,22,38,0.0
91,2,22,39,0.0
91,2,22,40,0.0
91,2,22,41,0.0
91,2,22,42,0.0
91,2,22,43,0.0
91,2,22,44,0.0
91,2,22,45,0.0
91,2,22,46,0.0
91,2,22,47,0.0
91,2,22,48,0.0
91,2,22,49,0.0
91,2,22,50,0.0
91,2,22,51,0.0
91,2,22,52,0.0
91,2,22,53,0.0
91,2,22,54,0.0
91,2,22,55,0.0
91,2,22,56,0.0
91,2,22,57,0.0
91,2,22,58,0.0
91,2,22,59,0.0
91,2,22,60,0.0
91,2,22,61,0.0
91,2,22,62,0.0
91,2,22,63,0.0
91,2,22,64,0.0
91,2,22,65,0.0
91,2,22,66,0.0
91,2,22,67,0.0
91,2,22,68,0.0
91,2,22,69,0.0
91,2,22,70,0.0
91,2,22,71,0.0
91,2,22,72,0.0
91,2,22,73,0.0
91,2,22,74,0.0
91,2,22,75,0.0
91,2,22,76,0.0
91,2,22,77,0.0
91,2,22,78,0.0
91,2,22,79,0.0
91,2,22,80,0.0
91,2,22,81,0.0
91,2,22,82,0.0
91,2,22,83,0.0
91,2,22,84,0.0
91,2,22,85,0.0
91,2,22,86,0.0
91,2,22,87,0.0
91,2,22,88,0.0
91,2,22,89,0.0
91,2,22,90,0.0
91,2,22,91,0.0
91,2,23,1,1.0
91,2,23,2,0.0
91,2,23,3,0.0
91,2,23,4,0.0
91,2,23,5,0.0
91,2,23,6,0.0
91,2,23,7,0.0
91,2,23,8,0.0
91,2,23,9,0.0
91,2,23,10,0.0
91,2,23,11,0.0
91,2,23,12,0.0
91,2,23,13,0.0
91,2,23,14,0.0
91,2,23,15,0.0
91,2,23,16,0.0
91,2,23,17,0.0
91,2,23,18,0.0
91,2,23,19,0.0
91,2,23,20,0.0
91,2,23,21,0.0
91,2,23,22,0.0
91,2,23,23,0.0
91,2,23,24,0.0
91,2,23,25,0.0
91,2,23,26,0.0
91,2,23,27,0.0
91,2,23,28,0.0
91,2,23,29,0.0
91,2,23,30,0.0
91,2,23,31,0.0
91,2,23,32,0.0
91,2,23,33,0.0
91,2,23,34,0.0
91,2,23,35,0.0
91,2,23,36,0.0
91,2,23,37,0.0
91,2,23,38,0.0
91,2,23,39,0.0
91,2,23,40,0.0
91,2,23,41,0.0
91,2,23,42,0.0
91,2,23,43,0.0
91,2,23,44,0.0
91,2,23,45,0.0
91,2,23,46,0.0
91,2,23,47,0.0
91,2,23,48,0.0
91,2,23,49,0.0
91,2,23,50,0.0
91,2,23,51,0.0
91,2,23,52,0.0
91,2,23,53,0.0
91,2,23,54,0.0
91,2,23,55,0.0
91,2,23,56,0.0
91,2,23,57,0.0
91,2,23,58,0.0
91,2,23,59,0.0
91,2,23,60,0.0
91,2,23,61,0.0
91,2,23,62,0.0
91,2,23,63,0.0
91,2,23,64,0.0
91,2,23,65,0.0
91,2,23,66,0.0
91,2,23,67,0.0
91,2,23,68,0.0
91,2,23,69,0.0
91,2,23,70,0.0
91,2,23,71,0.0
91,2,23,72,0.0
91,2,23,73,0.0
91,2,23,74,0.0
91,2,23,75,0.0
91,2,23,76,0.0
91,2,23,77,0.0
91,2,23,78,0.0
91,2,23,79,0.0
91,2,23,80,0.0
91,2,23,81,0.0
91,2,23,82,0.0
91,2,23,83,0.0
91,2,23,84,0.0
91,2,23,85,0.0
91,2,23,86,0.0
91,2,23,87,0.0
91,2,23,88,0.0
91,2,23,89,0.0
91,2,23,90,0.0
91,2,23,91,0.0
91,2,24,1,1.0
91,2,24,2,0.0
91,2,24,3,0.0
91,2,24,4,0.0
91,2,24,5,0.0
91,2,24,6,0.0
91,2,24,7,0.0
91,2,24,8,0.0
91,2,24,9,0.0
91,2,24,10,0.0
91,2,24,11,0.0
91,2,24,12,0.0
91,2,24,13,0.0
91,2,24,14,0.0
91,2,24,15,0.0
91,2,24,16,0.0
91,2,24,17,0.0
91,2,24,18,0.0
91,2,24,19,0.0
91,2,24,20,0.0
91,2,24,21,0.0
91,2,24,22,0.0
91,2,24,23,0.0
91,2,24,24,0.0
91,2,24,25,0.0
91,2,24,26,0.0
91,2,24,27,0.0
91,2,24,28,0.0
91,2,24,29,0.0
91,2,24,30,0.0
91,2,24,31,0.0
91,2,24,32,0.0
91,2,24,33,0.0
91,2,24,34,0.0
91,2,24,35,0.0
91,2,24,36,0.0
91,2,24,37,0.0
91,2,24,38,0.0
91,2,24,39,0.0
91,2,24,40,0.0
91,2,24,41,0.0
91,2,24,42,0.0
91,2,24,43,0.0
91,2,24,44,0.0
91,2,24,45,0.0
91,2,24,46,0.0
91,2,24,47,0.0
91,2,24,48,0.0
91,2,24,49,0.0
91,2,24,50,0.0
91,2,24,51,0.0
91,2,24,52,0.0
91,2,24,53,0.0
91,2,24,54,0.0
91,2,24,55,0.0
91,2,24,56,0.0
91,2,24,57,0.0
91,2,24,58,0.0
91,2,24,59,0.0
91,2,24,60,0.0
91,2,24,61,0.0
91,2,24,62,0.0
91,2,24,63,0.0
91,2,24,64,0.0
91,2,24,65,0.0
91,2,24,66,0.0
91,2,24,67,0.0
91,2,24,68,0.0
91,2,24,69,0.0
91,2,24,70,0.0
91,2,24,71,0.0
91,2,24,72,0.0
91,2,24,73,0.0
91,2,24,74,0.0
91,2,24,75,0.0
91,2,24,76,0.0
91,2,24,77,0.0
91,2,24,78,0.0
91,2,24,79,0.0
91,2,24,80,0.0
91,2,24,81,0.0
91,2,24,82,0.0
91,2,24,83,0.0
91,2,24,84,0.0
91,2,24,85,0.0
91,2,24,86,0.0
91,2,24,87,0.0
91,2,24,88,0.0
91,2,24,89,0.0
91,2,24,90,0.0
91,2,24,91,0.0
91,2,25,1,1.0
91,2,25,2,0.0
91,2,25,3,0.0
91,2,25,4,0.0
91,2,25,5,0.0
91,2,25,6,0.0
91,2,25,7,0.0
91,2,25,8,0.0
91,2,25,9,0.0
91,2,25,10,0.0
91,2,25,11,0.0
91,2,25,12,0.0
91,2,25,13,0.0
91,2,25,14,0.0
91,2,25,15,0.0
91,2,25,16,0.0
91,2,25,17,0.0
91,2,25,18,0.0
91,2,25,19,0.0
91,2,25,20,0.0
91,2,25,21,0.0
91,2,25,22,0.0
91,2,25,23,0.0
91,2,25,24,0.0
91,2,25,25,0.0
91,2,25,26,0.0
91,2,25,27,0.0
91,2,25,28,0.0
91,2,25,29,0.0
91,2,25,30,0.0
91,2,25,31,0.0
91,2,25,32,0.0
91,2,25,33,0.0
91,2,25,34,0.0
91,2,25,35,0.0
91,2,25,36,0.0
91,2,25,37,0.0
91,2,25,38,0.0
91,2,25,39,0.0
91,2,25,40,0.0
91,2,25,41,0.0
91,2,25,42,0.0
91,2,25,43,0.0
91,2,25,44,0.0
91,2,25,45,0.0
91,2,25,46,0.0
91,2,25,47,0.0
91,2,25,48,0.0
91,2,25,49,0.0
91,2,25,50,0.0
91,2,25,51,0.0
91,2,25,52,0.0
91,2,25,53,0.0
91,2,25,54,0.0
91,2,25,55,0.0
91,2,25,56,0.0
91,2,25,57,0.0
91,2,25,58,0.0
91,2,25,59,0.0
91,2,25,60,0.0
91,2,25,61,0.0
91,2,25,62,0.0
91,2,25,63,0.0
91,2,25,64,0.0
91,2,25,65,0.0
91,2,25,66,0.0
91,2,25,67,0.0
91,2,25,68,0.0
91,2,25,69,0.0
91,2,25,70,0.0
91,2,25,71,0.0
91,2,25,72,0.0
91,2,25,73,0.0
91,2,25,74,0.0
91,2,25,75,0.0
91,2,25,76,0.0
91,2,25,77,0.0
91,2,25,78,0.0
91,2,25,79,0.0
91,2,25,80,0.0
91,2,25,81,0.0
91,2,25,82,0.0
91,2,25,83,0.0
91,2,25,84,0.0
91,2,25,85,0.0
91,2,25,86,0.0
91,2,25,87,0.0
91,2,25,88,0.0
91,2,25,89,0.0
91,2,25,90,0.0
91,2,25,91,0.0
91,2,26,1,1.0
91,2,26,2,0.0
91,2,26,3,0.0
91,2,26,4,0.0
91,2,26,5,0.0
91,2,26,6,0.0
91,2,26,7,0.0
91,2,26,8,0.0
91,2,26,9,0.0
91,2,26,10,0.0
91,2,26,11,0.0
91,2,26,12,0.0
91,2,26,13,0.0
91,2,26,14,0.0
91,2,26,15,0.0
91,2,26,16,0.0
91,2,26,17,0.0
91,2,26,18,0.0
91,2,26,19,0.0
91,2,26,20,0.0
91,2,26,21,0.0
91,2,26,22,0.0
91,2,26,23,0.0
91,2,26,24,0.0
91,2,26,25,0.0
91,2,26,26,0.0
91,2,26,27,0.0
91,2,26,28,0.0
91,2,26,29,0.0
91,2,26,30,0.0
91,2,26,31,0.0
91,2,26,32,0.0
91,2,26,33,0.0
91,2,26,34,0.0
91,2,26,35,0.0
91,2,26,36,0.0
91,2,26,37,0.0
91,2,26,38,0.0
91,2,26,39,0.0
91,2,26,40,0.0
91,2,26,41,0.0
91,2,26,42,0.0
91,2,26,43,0.0
91,2,26,44,0.0
91,2,26,45,0.0
91,2,26,46,0.0
91,2,26,47,0.0
91,2,26,48,0.0
91,2,26,49,0.0
91,2,26,50,0.0
91,2,26,51,0.0
91,2,26,52,0.0
91,2,26,53,0.0
91,2,26,54,0.0
91,2,26,55,0.0
91,2,26,56,0.0
91,2,26,57,0.0
91,2,26,58,0.0
91,2,26,59,0.0
91,2,26,60,0.0
91,2,26,61,0.0
91,2,26,62,0.0
91,2,26,63,0.0
91,2,26,64,0.0
91,2,26,65,0.0
91,2,26,66,0.0
91,2,26,67,0.0
91,2,26,68,0.0
91,2,26,69,0.0
91,2,26,70,0.0
91,2,26,71,0.0
91,2,26,72,0.0
91,2,26,73,0.0
91,2,26,74,0.0
91,2,26,75,0.0
91,2,26,76,0.0
91,2,26,77,0.0
91,2,26,78,0.0
91,2,26,79,0.0
91,2,26,80,0.0
91,2,26,81,0.0
91,2,26,82,0.0
91,2,26,83,0.0
91,2,26,84,0.0
91,2,26,85,0.0
91,2,26,86,0.0
91,2,26,87,0.0
91,2,26,88,0.0
91,2,26,89,0.0
91,2,26,90,0.0
91,2,26,91,0.0
91,2,27,1,1.0
91,2,27,2,0.0
91,2,27,3,0.0
91,2,27,4,0.0
91,2,27,5,0.0
91,2,27,6,0.0
91,2,27,7,0.0
91,2,27,8,0.0
91,2,27,9,0.0
91,2,27,10,0.0
91,2,27,11,0.0
91,2,27,12,0.0
91,2,27,13,0.0
91,2,27,14,0.0
91,2,27,15,0.0
91,2,27,16,0.0
91,2,27,17,0.0
91,2,27,18,0.0
91,2,27,19,0.0
91,2,27,20,0.0
91,2,27,21,0.0
91,2,27,22,0.0
91,2,27,23,0.0
91,2,27,24,0.0
91,2,27,25,0.0
91,2,27,26,0.0
91,2,27,27,0.0
91,2,27,28,0.0
91,2,27,29,0.0
91,2,27,30,0.0
91,2,27,31,0.0
91,2,27,32,0.0
91,2,27,33,0.0
91,2,27,34,0.0
91,2,27,35,0.0
91,2,27,36,0.0
91,2,27,37,0.0
91,2,27,38,0.0
91,2,27,39,0.0
91,2,27,40,0.0
91,2,27,41,0.0
91,2,27,42,0.0
91,2,27,43,0.0
91,2,27,44,0.0
91,2,27,45,0.0
91,2,27,46,0.0
91,2,27,47,0.0
91,2,27,48,0.0
91,2,27,49,0.0
91,2,27,50,0.0
91,2,27,51,0.0
91,2,27,52,0.0
91,2,27,53,0.0
91,2,27,54,0.0
91,2,27,55,0.0
91,2,27,56,0.0
91,2,27,57,0.0
91,2,27,58,0.0
91,2,27,59,0.0
91,2,27,60,0.0
91,2,27,61,0.0
91,2,27,62,0.0
91,2,27,63,0.0
91,2,27,64,0.0
91,2,27,65,0.0
91,2,27,66,0.0
91,2,27,67,0.0
91,2,27,68,0.0
91,2,27,69,0.0
91,2,27,70,0.0
91,2,27,71,0.0
91,2,27,72,0.0
91,2,27,73,0.0
91,2,27,74,0.0
91,2,27,75,0.0
91,2,27,76,0.0
91,2,27,77,0.0
91,2,27,78,0.0
91,2,27,79,0.0
91,2,27,80,0.0
91,2,27,81,0.0
91,2,27,82,0.0
91,2,27,83,0.0
91,2,27,84,0.0
91,2,27,85,0.0
91,2,27,86,0.0
91,2,27,87,0.0
91,2,27,88,0.0
91,2,27,89,0.0
91,2,27,90,0.0
91,2,27,91,0.0
91,2,28,1,1.0
91,2,28,2,0.0
91,2,28,3,0.0
91,2,28,4,0.0
91,2,28,5,0.0
91,2,28,6,0.0
91,2,28,7,0.0
91,2,28,8,0.0
91,2,28,9,0.0
91,2,28,10,0.0
91,2,28,11,0.0
91,2,28,12,0.0
91,2,28,13,0.0
91,2,28,14,0.0
91,2,28,15,0.0
91,2,28,16,0.0
91,2,28,17,0.0
91,2,28,18,0.0
91,2,28,19,0.0
91,2,28,20,0.0
91,2,28,21,0.0
91,2,28,22,0.0
91,2,28,23,0.0
91,2,28,24,0.0
91,2,28,25,0.0
91,2,28,26,0.0
91,2,28,27,0.0
91,2,28,28,0.0
91,2,28,29,0.0
91,2,28,30,0.0
91,2,28,31,0.0
91,2,28,32,0.0
91,2,28,33,0.0
91,2,28,34,0.0
91,2,28,35,0.0
91,2,28,36,0.0
91,2,28,37,0.0
91,2,28,38,0.0
91,2,28,39,0.0
91,2,28,40,0.0
91,2,28,41,0.0
91,2,28,42,0.0
91,2,28,43,0.0
91,2,28,44,0.0
91,2,28,45,0.0
91,2,28,46,0.0
91,2,28,47,0.0
91,2,28,48,0.0
91,2,28,49,0.0
91,2,28,50,0.0
91,2,28,51,0.0
91,2,28,52,0.0
91,2,28,53,0.0
91,2,28,54,0.0
91,2,28,55,0.0
91,2,28,56,0.0
91,2,28,57,0.0
91,2,28,58,0.0
91,2,28,59,0.0
91,2,28,60,0.0
91,2,28,61,0.0
91,2,28,62,0.0
91,2,28,63,0.0
91,2,28,64,0.0
91,2,28,65,0.0
91,2,28,66,0.0
91,2,28,67,0.0
91,2,28,68,0.0
91,2,28,69,0.0
91,2,28,70,0.0
91,2,28,71,0.0
91,2,28,72,0.0
91,2,28,73,0.0
91,2,28,74,0.0
91,2,28,75,0.0
91,2,28,76,0.0
91,2,28,77,0.0
91,2,28,78,0.0
91,2,28,79,0.0
91,2,28,80,0.0
91,2,28,81,0.0
91,2,28,82,0.0
91,2,28,83,0.0
91,2,28,84,0.0
91,2,28,85,0.0
91,2,28,86,0.0
91,2,28,87,0.0
91,2,28,88,0.0
91,2,28,89,0.0
91,2,28,90,0.0
91,2,28,91,0.0
91,2,29,1,1.0
91,2,29,2,0.0
91,2,29,3,0.0
91,2,29,4,0.0
91,2,29,5,0.0
91,2,29,6,0.0
91,2,29,7,0.0
91,2,29,8,0.0
91,2,29,9,0.0
91,2,29,10,0.0
91,2,29,11,0.0
91,2,29,12,0.0
91,2,29,13,0.0
91,2,29,14,0.0
91,2,29,15,0.0
91,2,29,16,0.0
91,2,29,17,0.0
91,2,29,18,0.0
91,2,29,19,0.0
91,2,29,20,0.0
91,2,29,21,0.0
91,2,29,22,0.0
91,2,29,23,0.0
91,2,29,24,0.0
91,2,29,25,0.0
91,2,29,26,0.0
91,2,29,27,0.0
91,2,29,28,0.0
91,2,29,29,0.0
91,2,29,30,0.0
91,2,29,31,0.0
91,2,29,32,0.0
91,2,29,33,0.0
91,2,29,34,0.0
91,2,29,35,0.0
91,2,29,36,0.0
91,2,29,37,0.0
91,2,29,38,0.0
91,2,29,39,0.0
91,2,29,40,0.0
91,2,29,41,0.0
91,2,29,42,0.0
91,2,29,43,0.0
91,2,29,44,0.0
91,2,29,45,0.0
91,2,29,46,0.0
91,2,29,47,0.0
91,2,29,48,0.0
91,2,29,49,0.0
91,2,29,50,0.0
91,2,29,51,0.0
91,2,29,52,0.0
91,2,29,53,0.0
91,2,29,54,0.0
91,2,29,55,0.0
91,2,29,56,0.0
91,2,29,57,0.0
91,2,29,58,0.0
91,2,29,59,0.0
91,2,29,60,0.0
91,2,29,61,0.0
91,2,29,62,0.0
91,2,29,63,0.0
91,2,29,64,0.0
91,2,29,65,0.0
91,2,29,66,0.0
91,2,29,67,0.0
91,2,29,68,0.0
91,2,29,69,0.0
91,2,29,70,0.0
91,2,29,71,0.0
91,2,29,72,0.0
91,2,29,73,0.0
91,2,29,74,0.0
91,2,29,75,0.0
91,2,29,76,0.0
91,2,29,77,0.0
91,2,29,78,0.0
91,2,29,79,0.0
91,2,29,80,0.0
91,2,29,81,0.0
91,2,29,82,0.0
91,2,29,83,0.0
91,2,29,84,0.0
91,2,29,85,0.0
91,2,29,86,0.0
91,2,29,87,0.0
91,2,29,88,0.0
91,2,29,89,0.0
91,2,29,90,0.0
91,2,29,91,0.0
91,2,30,1,1.0
91,2,30,2,0.0
91,2,30,3,0.0
91,2,30,4,0.0
91,2,30,5,0.0
91,2,30,6,0.0
91,2,30,7,0.0
91,2,30,8,0.0
91,2,30,9,0.0
91,2,30,10,0.0
91,2,30,11,0.0
91,2,30,12,0.0
91,2,30,13,0.0
91,2,30,14,0.0
91,2,30,15,0.0
91,2,30,16,0.0
91,2,30,17,0.0
91,2,30,18,0.0
91,2,30,19,0.0
91,2,30,20,0.0
91,2,30,21,0.0
91,2,30,22,0.0
91,2,30,23,0.0
91,2,30,24,0.0
91,2,30,25,0.0
91,2,30,26,0.0
91,2,30,27,0.0
91,2,30,28,0.0
91,2,30,29,0.0
91,2,30,30,0.0
91,2,30,31,0.0
91,2,30,32,0.0
91,2,30,33,0.0
91,2,30,34,0.0
91,2,30,35,0.0
91,2,30,36,0.0
91,2,30,37,0.0
91,2,30,38,0.0
91,2,30,39,0.0
91,2,30,40,0.0
91,2,30,41,0.0
91,2,30,42,0.0
91,2,30,43,0.0
91,2,30,44,0.0
91,2,30,45,0.0
91,2,30,46,0.0
91,2,30,47,0.0
91,2,30,48,0.0
91,2,30,49,0.0
91,2,30,50,0.0
91,2,30,51,0.0
91,2,30,52,0.0
91,2,30,53,0.0
91,2,30,54,0.0
91,2,30,55,0.0
91,2,30,56,0.0
91,2,30,57,0.0
91,2,30,58,0.0
91,2,30,59,0.0
91,2,30,60,0.0
91,2,30,61,0.0
91,2,30,62,0.0
91,2,30,63,0.0
91,2,30,64,0.0
91,2,30,65,0.0
91,2,30,66,0.0
91,2,30,67,0.0
91,2,30,68,0.0
91,2,30,69,0.0
91,2,30,70,0.0
91,2,30,71,0.0
91,2,30,72,0.0
91,2,30,73,0.0
91,2,30,74,0.0
91,2,30,75,0.0
91,2,30,76,0.0
91,2,30,77,0.0
91,2,30,78,0.0
91,2,30,79,0.0
91,2,30,80,0.0
91,2,30,81,0.0
91,2,30,82,0.0
91,2,30,83,0.0
91,2,30,84,0.0
91,2,30,85,0.0
91,2,30,86,0.0
91,2,30,87,0.0
91,2,30,88,0.0
91,2,30,89,0.0
91,2,30,90,0.0
91,2,30,91,0.0
91,2,31,1,1.0
91,2,31,2,0.0
91,2,31,3,0.0
91,2,31,4,0.0
91,2,31,5,0.0
91,2,31,6,0.0
91,2,31,7,0.0
91,2,31,8,0.0
91,2,31,9,0.0
91,2,31,10,0.0
91,2,31,11,0.0
91,2,31,12,0.0
91,2,31,13,0.0
91,2,31,14,0.0
91,2,31,15,0.0
91,2,31,16,0.0
91,2,31,17,0.0
91,2,31,18,0.0
91,2,31,19,0.0
91,2,31,20,0.0
91,2,31,21,0.0
91,2,31,22,0.0
91,2,31,23,0.0
91,2,31,24,0.0
91,2,31,25,0.0
91,2,31,26,0.0
91,2,31,27,0.0
91,2,31,28,0.0
91,2,31,29,0.0
91,2,31,30,0.0
91,2,31,31,0.0
91,2,31,32,0.0
91,2,31,33,0.0
91,2,31,34,0.0
91,2,31,35,0.0
91,2,31,36,0.0
91,2,31,37,0.0
91,2,31,38,0.0
91,2,31,39,0.0
91,2,31,40,0.0
91,2,31,41,0.0
91,2,31,42,0.0
91,2,31,43,0.0
91,2,31,44,0.0
91,2,31,45,0.0
91,2,31,46,0.0
91,2,31,47,0.0
91,2,31,48,0.0
91,2,31,49,0.0
91,2,31,50,0.0
91,2,31,51,0.0
91,2,31,52,0.0
91,2,31,53,0.0
91,2,31,54,0.0
91,2,31,55,0.0
91,2,31,56,0.0
91,2,31,57,0.0
91,2,31,58,0.0
91,2,31,59,0.0
91,2,31,60,0.0
91,2,31,61,0.0
91,2,31,62,0.0
91,2,31,63,0.0
91,2,31,64,0.0
91,2,31,65,0.0
91,2,31,66,0.0
91,2,31,67,0.0
91,2,31,68,0.0
91,2,31,69,0.0
91,2,31,70,0.0
91,2,31,71,0.0
91,2,31,72,0.0
91,2,31,73,0.0
91,2,31,74,0.0
91,2,31,75,0.0
91,2,31,76,0.0
91,2,31,77,0.0
91,2,31,78,0.0
91,2,31,79,0.0
91,2,31,80,0.0
91,2,31,81,0.0
91,2,31,82,0.0
91,2,31,83,0.0
91,2,31,84,0.0
91,2,31,85,0.0
91,2,31,86,0.0
91,2,31,87,0.0
91,2,31,88,0.0
91,2,31,89,0.0
91,2,31,90,0.0
91,2,31,91,0.0
91,2,32,1,1.0
91,2,32,2,0.0
91,2,32,3,0.0
91,2,32,4,0.0
91,2,32,5,0.0
91,2,32,6,0.0
91,2,32,7,0.0
91,2,32,8,0.0
91,2,32,9,0.0
91,2,32,10,0.0
91,2,32,11,0.0
91,2,32,12,0.0
91,2,32,13,0.0
91,2,32,14,0.0
91,2,32,15,0.0
91,2,32,16,0.0
91,2,32,17,0.0
91,2,32,18,0.0
91,2,32,19,0.0
91,2,32,20,0.0
91,2,32,21,0.0
91,2,32,22,0.0
91,2,32,23,0.0
91,2,32,24,0.0
91,2,32,25,0.0
91,2,32,26,0.0
91,2,32,27,0.0
91,2,32,28,0.0
91,2,32,29,0.0
91,2,32,30,0.0
91,2,32,31,0.0
91,2,32,32,0.0
91,2,32,33,0.0
91,2,32,34,0.0
91,2,32,35,0.0
91,2,32,36,0.0
91,2,32,37,0.0
91,2,32,38,0.0
91,2,32,39,0.0
91,2,32,40,0.0
91,2,32,41,0.0
91,2,32,42,0.0
91,2,32,43,0.0
91,2,32,44,0.0
91,2,32,45,0.0
91,2,32,46,0.0
91,2,32,47,0.0
91,2,32,48,0.0
91,2,32,49,0.0
91,2,32,50,0.0
91,2,32,51,0.0
91,2,32,52,0.0
91,2,32,53,0.0
91,2,32,54,0.0
91,2,32,55,0.0
91,2,32,56,0.0
91,2,32,57,0.0
91,2,32,58,0.0
91,2,32,59,0.0
91,2,32,60,0.0
91,2,32,61,0.0
91,2,32,62,0.0
91,2,32,63,0.0
91,2,32,64,0.0
91,2,32,65,0.0
91,2,32,66,0.0
91,2,32,67,0.0
91,2,32,68,0.0
91,2,32,69,0.0
91,2,32,70,0.0
91,2,32,71,0.0
91,2,32,72,0.0
91,2,32,73,0.0
91,2,32,74,0.0
91,2,32,75,0.0
91,2,32,76,0.0
91,2,32,77,0.0
91,2,32,78,0.0
91,2,32,79,0.0
91,2,32,80,0.0
91,2,32,81,0.0
91,2,32,82,0.0
91,2,32,83,0.0
91,2,32,84,0.0
91,2,32,85,0.0
91,2,32,86,0.0
91,2,32,87,0.0
91,2,32,88,0.0
91,2,32,89,0.0
91,2,32,90,0.0
91,2,32,91,0.0
91,2,33,1,1.0
91,2,33,2,0.0
91,2,33,3,0.0
91,2,33,4,0.0
91,2,33,5,0.0
91,2,33,6,0.0
91,2,33,7,0.0
91,2,33,8,0.0
91,2,33,9,0.0
91,2,33,10,0.0
91,2,33,11,0.0
91,2,33,12,0.0
91,2,33,13,0.0
91,2,33,14,0.0
91,2,33,15,0.0
91,2,33,16,0.0
91,2,33,17,0.0
91,2,33,18,0.0
91,2,33,19,0.0
91,2,33,20,0.0
91,2,33,21,0.0
91,2,33,22,0.0
91,2,33,23,0.0
91,2,33,24,0.0
91,2,33,25,0.0
91,2,33,26,0.0
91,2,33,27,0.0
91,2,33,28,0.0
91,2,33,29,0.0
91,2,33,30,0.0
91,2,33,31,0.0
91,2,33,32,0.0
91,2,33,33,0.0
91,2,33,34,0.0
91,2,33,35,0.0
91,2,33,36,0.0
91,2,33,37,0.0
91,2,33,38,0.0
91,2,33,39,0.0
91,2,33,40,0.0
91,2,33,41,0.0
91,2,33,42,0.0
91,2,33,43,0.0
91,2,33,44,0.0
91,2,33,45,0.0
91,2,33,46,0.0
91,2,33,47,0.0
91,2,33,48,0.0
91,2,33,49,0.0
91,2,33,50,0.0
91,2,33,51,0.0
91,2,33,52,0.0
91,2,33,53,0.0
91,2,33,54,0.0
91,2,33,55,0.0
91,2,33,56,0.0
91,2,33,57,0.0
91,2,33,58,0.0
91,2,33,59,0.0
91,2,33,60,0.0
91,2,33,61,0.0
91,2,33,62,0.0
91,2,33,63,0.0
91,2,33,64,0.0
91,2,33,65,0.0
91,2,33,66,0.0
91,2,33,67,0.0
91,2,33,68,0.0
91,2,33,69,0.0
91,2,33,70,0.0
91,2,33,71,0.0
91,2,33,72,0.0
91,2,33,73,0.0
91,2,33,74,0.0
91,2,33,75,0.0
91,2,33,76,0.0
91,2,33,77,0.0
91,2,33,78,0.0
91,2,33,79,0.0
91,2,33,80,0.0
91,2,33,81,0.0
91,2,33,82,0.0
91,2,33,83,0.0
91,2,33,84,0.0
91,2,33,85,0.0
91,2,33,86,0.0
91,2,33,87,0.0
91,2,33,88,0.0
91,2,33,89,0.0
91,2,33,90,0.0
91,2,33,91,0.0
91,2,34,1,1.0
91,2,34,2,0.0
91,2,34,3,0.0
91,2,34,4,0.0
91,2,34,5,0.0
91,2,34,6,0.0
91,2,34,7,0.0
91,2,34,8,0.0
91,2,34,9,0.0
91,2,34,10,0.0
91,2,34,11,0.0
91,2,34,12,0.0
91,2,34,13,0.0
91,2,34,14,0.0
91,2,34,15,0.0
91,2,34,16,0.0
91,2,34,17,0.0
91,2,34,18,0.0
91,2,34,19,0.0
91,2,34,20,0.0
91,2,34,21,0.0
91,2,34,22,0.0
91,2,34,23,0.0
91,2,34,24,0.0
91,2,34,25,0.0
91,2,34,26,0.0
91,2,34,27,0.0
91,2,34,28,0.0
91,2,34,29,0.0
91,2,34,30,0.0
91,2,34,31,0.0
91,2,34,32,0.0
91,2,34,33,0.0
91,2,34,34,0.0
91,2,34,35,0.0
91,2,34,36,0.0
91,2,34,37,0.0
91,2,34,38,0.0
91,2,34,39,0.0
91,2,34,40,0.0
91,2,34,41,0.0
91,2,34,42,0.0
91,2,34,43,0.0
91,2,34,44,0.0
91,2,34,45,0.0
91,2,34,46,0.0
91,2,34,47,0.0
91,2,34,48,0.0
91,2,34,49,0.0
91,2,34,50,0.0
91,2,34,51,0.0
91,2,34,52,0.0
91,2,34,53,0.0
91,2,34,54,0.0
91,2,34,55,0.0
91,2,34,56,0.0
91,2,34,57,0.0
91,2,34,58,0.0
91,2,34,59,0.0
91,2,34,60,0.0
91,2,34,61,0.0
91,2,34,62,0.0
91,2,34,63,0.0
91,2,34,64,0.0
91,2,34,65,0.0
91,2,34,66,0.0
91,2,34,67,0.0
91,2,34,68,0.0
91,2,34,69,0.0
91,2,34,70,0.0
91,2,34,71,0.0
91,2,34,72,0.0
91,2,34,73,0.0
91,2,34,74,0.0
91,2,34,75,0.0
91,2,34,76,0.0
91,2,34,77,0.0
91,2,34,78,0.0
91,2,34,79,0.0
91,2,34,80,0.0
91,2,34,81,0.0
91,2,34,82,0.0
91,2,34,83,0.0
91,2,34,84,0.0
91,2,34,85,0.0
91,2,34,86,0.0
91,2,34,87,0.0
91,2,34,88,0.0
91,2,34,89,0.0
91,2,34,90,0.0
91,2,34,91,0.0
91,2,35,1,1.0
91,2,35,2,0.0
91,2,35,3,0.0
91,2,35,4,0.0
91,2,35,5,0.0
91,2,35,6,0.0
91,2,35,7,0.0
91,2,35,8,0.0
91,2,35,9,0.0
91,2,35,10,0.0
91,2,35,11,0.0
91,2,35,12,0.0
91,2,35,13,0.0
91,2,35,14,0.0
91,2,35,15,0.0
91,2,35,16,0.0
91,2,35,17,0.0
91,2,35,18,0.0
91,2,35,19,0.0
91,2,35,20,0.0
91,2,35,21,0.0
91,2,35,22,0.0
91,2,35,23,0.0
91,2,35,24,0.0
91,2,35,25,0.0
91,2,35,26,0.0
91,2,35,27,0.0
91,2,35,28,0.0
91,2,35,29,0.0
91,2,35,30,0.0
91,2,35,31,0.0
91,2,35,32,0.0
91,2,35,33,0.0
91,2,35,34,0.0
91,2,35,35,0.0
91,2,35,36,0.0
91,2,35,37,0.0
91,2,35,38,0.0
91,2,35,39,0.0
91,2,35,40,0.0
91,2,35,41,0.0
91,2,35,42,0.0
91,2,35,43,0.0
91,2,35,44,0.0
91,2,35,45,0.0
91,2,35,46,0.0
91,2,35,47,0.0
91,2,35,48,0.0
91,2,35,49,0.0
91,2,35,50,0.0
91,2,35,51,0.0
91,2,35,52,0.0
91,2,35,53,0.0
91,2,35,54,0.0
91,2,35,55,0.0
91,2,35,56,0.0
91,2,35,57,0.0
91,2,35,58,0.0
91,2,35,59,0.0
91,2,35,60,0.0
91,2,35,61,0.0
91,2,35,62,0.0
91,2,35,63,0.0
91,2,35,64,0.0
91,2,35,65,0.0
91,2,35,66,0.0
91,2,35,67,0.0
91,2,35,68,0.0
91,2,35,69,0.0
91,2,35,70,0.0
91,2,35,71,0.0
91,2,35,72,0.0
91,2,35,73,0.0
91,2,35,74,0.0
91,2,35,75,0.0
91,2,35,76,0.0
91,2,35,77,0.0
91,2,35,78,0.0
91,2,35,79,0.0
91,2,35,80,0.0
91,2,35,81,0.0
91,2,35,82,0.0
91,2,35,83,0.0
91,2,35,84,0.0
91,2,35,85,0.0
91,2,35,86,0.0
91,2,35,87,0.0
91,2,35,88,0.0
91,2,35,89,0.0
91,2,35,90,0.0
91,2,35,91,0.0
91,2,36,1,1.0
91,2,36,2,0.0
91,2,36,3,0.0
91,2,36,4,0.0
91,2,36,5,0.0
91,2,36,6,0.0
91,2,36,7,0.0
91,2,36,8,0.0
91,2,36,9,0.0
91,2,36,10,0.0
91,2,36,11,0.0
91,2,36,12,0.0
91,2,36,13,0.0
91,2,36,14,0.0
91,2,36,15,0.0
91,2,36,16,0.0
91,2,36,17,0.0
91,2,36,18,0.0
91,2,36,19,0.0
91,2,36,20,0.0
91,2,36,21,0.0
91,2,36,22,0.0
91,2,36,23,0.0
91,2,36,24,0.0
91,2,36,25,0.0
91,2,36,26,0.0
91,2,36,27,0.0
91,2,36,28,0.0
91,2,36,29,0.0
91,2,36,30,0.0
91,2,36,31,0.0
91,2,36,32,0.0
91,2,36,33,0.0
91,2,36,34,0.0
91,2,36,35,0.0
91,2,36,36,0.0
91,2,36,37,0.0
91,2,36,38,0.0
91,2,36,39,0.0
91,2,36,40,0.0
91,2,36,41,0.0
91,2,36,42,0.0
91,2,36,43,0.0
91,2,36,44,0.0
91,2,36,45,0.0
91,2,36,46,0.0
91,2,36,47,0.0
91,2,36,48,0.0
91,2,36,49,0.0
91,2,36,50,0.0
91,2,36,51,0.0
91,2,36,52,0.0
91,2,36,53,0.0
91,2,36,54,0.0
91,2,36,55,0.0
91,2,36,56,0.0
91,2,36,57,0.0
91,2,36,58,0.0
91,2,36,59,0.0
91,2,36,60,0.0
91,2,36,61,0.0
91,2,36,62,0.0
91,2,36,63,0.0
91,2,36,64,0.0
91,2,36,65,0.0
91,2,36,66,0.0
91,2,36,67,0.0
91,2,36,68,0.0
91,2,36,69,0.0
91,2,36,70,0.0
91,2,36,71,0.0
91,2,36,72,0.0
91,2,36,73,0.0
91,2,36,74,0.0
91,2,36,75,0.0
91,2,36,76,0.0
91,2,36,77,0.0
91,2,36,78,0.0
91,2,36,79,0.0
91,2,36,80,0.0
91,2,36,81,0.0
91,2,36,82,0.0
91,2,36,83,0.0
91,2,36,84,0.0
91,2,36,85,0.0
91,2,36,86,0.0
91,2,36,87,0.0
91,2,36,88,0.0
91,2,36,89,0.0
91,2,36,90,0.0
91,2,36,91,0.0
91,2,37,1,1.0
91,2,37,2,0.0
91,2,37,3,0.0
91,2,37,4,0.0
91,2,37,5,0.0
91,2,37,6,0.0
91,2,37,7,0.0
91,2,37,8,0.0
91,2,37,9,0.0
91,2,37,10,0.0
91,2,37,11,0.0
91,2,37,12,0.0
91,2,37,13,0.0
91,2,37,14,0.0
91,2,37,15,0.0
91,2,37,16,0.0
91,2,37,17,0.0
91,2,37,18,0.0
91,2,37,19,0.0
91,2,37,20,0.0
91,2,37,21,0.0
91,2,37,22,0.0
91,2,37,23,0.0
91,2,37,24,0.0
91,2,37,25,0.0
91,2,37,26,0.0
91,2,37,27,0.0
91,2,37,28,0.0
91,2,37,29,0.0
91,2,37,30,0.0
91,2,37,31,0.0
91,2,37,32,0.0
91,2,37,33,0.0
91,2,37,34,0.0
91,2,37,35,0.0
91,2,37,36,0.0
91,2,37,37,0.0
91,2,37,38,0.0
91,2,37,39,0.0
91,2,37,40,0.0
91,2,37,41,0.0
91,2,37,42,0.0
91,2,37,43,0.0
91,2,37,44,0.0
91,2,37,45,0.0
91,2,37,46,0.0
91,2,37,47,0.0
91,2,37,48,0.0
91,2,37,49,0.0
91,2,37,50,0.0
91,2,37,51,0.0
91,2,37,52,0.0
91,2,37,53,0.0
91,2,37,54,0.0
91,2,37,55,0.0
91,2,37,56,0.0
91,2,37,57,0.0
91,2,37,58,0.0
91,2,37,59,0.0
91,2,37,60,0.0
91,2,37,61,0.0
91,2,37,62,0.0
91,2,37,63,0.0
91,2,37,64,0.0
91,2,37,65,0.0
91,2,37,66,0.0
91,2,37,67,0.0
91,2,37,68,0.0
91,2,37,69,0.0
91,2,37,70,0.0
91,2,37,71,0.0
91,2,37,72,0.0
91,2,37,73,0.0
91,2,37,74,0.0
91,2,37,75,0.0
91,2,37,76,0.0
91,2,37,77,0.0
91,2,37,78,0.0
91,2,37,79,0.0
91,2,37,80,0.0
91,2,37,81,0.0
91,2,37,82,0.0
91,2,37,83,0.0
91,2,37,84,0.0
91,2,37,85,0.0
91,2,37,86,0.0
91,2,37,87,0.0
91,2,37,88,0.0
91,2,37,89,0.0
91,2,37,90,0.0
91,2,37,91,0.0
91,2,38,1,1.0
91,2,38,2,0.0
91,2,38,3,0.0
91,2,38,4,0.0
91,2,38,5,0.0
91,2,38,6,0.0
91,2,38,7,0.0
91,2,38,8,0.0
91,2,38,9,0.0
91,2,38,10,0.0
91,2,38,11,0.0
91,2,38,12,0.0
91,2,38,13,0.0
91,2,38,14,0.0
91,2,38,15,0.0
91,2,38,16,0.0
91,2,38,17,0.0
91,2,38,18,0.0
91,2,38,19,0.0
91,2,38,20,0.0
91,2,38,21,0.0
91,2,38,22,0.0
91,2,38,23,0.0
91,2,38,24,0.0
91,2,38,25,0.0
91,2,38,26,0.0
91,2,38,27,0.0
91,2,38,28,0.0
91,2,38,29,0.0
91,2,38,30,0.0
91,2,38,31,0.0
91,2,38,32,0.0
91,2,38,33,0.0
91,2,38,34,0.0
91,2,38,35,0.0
91,2,38,36,0.0
91,2,38,37,0.0
91,2,38,38,0.0
91,2,38,39,0.0
91,2,38,40,0.0
91,2,38,41,0.0
91,2,38,42,0.0
91,2,38,43,0.0
91,2,38,44,0.0
91,2,38,45,0.0
91,2,38,46,0.0
91,2,38,47,0.0
91,2,38,48,0.0
91,2,38,49,0.0
91,2,38,50,0.0
91,2,38,51,0.0
91,2,38,52,0.0
91,2,38,53,0.0
91,2,38,54,0.0
91,2,38,55,0.0
91,2,38,56,0.0
91,2,38,57,0.0
91,2,38,58,0.0
91,2,38,59,0.0
91,2,38,60,0.0
91,2,38,61,0.0
91,2,38,62,0.0
91,2,38,63,0.0
91,2,38,64,0.0
91,2,38,65,0.0
91,2,38,66,0.0
91,2,38,67,0.0
91,2,38,68,0.0
91,2,38,69,0.0
91,2,38,70,0.0
91,2,38,71,0.0
91,2,38,72,0.0
91,2,38,73,0.0
91,2,38,74,0.0
91,2,38,75,0.0
91,2,38,76,0.0
91,2,38,77,0.0
91,2,38,78,0.0
91,2,38,79,0.0
91,2,38,80,0.0
91,2,38,81,0.0
91,2,38,82,0.0
91,2,38,83,0.0
91,2,38,84,0.0
91,2,38,85,0.0
91,2,38,86,0.0
91,2,38,87,0.0
91,2,38,88,0.0
91,2,38,89,0.0
91,2,38,90,0.0
91,2,38,91,0.0
91,2,39,1,1.0
91,2,39,2,0.0
91,2,39,3,0.0
91,2,39,4,0.0
91,2,39,5,0.0
91,2,39,6,0.0
91,2,39,7,0.0
91,2,39,8,0.0
91,2,39,9,0.0
91,2,39,10,0.0
91,2,39,11,0.0
91,2,39,12,0.0
91,2,39,13,0.0
91,2,39,14,0.0
91,2,39,15,0.0
91,2,39,16,0.0
91,2,39,17,0.0
91,2,39,18,0.0
91,2,39,19,0.0
91,2,39,20,0.0
91,2,39,21,0.0
91,2,39,22,0.0
91,2,39,23,0.0
91,2,39,24,0.0
91,2,39,25,0.0
91,2,39,26,0.0
91,2,39,27,0.0
91,2,39,28,0.0
91,2,39,29,0.0
91,2,39,30,0.0
91,2,39,31,0.0
91,2,39,32,0.0
91,2,39,33,0.0
91,2,39,34,0.0
91,2,39,35,0.0
91,2,39,36,0.0
91,2,39,37,0.0
91,2,39,38,0.0
91,2,39,39,0.0
91,2,39,40,0.0
91,2,39,41,0.0
91,2,39,42,0.0
91,2,39,43,0.0
91,2,39,44,0.0
91,2,39,45,0.0
91,2,39,46,0.0
91,2,39,47,0.0
91,2,39,48,0.0
91,2,39,49,0.0
91,2,39,50,0.0
91,2,39,51,0.0
91,2,39,52,0.0
91,2,39,53,0.0
91,2,39,54,0.0
91,2,39,55,0.0
91,2,39,56,0.0
91,2,39,57,0.0
91,2,39,58,0.0
91,2,39,59,0.0
91,2,39,60,0.0
91,2,39,61,0.0
91,2,39,62,0.0
91,2,39,63,0.0
91,2,39,64,0.0
91,2,39,65,0.0
91,2,39,66,0.0
91,2,39,67,0.0
91,2,39,68,0.0
91,2,39,69,0.0
91,2,39,70,0.0
91,2,39,71,0.0
91,2,39,72,0.0
91,2,39,73,0.0
91,2,39,74,0.0
91,2,39,75,0.0
91,2,39,76,0.0
91,2,39,77,0.0
91,2,39,78,0.0
91,2,39,79,0.0
91,2,39,80,0.0
91,2,39,81,0.0
91,2,39,82,0.0
91,2,39,83,0.0
91,2,39,84,0.0
91,2,39,85,0.0
91,2,39,86,0.0
91,2,39,87,0.0
91,2,39,88,0.0
91,2,39,89,0.0
91,2,39,90,0.0
91,2,39,91,0.0
91,2,40,1,1.0
91,2,40,2,0.0
91,2,40,3,0.0
91,2,40,4,0.0
91,2,40,5,0.0
91,2,40,6,0.0
91,2,40,7,0.0
91,2,40,8,0.0
91,2,40,9,0.0
91,2,40,10,0.0
91,2,40,11,0.0
91,2,40,12,0.0
91,2,40,13,0.0
91,2,40,14,0.0
91,2,40,15,0.0
91,2,40,16,0.0
91,2,40,17,0.0
91,2,40,18,0.0
91,2,40,19,0.0
91,2,40,20,0.0
91,2,40,21,0.0
91,2,40,22,0.0
91,2,40,23,0.0
91,2,40,24,0.0
91,2,40,25,0.0
91,2,40,26,0.0
91,2,40,27,0.0
91,2,40,28,0.0
91,2,40,29,0.0
91,2,40,30,0.0
91,2,40,31,0.0
91,2,40,32,0.0
91,2,40,33,0.0
91,2,40,34,0.0
91,2,40,35,0.0
91,2,40,36,0.0
91,2,40,37,0.0
91,2,40,38,0.0
91,2,40,39,0.0
91,2,40,40,0.0
91,2,40,41,0.0
91,2,40,42,0.0
91,2,40,43,0.0
91,2,40,44,0.0
91,2,40,45,0.0
91,2,40,46,0.0
91,2,40,47,0.0
91,2,40,48,0.0
91,2,40,49,0.0
91,2,40,50,0.0
91,2,40,51,0.0
91,2,40,52,0.0
91,2,40,53,0.0
91,2,40,54,0.0
91,2,40,55,0.0
91,2,40,56,0.0
91,2,40,57,0.0
91,2,40,58,0.0
91,2,40,59,0.0
91,2,40,60,0.0
91,2,40,61,0.0
91,2,40,62,0.0
91,2,40,63,0.0
91,2,40,64,0.0
91,2,40,65,0.0
91,2,40,66,0.0
91,2,40,67,0.0
91,2,40,68,0.0
91,2,40,69,0.0
91,2,40,70,0.0
91,2,40,71,0.0
91,2,40,72,0.0
91,2,40,73,0.0
91,2,40,74,0.0
91,2,40,75,0.0
91,2,40,76,0.0
91,2,40,77,0.0
91,2,40,78,0.0
91,2,40,79,0.0
91,2,40,80,0.0
91,2,40,81,0.0
91,2,40,82,0.0
91,2,40,83,0.0
91,2,40,84,0.0
91,2,40,85,0.0
91,2,40,86,0.0
91,2,40,87,0.0
91,2,40,88,0.0
91,2,40,89,0.0
91,2,40,90,0.0
91,2,40,91,0.0
91,2,41,1,1.0
91,2,41,2,0.0
91,2,41,3,0.0
91,2,41,4,0.0
91,2,41,5,0.0
91,2,41,6,0.0
91,2,41,7,0.0
91,2,41,8,0.0
91,2,41,9,0.0
91,2,41,10,0.0
91,2,41,11,0.0
91,2,41,12,0.0
91,2,41,13,0.0
91,2,41,14,0.0
91,2,41,15,0.0
91,2,41,16,0.0
91,2,41,17,0.0
91,2,41,18,0.0
91,2,41,19,0.0
91,2,41,20,0.0
91,2,41,21,0.0
91,2,41,22,0.0
91,2,41,23,0.0
91,2,41,24,0.0
91,2,41,25,0.0
91,2,41,26,0.0
91,2,41,27,0.0
91,2,41,28,0.0
91,2,41,29,0.0
91,2,41,30,0.0
91,2,41,31,0.0
91,2,41,32,0.0
91,2,41,33,0.0
91,2,41,34,0.0
91,2,41,35,0.0
91,2,41,36,0.0
91,2,41,37,0.0
91,2,41,38,0.0
91,2,41,39,0.0
91,2,41,40,0.0
91,2,41,41,0.0
91,2,41,42,0.0
91,2,41,43,0.0
91,2,41,44,0.0
91,2,41,45,0.0
91,2,41,46,0.0
91,2,41,47,0.0
91,2,41,48,0.0
91,2,41,49,0.0
91,2,41,50,0.0
91,2,41,51,0.0
91,2,41,52,0.0
91,2,41,53,0.0
91,2,41,54,0.0
91,2,41,55,0.0
91,2,41,56,0.0
91,2,41,57,0.0
91,2,41,58,0.0
91,2,41,59,0.0
91,2,41,60,0.0
91,2,41,61,0.0
91,2,41,62,0.0
91,2,41,63,0.0
91,2,41,64,0.0
91,2,41,65,0.0
91,2,41,66,0.0
91,2,41,67,0.0
91,2,41,68,0.0
91,2,41,69,0.0
91,2,41,70,0.0
91,2,41,71,0.0
91,2,41,72,0.0
91,2,41,73,0.0
91,2,41,74,0.0
91,2,41,75,0.0
91,2,41,76,0.0
91,2,41,77,0.0
91,2,41,78,0.0
91,2,41,79,0.0
91,2,41,80,0.0
91,2,41,81,0.0
91,2,41,82,0.0
91,2,41,83,0.0
91,2,41,84,0.0
91,2,41,85,0.0
91,2,41,86,0.0
91,2,41,87,0.0
91,2,41,88,0.0
91,2,41,89,0.0
91,2,41,90,0.0
91,2,41,91,0.0
91,2,42,1,1.0
91,2,42,2,0.0
91,2,42,3,0.0
91,2,42,4,0.0
91,2,42,5,0.0
91,2,42,6,0.0
91,2,42,7,0.0
91,2,42,8,0.0
91,2,42,9,0.0
91,2,42,10,0.0
91,2,42,11,0.0
91,2,42,12,0.0
91,2,42,13,0.0
91,2,42,14,0.0
91,2,42,15,0.0
91,2,42,16,0.0
91,2,42,17,0.0
91,2,42,18,0.0
91,2,42,19,0.0
91,2,42,20,0.0
91,2,42,21,0.0
91,2,42,22,0.0
91,2,42,23,0.0
91,2,42,24,0.0
91,2,42,25,0.0
91,2,42,26,0.0
91,2,42,27,0.0
91,2,42,28,0.0
91,2,42,29,0.0
91,2,42,30,0.0
91,2,42,31,0.0
91,2,42,32,0.0
91,2,42,33,0.0
91,2,42,34,0.0
91,2,42,35,0.0
91,2,42,36,0.0
91,2,42,37,0.0
91,2,42,38,0.0
91,2,42,39,0.0
91,2,42,40,0.0
91,2,42,41,0.0
91,2,42,42,0.0
91,2,42,43,0.0
91,2,42,44,0.0
91,2,42,45,0.0
91,2,42,46,0.0
91,2,42,47,0.0
91,2,42,48,0.0
91,2,42,49,0.0
91,2,42,50,0.0
91,2,42,51,0.0
91,2,42,52,0.0
91,2,42,53,0.0
91,2,42,54,0.0
91,2,42,55,0.0
91,2,42,56,0.0
91,2,42,57,0.0
91,2,42,58,0.0
91,2,42,59,0.0
91,2,42,60,0.0
91,2,42,61,0.0
91,2,42,62,0.0
91,2,42,63,0.0
91,2,42,64,0.0
91,2,42,65,0.0
91,2,42,66,0.0
91,2,42,67,0.0
91,2,42,68,0.0
91,2,42,69,0.0
91,2,42,70,0.0
91,2,42,71,0.0
91,2,42,72,0.0
91,2,42,73,0.0
91,2,42,74,0.0
91,2,42,75,0.0
91,2,42,76,0.0
91,2,42,77,0.0
91,2,42,78,0.0
91,2,42,79,0.0
91,2,42,80,0.0
91,2,42,81,0.0
91,2,42,82,0.0
91,2,42,83,0.0
91,2,42,84,0.0
91,2,42,85,0.0
91,2,42,86,0.0
91,2,42,87,0.0
91,2,42,88,0.0
91,2,42,89,0.0
91,2,42,90,0.0
91,2,42,91,0.0
91,2,43,1,1.0
91,2,43,2,0.0
91,2,43,3,0.0
91,2,43,4,0.0
91,2,43,5,0.0
91,2,43,6,0.0
91,2,43,7,0.0
91,2,43,8,0.0
91,2,43,9,0.0
91,2,43,10,0.0
91,2,43,11,0.0
91,2,43,12,0.0
91,2,43,13,0.0
91,2,43,14,0.0
91,2,43,15,0.0
91,2,43,16,0.0
91,2,43,17,0.0
91,2,43,18,0.0
91,2,43,19,0.0
91,2,43,20,0.0
91,2,43,21,0.0
91,2,43,22,0.0
91,2,43,23,0.0
91,2,43,24,0.0
91,2,43,25,0.0
91,2,43,26,0.0
91,2,43,27,0.0
91,2,43,28,0.0
91,2,43,29,0.0
91,2,43,30,0.0
91,2,43,31,0.0
91,2,43,32,0.0
91,2,43,33,0.0
91,2,43,34,0.0
91,2,43,35,0.0
91,2,43,36,0.0
91,2,43,37,0.0
91,2,43,38,0.0
91,2,43,39,0.0
91,2,43,40,0.0
91,2,43,41,0.0
91,2,43,42,0.0
91,2,43,43,0.0
91,2,43,44,0.0
91,2,43,45,0.0
91,2,43,46,0.0
91,2,43,47,0.0
91,2,43,48,0.0
91,2,43,49,0.0
91,2,43,50,0.0
91,2,43,51,0.0
91,2,43,52,0.0
91,2,43,53,0.0
91,2,43,54,0.0
91,2,43,55,0.0
91,2,43,56,0.0
91,2,43,57,0.0
91,2,43,58,0.0
91,2,43,59,0.0
91,2,43,60,0.0
91,2,43,61,0.0
91,2,43,62,0.0
91,2,43,63,0.0
91,2,43,64,0.0
91,2,43,65,0.0
91,2,43,66,0.0
91,2,43,67,0.0
91,2,43,68,0.0
91,2,43,69,0.0
91,2,43,70,0.0
91,2,43,71,0.0
91,2,43,72,0.0
91,2,43,73,0.0
91,2,43,74,0.0
91,2,43,75,0.0
91,2,43,76,0.0
91,2,43,77,0.0
91,2,43,78,0.0
91,2,43,79,0.0
91,2,43,80,0.0
91,2,43,81,0.0
91,2,43,82,0.0
91,2,43,83,0.0
91,2,43,84,0.0
91,2,43,85,0.0
91,2,43,86,0.0
91,2,43,87,0.0
91,2,43,88,0.0
91,2,43,89,0.0
91,2,43,90,0.0
91,2,43,91,0.0
91,2,44,1,1.0
91,2,44,2,0.0
91,2,44,3,0.0
91,2,44,4,0.0
91,2,44,5,0.0
91,2,44,6,0.0
91,2,44,7,0.0
91,2,44,8,0.0
91,2,44,9,0.0
91,2,44,10,0.0
91,2,44,11,0.0
91,2,44,12,0.0
91,2,44,13,0.0
91,2,44,14,0.0
91,2,44,15,0.0
91,2,44,16,0.0
91,2,44,17,0.0
91,2,44,18,0.0
91,2,44,19,0.0
91,2,44,20,0.0
91,2,44,21,0.0
91,2,44,22,0.0
91,2,44,23,0.0
91,2,44,24,0.0
91,2,44,25,0.0
91,2,44,26,0.0
91,2,44,27,0.0
91,2,44,28,0.0
91,2,44,29,0.0
91,2,44,30,0.0
91,2,44,31,0.0
91,2,44,32,0.0
91,2,44,33,0.0
91,2,44,34,0.0
91,2,44,35,0.0
91,2,44,36,0.0
91,2,44,37,0.0
91,2,44,38,0.0
91,2,44,39,0.0
91,2,44,40,0.0
91,2,44,41,0.0
91,2,44,42,0.0
91,2,44,43,0.0
91,2,44,44,0.0
91,2,44,45,0.0
91,2,44,46,0.0
91,2,44,47,0.0
91,2,44,48,0.0
91,2,44,49,0.0
91,2,44,50,0.0
91,2,44,51,0.0
91,2,44,52,0.0
91,2,44,53,0.0
91,2,44,54,0.0
91,2,44,55,0.0
91,2,44,56,0.0
91,2,44,57,0.0
91,2,44,58,0.0
91,2,44,59,0.0
91,2,44,60,0.0
91,2,44,61,0.0
91,2,44,62,0.0
91,2,44,63,0.0
91,2,44,64,0.0
91,2,44,65,0.0
91,2,44,66,0.0
91,2,44,67,0.0
91,2,44,68,0.0
91,2,44,69,0.0
91,2,44,70,0.0
91,2,44,71,0.0
91,2,44,72,0.0
91,2,44,73,0.0
91,2,44,74,0.0
91,2,44,75,0.0
91,2,44,76,0.0
91,2,44,77,0.0
91,2,44,78,0.0
91,2,44,79,0.0
91,2,44,80,0.0
91,2,44,81,0.0
91,2,44,82,0.0
91,2,44,83,0.0
91,2,44,84,0.0
91,2,44,85,0.0
91,2,44,86,0.0
91,2,44,87,0.0
91,2,44,88,0.0
91,2,44,89,0.0
91,2,44,90,0.0
91,2,44,91,0.0
91,2,45,1,1.0
91,2,45,2,0.0
91,2,45,3,0.0
91,2,45,4,0.0
91,2,45,5,0.0
91,2,45,6,0.0
91,2,45,7,0.0
91,2,45,8,0.0
91,2,45,9,0.0
91,2,45,10,0.0
91,2,45,11,0.0
91,2,45,12,0.0
91,2,45,13,0.0
91,2,45,14,0.0
91,2,45,15,0.0
91,2,45,16,0.0
91,2,45,17,0.0
91,2,45,18,0.0
91,2,45,19,0.0
91,2,45,20,0.0
91,2,45,21,0.0
91,2,45,22,0.0
91,2,45,23,0.0
91,2,45,24,0.0
91,2,45,25,0.0
91,2,45,26,0.0
91,2,45,27,0.0
91,2,45,28,0.0
91,2,45,29,0.0
91,2,45,30,0.0
91,2,45,31,0.0
91,2,45,32,0.0
91,2,45,33,0.0
91,2,45,34,0.0
91,2,45,35,0.0
91,2,45,36,0.0
91,2,45,37,0.0
91,2,45,38,0.0
91,2,45,39,0.0
91,2,45,40,0.0
91,2,45,41,0.0
91,2,45,42,0.0
91,2,45,43,0.0
91,2,45,44,0.0
91,2,45,45,0.0
91,2,45,46,0.0
91,2,45,47,0.0
91,2,45,48,0.0
91,2,45,49,0.0
91,2,45,50,0.0
91,2,45,51,0.0
91,2,45,52,0.0
91,2,45,53,0.0
91,2,45,54,0.0
91,2,45,55,0.0
91,2,45,56,0.0
91,2,45,57,0.0
91,2,45,58,0.0
91,2,45,59,0.0
91,2,45,60,0.0
91,2,45,61,0.0
91,2,45,62,0.0
91,2,45,63,0.0
91,2,45,64,0.0
91,2,45,65,0.0
91,2,45,66,0.0
91,2,45,67,0.0
91,2,45,68,0.0
91,2,45,69,0.0
91,2,45,70,0.0
91,2,45,71,0.0
91,2,45,72,0.0
91,2,45,73,0.0
91,2,45,74,0.0
91,2,45,75,0.0
91,2,45,76,0.0
91,2,45,77,0.0
91,2,45,78,0.0
91,2,45,79,0.0
91,2,45,80,0.0
91,2,45,81,0.0
91,2,45,82,0.0
91,2,45,83,0.0
91,2,45,84,0.0
91,2,45,85,0.0
91,2,45,86,0.0
91,2,45,87,0.0
91,2,45,88,0.0
91,2,45,89,0.0
91,2,45,90,0.0
91,2,45,91,0.0
91,2,46,1,1.0
91,2,46,2,0.0
91,2,46,3,0.0
91,2,46,4,0.0
91,2,46,5,0.0
91,2,46,6,0.0
91,2,46,7,0.0
91,2,46,8,0.0
91,2,46,9,0.0
91,2,46,10,0.0
91,2,46,11,0.0
91,2,46,12,0.0
91,2,46,13,0.0
91,2,46,14,0.0
91,2,46,15,0.0
91,2,46,16,0.0
91,2,46,17,0.0
91,2,46,18,0.0
91,2,46,19,0.0
91,2,46,20,0.0
91,2,46,21,0.0
91,2,46,22,0.0
91,2,46,23,0.0
91,2,46,24,0.0
91,2,46,25,0.0
91,2,46,26,0.0
91,2,46,27,0.0
91,2,46,28,0.0
91,2,46,29,0.0
91,2,46,30,0.0
91,2,46,31,0.0
91,2,46,32,0.0
91,2,46,33,0.0
91,2,46,34,0.0
91,2,46,35,0.0
91,2,46,36,0.0
91,2,46,37,0.0
91,2,46,38,0.0
91,2,46,39,0.0
91,2,46,40,0.0
91,2,46,41,0.0
91,2,46,42,0.0
91,2,46,43,0.0
91,2,46,44,0.0
91,2,46,45,0.0
91,2,46,46,0.0
91,2,46,47,0.0
91,2,46,48,0.0
91,2,46,49,0.0
91,2,46,50,0.0
91,2,46,51,0.0
91,2,46,52,0.0
91,2,46,53,0.0
91,2,46,54,0.0
91,2,46,55,0.0
91,2,46,56,0.0
91,2,46,57,0.0
91,2,46,58,0.0
91,2,46,59,0.0
91,2,46,60,0.0
91,2,46,61,0.0
91,2,46,62,0.0
91,2,46,63,0.0
91,2,46,64,0.0
91,2,46,65,0.0
91,2,46,66,0.0
91,2,46,67,0.0
91,2,46,68,0.0
91,2,46,69,0.0
91,2,46,70,0.0
91,2,46,71,0.0
91,2,46,72,0.0
91,2,46,73,0.0
91,2,46,74,0.0
91,2,46,75,0.0
91,2,46,76,0.0
91,2,46,77,0.0
91,2,46,78,0.0
91,2,46,79,0.0
91,2,46,80,0.0
91,2,46,81,0.0
91,2,46,82,0.0
91,2,46,83,0.0
91,2,46,84,0.0
91,2,46,85,0.0
91,2,46,86,0.0
91,2,46,87,0.0
91,2,46,88,0.0
91,2,46,89,0.0
91,2,46,90,0.0
91,2,46,91,0.0
91,2,47,1,1.0
91,2,47,2,0.0
91,2,47,3,0.0
91,2,47,4,0.0
91,2,47,5,0.0
91,2,47,6,0.0
91,2,47,7,0.0
91,2,47,8,0.0
91,2,47,9,0.0
91,2,47,10,0.0
91,2,47,11,0.0
91,2,47,12,0.0
91,2,47,13,0.0
91,2,47,14,0.0
91,2,47,15,0.0
91,2,47,16,0.0
91,2,47,17,0.0
91,2,47,18,0.0
91,2,47,19,0.0
91,2,47,20,0.0
91,2,47,21,0.0
91,2,47,22,0.0
91,2,47,23,0.0
91,2,47,24,0.0
91,2,47,25,0.0
91,2,47,26,0.0
91,2,47,27,0.0
91,2,47,28,0.0
91,2,47,29,0.0
91,2,47,30,0.0
91,2,47,31,0.0
91,2,47,32,0.0
91,2,47,33,0.0
91,2,47,34,0.0
91,2,47,35,0.0
91,2,47,36,0.0
91,2,47,37,0.0
91,2,47,38,0.0
91,2,47,39,0.0
91,2,47,40,0.0
91,2,47,41,0.0
91,2,47,42,0.0
91,2,47,43,0.0
91,2,47,44,0.0
91,2,47,45,0.0
91,2,47,46,0.0
91,2,47,47,0.0
91,2,47,48,0.0
91,2,47,49,0.0
91,2,47,50,0.0
91,2,47,51,0.0
91,2,47,52,0.0
91,2,47,53,0.0
91,2,47,54,0.0
91,2,47,55,0.0
91,2,47,56,0.0
91,2,47,57,0.0
91,2,47,58,0.0
91,2,47,59,0.0
91,2,47,60,0.0
91,2,47,61,0.0
91,2,47,62,0.0
91,2,47,63,0.0
91,2,47,64,0.0
91,2,47,65,0.0
91,2,47,66,0.0
91,2,47,67,0.0
91,2,47,68,0.0
91,2,47,69,0.0
91,2,47,70,0.0
91,2,47,71,0.0
91,2,47,72,0.0
91,2,47,73,0.0
91,2,47,74,0.0
91,2,47,75,0.0
91,2,47,76,0.0
91,2,47,77,0.0
91,2,47,78,0.0
91,2,47,79,0.0
91,2,47,80,0.0
91,2,47,81,0.0
91,2,47,82,0.0
91,2,47,83,0.0
91,2,47,84,0.0
91,2,47,85,0.0
91,2,47,86,0.0
91,2,47,87,0.0
91,2,47,88,0.0
91,2,47,89,0.0
91,2,47,90,0.0
91,2,47,91,0.0
91,2,48,1,1.0
91,2,48,2,0.0
91,2,48,3,0.0
91,2,48,4,0.0
91,2,48,5,0.0
91,2,48,6,0.0
91,2,48,7,0.0
91,2,48,8,0.0
91,2,48,9,0.0
91,2,48,10,0.0
91,2,48,11,0.0
91,2,48,12,0.0
91,2,48,13,0.0
91,2,48,14,0.0
91,2,48,15,0.0
91,2,48,16,0.0
91,2,48,17,0.0
91,2,48,18,0.0
91,2,48,19,0.0
91,2,48,20,0.0
91,2,48,21,0.0
91,2,48,22,0.0
91,2,48,23,0.0
91,2,48,24,0.0
91,2,48,25,0.0
91,2,48,26,0.0
91,2,48,27,0.0
91,2,48,28,0.0
91,2,48,29,0.0
91,2,48,30,0.0
91,2,48,31,0.0
91,2,48,32,0.0
91,2,48,33,0.0
91,2,48,34,0.0
91,2,48,35,0.0
91,2,48,36,0.0
91,2,48,37,0.0
91,2,48,38,0.0
91,2,48,39,0.0
91,2,48,40,0.0
91,2,48,41,0.0
91,2,48,42,0.0
91,2,48,43,0.0
91,2,48,44,0.0
91,2,48,45,0.0
91,2,48,46,0.0
91,2,48,47,0.0
91,2,48,48,0.0
91,2,48,49,0.0
91,2,48,50,0.0
91,2,48,51,0.0
91,2,48,52,0.0
91,2,48,53,0.0
91,2,48,54,0.0
91,2,48,55,0.0
91,2,48,56,0.0
91,2,48,57,0.0
91,2,48,58,0.0
91,2,48,59,0.0
91,2,48,60,0.0
91,2,48,61,0.0
91,2,48,62,0.0
91,2,48,63,0.0
91,2,48,64,0.0
91,2,48,65,0.0
91,2,48,66,0.0
91,2,48,67,0.0
91,2,48,68,0.0
91,2,48,69,0.0
91,2,48,70,0.0
91,2,48,71,0.0
91,2,48,72,0.0
91,2,48,73,0.0
91,2,48,74,0.0
91,2,48,75,0.0
91,2,48,76,0.0
91,2,48,77,0.0
91,2,48,78,0.0
91,2,48,79,0.0
91,2,48,80,0.0
91,2,48,81,0.0
91,2,48,82,0.0
91,2,48,83,0.0
91,2,48,84,0.0
91,2,48,85,0.0
91,2,48,86,0.0
91,2,48,87,0.0
91,2,48,88,0.0
91,2,48,89,0.0
91,2,48,90,0.0
91,2,48,91,0.0
91,2,49,1,1.0
91,2,49,2,0.0
91,2,49,3,0.0
91,2,49,4,0.0
91,2,49,5,0.0
91,2,49,6,0.0
91,2,49,7,0.0
91,2,49,8,0.0
91,2,49,9,0.0
91,2,49,10,0.0
91,2,49,11,0.0
91,2,49,12,0.0
91,2,49,13,0.0
91,2,49,14,0.0
91,2,49,15,0.0
91,2,49,16,0.0
91,2,49,17,0.0
91,2,49,18,0.0
91,2,49,19,0.0
91,2,49,20,0.0
91,2,49,21,0.0
91,2,49,22,0.0
91,2,49,23,0.0
91,2,49,24,0.0
91,2,49,25,0.0
91,2,49,26,0.0
91,2,49,27,0.0
91,2,49,28,0.0
91,2,49,29,0.0
91,2,49,30,0.0
91,2,49,31,0.0
91,2,49,32,0.0
91,2,49,33,0.0
91,2,49,34,0.0
91,2,49,35,0.0
91,2,49,36,0.0
91,2,49,37,0.0
91,2,49,38,0.0
91,2,49,39,0.0
91,2,49,40,0.0
91,2,49,41,0.0
91,2,49,42,0.0
91,2,49,43,0.0
91,2,49,44,0.0
91,2,49,45,0.0
91,2,49,46,0.0
91,2,49,47,0.0
91,2,49,48,0.0
91,2,49,49,0.0
91,2,49,50,0.0
91,2,49,51,0.0
91,2,49,52,0.0
91,2,49,53,0.0
91,2,49,54,0.0
91,2,49,55,0.0
91,2,49,56,0.0
91,2,49,57,0.0
91,2,49,58,0.0
91,2,49,59,0.0
91,2,49,60,0.0
91,2,49,61,0.0
91,2,49,62,0.0
91,2,49,63,0.0
91,2,49,64,0.0
91,2,49,65,0.0
91,2,49,66,0.0
91,2,49,67,0.0
91,2,49,68,0.0
91,2,49,69,0.0
91,2,49,70,0.0
91,2,49,71,0.0
91,2,49,72,0.0
91,2,49,73,0.0
91,2,49,74,0.0
91,2,49,75,0.0
91,2,49,76,0.0
91,2,49,77,0.0
91,2,49,78,0.0
91,2,49,79,0.0
91,2,49,80,0.0
91,2,49,81,0.0
91,2,49,82,0.0
91,2,49,83,0.0
91,2,49,84,0.0
91,2,49,85,0.0
91,2,49,86,0.0
91,2,49,87,0.0
91,2,49,88,0.0
91,2,49,89,0.0
91,2,49,90,0.0
91,2,49,91,0.0
91,3,0,1,1.0
91,3,0,2,0.0
91,3,0,3,0.0
91,3,0,4,0.0
91,3,0,5,0.0
91,3,0,6,0.0
91,3,0,7,0.0
91,3,0,8,0.0
91,3,0,9,0.0
91,3,0,10,0.0
91,3,0,11,0.0
91,3,0,12,0.0
91,3,0,13,0.0
91,3,0,14,0.0
91,3,0,15,0.0
91,3,0,16,0.0
91,3,0,17,0.0
91,3,0,18,0.0
91,3,0,19,0.0
91,3,0,20,0.0
91,3,0,21,0.0
91,3,0,22,0.0
91,3,0,23,0.0
91,3,0,24,0.0
91,3,0,25,0.0
91,3,0,26,0.0
91,3,0,27,0.0
91,3,0,28,0.0
91,3,0,29,0.0
91,3,0,30,0.0
91,3,0,31,0.0
91,3,0,32,0.0
91,3,0,33,0.0
91,3,0,34,0.0
91,3,0,35,0.0
91,3,0,36,0.0
91,3,0,37,0.0
91,3,0,38,0.0
91,3,0,39,0.0
91,3,0,40,0.0
91,3,0,41,0.0
91,3,0,42,0.0
91,3,0,43,0.0
91,3,0,44,0.0
91,3,0,45,0.0
91,3,0,46,0.0
91,3,0,47,0.0
91,3,0,48,0.0
91,3,0,49,0.0
91,3,0,50,0.0
91,3,0,51,0.0
91,3,0,52,0.0
91,3,0,53,0.0
91,3,0,54,0.0
91,3,0,55,0.0
91,3,0,56,0.0
91,3,0,57,0.0
91,3,0,58,0.0
91,3,0,59,0.0
91,3,0,60,0.0
91,3,0,61,0.0
91,3,0,62,0.0
91,3,0,63,0.0
91,3,0,64,0.0
91,3,0,65,0.0
91,3,0,66,0.0
91,3,0,67,0.0
91,3,0,68,0.0
91,3,0,69,0.0
91,3,0,70,0.0
91,3,0,71,0.0
91,3,0,72,0.0
91,3,0,73,0.0
91,3,0,74,0.0
91,3,0,75,0.0
91,3,0,76,0.0
91,3,0,77,0.0
91,3,0,78,0.0
91,3,0,79,0.0
91,3,0,80,0.0
91,3,0,81,0.0
91,3,0,82,0.0
91,3,0,83,0.0
91,3,0,84,0.0
91,3,0,85,0.0
91,3,0,86,0.0
91,3,0,87,0.0
91,3,0,88,0.0
91,3,0,89,0.0
91,3,0,90,0.0
91,3,0,91,0.0
91,3,1,1,1.0
91,3,1,2,0.0
91,3,1,3,0.0
91,3,1,4,0.0
91,3,1,5,0.0
91,3,1,6,0.0
91,3,1,7,0.0
91,3,1,8,0.0
91,3,1,9,0.0
91,3,1,10,0.0
91,3,1,11,0.0
91,3,1,12,0.0
91,3,1,13,0.0
91,3,1,14,0.0
91,3,1,15,0.0
91,3,1,16,0.0
91,3,1,17,0.0
91,3,1,18,0.0
91,3,1,19,0.0
91,3,1,20,0.0
91,3,1,21,0.0
91,3,1,22,0.0
91,3,1,23,0.0
91,3,1,24,0.0
91,3,1,25,0.0
91,3,1,26,0.0
91,3,1,27,0.0
91,3,1,28,0.0
91,3,1,29,0.0
91,3,1,30,0.0
91,3,1,31,0.0
91,3,1,32,0.0
91,3,1,33,0.0
91,3,1,34,0.0
91,3,1,35,0.0
91,3,1,36,0.0
91,3,1,37,0.0
91,3,1,38,0.0
91,3,1,39,0.0
91,3,1,40,0.0
91,3,1,41,0.0
91,3,1,42,0.0
91,3,1,43,0.0
91,3,1,44,0.0
91,3,1,45,0.0
91,3,1,46,0.0
91,3,1,47,0.0
91,3,1,48,0.0
91,3,1,49,0.0
91,3,1,50,0.0
91,3,1,51,0.0
91,3,1,52,0.0
91,3,1,53,0.0
91,3,1,54,0.0
91,3,1,55,0.0
91,3,1,56,0.0
91,3,1,57,0.0
91,3,1,58,0.0
91,3,1,59,0.0
91,3,1,60,0.0
91,3,1,61,0.0
91,3,1,62,0.0
91,3,1,63,0.0
91,3,1,64,0.0
91,3,1,65,0.0
91,3,1,66,0.0
91,3,1,67,0.0
91,3,1,68,0.0
91,3,1,69,0.0
91,3,1,70,0.0
91,3,1,71,0.0
91,3,1,72,0.0
91,3,1,73,0.0
91,3,1,74,0.0
91,3,1,75,0.0
91,3,1,76,0.0
91,3,1,77,0.0
91,3,1,78,0.0
91,3,1,79,0.0
91,3,1,80,0.0
91,3,1,81,0.0
91,3,1,82,0.0
91,3,1,83,0.0
91,3,1,84,0.0
91,3,1,85,0.0
91,3,1,86,0.0
91,3,1,87,0.0
91,3,1,88,0.0
91,3,1,89,0.0
91,3,1,90,0.0
91,3,1,91,0.0
91,3,2,1,1.0
91,3,2,2,0.0
91,3,2,3,0.0
91,3,2,4,0.0
91,3,2,5,0.0
91,3,2,6,0.0
91,3,2,7,0.0
91,3,2,8,0.0
91,3,2,9,0.0
91,3,2,10,0.0
91,3,2,11,0.0
91,3,2,12,0.0
91,3,2,13,0.0
91,3,2,14,0.0
91,3,2,15,0.0
91,3,2,16,0.0
91,3,2,17,0.0
91,3,2,18,0.0
91,3,2,19,0.0
91,3,2,20,0.0
91,3,2,21,0.0
91,3,2,22,0.0
91,3,2,23,0.0
91,3,2,24,0.0
91,3,2,25,0.0
91,3,2,26,0.0
91,3,2,27,0.0
91,3,2,28,0.0
91,3,2,29,0.0
91,3,2,30,0.0
91,3,2,31,0.0
91,3,2,32,0.0
91,3,2,33,0.0
91,3,2,34,0.0
91,3,2,35,0.0
91,3,2,36,0.0
91,3,2,37,0.0
91,3,2,38,0.0
91,3,2,39,0.0
91,3,2,40,0.0
91,3,2,41,0.0
91,3,2,42,0.0
91,3,2,43,0.0
91,3,2,44,0.0
91,3,2,45,0.0
91,3,2,46,0.0
91,3,2,47,0.0
91,3,2,48,0.0
91,3,2,49,0.0
91,3,2,50,0.0
91,3,2,51,0.0
91,3,2,52,0.0
91,3,2,53,0.0
91,3,2,54,0.0
91,3,2,55,0.0
91,3,2,56,0.0
91,3,2,57,0.0
91,3,2,58,0.0
91,3,2,59,0.0
91,3,2,60,0.0
91,3,2,61,0.0
91,3,2,62,0.0
91,3,2,63,0.0
91,3,2,64,0.0
91,3,2,65,0.0
91,3,2,66,0.0
91,3,2,67,0.0
91,3,2,68,0.0
91,3,2,69,0.0
91,3,2,70,0.0
91,3,2,71,0.0
91,3,2,72,0.0
91,3,2,73,0.0
91,3,2,74,0.0
91,3,2,75,0.0
91,3,2,76,0.0
91,3,2,77,0.0
91,3,2,78,0.0
91,3,2,79,0.0
91,3,2,80,0.0
91,3,2,81,0.0
91,3,2,82,0.0
91,3,2,83,0.0
91,3,2,84,0.0
91,3,2,85,0.0
91,3,2,86,0.0
91,3,2,87,0.0
91,3,2,88,0.0
91,3,2,89,0.0
91,3,2,90,0.0
91,3,2,91,0.0
91,3,3,1,1.0
91,3,3,2,0.0
91,3,3,3,0.0
91,3,3,4,0.0
91,3,3,5,0.0
91,3,3,6,0.0
91,3,3,7,0.0
91,3,3,8,0.0
91,3,3,9,0.0
91,3,3,10,0.0
91,3,3,11,0.0
91,3,3,12,0.0
91,3,3,13,0.0
91,3,3,14,0.0
91,3,3,15,0.0
91,3,3,16,0.0
91,3,3,17,0.0
91,3,3,18,0.0
91,3,3,19,0.0
91,3,3,20,0.0
91,3,3,21,0.0
91,3,3,22,0.0
91,3,3,23,0.0
91,3,3,24,0.0
91,3,3,25,0.0
91,3,3,26,0.0
91,3,3,27,0.0
91,3,3,28,0.0
91,3,3,29,0.0
91,3,3,30,0.0
91,3,3,31,0.0
91,3,3,32,0.0
91,3,3,33,0.0
91,3,3,34,0.0
91,3,3,35,0.0
91,3,3,36,0.0
91,3,3,37,0.0
91,3,3,38,0.0
91,3,3,39,0.0
91,3,3,40,0.0
91,3,3,41,0.0
91,3,3,42,0.0
91,3,3,43,0.0
91,3,3,44,0.0
91,3,3,45,0.0
91,3,3,46,0.0
91,3,3,47,0.0
91,3,3,48,0.0
91,3,3,49,0.0
91,3,3,50,0.0
91,3,3,51,0.0
91,3,3,52,0.0
91,3,3,53,0.0
91,3,3,54,0.0
91,3,3,55,0.0
91,3,3,56,0.0
91,3,3,57,0.0
91,3,3,58,0.0
91,3,3,59,0.0
91,3,3,60,0.0
91,3,3,61,0.0
91,3,3,62,0.0
91,3,3,63,0.0
91,3,3,64,0.0
91,3,3,65,0.0
91,3,3,66,0.0
91,3,3,67,0.0
91,3,3,68,0.0
91,3,3,69,0.0
91,3,3,70,0.0
91,3,3,71,0.0
91,3,3,72,0.0
91,3,3,73,0.0
91,3,3,74,0.0
91,3,3,75,0.0
91,3,3,76,0.0
91,3,3,77,0.0
91,3,3,78,0.0
91,3,3,79,0.0
91,3,3,80,0.0
91,3,3,81,0.0
91,3,3,82,0.0
91,3,3,83,0.0
91,3,3,84,0.0
91,3,3,85,0.0
91,3,3,86,0.0
91,3,3,87,0.0
91,3,3,88,0.0
91,3,3,89,0.0
91,3,3,90,0.0
91,3,3,91,0.0
91,3,4,1,1.0
91,3,4,2,0.0
91,3,4,3,0.0
91,3,4,4,0.0
91,3,4,5,0.0
91,3,4,6,0.0
91,3,4,7,0.0
91,3,4,8,0.0
91,3,4,9,0.0
91,3,4,10,0.0
91,3,4,11,0.0
91,3,4,12,0.0
91,3,4,13,0.0
91,3,4,14,0.0
91,3,4,15,0.0
91,3,4,16,0.0
91,3,4,17,0.0
91,3,4,18,0.0
91,3,4,19,0.0
91,3,4,20,0.0
91,3,4,21,0.0
91,3,4,22,0.0
91,3,4,23,0.0
91,3,4,24,0.0
91,3,4,25,0.0
91,3,4,26,0.0
91,3,4,27,0.0
91,3,4,28,0.0
91,3,4,29,0.0
91,3,4,30,0.0
91,3,4,31,0.0
91,3,4,32,0.0
91,3,4,33,0.0
91,3,4,34,0.0
91,3,4,35,0.0
91,3,4,36,0.0
91,3,4,37,0.0
91,3,4,38,0.0
91,3,4,39,0.0
91,3,4,40,0.0
91,3,4,41,0.0
91,3,4,42,0.0
91,3,4,43,0.0
91,3,4,44,0.0
91,3,4,45,0.0
91,3,4,46,0.0
91,3,4,47,0.0
91,3,4,48,0.0
91,3,4,49,0.0
91,3,4,50,0.0
91,3,4,51,0.0
91,3,4,52,0.0
91,3,4,53,0.0
91,3,4,54,0.0
91,3,4,55,0.0
91,3,4,56,0.0
91,3,4,57,0.0
91,3,4,58,0.0
91,3,4,59,0.0
91,3,4,60,0.0
91,3,4,61,0.0
91,3,4,62,0.0
91,3,4,63,0.0
91,3,4,64,0.0
91,3,4,65,0.0
91,3,4,66,0.0
91,3,4,67,0.0
91,3,4,68,0.0
91,3,4,69,0.0
91,3,4,70,0.0
91,3,4,71,0.0
91,3,4,72,0.0
91,3,4,73,0.0
91,3,4,74,0.0
91,3,4,75,0.0
91,3,4,76,0.0
91,3,4,77,0.0
91,3,4,78,0.0
91,3,4,79,0.0
91,3,4,80,0.0
91,3,4,81,0.0
91,3,4,82,0.0
91,3,4,83,0.0
91,3,4,84,0.0
91,3,4,85,0.0
91,3,4,86,0.0
91,3,4,87,0.0
91,3,4,88,0.0
91,3,4,89,0.0
91,3,4,90,0.0
91,3,4,91,0.0
91,3,5,1,1.0
91,3,5,2,0.0
91,3,5,3,0.0
91,3,5,4,0.0
91,3,5,5,0.0
91,3,5,6,0.0
91,3,5,7,0.0
91,3,5,8,0.0
91,3,5,9,0.0
91,3,5,10,0.0
91,3,5,11,0.0
91,3,5,12,0.0
91,3,5,13,0.0
91,3,5,14,0.0
91,3,5,15,0.0
91,3,5,16,0.0
91,3,5,17,0.0
91,3,5,18,0.0
91,3,5,19,0.0
91,3,5,20,0.0
91,3,5,21,0.0
91,3,5,22,0.0
91,3,5,23,0.0
91,3,5,24,0.0
91,3,5,25,0.0
91,3,5,26,0.0
91,3,5,27,0.0
91,3,5,28,0.0
91,3,5,29,0.0
91,3,5,30,0.0
91,3,5,31,0.0
91,3,5,32,0.0
91,3,5,33,0.0
91,3,5,34,0.0
91,3,5,35,0.0
91,3,5,36,0.0
91,3,5,37,0.0
91,3,5,38,0.0
91,3,5,39,0.0
91,3,5,40,0.0
91,3,5,41,0.0
91,3,5,42,0.0
91,3,5,43,0.0
91,3,5,44,0.0
91,3,5,45,0.0
91,3,5,46,0.0
91,3,5,47,0.0
91,3,5,48,0.0
91,3,5,49,0.0
91,3,5,50,0.0
91,3,5,51,0.0
91,3,5,52,0.0
91,3,5,53,0.0
91,3,5,54,0.0
91,3,5,55,0.0
91,3,5,56,0.0
91,3,5,57,0.0
91,3,5,58,0.0
91,3,5,59,0.0
91,3,5,60,0.0
91,3,5,61,0.0
91,3,5,62,0.0
91,3,5,63,0.0
91,3,5,64,0.0
91,3,5,65,0.0
91,3,5,66,0.0
91,3,5,67,0.0
91,3,5,68,0.0
91,3,5,69,0.0
91,3,5,70,0.0
91,3,5,71,0.0
91,3,5,72,0.0
91,3,5,73,0.0
91,3,5,74,0.0
91,3,5,75,0.0
91,3,5,76,0.0
91,3,5,77,0.0
91,3,5,78,0.0
91,3,5,79,0.0
91,3,5,80,0.0
91,3,5,81,0.0
91,3,5,82,0.0
91,3,5,83,0.0
91,3,5,84,0.0
91,3,5,85,0.0
91,3,5,86,0.0
91,3,5,87,0.0
91,3,5,88,0.0
91,3,5,89,0.0
91,3,5,90,0.0
91,3,5,91,0.0
91,3,6,1,1.0
91,3,6,2,0.0
91,3,6,3,0.0
91,3,6,4,0.0
91,3,6,5,0.0
91,3,6,6,0.0
91,3,6,7,0.0
91,3,6,8,0.0
91,3,6,9,0.0
91,3,6,10,0.0
91,3,6,11,0.0
91,3,6,12,0.0
91,3,6,13,0.0
91,3,6,14,0.0
91,3,6,15,0.0
91,3,6,16,0.0
91,3,6,17,0.0
91,3,6,18,0.0
91,3,6,19,0.0
91,3,6,20,0.0
91,3,6,21,0.0
91,3,6,22,0.0
91,3,6,23,0.0
91,3,6,24,0.0
91,3,6,25,0.0
91,3,6,26,0.0
91,3,6,27,0.0
91,3,6,28,0.0
91,3,6,29,0.0
91,3,6,30,0.0
91,3,6,31,0.0
91,3,6,32,0.0
91,3,6,33,0.0
91,3,6,34,0.0
91,3,6,35,0.0
91,3,6,36,0.0
91,3,6,37,0.0
91,3,6,38,0.0
91,3,6,39,0.0
91,3,6,40,0.0
91,3,6,41,0.0
91,3,6,42,0.0
91,3,6,43,0.0
91,3,6,44,0.0
91,3,6,45,0.0
91,3,6,46,0.0
91,3,6,47,0.0
91,3,6,48,0.0
91,3,6,49,0.0
91,3,6,50,0.0
91,3,6,51,0.0
91,3,6,52,0.0
91,3,6,53,0.0
91,3,6,54,0.0
91,3,6,55,0.0
91,3,6,56,0.0
91,3,6,57,0.0
91,3,6,58,0.0
91,3,6,59,0.0
91,3,6,60,0.0
91,3,6,61,0.0
91,3,6,62,0.0
91,3,6,63,0.0
91,3,6,64,0.0
91,3,6,65,0.0
91,3,6,66,0.0
91,3,6,67,0.0
91,3,6,68,0.0
91,3,6,69,0.0
91,3,6,70,0.0
91,3,6,71,0.0
91,3,6,72,0.0
91,3,6,73,0.0
91,3,6,74,0.0
91,3,6,75,0.0
91,3,6,76,0.0
91,3,6,77,0.0
91,3,6,78,0.0
91,3,6,79,0.0
91,3,6,80,0.0
91,3,6,81,0.0
91,3,6,82,0.0
91,3,6,83,0.0
91,3,6,84,0.0
91,3,6,85,0.0
91,3,6,86,0.0
91,3,6,87,0.0
91,3,6,88,0.0
91,3,6,89,0.0
91,3,6,90,0.0
91,3,6,91,0.0
91,3,7,1,1.0
91,3,7,2,0.0
91,3,7,3,0.0
91,3,7,4,0.0
91,3,7,5,0.0
91,3,7,6,0.0
91,3,7,7,0.0
91,3,7,8,0.0
91,3,7,9,0.0
91,3,7,10,0.0
91,3,7,11,0.0
91,3,7,12,0.0
91,3,7,13,0.0
91,3,7,14,0.0
91,3,7,15,0.0
91,3,7,16,0.0
91,3,7,17,0.0
91,3,7,18,0.0
91,3,7,19,0.0
91,3,7,20,0.0
91,3,7,21,0.0
91,3,7,22,0.0
91,3,7,23,0.0
91,3,7,24,0.0
91,3,7,25,0.0
91,3,7,26,0.0
91,3,7,27,0.0
91,3,7,28,0.0
91,3,7,29,0.0
91,3,7,30,0.0
91,3,7,31,0.0
91,3,7,32,0.0
91,3,7,33,0.0
91,3,7,34,0.0
91,3,7,35,0.0
91,3,7,36,0.0
91,3,7,37,0.0
91,3,7,38,0.0
91,3,7,39,0.0
91,3,7,40,0.0
91,3,7,41,0.0
91,3,7,42,0.0
91,3,7,43,0.0
91,3,7,44,0.0
91,3,7,45,0.0
91,3,7,46,0.0
91,3,7,47,0.0
91,3,7,48,0.0
91,3,7,49,0.0
91,3,7,50,0.0
91,3,7,51,0.0
91,3,7,52,0.0
91,3,7,53,0.0
91,3,7,54,0.0
91,3,7,55,0.0
91,3,7,56,0.0
91,3,7,57,0.0
91,3,7,58,0.0
91,3,7,59,0.0
91,3,7,60,0.0
91,3,7,61,0.0
91,3,7,62,0.0
91,3,7,63,0.0
91,3,7,64,0.0
91,3,7,65,0.0
91,3,7,66,0.0
91,3,7,67,0.0
91,3,7,68,0.0
91,3,7,69,0.0
91,3,7,70,0.0
91,3,7,71,0.0
91,3,7,72,0.0
91,3,7,73,0.0
91,3,7,74,0.0
91,3,7,75,0.0
91,3,7,76,0.0
91,3,7,77,0.0
91,3,7,78,0.0
91,3,7,79,0.0
91,3,7,80,0.0
91,3,7,81,0.0
91,3,7,82,0.0
91,3,7,83,0.0
91,3,7,84,0.0
91,3,7,85,0.0
91,3,7,86,0.0
91,3,7,87,0.0
91,3,7,88,0.0
91,3,7,89,0.0
91,3,7,90,0.0
91,3,7,91,0.0
91,3,8,1,1.0
91,3,8,2,0.0
91,3,8,3,0.0
91,3,8,4,0.0
91,3,8,5,0.0
91,3,8,6,0.0
91,3,8,7,0.0
91,3,8,8,0.0
91,3,8,9,0.0
91,3,8,10,0.0
91,3,8,11,0.0
91,3,8,12,0.0
91,3,8,13,0.0
91,3,8,14,0.0
91,3,8,15,0.0
91,3,8,16,0.0
91,3,8,17,0.0
91,3,8,18,0.0
91,3,8,19,0.0
91,3,8,20,0.0
91,3,8,21,0.0
91,3,8,22,0.0
91,3,8,23,0.0
91,3,8,24,0.0
91,3,8,25,0.0
91,3,8,26,0.0
91,3,8,27,0.0
91,3,8,28,0.0
91,3,8,29,0.0
91,3,8,30,0.0
91,3,8,31,0.0
91,3,8,32,0.0
91,3,8,33,0.0
91,3,8,34,0.0
91,3,8,35,0.0
91,3,8,36,0.0
91,3,8,37,0.0
91,3,8,38,0.0
91,3,8,39,0.0
91,3,8,40,0.0
91,3,8,41,0.0
91,3,8,42,0.0
91,3,8,43,0.0
91,3,8,44,0.0
91,3,8,45,0.0
91,3,8,46,0.0
91,3,8,47,0.0
91,3,8,48,0.0
91,3,8,49,0.0
91,3,8,50,0.0
91,3,8,51,0.0
91,3,8,52,0.0
91,3,8,53,0.0
91,3,8,54,0.0
91,3,8,55,0.0
91,3,8,56,0.0
91,3,8,57,0.0
91,3,8,58,0.0
91,3,8,59,0.0
91,3,8,60,0.0
91,3,8,61,0.0
91,3,8,62,0.0
91,3,8,63,0.0
91,3,8,64,0.0
91,3,8,65,0.0
91,3,8,66,0.0
91,3,8,67,0.0
91,3,8,68,0.0
91,3,8,69,0.0
91,3,8,70,0.0
91,3,8,71,0.0
91,3,8,72,0.0
91,3,8,73,0.0
91,3,8,74,0.0
91,3,8,75,0.0
91,3,8,76,0.0
91,3,8,77,0.0
91,3,8,78,0.0
91,3,8,79,0.0
91,3,8,80,0.0
91,3,8,81,0.0
91,3,8,82,0.0
91,3,8,83,0.0
91,3,8,84,0.0
91,3,8,85,0.0
91,3,8,86,0.0
91,3,8,87,0.0
91,3,8,88,0.0
91,3,8,89,0.0
91,3,8,90,0.0
91,3,8,91,0.0
91,3,9,1,1.0
91,3,9,2,0.0
91,3,9,3,0.0
91,3,9,4,0.0
91,3,9,5,0.0
91,3,9,6,0.0
91,3,9,7,0.0
91,3,9,8,0.0
91,3,9,9,0.0
91,3,9,10,0.0
91,3,9,11,0.0
91,3,9,12,0.0
91,3,9,13,0.0
91,3,9,14,0.0
91,3,9,15,0.0
91,3,9,16,0.0
91,3,9,17,0.0
91,3,9,18,0.0
91,3,9,19,0.0
91,3,9,20,0.0
91,3,9,21,0.0
91,3,9,22,0.0
91,3,9,23,0.0
91,3,9,24,0.0
91,3,9,25,0.0
91,3,9,26,0.0
91,3,9,27,0.0
91,3,9,28,0.0
91,3,9,29,0.0
91,3,9,30,0.0
91,3,9,31,0.0
91,3,9,32,0.0
91,3,9,33,0.0
91,3,9,34,0.0
91,3,9,35,0.0
91,3,9,36,0.0
91,3,9,37,0.0
91,3,9,38,0.0
91,3,9,39,0.0
91,3,9,40,0.0
91,3,9,41,0.0
91,3,9,42,0.0
91,3,9,43,0.0
91,3,9,44,0.0
91,3,9,45,0.0
91,3,9,46,0.0
91,3,9,47,0.0
91,3,9,48,0.0
91,3,9,49,0.0
91,3,9,50,0.0
91,3,9,51,0.0
91,3,9,52,0.0
91,3,9,53,0.0
91,3,9,54,0.0
91,3,9,55,0.0
91,3,9,56,0.0
91,3,9,57,0.0
91,3,9,58,0.0
91,3,9,59,0.0
91,3,9,60,0.0
91,3,9,61,0.0
91,3,9,62,0.0
91,3,9,63,0.0
91,3,9,64,0.0
91,3,9,65,0.0
91,3,9,66,0.0
91,3,9,67,0.0
91,3,9,68,0.0
91,3,9,69,0.0
91,3,9,70,0.0
91,3,9,71,0.0
91,3,9,72,0.0
91,3,9,73,0.0
91,3,9,74,0.0
91,3,9,75,0.0
91,3,9,76,0.0
91,3,9,77,0.0
91,3,9,78,0.0
91,3,9,79,0.0
91,3,9,80,0.0
91,3,9,81,0.0
91,3,9,82,0.0
91,3,9,83,0.0
91,3,9,84,0.0
91,3,9,85,0.0
91,3,9,86,0.0
91,3,9,87,0.0
91,3,9,88,0.0
91,3,9,89,0.0
91,3,9,90,0.0
91,3,9,91,0.0
91,3,10,1,1.0
91,3,10,2,0.0
91,3,10,3,0.0
91,3,10,4,0.0
91,3,10,5,0.0
91,3,10,6,0.0
91,3,10,7,0.0
91,3,10,8,0.0
91,3,10,9,0.0
91,3,10,10,0.0
91,3,10,11,0.0
91,3,10,12,0.0
91,3,10,13,0.0
91,3,10,14,0.0
91,3,10,15,0.0
91,3,10,16,0.0
91,3,10,17,0.0
91,3,10,18,0.0
91,3,10,19,0.0
91,3,10,20,0.0
91,3,10,21,0.0
91,3,10,22,0.0
91,3,10,23,0.0
91,3,10,24,0.0
91,3,10,25,0.0
91,3,10,26,0.0
91,3,10,27,0.0
91,3,10,28,0.0
91,3,10,29,0.0
91,3,10,30,0.0
91,3,10,31,0.0
91,3,10,32,0.0
91,3,10,33,0.0
91,3,10,34,0.0
91,3,10,35,0.0
91,3,10,36,0.0
91,3,10,37,0.0
91,3,10,38,0.0
91,3,10,39,0.0
91,3,10,40,0.0
91,3,10,41,0.0
91,3,10,42,0.0
91,3,10,43,0.0
91,3,10,44,0.0
91,3,10,45,0.0
91,3,10,46,0.0
91,3,10,47,0.0
91,3,10,48,0.0
91,3,10,49,0.0
91,3,10,50,0.0
91,3,10,51,0.0
91,3,10,52,0.0
91,3,10,53,0.0
91,3,10,54,0.0
91,3,10,55,0.0
91,3,10,56,0.0
91,3,10,57,0.0
91,3,10,58,0.0
91,3,10,59,0.0
91,3,10,60,0.0
91,3,10,61,0.0
91,3,10,62,0.0
91,3,10,63,0.0
91,3,10,64,0.0
91,3,10,65,0.0
91,3,10,66,0.0
91,3,10,67,0.0
91,3,10,68,0.0
91,3,10,69,0.0
91,3,10,70,0.0
91,3,10,71,0.0
91,3,10,72,0.0
91,3,10,73,0.0
91,3,10,74,0.0
91,3,10,75,0.0
91,3,10,76,0.0
91,3,10,77,0.0
91,3,10,78,0.0
91,3,10,79,0.0
91,3,10,80,0.0
91,3,10,81,0.0
91,3,10,82,0.0
91,3,10,83,0.0
91,3,10,84,0.0
91,3,10,85,0.0
91,3,10,86,0.0
91,3,10,87,0.0
91,3,10,88,0.0
91,3,10,89,0.0
91,3,10,90,0.0
91,3,10,91,0.0
91,3,11,1,1.0
91,3,11,2,0.0
91,3,11,3,0.0
91,3,11,4,0.0
91,3,11,5,0.0
91,3,11,6,0.0
91,3,11,7,0.0
91,3,11,8,0.0
91,3,11,9,0.0
91,3,11,10,0.0
91,3,11,11,0.0
91,3,11,12,0.0
91,3,11,13,0.0
91,3,11,14,0.0
91,3,11,15,0.0
91,3,11,16,0.0
91,3,11,17,0.0
91,3,11,18,0.0
91,3,11,19,0.0
91,3,11,20,0.0
91,3,11,21,0.0
91,3,11,22,0.0
91,3,11,23,0.0
91,3,11,24,0.0
91,3,11,25,0.0
91,3,11,26,0.0
91,3,11,27,0.0
91,3,11,28,0.0
91,3,11,29,0.0
91,3,11,30,0.0
91,3,11,31,0.0
91,3,11,32,0.0
91,3,11,33,0.0
91,3,11,34,0.0
91,3,11,35,0.0
91,3,11,36,0.0
91,3,11,37,0.0
91,3,11,38,0.0
91,3,11,39,0.0
91,3,11,40,0.0
91,3,11,41,0.0
91,3,11,42,0.0
91,3,11,43,0.0
91,3,11,44,0.0
91,3,11,45,0.0
91,3,11,46,0.0
91,3,11,47,0.0
91,3,11,48,0.0
91,3,11,49,0.0
91,3,11,50,0.0
91,3,11,51,0.0
91,3,11,52,0.0
91,3,11,53,0.0
91,3,11,54,0.0
91,3,11,55,0.0
91,3,11,56,0.0
91,3,11,57,0.0
91,3,11,58,0.0
91,3,11,59,0.0
91,3,11,60,0.0
91,3,11,61,0.0
91,3,11,62,0.0
91,3,11,63,0.0
91,3,11,64,0.0
91,3,11,65,0.0
91,3,11,66,0.0
91,3,11,67,0.0
91,3,11,68,0.0
91,3,11,69,0.0
91,3,11,70,0.0
91,3,11,71,0.0
91,3,11,72,0.0
91,3,11,73,0.0
91,3,11,74,0.0
91,3,11,75,0.0
91,3,11,76,0.0
91,3,11,77,0.0
91,3,11,78,0.0
91,3,11,79,0.0
91,3,11,80,0.0
91,3,11,81,0.0
91,3,11,82,0.0
91,3,11,83,0.0
91,3,11,84,0.0
91,3,11,85,0.0
91,3,11,86,0.0
91,3,11,87,0.0
91,3,11,88,0.0
91,3,11,89,0.0
91,3,11,90,0.0
91,3,11,91,0.0
91,3,12,1,1.0
91,3,12,2,0.0
91,3,12,3,0.0
91,3,12,4,0.0
91,3,12,5,0.0
91,3,12,6,0.0
91,3,12,7,0.0
91,3,12,8,0.0
91,3,12,9,0.0
91,3,12,10,0.0
91,3,12,11,0.0
91,3,12,12,0.0
91,3,12,13,0.0
91,3,12,14,0.0
91,3,12,15,0.0
91,3,12,16,0.0
91,3,12,17,0.0
91,3,12,18,0.0
91,3,12,19,0.0
91,3,12,20,0.0
91,3,12,21,0.0
91,3,12,22,0.0
91,3,12,23,0.0
91,3,12,24,0.0
91,3,12,25,0.0
91,3,12,26,0.0
91,3,12,27,0.0
91,3,12,28,0.0
91,3,12,29,0.0
91,3,12,30,0.0
91,3,12,31,0.0
91,3,12,32,0.0
91,3,12,33,0.0
91,3,12,34,0.0
91,3,12,35,0.0
91,3,12,36,0.0
91,3,12,37,0.0
91,3,12,38,0.0
91,3,12,39,0.0
91,3,12,40,0.0
91,3,12,41,0.0
91,3,12,42,0.0
91,3,12,43,0.0
91,3,12,44,0.0
91,3,12,45,0.0
91,3,12,46,0.0
91,3,12,47,0.0
91,3,12,48,0.0
91,3,12,49,0.0
91,3,12,50,0.0
91,3,12,51,0.0
91,3,12,52,0.0
91,3,12,53,0.0
91,3,12,54,0.0
91,3,12,55,0.0
91,3,12,56,0.0
91,3,12,57,0.0
91,3,12,58,0.0
91,3,12,59,0.0
91,3,12,60,0.0
91,3,12,61,0.0
91,3,12,62,0.0
91,3,12,63,0.0
91,3,12,64,0.0
91,3,12,65,0.0
91,3,12,66,0.0
91,3,12,67,0.0
91,3,12,68,0.0
91,3,12,69,0.0
91,3,12,70,0.0
91,3,12,71,0.0
91,3,12,72,0.0
91,3,12,73,0.0
91,3,12,74,0.0
91,3,12,75,0.0
91,3,12,76,0.0
91,3,12,77,0.0
91,3,12,78,0.0
91,3,12,79,0.0
91,3,12,80,0.0
91,3,12,81,0.0
91,3,12,82,0.0
91,3,12,83,0.0
91,3,12,84,0.0
91,3,12,85,0.0
91,3,12,86,0.0
91,3,12,87,0.0
91,3,12,88,0.0
91,3,12,89,0.0
91,3,12,90,0.0
91,3,12,91,0.0
91,3,13,1,1.0
91,3,13,2,0.0
91,3,13,3,0.0
91,3,13,4,0.0
91,3,13,5,0.0
91,3,13,6,0.0
91,3,13,7,0.0
91,3,13,8,0.0
91,3,13,9,0.0
91,3,13,10,0.0
91,3,13,11,0.0
91,3,13,12,0.0
91,3,13,13,0.0
91,3,13,14,0.0
91,3,13,15,0.0
91,3,13,16,0.0
91,3,13,17,0.0
91,3,13,18,0.0
91,3,13,19,0.0
91,3,13,20,0.0
91,3,13,21,0.0
91,3,13,22,0.0
91,3,13,23,0.0
91,3,13,24,0.0
91,3,13,25,0.0
91,3,13,26,0.0
91,3,13,27,0.0
91,3,13,28,0.0
91,3,13,29,0.0
91,3,13,30,0.0
91,3,13,31,0.0
91,3,13,32,0.0
91,3,13,33,0.0
91,3,13,34,0.0
91,3,13,35,0.0
91,3,13,36,0.0
91,3,13,37,0.0
91,3,13,38,0.0
91,3,13,39,0.0
91,3,13,40,0.0
91,3,13,41,0.0
91,3,13,42,0.0
91,3,13,43,0.0
91,3,13,44,0.0
91,3,13,45,0.0
91,3,13,46,0.0
91,3,13,47,0.0
91,3,13,48,0.0
91,3,13,49,0.0
91,3,13,50,0.0
91,3,13,51,0.0
91,3,13,52,0.0
91,3,13,53,0.0
91,3,13,54,0.0
91,3,13,55,0.0
91,3,13,56,0.0
91,3,13,57,0.0
91,3,13,58,0.0
91,3,13,59,0.0
91,3,13,60,0.0
91,3,13,61,0.0
91,3,13,62,0.0
91,3,13,63,0.0
91,3,13,64,0.0
91,3,13,65,0.0
91,3,13,66,0.0
91,3,13,67,0.0
91,3,13,68,0.0
91,3,13,69,0.0
91,3,13,70,0.0
91,3,13,71,0.0
91,3,13,72,0.0
91,3,13,73,0.0
91,3,13,74,0.0
91,3,13,75,0.0
91,3,13,76,0.0
91,3,13,77,0.0
91,3,13,78,0.0
91,3,13,79,0.0
91,3,13,80,0.0
91,3,13,81,0.0
91,3,13,82,0.0
91,3,13,83,0.0
91,3,13,84,0.0
91,3,13,85,0.0
91,3,13,86,0.0
91,3,13,87,0.0
91,3,13,88,0.0
91,3,13,89,0.0
91,3,13,90,0.0
91,3,13,91,0.0
91,3,14,1,1.0
91,3,14,2,0.0
91,3,14,3,0.0
91,3,14,4,0.0
91,3,14,5,0.0
91,3,14,6,0.0
91,3,14,7,0.0
91,3,14,8,0.0
91,3,14,9,0.0
91,3,14,10,0.0
91,3,14,11,0.0
91,3,14,12,0.0
91,3,14,13,0.0
91,3,14,14,0.0
91,3,14,15,0.0
91,3,14,16,0.0
91,3,14,17,0.0
91,3,14,18,0.0
91,3,14,19,0.0
91,3,14,20,0.0
91,3,14,21,0.0
91,3,14,22,0.0
91,3,14,23,0.0
91,3,14,24,0.0
91,3,14,25,0.0
91,3,14,26,0.0
91,3,14,27,0.0
91,3,14,28,0.0
91,3,14,29,0.0
91,3,14,30,0.0
91,3,14,31,0.0
91,3,14,32,0.0
91,3,14,33,0.0
91,3,14,34,0.0
91,3,14,35,0.0
91,3,14,36,0.0
91,3,14,37,0.0
91,3,14,38,0.0
91,3,14,39,0.0
91,3,14,40,0.0
91,3,14,41,0.0
91,3,14,42,0.0
91,3,14,43,0.0
91,3,14,44,0.0
91,3,14,45,0.0
91,3,14,46,0.0
91,3,14,47,0.0
91,3,14,48,0.0
91,3,14,49,0.0
91,3,14,50,0.0
91,3,14,51,0.0
91,3,14,52,0.0
91,3,14,53,0.0
91,3,14,54,0.0
91,3,14,55,0.0
91,3,14,56,0.0
91,3,14,57,0.0
91,3,14,58,0.0
91,3,14,59,0.0
91,3,14,60,0.0
91,3,14,61,0.0
91,3,14,62,0.0
91,3,14,63,0.0
91,3,14,64,0.0
91,3,14,65,0.0
91,3,14,66,0.0
91,3,14,67,0.0
91,3,14,68,0.0
91,3,14,69,0.0
91,3,14,70,0.0
91,3,14,71,0.0
91,3,14,72,0.0
91,3,14,73,0.0
91,3,14,74,0.0
91,3,14,75,0.0
91,3,14,76,0.0
91,3,14,77,0.0
91,3,14,78,0.0
91,3,14,79,0.0
91,3,14,80,0.0
91,3,14,81,0.0
91,3,14,82,0.0
91,3,14,83,0.0
91,3,14,84,0.0
91,3,14,85,0.0
91,3,14,86,0.0
91,3,14,87,0.0
91,3,14,88,0.0
91,3,14,89,0.0
91,3,14,90,0.0
91,3,14,91,0.0
91,3,15,1,1.0
91,3,15,2,0.0
91,3,15,3,0.0
91,3,15,4,0.0
91,3,15,5,0.0
91,3,15,6,0.0
91,3,15,7,0.0
91,3,15,8,0.0
91,3,15,9,0.0
91,3,15,10,0.0
91,3,15,11,0.0
91,3,15,12,0.0
91,3,15,13,0.0
91,3,15,14,0.0
91,3,15,15,0.0
91,3,15,16,0.0
91,3,15,17,0.0
91,3,15,18,0.0
91,3,15,19,0.0
91,3,15,20,0.0
91,3,15,21,0.0
91,3,15,22,0.0
91,3,15,23,0.0
91,3,15,24,0.0
91,3,15,25,0.0
91,3,15,26,0.0
91,3,15,27,0.0
91,3,15,28,0.0
91,3,15,29,0.0
91,3,15,30,0.0
91,3,15,31,0.0
91,3,15,32,0.0
91,3,15,33,0.0
91,3,15,34,0.0
91,3,15,35,0.0
91,3,15,36,0.0
91,3,15,37,0.0
91,3,15,38,0.0
91,3,15,39,0.0
91,3,15,40,0.0
91,3,15,41,0.0
91,3,15,42,0.0
91,3,15,43,0.0
91,3,15,44,0.0
91,3,15,45,0.0
91,3,15,46,0.0
91,3,15,47,0.0
91,3,15,48,0.0
91,3,15,49,0.0
91,3,15,50,0.0
91,3,15,51,0.0
91,3,15,52,0.0
91,3,15,53,0.0
91,3,15,54,0.0
91,3,15,55,0.0
91,3,15,56,0.0
91,3,15,57,0.0
91,3,15,58,0.0
91,3,15,59,0.0
91,3,15,60,0.0
91,3,15,61,0.0
91,3,15,62,0.0
91,3,15,63,0.0
91,3,15,64,0.0
91,3,15,65,0.0
91,3,15,66,0.0
91,3,15,67,0.0
91,3,15,68,0.0
91,3,15,69,0.0
91,3,15,70,0.0
91,3,15,71,0.0
91,3,15,72,0.0
91,3,15,73,0.0
91,3,15,74,0.0
91,3,15,75,0.0
91,3,15,76,0.0
91,3,15,77,0.0
91,3,15,78,0.0
91,3,15,79,0.0
91,3,15,80,0.0
91,3,15,81,0.0
91,3,15,82,0.0
91,3,15,83,0.0
91,3,15,84,0.0
91,3,15,85,0.0
91,3,15,86,0.0
91,3,15,87,0.0
91,3,15,88,0.0
91,3,15,89,0.0
91,3,15,90,0.0
91,3,15,91,0.0
91,3,16,1,1.0
91,3,16,2,0.0
91,3,16,3,0.0
91,3,16,4,0.0
91,3,16,5,0.0
91,3,16,6,0.0
91,3,16,7,0.0
91,3,16,8,0.0
91,3,16,9,0.0
91,3,16,10,0.0
91,3,16,11,0.0
91,3,16,12,0.0
91,3,16,13,0.0
91,3,16,14,0.0
91,3,16,15,0.0
91,3,16,16,0.0
91,3,16,17,0.0
91,3,16,18,0.0
91,3,16,19,0.0
91,3,16,20,0.0
91,3,16,21,0.0
91,3,16,22,0.0
91,3,16,23,0.0
91,3,16,24,0.0
91,3,16,25,0.0
91,3,16,26,0.0
91,3,16,27,0.0
91,3,16,28,0.0
91,3,16,29,0.0
91,3,16,30,0.0
91,3,16,31,0.0
91,3,16,32,0.0
91,3,16,33,0.0
91,3,16,34,0.0
91,3,16,35,0.0
91,3,16,36,0.0
91,3,16,37,0.0
91,3,16,38,0.0
91,3,16,39,0.0
91,3,16,40,0.0
91,3,16,41,0.0
91,3,16,42,0.0
91,3,16,43,0.0
91,3,16,44,0.0
91,3,16,45,0.0
91,3,16,46,0.0
91,3,16,47,0.0
91,3,16,48,0.0
91,3,16,49,0.0
91,3,16,50,0.0
91,3,16,51,0.0
91,3,16,52,0.0
91,3,16,53,0.0
91,3,16,54,0.0
91,3,16,55,0.0
91,3,16,56,0.0
91,3,16,57,0.0
91,3,16,58,0.0
91,3,16,59,0.0
91,3,16,60,0.0
91,3,16,61,0.0
91,3,16,62,0.0
91,3,16,63,0.0
91,3,16,64,0.0
91,3,16,65,0.0
91,3,16,66,0.0
91,3,16,67,0.0
91,3,16,68,0.0
91,3,16,69,0.0
91,3,16,70,0.0
91,3,16,71,0.0
91,3,16,72,0.0
91,3,16,73,0.0
91,3,16,74,0.0
91,3,16,75,0.0
91,3,16,76,0.0
91,3,16,77,0.0
91,3,16,78,0.0
91,3,16,79,0.0
91,3,16,80,0.0
91,3,16,81,0.0
91,3,16,82,0.0
91,3,16,83,0.0
91,3,16,84,0.0
91,3,16,85,0.0
91,3,16,86,0.0
91,3,16,87,0.0
91,3,16,88,0.0
91,3,16,89,0.0
91,3,16,90,0.0
91,3,16,91,0.0
91,3,17,1,1.0
91,3,17,2,0.0
91,3,17,3,0.0
91,3,17,4,0.0
91,3,17,5,0.0
91,3,17,6,0.0
91,3,17,7,0.0
91,3,17,8,0.0
91,3,17,9,0.0
91,3,17,10,0.0
91,3,17,11,0.0
91,3,17,12,0.0
91,3,17,13,0.0
91,3,17,14,0.0
91,3,17,15,0.0
91,3,17,16,0.0
91,3,17,17,0.0
91,3,17,18,0.0
91,3,17,19,0.0
91,3,17,20,0.0
91,3,17,21,0.0
91,3,17,22,0.0
91,3,17,23,0.0
91,3,17,24,0.0
91,3,17,25,0.0
91,3,17,26,0.0
91,3,17,27,0.0
91,3,17,28,0.0
91,3,17,29,0.0
91,3,17,30,0.0
91,3,17,31,0.0
91,3,17,32,0.0
91,3,17,33,0.0
91,3,17,34,0.0
91,3,17,35,0.0
91,3,17,36,0.0
91,3,17,37,0.0
91,3,17,38,0.0
91,3,17,39,0.0
91,3,17,40,0.0
91,3,17,41,0.0
91,3,17,42,0.0
91,3,17,43,0.0
91,3,17,44,0.0
91,3,17,45,0.0
91,3,17,46,0.0
91,3,17,47,0.0
91,3,17,48,0.0
91,3,17,49,0.0
91,3,17,50,0.0
91,3,17,51,0.0
91,3,17,52,0.0
91,3,17,53,0.0
91,3,17,54,0.0
91,3,17,55,0.0
91,3,17,56,0.0
91,3,17,57,0.0
91,3,17,58,0.0
91,3,17,59,0.0
91,3,17,60,0.0
91,3,17,61,0.0
91,3,17,62,0.0
91,3,17,63,0.0
91,3,17,64,0.0
91,3,17,65,0.0
91,3,17,66,0.0
91,3,17,67,0.0
91,3,17,68,0.0
91,3,17,69,0.0
91,3,17,70,0.0
91,3,17,71,0.0
91,3,17,72,0.0
91,3,17,73,0.0
91,3,17,74,0.0
91,3,17,75,0.0
91,3,17,76,0.0
91,3,17,77,0.0
91,3,17,78,0.0
91,3,17,79,0.0
91,3,17,80,0.0
91,3,17,81,0.0
91,3,17,82,0.0
91,3,17,83,0.0
91,3,17,84,0.0
91,3,17,85,0.0
91,3,17,86,0.0
91,3,17,87,0.0
91,3,17,88,0.0
91,3,17,89,0.0
91,3,17,90,0.0
91,3,17,91,0.0
91,3,18,1,1.0
91,3,18,2,0.0
91,3,18,3,0.0
91,3,18,4,0.0
91,3,18,5,0.0
91,3,18,6,0.0
91,3,18,7,0.0
91,3,18,8,0.0
91,3,18,9,0.0
91,3,18,10,0.0
91,3,18,11,0.0
91,3,18,12,0.0
91,3,18,13,0.0
91,3,18,14,0.0
91,3,18,15,0.0
91,3,18,16,0.0
91,3,18,17,0.0
91,3,18,18,0.0
91,3,18,19,0.0
91,3,18,20,0.0
91,3,18,21,0.0
91,3,18,22,0.0
91,3,18,23,0.0
91,3,18,24,0.0
91,3,18,25,0.0
91,3,18,26,0.0
91,3,18,27,0.0
91,3,18,28,0.0
91,3,18,29,0.0
91,3,18,30,0.0
91,3,18,31,0.0
91,3,18,32,0.0
91,3,18,33,0.0
91,3,18,34,0.0
91,3,18,35,0.0
91,3,18,36,0.0
91,3,18,37,0.0
91,3,18,38,0.0
91,3,18,39,0.0
91,3,18,40,0.0
91,3,18,41,0.0
91,3,18,42,0.0
91,3,18,43,0.0
91,3,18,44,0.0
91,3,18,45,0.0
91,3,18,46,0.0
91,3,18,47,0.0
91,3,18,48,0.0
91,3,18,49,0.0
91,3,18,50,0.0
91,3,18,51,0.0
91,3,18,52,0.0
91,3,18,53,0.0
91,3,18,54,0.0
91,3,18,55,0.0
91,3,18,56,0.0
91,3,18,57,0.0
91,3,18,58,0.0
91,3,18,59,0.0
91,3,18,60,0.0
91,3,18,61,0.0
91,3,18,62,0.0
91,3,18,63,0.0
91,3,18,64,0.0
91,3,18,65,0.0
91,3,18,66,0.0
91,3,18,67,0.0
91,3,18,68,0.0
91,3,18,69,0.0
91,3,18,70,0.0
91,3,18,71,0.0
91,3,18,72,0.0
91,3,18,73,0.0
91,3,18,74,0.0
91,3,18,75,0.0
91,3,18,76,0.0
91,3,18,77,0.0
91,3,18,78,0.0
91,3,18,79,0.0
91,3,18,80,0.0
91,3,18,81,0.0
91,3,18,82,0.0
91,3,18,83,0.0
91,3,18,84,0.0
91,3,18,85,0.0
91,3,18,86,0.0
91,3,18,87,0.0
91,3,18,88,0.0
91,3,18,89,0.0
91,3,18,90,0.0
91,3,18,91,0.0
91,3,19,1,1.0
91,3,19,2,0.0
91,3,19,3,0.0
91,3,19,4,0.0
91,3,19,5,0.0
91,3,19,6,0.0
91,3,19,7,0.0
91,3,19,8,0.0
91,3,19,9,0.0
91,3,19,10,0.0
91,3,19,11,0.0
91,3,19,12,0.0
91,3,19,13,0.0
91,3,19,14,0.0
91,3,19,15,0.0
91,3,19,16,0.0
91,3,19,17,0.0
91,3,19,18,0.0
91,3,19,19,0.0
91,3,19,20,0.0
91,3,19,21,0.0
91,3,19,22,0.0
91,3,19,23,0.0
91,3,19,24,0.0
91,3,19,25,0.0
91,3,19,26,0.0
91,3,19,27,0.0
91,3,19,28,0.0
91,3,19,29,0.0
91,3,19,30,0.0
91,3,19,31,0.0
91,3,19,32,0.0
91,3,19,33,0.0
91,3,19,34,0.0
91,3,19,35,0.0
91,3,19,36,0.0
91,3,19,37,0.0
91,3,19,38,0.0
91,3,19,39,0.0
91,3,19,40,0.0
91,3,19,41,0.0
91,3,19,42,0.0
91,3,19,43,0.0
91,3,19,44,0.0
91,3,19,45,0.0
91,3,19,46,0.0
91,3,19,47,0.0
91,3,19,48,0.0
91,3,19,49,0.0
91,3,19,50,0.0
91,3,19,51,0.0
91,3,19,52,0.0
91,3,19,53,0.0
91,3,19,54,0.0
91,3,19,55,0.0
91,3,19,56,0.0
91,3,19,57,0.0
91,3,19,58,0.0
91,3,19,59,0.0
91,3,19,60,0.0
91,3,19,61,0.0
91,3,19,62,0.0
91,3,19,63,0.0
91,3,19,64,0.0
91,3,19,65,0.0
91,3,19,66,0.0
91,3,19,67,0.0
91,3,19,68,0.0
91,3,19,69,0.0
91,3,19,70,0.0
91,3,19,71,0.0
91,3,19,72,0.0
91,3,19,73,0.0
91,3,19,74,0.0
91,3,19,75,0.0
91,3,19,76,0.0
91,3,19,77,0.0
91,3,19,78,0.0
91,3,19,79,0.0
91,3,19,80,0.0
91,3,19,81,0.0
91,3,19,82,0.0
91,3,19,83,0.0
91,3,19,84,0.0
91,3,19,85,0.0
91,3,19,86,0.0
91,3,19,87,0.0
91,3,19,88,0.0
91,3,19,89,0.0
91,3,19,90,0.0
91,3,19,91,0.0
91,3,20,1,1.0
91,3,20,2,0.0
91,3,20,3,0.0
91,3,20,4,0.0
91,3,20,5,0.0
91,3,20,6,0.0
91,3,20,7,0.0
91,3,20,8,0.0
91,3,20,9,0.0
91,3,20,10,0.0
91,3,20,11,0.0
91,3,20,12,0.0
91,3,20,13,0.0
91,3,20,14,0.0
91,3,20,15,0.0
91,3,20,16,0.0
91,3,20,17,0.0
91,3,20,18,0.0
91,3,20,19,0.0
91,3,20,20,0.0
91,3,20,21,0.0
91,3,20,22,0.0
91,3,20,23,0.0
91,3,20,24,0.0
91,3,20,25,0.0
91,3,20,26,0.0
91,3,20,27,0.0
91,3,20,28,0.0
91,3,20,29,0.0
91,3,20,30,0.0
91,3,20,31,0.0
91,3,20,32,0.0
91,3,20,33,0.0
91,3,20,34,0.0
91,3,20,35,0.0
91,3,20,36,0.0
91,3,20,37,0.0
91,3,20,38,0.0
91,3,20,39,0.0
91,3,20,40,0.0
91,3,20,41,0.0
91,3,20,42,0.0
91,3,20,43,0.0
91,3,20,44,0.0
91,3,20,45,0.0
91,3,20,46,0.0
91,3,20,47,0.0
91,3,20,48,0.0
91,3,20,49,0.0
91,3,20,50,0.0
91,3,20,51,0.0
91,3,20,52,0.0
91,3,20,53,0.0
91,3,20,54,0.0
91,3,20,55,0.0
91,3,20,56,0.0
91,3,20,57,0.0
91,3,20,58,0.0
91,3,20,59,0.0
91,3,20,60,0.0
91,3,20,61,0.0
91,3,20,62,0.0
91,3,20,63,0.0
91,3,20,64,0.0
91,3,20,65,0.0
91,3,20,66,0.0
91,3,20,67,0.0
91,3,20,68,0.0
91,3,20,69,0.0
91,3,20,70,0.0
91,3,20,71,0.0
91,3,20,72,0.0
91,3,20,73,0.0
91,3,20,74,0.0
91,3,20,75,0.0
91,3,20,76,0.0
91,3,20,77,0.0
91,3,20,78,0.0
91,3,20,79,0.0
91,3,20,80,0.0
91,3,20,81,0.0
91,3,20,82,0.0
91,3,20,83,0.0
91,3,20,84,0.0
91,3,20,85,0.0
91,3,20,86,0.0
91,3,20,87,0.0
91,3,20,88,0.0
91,3,20,89,0.0
91,3,20,90,0.0
91,3,20,91,0.0
91,3,21,1,1.0
91,3,21,2,0.0
91,3,21,3,0.0
91,3,21,4,0.0
91,3,21,5,0.0
91,3,21,6,0.0
91,3,21,7,0.0
91,3,21,8,0.0
91,3,21,9,0.0
91,3,21,10,0.0
91,3,21,11,0.0
91,3,21,12,0.0
91,3,21,13,0.0
91,3,21,14,0.0
91,3,21,15,0.0
91,3,21,16,0.0
91,3,21,17,0.0
91,3,21,18,0.0
91,3,21,19,0.0
91,3,21,20,0.0
91,3,21,21,0.0
91,3,21,22,0.0
91,3,21,23,0.0
91,3,21,24,0.0
91,3,21,25,0.0
91,3,21,26,0.0
91,3,21,27,0.0
91,3,21,28,0.0
91,3,21,29,0.0
91,3,21,30,0.0
91,3,21,31,0.0
91,3,21,32,0.0
91,3,21,33,0.0
91,3,21,34,0.0
91,3,21,35,0.0
91,3,21,36,0.0
91,3,21,37,0.0
91,3,21,38,0.0
91,3,21,39,0.0
91,3,21,40,0.0
91,3,21,41,0.0
91,3,21,42,0.0
91,3,21,43,0.0
91,3,21,44,0.0
91,3,21,45,0.0
91,3,21,46,0.0
91,3,21,47,0.0
91,3,21,48,0.0
91,3,21,49,0.0
91,3,21,50,0.0
91,3,21,51,0.0
91,3,21,52,0.0
91,3,21,53,0.0
91,3,21,54,0.0
91,3,21,55,0.0
91,3,21,56,0.0
91,3,21,57,0.0
91,3,21,58,0.0
91,3,21,59,0.0
91,3,21,60,0.0
91,3,21,61,0.0
91,3,21,62,0.0
91,3,21,63,0.0
91,3,21,64,0.0
91,3,21,65,0.0
91,3,21,66,0.0
91,3,21,67,0.0
91,3,21,68,0.0
91,3,21,69,0.0
91,3,21,70,0.0
91,3,21,71,0.0
91,3,21,72,0.0
91,3,21,73,0.0
91,3,21,74,0.0
91,3,21,75,0.0
91,3,21,76,0.0
91,3,21,77,0.0
91,3,21,78,0.0
91,3,21,79,0.0
91,3,21,80,0.0
91,3,21,81,0.0
91,3,21,82,0.0
91,3,21,83,0.0
91,3,21,84,0.0
91,3,21,85,0.0
91,3,21,86,0.0
91,3,21,87,0.0
91,3,21,88,0.0
91,3,21,89,0.0
91,3,21,90,0.0
91,3,21,91,0.0
91,3,22,1,1.0
91,3,22,2,0.0
91,3,22,3,0.0
91,3,22,4,0.0
91,3,22,5,0.0
91,3,22,6,0.0
91,3,22,7,0.0
91,3,22,8,0.0
91,3,22,9,0.0
91,3,22,10,0.0
91,3,22,11,0.0
91,3,22,12,0.0
91,3,22,13,0.0
91,3,22,14,0.0
91,3,22,15,0.0
91,3,22,16,0.0
91,3,22,17,0.0
91,3,22,18,0.0
91,3,22,19,0.0
91,3,22,20,0.0
91,3,22,21,0.0
91,3,22,22,0.0
91,3,22,23,0.0
91,3,22,24,0.0
91,3,22,25,0.0
91,3,22,26,0.0
91,3,22,27,0.0
91,3,22,28,0.0
91,3,22,29,0.0
91,3,22,30,0.0
91,3,22,31,0.0
91,3,22,32,0.0
91,3,22,33,0.0
91,3,22,34,0.0
91,3,22,35,0.0
91,3,22,36,0.0
91,3,22,37,0.0
91,3,22,38,0.0
91,3,22,39,0.0
91,3,22,40,0.0
91,3,22,41,0.0
91,3,22,42,0.0
91,3,22,43,0.0
91,3,22,44,0.0
91,3,22,45,0.0
91,3,22,46,0.0
91,3,22,47,0.0
91,3,22,48,0.0
91,3,22,49,0.0
91,3,22,50,0.0
91,3,22,51,0.0
91,3,22,52,0.0
91,3,22,53,0.0
91,3,22,54,0.0
91,3,22,55,0.0
91,3,22,56,0.0
91,3,22,57,0.0
91,3,22,58,0.0
91,3,22,59,0.0
91,3,22,60,0.0
91,3,22,61,0.0
91,3,22,62,0.0
91,3,22,63,0.0
91,3,22,64,0.0
91,3,22,65,0.0
91,3,22,66,0.0
91,3,22,67,0.0
91,3,22,68,0.0
91,3,22,69,0.0
91,3,22,70,0.0
91,3,22,71,0.0
91,3,22,72,0.0
91,3,22,73,0.0
91,3,22,74,0.0
91,3,22,75,0.0
91,3,22,76,0.0
91,3,22,77,0.0
91,3,22,78,0.0
91,3,22,79,0.0
91,3,22,80,0.0
91,3,22,81,0.0
91,3,22,82,0.0
91,3,22,83,0.0
91,3,22,84,0.0
91,3,22,85,0.0
91,3,22,86,0.0
91,3,22,87,0.0
91,3,22,88,0.0
91,3,22,89,0.0
91,3,22,90,0.0
91,3,22,91,0.0
91,3,23,1,1.0
91,3,23,2,0.0
91,3,23,3,0.0
91,3,23,4,0.0
91,3,23,5,0.0
91,3,23,6,0.0
91,3,23,7,0.0
91,3,23,8,0.0
91,3,23,9,0.0
91,3,23,10,0.0
91,3,23,11,0.0
91,3,23,12,0.0
91,3,23,13,0.0
91,3,23,14,0.0
91,3,23,15,0.0
91,3,23,16,0.0
91,3,23,17,0.0
91,3,23,18,0.0
91,3,23,19,0.0
91,3,23,20,0.0
91,3,23,21,0.0
91,3,23,22,0.0
91,3,23,23,0.0
91,3,23,24,0.0
91,3,23,25,0.0
91,3,23,26,0.0
91,3,23,27,0.0
91,3,23,28,0.0
91,3,23,29,0.0
91,3,23,30,0.0
91,3,23,31,0.0
91,3,23,32,0.0
91,3,23,33,0.0
91,3,23,34,0.0
91,3,23,35,0.0
91,3,23,36,0.0
91,3,23,37,0.0
91,3,23,38,0.0
91,3,23,39,0.0
91,3,23,40,0.0
91,3,23,41,0.0
91,3,23,42,0.0
91,3,23,43,0.0
91,3,23,44,0.0
91,3,23,45,0.0
91,3,23,46,0.0
91,3,23,47,0.0
91,3,23,48,0.0
91,3,23,49,0.0
91,3,23,50,0.0
91,3,23,51,0.0
91,3,23,52,0.0
91,3,23,53,0.0
91,3,23,54,0.0
91,3,23,55,0.0
91,3,23,56,0.0
91,3,23,57,0.0
91,3,23,58,0.0
91,3,23,59,0.0
91,3,23,60,0.0
91,3,23,61,0.0
91,3,23,62,0.0
91,3,23,63,0.0
91,3,23,64,0.0
91,3,23,65,0.0
91,3,23,66,0.0
91,3,23,67,0.0
91,3,23,68,0.0
91,3,23,69,0.0
91,3,23,70,0.0
91,3,23,71,0.0
91,3,23,72,0.0
91,3,23,73,0.0
91,3,23,74,0.0
91,3,23,75,0.0
91,3,23,76,0.0
91,3,23,77,0.0
91,3,23,78,0.0
91,3,23,79,0.0
91,3,23,80,0.0
91,3,23,81,0.0
91,3,23,82,0.0
91,3,23,83,0.0
91,3,23,84,0.0
91,3,23,85,0.0
91,3,23,86,0.0
91,3,23,87,0.0
91,3,23,88,0.0
91,3,23,89,0.0
91,3,23,90,0.0
91,3,23,91,0.0
91,3,24,1,1.0
91,3,24,2,0.0
91,3,24,3,0.0
91,3,24,4,0.0
91,3,24,5,0.0
91,3,24,6,0.0
91,3,24,7,0.0
91,3,24,8,0.0
91,3,24,9,0.0
91,3,24,10,0.0
91,3,24,11,0.0
91,3,24,12,0.0
91,3,24,13,0.0
91,3,24,14,0.0
91,3,24,15,0.0
91,3,24,16,0.0
91,3,24,17,0.0
91,3,24,18,0.0
91,3,24,19,0.0
91,3,24,20,0.0
91,3,24,21,0.0
91,3,24,22,0.0
91,3,24,23,0.0
91,3,24,24,0.0
91,3,24,25,0.0
91,3,24,26,0.0
91,3,24,27,0.0
91,3,24,28,0.0
91,3,24,29,0.0
91,3,24,30,0.0
91,3,24,31,0.0
91,3,24,32,0.0
91,3,24,33,0.0
91,3,24,34,0.0
91,3,24,35,0.0
91,3,24,36,0.0
91,3,24,37,0.0
91,3,24,38,0.0
91,3,24,39,0.0
91,3,24,40,0.0
91,3,24,41,0.0
91,3,24,42,0.0
91,3,24,43,0.0
91,3,24,44,0.0
91,3,24,45,0.0
91,3,24,46,0.0
91,3,24,47,0.0
91,3,24,48,0.0
91,3,24,49,0.0
91,3,24,50,0.0
91,3,24,51,0.0
91,3,24,52,0.0
91,3,24,53,0.0
91,3,24,54,0.0
91,3,24,55,0.0
91,3,24,56,0.0
91,3,24,57,0.0
91,3,24,58,0.0
91,3,24,59,0.0
91,3,24,60,0.0
91,3,24,61,0.0
91,3,24,62,0.0
91,3,24,63,0.0
91,3,24,64,0.0
91,3,24,65,0.0
91,3,24,66,0.0
91,3,24,67,0.0
91,3,24,68,0.0
91,3,24,69,0.0
91,3,24,70,0.0
91,3,24,71,0.0
91,3,24,72,0.0
91,3,24,73,0.0
91,3,24,74,0.0
91,3,24,75,0.0
91,3,24,76,0.0
91,3,24,77,0.0
91,3,24,78,0.0
91,3,24,79,0.0
91,3,24,80,0.0
91,3,24,81,0.0
91,3,24,82,0.0
91,3,24,83,0.0
91,3,24,84,0.0
91,3,24,85,0.0
91,3,24,86,0.0
91,3,24,87,0.0
91,3,24,88,0.0
91,3,24,89,0.0
91,3,24,90,0.0
91,3,24,91,0.0
91,3,25,1,1.0
91,3,25,2,0.0
91,3,25,3,0.0
91,3,25,4,0.0
91,3,25,5,0.0
91,3,25,6,0.0
91,3,25,7,0.0
91,3,25,8,0.0
91,3,25,9,0.0
91,3,25,10,0.0
91,3,25,11,0.0
91,3,25,12,0.0
91,3,25,13,0.0
91,3,25,14,0.0
91,3,25,15,0.0
91,3,25,16,0.0
91,3,25,17,0.0
91,3,25,18,0.0
91,3,25,19,0.0
91,3,25,20,0.0
91,3,25,21,0.0
91,3,25,22,0.0
91,3,25,23,0.0
91,3,25,24,0.0
91,3,25,25,0.0
91,3,25,26,0.0
91,3,25,27,0.0
91,3,25,28,0.0
91,3,25,29,0.0
91,3,25,30,0.0
91,3,25,31,0.0
91,3,25,32,0.0
91,3,25,33,0.0
91,3,25,34,0.0
91,3,25,35,0.0
91,3,25,36,0.0
91,3,25,37,0.0
91,3,25,38,0.0
91,3,25,39,0.0
91,3,25,40,0.0
91,3,25,41,0.0
91,3,25,42,0.0
91,3,25,43,0.0
91,3,25,44,0.0
91,3,25,45,0.0
91,3,25,46,0.0
91,3,25,47,0.0
91,3,25,48,0.0
91,3,25,49,0.0
91,3,25,50,0.0
91,3,25,51,0.0
91,3,25,52,0.0
91,3,25,53,0.0
91,3,25,54,0.0
91,3,25,55,0.0
91,3,25,56,0.0
91,3,25,57,0.0
91,3,25,58,0.0
91,3,25,59,0.0
91,3,25,60,0.0
91,3,25,61,0.0
91,3,25,62,0.0
91,3,25,63,0.0
91,3,25,64,0.0
91,3,25,65,0.0
91,3,25,66,0.0
91,3,25,67,0.0
91,3,25,68,0.0
91,3,25,69,0.0
91,3,25,70,0.0
91,3,25,71,0.0
91,3,25,72,0.0
91,3,25,73,0.0
91,3,25,74,0.0
91,3,25,75,0.0
91,3,25,76,0.0
91,3,25,77,0.0
91,3,25,78,0.0
91,3,25,79,0.0
91,3,25,80,0.0
91,3,25,81,0.0
91,3,25,82,0.0
91,3,25,83,0.0
91,3,25,84,0.0
91,3,25,85,0.0
91,3,25,86,0.0
91,3,25,87,0.0
91,3,25,88,0.0
91,3,25,89,0.0
91,3,25,90,0.0
91,3,25,91,0.0
91,3,26,1,1.0
91,3,26,2,0.0
91,3,26,3,0.0
91,3,26,4,0.0
91,3,26,5,0.0
91,3,26,6,0.0
91,3,26,7,0.0
91,3,26,8,0.0
91,3,26,9,0.0
91,3,26,10,0.0
91,3,26,11,0.0
91,3,26,12,0.0
91,3,26,13,0.0
91,3,26,14,0.0
91,3,26,15,0.0
91,3,26,16,0.0
91,3,26,17,0.0
91,3,26,18,0.0
91,3,26,19,0.0
91,3,26,20,0.0
91,3,26,21,0.0
91,3,26,22,0.0
91,3,26,23,0.0
91,3,26,24,0.0
91,3,26,25,0.0
91,3,26,26,0.0
91,3,26,27,0.0
91,3,26,28,0.0
91,3,26,29,0.0
91,3,26,30,0.0
91,3,26,31,0.0
91,3,26,32,0.0
91,3,26,33,0.0
91,3,26,34,0.0
91,3,26,35,0.0
91,3,26,36,0.0
91,3,26,37,0.0
91,3,26,38,0.0
91,3,26,39,0.0
91,3,26,40,0.0
91,3,26,41,0.0
91,3,26,42,0.0
91,3,26,43,0.0
91,3,26,44,0.0
91,3,26,45,0.0
91,3,26,46,0.0
91,3,26,47,0.0
91,3,26,48,0.0
91,3,26,49,0.0
91,3,26,50,0.0
91,3,26,51,0.0
91,3,26,52,0.0
91,3,26,53,0.0
91,3,26,54,0.0
91,3,26,55,0.0
91,3,26,56,0.0
91,3,26,57,0.0
91,3,26,58,0.0
91,3,26,59,0.0
91,3,26,60,0.0
91,3,26,61,0.0
91,3,26,62,0.0
91,3,26,63,0.0
91,3,26,64,0.0
91,3,26,65,0.0
91,3,26,66,0.0
91,3,26,67,0.0
91,3,26,68,0.0
91,3,26,69,0.0
91,3,26,70,0.0
91,3,26,71,0.0
91,3,26,72,0.0
91,3,26,73,0.0
91,3,26,74,0.0
91,3,26,75,0.0
91,3,26,76,0.0
91,3,26,77,0.0
91,3,26,78,0.0
91,3,26,79,0.0
91,3,26,80,0.0
91,3,26,81,0.0
91,3,26,82,0.0
91,3,26,83,0.0
91,3,26,84,0.0
91,3,26,85,0.0
91,3,26,86,0.0
91,3,26,87,0.0
91,3,26,88,0.0
91,3,26,89,0.0
91,3,26,90,0.0
91,3,26,91,0.0
91,3,27,1,1.0
91,3,27,2,0.0
91,3,27,3,0.0
91,3,27,4,0.0
91,3,27,5,0.0
91,3,27,6,0.0
91,3,27,7,0.0
91,3,27,8,0.0
91,3,27,9,0.0
91,3,27,10,0.0
91,3,27,11,0.0
91,3,27,12,0.0
91,3,27,13,0.0
91,3,27,14,0.0
91,3,27,15,0.0
91,3,27,16,0.0
91,3,27,17,0.0
91,3,27,18,0.0
91,3,27,19,0.0
91,3,27,20,0.0
91,3,27,21,0.0
91,3,27,22,0.0
91,3,27,23,0.0
91,3,27,24,0.0
91,3,27,25,0.0
91,3,27,26,0.0
91,3,27,27,0.0
91,3,27,28,0.0
91,3,27,29,0.0
91,3,27,30,0.0
91,3,27,31,0.0
91,3,27,32,0.0
91,3,27,33,0.0
91,3,27,34,0.0
91,3,27,35,0.0
91,3,27,36,0.0
91,3,27,37,0.0
91,3,27,38,0.0
91,3,27,39,0.0
91,3,27,40,0.0
91,3,27,41,0.0
91,3,27,42,0.0
91,3,27,43,0.0
91,3,27,44,0.0
91,3,27,45,0.0
91,3,27,46,0.0
91,3,27,47,0.0
91,3,27,48,0.0
91,3,27,49,0.0
91,3,27,50,0.0
91,3,27,51,0.0
91,3,27,52,0.0
91,3,27,53,0.0
91,3,27,54,0.0
91,3,27,55,0.0
91,3,27,56,0.0
91,3,27,57,0.0
91,3,27,58,0.0
91,3,27,59,0.0
91,3,27,60,0.0
91,3,27,61,0.0
91,3,27,62,0.0
91,3,27,63,0.0
91,3,27,64,0.0
91,3,27,65,0.0
91,3,27,66,0.0
91,3,27,67,0.0
91,3,27,68,0.0
91,3,27,69,0.0
91,3,27,70,0.0
91,3,27,71,0.0
91,3,27,72,0.0
91,3,27,73,0.0
91,3,27,74,0.0
91,3,27,75,0.0
91,3,27,76,0.0
91,3,27,77,0.0
91,3,27,78,0.0
91,3,27,79,0.0
91,3,27,80,0.0
91,3,27,81,0.0
91,3,27,82,0.0
91,3,27,83,0.0
91,3,27,84,0.0
91,3,27,85,0.0
91,3,27,86,0.0
91,3,27,87,0.0
91,3,27,88,0.0
91,3,27,89,0.0
91,3,27,90,0.0
91,3,27,91,0.0
91,3,28,1,1.0
91,3,28,2,0.0
91,3,28,3,0.0
91,3,28,4,0.0
91,3,28,5,0.0
91,3,28,6,0.0
91,3,28,7,0.0
91,3,28,8,0.0
91,3,28,9,0.0
91,3,28,10,0.0
91,3,28,11,0.0
91,3,28,12,0.0
91,3,28,13,0.0
91,3,28,14,0.0
91,3,28,15,0.0
91,3,28,16,0.0
91,3,28,17,0.0
91,3,28,18,0.0
91,3,28,19,0.0
91,3,28,20,0.0
91,3,28,21,0.0
91,3,28,22,0.0
91,3,28,23,0.0
91,3,28,24,0.0
91,3,28,25,0.0
91,3,28,26,0.0
91,3,28,27,0.0
91,3,28,28,0.0
91,3,28,29,0.0
91,3,28,30,0.0
91,3,28,31,0.0
91,3,28,32,0.0
91,3,28,33,0.0
91,3,28,34,0.0
91,3,28,35,0.0
91,3,28,36,0.0
91,3,28,37,0.0
91,3,28,38,0.0
91,3,28,39,0.0
91,3,28,40,0.0
91,3,28,41,0.0
91,3,28,42,0.0
91,3,28,43,0.0
91,3,28,44,0.0
91,3,28,45,0.0
91,3,28,46,0.0
91,3,28,47,0.0
91,3,28,48,0.0
91,3,28,49,0.0
91,3,28,50,0.0
91,3,28,51,0.0
91,3,28,52,0.0
91,3,28,53,0.0
91,3,28,54,0.0
91,3,28,55,0.0
91,3,28,56,0.0
91,3,28,57,0.0
91,3,28,58,0.0
91,3,28,59,0.0
91,3,28,60,0.0
91,3,28,61,0.0
91,3,28,62,0.0
91,3,28,63,0.0
91,3,28,64,0.0
91,3,28,65,0.0
91,3,28,66,0.0
91,3,28,67,0.0
91,3,28,68,0.0
91,3,28,69,0.0
91,3,28,70,0.0
91,3,28,71,0.0
91,3,28,72,0.0
91,3,28,73,0.0
91,3,28,74,0.0
91,3,28,75,0.0
91,3,28,76,0.0
91,3,28,77,0.0
91,3,28,78,0.0
91,3,28,79,0.0
91,3,28,80,0.0
91,3,28,81,0.0
91,3,28,82,0.0
91,3,28,83,0.0
91,3,28,84,0.0
91,3,28,85,0.0
91,3,28,86,0.0
91,3,28,87,0.0
91,3,28,88,0.0
91,3,28,89,0.0
91,3,28,90,0.0
91,3,28,91,0.0
91,3,29,1,1.0
91,3,29,2,0.0
91,3,29,3,0.0
91,3,29,4,0.0
91,3,29,5,0.0
91,3,29,6,0.0
91,3,29,7,0.0
91,3,29,8,0.0
91,3,29,9,0.0
91,3,29,10,0.0
91,3,29,11,0.0
91,3,29,12,0.0
91,3,29,13,0.0
91,3,29,14,0.0
91,3,29,15,0.0
91,3,29,16,0.0
91,3,29,17,0.0
91,3,29,18,0.0
91,3,29,19,0.0
91,3,29,20,0.0
91,3,29,21,0.0
91,3,29,22,0.0
91,3,29,23,0.0
91,3,29,24,0.0
91,3,29,25,0.0
91,3,29,26,0.0
91,3,29,27,0.0
91,3,29,28,0.0
91,3,29,29,0.0
91,3,29,30,0.0
91,3,29,31,0.0
91,3,29,32,0.0
91,3,29,33,0.0
91,3,29,34,0.0
91,3,29,35,0.0
91,3,29,36,0.0
91,3,29,37,0.0
91,3,29,38,0.0
91,3,29,39,0.0
91,3,29,40,0.0
91,3,29,41,0.0
91,3,29,42,0.0
91,3,29,43,0.0
91,3,29,44,0.0
91,3,29,45,0.0
91,3,29,46,0.0
91,3,29,47,0.0
91,3,29,48,0.0
91,3,29,49,0.0
91,3,29,50,0.0
91,3,29,51,0.0
91,3,29,52,0.0
91,3,29,53,0.0
91,3,29,54,0.0
91,3,29,55,0.0
91,3,29,56,0.0
91,3,29,57,0.0
91,3,29,58,0.0
91,3,29,59,0.0
91,3,29,60,0.0
91,3,29,61,0.0
91,3,29,62,0.0
91,3,29,63,0.0
91,3,29,64,0.0
91,3,29,65,0.0
91,3,29,66,0.0
91,3,29,67,0.0
91,3,29,68,0.0
91,3,29,69,0.0
91,3,29,70,0.0
91,3,29,71,0.0
91,3,29,72,0.0
91,3,29,73,0.0
91,3,29,74,0.0
91,3,29,75,0.0
91,3,29,76,0.0
91,3,29,77,0.0
91,3,29,78,0.0
91,3,29,79,0.0
91,3,29,80,0.0
91,3,29,81,0.0
91,3,29,82,0.0
91,3,29,83,0.0
91,3,29,84,0.0
91,3,29,85,0.0
91,3,29,86,0.0
91,3,29,87,0.0
91,3,29,88,0.0
91,3,29,89,0.0
91,3,29,90,0.0
91,3,29,91,0.0
91,3,30,1,1.0
91,3,30,2,0.0
91,3,30,3,0.0
91,3,30,4,0.0
91,3,30,5,0.0
91,3,30,6,0.0
91,3,30,7,0.0
91,3,30,8,0.0
91,3,30,9,0.0
91,3,30,10,0.0
91,3,30,11,0.0
91,3,30,12,0.0
91,3,30,13,0.0
91,3,30,14,0.0
91,3,30,15,0.0
91,3,30,16,0.0
91,3,30,17,0.0
91,3,30,18,0.0
91,3,30,19,0.0
91,3,30,20,0.0
91,3,30,21,0.0
91,3,30,22,0.0
91,3,30,23,0.0
91,3,30,24,0.0
91,3,30,25,0.0
91,3,30,26,0.0
91,3,30,27,0.0
91,3,30,28,0.0
91,3,30,29,0.0
91,3,30,30,0.0
91,3,30,31,0.0
91,3,30,32,0.0
91,3,30,33,0.0
91,3,30,34,0.0
91,3,30,35,0.0
91,3,30,36,0.0
91,3,30,37,0.0
91,3,30,38,0.0
91,3,30,39,0.0
91,3,30,40,0.0
91,3,30,41,0.0
91,3,30,42,0.0
91,3,30,43,0.0
91,3,30,44,0.0
91,3,30,45,0.0
91,3,30,46,0.0
91,3,30,47,0.0
91,3,30,48,0.0
91,3,30,49,0.0
91,3,30,50,0.0
91,3,30,51,0.0
91,3,30,52,0.0
91,3,30,53,0.0
91,3,30,54,0.0
91,3,30,55,0.0
91,3,30,56,0.0
91,3,30,57,0.0
91,3,30,58,0.0
91,3,30,59,0.0
91,3,30,60,0.0
91,3,30,61,0.0
91,3,30,62,0.0
91,3,30,63,0.0
91,3,30,64,0.0
91,3,30,65,0.0
91,3,30,66,0.0
91,3,30,67,0.0
91,3,30,68,0.0
91,3,30,69,0.0
91,3,30,70,0.0
91,3,30,71,0.0
91,3,30,72,0.0
91,3,30,73,0.0
91,3,30,74,0.0
91,3,30,75,0.0
91,3,30,76,0.0
91,3,30,77,0.0
91,3,30,78,0.0
91,3,30,79,0.0
91,3,30,80,0.0
91,3,30,81,0.0
91,3,30,82,0.0
91,3,30,83,0.0
91,3,30,84,0.0
91,3,30,85,0.0
91,3,30,86,0.0
91,3,30,87,0.0
91,3,30,88,0.0
91,3,30,89,0.0
91,3,30,90,0.0
91,3,30,91,0.0
91,3,31,1,1.0
91,3,31,2,0.0
91,3,31,3,0.0
91,3,31,4,0.0
91,3,31,5,0.0
91,3,31,6,0.0
91,3,31,7,0.0
91,3,31,8,0.0
91,3,31,9,0.0
91,3,31,10,0.0
91,3,31,11,0.0
91,3,31,12,0.0
91,3,31,13,0.0
91,3,31,14,0.0
91,3,31,15,0.0
91,3,31,16,0.0
91,3,31,17,0.0
91,3,31,18,0.0
91,3,31,19,0.0
91,3,31,20,0.0
91,3,31,21,0.0
91,3,31,22,0.0
91,3,31,23,0.0
91,3,31,24,0.0
91,3,31,25,0.0
91,3,31,26,0.0
91,3,31,27,0.0
91,3,31,28,0.0
91,3,31,29,0.0
91,3,31,30,0.0
91,3,31,31,0.0
91,3,31,32,0.0
91,3,31,33,0.0
91,3,31,34,0.0
91,3,31,35,0.0
91,3,31,36,0.0
91,3,31,37,0.0
91,3,31,38,0.0
91,3,31,39,0.0
91,3,31,40,0.0
91,3,31,41,0.0
91,3,31,42,0.0
91,3,31,43,0.0
91,3,31,44,0.0
91,3,31,45,0.0
91,3,31,46,0.0
91,3,31,47,0.0
91,3,31,48,0.0
91,3,31,49,0.0
91,3,31,50,0.0
91,3,31,51,0.0
91,3,31,52,0.0
91,3,31,53,0.0
91,3,31,54,0.0
91,3,31,55,0.0
91,3,31,56,0.0
91,3,31,57,0.0
91,3,31,58,0.0
91,3,31,59,0.0
91,3,31,60,0.0
91,3,31,61,0.0
91,3,31,62,0.0
91,3,31,63,0.0
91,3,31,64,0.0
91,3,31,65,0.0
91,3,31,66,0.0
91,3,31,67,0.0
91,3,31,68,0.0
91,3,31,69,0.0
91,3,31,70,0.0
91,3,31,71,0.0
91,3,31,72,0.0
91,3,31,73,0.0
91,3,31,74,0.0
91,3,31,75,0.0
91,3,31,76,0.0
91,3,31,77,0.0
91,3,31,78,0.0
91,3,31,79,0.0
91,3,31,80,0.0
91,3,31,81,0.0
91,3,31,82,0.0
91,3,31,83,0.0
91,3,31,84,0.0
91,3,31,85,0.0
91,3,31,86,0.0
91,3,31,87,0.0
91,3,31,88,0.0
91,3,31,89,0.0
91,3,31,90,0.0
91,3,31,91,0.0
91,3,32,1,1.0
91,3,32,2,0.0
91,3,32,3,0.0
91,3,32,4,0.0
91,3,32,5,0.0
91,3,32,6,0.0
91,3,32,7,0.0
91,3,32,8,0.0
91,3,32,9,0.0
91,3,32,10,0.0
91,3,32,11,0.0
91,3,32,12,0.0
91,3,32,13,0.0
91,3,32,14,0.0
91,3,32,15,0.0
91,3,32,16,0.0
91,3,32,17,0.0
91,3,32,18,0.0
91,3,32,19,0.0
91,3,32,20,0.0
91,3,32,21,0.0
91,3,32,22,0.0
91,3,32,23,0.0
91,3,32,24,0.0
91,3,32,25,0.0
91,3,32,26,0.0
91,3,32,27,0.0
91,3,32,28,0.0
91,3,32,29,0.0
91,3,32,30,0.0
91,3,32,31,0.0
91,3,32,32,0.0
91,3,32,33,0.0
91,3,32,34,0.0
91,3,32,35,0.0
91,3,32,36,0.0
91,3,32,37,0.0
91,3,32,38,0.0
91,3,32,39,0.0
91,3,32,40,0.0
91,3,32,41,0.0
91,3,32,42,0.0
91,3,32,43,0.0
91,3,32,44,0.0
91,3,32,45,0.0
91,3,32,46,0.0
91,3,32,47,0.0
91,3,32,48,0.0
91,3,32,49,0.0
91,3,32,50,0.0
91,3,32,51,0.0
91,3,32,52,0.0
91,3,32,53,0.0
91,3,32,54,0.0
91,3,32,55,0.0
91,3,32,56,0.0
91,3,32,57,0.0
91,3,32,58,0.0
91,3,32,59,0.0
91,3,32,60,0.0
91,3,32,61,0.0
91,3,32,62,0.0
91,3,32,63,0.0
91,3,32,64,0.0
91,3,32,65,0.0
91,3,32,66,0.0
91,3,32,67,0.0
91,3,32,68,0.0
91,3,32,69,0.0
91,3,32,70,0.0
91,3,32,71,0.0
91,3,32,72,0.0
91,3,32,73,0.0
91,3,32,74,0.0
91,3,32,75,0.0
91,3,32,76,0.0
91,3,32,77,0.0
91,3,32,78,0.0
91,3,32,79,0.0
91,3,32,80,0.0
91,3,32,81,0.0
91,3,32,82,0.0
91,3,32,83,0.0
91,3,32,84,0.0
91,3,32,85,0.0
91,3,32,86,0.0
91,3,32,87,0.0
91,3,32,88,0.0
91,3,32,89,0.0
91,3,32,90,0.0
91,3,32,91,0.0
91,3,33,1,1.0
91,3,33,2,0.0
91,3,33,3,0.0
91,3,33,4,0.0
91,3,33,5,0.0
91,3,33,6,0.0
91,3,33,7,0.0
91,3,33,8,0.0
91,3,33,9,0.0
91,3,33,10,0.0
91,3,33,11,0.0
91,3,33,12,0.0
91,3,33,13,0.0
91,3,33,14,0.0
91,3,33,15,0.0
91,3,33,16,0.0
91,3,33,17,0.0
91,3,33,18,0.0
91,3,33,19,0.0
91,3,33,20,0.0
91,3,33,21,0.0
91,3,33,22,0.0
91,3,33,23,0.0
91,3,33,24,0.0
91,3,33,25,0.0
91,3,33,26,0.0
91,3,33,27,0.0
91,3,33,28,0.0
91,3,33,29,0.0
91,3,33,30,0.0
91,3,33,31,0.0
91,3,33,32,0.0
91,3,33,33,0.0
91,3,33,34,0.0
91,3,33,35,0.0
91,3,33,36,0.0
91,3,33,37,0.0
91,3,33,38,0.0
91,3,33,39,0.0
91,3,33,40,0.0
91,3,33,41,0.0
91,3,33,42,0.0
91,3,33,43,0.0
91,3,33,44,0.0
91,3,33,45,0.0
91,3,33,46,0.0
91,3,33,47,0.0
91,3,33,48,0.0
91,3,33,49,0.0
91,3,33,50,0.0
91,3,33,51,0.0
91,3,33,52,0.0
91,3,33,53,0.0
91,3,33,54,0.0
91,3,33,55,0.0
91,3,33,56,0.0
91,3,33,57,0.0
91,3,33,58,0.0
91,3,33,59,0.0
91,3,33,60,0.0
91,3,33,61,0.0
91,3,33,62,0.0
91,3,33,63,0.0
91,3,33,64,0.0
91,3,33,65,0.0
91,3,33,66,0.0
91,3,33,67,0.0
91,3,33,68,0.0
91,3,33,69,0.0
91,3,33,70,0.0
91,3,33,71,0.0
91,3,33,72,0.0
91,3,33,73,0.0
91,3,33,74,0.0
91,3,33,75,0.0
91,3,33,76,0.0
91,3,33,77,0.0
91,3,33,78,0.0
91,3,33,79,0.0
91,3,33,80,0.0
91,3,33,81,0.0
91,3,33,82,0.0
91,3,33,83,0.0
91,3,33,84,0.0
91,3,33,85,0.0
91,3,33,86,0.0
91,3,33,87,0.0
91,3,33,88,0.0
91,3,33,89,0.0
91,3,33,90,0.0
91,3,33,91,0.0
91,3,34,1,1.0
91,3,34,2,0.0
91,3,34,3,0.0
91,3,34,4,0.0
91,3,34,5,0.0
91,3,34,6,0.0
91,3,34,7,0.0
91,3,34,8,0.0
91,3,34,9,0.0
91,3,34,10,0.0
91,3,34,11,0.0
91,3,34,12,0.0
91,3,34,13,0.0
91,3,34,14,0.0
91,3,34,15,0.0
91,3,34,16,0.0
91,3,34,17,0.0
91,3,34,18,0.0
91,3,34,19,0.0
91,3,34,20,0.0
91,3,34,21,0.0
91,3,34,22,0.0
91,3,34,23,0.0
91,3,34,24,0.0
91,3,34,25,0.0
91,3,34,26,0.0
91,3,34,27,0.0
91,3,34,28,0.0
91,3,34,29,0.0
91,3,34,30,0.0
91,3,34,31,0.0
91,3,34,32,0.0
91,3,34,33,0.0
91,3,34,34,0.0
91,3,34,35,0.0
91,3,34,36,0.0
91,3,34,37,0.0
91,3,34,38,0.0
91,3,34,39,0.0
91,3,34,40,0.0
91,3,34,41,0.0
91,3,34,42,0.0
91,3,34,43,0.0
91,3,34,44,0.0
91,3,34,45,0.0
91,3,34,46,0.0
91,3,34,47,0.0
91,3,34,48,0.0
91,3,34,49,0.0
91,3,34,50,0.0
91,3,34,51,0.0
91,3,34,52,0.0
91,3,34,53,0.0
91,3,34,54,0.0
91,3,34,55,0.0
91,3,34,56,0.0
91,3,34,57,0.0
91,3,34,58,0.0
91,3,34,59,0.0
91,3,34,60,0.0
91,3,34,61,0.0
91,3,34,62,0.0
91,3,34,63,0.0
91,3,34,64,0.0
91,3,34,65,0.0
91,3,34,66,0.0
91,3,34,67,0.0
91,3,34,68,0.0
91,3,34,69,0.0
91,3,34,70,0.0
91,3,34,71,0.0
91,3,34,72,0.0
91,3,34,73,0.0
91,3,34,74,0.0
91,3,34,75,0.0
91,3,34,76,0.0
91,3,34,77,0.0
91,3,34,78,0.0
91,3,34,79,0.0
91,3,34,80,0.0
91,3,34,81,0.0
91,3,34,82,0.0
91,3,34,83,0.0
91,3,34,84,0.0
91,3,34,85,0.0
91,3,34,86,0.0
91,3,34,87,0.0
91,3,34,88,0.0
91,3,34,89,0.0
91,3,34,90,0.0
91,3,34,91,0.0
91,3,35,1,1.0
91,3,35,2,0.0
91,3,35,3,0.0
91,3,35,4,0.0
91,3,35,5,0.0
91,3,35,6,0.0
91,3,35,7,0.0
91,3,35,8,0.0
91,3,35,9,0.0
91,3,35,10,0.0
91,3,35,11,0.0
91,3,35,12,0.0
91,3,35,13,0.0
91,3,35,14,0.0
91,3,35,15,0.0
91,3,35,16,0.0
91,3,35,17,0.0
91,3,35,18,0.0
91,3,35,19,0.0
91,3,35,20,0.0
91,3,35,21,0.0
91,3,35,22,0.0
91,3,35,23,0.0
91,3,35,24,0.0
91,3,35,25,0.0
91,3,35,26,0.0
91,3,35,27,0.0
91,3,35,28,0.0
91,3,35,29,0.0
91,3,35,30,0.0
91,3,35,31,0.0
91,3,35,32,0.0
91,3,35,33,0.0
91,3,35,34,0.0
91,3,35,35,0.0
91,3,35,36,0.0
91,3,35,37,0.0
91,3,35,38,0.0
91,3,35,39,0.0
91,3,35,40,0.0
91,3,35,41,0.0
91,3,35,42,0.0
91,3,35,43,0.0
91,3,35,44,0.0
91,3,35,45,0.0
91,3,35,46,0.0
91,3,35,47,0.0
91,3,35,48,0.0
91,3,35,49,0.0
91,3,35,50,0.0
91,3,35,51,0.0
91,3,35,52,0.0
91,3,35,53,0.0
91,3,35,54,0.0
91,3,35,55,0.0
91,3,35,56,0.0
91,3,35,57,0.0
91,3,35,58,0.0
91,3,35,59,0.0
91,3,35,60,0.0
91,3,35,61,0.0
91,3,35,62,0.0
91,3,35,63,0.0
91,3,35,64,0.0
91,3,35,65,0.0
91,3,35,66,0.0
91,3,35,67,0.0
91,3,35,68,0.0
91,3,35,69,0.0
91,3,35,70,0.0
91,3,35,71,0.0
91,3,35,72,0.0
91,3,35,73,0.0
91,3,35,74,0.0
91,3,35,75,0.0
91,3,35,76,0.0
91,3,35,77,0.0
91,3,35,78,0.0
91,3,35,79,0.0
91,3,35,80,0.0
91,3,35,81,0.0
91,3,35,82,0.0
91,3,35,83,0.0
91,3,35,84,0.0
91,3,35,85,0.0
91,3,35,86,0.0
91,3,35,87,0.0
91,3,35,88,0.0
91,3,35,89,0.0
91,3,35,90,0.0
91,3,35,91,0.0
91,3,36,1,1.0
91,3,36,2,0.0
91,3,36,3,0.0
91,3,36,4,0.0
91,3,36,5,0.0
91,3,36,6,0.0
91,3,36,7,0.0
91,3,36,8,0.0
91,3,36,9,0.0
91,3,36,10,0.0
91,3,36,11,0.0
91,3,36,12,0.0
91,3,36,13,0.0
91,3,36,14,0.0
91,3,36,15,0.0
91,3,36,16,0.0
91,3,36,17,0.0
91,3,36,18,0.0
91,3,36,19,0.0
91,3,36,20,0.0
91,3,36,21,0.0
91,3,36,22,0.0
91,3,36,23,0.0
91,3,36,24,0.0
91,3,36,25,0.0
91,3,36,26,0.0
91,3,36,27,0.0
91,3,36,28,0.0
91,3,36,29,0.0
91,3,36,30,0.0
91,3,36,31,0.0
91,3,36,32,0.0
91,3,36,33,0.0
91,3,36,34,0.0
91,3,36,35,0.0
91,3,36,36,0.0
91,3,36,37,0.0
91,3,36,38,0.0
91,3,36,39,0.0
91,3,36,40,0.0
91,3,36,41,0.0
91,3,36,42,0.0
91,3,36,43,0.0
91,3,36,44,0.0
91,3,36,45,0.0
91,3,36,46,0.0
91,3,36,47,0.0
91,3,36,48,0.0
91,3,36,49,0.0
91,3,36,50,0.0
91,3,36,51,0.0
91,3,36,52,0.0
91,3,36,53,0.0
91,3,36,54,0.0
91,3,36,55,0.0
91,3,36,56,0.0
91,3,36,57,0.0
91,3,36,58,0.0
91,3,36,59,0.0
91,3,36,60,0.0
91,3,36,61,0.0
91,3,36,62,0.0
91,3,36,63,0.0
91,3,36,64,0.0
91,3,36,65,0.0
91,3,36,66,0.0
91,3,36,67,0.0
91,3,36,68,0.0
91,3,36,69,0.0
91,3,36,70,0.0
91,3,36,71,0.0
91,3,36,72,0.0
91,3,36,73,0.0
91,3,36,74,0.0
91,3,36,75,0.0
91,3,36,76,0.0
91,3,36,77,0.0
91,3,36,78,0.0
91,3,36,79,0.0
91,3,36,80,0.0
91,3,36,81,0.0
91,3,36,82,0.0
91,3,36,83,0.0
91,3,36,84,0.0
91,3,36,85,0.0
91,3,36,86,0.0
91,3,36,87,0.0
91,3,36,88,0.0
91,3,36,89,0.0
91,3,36,90,0.0
91,3,36,91,0.0
91,3,37,1,1.0
91,3,37,2,0.0
91,3,37,3,0.0
91,3,37,4,0.0
91,3,37,5,0.0
91,3,37,6,0.0
91,3,37,7,0.0
91,3,37,8,0.0
91,3,37,9,0.0
91,3,37,10,0.0
91,3,37,11,0.0
91,3,37,12,0.0
91,3,37,13,0.0
91,3,37,14,0.0
91,3,37,15,0.0
91,3,37,16,0.0
91,3,37,17,0.0
91,3,37,18,0.0
91,3,37,19,0.0
91,3,37,20,0.0
91,3,37,21,0.0
91,3,37,22,0.0
91,3,37,23,0.0
91,3,37,24,0.0
91,3,37,25,0.0
91,3,37,26,0.0
91,3,37,27,0.0
91,3,37,28,0.0
91,3,37,29,0.0
91,3,37,30,0.0
91,3,37,31,0.0
91,3,37,32,0.0
91,3,37,33,0.0
91,3,37,34,0.0
91,3,37,35,0.0
91,3,37,36,0.0
91,3,37,37,0.0
91,3,37,38,0.0
91,3,37,39,0.0
91,3,37,40,0.0
91,3,37,41,0.0
91,3,37,42,0.0
91,3,37,43,0.0
91,3,37,44,0.0
91,3,37,45,0.0
91,3,37,46,0.0
91,3,37,47,0.0
91,3,37,48,0.0
91,3,37,49,0.0
91,3,37,50,0.0
91,3,37,51,0.0
91,3,37,52,0.0
91,3,37,53,0.0
91,3,37,54,0.0
91,3,37,55,0.0
91,3,37,56,0.0
91,3,37,57,0.0
91,3,37,58,0.0
91,3,37,59,0.0
91,3,37,60,0.0
91,3,37,61,0.0
91,3,37,62,0.0
91,3,37,63,0.0
91,3,37,64,0.0
91,3,37,65,0.0
91,3,37,66,0.0
91,3,37,67,0.0
91,3,37,68,0.0
91,3,37,69,0.0
91,3,37,70,0.0
91,3,37,71,0.0
91,3,37,72,0.0
91,3,37,73,0.0
91,3,37,74,0.0
91,3,37,75,0.0
91,3,37,76,0.0
91,3,37,77,0.0
91,3,37,78,0.0
91,3,37,79,0.0
91,3,37,80,0.0
91,3,37,81,0.0
91,3,37,82,0.0
91,3,37,83,0.0
91,3,37,84,0.0
91,3,37,85,0.0
91,3,37,86,0.0
91,3,37,87,0.0
91,3,37,88,0.0
91,3,37,89,0.0
91,3,37,90,0.0
91,3,37,91,0.0
91,3,38,1,1.0
91,3,38,2,0.0
91,3,38,3,0.0
91,3,38,4,0.0
91,3,38,5,0.0
91,3,38,6,0.0
91,3,38,7,0.0
91,3,38,8,0.0
91,3,38,9,0.0
91,3,38,10,0.0
91,3,38,11,0.0
91,3,38,12,0.0
91,3,38,13,0.0
91,3,38,14,0.0
91,3,38,15,0.0
91,3,38,16,0.0
91,3,38,17,0.0
91,3,38,18,0.0
91,3,38,19,0.0
91,3,38,20,0.0
91,3,38,21,0.0
91,3,38,22,0.0
91,3,38,23,0.0
91,3,38,24,0.0
91,3,38,25,0.0
91,3,38,26,0.0
91,3,38,27,0.0
91,3,38,28,0.0
91,3,38,29,0.0
91,3,38,30,0.0
91,3,38,31,0.0
91,3,38,32,0.0
91,3,38,33,0.0
91,3,38,34,0.0
91,3,38,35,0.0
91,3,38,36,0.0
91,3,38,37,0.0
91,3,38,38,0.0
91,3,38,39,0.0
91,3,38,40,0.0
91,3,38,41,0.0
91,3,38,42,0.0
91,3,38,43,0.0
91,3,38,44,0.0
91,3,38,45,0.0
91,3,38,46,0.0
91,3,38,47,0.0
91,3,38,48,0.0
91,3,38,49,0.0
91,3,38,50,0.0
91,3,38,51,0.0
91,3,38,52,0.0
91,3,38,53,0.0
91,3,38,54,0.0
91,3,38,55,0.0
91,3,38,56,0.0
91,3,38,57,0.0
91,3,38,58,0.0
91,3,38,59,0.0
91,3,38,60,0.0
91,3,38,61,0.0
91,3,38,62,0.0
91,3,38,63,0.0
91,3,38,64,0.0
91,3,38,65,0.0
91,3,38,66,0.0
91,3,38,67,0.0
91,3,38,68,0.0
91,3,38,69,0.0
91,3,38,70,0.0
91,3,38,71,0.0
91,3,38,72,0.0
91,3,38,73,0.0
91,3,38,74,0.0
91,3,38,75,0.0
91,3,38,76,0.0
91,3,38,77,0.0
91,3,38,78,0.0
91,3,38,79,0.0
91,3,38,80,0.0
91,3,38,81,0.0
91,3,38,82,0.0
91,3,38,83,0.0
91,3,38,84,0.0
91,3,38,85,0.0
91,3,38,86,0.0
91,3,38,87,0.0
91,3,38,88,0.0
91,3,38,89,0.0
91,3,38,90,0.0
91,3,38,91,0.0
91,3,39,1,1.0
91,3,39,2,0.0
91,3,39,3,0.0
91,3,39,4,0.0
91,3,39,5,0.0
91,3,39,6,0.0
91,3,39,7,0.0
91,3,39,8,0.0
91,3,39,9,0.0
91,3,39,10,0.0
91,3,39,11,0.0
91,3,39,12,0.0
91,3,39,13,0.0
91,3,39,14,0.0
91,3,39,15,0.0
91,3,39,16,0.0
91,3,39,17,0.0
91,3,39,18,0.0
91,3,39,19,0.0
91,3,39,20,0.0
91,3,39,21,0.0
91,3,39,22,0.0
91,3,39,23,0.0
91,3,39,24,0.0
91,3,39,25,0.0
91,3,39,26,0.0
91,3,39,27,0.0
91,3,39,28,0.0
91,3,39,29,0.0
91,3,39,30,0.0
91,3,39,31,0.0
91,3,39,32,0.0
91,3,39,33,0.0
91,3,39,34,0.0
91,3,39,35,0.0
91,3,39,36,0.0
91,3,39,37,0.0
91,3,39,38,0.0
91,3,39,39,0.0
91,3,39,40,0.0
91,3,39,41,0.0
91,3,39,42,0.0
91,3,39,43,0.0
91,3,39,44,0.0
91,3,39,45,0.0
91,3,39,46,0.0
91,3,39,47,0.0
91,3,39,48,0.0
91,3,39,49,0.0
91,3,39,50,0.0
91,3,39,51,0.0
91,3,39,52,0.0
91,3,39,53,0.0
91,3,39,54,0.0
91,3,39,55,0.0
91,3,39,56,0.0
91,3,39,57,0.0
91,3,39,58,0.0
91,3,39,59,0.0
91,3,39,60,0.0
91,3,39,61,0.0
91,3,39,62,0.0
91,3,39,63,0.0
91,3,39,64,0.0
91,3,39,65,0.0
91,3,39,66,0.0
91,3,39,67,0.0
91,3,39,68,0.0
91,3,39,69,0.0
91,3,39,70,0.0
91,3,39,71,0.0
91,3,39,72,0.0
91,3,39,73,0.0
91,3,39,74,0.0
91,3,39,75,0.0
91,3,39,76,0.0
91,3,39,77,0.0
91,3,39,78,0.0
91,3,39,79,0.0
91,3,39,80,0.0
91,3,39,81,0.0
91,3,39,82,0.0
91,3,39,83,0.0
91,3,39,84,0.0
91,3,39,85,0.0
91,3,39,86,0.0
91,3,39,87,0.0
91,3,39,88,0.0
91,3,39,89,0.0
91,3,39,90,0.0
91,3,39,91,0.0
91,3,40,1,1.0
91,3,40,2,0.0
91,3,40,3,0.0
91,3,40,4,0.0
91,3,40,5,0.0
91,3,40,6,0.0
91,3,40,7,0.0
91,3,40,8,0.0
91,3,40,9,0.0
91,3,40,10,0.0
91,3,40,11,0.0
91,3,40,12,0.0
91,3,40,13,0.0
91,3,40,14,0.0
91,3,40,15,0.0
91,3,40,16,0.0
91,3,40,17,0.0
91,3,40,18,0.0
91,3,40,19,0.0
91,3,40,20,0.0
91,3,40,21,0.0
91,3,40,22,0.0
91,3,40,23,0.0
91,3,40,24,0.0
91,3,40,25,0.0
91,3,40,26,0.0
91,3,40,27,0.0
91,3,40,28,0.0
91,3,40,29,0.0
91,3,40,30,0.0
91,3,40,31,0.0
91,3,40,32,0.0
91,3,40,33,0.0
91,3,40,34,0.0
91,3,40,35,0.0
91,3,40,36,0.0
91,3,40,37,0.0
91,3,40,38,0.0
91,3,40,39,0.0
91,3,40,40,0.0
91,3,40,41,0.0
91,3,40,42,0.0
91,3,40,43,0.0
91,3,40,44,0.0
91,3,40,45,0.0
91,3,40,46,0.0
91,3,40,47,0.0
91,3,40,48,0.0
91,3,40,49,0.0
91,3,40,50,0.0
91,3,40,51,0.0
91,3,40,52,0.0
91,3,40,53,0.0
91,3,40,54,0.0
91,3,40,55,0.0
91,3,40,56,0.0
91,3,40,57,0.0
91,3,40,58,0.0
91,3,40,59,0.0
91,3,40,60,0.0
91,3,40,61,0.0
91,3,40,62,0.0
91,3,40,63,0.0
91,3,40,64,0.0
91,3,40,65,0.0
91,3,40,66,0.0
91,3,40,67,0.0
91,3,40,68,0.0
91,3,40,69,0.0
91,3,40,70,0.0
91,3,40,71,0.0
91,3,40,72,0.0
91,3,40,73,0.0
91,3,40,74,0.0
91,3,40,75,0.0
91,3,40,76,0.0
91,3,40,77,0.0
91,3,40,78,0.0
91,3,40,79,0.0
91,3,40,80,0.0
91,3,40,81,0.0
91,3,40,82,0.0
91,3,40,83,0.0
91,3,40,84,0.0
91,3,40,85,0.0
91,3,40,86,0.0
91,3,40,87,0.0
91,3,40,88,0.0
91,3,40,89,0.0
91,3,40,90,0.0
91,3,40,91,0.0
91,3,41,1,1.0
91,3,41,2,0.0
91,3,41,3,0.0
91,3,41,4,0.0
91,3,41,5,0.0
91,3,41,6,0.0
91,3,41,7,0.0
91,3,41,8,0.0
91,3,41,9,0.0
91,3,41,10,0.0
91,3,41,11,0.0
91,3,41,12,0.0
91,3,41,13,0.0
91,3,41,14,0.0
91,3,41,15,0.0
91,3,41,16,0.0
91,3,41,17,0.0
91,3,41,18,0.0
91,3,41,19,0.0
91,3,41,20,0.0
91,3,41,21,0.0
91,3,41,22,0.0
91,3,41,23,0.0
91,3,41,24,0.0
91,3,41,25,0.0
91,3,41,26,0.0
91,3,41,27,0.0
91,3,41,28,0.0
91,3,41,29,0.0
91,3,41,30,0.0
91,3,41,31,0.0
91,3,41,32,0.0
91,3,41,33,0.0
91,3,41,34,0.0
91,3,41,35,0.0
91,3,41,36,0.0
91,3,41,37,0.0
91,3,41,38,0.0
91,3,41,39,0.0
91,3,41,40,0.0
91,3,41,41,0.0
91,3,41,42,0.0
91,3,41,43,0.0
91,3,41,44,0.0
91,3,41,45,0.0
91,3,41,46,0.0
91,3,41,47,0.0
91,3,41,48,0.0
91,3,41,49,0.0
91,3,41,50,0.0
91,3,41,51,0.0
91,3,41,52,0.0
91,3,41,53,0.0
91,3,41,54,0.0
91,3,41,55,0.0
91,3,41,56,0.0
91,3,41,57,0.0
91,3,41,58,0.0
91,3,41,59,0.0
91,3,41,60,0.0
91,3,41,61,0.0
91,3,41,62,0.0
91,3,41,63,0.0
91,3,41,64,0.0
91,3,41,65,0.0
91,3,41,66,0.0
91,3,41,67,0.0
91,3,41,68,0.0
91,3,41,69,0.0
91,3,41,70,0.0
91,3,41,71,0.0
91,3,41,72,0.0
91,3,41,73,0.0
91,3,41,74,0.0
91,3,41,75,0.0
91,3,41,76,0.0
91,3,41,77,0.0
91,3,41,78,0.0
91,3,41,79,0.0
91,3,41,80,0.0
91,3,41,81,0.0
91,3,41,82,0.0
91,3,41,83,0.0
91,3,41,84,0.0
91,3,41,85,0.0
91,3,41,86,0.0
91,3,41,87,0.0
91,3,41,88,0.0
91,3,41,89,0.0
91,3,41,90,0.0
91,3,41,91,0.0
91,3,42,1,1.0
91,3,42,2,0.0
91,3,42,3,0.0
91,3,42,4,0.0
91,3,42,5,0.0
91,3,42,6,0.0
91,3,42,7,0.0
91,3,42,8,0.0
91,3,42,9,0.0
91,3,42,10,0.0
91,3,42,11,0.0
91,3,42,12,0.0
91,3,42,13,0.0
91,3,42,14,0.0
91,3,42,15,0.0
91,3,42,16,0.0
91,3,42,17,0.0
91,3,42,18,0.0
91,3,42,19,0.0
91,3,42,20,0.0
91,3,42,21,0.0
91,3,42,22,0.0
91,3,42,23,0.0
91,3,42,24,0.0
91,3,42,25,0.0
91,3,42,26,0.0
91,3,42,27,0.0
91,3,42,28,0.0
91,3,42,29,0.0
91,3,42,30,0.0
91,3,42,31,0.0
91,3,42,32,0.0
91,3,42,33,0.0
91,3,42,34,0.0
91,3,42,35,0.0
91,3,42,36,0.0
91,3,42,37,0.0
91,3,42,38,0.0
91,3,42,39,0.0
91,3,42,40,0.0
91,3,42,41,0.0
91,3,42,42,0.0
91,3,42,43,0.0
91,3,42,44,0.0
91,3,42,45,0.0
91,3,42,46,0.0
91,3,42,47,0.0
91,3,42,48,0.0
91,3,42,49,0.0
91,3,42,50,0.0
91,3,42,51,0.0
91,3,42,52,0.0
91,3,42,53,0.0
91,3,42,54,0.0
91,3,42,55,0.0
91,3,42,56,0.0
91,3,42,57,0.0
91,3,42,58,0.0
91,3,42,59,0.0
91,3,42,60,0.0
91,3,42,61,0.0
91,3,42,62,0.0
91,3,42,63,0.0
91,3,42,64,0.0
91,3,42,65,0.0
91,3,42,66,0.0
91,3,42,67,0.0
91,3,42,68,0.0
91,3,42,69,0.0
91,3,42,70,0.0
91,3,42,71,0.0
91,3,42,72,0.0
91,3,42,73,0.0
91,3,42,74,0.0
91,3,42,75,0.0
91,3,42,76,0.0
91,3,42,77,0.0
91,3,42,78,0.0
91,3,42,79,0.0
91,3,42,80,0.0
91,3,42,81,0.0
91,3,42,82,0.0
91,3,42,83,0.0
91,3,42,84,0.0
91,3,42,85,0.0
91,3,42,86,0.0
91,3,42,87,0.0
91,3,42,88,0.0
91,3,42,89,0.0
91,3,42,90,0.0
91,3,42,91,0.0
91,3,43,1,1.0
91,3,43,2,0.0
91,3,43,3,0.0
91,3,43,4,0.0
91,3,43,5,0.0
91,3,43,6,0.0
91,3,43,7,0.0
91,3,43,8,0.0
91,3,43,9,0.0
91,3,43,10,0.0
91,3,43,11,0.0
91,3,43,12,0.0
91,3,43,13,0.0
91,3,43,14,0.0
91,3,43,15,0.0
91,3,43,16,0.0
91,3,43,17,0.0
91,3,43,18,0.0
91,3,43,19,0.0
91,3,43,20,0.0
91,3,43,21,0.0
91,3,43,22,0.0
91,3,43,23,0.0
91,3,43,24,0.0
91,3,43,25,0.0
91,3,43,26,0.0
91,3,43,27,0.0
91,3,43,28,0.0
91,3,43,29,0.0
91,3,43,30,0.0
91,3,43,31,0.0
91,3,43,32,0.0
91,3,43,33,0.0
91,3,43,34,0.0
91,3,43,35,0.0
91,3,43,36,0.0
91,3,43,37,0.0
91,3,43,38,0.0
91,3,43,39,0.0
91,3,43,40,0.0
91,3,43,41,0.0
91,3,43,42,0.0
91,3,43,43,0.0
91,3,43,44,0.0
91,3,43,45,0.0
91,3,43,46,0.0
91,3,43,47,0.0
91,3,43,48,0.0
91,3,43,49,0.0
91,3,43,50,0.0
91,3,43,51,0.0
91,3,43,52,0.0
91,3,43,53,0.0
91,3,43,54,0.0
91,3,43,55,0.0
91,3,43,56,0.0
91,3,43,57,0.0
91,3,43,58,0.0
91,3,43,59,0.0
91,3,43,60,0.0
91,3,43,61,0.0
91,3,43,62,0.0
91,3,43,63,0.0
91,3,43,64,0.0
91,3,43,65,0.0
91,3,43,66,0.0
91,3,43,67,0.0
91,3,43,68,0.0
91,3,43,69,0.0
91,3,43,70,0.0
91,3,43,71,0.0
91,3,43,72,0.0
91,3,43,73,0.0
91,3,43,74,0.0
91,3,43,75,0.0
91,3,43,76,0.0
91,3,43,77,0.0
91,3,43,78,0.0
91,3,43,79,0.0
91,3,43,80,0.0
91,3,43,81,0.0
91,3,43,82,0.0
91,3,43,83,0.0
91,3,43,84,0.0
91,3,43,85,0.0
91,3,43,86,0.0
91,3,43,87,0.0
91,3,43,88,0.0
91,3,43,89,0.0
91,3,43,90,0.0
91,3,43,91,0.0
91,3,44,1,1.0
91,3,44,2,0.0
91,3,44,3,0.0
91,3,44,4,0.0
91,3,44,5,0.0
91,3,44,6,0.0
91,3,44,7,0.0
91,3,44,8,0.0
91,3,44,9,0.0
91,3,44,10,0.0
91,3,44,11,0.0
91,3,44,12,0.0
91,3,44,13,0.0
91,3,44,14,0.0
91,3,44,15,0.0
91,3,44,16,0.0
91,3,44,17,0.0
91,3,44,18,0.0
91,3,44,19,0.0
91,3,44,20,0.0
91,3,44,21,0.0
91,3,44,22,0.0
91,3,44,23,0.0
91,3,44,24,0.0
91,3,44,25,0.0
91,3,44,26,0.0
91,3,44,27,0.0
91,3,44,28,0.0
91,3,44,29,0.0
91,3,44,30,0.0
91,3,44,31,0.0
91,3,44,32,0.0
91,3,44,33,0.0
91,3,44,34,0.0
91,3,44,35,0.0
91,3,44,36,0.0
91,3,44,37,0.0
91,3,44,38,0.0
91,3,44,39,0.0
91,3,44,40,0.0
91,3,44,41,0.0
91,3,44,42,0.0
91,3,44,43,0.0
91,3,44,44,0.0
91,3,44,45,0.0
91,3,44,46,0.0
91,3,44,47,0.0
91,3,44,48,0.0
91,3,44,49,0.0
91,3,44,50,0.0
91,3,44,51,0.0
91,3,44,52,0.0
91,3,44,53,0.0
91,3,44,54,0.0
91,3,44,55,0.0
91,3,44,56,0.0
91,3,44,57,0.0
91,3,44,58,0.0
91,3,44,59,0.0
91,3,44,60,0.0
91,3,44,61,0.0
91,3,44,62,0.0
91,3,44,63,0.0
91,3,44,64,0.0
91,3,44,65,0.0
91,3,44,66,0.0
91,3,44,67,0.0
91,3,44,68,0.0
91,3,44,69,0.0
91,3,44,70,0.0
91,3,44,71,0.0
91,3,44,72,0.0
91,3,44,73,0.0
91,3,44,74,0.0
91,3,44,75,0.0
91,3,44,76,0.0
91,3,44,77,0.0
91,3,44,78,0.0
91,3,44,79,0.0
91,3,44,80,0.0
91,3,44,81,0.0
91,3,44,82,0.0
91,3,44,83,0.0
91,3,44,84,0.0
91,3,44,85,0.0
91,3,44,86,0.0
91,3,44,87,0.0
91,3,44,88,0.0
91,3,44,89,0.0
91,3,44,90,0.0
91,3,44,91,0.0
91,3,45,1,1.0
91,3,45,2,0.0
91,3,45,3,0.0
91,3,45,4,0.0
91,3,45,5,0.0
91,3,45,6,0.0
91,3,45,7,0.0
91,3,45,8,0.0
91,3,45,9,0.0
91,3,45,10,0.0
91,3,45,11,0.0
91,3,45,12,0.0
91,3,45,13,0.0
91,3,45,14,0.0
91,3,45,15,0.0
91,3,45,16,0.0
91,3,45,17,0.0
91,3,45,18,0.0
91,3,45,19,0.0
91,3,45,20,0.0
91,3,45,21,0.0
91,3,45,22,0.0
91,3,45,23,0.0
91,3,45,24,0.0
91,3,45,25,0.0
91,3,45,26,0.0
91,3,45,27,0.0
91,3,45,28,0.0
91,3,45,29,0.0
91,3,45,30,0.0
91,3,45,31,0.0
91,3,45,32,0.0
91,3,45,33,0.0
91,3,45,34,0.0
91,3,45,35,0.0
91,3,45,36,0.0
91,3,45,37,0.0
91,3,45,38,0.0
91,3,45,39,0.0
91,3,45,40,0.0
91,3,45,41,0.0
91,3,45,42,0.0
91,3,45,43,0.0
91,3,45,44,0.0
91,3,45,45,0.0
91,3,45,46,0.0
91,3,45,47,0.0
91,3,45,48,0.0
91,3,45,49,0.0
91,3,45,50,0.0
91,3,45,51,0.0
91,3,45,52,0.0
91,3,45,53,0.0
91,3,45,54,0.0
91,3,45,55,0.0
91,3,45,56,0.0
91,3,45,57,0.0
91,3,45,58,0.0
91,3,45,59,0.0
91,3,45,60,0.0
91,3,45,61,0.0
91,3,45,62,0.0
91,3,45,63,0.0
91,3,45,64,0.0
91,3,45,65,0.0
91,3,45,66,0.0
91,3,45,67,0.0
91,3,45,68,0.0
91,3,45,69,0.0
91,3,45,70,0.0
91,3,45,71,0.0
91,3,45,72,0.0
91,3,45,73,0.0
91,3,45,74,0.0
91,3,45,75,0.0
91,3,45,76,0.0
91,3,45,77,0.0
91,3,45,78,0.0
91,3,45,79,0.0
91,3,45,80,0.0
91,3,45,81,0.0
91,3,45,82,0.0
91,3,45,83,0.0
91,3,45,84,0.0
91,3,45,85,0.0
91,3,45,86,0.0
91,3,45,87,0.0
91,3,45,88,0.0
91,3,45,89,0.0
91,3,45,90,0.0
91,3,45,91,0.0
91,3,46,1,1.0
91,3,46,2,0.0
91,3,46,3,0.0
91,3,46,4,0.0
91,3,46,5,0.0
91,3,46,6,0.0
91,3,46,7,0.0
91,3,46,8,0.0
91,3,46,9,0.0
91,3,46,10,0.0
91,3,46,11,0.0
91,3,46,12,0.0
91,3,46,13,0.0
91,3,46,14,0.0
91,3,46,15,0.0
91,3,46,16,0.0
91,3,46,17,0.0
91,3,46,18,0.0
91,3,46,19,0.0
91,3,46,20,0.0
91,3,46,21,0.0
91,3,46,22,0.0
91,3,46,23,0.0
91,3,46,24,0.0
91,3,46,25,0.0
91,3,46,26,0.0
91,3,46,27,0.0
91,3,46,28,0.0
91,3,46,29,0.0
91,3,46,30,0.0
91,3,46,31,0.0
91,3,46,32,0.0
91,3,46,33,0.0
91,3,46,34,0.0
91,3,46,35,0.0
91,3,46,36,0.0
91,3,46,37,0.0
91,3,46,38,0.0
91,3,46,39,0.0
91,3,46,40,0.0
91,3,46,41,0.0
91,3,46,42,0.0
91,3,46,43,0.0
91,3,46,44,0.0
91,3,46,45,0.0
91,3,46,46,0.0
91,3,46,47,0.0
91,3,46,48,0.0
91,3,46,49,0.0
91,3,46,50,0.0
91,3,46,51,0.0
91,3,46,52,0.0
91,3,46,53,0.0
91,3,46,54,0.0
91,3,46,55,0.0
91,3,46,56,0.0
91,3,46,57,0.0
91,3,46,58,0.0
91,3,46,59,0.0
91,3,46,60,0.0
91,3,46,61,0.0
91,3,46,62,0.0
91,3,46,63,0.0
91,3,46,64,0.0
91,3,46,65,0.0
91,3,46,66,0.0
91,3,46,67,0.0
91,3,46,68,0.0
91,3,46,69,0.0
91,3,46,70,0.0
91,3,46,71,0.0
91,3,46,72,0.0
91,3,46,73,0.0
91,3,46,74,0.0
91,3,46,75,0.0
91,3,46,76,0.0
91,3,46,77,0.0
91,3,46,78,0.0
91,3,46,79,0.0
91,3,46,80,0.0
91,3,46,81,0.0
91,3,46,82,0.0
91,3,46,83,0.0
91,3,46,84,0.0
91,3,46,85,0.0
91,3,46,86,0.0
91,3,46,87,0.0
91,3,46,88,0.0
91,3,46,89,0.0
91,3,46,90,0.0
91,3,46,91,0.0
91,3,47,1,1.0
91,3,47,2,0.0
91,3,47,3,0.0
91,3,47,4,0.0
91,3,47,5,0.0
91,3,47,6,0.0
91,3,47,7,0.0
91,3,47,8,0.0
91,3,47,9,0.0
91,3,47,10,0.0
91,3,47,11,0.0
91,3,47,12,0.0
91,3,47,13,0.0
91,3,47,14,0.0
91,3,47,15,0.0
91,3,47,16,0.0
91,3,47,17,0.0
91,3,47,18,0.0
91,3,47,19,0.0
91,3,47,20,0.0
91,3,47,21,0.0
91,3,47,22,0.0
91,3,47,23,0.0
91,3,47,24,0.0
91,3,47,25,0.0
91,3,47,26,0.0
91,3,47,27,0.0
91,3,47,28,0.0
91,3,47,29,0.0
91,3,47,30,0.0
91,3,47,31,0.0
91,3,47,32,0.0
91,3,47,33,0.0
91,3,47,34,0.0
91,3,47,35,0.0
91,3,47,36,0.0
91,3,47,37,0.0
91,3,47,38,0.0
91,3,47,39,0.0
91,3,47,40,0.0
91,3,47,41,0.0
91,3,47,42,0.0
91,3,47,43,0.0
91,3,47,44,0.0
91,3,47,45,0.0
91,3,47,46,0.0
91,3,47,47,0.0
91,3,47,48,0.0
91,3,47,49,0.0
91,3,47,50,0.0
91,3,47,51,0.0
91,3,47,52,0.0
91,3,47,53,0.0
91,3,47,54,0.0
91,3,47,55,0.0
91,3,47,56,0.0
91,3,47,57,0.0
91,3,47,58,0.0
91,3,47,59,0.0
91,3,47,60,0.0
91,3,47,61,0.0
91,3,47,62,0.0
91,3,47,63,0.0
91,3,47,64,0.0
91,3,47,65,0.0
91,3,47,66,0.0
91,3,47,67,0.0
91,3,47,68,0.0
91,3,47,69,0.0
91,3,47,70,0.0
91,3,47,71,0.0
91,3,47,72,0.0
91,3,47,73,0.0
91,3,47,74,0.0
91,3,47,75,0.0
91,3,47,76,0.0
91,3,47,77,0.0
91,3,47,78,0.0
91,3,47,79,0.0
91,3,47,80,0.0
91,3,47,81,0.0
91,3,47,82,0.0
91,3,47,83,0.0
91,3,47,84,0.0
91,3,47,85,0.0
91,3,47,86,0.0
91,3,47,87,0.0
91,3,47,88,0.0
91,3,47,89,0.0
91,3,47,90,0.0
91,3,47,91,0.0
91,3,48,1,1.0
91,3,48,2,0.0
91,3,48,3,0.0
91,3,48,4,0.0
91,3,48,5,0.0
91,3,48,6,0.0
91,3,48,7,0.0
91,3,48,8,0.0
91,3,48,9,0.0
91,3,48,10,0.0
91,3,48,11,0.0
91,3,48,12,0.0
91,3,48,13,0.0
91,3,48,14,0.0
91,3,48,15,0.0
91,3,48,16,0.0
91,3,48,17,0.0
91,3,48,18,0.0
91,3,48,19,0.0
91,3,48,20,0.0
91,3,48,21,0.0
91,3,48,22,0.0
91,3,48,23,0.0
91,3,48,24,0.0
91,3,48,25,0.0
91,3,48,26,0.0
91,3,48,27,0.0
91,3,48,28,0.0
91,3,48,29,0.0
91,3,48,30,0.0
91,3,48,31,0.0
91,3,48,32,0.0
91,3,48,33,0.0
91,3,48,34,0.0
91,3,48,35,0.0
91,3,48,36,0.0
91,3,48,37,0.0
91,3,48,38,0.0
91,3,48,39,0.0
91,3,48,40,0.0
91,3,48,41,0.0
91,3,48,42,0.0
91,3,48,43,0.0
91,3,48,44,0.0
91,3,48,45,0.0
91,3,48,46,0.0
91,3,48,47,0.0
91,3,48,48,0.0
91,3,48,49,0.0
91,3,48,50,0.0
91,3,48,51,0.0
91,3,48,52,0.0
91,3,48,53,0.0
91,3,48,54,0.0
91,3,48,55,0.0
91,3,48,56,0.0
91,3,48,57,0.0
91,3,48,58,0.0
91,3,48,59,0.0
91,3,48,60,0.0
91,3,48,61,0.0
91,3,48,62,0.0
91,3,48,63,0.0
91,3,48,64,0.0
91,3,48,65,0.0
91,3,48,66,0.0
91,3,48,67,0.0
91,3,48,68,0.0
91,3,48,69,0.0
91,3,48,70,0.0
91,3,48,71,0.0
91,3,48,72,0.0
91,3,48,73,0.0
91,3,48,74,0.0
91,3,48,75,0.0
91,3,48,76,0.0
91,3,48,77,0.0
91,3,48,78,0.0
91,3,48,79,0.0
91,3,48,80,0.0
91,3,48,81,0.0
91,3,48,82,0.0
91,3,48,83,0.0
91,3,48,84,0.0
91,3,48,85,0.0
91,3,48,86,0.0
91,3,48,87,0.0
91,3,48,88,0.0
91,3,48,89,0.0
91,3,48,90,0.0
91,3,48,91,0.0
91,3,49,1,1.0
91,3,49,2,0.0
91,3,49,3,0.0
91,3,49,4,0.0
91,3,49,5,0.0
91,3,49,6,0.0
91,3,49,7,0.0
91,3,49,8,0.0
91,3,49,9,0.0
91,3,49,10,0.0
91,3,49,11,0.0
91,3,49,12,0.0
91,3,49,13,0.0
91,3,49,14,0.0
91,3,49,15,0.0
91,3,49,16,0.0
91,3,49,17,0.0
91,3,49,18,0.0
91,3,49,19,0.0
91,3,49,20,0.0
91,3,49,21,0.0
91,3,49,22,0.0
91,3,49,23,0.0
91,3,49,24,0.0
91,3,49,25,0.0
91,3,49,26,0.0
91,3,49,27,0.0
91,3,49,28,0.0
91,3,49,29,0.0
91,3,49,30,0.0
91,3,49,31,0.0
91,3,49,32,0.0
91,3,49,33,0.0
91,3,49,34,0.0
91,3,49,35,0.0
91,3,49,36,0.0
91,3,49,37,0.0
91,3,49,38,0.0
91,3,49,39,0.0
91,3,49,40,0.0
91,3,49,41,0.0
91,3,49,42,0.0
91,3,49,43,0.0
91,3,49,44,0.0
91,3,49,45,0.0
91,3,49,46,0.0
91,3,49,47,0.0
91,3,49,48,0.0
91,3,49,49,0.0
91,3,49,50,0.0
91,3,49,51,0.0
91,3,49,52,0.0
91,3,49,53,0.0
91,3,49,54,0.0
91,3,49,55,0.0
91,3,49,56,0.0
91,3,49,57,0.0
91,3,49,58,0.0
91,3,49,59,0.0
91,3,49,60,0.0
91,3,49,61,0.0
91,3,49,62,0.0
91,3,49,63,0.0
91,3,49,64,0.0
91,3,49,65,0.0
91,3,49,66,0.0
91,3,49,67,0.0
91,3,49,68,0.0
91,3,49,69,0.0
91,3,49,70,0.0
91,3,49,71,0.0
91,3,49,72,0.0
91,3,49,73,0.0
91,3,49,74,0.0
91,3,49,75,0.0
91,3,49,76,0.0
91,3,49,77,0.0
91,3,49,78,0.0
91,3,49,79,0.0
91,3,49,80,0.0
91,3,49,81,0.0
91,3,49,82,0.0
91,3,49,83,0.0
91,3,49,84,0.0
91,3,49,85,0.0
91,3,49,86,0.0
91,3,49,87,0.0
91,3,49,88,0.0
91,3,49,89,0.0
91,3,49,90,0.0
91,3,49,91,0.0
91,4,0,1,1.0
91,4,0,2,0.0
91,4,0,3,0.0
91,4,0,4,0.0
91,4,0,5,0.0
91,4,0,6,0.0
91,4,0,7,0.0
91,4,0,8,0.0
91,4,0,9,0.0
91,4,0,10,0.0
91,4,0,11,0.0
91,4,0,12,0.0
91,4,0,13,0.0
91,4,0,14,0.0
91,4,0,15,0.0
91,4,0,16,0.0
91,4,0,17,0.0
91,4,0,18,0.0
91,4,0,19,0.0
91,4,0,20,0.0
91,4,0,21,0.0
91,4,0,22,0.0
91,4,0,23,0.0
91,4,0,24,0.0
91,4,0,25,0.0
91,4,0,26,0.0
91,4,0,27,0.0
91,4,0,28,0.0
91,4,0,29,0.0
91,4,0,30,0.0
91,4,0,31,0.0
91,4,0,32,0.0
91,4,0,33,0.0
91,4,0,34,0.0
91,4,0,35,0.0
91,4,0,36,0.0
91,4,0,37,0.0
91,4,0,38,0.0
91,4,0,39,0.0
91,4,0,40,0.0
91,4,0,41,0.0
91,4,0,42,0.0
91,4,0,43,0.0
91,4,0,44,0.0
91,4,0,45,0.0
91,4,0,46,0.0
91,4,0,47,0.0
91,4,0,48,0.0
91,4,0,49,0.0
91,4,0,50,0.0
91,4,0,51,0.0
91,4,0,52,0.0
91,4,0,53,0.0
91,4,0,54,0.0
91,4,0,55,0.0
91,4,0,56,0.0
91,4,0,57,0.0
91,4,0,58,0.0
91,4,0,59,0.0
91,4,0,60,0.0
91,4,0,61,0.0
91,4,0,62,0.0
91,4,0,63,0.0
91,4,0,64,0.0
91,4,0,65,0.0
91,4,0,66,0.0
91,4,0,67,0.0
91,4,0,68,0.0
91,4,0,69,0.0
91,4,0,70,0.0
91,4,0,71,0.0
91,4,0,72,0.0
91,4,0,73,0.0
91,4,0,74,0.0
91,4,0,75,0.0
91,4,0,76,0.0
91,4,0,77,0.0
91,4,0,78,0.0
91,4,0,79,0.0
91,4,0,80,0.0
91,4,0,81,0.0
91,4,0,82,0.0
91,4,0,83,0.0
91,4,0,84,0.0
91,4,0,85,0.0
91,4,0,86,0.0
91,4,0,87,0.0
91,4,0,88,0.0
91,4,0,89,0.0
91,4,0,90,0.0
91,4,0,91,0.0
91,4,1,1,1.0
91,4,1,2,0.0
91,4,1,3,0.0
91,4,1,4,0.0
91,4,1,5,0.0
91,4,1,6,0.0
91,4,1,7,0.0
91,4,1,8,0.0
91,4,1,9,0.0
91,4,1,10,0.0
91,4,1,11,0.0
91,4,1,12,0.0
91,4,1,13,0.0
91,4,1,14,0.0
91,4,1,15,0.0
91,4,1,16,0.0
91,4,1,17,0.0
91,4,1,18,0.0
91,4,1,19,0.0
91,4,1,20,0.0
91,4,1,21,0.0
91,4,1,22,0.0
91,4,1,23,0.0
91,4,1,24,0.0
91,4,1,25,0.0
91,4,1,26,0.0
91,4,1,27,0.0
91,4,1,28,0.0
91,4,1,29,0.0
91,4,1,30,0.0
91,4,1,31,0.0
91,4,1,32,0.0
91,4,1,33,0.0
91,4,1,34,0.0
91,4,1,35,0.0
91,4,1,36,0.0
91,4,1,37,0.0
91,4,1,38,0.0
91,4,1,39,0.0
91,4,1,40,0.0
91,4,1,41,0.0
91,4,1,42,0.0
91,4,1,43,0.0
91,4,1,44,0.0
91,4,1,45,0.0
91,4,1,46,0.0
91,4,1,47,0.0
91,4,1,48,0.0
91,4,1,49,0.0
91,4,1,50,0.0
91,4,1,51,0.0
91,4,1,52,0.0
91,4,1,53,0.0
91,4,1,54,0.0
91,4,1,55,0.0
91,4,1,56,0.0
91,4,1,57,0.0
91,4,1,58,0.0
91,4,1,59,0.0
91,4,1,60,0.0
91,4,1,61,0.0
91,4,1,62,0.0
91,4,1,63,0.0
91,4,1,64,0.0
91,4,1,65,0.0
91,4,1,66,0.0
91,4,1,67,0.0
91,4,1,68,0.0
91,4,1,69,0.0
91,4,1,70,0.0
91,4,1,71,0.0
91,4,1,72,0.0
91,4,1,73,0.0
91,4,1,74,0.0
91,4,1,75,0.0
91,4,1,76,0.0
91,4,1,77,0.0
91,4,1,78,0.0
91,4,1,79,0.0
91,4,1,80,0.0
91,4,1,81,0.0
91,4,1,82,0.0
91,4,1,83,0.0
91,4,1,84,0.0
91,4,1,85,0.0
91,4,1,86,0.0
91,4,1,87,0.0
91,4,1,88,0.0
91,4,1,89,0.0
91,4,1,90,0.0
91,4,1,91,0.0
91,4,2,1,1.0
91,4,2,2,0.0
91,4,2,3,0.0
91,4,2,4,0.0
91,4,2,5,0.0
91,4,2,6,0.0
91,4,2,7,0.0
91,4,2,8,0.0
91,4,2,9,0.0
91,4,2,10,0.0
91,4,2,11,0.0
91,4,2,12,0.0
91,4,2,13,0.0
91,4,2,14,0.0
91,4,2,15,0.0
91,4,2,16,0.0
91,4,2,17,0.0
91,4,2,18,0.0
91,4,2,19,0.0
91,4,2,20,0.0
91,4,2,21,0.0
91,4,2,22,0.0
91,4,2,23,0.0
91,4,2,24,0.0
91,4,2,25,0.0
91,4,2,26,0.0
91,4,2,27,0.0
91,4,2,28,0.0
91,4,2,29,0.0
91,4,2,30,0.0
91,4,2,31,0.0
91,4,2,32,0.0
91,4,2,33,0.0
91,4,2,34,0.0
91,4,2,35,0.0
91,4,2,36,0.0
91,4,2,37,0.0
91,4,2,38,0.0
91,4,2,39,0.0
91,4,2,40,0.0
91,4,2,41,0.0
91,4,2,42,0.0
91,4,2,43,0.0
91,4,2,44,0.0
91,4,2,45,0.0
91,4,2,46,0.0
91,4,2,47,0.0
91,4,2,48,0.0
91,4,2,49,0.0
91,4,2,50,0.0
91,4,2,51,0.0
91,4,2,52,0.0
91,4,2,53,0.0
91,4,2,54,0.0
91,4,2,55,0.0
91,4,2,56,0.0
91,4,2,57,0.0
91,4,2,58,0.0
91,4,2,59,0.0
91,4,2,60,0.0
91,4,2,61,0.0
91,4,2,62,0.0
91,4,2,63,0.0
91,4,2,64,0.0
91,4,2,65,0.0
91,4,2,66,0.0
91,4,2,67,0.0
91,4,2,68,0.0
91,4,2,69,0.0
91,4,2,70,0.0
91,4,2,71,0.0
91,4,2,72,0.0
91,4,2,73,0.0
91,4,2,74,0.0
91,4,2,75,0.0
91,4,2,76,0.0
91,4,2,77,0.0
91,4,2,78,0.0
91,4,2,79,0.0
91,4,2,80,0.0
91,4,2,81,0.0
91,4,2,82,0.0
91,4,2,83,0.0
91,4,2,84,0.0
91,4,2,85,0.0
91,4,2,86,0.0
91,4,2,87,0.0
91,4,2,88,0.0
91,4,2,89,0.0
91,4,2,90,0.0
91,4,2,91,0.0
91,4,3,1,1.0
91,4,3,2,0.0
91,4,3,3,0.0
91,4,3,4,0.0
91,4,3,5,0.0
91,4,3,6,0.0
91,4,3,7,0.0
91,4,3,8,0.0
91,4,3,9,0.0
91,4,3,10,0.0
91,4,3,11,0.0
91,4,3,12,0.0
91,4,3,13,0.0
91,4,3,14,0.0
91,4,3,15,0.0
91,4,3,16,0.0
91,4,3,17,0.0
91,4,3,18,0.0
91,4,3,19,0.0
91,4,3,20,0.0
91,4,3,21,0.0
91,4,3,22,0.0
91,4,3,23,0.0
91,4,3,24,0.0
91,4,3,25,0.0
91,4,3,26,0.0
91,4,3,27,0.0
91,4,3,28,0.0
91,4,3,29,0.0
91,4,3,30,0.0
91,4,3,31,0.0
91,4,3,32,0.0
91,4,3,33,0.0
91,4,3,34,0.0
91,4,3,35,0.0
91,4,3,36,0.0
91,4,3,37,0.0
91,4,3,38,0.0
91,4,3,39,0.0
91,4,3,40,0.0
91,4,3,41,0.0
91,4,3,42,0.0
91,4,3,43,0.0
91,4,3,44,0.0
91,4,3,45,0.0
91,4,3,46,0.0
91,4,3,47,0.0
91,4,3,48,0.0
91,4,3,49,0.0
91,4,3,50,0.0
91,4,3,51,0.0
91,4,3,52,0.0
91,4,3,53,0.0
91,4,3,54,0.0
91,4,3,55,0.0
91,4,3,56,0.0
91,4,3,57,0.0
91,4,3,58,0.0
91,4,3,59,0.0
91,4,3,60,0.0
91,4,3,61,0.0
91,4,3,62,0.0
91,4,3,63,0.0
91,4,3,64,0.0
91,4,3,65,0.0
91,4,3,66,0.0
91,4,3,67,0.0
91,4,3,68,0.0
91,4,3,69,0.0
91,4,3,70,0.0
91,4,3,71,0.0
91,4,3,72,0.0
91,4,3,73,0.0
91,4,3,74,0.0
91,4,3,75,0.0
91,4,3,76,0.0
91,4,3,77,0.0
91,4,3,78,0.0
91,4,3,79,0.0
91,4,3,80,0.0
91,4,3,81,0.0
91,4,3,82,0.0
91,4,3,83,0.0
91,4,3,84,0.0
91,4,3,85,0.0
91,4,3,86,0.0
91,4,3,87,0.0
91,4,3,88,0.0
91,4,3,89,0.0
91,4,3,90,0.0
91,4,3,91,0.0
91,4,4,1,1.0
91,4,4,2,0.0
91,4,4,3,0.0
91,4,4,4,0.0
91,4,4,5,0.0
91,4,4,6,0.0
91,4,4,7,0.0
91,4,4,8,0.0
91,4,4,9,0.0
91,4,4,10,0.0
91,4,4,11,0.0
91,4,4,12,0.0
91,4,4,13,0.0
91,4,4,14,0.0
91,4,4,15,0.0
91,4,4,16,0.0
91,4,4,17,0.0
91,4,4,18,0.0
91,4,4,19,0.0
91,4,4,20,0.0
91,4,4,21,0.0
91,4,4,22,0.0
91,4,4,23,0.0
91,4,4,24,0.0
91,4,4,25,0.0
91,4,4,26,0.0
91,4,4,27,0.0
91,4,4,28,0.0
91,4,4,29,0.0
91,4,4,30,0.0
91,4,4,31,0.0
91,4,4,32,0.0
91,4,4,33,0.0
91,4,4,34,0.0
91,4,4,35,0.0
91,4,4,36,0.0
91,4,4,37,0.0
91,4,4,38,0.0
91,4,4,39,0.0
91,4,4,40,0.0
91,4,4,41,0.0
91,4,4,42,0.0
91,4,4,43,0.0
91,4,4,44,0.0
91,4,4,45,0.0
91,4,4,46,0.0
91,4,4,47,0.0
91,4,4,48,0.0
91,4,4,49,0.0
91,4,4,50,0.0
91,4,4,51,0.0
91,4,4,52,0.0
91,4,4,53,0.0
91,4,4,54,0.0
91,4,4,55,0.0
91,4,4,56,0.0
91,4,4,57,0.0
91,4,4,58,0.0
91,4,4,59,0.0
91,4,4,60,0.0
91,4,4,61,0.0
91,4,4,62,0.0
91,4,4,63,0.0
91,4,4,64,0.0
91,4,4,65,0.0
91,4,4,66,0.0
91,4,4,67,0.0
91,4,4,68,0.0
91,4,4,69,0.0
91,4,4,70,0.0
91,4,4,71,0.0
91,4,4,72,0.0
91,4,4,73,0.0
91,4,4,74,0.0
91,4,4,75,0.0
91,4,4,76,0.0
91,4,4,77,0.0
91,4,4,78,0.0
91,4,4,79,0.0
91,4,4,80,0.0
91,4,4,81,0.0
91,4,4,82,0.0
91,4,4,83,0.0
91,4,4,84,0.0
91,4,4,85,0.0
91,4,4,86,0.0
91,4,4,87,0.0
91,4,4,88,0.0
91,4,4,89,0.0
91,4,4,90,0.0
91,4,4,91,0.0
91,4,5,1,1.0
91,4,5,2,0.0
91,4,5,3,0.0
91,4,5,4,0.0
91,4,5,5,0.0
91,4,5,6,0.0
91,4,5,7,0.0
91,4,5,8,0.0
91,4,5,9,0.0
91,4,5,10,0.0
91,4,5,11,0.0
91,4,5,12,0.0
91,4,5,13,0.0
91,4,5,14,0.0
91,4,5,15,0.0
91,4,5,16,0.0
91,4,5,17,0.0
91,4,5,18,0.0
91,4,5,19,0.0
91,4,5,20,0.0
91,4,5,21,0.0
91,4,5,22,0.0
91,4,5,23,0.0
91,4,5,24,0.0
91,4,5,25,0.0
91,4,5,26,0.0
91,4,5,27,0.0
91,4,5,28,0.0
91,4,5,29,0.0
91,4,5,30,0.0
91,4,5,31,0.0
91,4,5,32,0.0
91,4,5,33,0.0
91,4,5,34,0.0
91,4,5,35,0.0
91,4,5,36,0.0
91,4,5,37,0.0
91,4,5,38,0.0
91,4,5,39,0.0
91,4,5,40,0.0
91,4,5,41,0.0
91,4,5,42,0.0
91,4,5,43,0.0
91,4,5,44,0.0
91,4,5,45,0.0
91,4,5,46,0.0
91,4,5,47,0.0
91,4,5,48,0.0
91,4,5,49,0.0
91,4,5,50,0.0
91,4,5,51,0.0
91,4,5,52,0.0
91,4,5,53,0.0
91,4,5,54,0.0
91,4,5,55,0.0
91,4,5,56,0.0
91,4,5,57,0.0
91,4,5,58,0.0
91,4,5,59,0.0
91,4,5,60,0.0
91,4,5,61,0.0
91,4,5,62,0.0
91,4,5,63,0.0
91,4,5,64,0.0
91,4,5,65,0.0
91,4,5,66,0.0
91,4,5,67,0.0
91,4,5,68,0.0
91,4,5,69,0.0
91,4,5,70,0.0
91,4,5,71,0.0
91,4,5,72,0.0
91,4,5,73,0.0
91,4,5,74,0.0
91,4,5,75,0.0
91,4,5,76,0.0
91,4,5,77,0.0
91,4,5,78,0.0
91,4,5,79,0.0
91,4,5,80,0.0
91,4,5,81,0.0
91,4,5,82,0.0
91,4,5,83,0.0
91,4,5,84,0.0
91,4,5,85,0.0
91,4,5,86,0.0
91,4,5,87,0.0
91,4,5,88,0.0
91,4,5,89,0.0
91,4,5,90,0.0
91,4,5,91,0.0
91,4,6,1,1.0
91,4,6,2,0.0
91,4,6,3,0.0
91,4,6,4,0.0
91,4,6,5,0.0
91,4,6,6,0.0
91,4,6,7,0.0
91,4,6,8,0.0
91,4,6,9,0.0
91,4,6,10,0.0
91,4,6,11,0.0
91,4,6,12,0.0
91,4,6,13,0.0
91,4,6,14,0.0
91,4,6,15,0.0
91,4,6,16,0.0
91,4,6,17,0.0
91,4,6,18,0.0
91,4,6,19,0.0
91,4,6,20,0.0
91,4,6,21,0.0
91,4,6,22,0.0
91,4,6,23,0.0
91,4,6,24,0.0
91,4,6,25,0.0
91,4,6,26,0.0
91,4,6,27,0.0
91,4,6,28,0.0
91,4,6,29,0.0
91,4,6,30,0.0
91,4,6,31,0.0
91,4,6,32,0.0
91,4,6,33,0.0
91,4,6,34,0.0
91,4,6,35,0.0
91,4,6,36,0.0
91,4,6,37,0.0
91,4,6,38,0.0
91,4,6,39,0.0
91,4,6,40,0.0
91,4,6,41,0.0
91,4,6,42,0.0
91,4,6,43,0.0
91,4,6,44,0.0
91,4,6,45,0.0
91,4,6,46,0.0
91,4,6,47,0.0
91,4,6,48,0.0
91,4,6,49,0.0
91,4,6,50,0.0
91,4,6,51,0.0
91,4,6,52,0.0
91,4,6,53,0.0
91,4,6,54,0.0
91,4,6,55,0.0
91,4,6,56,0.0
91,4,6,57,0.0
91,4,6,58,0.0
91,4,6,59,0.0
91,4,6,60,0.0
91,4,6,61,0.0
91,4,6,62,0.0
91,4,6,63,0.0
91,4,6,64,0.0
91,4,6,65,0.0
91,4,6,66,0.0
91,4,6,67,0.0
91,4,6,68,0.0
91,4,6,69,0.0
91,4,6,70,0.0
91,4,6,71,0.0
91,4,6,72,0.0
91,4,6,73,0.0
91,4,6,74,0.0
91,4,6,75,0.0
91,4,6,76,0.0
91,4,6,77,0.0
91,4,6,78,0.0
91,4,6,79,0.0
91,4,6,80,0.0
91,4,6,81,0.0
91,4,6,82,0.0
91,4,6,83,0.0
91,4,6,84,0.0
91,4,6,85,0.0
91,4,6,86,0.0
91,4,6,87,0.0
91,4,6,88,0.0
91,4,6,89,0.0
91,4,6,90,0.0
91,4,6,91,0.0
91,4,7,1,1.0
91,4,7,2,0.0
91,4,7,3,0.0
91,4,7,4,0.0
91,4,7,5,0.0
91,4,7,6,0.0
91,4,7,7,0.0
91,4,7,8,0.0
91,4,7,9,0.0
91,4,7,10,0.0
91,4,7,11,0.0
91,4,7,12,0.0
91,4,7,13,0.0
91,4,7,14,0.0
91,4,7,15,0.0
91,4,7,16,0.0
91,4,7,17,0.0
91,4,7,18,0.0
91,4,7,19,0.0
91,4,7,20,0.0
91,4,7,21,0.0
91,4,7,22,0.0
91,4,7,23,0.0
91,4,7,24,0.0
91,4,7,25,0.0
91,4,7,26,0.0
91,4,7,27,0.0
91,4,7,28,0.0
91,4,7,29,0.0
91,4,7,30,0.0
91,4,7,31,0.0
91,4,7,32,0.0
91,4,7,33,0.0
91,4,7,34,0.0
91,4,7,35,0.0
91,4,7,36,0.0
91,4,7,37,0.0
91,4,7,38,0.0
91,4,7,39,0.0
91,4,7,40,0.0
91,4,7,41,0.0
91,4,7,42,0.0
91,4,7,43,0.0
91,4,7,44,0.0
91,4,7,45,0.0
91,4,7,46,0.0
91,4,7,47,0.0
91,4,7,48,0.0
91,4,7,49,0.0
91,4,7,50,0.0
91,4,7,51,0.0
91,4,7,52,0.0
91,4,7,53,0.0
91,4,7,54,0.0
91,4,7,55,0.0
91,4,7,56,0.0
91,4,7,57,0.0
91,4,7,58,0.0
91,4,7,59,0.0
91,4,7,60,0.0
91,4,7,61,0.0
91,4,7,62,0.0
91,4,7,63,0.0
91,4,7,64,0.0
91,4,7,65,0.0
91,4,7,66,0.0
91,4,7,67,0.0
91,4,7,68,0.0
91,4,7,69,0.0
91,4,7,70,0.0
91,4,7,71,0.0
91,4,7,72,0.0
91,4,7,73,0.0
91,4,7,74,0.0
91,4,7,75,0.0
91,4,7,76,0.0
91,4,7,77,0.0
91,4,7,78,0.0
91,4,7,79,0.0
91,4,7,80,0.0
91,4,7,81,0.0
91,4,7,82,0.0
91,4,7,83,0.0
91,4,7,84,0.0
91,4,7,85,0.0
91,4,7,86,0.0
91,4,7,87,0.0
91,4,7,88,0.0
91,4,7,89,0.0
91,4,7,90,0.0
91,4,7,91,0.0
91,4,8,1,1.0
91,4,8,2,0.0
91,4,8,3,0.0
91,4,8,4,0.0
91,4,8,5,0.0
91,4,8,6,0.0
91,4,8,7,0.0
91,4,8,8,0.0
91,4,8,9,0.0
91,4,8,10,0.0
91,4,8,11,0.0
91,4,8,12,0.0
91,4,8,13,0.0
91,4,8,14,0.0
91,4,8,15,0.0
91,4,8,16,0.0
91,4,8,17,0.0
91,4,8,18,0.0
91,4,8,19,0.0
91,4,8,20,0.0
91,4,8,21,0.0
91,4,8,22,0.0
91,4,8,23,0.0
91,4,8,24,0.0
91,4,8,25,0.0
91,4,8,26,0.0
91,4,8,27,0.0
91,4,8,28,0.0
91,4,8,29,0.0
91,4,8,30,0.0
91,4,8,31,0.0
91,4,8,32,0.0
91,4,8,33,0.0
91,4,8,34,0.0
91,4,8,35,0.0
91,4,8,36,0.0
91,4,8,37,0.0
91,4,8,38,0.0
91,4,8,39,0.0
91,4,8,40,0.0
91,4,8,41,0.0
91,4,8,42,0.0
91,4,8,43,0.0
91,4,8,44,0.0
91,4,8,45,0.0
91,4,8,46,0.0
91,4,8,47,0.0
91,4,8,48,0.0
91,4,8,49,0.0
91,4,8,50,0.0
91,4,8,51,0.0
91,4,8,52,0.0
91,4,8,53,0.0
91,4,8,54,0.0
91,4,8,55,0.0
91,4,8,56,0.0
91,4,8,57,0.0
91,4,8,58,0.0
91,4,8,59,0.0
91,4,8,60,0.0
91,4,8,61,0.0
91,4,8,62,0.0
91,4,8,63,0.0
91,4,8,64,0.0
91,4,8,65,0.0
91,4,8,66,0.0
91,4,8,67,0.0
91,4,8,68,0.0
91,4,8,69,0.0
91,4,8,70,0.0
91,4,8,71,0.0
91,4,8,72,0.0
91,4,8,73,0.0
91,4,8,74,0.0
91,4,8,75,0.0
91,4,8,76,0.0
91,4,8,77,0.0
91,4,8,78,0.0
91,4,8,79,0.0
91,4,8,80,0.0
91,4,8,81,0.0
91,4,8,82,0.0
91,4,8,83,0.0
91,4,8,84,0.0
91,4,8,85,0.0
91,4,8,86,0.0
91,4,8,87,0.0
91,4,8,88,0.0
91,4,8,89,0.0
91,4,8,90,0.0
91,4,8,91,0.0
91,4,9,1,1.0
91,4,9,2,0.0
91,4,9,3,0.0
91,4,9,4,0.0
91,4,9,5,0.0
91,4,9,6,0.0
91,4,9,7,0.0
91,4,9,8,0.0
91,4,9,9,0.0
91,4,9,10,0.0
91,4,9,11,0.0
91,4,9,12,0.0
91,4,9,13,0.0
91,4,9,14,0.0
91,4,9,15,0.0
91,4,9,16,0.0
91,4,9,17,0.0
91,4,9,18,0.0
91,4,9,19,0.0
91,4,9,20,0.0
91,4,9,21,0.0
91,4,9,22,0.0
91,4,9,23,0.0
91,4,9,24,0.0
91,4,9,25,0.0
91,4,9,26,0.0
91,4,9,27,0.0
91,4,9,28,0.0
91,4,9,29,0.0
91,4,9,30,0.0
91,4,9,31,0.0
91,4,9,32,0.0
91,4,9,33,0.0
91,4,9,34,0.0
91,4,9,35,0.0
91,4,9,36,0.0
91,4,9,37,0.0
91,4,9,38,0.0
91,4,9,39,0.0
91,4,9,40,0.0
91,4,9,41,0.0
91,4,9,42,0.0
91,4,9,43,0.0
91,4,9,44,0.0
91,4,9,45,0.0
91,4,9,46,0.0
91,4,9,47,0.0
91,4,9,48,0.0
91,4,9,49,0.0
91,4,9,50,0.0
91,4,9,51,0.0
91,4,9,52,0.0
91,4,9,53,0.0
91,4,9,54,0.0
91,4,9,55,0.0
91,4,9,56,0.0
91,4,9,57,0.0
91,4,9,58,0.0
91,4,9,59,0.0
91,4,9,60,0.0
91,4,9,61,0.0
91,4,9,62,0.0
91,4,9,63,0.0
91,4,9,64,0.0
91,4,9,65,0.0
91,4,9,66,0.0
91,4,9,67,0.0
91,4,9,68,0.0
91,4,9,69,0.0
91,4,9,70,0.0
91,4,9,71,0.0
91,4,9,72,0.0
91,4,9,73,0.0
91,4,9,74,0.0
91,4,9,75,0.0
91,4,9,76,0.0
91,4,9,77,0.0
91,4,9,78,0.0
91,4,9,79,0.0
91,4,9,80,0.0
91,4,9,81,0.0
91,4,9,82,0.0
91,4,9,83,0.0
91,4,9,84,0.0
91,4,9,85,0.0
91,4,9,86,0.0
91,4,9,87,0.0
91,4,9,88,0.0
91,4,9,89,0.0
91,4,9,90,0.0
91,4,9,91,0.0
91,4,10,1,1.0
91,4,10,2,0.0
91,4,10,3,0.0
91,4,10,4,0.0
91,4,10,5,0.0
91,4,10,6,0.0
91,4,10,7,0.0
91,4,10,8,0.0
91,4,10,9,0.0
91,4,10,10,0.0
91,4,10,11,0.0
91,4,10,12,0.0
91,4,10,13,0.0
91,4,10,14,0.0
91,4,10,15,0.0
91,4,10,16,0.0
91,4,10,17,0.0
91,4,10,18,0.0
91,4,10,19,0.0
91,4,10,20,0.0
91,4,10,21,0.0
91,4,10,22,0.0
91,4,10,23,0.0
91,4,10,24,0.0
91,4,10,25,0.0
91,4,10,26,0.0
91,4,10,27,0.0
91,4,10,28,0.0
91,4,10,29,0.0
91,4,10,30,0.0
91,4,10,31,0.0
91,4,10,32,0.0
91,4,10,33,0.0
91,4,10,34,0.0
91,4,10,35,0.0
91,4,10,36,0.0
91,4,10,37,0.0
91,4,10,38,0.0
91,4,10,39,0.0
91,4,10,40,0.0
91,4,10,41,0.0
91,4,10,42,0.0
91,4,10,43,0.0
91,4,10,44,0.0
91,4,10,45,0.0
91,4,10,46,0.0
91,4,10,47,0.0
91,4,10,48,0.0
91,4,10,49,0.0
91,4,10,50,0.0
91,4,10,51,0.0
91,4,10,52,0.0
91,4,10,53,0.0
91,4,10,54,0.0
91,4,10,55,0.0
91,4,10,56,0.0
91,4,10,57,0.0
91,4,10,58,0.0
91,4,10,59,0.0
91,4,10,60,0.0
91,4,10,61,0.0
91,4,10,62,0.0
91,4,10,63,0.0
91,4,10,64,0.0
91,4,10,65,0.0
91,4,10,66,0.0
91,4,10,67,0.0
91,4,10,68,0.0
91,4,10,69,0.0
91,4,10,70,0.0
91,4,10,71,0.0
91,4,10,72,0.0
91,4,10,73,0.0
91,4,10,74,0.0
91,4,10,75,0.0
91,4,10,76,0.0
91,4,10,77,0.0
91,4,10,78,0.0
91,4,10,79,0.0
91,4,10,80,0.0
91,4,10,81,0.0
91,4,10,82,0.0
91,4,10,83,0.0
91,4,10,84,0.0
91,4,10,85,0.0
91,4,10,86,0.0
91,4,10,87,0.0
91,4,10,88,0.0
91,4,10,89,0.0
91,4,10,90,0.0
91,4,10,91,0.0
91,4,11,1,1.0
91,4,11,2,0.0
91,4,11,3,0.0
91,4,11,4,0.0
91,4,11,5,0.0
91,4,11,6,0.0
91,4,11,7,0.0
91,4,11,8,0.0
91,4,11,9,0.0
91,4,11,10,0.0
91,4,11,11,0.0
91,4,11,12,0.0
91,4,11,13,0.0
91,4,11,14,0.0
91,4,11,15,0.0
91,4,11,16,0.0
91,4,11,17,0.0
91,4,11,18,0.0
91,4,11,19,0.0
91,4,11,20,0.0
91,4,11,21,0.0
91,4,11,22,0.0
91,4,11,23,0.0
91,4,11,24,0.0
91,4,11,25,0.0
91,4,11,26,0.0
91,4,11,27,0.0
91,4,11,28,0.0
91,4,11,29,0.0
91,4,11,30,0.0
91,4,11,31,0.0
91,4,11,32,0.0
91,4,11,33,0.0
91,4,11,34,0.0
91,4,11,35,0.0
91,4,11,36,0.0
91,4,11,37,0.0
91,4,11,38,0.0
91,4,11,39,0.0
91,4,11,40,0.0
91,4,11,41,0.0
91,4,11,42,0.0
91,4,11,43,0.0
91,4,11,44,0.0
91,4,11,45,0.0
91,4,11,46,0.0
91,4,11,47,0.0
91,4,11,48,0.0
91,4,11,49,0.0
91,4,11,50,0.0
91,4,11,51,0.0
91,4,11,52,0.0
91,4,11,53,0.0
91,4,11,54,0.0
91,4,11,55,0.0
91,4,11,56,0.0
91,4,11,57,0.0
91,4,11,58,0.0
91,4,11,59,0.0
91,4,11,60,0.0
91,4,11,61,0.0
91,4,11,62,0.0
91,4,11,63,0.0
91,4,11,64,0.0
91,4,11,65,0.0
91,4,11,66,0.0
91,4,11,67,0.0
91,4,11,68,0.0
91,4,11,69,0.0
91,4,11,70,0.0
91,4,11,71,0.0
91,4,11,72,0.0
91,4,11,73,0.0
91,4,11,74,0.0
91,4,11,75,0.0
91,4,11,76,0.0
91,4,11,77,0.0
91,4,11,78,0.0
91,4,11,79,0.0
91,4,11,80,0.0
91,4,11,81,0.0
91,4,11,82,0.0
91,4,11,83,0.0
91,4,11,84,0.0
91,4,11,85,0.0
91,4,11,86,0.0
91,4,11,87,0.0
91,4,11,88,0.0
91,4,11,89,0.0
91,4,11,90,0.0
91,4,11,91,0.0
91,4,12,1,1.0
91,4,12,2,0.0
91,4,12,3,0.0
91,4,12,4,0.0
91,4,12,5,0.0
91,4,12,6,0.0
91,4,12,7,0.0
91,4,12,8,0.0
91,4,12,9,0.0
91,4,12,10,0.0
91,4,12,11,0.0
91,4,12,12,0.0
91,4,12,13,0.0
91,4,12,14,0.0
91,4,12,15,0.0
91,4,12,16,0.0
91,4,12,17,0.0
91,4,12,18,0.0
91,4,12,19,0.0
91,4,12,20,0.0
91,4,12,21,0.0
91,4,12,22,0.0
91,4,12,23,0.0
91,4,12,24,0.0
91,4,12,25,0.0
91,4,12,26,0.0
91,4,12,27,0.0
91,4,12,28,0.0
91,4,12,29,0.0
91,4,12,30,0.0
91,4,12,31,0.0
91,4,12,32,0.0
91,4,12,33,0.0
91,4,12,34,0.0
91,4,12,35,0.0
91,4,12,36,0.0
91,4,12,37,0.0
91,4,12,38,0.0
91,4,12,39,0.0
91,4,12,40,0.0
91,4,12,41,0.0
91,4,12,42,0.0
91,4,12,43,0.0
91,4,12,44,0.0
91,4,12,45,0.0
91,4,12,46,0.0
91,4,12,47,0.0
91,4,12,48,0.0
91,4,12,49,0.0
91,4,12,50,0.0
91,4,12,51,0.0
91,4,12,52,0.0
91,4,12,53,0.0
91,4,12,54,0.0
91,4,12,55,0.0
91,4,12,56,0.0
91,4,12,57,0.0
91,4,12,58,0.0
91,4,12,59,0.0
91,4,12,60,0.0
91,4,12,61,0.0
91,4,12,62,0.0
91,4,12,63,0.0
91,4,12,64,0.0
91,4,12,65,0.0
91,4,12,66,0.0
91,4,12,67,0.0
91,4,12,68,0.0
91,4,12,69,0.0
91,4,12,70,0.0
91,4,12,71,0.0
91,4,12,72,0.0
91,4,12,73,0.0
91,4,12,74,0.0
91,4,12,75,0.0
91,4,12,76,0.0
91,4,12,77,0.0
91,4,12,78,0.0
91,4,12,79,0.0
91,4,12,80,0.0
91,4,12,81,0.0
91,4,12,82,0.0
91,4,12,83,0.0
91,4,12,84,0.0
91,4,12,85,0.0
91,4,12,86,0.0
91,4,12,87,0.0
91,4,12,88,0.0
91,4,12,89,0.0
91,4,12,90,0.0
91,4,12,91,0.0
91,4,13,1,1.0
91,4,13,2,0.0
91,4,13,3,0.0
91,4,13,4,0.0
91,4,13,5,0.0
91,4,13,6,0.0
91,4,13,7,0.0
91,4,13,8,0.0
91,4,13,9,0.0
91,4,13,10,0.0
91,4,13,11,0.0
91,4,13,12,0.0
91,4,13,13,0.0
91,4,13,14,0.0
91,4,13,15,0.0
91,4,13,16,0.0
91,4,13,17,0.0
91,4,13,18,0.0
91,4,13,19,0.0
91,4,13,20,0.0
91,4,13,21,0.0
91,4,13,22,0.0
91,4,13,23,0.0
91,4,13,24,0.0
91,4,13,25,0.0
91,4,13,26,0.0
91,4,13,27,0.0
91,4,13,28,0.0
91,4,13,29,0.0
91,4,13,30,0.0
91,4,13,31,0.0
91,4,13,32,0.0
91,4,13,33,0.0
91,4,13,34,0.0
91,4,13,35,0.0
91,4,13,36,0.0
91,4,13,37,0.0
91,4,13,38,0.0
91,4,13,39,0.0
91,4,13,40,0.0
91,4,13,41,0.0
91,4,13,42,0.0
91,4,13,43,0.0
91,4,13,44,0.0
91,4,13,45,0.0
91,4,13,46,0.0
91,4,13,47,0.0
91,4,13,48,0.0
91,4,13,49,0.0
91,4,13,50,0.0
91,4,13,51,0.0
91,4,13,52,0.0
91,4,13,53,0.0
91,4,13,54,0.0
91,4,13,55,0.0
91,4,13,56,0.0
91,4,13,57,0.0
91,4,13,58,0.0
91,4,13,59,0.0
91,4,13,60,0.0
91,4,13,61,0.0
91,4,13,62,0.0
91,4,13,63,0.0
91,4,13,64,0.0
91,4,13,65,0.0
91,4,13,66,0.0
91,4,13,67,0.0
91,4,13,68,0.0
91,4,13,69,0.0
91,4,13,70,0.0
91,4,13,71,0.0
91,4,13,72,0.0
91,4,13,73,0.0
91,4,13,74,0.0
91,4,13,75,0.0
91,4,13,76,0.0
91,4,13,77,0.0
91,4,13,78,0.0
91,4,13,79,0.0
91,4,13,80,0.0
91,4,13,81,0.0
91,4,13,82,0.0
91,4,13,83,0.0
91,4,13,84,0.0
91,4,13,85,0.0
91,4,13,86,0.0
91,4,13,87,0.0
91,4,13,88,0.0
91,4,13,89,0.0
91,4,13,90,0.0
91,4,13,91,0.0
91,4,14,1,1.0
91,4,14,2,0.0
91,4,14,3,0.0
91,4,14,4,0.0
91,4,14,5,0.0
91,4,14,6,0.0
91,4,14,7,0.0
91,4,14,8,0.0
91,4,14,9,0.0
91,4,14,10,0.0
91,4,14,11,0.0
91,4,14,12,0.0
91,4,14,13,0.0
91,4,14,14,0.0
91,4,14,15,0.0
91,4,14,16,0.0
91,4,14,17,0.0
91,4,14,18,0.0
91,4,14,19,0.0
91,4,14,20,0.0
91,4,14,21,0.0
91,4,14,22,0.0
91,4,14,23,0.0
91,4,14,24,0.0
91,4,14,25,0.0
91,4,14,26,0.0
91,4,14,27,0.0
91,4,14,28,0.0
91,4,14,29,0.0
91,4,14,30,0.0
91,4,14,31,0.0
91,4,14,32,0.0
91,4,14,33,0.0
91,4,14,34,0.0
91,4,14,35,0.0
91,4,14,36,0.0
91,4,14,37,0.0
91,4,14,38,0.0
91,4,14,39,0.0
91,4,14,40,0.0
91,4,14,41,0.0
91,4,14,42,0.0
91,4,14,43,0.0
91,4,14,44,0.0
91,4,14,45,0.0
91,4,14,46,0.0
91,4,14,47,0.0
91,4,14,48,0.0
91,4,14,49,0.0
91,4,14,50,0.0
91,4,14,51,0.0
91,4,14,52,0.0
91,4,14,53,0.0
91,4,14,54,0.0
91,4,14,55,0.0
91,4,14,56,0.0
91,4,14,57,0.0
91,4,14,58,0.0
91,4,14,59,0.0
91,4,14,60,0.0
91,4,14,61,0.0
91,4,14,62,0.0
91,4,14,63,0.0
91,4,14,64,0.0
91,4,14,65,0.0
91,4,14,66,0.0
91,4,14,67,0.0
91,4,14,68,0.0
91,4,14,69,0.0
91,4,14,70,0.0
91,4,14,71,0.0
91,4,14,72,0.0
91,4,14,73,0.0
91,4,14,74,0.0
91,4,14,75,0.0
91,4,14,76,0.0
91,4,14,77,0.0
91,4,14,78,0.0
91,4,14,79,0.0
91,4,14,80,0.0
91,4,14,81,0.0
91,4,14,82,0.0
91,4,14,83,0.0
91,4,14,84,0.0
91,4,14,85,0.0
91,4,14,86,0.0
91,4,14,87,0.0
91,4,14,88,0.0
91,4,14,89,0.0
91,4,14,90,0.0
91,4,14,91,0.0
91,4,15,1,1.0
91,4,15,2,0.0
91,4,15,3,0.0
91,4,15,4,0.0
91,4,15,5,0.0
91,4,15,6,0.0
91,4,15,7,0.0
91,4,15,8,0.0
91,4,15,9,0.0
91,4,15,10,0.0
91,4,15,11,0.0
91,4,15,12,0.0
91,4,15,13,0.0
91,4,15,14,0.0
91,4,15,15,0.0
91,4,15,16,0.0
91,4,15,17,0.0
91,4,15,18,0.0
91,4,15,19,0.0
91,4,15,20,0.0
91,4,15,21,0.0
91,4,15,22,0.0
91,4,15,23,0.0
91,4,15,24,0.0
91,4,15,25,0.0
91,4,15,26,0.0
91,4,15,27,0.0
91,4,15,28,0.0
91,4,15,29,0.0
91,4,15,30,0.0
91,4,15,31,0.0
91,4,15,32,0.0
91,4,15,33,0.0
91,4,15,34,0.0
91,4,15,35,0.0
91,4,15,36,0.0
91,4,15,37,0.0
91,4,15,38,0.0
91,4,15,39,0.0
91,4,15,40,0.0
91,4,15,41,0.0
91,4,15,42,0.0
91,4,15,43,0.0
91,4,15,44,0.0
91,4,15,45,0.0
91,4,15,46,0.0
91,4,15,47,0.0
91,4,15,48,0.0
91,4,15,49,0.0
91,4,15,50,0.0
91,4,15,51,0.0
91,4,15,52,0.0
91,4,15,53,0.0
91,4,15,54,0.0
91,4,15,55,0.0
91,4,15,56,0.0
91,4,15,57,0.0
91,4,15,58,0.0
91,4,15,59,0.0
91,4,15,60,0.0
91,4,15,61,0.0
91,4,15,62,0.0
91,4,15,63,0.0
91,4,15,64,0.0
91,4,15,65,0.0
91,4,15,66,0.0
91,4,15,67,0.0
91,4,15,68,0.0
91,4,15,69,0.0
91,4,15,70,0.0
91,4,15,71,0.0
91,4,15,72,0.0
91,4,15,73,0.0
91,4,15,74,0.0
91,4,15,75,0.0
91,4,15,76,0.0
91,4,15,77,0.0
91,4,15,78,0.0
91,4,15,79,0.0
91,4,15,80,0.0
91,4,15,81,0.0
91,4,15,82,0.0
91,4,15,83,0.0
91,4,15,84,0.0
91,4,15,85,0.0
91,4,15,86,0.0
91,4,15,87,0.0
91,4,15,88,0.0
91,4,15,89,0.0
91,4,15,90,0.0
91,4,15,91,0.0
91,4,16,1,1.0
91,4,16,2,0.0
91,4,16,3,0.0
91,4,16,4,0.0
91,4,16,5,0.0
91,4,16,6,0.0
91,4,16,7,0.0
91,4,16,8,0.0
91,4,16,9,0.0
91,4,16,10,0.0
91,4,16,11,0.0
91,4,16,12,0.0
91,4,16,13,0.0
91,4,16,14,0.0
91,4,16,15,0.0
91,4,16,16,0.0
91,4,16,17,0.0
91,4,16,18,0.0
91,4,16,19,0.0
91,4,16,20,0.0
91,4,16,21,0.0
91,4,16,22,0.0
91,4,16,23,0.0
91,4,16,24,0.0
91,4,16,25,0.0
91,4,16,26,0.0
91,4,16,27,0.0
91,4,16,28,0.0
91,4,16,29,0.0
91,4,16,30,0.0
91,4,16,31,0.0
91,4,16,32,0.0
91,4,16,33,0.0
91,4,16,34,0.0
91,4,16,35,0.0
91,4,16,36,0.0
91,4,16,37,0.0
91,4,16,38,0.0
91,4,16,39,0.0
91,4,16,40,0.0
91,4,16,41,0.0
91,4,16,42,0.0
91,4,16,43,0.0
91,4,16,44,0.0
91,4,16,45,0.0
91,4,16,46,0.0
91,4,16,47,0.0
91,4,16,48,0.0
91,4,16,49,0.0
91,4,16,50,0.0
91,4,16,51,0.0
91,4,16,52,0.0
91,4,16,53,0.0
91,4,16,54,0.0
91,4,16,55,0.0
91,4,16,56,0.0
91,4,16,57,0.0
91,4,16,58,0.0
91,4,16,59,0.0
91,4,16,60,0.0
91,4,16,61,0.0
91,4,16,62,0.0
91,4,16,63,0.0
91,4,16,64,0.0
91,4,16,65,0.0
91,4,16,66,0.0
91,4,16,67,0.0
91,4,16,68,0.0
91,4,16,69,0.0
91,4,16,70,0.0
91,4,16,71,0.0
91,4,16,72,0.0
91,4,16,73,0.0
91,4,16,74,0.0
91,4,16,75,0.0
91,4,16,76,0.0
91,4,16,77,0.0
91,4,16,78,0.0
91,4,16,79,0.0
91,4,16,80,0.0
91,4,16,81,0.0
91,4,16,82,0.0
91,4,16,83,0.0
91,4,16,84,0.0
91,4,16,85,0.0
91,4,16,86,0.0
91,4,16,87,0.0
91,4,16,88,0.0
91,4,16,89,0.0
91,4,16,90,0.0
91,4,16,91,0.0
91,4,17,1,1.0
91,4,17,2,0.0
91,4,17,3,0.0
91,4,17,4,0.0
91,4,17,5,0.0
91,4,17,6,0.0
91,4,17,7,0.0
91,4,17,8,0.0
91,4,17,9,0.0
91,4,17,10,0.0
91,4,17,11,0.0
91,4,17,12,0.0
91,4,17,13,0.0
91,4,17,14,0.0
91,4,17,15,0.0
91,4,17,16,0.0
91,4,17,17,0.0
91,4,17,18,0.0
91,4,17,19,0.0
91,4,17,20,0.0
91,4,17,21,0.0
91,4,17,22,0.0
91,4,17,23,0.0
91,4,17,24,0.0
91,4,17,25,0.0
91,4,17,26,0.0
91,4,17,27,0.0
91,4,17,28,0.0
91,4,17,29,0.0
91,4,17,30,0.0
91,4,17,31,0.0
91,4,17,32,0.0
91,4,17,33,0.0
91,4,17,34,0.0
91,4,17,35,0.0
91,4,17,36,0.0
91,4,17,37,0.0
91,4,17,38,0.0
91,4,17,39,0.0
91,4,17,40,0.0
91,4,17,41,0.0
91,4,17,42,0.0
91,4,17,43,0.0
91,4,17,44,0.0
91,4,17,45,0.0
91,4,17,46,0.0
91,4,17,47,0.0
91,4,17,48,0.0
91,4,17,49,0.0
91,4,17,50,0.0
91,4,17,51,0.0
91,4,17,52,0.0
91,4,17,53,0.0
91,4,17,54,0.0
91,4,17,55,0.0
91,4,17,56,0.0
91,4,17,57,0.0
91,4,17,58,0.0
91,4,17,59,0.0
91,4,17,60,0.0
91,4,17,61,0.0
91,4,17,62,0.0
91,4,17,63,0.0
91,4,17,64,0.0
91,4,17,65,0.0
91,4,17,66,0.0
91,4,17,67,0.0
91,4,17,68,0.0
91,4,17,69,0.0
91,4,17,70,0.0
91,4,17,71,0.0
91,4,17,72,0.0
91,4,17,73,0.0
91,4,17,74,0.0
91,4,17,75,0.0
91,4,17,76,0.0
91,4,17,77,0.0
91,4,17,78,0.0
91,4,17,79,0.0
91,4,17,80,0.0
91,4,17,81,0.0
91,4,17,82,0.0
91,4,17,83,0.0
91,4,17,84,0.0
91,4,17,85,0.0
91,4,17,86,0.0
91,4,17,87,0.0
91,4,17,88,0.0
91,4,17,89,0.0
91,4,17,90,0.0
91,4,17,91,0.0
91,4,18,1,1.0
91,4,18,2,0.0
91,4,18,3,0.0
91,4,18,4,0.0
91,4,18,5,0.0
91,4,18,6,0.0
91,4,18,7,0.0
91,4,18,8,0.0
91,4,18,9,0.0
91,4,18,10,0.0
91,4,18,11,0.0
91,4,18,12,0.0
91,4,18,13,0.0
91,4,18,14,0.0
91,4,18,15,0.0
91,4,18,16,0.0
91,4,18,17,0.0
91,4,18,18,0.0
91,4,18,19,0.0
91,4,18,20,0.0
91,4,18,21,0.0
91,4,18,22,0.0
91,4,18,23,0.0
91,4,18,24,0.0
91,4,18,25,0.0
91,4,18,26,0.0
91,4,18,27,0.0
91,4,18,28,0.0
91,4,18,29,0.0
91,4,18,30,0.0
91,4,18,31,0.0
91,4,18,32,0.0
91,4,18,33,0.0
91,4,18,34,0.0
91,4,18,35,0.0
91,4,18,36,0.0
91,4,18,37,0.0
91,4,18,38,0.0
91,4,18,39,0.0
91,4,18,40,0.0
91,4,18,41,0.0
91,4,18,42,0.0
91,4,18,43,0.0
91,4,18,44,0.0
91,4,18,45,0.0
91,4,18,46,0.0
91,4,18,47,0.0
91,4,18,48,0.0
91,4,18,49,0.0
91,4,18,50,0.0
91,4,18,51,0.0
91,4,18,52,0.0
91,4,18,53,0.0
91,4,18,54,0.0
91,4,18,55,0.0
91,4,18,56,0.0
91,4,18,57,0.0
91,4,18,58,0.0
91,4,18,59,0.0
91,4,18,60,0.0
91,4,18,61,0.0
91,4,18,62,0.0
91,4,18,63,0.0
91,4,18,64,0.0
91,4,18,65,0.0
91,4,18,66,0.0
91,4,18,67,0.0
91,4,18,68,0.0
91,4,18,69,0.0
91,4,18,70,0.0
91,4,18,71,0.0
91,4,18,72,0.0
91,4,18,73,0.0
91,4,18,74,0.0
91,4,18,75,0.0
91,4,18,76,0.0
91,4,18,77,0.0
91,4,18,78,0.0
91,4,18,79,0.0
91,4,18,80,0.0
91,4,18,81,0.0
91,4,18,82,0.0
91,4,18,83,0.0
91,4,18,84,0.0
91,4,18,85,0.0
91,4,18,86,0.0
91,4,18,87,0.0
91,4,18,88,0.0
91,4,18,89,0.0
91,4,18,90,0.0
91,4,18,91,0.0
91,4,19,1,1.0
91,4,19,2,0.0
91,4,19,3,0.0
91,4,19,4,0.0
91,4,19,5,0.0
91,4,19,6,0.0
91,4,19,7,0.0
91,4,19,8,0.0
91,4,19,9,0.0
91,4,19,10,0.0
91,4,19,11,0.0
91,4,19,12,0.0
91,4,19,13,0.0
91,4,19,14,0.0
91,4,19,15,0.0
91,4,19,16,0.0
91,4,19,17,0.0
91,4,19,18,0.0
91,4,19,19,0.0
91,4,19,20,0.0
91,4,19,21,0.0
91,4,19,22,0.0
91,4,19,23,0.0
91,4,19,24,0.0
91,4,19,25,0.0
91,4,19,26,0.0
91,4,19,27,0.0
91,4,19,28,0.0
91,4,19,29,0.0
91,4,19,30,0.0
91,4,19,31,0.0
91,4,19,32,0.0
91,4,19,33,0.0
91,4,19,34,0.0
91,4,19,35,0.0
91,4,19,36,0.0
91,4,19,37,0.0
91,4,19,38,0.0
91,4,19,39,0.0
91,4,19,40,0.0
91,4,19,41,0.0
91,4,19,42,0.0
91,4,19,43,0.0
91,4,19,44,0.0
91,4,19,45,0.0
91,4,19,46,0.0
91,4,19,47,0.0
91,4,19,48,0.0
91,4,19,49,0.0
91,4,19,50,0.0
91,4,19,51,0.0
91,4,19,52,0.0
91,4,19,53,0.0
91,4,19,54,0.0
91,4,19,55,0.0
91,4,19,56,0.0
91,4,19,57,0.0
91,4,19,58,0.0
91,4,19,59,0.0
91,4,19,60,0.0
91,4,19,61,0.0
91,4,19,62,0.0
91,4,19,63,0.0
91,4,19,64,0.0
91,4,19,65,0.0
91,4,19,66,0.0
91,4,19,67,0.0
91,4,19,68,0.0
91,4,19,69,0.0
91,4,19,70,0.0
91,4,19,71,0.0
91,4,19,72,0.0
91,4,19,73,0.0
91,4,19,74,0.0
91,4,19,75,0.0
91,4,19,76,0.0
91,4,19,77,0.0
91,4,19,78,0.0
91,4,19,79,0.0
91,4,19,80,0.0
91,4,19,81,0.0
91,4,19,82,0.0
91,4,19,83,0.0
91,4,19,84,0.0
91,4,19,85,0.0
91,4,19,86,0.0
91,4,19,87,0.0
91,4,19,88,0.0
91,4,19,89,0.0
91,4,19,90,0.0
91,4,19,91,0.0
91,4,20,1,1.0
91,4,20,2,0.0
91,4,20,3,0.0
91,4,20,4,0.0
91,4,20,5,0.0
91,4,20,6,0.0
91,4,20,7,0.0
91,4,20,8,0.0
91,4,20,9,0.0
91,4,20,10,0.0
91,4,20,11,0.0
91,4,20,12,0.0
91,4,20,13,0.0
91,4,20,14,0.0
91,4,20,15,0.0
91,4,20,16,0.0
91,4,20,17,0.0
91,4,20,18,0.0
91,4,20,19,0.0
91,4,20,20,0.0
91,4,20,21,0.0
91,4,20,22,0.0
91,4,20,23,0.0
91,4,20,24,0.0
91,4,20,25,0.0
91,4,20,26,0.0
91,4,20,27,0.0
91,4,20,28,0.0
91,4,20,29,0.0
91,4,20,30,0.0
91,4,20,31,0.0
91,4,20,32,0.0
91,4,20,33,0.0
91,4,20,34,0.0
91,4,20,35,0.0
91,4,20,36,0.0
91,4,20,37,0.0
91,4,20,38,0.0
91,4,20,39,0.0
91,4,20,40,0.0
91,4,20,41,0.0
91,4,20,42,0.0
91,4,20,43,0.0
91,4,20,44,0.0
91,4,20,45,0.0
91,4,20,46,0.0
91,4,20,47,0.0
91,4,20,48,0.0
91,4,20,49,0.0
91,4,20,50,0.0
91,4,20,51,0.0
91,4,20,52,0.0
91,4,20,53,0.0
91,4,20,54,0.0
91,4,20,55,0.0
91,4,20,56,0.0
91,4,20,57,0.0
91,4,20,58,0.0
91,4,20,59,0.0
91,4,20,60,0.0
91,4,20,61,0.0
91,4,20,62,0.0
91,4,20,63,0.0
91,4,20,64,0.0
91,4,20,65,0.0
91,4,20,66,0.0
91,4,20,67,0.0
91,4,20,68,0.0
91,4,20,69,0.0
91,4,20,70,0.0
91,4,20,71,0.0
91,4,20,72,0.0
91,4,20,73,0.0
91,4,20,74,0.0
91,4,20,75,0.0
91,4,20,76,0.0
91,4,20,77,0.0
91,4,20,78,0.0
91,4,20,79,0.0
91,4,20,80,0.0
91,4,20,81,0.0
91,4,20,82,0.0
91,4,20,83,0.0
91,4,20,84,0.0
91,4,20,85,0.0
91,4,20,86,0.0
91,4,20,87,0.0
91,4,20,88,0.0
91,4,20,89,0.0
91,4,20,90,0.0
91,4,20,91,0.0
91,4,21,1,1.0
91,4,21,2,0.0
91,4,21,3,0.0
91,4,21,4,0.0
91,4,21,5,0.0
91,4,21,6,0.0
91,4,21,7,0.0
91,4,21,8,0.0
91,4,21,9,0.0
91,4,21,10,0.0
91,4,21,11,0.0
91,4,21,12,0.0
91,4,21,13,0.0
91,4,21,14,0.0
91,4,21,15,0.0
91,4,21,16,0.0
91,4,21,17,0.0
91,4,21,18,0.0
91,4,21,19,0.0
91,4,21,20,0.0
91,4,21,21,0.0
91,4,21,22,0.0
91,4,21,23,0.0
91,4,21,24,0.0
91,4,21,25,0.0
91,4,21,26,0.0
91,4,21,27,0.0
91,4,21,28,0.0
91,4,21,29,0.0
91,4,21,30,0.0
91,4,21,31,0.0
91,4,21,32,0.0
91,4,21,33,0.0
91,4,21,34,0.0
91,4,21,35,0.0
91,4,21,36,0.0
91,4,21,37,0.0
91,4,21,38,0.0
91,4,21,39,0.0
91,4,21,40,0.0
91,4,21,41,0.0
91,4,21,42,0.0
91,4,21,43,0.0
91,4,21,44,0.0
91,4,21,45,0.0
91,4,21,46,0.0
91,4,21,47,0.0
91,4,21,48,0.0
91,4,21,49,0.0
91,4,21,50,0.0
91,4,21,51,0.0
91,4,21,52,0.0
91,4,21,53,0.0
91,4,21,54,0.0
91,4,21,55,0.0
91,4,21,56,0.0
91,4,21,57,0.0
91,4,21,58,0.0
91,4,21,59,0.0
91,4,21,60,0.0
91,4,21,61,0.0
91,4,21,62,0.0
91,4,21,63,0.0
91,4,21,64,0.0
91,4,21,65,0.0
91,4,21,66,0.0
91,4,21,67,0.0
91,4,21,68,0.0
91,4,21,69,0.0
91,4,21,70,0.0
91,4,21,71,0.0
91,4,21,72,0.0
91,4,21,73,0.0
91,4,21,74,0.0
91,4,21,75,0.0
91,4,21,76,0.0
91,4,21,77,0.0
91,4,21,78,0.0
91,4,21,79,0.0
91,4,21,80,0.0
91,4,21,81,0.0
91,4,21,82,0.0
91,4,21,83,0.0
91,4,21,84,0.0
91,4,21,85,0.0
91,4,21,86,0.0
91,4,21,87,0.0
91,4,21,88,0.0
91,4,21,89,0.0
91,4,21,90,0.0
91,4,21,91,0.0
91,4,22,1,1.0
91,4,22,2,0.0
91,4,22,3,0.0
91,4,22,4,0.0
91,4,22,5,0.0
91,4,22,6,0.0
91,4,22,7,0.0
91,4,22,8,0.0
91,4,22,9,0.0
91,4,22,10,0.0
91,4,22,11,0.0
91,4,22,12,0.0
91,4,22,13,0.0
91,4,22,14,0.0
91,4,22,15,0.0
91,4,22,16,0.0
91,4,22,17,0.0
91,4,22,18,0.0
91,4,22,19,0.0
91,4,22,20,0.0
91,4,22,21,0.0
91,4,22,22,0.0
91,4,22,23,0.0
91,4,22,24,0.0
91,4,22,25,0.0
91,4,22,26,0.0
91,4,22,27,0.0
91,4,22,28,0.0
91,4,22,29,0.0
91,4,22,30,0.0
91,4,22,31,0.0
91,4,22,32,0.0
91,4,22,33,0.0
91,4,22,34,0.0
91,4,22,35,0.0
91,4,22,36,0.0
91,4,22,37,0.0
91,4,22,38,0.0
91,4,22,39,0.0
91,4,22,40,0.0
91,4,22,41,0.0
91,4,22,42,0.0
91,4,22,43,0.0
91,4,22,44,0.0
91,4,22,45,0.0
91,4,22,46,0.0
91,4,22,47,0.0
91,4,22,48,0.0
91,4,22,49,0.0
91,4,22,50,0.0
91,4,22,51,0.0
91,4,22,52,0.0
91,4,22,53,0.0
91,4,22,54,0.0
91,4,22,55,0.0
91,4,22,56,0.0
91,4,22,57,0.0
91,4,22,58,0.0
91,4,22,59,0.0
91,4,22,60,0.0
91,4,22,61,0.0
91,4,22,62,0.0
91,4,22,63,0.0
91,4,22,64,0.0
91,4,22,65,0.0
91,4,22,66,0.0
91,4,22,67,0.0
91,4,22,68,0.0
91,4,22,69,0.0
91,4,22,70,0.0
91,4,22,71,0.0
91,4,22,72,0.0
91,4,22,73,0.0
91,4,22,74,0.0
91,4,22,75,0.0
91,4,22,76,0.0
91,4,22,77,0.0
91,4,22,78,0.0
91,4,22,79,0.0
91,4,22,80,0.0
91,4,22,81,0.0
91,4,22,82,0.0
91,4,22,83,0.0
91,4,22,84,0.0
91,4,22,85,0.0
91,4,22,86,0.0
91,4,22,87,0.0
91,4,22,88,0.0
91,4,22,89,0.0
91,4,22,90,0.0
91,4,22,91,0.0
91,4,23,1,1.0
91,4,23,2,0.0
91,4,23,3,0.0
91,4,23,4,0.0
91,4,23,5,0.0
91,4,23,6,0.0
91,4,23,7,0.0
91,4,23,8,0.0
91,4,23,9,0.0
91,4,23,10,0.0
91,4,23,11,0.0
91,4,23,12,0.0
91,4,23,13,0.0
91,4,23,14,0.0
91,4,23,15,0.0
91,4,23,16,0.0
91,4,23,17,0.0
91,4,23,18,0.0
91,4,23,19,0.0
91,4,23,20,0.0
91,4,23,21,0.0
91,4,23,22,0.0
91,4,23,23,0.0
91,4,23,24,0.0
91,4,23,25,0.0
91,4,23,26,0.0
91,4,23,27,0.0
91,4,23,28,0.0
91,4,23,29,0.0
91,4,23,30,0.0
91,4,23,31,0.0
91,4,23,32,0.0
91,4,23,33,0.0
91,4,23,34,0.0
91,4,23,35,0.0
91,4,23,36,0.0
91,4,23,37,0.0
91,4,23,38,0.0
91,4,23,39,0.0
91,4,23,40,0.0
91,4,23,41,0.0
91,4,23,42,0.0
91,4,23,43,0.0
91,4,23,44,0.0
91,4,23,45,0.0
91,4,23,46,0.0
91,4,23,47,0.0
91,4,23,48,0.0
91,4,23,49,0.0
91,4,23,50,0.0
91,4,23,51,0.0
91,4,23,52,0.0
91,4,23,53,0.0
91,4,23,54,0.0
91,4,23,55,0.0
91,4,23,56,0.0
91,4,23,57,0.0
91,4,23,58,0.0
91,4,23,59,0.0
91,4,23,60,0.0
91,4,23,61,0.0
91,4,23,62,0.0
91,4,23,63,0.0
91,4,23,64,0.0
91,4,23,65,0.0
91,4,23,66,0.0
91,4,23,67,0.0
91,4,23,68,0.0
91,4,23,69,0.0
91,4,23,70,0.0
91,4,23,71,0.0
91,4,23,72,0.0
91,4,23,73,0.0
91,4,23,74,0.0
91,4,23,75,0.0
91,4,23,76,0.0
91,4,23,77,0.0
91,4,23,78,0.0
91,4,23,79,0.0
91,4,23,80,0.0
91,4,23,81,0.0
91,4,23,82,0.0
91,4,23,83,0.0
91,4,23,84,0.0
91,4,23,85,0.0
91,4,23,86,0.0
91,4,23,87,0.0
91,4,23,88,0.0
91,4,23,89,0.0
91,4,23,90,0.0
91,4,23,91,0.0
91,4,24,1,1.0
91,4,24,2,0.0
91,4,24,3,0.0
91,4,24,4,0.0
91,4,24,5,0.0
91,4,24,6,0.0
91,4,24,7,0.0
91,4,24,8,0.0
91,4,24,9,0.0
91,4,24,10,0.0
91,4,24,11,0.0
91,4,24,12,0.0
91,4,24,13,0.0
91,4,24,14,0.0
91,4,24,15,0.0
91,4,24,16,0.0
91,4,24,17,0.0
91,4,24,18,0.0
91,4,24,19,0.0
91,4,24,20,0.0
91,4,24,21,0.0
91,4,24,22,0.0
91,4,24,23,0.0
91,4,24,24,0.0
91,4,24,25,0.0
91,4,24,26,0.0
91,4,24,27,0.0
91,4,24,28,0.0
91,4,24,29,0.0
91,4,24,30,0.0
91,4,24,31,0.0
91,4,24,32,0.0
91,4,24,33,0.0
91,4,24,34,0.0
91,4,24,35,0.0
91,4,24,36,0.0
91,4,24,37,0.0
91,4,24,38,0.0
91,4,24,39,0.0
91,4,24,40,0.0
91,4,24,41,0.0
91,4,24,42,0.0
91,4,24,43,0.0
91,4,24,44,0.0
91,4,24,45,0.0
91,4,24,46,0.0
91,4,24,47,0.0
91,4,24,48,0.0
91,4,24,49,0.0
91,4,24,50,0.0
91,4,24,51,0.0
91,4,24,52,0.0
91,4,24,53,0.0
91,4,24,54,0.0
91,4,24,55,0.0
91,4,24,56,0.0
91,4,24,57,0.0
91,4,24,58,0.0
91,4,24,59,0.0
91,4,24,60,0.0
91,4,24,61,0.0
91,4,24,62,0.0
91,4,24,63,0.0
91,4,24,64,0.0
91,4,24,65,0.0
91,4,24,66,0.0
91,4,24,67,0.0
91,4,24,68,0.0
91,4,24,69,0.0
91,4,24,70,0.0
91,4,24,71,0.0
91,4,24,72,0.0
91,4,24,73,0.0
91,4,24,74,0.0
91,4,24,75,0.0
91,4,24,76,0.0
91,4,24,77,0.0
91,4,24,78,0.0
91,4,24,79,0.0
91,4,24,80,0.0
91,4,24,81,0.0
91,4,24,82,0.0
91,4,24,83,0.0
91,4,24,84,0.0
91,4,24,85,0.0
91,4,24,86,0.0
91,4,24,87,0.0
91,4,24,88,0.0
91,4,24,89,0.0
91,4,24,90,0.0
91,4,24,91,0.0
91,4,25,1,1.0
91,4,25,2,0.0
91,4,25,3,0.0
91,4,25,4,0.0
91,4,25,5,0.0
91,4,25,6,0.0
91,4,25,7,0.0
91,4,25,8,0.0
91,4,25,9,0.0
91,4,25,10,0.0
91,4,25,11,0.0
91,4,25,12,0.0
91,4,25,13,0.0
91,4,25,14,0.0
91,4,25,15,0.0
91,4,25,16,0.0
91,4,25,17,0.0
91,4,25,18,0.0
91,4,25,19,0.0
91,4,25,20,0.0
91,4,25,21,0.0
91,4,25,22,0.0
91,4,25,23,0.0
91,4,25,24,0.0
91,4,25,25,0.0
91,4,25,26,0.0
91,4,25,27,0.0
91,4,25,28,0.0
91,4,25,29,0.0
91,4,25,30,0.0
91,4,25,31,0.0
91,4,25,32,0.0
91,4,25,33,0.0
91,4,25,34,0.0
91,4,25,35,0.0
91,4,25,36,0.0
91,4,25,37,0.0
91,4,25,38,0.0
91,4,25,39,0.0
91,4,25,40,0.0
91,4,25,41,0.0
91,4,25,42,0.0
91,4,25,43,0.0
91,4,25,44,0.0
91,4,25,45,0.0
91,4,25,46,0.0
91,4,25,47,0.0
91,4,25,48,0.0
91,4,25,49,0.0
91,4,25,50,0.0
91,4,25,51,0.0
91,4,25,52,0.0
91,4,25,53,0.0
91,4,25,54,0.0
91,4,25,55,0.0
91,4,25,56,0.0
91,4,25,57,0.0
91,4,25,58,0.0
91,4,25,59,0.0
91,4,25,60,0.0
91,4,25,61,0.0
91,4,25,62,0.0
91,4,25,63,0.0
91,4,25,64,0.0
91,4,25,65,0.0
91,4,25,66,0.0
91,4,25,67,0.0
91,4,25,68,0.0
91,4,25,69,0.0
91,4,25,70,0.0
91,4,25,71,0.0
91,4,25,72,0.0
91,4,25,73,0.0
91,4,25,74,0.0
91,4,25,75,0.0
91,4,25,76,0.0
91,4,25,77,0.0
91,4,25,78,0.0
91,4,25,79,0.0
91,4,25,80,0.0
91,4,25,81,0.0
91,4,25,82,0.0
91,4,25,83,0.0
91,4,25,84,0.0
91,4,25,85,0.0
91,4,25,86,0.0
91,4,25,87,0.0
91,4,25,88,0.0
91,4,25,89,0.0
91,4,25,90,0.0
91,4,25,91,0.0
91,4,26,1,1.0
91,4,26,2,0.0
91,4,26,3,0.0
91,4,26,4,0.0
91,4,26,5,0.0
91,4,26,6,0.0
91,4,26,7,0.0
91,4,26,8,0.0
91,4,26,9,0.0
91,4,26,10,0.0
91,4,26,11,0.0
91,4,26,12,0.0
91,4,26,13,0.0
91,4,26,14,0.0
91,4,26,15,0.0
91,4,26,16,0.0
91,4,26,17,0.0
91,4,26,18,0.0
91,4,26,19,0.0
91,4,26,20,0.0
91,4,26,21,0.0
91,4,26,22,0.0
91,4,26,23,0.0
91,4,26,24,0.0
91,4,26,25,0.0
91,4,26,26,0.0
91,4,26,27,0.0
91,4,26,28,0.0
91,4,26,29,0.0
91,4,26,30,0.0
91,4,26,31,0.0
91,4,26,32,0.0
91,4,26,33,0.0
91,4,26,34,0.0
91,4,26,35,0.0
91,4,26,36,0.0
91,4,26,37,0.0
91,4,26,38,0.0
91,4,26,39,0.0
91,4,26,40,0.0
91,4,26,41,0.0
91,4,26,42,0.0
91,4,26,43,0.0
91,4,26,44,0.0
91,4,26,45,0.0
91,4,26,46,0.0
91,4,26,47,0.0
91,4,26,48,0.0
91,4,26,49,0.0
91,4,26,50,0.0
91,4,26,51,0.0
91,4,26,52,0.0
91,4,26,53,0.0
91,4,26,54,0.0
91,4,26,55,0.0
91,4,26,56,0.0
91,4,26,57,0.0
91,4,26,58,0.0
91,4,26,59,0.0
91,4,26,60,0.0
91,4,26,61,0.0
91,4,26,62,0.0
91,4,26,63,0.0
91,4,26,64,0.0
91,4,26,65,0.0
91,4,26,66,0.0
91,4,26,67,0.0
91,4,26,68,0.0
91,4,26,69,0.0
91,4,26,70,0.0
91,4,26,71,0.0
91,4,26,72,0.0
91,4,26,73,0.0
91,4,26,74,0.0
91,4,26,75,0.0
91,4,26,76,0.0
91,4,26,77,0.0
91,4,26,78,0.0
91,4,26,79,0.0
91,4,26,80,0.0
91,4,26,81,0.0
91,4,26,82,0.0
91,4,26,83,0.0
91,4,26,84,0.0
91,4,26,85,0.0
91,4,26,86,0.0
91,4,26,87,0.0
91,4,26,88,0.0
91,4,26,89,0.0
91,4,26,90,0.0
91,4,26,91,0.0
91,4,27,1,1.0
91,4,27,2,0.0
91,4,27,3,0.0
91,4,27,4,0.0
91,4,27,5,0.0
91,4,27,6,0.0
91,4,27,7,0.0
91,4,27,8,0.0
91,4,27,9,0.0
91,4,27,10,0.0
91,4,27,11,0.0
91,4,27,12,0.0
91,4,27,13,0.0
91,4,27,14,0.0
91,4,27,15,0.0
91,4,27,16,0.0
91,4,27,17,0.0
91,4,27,18,0.0
91,4,27,19,0.0
91,4,27,20,0.0
91,4,27,21,0.0
91,4,27,22,0.0
91,4,27,23,0.0
91,4,27,24,0.0
91,4,27,25,0.0
91,4,27,26,0.0
91,4,27,27,0.0
91,4,27,28,0.0
91,4,27,29,0.0
91,4,27,30,0.0
91,4,27,31,0.0
91,4,27,32,0.0
91,4,27,33,0.0
91,4,27,34,0.0
91,4,27,35,0.0
91,4,27,36,0.0
91,4,27,37,0.0
91,4,27,38,0.0
91,4,27,39,0.0
91,4,27,40,0.0
91,4,27,41,0.0
91,4,27,42,0.0
91,4,27,43,0.0
91,4,27,44,0.0
91,4,27,45,0.0
91,4,27,46,0.0
91,4,27,47,0.0
91,4,27,48,0.0
91,4,27,49,0.0
91,4,27,50,0.0
91,4,27,51,0.0
91,4,27,52,0.0
91,4,27,53,0.0
91,4,27,54,0.0
91,4,27,55,0.0
91,4,27,56,0.0
91,4,27,57,0.0
91,4,27,58,0.0
91,4,27,59,0.0
91,4,27,60,0.0
91,4,27,61,0.0
91,4,27,62,0.0
91,4,27,63,0.0
91,4,27,64,0.0
91,4,27,65,0.0
91,4,27,66,0.0
91,4,27,67,0.0
91,4,27,68,0.0
91,4,27,69,0.0
91,4,27,70,0.0
91,4,27,71,0.0
91,4,27,72,0.0
91,4,27,73,0.0
91,4,27,74,0.0
91,4,27,75,0.0
91,4,27,76,0.0
91,4,27,77,0.0
91,4,27,78,0.0
91,4,27,79,0.0
91,4,27,80,0.0
91,4,27,81,0.0
91,4,27,82,0.0
91,4,27,83,0.0
91,4,27,84,0.0
91,4,27,85,0.0
91,4,27,86,0.0
91,4,27,87,0.0
91,4,27,88,0.0
91,4,27,89,0.0
91,4,27,90,0.0
91,4,27,91,0.0
91,4,28,1,1.0
91,4,28,2,0.0
91,4,28,3,0.0
91,4,28,4,0.0
91,4,28,5,0.0
91,4,28,6,0.0
91,4,28,7,0.0
91,4,28,8,0.0
91,4,28,9,0.0
91,4,28,10,0.0
91,4,28,11,0.0
91,4,28,12,0.0
91,4,28,13,0.0
91,4,28,14,0.0
91,4,28,15,0.0
91,4,28,16,0.0
91,4,28,17,0.0
91,4,28,18,0.0
91,4,28,19,0.0
91,4,28,20,0.0
91,4,28,21,0.0
91,4,28,22,0.0
91,4,28,23,0.0
91,4,28,24,0.0
91,4,28,25,0.0
91,4,28,26,0.0
91,4,28,27,0.0
91,4,28,28,0.0
91,4,28,29,0.0
91,4,28,30,0.0
91,4,28,31,0.0
91,4,28,32,0.0
91,4,28,33,0.0
91,4,28,34,0.0
91,4,28,35,0.0
91,4,28,36,0.0
91,4,28,37,0.0
91,4,28,38,0.0
91,4,28,39,0.0
91,4,28,40,0.0
91,4,28,41,0.0
91,4,28,42,0.0
91,4,28,43,0.0
91,4,28,44,0.0
91,4,28,45,0.0
91,4,28,46,0.0
91,4,28,47,0.0
91,4,28,48,0.0
91,4,28,49,0.0
91,4,28,50,0.0
91,4,28,51,0.0
91,4,28,52,0.0
91,4,28,53,0.0
91,4,28,54,0.0
91,4,28,55,0.0
91,4,28,56,0.0
91,4,28,57,0.0
91,4,28,58,0.0
91,4,28,59,0.0
91,4,28,60,0.0
91,4,28,61,0.0
91,4,28,62,0.0
91,4,28,63,0.0
91,4,28,64,0.0
91,4,28,65,0.0
91,4,28,66,0.0
91,4,28,67,0.0
91,4,28,68,0.0
91,4,28,69,0.0
91,4,28,70,0.0
91,4,28,71,0.0
91,4,28,72,0.0
91,4,28,73,0.0
91,4,28,74,0.0
91,4,28,75,0.0
91,4,28,76,0.0
91,4,28,77,0.0
91,4,28,78,0.0
91,4,28,79,0.0
91,4,28,80,0.0
91,4,28,81,0.0
91,4,28,82,0.0
91,4,28,83,0.0
91,4,28,84,0.0
91,4,28,85,0.0
91,4,28,86,0.0
91,4,28,87,0.0
91,4,28,88,0.0
91,4,28,89,0.0
91,4,28,90,0.0
91,4,28,91,0.0
91,4,29,1,1.0
91,4,29,2,0.0
91,4,29,3,0.0
91,4,29,4,0.0
91,4,29,5,0.0
91,4,29,6,0.0
91,4,29,7,0.0
91,4,29,8,0.0
91,4,29,9,0.0
91,4,29,10,0.0
91,4,29,11,0.0
91,4,29,12,0.0
91,4,29,13,0.0
91,4,29,14,0.0
91,4,29,15,0.0
91,4,29,16,0.0
91,4,29,17,0.0
91,4,29,18,0.0
91,4,29,19,0.0
91,4,29,20,0.0
91,4,29,21,0.0
91,4,29,22,0.0
91,4,29,23,0.0
91,4,29,24,0.0
91,4,29,25,0.0
91,4,29,26,0.0
91,4,29,27,0.0
91,4,29,28,0.0
91,4,29,29,0.0
91,4,29,30,0.0
91,4,29,31,0.0
91,4,29,32,0.0
91,4,29,33,0.0
91,4,29,34,0.0
91,4,29,35,0.0
91,4,29,36,0.0
91,4,29,37,0.0
91,4,29,38,0.0
91,4,29,39,0.0
91,4,29,40,0.0
91,4,29,41,0.0
91,4,29,42,0.0
91,4,29,43,0.0
91,4,29,44,0.0
91,4,29,45,0.0
91,4,29,46,0.0
91,4,29,47,0.0
91,4,29,48,0.0
91,4,29,49,0.0
91,4,29,50,0.0
91,4,29,51,0.0
91,4,29,52,0.0
91,4,29,53,0.0
91,4,29,54,0.0
91,4,29,55,0.0
91,4,29,56,0.0
91,4,29,57,0.0
91,4,29,58,0.0
91,4,29,59,0.0
91,4,29,60,0.0
91,4,29,61,0.0
91,4,29,62,0.0
91,4,29,63,0.0
91,4,29,64,0.0
91,4,29,65,0.0
91,4,29,66,0.0
91,4,29,67,0.0
91,4,29,68,0.0
91,4,29,69,0.0
91,4,29,70,0.0
91,4,29,71,0.0
91,4,29,72,0.0
91,4,29,73,0.0
91,4,29,74,0.0
91,4,29,75,0.0
91,4,29,76,0.0
91,4,29,77,0.0
91,4,29,78,0.0
91,4,29,79,0.0
91,4,29,80,0.0
91,4,29,81,0.0
91,4,29,82,0.0
91,4,29,83,0.0
91,4,29,84,0.0
91,4,29,85,0.0
91,4,29,86,0.0
91,4,29,87,0.0
91,4,29,88,0.0
91,4,29,89,0.0
91,4,29,90,0.0
91,4,29,91,0.0
91,4,30,1,1.0
91,4,30,2,0.0
91,4,30,3,0.0
91,4,30,4,0.0
91,4,30,5,0.0
91,4,30,6,0.0
91,4,30,7,0.0
91,4,30,8,0.0
91,4,30,9,0.0
91,4,30,10,0.0
91,4,30,11,0.0
91,4,30,12,0.0
91,4,30,13,0.0
91,4,30,14,0.0
91,4,30,15,0.0
91,4,30,16,0.0
91,4,30,17,0.0
91,4,30,18,0.0
91,4,30,19,0.0
91,4,30,20,0.0
91,4,30,21,0.0
91,4,30,22,0.0
91,4,30,23,0.0
91,4,30,24,0.0
91,4,30,25,0.0
91,4,30,26,0.0
91,4,30,27,0.0
91,4,30,28,0.0
91,4,30,29,0.0
91,4,30,30,0.0
91,4,30,31,0.0
91,4,30,32,0.0
91,4,30,33,0.0
91,4,30,34,0.0
91,4,30,35,0.0
91,4,30,36,0.0
91,4,30,37,0.0
91,4,30,38,0.0
91,4,30,39,0.0
91,4,30,40,0.0
91,4,30,41,0.0
91,4,30,42,0.0
91,4,30,43,0.0
91,4,30,44,0.0
91,4,30,45,0.0
91,4,30,46,0.0
91,4,30,47,0.0
91,4,30,48,0.0
91,4,30,49,0.0
91,4,30,50,0.0
91,4,30,51,0.0
91,4,30,52,0.0
91,4,30,53,0.0
91,4,30,54,0.0
91,4,30,55,0.0
91,4,30,56,0.0
91,4,30,57,0.0
91,4,30,58,0.0
91,4,30,59,0.0
91,4,30,60,0.0
91,4,30,61,0.0
91,4,30,62,0.0
91,4,30,63,0.0
91,4,30,64,0.0
91,4,30,65,0.0
91,4,30,66,0.0
91,4,30,67,0.0
91,4,30,68,0.0
91,4,30,69,0.0
91,4,30,70,0.0
91,4,30,71,0.0
91,4,30,72,0.0
91,4,30,73,0.0
91,4,30,74,0.0
91,4,30,75,0.0
91,4,30,76,0.0
91,4,30,77,0.0
91,4,30,78,0.0
91,4,30,79,0.0
91,4,30,80,0.0
91,4,30,81,0.0
91,4,30,82,0.0
91,4,30,83,0.0
91,4,30,84,0.0
91,4,30,85,0.0
91,4,30,86,0.0
91,4,30,87,0.0
91,4,30,88,0.0
91,4,30,89,0.0
91,4,30,90,0.0
91,4,30,91,0.0
91,4,31,1,1.0
91,4,31,2,0.0
91,4,31,3,0.0
91,4,31,4,0.0
91,4,31,5,0.0
91,4,31,6,0.0
91,4,31,7,0.0
91,4,31,8,0.0
91,4,31,9,0.0
91,4,31,10,0.0
91,4,31,11,0.0
91,4,31,12,0.0
91,4,31,13,0.0
91,4,31,14,0.0
91,4,31,15,0.0
91,4,31,16,0.0
91,4,31,17,0.0
91,4,31,18,0.0
91,4,31,19,0.0
91,4,31,20,0.0
91,4,31,21,0.0
91,4,31,22,0.0
91,4,31,23,0.0
91,4,31,24,0.0
91,4,31,25,0.0
91,4,31,26,0.0
91,4,31,27,0.0
91,4,31,28,0.0
91,4,31,29,0.0
91,4,31,30,0.0
91,4,31,31,0.0
91,4,31,32,0.0
91,4,31,33,0.0
91,4,31,34,0.0
91,4,31,35,0.0
91,4,31,36,0.0
91,4,31,37,0.0
91,4,31,38,0.0
91,4,31,39,0.0
91,4,31,40,0.0
91,4,31,41,0.0
91,4,31,42,0.0
91,4,31,43,0.0
91,4,31,44,0.0
91,4,31,45,0.0
91,4,31,46,0.0
91,4,31,47,0.0
91,4,31,48,0.0
91,4,31,49,0.0
91,4,31,50,0.0
91,4,31,51,0.0
91,4,31,52,0.0
91,4,31,53,0.0
91,4,31,54,0.0
91,4,31,55,0.0
91,4,31,56,0.0
91,4,31,57,0.0
91,4,31,58,0.0
91,4,31,59,0.0
91,4,31,60,0.0
91,4,31,61,0.0
91,4,31,62,0.0
91,4,31,63,0.0
91,4,31,64,0.0
91,4,31,65,0.0
91,4,31,66,0.0
91,4,31,67,0.0
91,4,31,68,0.0
91,4,31,69,0.0
91,4,31,70,0.0
91,4,31,71,0.0
91,4,31,72,0.0
91,4,31,73,0.0
91,4,31,74,0.0
91,4,31,75,0.0
91,4,31,76,0.0
91,4,31,77,0.0
91,4,31,78,0.0
91,4,31,79,0.0
91,4,31,80,0.0
91,4,31,81,0.0
91,4,31,82,0.0
91,4,31,83,0.0
91,4,31,84,0.0
91,4,31,85,0.0
91,4,31,86,0.0
91,4,31,87,0.0
91,4,31,88,0.0
91,4,31,89,0.0
91,4,31,90,0.0
91,4,31,91,0.0
91,4,32,1,1.0
91,4,32,2,0.0
91,4,32,3,0.0
91,4,32,4,0.0
91,4,32,5,0.0
91,4,32,6,0.0
91,4,32,7,0.0
91,4,32,8,0.0
91,4,32,9,0.0
91,4,32,10,0.0
91,4,32,11,0.0
91,4,32,12,0.0
91,4,32,13,0.0
91,4,32,14,0.0
91,4,32,15,0.0
91,4,32,16,0.0
91,4,32,17,0.0
91,4,32,18,0.0
91,4,32,19,0.0
91,4,32,20,0.0
91,4,32,21,0.0
91,4,32,22,0.0
91,4,32,23,0.0
91,4,32,24,0.0
91,4,32,25,0.0
91,4,32,26,0.0
91,4,32,27,0.0
91,4,32,28,0.0
91,4,32,29,0.0
91,4,32,30,0.0
91,4,32,31,0.0
91,4,32,32,0.0
91,4,32,33,0.0
91,4,32,34,0.0
91,4,32,35,0.0
91,4,32,36,0.0
91,4,32,37,0.0
91,4,32,38,0.0
91,4,32,39,0.0
91,4,32,40,0.0
91,4,32,41,0.0
91,4,32,42,0.0
91,4,32,43,0.0
91,4,32,44,0.0
91,4,32,45,0.0
91,4,32,46,0.0
91,4,32,47,0.0
91,4,32,48,0.0
91,4,32,49,0.0
91,4,32,50,0.0
91,4,32,51,0.0
91,4,32,52,0.0
91,4,32,53,0.0
91,4,32,54,0.0
91,4,32,55,0.0
91,4,32,56,0.0
91,4,32,57,0.0
91,4,32,58,0.0
91,4,32,59,0.0
91,4,32,60,0.0
91,4,32,61,0.0
91,4,32,62,0.0
91,4,32,63,0.0
91,4,32,64,0.0
91,4,32,65,0.0
91,4,32,66,0.0
91,4,32,67,0.0
91,4,32,68,0.0
91,4,32,69,0.0
91,4,32,70,0.0
91,4,32,71,0.0
91,4,32,72,0.0
91,4,32,73,0.0
91,4,32,74,0.0
91,4,32,75,0.0
91,4,32,76,0.0
91,4,32,77,0.0
91,4,32,78,0.0
91,4,32,79,0.0
91,4,32,80,0.0
91,4,32,81,0.0
91,4,32,82,0.0
91,4,32,83,0.0
91,4,32,84,0.0
91,4,32,85,0.0
91,4,32,86,0.0
91,4,32,87,0.0
91,4,32,88,0.0
91,4,32,89,0.0
91,4,32,90,0.0
91,4,32,91,0.0
91,4,33,1,1.0
91,4,33,2,0.0
91,4,33,3,0.0
91,4,33,4,0.0
91,4,33,5,0.0
91,4,33,6,0.0
91,4,33,7,0.0
91,4,33,8,0.0
91,4,33,9,0.0
91,4,33,10,0.0
91,4,33,11,0.0
91,4,33,12,0.0
91,4,33,13,0.0
91,4,33,14,0.0
91,4,33,15,0.0
91,4,33,16,0.0
91,4,33,17,0.0
91,4,33,18,0.0
91,4,33,19,0.0
91,4,33,20,0.0
91,4,33,21,0.0
91,4,33,22,0.0
91,4,33,23,0.0
91,4,33,24,0.0
91,4,33,25,0.0
91,4,33,26,0.0
91,4,33,27,0.0
91,4,33,28,0.0
91,4,33,29,0.0
91,4,33,30,0.0
91,4,33,31,0.0
91,4,33,32,0.0
91,4,33,33,0.0
91,4,33,34,0.0
91,4,33,35,0.0
91,4,33,36,0.0
91,4,33,37,0.0
91,4,33,38,0.0
91,4,33,39,0.0
91,4,33,40,0.0
91,4,33,41,0.0
91,4,33,42,0.0
91,4,33,43,0.0
91,4,33,44,0.0
91,4,33,45,0.0
91,4,33,46,0.0
91,4,33,47,0.0
91,4,33,48,0.0
91,4,33,49,0.0
91,4,33,50,0.0
91,4,33,51,0.0
91,4,33,52,0.0
91,4,33,53,0.0
91,4,33,54,0.0
91,4,33,55,0.0
91,4,33,56,0.0
91,4,33,57,0.0
91,4,33,58,0.0
91,4,33,59,0.0
91,4,33,60,0.0
91,4,33,61,0.0
91,4,33,62,0.0
91,4,33,63,0.0
91,4,33,64,0.0
91,4,33,65,0.0
91,4,33,66,0.0
91,4,33,67,0.0
91,4,33,68,0.0
91,4,33,69,0.0
91,4,33,70,0.0
91,4,33,71,0.0
91,4,33,72,0.0
91,4,33,73,0.0
91,4,33,74,0.0
91,4,33,75,0.0
91,4,33,76,0.0
91,4,33,77,0.0
91,4,33,78,0.0
91,4,33,79,0.0
91,4,33,80,0.0
91,4,33,81,0.0
91,4,33,82,0.0
91,4,33,83,0.0
91,4,33,84,0.0
91,4,33,85,0.0
91,4,33,86,0.0
91,4,33,87,0.0
91,4,33,88,0.0
91,4,33,89,0.0
91,4,33,90,0.0
91,4,33,91,0.0
91,4,34,1,1.0
91,4,34,2,0.0
91,4,34,3,0.0
91,4,34,4,0.0
91,4,34,5,0.0
91,4,34,6,0.0
91,4,34,7,0.0
91,4,34,8,0.0
91,4,34,9,0.0
91,4,34,10,0.0
91,4,34,11,0.0
91,4,34,12,0.0
91,4,34,13,0.0
91,4,34,14,0.0
91,4,34,15,0.0
91,4,34,16,0.0
91,4,34,17,0.0
91,4,34,18,0.0
91,4,34,19,0.0
91,4,34,20,0.0
91,4,34,21,0.0
91,4,34,22,0.0
91,4,34,23,0.0
91,4,34,24,0.0
91,4,34,25,0.0
91,4,34,26,0.0
91,4,34,27,0.0
91,4,34,28,0.0
91,4,34,29,0.0
91,4,34,30,0.0
91,4,34,31,0.0
91,4,34,32,0.0
91,4,34,33,0.0
91,4,34,34,0.0
91,4,34,35,0.0
91,4,34,36,0.0
91,4,34,37,0.0
91,4,34,38,0.0
91,4,34,39,0.0
91,4,34,40,0.0
91,4,34,41,0.0
91,4,34,42,0.0
91,4,34,43,0.0
91,4,34,44,0.0
91,4,34,45,0.0
91,4,34,46,0.0
91,4,34,47,0.0
91,4,34,48,0.0
91,4,34,49,0.0
91,4,34,50,0.0
91,4,34,51,0.0
91,4,34,52,0.0
91,4,34,53,0.0
91,4,34,54,0.0
91,4,34,55,0.0
91,4,34,56,0.0
91,4,34,57,0.0
91,4,34,58,0.0
91,4,34,59,0.0
91,4,34,60,0.0
91,4,34,61,0.0
91,4,34,62,0.0
91,4,34,63,0.0
91,4,34,64,0.0
91,4,34,65,0.0
91,4,34,66,0.0
91,4,34,67,0.0
91,4,34,68,0.0
91,4,34,69,0.0
91,4,34,70,0.0
91,4,34,71,0.0
91,4,34,72,0.0
91,4,34,73,0.0
91,4,34,74,0.0
91,4,34,75,0.0
91,4,34,76,0.0
91,4,34,77,0.0
91,4,34,78,0.0
91,4,34,79,0.0
91,4,34,80,0.0
91,4,34,81,0.0
91,4,34,82,0.0
91,4,34,83,0.0
91,4,34,84,0.0
91,4,34,85,0.0
91,4,34,86,0.0
91,4,34,87,0.0
91,4,34,88,0.0
91,4,34,89,0.0
91,4,34,90,0.0
91,4,34,91,0.0
91,4,35,1,1.0
91,4,35,2,0.0
91,4,35,3,0.0
91,4,35,4,0.0
91,4,35,5,0.0
91,4,35,6,0.0
91,4,35,7,0.0
91,4,35,8,0.0
91,4,35,9,0.0
91,4,35,10,0.0
91,4,35,11,0.0
91,4,35,12,0.0
91,4,35,13,0.0
91,4,35,14,0.0
91,4,35,15,0.0
91,4,35,16,0.0
91,4,35,17,0.0
91,4,35,18,0.0
91,4,35,19,0.0
91,4,35,20,0.0
91,4,35,21,0.0
91,4,35,22,0.0
91,4,35,23,0.0
91,4,35,24,0.0
91,4,35,25,0.0
91,4,35,26,0.0
91,4,35,27,0.0
91,4,35,28,0.0
91,4,35,29,0.0
91,4,35,30,0.0
91,4,35,31,0.0
91,4,35,32,0.0
91,4,35,33,0.0
91,4,35,34,0.0
91,4,35,35,0.0
91,4,35,36,0.0
91,4,35,37,0.0
91,4,35,38,0.0
91,4,35,39,0.0
91,4,35,40,0.0
91,4,35,41,0.0
91,4,35,42,0.0
91,4,35,43,0.0
91,4,35,44,0.0
91,4,35,45,0.0
91,4,35,46,0.0
91,4,35,47,0.0
91,4,35,48,0.0
91,4,35,49,0.0
91,4,35,50,0.0
91,4,35,51,0.0
91,4,35,52,0.0
91,4,35,53,0.0
91,4,35,54,0.0
91,4,35,55,0.0
91,4,35,56,0.0
91,4,35,57,0.0
91,4,35,58,0.0
91,4,35,59,0.0
91,4,35,60,0.0
91,4,35,61,0.0
91,4,35,62,0.0
91,4,35,63,0.0
91,4,35,64,0.0
91,4,35,65,0.0
91,4,35,66,0.0
91,4,35,67,0.0
91,4,35,68,0.0
91,4,35,69,0.0
91,4,35,70,0.0
91,4,35,71,0.0
91,4,35,72,0.0
91,4,35,73,0.0
91,4,35,74,0.0
91,4,35,75,0.0
91,4,35,76,0.0
91,4,35,77,0.0
91,4,35,78,0.0
91,4,35,79,0.0
91,4,35,80,0.0
91,4,35,81,0.0
91,4,35,82,0.0
91,4,35,83,0.0
91,4,35,84,0.0
91,4,35,85,0.0
91,4,35,86,0.0
91,4,35,87,0.0
91,4,35,88,0.0
91,4,35,89,0.0
91,4,35,90,0.0
91,4,35,91,0.0
91,4,36,1,1.0
91,4,36,2,0.0
91,4,36,3,0.0
91,4,36,4,0.0
91,4,36,5,0.0
91,4,36,6,0.0
91,4,36,7,0.0
91,4,36,8,0.0
91,4,36,9,0.0
91,4,36,10,0.0
91,4,36,11,0.0
91,4,36,12,0.0
91,4,36,13,0.0
91,4,36,14,0.0
91,4,36,15,0.0
91,4,36,16,0.0
91,4,36,17,0.0
91,4,36,18,0.0
91,4,36,19,0.0
91,4,36,20,0.0
91,4,36,21,0.0
91,4,36,22,0.0
91,4,36,23,0.0
91,4,36,24,0.0
91,4,36,25,0.0
91,4,36,26,0.0
91,4,36,27,0.0
91,4,36,28,0.0
91,4,36,29,0.0
91,4,36,30,0.0
91,4,36,31,0.0
91,4,36,32,0.0
91,4,36,33,0.0
91,4,36,34,0.0
91,4,36,35,0.0
91,4,36,36,0.0
91,4,36,37,0.0
91,4,36,38,0.0
91,4,36,39,0.0
91,4,36,40,0.0
91,4,36,41,0.0
91,4,36,42,0.0
91,4,36,43,0.0
91,4,36,44,0.0
91,4,36,45,0.0
91,4,36,46,0.0
91,4,36,47,0.0
91,4,36,48,0.0
91,4,36,49,0.0
91,4,36,50,0.0
91,4,36,51,0.0
91,4,36,52,0.0
91,4,36,53,0.0
91,4,36,54,0.0
91,4,36,55,0.0
91,4,36,56,0.0
91,4,36,57,0.0
91,4,36,58,0.0
91,4,36,59,0.0
91,4,36,60,0.0
91,4,36,61,0.0
91,4,36,62,0.0
91,4,36,63,0.0
91,4,36,64,0.0
91,4,36,65,0.0
91,4,36,66,0.0
91,4,36,67,0.0
91,4,36,68,0.0
91,4,36,69,0.0
91,4,36,70,0.0
91,4,36,71,0.0
91,4,36,72,0.0
91,4,36,73,0.0
91,4,36,74,0.0
91,4,36,75,0.0
91,4,36,76,0.0
91,4,36,77,0.0
91,4,36,78,0.0
91,4,36,79,0.0
91,4,36,80,0.0
91,4,36,81,0.0
91,4,36,82,0.0
91,4,36,83,0.0
91,4,36,84,0.0
91,4,36,85,0.0
91,4,36,86,0.0
91,4,36,87,0.0
91,4,36,88,0.0
91,4,36,89,0.0
91,4,36,90,0.0
91,4,36,91,0.0
91,4,37,1,1.0
91,4,37,2,0.0
91,4,37,3,0.0
91,4,37,4,0.0
91,4,37,5,0.0
91,4,37,6,0.0
91,4,37,7,0.0
91,4,37,8,0.0
91,4,37,9,0.0
91,4,37,10,0.0
91,4,37,11,0.0
91,4,37,12,0.0
91,4,37,13,0.0
91,4,37,14,0.0
91,4,37,15,0.0
91,4,37,16,0.0
91,4,37,17,0.0
91,4,37,18,0.0
91,4,37,19,0.0
91,4,37,20,0.0
91,4,37,21,0.0
91,4,37,22,0.0
91,4,37,23,0.0
91,4,37,24,0.0
91,4,37,25,0.0
91,4,37,26,0.0
91,4,37,27,0.0
91,4,37,28,0.0
91,4,37,29,0.0
91,4,37,30,0.0
91,4,37,31,0.0
91,4,37,32,0.0
91,4,37,33,0.0
91,4,37,34,0.0
91,4,37,35,0.0
91,4,37,36,0.0
91,4,37,37,0.0
91,4,37,38,0.0
91,4,37,39,0.0
91,4,37,40,0.0
91,4,37,41,0.0
91,4,37,42,0.0
91,4,37,43,0.0
91,4,37,44,0.0
91,4,37,45,0.0
91,4,37,46,0.0
91,4,37,47,0.0
91,4,37,48,0.0
91,4,37,49,0.0
91,4,37,50,0.0
91,4,37,51,0.0
91,4,37,52,0.0
91,4,37,53,0.0
91,4,37,54,0.0
91,4,37,55,0.0
91,4,37,56,0.0
91,4,37,57,0.0
91,4,37,58,0.0
91,4,37,59,0.0
91,4,37,60,0.0
91,4,37,61,0.0
91,4,37,62,0.0
91,4,37,63,0.0
91,4,37,64,0.0
91,4,37,65,0.0
91,4,37,66,0.0
91,4,37,67,0.0
91,4,37,68,0.0
91,4,37,69,0.0
91,4,37,70,0.0
91,4,37,71,0.0
91,4,37,72,0.0
91,4,37,73,0.0
91,4,37,74,0.0
91,4,37,75,0.0
91,4,37,76,0.0
91,4,37,77,0.0
91,4,37,78,0.0
91,4,37,79,0.0
91,4,37,80,0.0
91,4,37,81,0.0
91,4,37,82,0.0
91,4,37,83,0.0
91,4,37,84,0.0
91,4,37,85,0.0
91,4,37,86,0.0
91,4,37,87,0.0
91,4,37,88,0.0
91,4,37,89,0.0
91,4,37,90,0.0
91,4,37,91,0.0
91,4,38,1,1.0
91,4,38,2,0.0
91,4,38,3,0.0
91,4,38,4,0.0
91,4,38,5,0.0
91,4,38,6,0.0
91,4,38,7,0.0
91,4,38,8,0.0
91,4,38,9,0.0
91,4,38,10,0.0
91,4,38,11,0.0
91,4,38,12,0.0
91,4,38,13,0.0
91,4,38,14,0.0
91,4,38,15,0.0
91,4,38,16,0.0
91,4,38,17,0.0
91,4,38,18,0.0
91,4,38,19,0.0
91,4,38,20,0.0
91,4,38,21,0.0
91,4,38,22,0.0
91,4,38,23,0.0
91,4,38,24,0.0
91,4,38,25,0.0
91,4,38,26,0.0
91,4,38,27,0.0
91,4,38,28,0.0
91,4,38,29,0.0
91,4,38,30,0.0
91,4,38,31,0.0
91,4,38,32,0.0
91,4,38,33,0.0
91,4,38,34,0.0
91,4,38,35,0.0
91,4,38,36,0.0
91,4,38,37,0.0
91,4,38,38,0.0
91,4,38,39,0.0
91,4,38,40,0.0
91,4,38,41,0.0
91,4,38,42,0.0
91,4,38,43,0.0
91,4,38,44,0.0
91,4,38,45,0.0
91,4,38,46,0.0
91,4,38,47,0.0
91,4,38,48,0.0
91,4,38,49,0.0
91,4,38,50,0.0
91,4,38,51,0.0
91,4,38,52,0.0
91,4,38,53,0.0
91,4,38,54,0.0
91,4,38,55,0.0
91,4,38,56,0.0
91,4,38,57,0.0
91,4,38,58,0.0
91,4,38,59,0.0
91,4,38,60,0.0
91,4,38,61,0.0
91,4,38,62,0.0
91,4,38,63,0.0
91,4,38,64,0.0
91,4,38,65,0.0
91,4,38,66,0.0
91,4,38,67,0.0
91,4,38,68,0.0
91,4,38,69,0.0
91,4,38,70,0.0
91,4,38,71,0.0
91,4,38,72,0.0
91,4,38,73,0.0
91,4,38,74,0.0
91,4,38,75,0.0
91,4,38,76,0.0
91,4,38,77,0.0
91,4,38,78,0.0
91,4,38,79,0.0
91,4,38,80,0.0
91,4,38,81,0.0
91,4,38,82,0.0
91,4,38,83,0.0
91,4,38,84,0.0
91,4,38,85,0.0
91,4,38,86,0.0
91,4,38,87,0.0
91,4,38,88,0.0
91,4,38,89,0.0
91,4,38,90,0.0
91,4,38,91,0.0
91,4,39,1,1.0
91,4,39,2,0.0
91,4,39,3,0.0
91,4,39,4,0.0
91,4,39,5,0.0
91,4,39,6,0.0
91,4,39,7,0.0
91,4,39,8,0.0
91,4,39,9,0.0
91,4,39,10,0.0
91,4,39,11,0.0
91,4,39,12,0.0
91,4,39,13,0.0
91,4,39,14,0.0
91,4,39,15,0.0
91,4,39,16,0.0
91,4,39,17,0.0
91,4,39,18,0.0
91,4,39,19,0.0
91,4,39,20,0.0
91,4,39,21,0.0
91,4,39,22,0.0
91,4,39,23,0.0
91,4,39,24,0.0
91,4,39,25,0.0
91,4,39,26,0.0
91,4,39,27,0.0
91,4,39,28,0.0
91,4,39,29,0.0
91,4,39,30,0.0
91,4,39,31,0.0
91,4,39,32,0.0
91,4,39,33,0.0
91,4,39,34,0.0
91,4,39,35,0.0
91,4,39,36,0.0
91,4,39,37,0.0
91,4,39,38,0.0
91,4,39,39,0.0
91,4,39,40,0.0
91,4,39,41,0.0
91,4,39,42,0.0
91,4,39,43,0.0
91,4,39,44,0.0
91,4,39,45,0.0
91,4,39,46,0.0
91,4,39,47,0.0
91,4,39,48,0.0
91,4,39,49,0.0
91,4,39,50,0.0
91,4,39,51,0.0
91,4,39,52,0.0
91,4,39,53,0.0
91,4,39,54,0.0
91,4,39,55,0.0
91,4,39,56,0.0
91,4,39,57,0.0
91,4,39,58,0.0
91,4,39,59,0.0
91,4,39,60,0.0
91,4,39,61,0.0
91,4,39,62,0.0
91,4,39,63,0.0
91,4,39,64,0.0
91,4,39,65,0.0
91,4,39,66,0.0
91,4,39,67,0.0
91,4,39,68,0.0
91,4,39,69,0.0
91,4,39,70,0.0
91,4,39,71,0.0
91,4,39,72,0.0
91,4,39,73,0.0
91,4,39,74,0.0
91,4,39,75,0.0
91,4,39,76,0.0
91,4,39,77,0.0
91,4,39,78,0.0
91,4,39,79,0.0
91,4,39,80,0.0
91,4,39,81,0.0
91,4,39,82,0.0
91,4,39,83,0.0
91,4,39,84,0.0
91,4,39,85,0.0
91,4,39,86,0.0
91,4,39,87,0.0
91,4,39,88,0.0
91,4,39,89,0.0
91,4,39,90,0.0
91,4,39,91,0.0
91,4,40,1,1.0
91,4,40,2,0.0
91,4,40,3,0.0
91,4,40,4,0.0
91,4,40,5,0.0
91,4,40,6,0.0
91,4,40,7,0.0
91,4,40,8,0.0
91,4,40,9,0.0
91,4,40,10,0.0
91,4,40,11,0.0
91,4,40,12,0.0
91,4,40,13,0.0
91,4,40,14,0.0
91,4,40,15,0.0
91,4,40,16,0.0
91,4,40,17,0.0
91,4,40,18,0.0
91,4,40,19,0.0
91,4,40,20,0.0
91,4,40,21,0.0
91,4,40,22,0.0
91,4,40,23,0.0
91,4,40,24,0.0
91,4,40,25,0.0
91,4,40,26,0.0
91,4,40,27,0.0
91,4,40,28,0.0
91,4,40,29,0.0
91,4,40,30,0.0
91,4,40,31,0.0
91,4,40,32,0.0
91,4,40,33,0.0
91,4,40,34,0.0
91,4,40,35,0.0
91,4,40,36,0.0
91,4,40,37,0.0
91,4,40,38,0.0
91,4,40,39,0.0
91,4,40,40,0.0
91,4,40,41,0.0
91,4,40,42,0.0
91,4,40,43,0.0
91,4,40,44,0.0
91,4,40,45,0.0
91,4,40,46,0.0
91,4,40,47,0.0
91,4,40,48,0.0
91,4,40,49,0.0
91,4,40,50,0.0
91,4,40,51,0.0
91,4,40,52,0.0
91,4,40,53,0.0
91,4,40,54,0.0
91,4,40,55,0.0
91,4,40,56,0.0
91,4,40,57,0.0
91,4,40,58,0.0
91,4,40,59,0.0
91,4,40,60,0.0
91,4,40,61,0.0
91,4,40,62,0.0
91,4,40,63,0.0
91,4,40,64,0.0
91,4,40,65,0.0
91,4,40,66,0.0
91,4,40,67,0.0
91,4,40,68,0.0
91,4,40,69,0.0
91,4,40,70,0.0
91,4,40,71,0.0
91,4,40,72,0.0
91,4,40,73,0.0
91,4,40,74,0.0
91,4,40,75,0.0
91,4,40,76,0.0
91,4,40,77,0.0
91,4,40,78,0.0
91,4,40,79,0.0
91,4,40,80,0.0
91,4,40,81,0.0
91,4,40,82,0.0
91,4,40,83,0.0
91,4,40,84,0.0
91,4,40,85,0.0
91,4,40,86,0.0
91,4,40,87,0.0
91,4,40,88,0.0
91,4,40,89,0.0
91,4,40,90,0.0
91,4,40,91,0.0
91,4,41,1,1.0
91,4,41,2,0.0
91,4,41,3,0.0
91,4,41,4,0.0
91,4,41,5,0.0
91,4,41,6,0.0
91,4,41,7,0.0
91,4,41,8,0.0
91,4,41,9,0.0
91,4,41,10,0.0
91,4,41,11,0.0
91,4,41,12,0.0
91,4,41,13,0.0
91,4,41,14,0.0
91,4,41,15,0.0
91,4,41,16,0.0
91,4,41,17,0.0
91,4,41,18,0.0
91,4,41,19,0.0
91,4,41,20,0.0
91,4,41,21,0.0
91,4,41,22,0.0
91,4,41,23,0.0
91,4,41,24,0.0
91,4,41,25,0.0
91,4,41,26,0.0
91,4,41,27,0.0
91,4,41,28,0.0
91,4,41,29,0.0
91,4,41,30,0.0
91,4,41,31,0.0
91,4,41,32,0.0
91,4,41,33,0.0
91,4,41,34,0.0
91,4,41,35,0.0
91,4,41,36,0.0
91,4,41,37,0.0
91,4,41,38,0.0
91,4,41,39,0.0
91,4,41,40,0.0
91,4,41,41,0.0
91,4,41,42,0.0
91,4,41,43,0.0
91,4,41,44,0.0
91,4,41,45,0.0
91,4,41,46,0.0
91,4,41,47,0.0
91,4,41,48,0.0
91,4,41,49,0.0
91,4,41,50,0.0
91,4,41,51,0.0
91,4,41,52,0.0
91,4,41,53,0.0
91,4,41,54,0.0
91,4,41,55,0.0
91,4,41,56,0.0
91,4,41,57,0.0
91,4,41,58,0.0
91,4,41,59,0.0
91,4,41,60,0.0
91,4,41,61,0.0
91,4,41,62,0.0
91,4,41,63,0.0
91,4,41,64,0.0
91,4,41,65,0.0
91,4,41,66,0.0
91,4,41,67,0.0
91,4,41,68,0.0
91,4,41,69,0.0
91,4,41,70,0.0
91,4,41,71,0.0
91,4,41,72,0.0
91,4,41,73,0.0
91,4,41,74,0.0
91,4,41,75,0.0
91,4,41,76,0.0
91,4,41,77,0.0
91,4,41,78,0.0
91,4,41,79,0.0
91,4,41,80,0.0
91,4,41,81,0.0
91,4,41,82,0.0
91,4,41,83,0.0
91,4,41,84,0.0
91,4,41,85,0.0
91,4,41,86,0.0
91,4,41,87,0.0
91,4,41,88,0.0
91,4,41,89,0.0
91,4,41,90,0.0
91,4,41,91,0.0
91,4,42,1,1.0
91,4,42,2,0.0
91,4,42,3,0.0
91,4,42,4,0.0
91,4,42,5,0.0
91,4,42,6,0.0
91,4,42,7,0.0
91,4,42,8,0.0
91,4,42,9,0.0
91,4,42,10,0.0
91,4,42,11,0.0
91,4,42,12,0.0
91,4,42,13,0.0
91,4,42,14,0.0
91,4,42,15,0.0
91,4,42,16,0.0
91,4,42,17,0.0
91,4,42,18,0.0
91,4,42,19,0.0
91,4,42,20,0.0
91,4,42,21,0.0
91,4,42,22,0.0
91,4,42,23,0.0
91,4,42,24,0.0
91,4,42,25,0.0
91,4,42,26,0.0
91,4,42,27,0.0
91,4,42,28,0.0
91,4,42,29,0.0
91,4,42,30,0.0
91,4,42,31,0.0
91,4,42,32,0.0
91,4,42,33,0.0
91,4,42,34,0.0
91,4,42,35,0.0
91,4,42,36,0.0
91,4,42,37,0.0
91,4,42,38,0.0
91,4,42,39,0.0
91,4,42,40,0.0
91,4,42,41,0.0
91,4,42,42,0.0
91,4,42,43,0.0
91,4,42,44,0.0
91,4,42,45,0.0
91,4,42,46,0.0
91,4,42,47,0.0
91,4,42,48,0.0
91,4,42,49,0.0
91,4,42,50,0.0
91,4,42,51,0.0
91,4,42,52,0.0
91,4,42,53,0.0
91,4,42,54,0.0
91,4,42,55,0.0
91,4,42,56,0.0
91,4,42,57,0.0
91,4,42,58,0.0
91,4,42,59,0.0
91,4,42,60,0.0
91,4,42,61,0.0
91,4,42,62,0.0
91,4,42,63,0.0
91,4,42,64,0.0
91,4,42,65,0.0
91,4,42,66,0.0
91,4,42,67,0.0
91,4,42,68,0.0
91,4,42,69,0.0
91,4,42,70,0.0
91,4,42,71,0.0
91,4,42,72,0.0
91,4,42,73,0.0
91,4,42,74,0.0
91,4,42,75,0.0
91,4,42,76,0.0
91,4,42,77,0.0
91,4,42,78,0.0
91,4,42,79,0.0
91,4,42,80,0.0
91,4,42,81,0.0
91,4,42,82,0.0
91,4,42,83,0.0
91,4,42,84,0.0
91,4,42,85,0.0
91,4,42,86,0.0
91,4,42,87,0.0
91,4,42,88,0.0
91,4,42,89,0.0
91,4,42,90,0.0
91,4,42,91,0.0
91,4,43,1,1.0
91,4,43,2,0.0
91,4,43,3,0.0
91,4,43,4,0.0
91,4,43,5,0.0
91,4,43,6,0.0
91,4,43,7,0.0
91,4,43,8,0.0
91,4,43,9,0.0
91,4,43,10,0.0
91,4,43,11,0.0
91,4,43,12,0.0
91,4,43,13,0.0
91,4,43,14,0.0
91,4,43,15,0.0
91,4,43,16,0.0
91,4,43,17,0.0
91,4,43,18,0.0
91,4,43,19,0.0
91,4,43,20,0.0
91,4,43,21,0.0
91,4,43,22,0.0
91,4,43,23,0.0
91,4,43,24,0.0
91,4,43,25,0.0
91,4,43,26,0.0
91,4,43,27,0.0
91,4,43,28,0.0
91,4,43,29,0.0
91,4,43,30,0.0
91,4,43,31,0.0
91,4,43,32,0.0
91,4,43,33,0.0
91,4,43,34,0.0
91,4,43,35,0.0
91,4,43,36,0.0
91,4,43,37,0.0
91,4,43,38,0.0
91,4,43,39,0.0
91,4,43,40,0.0
91,4,43,41,0.0
91,4,43,42,0.0
91,4,43,43,0.0
91,4,43,44,0.0
91,4,43,45,0.0
91,4,43,46,0.0
91,4,43,47,0.0
91,4,43,48,0.0
91,4,43,49,0.0
91,4,43,50,0.0
91,4,43,51,0.0
91,4,43,52,0.0
91,4,43,53,0.0
91,4,43,54,0.0
91,4,43,55,0.0
91,4,43,56,0.0
91,4,43,57,0.0
91,4,43,58,0.0
91,4,43,59,0.0
91,4,43,60,0.0
91,4,43,61,0.0
91,4,43,62,0.0
91,4,43,63,0.0
91,4,43,64,0.0
91,4,43,65,0.0
91,4,43,66,0.0
91,4,43,67,0.0
91,4,43,68,0.0
91,4,43,69,0.0
91,4,43,70,0.0
91,4,43,71,0.0
91,4,43,72,0.0
91,4,43,73,0.0
91,4,43,74,0.0
91,4,43,75,0.0
91,4,43,76,0.0
91,4,43,77,0.0
91,4,43,78,0.0
91,4,43,79,0.0
91,4,43,80,0.0
91,4,43,81,0.0
91,4,43,82,0.0
91,4,43,83,0.0
91,4,43,84,0.0
91,4,43,85,0.0
91,4,43,86,0.0
91,4,43,87,0.0
91,4,43,88,0.0
91,4,43,89,0.0
91,4,43,90,0.0
91,4,43,91,0.0
91,4,44,1,1.0
91,4,44,2,0.0
91,4,44,3,0.0
91,4,44,4,0.0
91,4,44,5,0.0
91,4,44,6,0.0
91,4,44,7,0.0
91,4,44,8,0.0
91,4,44,9,0.0
91,4,44,10,0.0
91,4,44,11,0.0
91,4,44,12,0.0
91,4,44,13,0.0
91,4,44,14,0.0
91,4,44,15,0.0
91,4,44,16,0.0
91,4,44,17,0.0
91,4,44,18,0.0
91,4,44,19,0.0
91,4,44,20,0.0
91,4,44,21,0.0
91,4,44,22,0.0
91,4,44,23,0.0
91,4,44,24,0.0
91,4,44,25,0.0
91,4,44,26,0.0
91,4,44,27,0.0
91,4,44,28,0.0
91,4,44,29,0.0
91,4,44,30,0.0
91,4,44,31,0.0
91,4,44,32,0.0
91,4,44,33,0.0
91,4,44,34,0.0
91,4,44,35,0.0
91,4,44,36,0.0
91,4,44,37,0.0
91,4,44,38,0.0
91,4,44,39,0.0
91,4,44,40,0.0
91,4,44,41,0.0
91,4,44,42,0.0
91,4,44,43,0.0
91,4,44,44,0.0
91,4,44,45,0.0
91,4,44,46,0.0
91,4,44,47,0.0
91,4,44,48,0.0
91,4,44,49,0.0
91,4,44,50,0.0
91,4,44,51,0.0
91,4,44,52,0.0
91,4,44,53,0.0
91,4,44,54,0.0
91,4,44,55,0.0
91,4,44,56,0.0
91,4,44,57,0.0
91,4,44,58,0.0
91,4,44,59,0.0
91,4,44,60,0.0
91,4,44,61,0.0
91,4,44,62,0.0
91,4,44,63,0.0
91,4,44,64,0.0
91,4,44,65,0.0
91,4,44,66,0.0
91,4,44,67,0.0
91,4,44,68,0.0
91,4,44,69,0.0
91,4,44,70,0.0
91,4,44,71,0.0
91,4,44,72,0.0
91,4,44,73,0.0
91,4,44,74,0.0
91,4,44,75,0.0
91,4,44,76,0.0
91,4,44,77,0.0
91,4,44,78,0.0
91,4,44,79,0.0
91,4,44,80,0.0
91,4,44,81,0.0
91,4,44,82,0.0
91,4,44,83,0.0
91,4,44,84,0.0
91,4,44,85,0.0
91,4,44,86,0.0
91,4,44,87,0.0
91,4,44,88,0.0
91,4,44,89,0.0
91,4,44,90,0.0
91,4,44,91,0.0
91,4,45,1,1.0
91,4,45,2,0.0
91,4,45,3,0.0
91,4,45,4,0.0
91,4,45,5,0.0
91,4,45,6,0.0
91,4,45,7,0.0
91,4,45,8,0.0
91,4,45,9,0.0
91,4,45,10,0.0
91,4,45,11,0.0
91,4,45,12,0.0
91,4,45,13,0.0
91,4,45,14,0.0
91,4,45,15,0.0
91,4,45,16,0.0
91,4,45,17,0.0
91,4,45,18,0.0
91,4,45,19,0.0
91,4,45,20,0.0
91,4,45,21,0.0
91,4,45,22,0.0
91,4,45,23,0.0
91,4,45,24,0.0
91,4,45,25,0.0
91,4,45,26,0.0
91,4,45,27,0.0
91,4,45,28,0.0
91,4,45,29,0.0
91,4,45,30,0.0
91,4,45,31,0.0
91,4,45,32,0.0
91,4,45,33,0.0
91,4,45,34,0.0
91,4,45,35,0.0
91,4,45,36,0.0
91,4,45,37,0.0
91,4,45,38,0.0
91,4,45,39,0.0
91,4,45,40,0.0
91,4,45,41,0.0
91,4,45,42,0.0
91,4,45,43,0.0
91,4,45,44,0.0
91,4,45,45,0.0
91,4,45,46,0.0
91,4,45,47,0.0
91,4,45,48,0.0
91,4,45,49,0.0
91,4,45,50,0.0
91,4,45,51,0.0
91,4,45,52,0.0
91,4,45,53,0.0
91,4,45,54,0.0
91,4,45,55,0.0
91,4,45,56,0.0
91,4,45,57,0.0
91,4,45,58,0.0
91,4,45,59,0.0
91,4,45,60,0.0
91,4,45,61,0.0
91,4,45,62,0.0
91,4,45,63,0.0
91,4,45,64,0.0
91,4,45,65,0.0
91,4,45,66,0.0
91,4,45,67,0.0
91,4,45,68,0.0
91,4,45,69,0.0
91,4,45,70,0.0
91,4,45,71,0.0
91,4,45,72,0.0
91,4,45,73,0.0
91,4,45,74,0.0
91,4,45,75,0.0
91,4,45,76,0.0
91,4,45,77,0.0
91,4,45,78,0.0
91,4,45,79,0.0
91,4,45,80,0.0
91,4,45,81,0.0
91,4,45,82,0.0
91,4,45,83,0.0
91,4,45,84,0.0
91,4,45,85,0.0
91,4,45,86,0.0
91,4,45,87,0.0
91,4,45,88,0.0
91,4,45,89,0.0
91,4,45,90,0.0
91,4,45,91,0.0
91,4,46,1,1.0
91,4,46,2,0.0
91,4,46,3,0.0
91,4,46,4,0.0
91,4,46,5,0.0
91,4,46,6,0.0
91,4,46,7,0.0
91,4,46,8,0.0
91,4,46,9,0.0
91,4,46,10,0.0
91,4,46,11,0.0
91,4,46,12,0.0
91,4,46,13,0.0
91,4,46,14,0.0
91,4,46,15,0.0
91,4,46,16,0.0
91,4,46,17,0.0
91,4,46,18,0.0
91,4,46,19,0.0
91,4,46,20,0.0
91,4,46,21,0.0
91,4,46,22,0.0
91,4,46,23,0.0
91,4,46,24,0.0
91,4,46,25,0.0
91,4,46,26,0.0
91,4,46,27,0.0
91,4,46,28,0.0
91,4,46,29,0.0
91,4,46,30,0.0
91,4,46,31,0.0
91,4,46,32,0.0
91,4,46,33,0.0
91,4,46,34,0.0
91,4,46,35,0.0
91,4,46,36,0.0
91,4,46,37,0.0
91,4,46,38,0.0
91,4,46,39,0.0
91,4,46,40,0.0
91,4,46,41,0.0
91,4,46,42,0.0
91,4,46,43,0.0
91,4,46,44,0.0
91,4,46,45,0.0
91,4,46,46,0.0
91,4,46,47,0.0
91,4,46,48,0.0
91,4,46,49,0.0
91,4,46,50,0.0
91,4,46,51,0.0
91,4,46,52,0.0
91,4,46,53,0.0
91,4,46,54,0.0
91,4,46,55,0.0
91,4,46,56,0.0
91,4,46,57,0.0
91,4,46,58,0.0
91,4,46,59,0.0
91,4,46,60,0.0
91,4,46,61,0.0
91,4,46,62,0.0
91,4,46,63,0.0
91,4,46,64,0.0
91,4,46,65,0.0
91,4,46,66,0.0
91,4,46,67,0.0
91,4,46,68,0.0
91,4,46,69,0.0
91,4,46,70,0.0
91,4,46,71,0.0
91,4,46,72,0.0
91,4,46,73,0.0
91,4,46,74,0.0
91,4,46,75,0.0
91,4,46,76,0.0
91,4,46,77,0.0
91,4,46,78,0.0
91,4,46,79,0.0
91,4,46,80,0.0
91,4,46,81,0.0
91,4,46,82,0.0
91,4,46,83,0.0
91,4,46,84,0.0
91,4,46,85,0.0
91,4,46,86,0.0
91,4,46,87,0.0
91,4,46,88,0.0
91,4,46,89,0.0
91,4,46,90,0.0
91,4,46,91,0.0
91,4,47,1,1.0
91,4,47,2,0.0
91,4,47,3,0.0
91,4,47,4,0.0
91,4,47,5,0.0
91,4,47,6,0.0
91,4,47,7,0.0
91,4,47,8,0.0
91,4,47,9,0.0
91,4,47,10,0.0
91,4,47,11,0.0
91,4,47,12,0.0
91,4,47,13,0.0
91,4,47,14,0.0
91,4,47,15,0.0
91,4,47,16,0.0
91,4,47,17,0.0
91,4,47,18,0.0
91,4,47,19,0.0
91,4,47,20,0.0
91,4,47,21,0.0
91,4,47,22,0.0
91,4,47,23,0.0
91,4,47,24,0.0
91,4,47,25,0.0
91,4,47,26,0.0
91,4,47,27,0.0
91,4,47,28,0.0
91,4,47,29,0.0
91,4,47,30,0.0
91,4,47,31,0.0
91,4,47,32,0.0
91,4,47,33,0.0
91,4,47,34,0.0
91,4,47,35,0.0
91,4,47,36,0.0
91,4,47,37,0.0
91,4,47,38,0.0
91,4,47,39,0.0
91,4,47,40,0.0
91,4,47,41,0.0
91,4,47,42,0.0
91,4,47,43,0.0
91,4,47,44,0.0
91,4,47,45,0.0
91,4,47,46,0.0
91,4,47,47,0.0
91,4,47,48,0.0
91,4,47,49,0.0
91,4,47,50,0.0
91,4,47,51,0.0
91,4,47,52,0.0
91,4,47,53,0.0
91,4,47,54,0.0
91,4,47,55,0.0
91,4,47,56,0.0
91,4,47,57,0.0
91,4,47,58,0.0
91,4,47,59,0.0
91,4,47,60,0.0
91,4,47,61,0.0
91,4,47,62,0.0
91,4,47,63,0.0
91,4,47,64,0.0
91,4,47,65,0.0
91,4,47,66,0.0
91,4,47,67,0.0
91,4,47,68,0.0
91,4,47,69,0.0
91,4,47,70,0.0
91,4,47,71,0.0
91,4,47,72,0.0
91,4,47,73,0.0
91,4,47,74,0.0
91,4,47,75,0.0
91,4,47,76,0.0
91,4,47,77,0.0
91,4,47,78,0.0
91,4,47,79,0.0
91,4,47,80,0.0
91,4,47,81,0.0
91,4,47,82,0.0
91,4,47,83,0.0
91,4,47,84,0.0
91,4,47,85,0.0
91,4,47,86,0.0
91,4,47,87,0.0
91,4,47,88,0.0
91,4,47,89,0.0
91,4,47,90,0.0
91,4,47,91,0.0
91,4,48,1,1.0
91,4,48,2,0.0
91,4,48,3,0.0
91,4,48,4,0.0
91,4,48,5,0.0
91,4,48,6,0.0
91,4,48,7,0.0
91,4,48,8,0.0
91,4,48,9,0.0
91,4,48,10,0.0
91,4,48,11,0.0
91,4,48,12,0.0
91,4,48,13,0.0
91,4,48,14,0.0
91,4,48,15,0.0
91,4,48,16,0.0
91,4,48,17,0.0
91,4,48,18,0.0
91,4,48,19,0.0
91,4,48,20,0.0
91,4,48,21,0.0
91,4,48,22,0.0
91,4,48,23,0.0
91,4,48,24,0.0
91,4,48,25,0.0
91,4,48,26,0.0
91,4,48,27,0.0
91,4,48,28,0.0
91,4,48,29,0.0
91,4,48,30,0.0
91,4,48,31,0.0
91,4,48,32,0.0
91,4,48,33,0.0
91,4,48,34,0.0
91,4,48,35,0.0
91,4,48,36,0.0
91,4,48,37,0.0
91,4,48,38,0.0
91,4,48,39,0.0
91,4,48,40,0.0
91,4,48,41,0.0
91,4,48,42,0.0
91,4,48,43,0.0
91,4,48,44,0.0
91,4,48,45,0.0
91,4,48,46,0.0
91,4,48,47,0.0
91,4,48,48,0.0
91,4,48,49,0.0
91,4,48,50,0.0
91,4,48,51,0.0
91,4,48,52,0.0
91,4,48,53,0.0
91,4,48,54,0.0
91,4,48,55,0.0
91,4,48,56,0.0
91,4,48,57,0.0
91,4,48,58,0.0
91,4,48,59,0.0
91,4,48,60,0.0
91,4,48,61,0.0
91,4,48,62,0.0
91,4,48,63,0.0
91,4,48,64,0.0
91,4,48,65,0.0
91,4,48,66,0.0
91,4,48,67,0.0
91,4,48,68,0.0
91,4,48,69,0.0
91,4,48,70,0.0
91,4,48,71,0.0
91,4,48,72,0.0
91,4,48,73,0.0
91,4,48,74,0.0
91,4,48,75,0.0
91,4,48,76,0.0
91,4,48,77,0.0
91,4,48,78,0.0
91,4,48,79,0.0
91,4,48,80,0.0
91,4,48,81,0.0
91,4,48,82,0.0
91,4,48,83,0.0
91,4,48,84,0.0
91,4,48,85,0.0
91,4,48,86,0.0
91,4,48,87,0.0
91,4,48,88,0.0
91,4,48,89,0.0
91,4,48,90,0.0
91,4,48,91,0.0
91,4,49,1,1.0
91,4,49,2,0.0
91,4,49,3,0.0
91,4,49,4,0.0
91,4,49,5,0.0
91,4,49,6,0.0
91,4,49,7,0.0
91,4,49,8,0.0
91,4,49,9,0.0
91,4,49,10,0.0
91,4,49,11,0.0
91,4,49,12,0.0
91,4,49,13,0.0
91,4,49,14,0.0
91,4,49,15,0.0
91,4,49,16,0.0
91,4,49,17,0.0
91,4,49,18,0.0
91,4,49,19,0.0
91,4,49,20,0.0
91,4,49,21,0.0
91,4,49,22,0.0
91,4,49,23,0.0
91,4,49,24,0.0
91,4,49,25,0.0
91,4,49,26,0.0
91,4,49,27,0.0
91,4,49,28,0.0
91,4,49,29,0.0
91,4,49,30,0.0
91,4,49,31,0.0
91,4,49,32,0.0
91,4,49,33,0.0
91,4,49,34,0.0
91,4,49,35,0.0
91,4,49,36,0.0
91,4,49,37,0.0
91,4,49,38,0.0
91,4,49,39,0.0
91,4,49,40,0.0
91,4,49,41,0.0
91,4,49,42,0.0
91,4,49,43,0.0
91,4,49,44,0.0
91,4,49,45,0.0
91,4,49,46,0.0
91,4,49,47,0.0
91,4,49,48,0.0
91,4,49,49,0.0
91,4,49,50,0.0
91,4,49,51,0.0
91,4,49,52,0.0
91,4,49,53,0.0
91,4,49,54,0.0
91,4,49,55,0.0
91,4,49,56,0.0
91,4,49,57,0.0
91,4,49,58,0.0
91,4,49,59,0.0
91,4,49,60,0.0
91,4,49,61,0.0
91,4,49,62,0.0
91,4,49,63,0.0
91,4,49,64,0.0
91,4,49,65,0.0
91,4,49,66,0.0
91,4,49,67,0.0
91,4,49,68,0.0
91,4,49,69,0.0
91,4,49,70,0.0
91,4,49,71,0.0
91,4,49,72,0.0
91,4,49,73,0.0
91,4,49,74,0.0
91,4,49,75,0.0
91,4,49,76,0.0
91,4,49,77,0.0
91,4,49,78,0.0
91,4,49,79,0.0
91,4,49,80,0.0
91,4,49,81,0.0
91,4,49,82,0.0
91,4,49,83,0.0
91,4,49,84,0.0
91,4,49,85,0.0
91,4,49,86,0.0
91,4,49,87,0.0
91,4,49,88,0.0
91,4,49,89,0.0
91,4,49,90,0.0
91,4,49,91,0.0
91,5,0,1,1.0
91,5,0,2,0.0
91,5,0,3,0.0
91,5,0,4,0.0
91,5,0,5,0.0
91,5,0,6,0.0
91,5,0,7,0.0
91,5,0,8,0.0
91,5,0,9,0.0
91,5,0,10,0.0
91,5,0,11,0.0
91,5,0,12,0.0
91,5,0,13,0.0
91,5,0,14,0.0
91,5,0,15,0.0
91,5,0,16,0.0
91,5,0,17,0.0
91,5,0,18,0.0
91,5,0,19,0.0
91,5,0,20,0.0
91,5,0,21,0.0
91,5,0,22,0.0
91,5,0,23,0.0
91,5,0,24,0.0
91,5,0,25,0.0
91,5,0,26,0.0
91,5,0,27,0.0
91,5,0,28,0.0
91,5,0,29,0.0
91,5,0,30,0.0
91,5,0,31,0.0
91,5,0,32,0.0
91,5,0,33,0.0
91,5,0,34,0.0
91,5,0,35,0.0
91,5,0,36,0.0
91,5,0,37,0.0
91,5,0,38,0.0
91,5,0,39,0.0
91,5,0,40,0.0
91,5,0,41,0.0
91,5,0,42,0.0
91,5,0,43,0.0
91,5,0,44,0.0
91,5,0,45,0.0
91,5,0,46,0.0
91,5,0,47,0.0
91,5,0,48,0.0
91,5,0,49,0.0
91,5,0,50,0.0
91,5,0,51,0.0
91,5,0,52,0.0
91,5,0,53,0.0
91,5,0,54,0.0
91,5,0,55,0.0
91,5,0,56,0.0
91,5,0,57,0.0
91,5,0,58,0.0
91,5,0,59,0.0
91,5,0,60,0.0
91,5,0,61,0.0
91,5,0,62,0.0
91,5,0,63,0.0
91,5,0,64,0.0
91,5,0,65,0.0
91,5,0,66,0.0
91,5,0,67,0.0
91,5,0,68,0.0
91,5,0,69,0.0
91,5,0,70,0.0
91,5,0,71,0.0
91,5,0,72,0.0
91,5,0,73,0.0
91,5,0,74,0.0
91,5,0,75,0.0
91,5,0,76,0.0
91,5,0,77,0.0
91,5,0,78,0.0
91,5,0,79,0.0
91,5,0,80,0.0
91,5,0,81,0.0
91,5,0,82,0.0
91,5,0,83,0.0
91,5,0,84,0.0
91,5,0,85,0.0
91,5,0,86,0.0
91,5,0,87,0.0
91,5,0,88,0.0
91,5,0,89,0.0
91,5,0,90,0.0
91,5,0,91,0.0
91,5,1,1,1.0
91,5,1,2,0.0
91,5,1,3,0.0
91,5,1,4,0.0
91,5,1,5,0.0
91,5,1,6,0.0
91,5,1,7,0.0
91,5,1,8,0.0
91,5,1,9,0.0
91,5,1,10,0.0
91,5,1,11,0.0
91,5,1,12,0.0
91,5,1,13,0.0
91,5,1,14,0.0
91,5,1,15,0.0
91,5,1,16,0.0
91,5,1,17,0.0
91,5,1,18,0.0
91,5,1,19,0.0
91,5,1,20,0.0
91,5,1,21,0.0
91,5,1,22,0.0
91,5,1,23,0.0
91,5,1,24,0.0
91,5,1,25,0.0
91,5,1,26,0.0
91,5,1,27,0.0
91,5,1,28,0.0
91,5,1,29,0.0
91,5,1,30,0.0
91,5,1,31,0.0
91,5,1,32,0.0
91,5,1,33,0.0
91,5,1,34,0.0
91,5,1,35,0.0
91,5,1,36,0.0
91,5,1,37,0.0
91,5,1,38,0.0
91,5,1,39,0.0
91,5,1,40,0.0
91,5,1,41,0.0
91,5,1,42,0.0
91,5,1,43,0.0
91,5,1,44,0.0
91,5,1,45,0.0
91,5,1,46,0.0
91,5,1,47,0.0
91,5,1,48,0.0
91,5,1,49,0.0
91,5,1,50,0.0
91,5,1,51,0.0
91,5,1,52,0.0
91,5,1,53,0.0
91,5,1,54,0.0
91,5,1,55,0.0
91,5,1,56,0.0
91,5,1,57,0.0
91,5,1,58,0.0
91,5,1,59,0.0
91,5,1,60,0.0
91,5,1,61,0.0
91,5,1,62,0.0
91,5,1,63,0.0
91,5,1,64,0.0
91,5,1,65,0.0
91,5,1,66,0.0
91,5,1,67,0.0
91,5,1,68,0.0
91,5,1,69,0.0
91,5,1,70,0.0
91,5,1,71,0.0
91,5,1,72,0.0
91,5,1,73,0.0
91,5,1,74,0.0
91,5,1,75,0.0
91,5,1,76,0.0
91,5,1,77,0.0
91,5,1,78,0.0
91,5,1,79,0.0
91,5,1,80,0.0
91,5,1,81,0.0
91,5,1,82,0.0
91,5,1,83,0.0
91,5,1,84,0.0
91,5,1,85,0.0
91,5,1,86,0.0
91,5,1,87,0.0
91,5,1,88,0.0
91,5,1,89,0.0
91,5,1,90,0.0
91,5,1,91,0.0
91,5,2,1,1.0
91,5,2,2,0.0
91,5,2,3,0.0
91,5,2,4,0.0
91,5,2,5,0.0
91,5,2,6,0.0
91,5,2,7,0.0
91,5,2,8,0.0
91,5,2,9,0.0
91,5,2,10,0.0
91,5,2,11,0.0
91,5,2,12,0.0
91,5,2,13,0.0
91,5,2,14,0.0
91,5,2,15,0.0
91,5,2,16,0.0
91,5,2,17,0.0
91,5,2,18,0.0
91,5,2,19,0.0
91,5,2,20,0.0
91,5,2,21,0.0
91,5,2,22,0.0
91,5,2,23,0.0
91,5,2,24,0.0
91,5,2,25,0.0
91,5,2,26,0.0
91,5,2,27,0.0
91,5,2,28,0.0
91,5,2,29,0.0
91,5,2,30,0.0
91,5,2,31,0.0
91,5,2,32,0.0
91,5,2,33,0.0
91,5,2,34,0.0
91,5,2,35,0.0
91,5,2,36,0.0
91,5,2,37,0.0
91,5,2,38,0.0
91,5,2,39,0.0
91,5,2,40,0.0
91,5,2,41,0.0
91,5,2,42,0.0
91,5,2,43,0.0
91,5,2,44,0.0
91,5,2,45,0.0
91,5,2,46,0.0
91,5,2,47,0.0
91,5,2,48,0.0
91,5,2,49,0.0
91,5,2,50,0.0
91,5,2,51,0.0
91,5,2,52,0.0
91,5,2,53,0.0
91,5,2,54,0.0
91,5,2,55,0.0
91,5,2,56,0.0
91,5,2,57,0.0
91,5,2,58,0.0
91,5,2,59,0.0
91,5,2,60,0.0
91,5,2,61,0.0
91,5,2,62,0.0
91,5,2,63,0.0
91,5,2,64,0.0
91,5,2,65,0.0
91,5,2,66,0.0
91,5,2,67,0.0
91,5,2,68,0.0
91,5,2,69,0.0
91,5,2,70,0.0
91,5,2,71,0.0
91,5,2,72,0.0
91,5,2,73,0.0
91,5,2,74,0.0
91,5,2,75,0.0
91,5,2,76,0.0
91,5,2,77,0.0
91,5,2,78,0.0
91,5,2,79,0.0
91,5,2,80,0.0
91,5,2,81,0.0
91,5,2,82,0.0
91,5,2,83,0.0
91,5,2,84,0.0
91,5,2,85,0.0
91,5,2,86,0.0
91,5,2,87,0.0
91,5,2,88,0.0
91,5,2,89,0.0
91,5,2,90,0.0
91,5,2,91,0.0
91,5,3,1,1.0
91,5,3,2,0.0
91,5,3,3,0.0
91,5,3,4,0.0
91,5,3,5,0.0
91,5,3,6,0.0
91,5,3,7,0.0
91,5,3,8,0.0
91,5,3,9,0.0
91,5,3,10,0.0
91,5,3,11,0.0
91,5,3,12,0.0
91,5,3,13,0.0
91,5,3,14,0.0
91,5,3,15,0.0
91,5,3,16,0.0
91,5,3,17,0.0
91,5,3,18,0.0
91,5,3,19,0.0
91,5,3,20,0.0
91,5,3,21,0.0
91,5,3,22,0.0
91,5,3,23,0.0
91,5,3,24,0.0
91,5,3,25,0.0
91,5,3,26,0.0
91,5,3,27,0.0
91,5,3,28,0.0
91,5,3,29,0.0
91,5,3,30,0.0
91,5,3,31,0.0
91,5,3,32,0.0
91,5,3,33,0.0
91,5,3,34,0.0
91,5,3,35,0.0
91,5,3,36,0.0
91,5,3,37,0.0
91,5,3,38,0.0
91,5,3,39,0.0
91,5,3,40,0.0
91,5,3,41,0.0
91,5,3,42,0.0
91,5,3,43,0.0
91,5,3,44,0.0
91,5,3,45,0.0
91,5,3,46,0.0
91,5,3,47,0.0
91,5,3,48,0.0
91,5,3,49,0.0
91,5,3,50,0.0
91,5,3,51,0.0
91,5,3,52,0.0
91,5,3,53,0.0
91,5,3,54,0.0
91,5,3,55,0.0
91,5,3,56,0.0
91,5,3,57,0.0
91,5,3,58,0.0
91,5,3,59,0.0
91,5,3,60,0.0
91,5,3,61,0.0
91,5,3,62,0.0
91,5,3,63,0.0
91,5,3,64,0.0
91,5,3,65,0.0
91,5,3,66,0.0
91,5,3,67,0.0
91,5,3,68,0.0
91,5,3,69,0.0
91,5,3,70,0.0
91,5,3,71,0.0
91,5,3,72,0.0
91,5,3,73,0.0
91,5,3,74,0.0
91,5,3,75,0.0
91,5,3,76,0.0
91,5,3,77,0.0
91,5,3,78,0.0
91,5,3,79,0.0
91,5,3,80,0.0
91,5,3,81,0.0
91,5,3,82,0.0
91,5,3,83,0.0
91,5,3,84,0.0
91,5,3,85,0.0
91,5,3,86,0.0
91,5,3,87,0.0
91,5,3,88,0.0
91,5,3,89,0.0
91,5,3,90,0.0
91,5,3,91,0.0
91,5,4,1,1.0
91,5,4,2,0.0
91,5,4,3,0.0
91,5,4,4,0.0
91,5,4,5,0.0
91,5,4,6,0.0
91,5,4,7,0.0
91,5,4,8,0.0
91,5,4,9,0.0
91,5,4,10,0.0
91,5,4,11,0.0
91,5,4,12,0.0
91,5,4,13,0.0
91,5,4,14,0.0
91,5,4,15,0.0
91,5,4,16,0.0
91,5,4,17,0.0
91,5,4,18,0.0
91,5,4,19,0.0
91,5,4,20,0.0
91,5,4,21,0.0
91,5,4,22,0.0
91,5,4,23,0.0
91,5,4,24,0.0
91,5,4,25,0.0
91,5,4,26,0.0
91,5,4,27,0.0
91,5,4,28,0.0
91,5,4,29,0.0
91,5,4,30,0.0
91,5,4,31,0.0
91,5,4,32,0.0
91,5,4,33,0.0
91,5,4,34,0.0
91,5,4,35,0.0
91,5,4,36,0.0
91,5,4,37,0.0
91,5,4,38,0.0
91,5,4,39,0.0
91,5,4,40,0.0
91,5,4,41,0.0
91,5,4,42,0.0
91,5,4,43,0.0
91,5,4,44,0.0
91,5,4,45,0.0
91,5,4,46,0.0
91,5,4,47,0.0
91,5,4,48,0.0
91,5,4,49,0.0
91,5,4,50,0.0
91,5,4,51,0.0
91,5,4,52,0.0
91,5,4,53,0.0
91,5,4,54,0.0
91,5,4,55,0.0
91,5,4,56,0.0
91,5,4,57,0.0
91,5,4,58,0.0
91,5,4,59,0.0
91,5,4,60,0.0
91,5,4,61,0.0
91,5,4,62,0.0
91,5,4,63,0.0
91,5,4,64,0.0
91,5,4,65,0.0
91,5,4,66,0.0
91,5,4,67,0.0
91,5,4,68,0.0
91,5,4,69,0.0
91,5,4,70,0.0
91,5,4,71,0.0
91,5,4,72,0.0
91,5,4,73,0.0
91,5,4,74,0.0
91,5,4,75,0.0
91,5,4,76,0.0
91,5,4,77,0.0
91,5,4,78,0.0
91,5,4,79,0.0
91,5,4,80,0.0
91,5,4,81,0.0
91,5,4,82,0.0
91,5,4,83,0.0
91,5,4,84,0.0
91,5,4,85,0.0
91,5,4,86,0.0
91,5,4,87,0.0
91,5,4,88,0.0
91,5,4,89,0.0
91,5,4,90,0.0
91,5,4,91,0.0
91,5,5,1,1.0
91,5,5,2,0.0
91,5,5,3,0.0
91,5,5,4,0.0
91,5,5,5,0.0
91,5,5,6,0.0
91,5,5,7,0.0
91,5,5,8,0.0
91,5,5,9,0.0
91,5,5,10,0.0
91,5,5,11,0.0
91,5,5,12,0.0
91,5,5,13,0.0
91,5,5,14,0.0
91,5,5,15,0.0
91,5,5,16,0.0
91,5,5,17,0.0
91,5,5,18,0.0
91,5,5,19,0.0
91,5,5,20,0.0
91,5,5,21,0.0
91,5,5,22,0.0
91,5,5,23,0.0
91,5,5,24,0.0
91,5,5,25,0.0
91,5,5,26,0.0
91,5,5,27,0.0
91,5,5,28,0.0
91,5,5,29,0.0
91,5,5,30,0.0
91,5,5,31,0.0
91,5,5,32,0.0
91,5,5,33,0.0
91,5,5,34,0.0
91,5,5,35,0.0
91,5,5,36,0.0
91,5,5,37,0.0
91,5,5,38,0.0
91,5,5,39,0.0
91,5,5,40,0.0
91,5,5,41,0.0
91,5,5,42,0.0
91,5,5,43,0.0
91,5,5,44,0.0
91,5,5,45,0.0
91,5,5,46,0.0
91,5,5,47,0.0
91,5,5,48,0.0
91,5,5,49,0.0
91,5,5,50,0.0
91,5,5,51,0.0
91,5,5,52,0.0
91,5,5,53,0.0
91,5,5,54,0.0
91,5,5,55,0.0
91,5,5,56,0.0
91,5,5,57,0.0
91,5,5,58,0.0
91,5,5,59,0.0
91,5,5,60,0.0
91,5,5,61,0.0
91,5,5,62,0.0
91,5,5,63,0.0
91,5,5,64,0.0
91,5,5,65,0.0
91,5,5,66,0.0
91,5,5,67,0.0
91,5,5,68,0.0
91,5,5,69,0.0
91,5,5,70,0.0
91,5,5,71,0.0
91,5,5,72,0.0
91,5,5,73,0.0
91,5,5,74,0.0
91,5,5,75,0.0
91,5,5,76,0.0
91,5,5,77,0.0
91,5,5,78,0.0
91,5,5,79,0.0
91,5,5,80,0.0
91,5,5,81,0.0
91,5,5,82,0.0
91,5,5,83,0.0
91,5,5,84,0.0
91,5,5,85,0.0
91,5,5,86,0.0
91,5,5,87,0.0
91,5,5,88,0.0
91,5,5,89,0.0
91,5,5,90,0.0
91,5,5,91,0.0
91,5,6,1,1.0
91,5,6,2,0.0
91,5,6,3,0.0
91,5,6,4,0.0
91,5,6,5,0.0
91,5,6,6,0.0
91,5,6,7,0.0
91,5,6,8,0.0
91,5,6,9,0.0
91,5,6,10,0.0
91,5,6,11,0.0
91,5,6,12,0.0
91,5,6,13,0.0
91,5,6,14,0.0
91,5,6,15,0.0
91,5,6,16,0.0
91,5,6,17,0.0
91,5,6,18,0.0
91,5,6,19,0.0
91,5,6,20,0.0
91,5,6,21,0.0
91,5,6,22,0.0
91,5,6,23,0.0
91,5,6,24,0.0
91,5,6,25,0.0
91,5,6,26,0.0
91,5,6,27,0.0
91,5,6,28,0.0
91,5,6,29,0.0
91,5,6,30,0.0
91,5,6,31,0.0
91,5,6,32,0.0
91,5,6,33,0.0
91,5,6,34,0.0
91,5,6,35,0.0
91,5,6,36,0.0
91,5,6,37,0.0
91,5,6,38,0.0
91,5,6,39,0.0
91,5,6,40,0.0
91,5,6,41,0.0
91,5,6,42,0.0
91,5,6,43,0.0
91,5,6,44,0.0
91,5,6,45,0.0
91,5,6,46,0.0
91,5,6,47,0.0
91,5,6,48,0.0
91,5,6,49,0.0
91,5,6,50,0.0
91,5,6,51,0.0
91,5,6,52,0.0
91,5,6,53,0.0
91,5,6,54,0.0
91,5,6,55,0.0
91,5,6,56,0.0
91,5,6,57,0.0
91,5,6,58,0.0
91,5,6,59,0.0
91,5,6,60,0.0
91,5,6,61,0.0
91,5,6,62,0.0
91,5,6,63,0.0
91,5,6,64,0.0
91,5,6,65,0.0
91,5,6,66,0.0
91,5,6,67,0.0
91,5,6,68,0.0
91,5,6,69,0.0
91,5,6,70,0.0
91,5,6,71,0.0
91,5,6,72,0.0
91,5,6,73,0.0
91,5,6,74,0.0
91,5,6,75,0.0
91,5,6,76,0.0
91,5,6,77,0.0
91,5,6,78,0.0
91,5,6,79,0.0
91,5,6,80,0.0
91,5,6,81,0.0
91,5,6,82,0.0
91,5,6,83,0.0
91,5,6,84,0.0
91,5,6,85,0.0
91,5,6,86,0.0
91,5,6,87,0.0
91,5,6,88,0.0
91,5,6,89,0.0
91,5,6,90,0.0
91,5,6,91,0.0
91,5,7,1,1.0
91,5,7,2,0.0
91,5,7,3,0.0
91,5,7,4,0.0
91,5,7,5,0.0
91,5,7,6,0.0
91,5,7,7,0.0
91,5,7,8,0.0
91,5,7,9,0.0
91,5,7,10,0.0
91,5,7,11,0.0
91,5,7,12,0.0
91,5,7,13,0.0
91,5,7,14,0.0
91,5,7,15,0.0
91,5,7,16,0.0
91,5,7,17,0.0
91,5,7,18,0.0
91,5,7,19,0.0
91,5,7,20,0.0
91,5,7,21,0.0
91,5,7,22,0.0
91,5,7,23,0.0
91,5,7,24,0.0
91,5,7,25,0.0
91,5,7,26,0.0
91,5,7,27,0.0
91,5,7,28,0.0
91,5,7,29,0.0
91,5,7,30,0.0
91,5,7,31,0.0
91,5,7,32,0.0
91,5,7,33,0.0
91,5,7,34,0.0
91,5,7,35,0.0
91,5,7,36,0.0
91,5,7,37,0.0
91,5,7,38,0.0
91,5,7,39,0.0
91,5,7,40,0.0
91,5,7,41,0.0
91,5,7,42,0.0
91,5,7,43,0.0
91,5,7,44,0.0
91,5,7,45,0.0
91,5,7,46,0.0
91,5,7,47,0.0
91,5,7,48,0.0
91,5,7,49,0.0
91,5,7,50,0.0
91,5,7,51,0.0
91,5,7,52,0.0
91,5,7,53,0.0
91,5,7,54,0.0
91,5,7,55,0.0
91,5,7,56,0.0
91,5,7,57,0.0
91,5,7,58,0.0
91,5,7,59,0.0
91,5,7,60,0.0
91,5,7,61,0.0
91,5,7,62,0.0
91,5,7,63,0.0
91,5,7,64,0.0
91,5,7,65,0.0
91,5,7,66,0.0
91,5,7,67,0.0
91,5,7,68,0.0
91,5,7,69,0.0
91,5,7,70,0.0
91,5,7,71,0.0
91,5,7,72,0.0
91,5,7,73,0.0
91,5,7,74,0.0
91,5,7,75,0.0
91,5,7,76,0.0
91,5,7,77,0.0
91,5,7,78,0.0
91,5,7,79,0.0
91,5,7,80,0.0
91,5,7,81,0.0
91,5,7,82,0.0
91,5,7,83,0.0
91,5,7,84,0.0
91,5,7,85,0.0
91,5,7,86,0.0
91,5,7,87,0.0
91,5,7,88,0.0
91,5,7,89,0.0
91,5,7,90,0.0
91,5,7,91,0.0
91,5,8,1,1.0
91,5,8,2,0.0
91,5,8,3,0.0
91,5,8,4,0.0
91,5,8,5,0.0
91,5,8,6,0.0
91,5,8,7,0.0
91,5,8,8,0.0
91,5,8,9,0.0
91,5,8,10,0.0
91,5,8,11,0.0
91,5,8,12,0.0
91,5,8,13,0.0
91,5,8,14,0.0
91,5,8,15,0.0
91,5,8,16,0.0
91,5,8,17,0.0
91,5,8,18,0.0
91,5,8,19,0.0
91,5,8,20,0.0
91,5,8,21,0.0
91,5,8,22,0.0
91,5,8,23,0.0
91,5,8,24,0.0
91,5,8,25,0.0
91,5,8,26,0.0
91,5,8,27,0.0
91,5,8,28,0.0
91,5,8,29,0.0
91,5,8,30,0.0
91,5,8,31,0.0
91,5,8,32,0.0
91,5,8,33,0.0
91,5,8,34,0.0
91,5,8,35,0.0
91,5,8,36,0.0
91,5,8,37,0.0
91,5,8,38,0.0
91,5,8,39,0.0
91,5,8,40,0.0
91,5,8,41,0.0
91,5,8,42,0.0
91,5,8,43,0.0
91,5,8,44,0.0
91,5,8,45,0.0
91,5,8,46,0.0
91,5,8,47,0.0
91,5,8,48,0.0
91,5,8,49,0.0
91,5,8,50,0.0
91,5,8,51,0.0
91,5,8,52,0.0
91,5,8,53,0.0
91,5,8,54,0.0
91,5,8,55,0.0
91,5,8,56,0.0
91,5,8,57,0.0
91,5,8,58,0.0
91,5,8,59,0.0
91,5,8,60,0.0
91,5,8,61,0.0
91,5,8,62,0.0
91,5,8,63,0.0
91,5,8,64,0.0
91,5,8,65,0.0
91,5,8,66,0.0
91,5,8,67,0.0
91,5,8,68,0.0
91,5,8,69,0.0
91,5,8,70,0.0
91,5,8,71,0.0
91,5,8,72,0.0
91,5,8,73,0.0
91,5,8,74,0.0
91,5,8,75,0.0
91,5,8,76,0.0
91,5,8,77,0.0
91,5,8,78,0.0
91,5,8,79,0.0
91,5,8,80,0.0
91,5,8,81,0.0
91,5,8,82,0.0
91,5,8,83,0.0
91,5,8,84,0.0
91,5,8,85,0.0
91,5,8,86,0.0
91,5,8,87,0.0
91,5,8,88,0.0
91,5,8,89,0.0
91,5,8,90,0.0
91,5,8,91,0.0
91,5,9,1,1.0
91,5,9,2,0.0
91,5,9,3,0.0
91,5,9,4,0.0
91,5,9,5,0.0
91,5,9,6,0.0
91,5,9,7,0.0
91,5,9,8,0.0
91,5,9,9,0.0
91,5,9,10,0.0
91,5,9,11,0.0
91,5,9,12,0.0
91,5,9,13,0.0
91,5,9,14,0.0
91,5,9,15,0.0
91,5,9,16,0.0
91,5,9,17,0.0
91,5,9,18,0.0
91,5,9,19,0.0
91,5,9,20,0.0
91,5,9,21,0.0
91,5,9,22,0.0
91,5,9,23,0.0
91,5,9,24,0.0
91,5,9,25,0.0
91,5,9,26,0.0
91,5,9,27,0.0
91,5,9,28,0.0
91,5,9,29,0.0
91,5,9,30,0.0
91,5,9,31,0.0
91,5,9,32,0.0
91,5,9,33,0.0
91,5,9,34,0.0
91,5,9,35,0.0
91,5,9,36,0.0
91,5,9,37,0.0
91,5,9,38,0.0
91,5,9,39,0.0
91,5,9,40,0.0
91,5,9,41,0.0
91,5,9,42,0.0
91,5,9,43,0.0
91,5,9,44,0.0
91,5,9,45,0.0
91,5,9,46,0.0
91,5,9,47,0.0
91,5,9,48,0.0
91,5,9,49,0.0
91,5,9,50,0.0
91,5,9,51,0.0
91,5,9,52,0.0
91,5,9,53,0.0
91,5,9,54,0.0
91,5,9,55,0.0
91,5,9,56,0.0
91,5,9,57,0.0
91,5,9,58,0.0
91,5,9,59,0.0
91,5,9,60,0.0
91,5,9,61,0.0
91,5,9,62,0.0
91,5,9,63,0.0
91,5,9,64,0.0
91,5,9,65,0.0
91,5,9,66,0.0
91,5,9,67,0.0
91,5,9,68,0.0
91,5,9,69,0.0
91,5,9,70,0.0
91,5,9,71,0.0
91,5,9,72,0.0
91,5,9,73,0.0
91,5,9,74,0.0
91,5,9,75,0.0
91,5,9,76,0.0
91,5,9,77,0.0
91,5,9,78,0.0
91,5,9,79,0.0
91,5,9,80,0.0
91,5,9,81,0.0
91,5,9,82,0.0
91,5,9,83,0.0
91,5,9,84,0.0
91,5,9,85,0.0
91,5,9,86,0.0
91,5,9,87,0.0
91,5,9,88,0.0
91,5,9,89,0.0
91,5,9,90,0.0
91,5,9,91,0.0
91,5,10,1,1.0
91,5,10,2,0.0
91,5,10,3,0.0
91,5,10,4,0.0
91,5,10,5,0.0
91,5,10,6,0.0
91,5,10,7,0.0
91,5,10,8,0.0
91,5,10,9,0.0
91,5,10,10,0.0
91,5,10,11,0.0
91,5,10,12,0.0
91,5,10,13,0.0
91,5,10,14,0.0
91,5,10,15,0.0
91,5,10,16,0.0
91,5,10,17,0.0
91,5,10,18,0.0
91,5,10,19,0.0
91,5,10,20,0.0
91,5,10,21,0.0
91,5,10,22,0.0
91,5,10,23,0.0
91,5,10,24,0.0
91,5,10,25,0.0
91,5,10,26,0.0
91,5,10,27,0.0
91,5,10,28,0.0
91,5,10,29,0.0
91,5,10,30,0.0
91,5,10,31,0.0
91,5,10,32,0.0
91,5,10,33,0.0
91,5,10,34,0.0
91,5,10,35,0.0
91,5,10,36,0.0
91,5,10,37,0.0
91,5,10,38,0.0
91,5,10,39,0.0
91,5,10,40,0.0
91,5,10,41,0.0
91,5,10,42,0.0
91,5,10,43,0.0
91,5,10,44,0.0
91,5,10,45,0.0
91,5,10,46,0.0
91,5,10,47,0.0
91,5,10,48,0.0
91,5,10,49,0.0
91,5,10,50,0.0
91,5,10,51,0.0
91,5,10,52,0.0
91,5,10,53,0.0
91,5,10,54,0.0
91,5,10,55,0.0
91,5,10,56,0.0
91,5,10,57,0.0
91,5,10,58,0.0
91,5,10,59,0.0
91,5,10,60,0.0
91,5,10,61,0.0
91,5,10,62,0.0
91,5,10,63,0.0
91,5,10,64,0.0
91,5,10,65,0.0
91,5,10,66,0.0
91,5,10,67,0.0
91,5,10,68,0.0
91,5,10,69,0.0
91,5,10,70,0.0
91,5,10,71,0.0
91,5,10,72,0.0
91,5,10,73,0.0
91,5,10,74,0.0
91,5,10,75,0.0
91,5,10,76,0.0
91,5,10,77,0.0
91,5,10,78,0.0
91,5,10,79,0.0
91,5,10,80,0.0
91,5,10,81,0.0
91,5,10,82,0.0
91,5,10,83,0.0
91,5,10,84,0.0
91,5,10,85,0.0
91,5,10,86,0.0
91,5,10,87,0.0
91,5,10,88,0.0
91,5,10,89,0.0
91,5,10,90,0.0
91,5,10,91,0.0
91,5,11,1,1.0
91,5,11,2,0.0
91,5,11,3,0.0
91,5,11,4,0.0
91,5,11,5,0.0
91,5,11,6,0.0
91,5,11,7,0.0
91,5,11,8,0.0
91,5,11,9,0.0
91,5,11,10,0.0
91,5,11,11,0.0
91,5,11,12,0.0
91,5,11,13,0.0
91,5,11,14,0.0
91,5,11,15,0.0
91,5,11,16,0.0
91,5,11,17,0.0
91,5,11,18,0.0
91,5,11,19,0.0
91,5,11,20,0.0
91,5,11,21,0.0
91,5,11,22,0.0
91,5,11,23,0.0
91,5,11,24,0.0
91,5,11,25,0.0
91,5,11,26,0.0
91,5,11,27,0.0
91,5,11,28,0.0
91,5,11,29,0.0
91,5,11,30,0.0
91,5,11,31,0.0
91,5,11,32,0.0
91,5,11,33,0.0
91,5,11,34,0.0
91,5,11,35,0.0
91,5,11,36,0.0
91,5,11,37,0.0
91,5,11,38,0.0
91,5,11,39,0.0
91,5,11,40,0.0
91,5,11,41,0.0
91,5,11,42,0.0
91,5,11,43,0.0
91,5,11,44,0.0
91,5,11,45,0.0
91,5,11,46,0.0
91,5,11,47,0.0
91,5,11,48,0.0
91,5,11,49,0.0
91,5,11,50,0.0
91,5,11,51,0.0
91,5,11,52,0.0
91,5,11,53,0.0
91,5,11,54,0.0
91,5,11,55,0.0
91,5,11,56,0.0
91,5,11,57,0.0
91,5,11,58,0.0
91,5,11,59,0.0
91,5,11,60,0.0
91,5,11,61,0.0
91,5,11,62,0.0
91,5,11,63,0.0
91,5,11,64,0.0
91,5,11,65,0.0
91,5,11,66,0.0
91,5,11,67,0.0
91,5,11,68,0.0
91,5,11,69,0.0
91,5,11,70,0.0
91,5,11,71,0.0
91,5,11,72,0.0
91,5,11,73,0.0
91,5,11,74,0.0
91,5,11,75,0.0
91,5,11,76,0.0
91,5,11,77,0.0
91,5,11,78,0.0
91,5,11,79,0.0
91,5,11,80,0.0
91,5,11,81,0.0
91,5,11,82,0.0
91,5,11,83,0.0
91,5,11,84,0.0
91,5,11,85,0.0
91,5,11,86,0.0
91,5,11,87,0.0
91,5,11,88,0.0
91,5,11,89,0.0
91,5,11,90,0.0
91,5,11,91,0.0
91,5,12,1,1.0
91,5,12,2,0.0
91,5,12,3,0.0
91,5,12,4,0.0
91,5,12,5,0.0
91,5,12,6,0.0
91,5,12,7,0.0
91,5,12,8,0.0
91,5,12,9,0.0
91,5,12,10,0.0
91,5,12,11,0.0
91,5,12,12,0.0
91,5,12,13,0.0
91,5,12,14,0.0
91,5,12,15,0.0
91,5,12,16,0.0
91,5,12,17,0.0
91,5,12,18,0.0
91,5,12,19,0.0
91,5,12,20,0.0
91,5,12,21,0.0
91,5,12,22,0.0
91,5,12,23,0.0
91,5,12,24,0.0
91,5,12,25,0.0
91,5,12,26,0.0
91,5,12,27,0.0
91,5,12,28,0.0
91,5,12,29,0.0
91,5,12,30,0.0
91,5,12,31,0.0
91,5,12,32,0.0
91,5,12,33,0.0
91,5,12,34,0.0
91,5,12,35,0.0
91,5,12,36,0.0
91,5,12,37,0.0
91,5,12,38,0.0
91,5,12,39,0.0
91,5,12,40,0.0
91,5,12,41,0.0
91,5,12,42,0.0
91,5,12,43,0.0
91,5,12,44,0.0
91,5,12,45,0.0
91,5,12,46,0.0
91,5,12,47,0.0
91,5,12,48,0.0
91,5,12,49,0.0
91,5,12,50,0.0
91,5,12,51,0.0
91,5,12,52,0.0
91,5,12,53,0.0
91,5,12,54,0.0
91,5,12,55,0.0
91,5,12,56,0.0
91,5,12,57,0.0
91,5,12,58,0.0
91,5,12,59,0.0
91,5,12,60,0.0
91,5,12,61,0.0
91,5,12,62,0.0
91,5,12,63,0.0
91,5,12,64,0.0
91,5,12,65,0.0
91,5,12,66,0.0
91,5,12,67,0.0
91,5,12,68,0.0
91,5,12,69,0.0
91,5,12,70,0.0
91,5,12,71,0.0
91,5,12,72,0.0
91,5,12,73,0.0
91,5,12,74,0.0
91,5,12,75,0.0
91,5,12,76,0.0
91,5,12,77,0.0
91,5,12,78,0.0
91,5,12,79,0.0
91,5,12,80,0.0
91,5,12,81,0.0
91,5,12,82,0.0
91,5,12,83,0.0
91,5,12,84,0.0
91,5,12,85,0.0
91,5,12,86,0.0
91,5,12,87,0.0
91,5,12,88,0.0
91,5,12,89,0.0
91,5,12,90,0.0
91,5,12,91,0.0
91,5,13,1,1.0
91,5,13,2,0.0
91,5,13,3,0.0
91,5,13,4,0.0
91,5,13,5,0.0
91,5,13,6,0.0
91,5,13,7,0.0
91,5,13,8,0.0
91,5,13,9,0.0
91,5,13,10,0.0
91,5,13,11,0.0
91,5,13,12,0.0
91,5,13,13,0.0
91,5,13,14,0.0
91,5,13,15,0.0
91,5,13,16,0.0
91,5,13,17,0.0
91,5,13,18,0.0
91,5,13,19,0.0
91,5,13,20,0.0
91,5,13,21,0.0
91,5,13,22,0.0
91,5,13,23,0.0
91,5,13,24,0.0
91,5,13,25,0.0
91,5,13,26,0.0
91,5,13,27,0.0
91,5,13,28,0.0
91,5,13,29,0.0
91,5,13,30,0.0
91,5,13,31,0.0
91,5,13,32,0.0
91,5,13,33,0.0
91,5,13,34,0.0
91,5,13,35,0.0
91,5,13,36,0.0
91,5,13,37,0.0
91,5,13,38,0.0
91,5,13,39,0.0
91,5,13,40,0.0
91,5,13,41,0.0
91,5,13,42,0.0
91,5,13,43,0.0
91,5,13,44,0.0
91,5,13,45,0.0
91,5,13,46,0.0
91,5,13,47,0.0
91,5,13,48,0.0
91,5,13,49,0.0
91,5,13,50,0.0
91,5,13,51,0.0
91,5,13,52,0.0
91,5,13,53,0.0
91,5,13,54,0.0
91,5,13,55,0.0
91,5,13,56,0.0
91,5,13,57,0.0
91,5,13,58,0.0
91,5,13,59,0.0
91,5,13,60,0.0
91,5,13,61,0.0
91,5,13,62,0.0
91,5,13,63,0.0
91,5,13,64,0.0
91,5,13,65,0.0
91,5,13,66,0.0
91,5,13,67,0.0
91,5,13,68,0.0
91,5,13,69,0.0
91,5,13,70,0.0
91,5,13,71,0.0
91,5,13,72,0.0
91,5,13,73,0.0
91,5,13,74,0.0
91,5,13,75,0.0
91,5,13,76,0.0
91,5,13,77,0.0
91,5,13,78,0.0
91,5,13,79,0.0
91,5,13,80,0.0
91,5,13,81,0.0
91,5,13,82,0.0
91,5,13,83,0.0
91,5,13,84,0.0
91,5,13,85,0.0
91,5,13,86,0.0
91,5,13,87,0.0
91,5,13,88,0.0
91,5,13,89,0.0
91,5,13,90,0.0
91,5,13,91,0.0
91,5,14,1,1.0
91,5,14,2,0.0
91,5,14,3,0.0
91,5,14,4,0.0
91,5,14,5,0.0
91,5,14,6,0.0
91,5,14,7,0.0
91,5,14,8,0.0
91,5,14,9,0.0
91,5,14,10,0.0
91,5,14,11,0.0
91,5,14,12,0.0
91,5,14,13,0.0
91,5,14,14,0.0
91,5,14,15,0.0
91,5,14,16,0.0
91,5,14,17,0.0
91,5,14,18,0.0
91,5,14,19,0.0
91,5,14,20,0.0
91,5,14,21,0.0
91,5,14,22,0.0
91,5,14,23,0.0
91,5,14,24,0.0
91,5,14,25,0.0
91,5,14,26,0.0
91,5,14,27,0.0
91,5,14,28,0.0
91,5,14,29,0.0
91,5,14,30,0.0
91,5,14,31,0.0
91,5,14,32,0.0
91,5,14,33,0.0
91,5,14,34,0.0
91,5,14,35,0.0
91,5,14,36,0.0
91,5,14,37,0.0
91,5,14,38,0.0
91,5,14,39,0.0
91,5,14,40,0.0
91,5,14,41,0.0
91,5,14,42,0.0
91,5,14,43,0.0
91,5,14,44,0.0
91,5,14,45,0.0
91,5,14,46,0.0
91,5,14,47,0.0
91,5,14,48,0.0
91,5,14,49,0.0
91,5,14,50,0.0
91,5,14,51,0.0
91,5,14,52,0.0
91,5,14,53,0.0
91,5,14,54,0.0
91,5,14,55,0.0
91,5,14,56,0.0
91,5,14,57,0.0
91,5,14,58,0.0
91,5,14,59,0.0
91,5,14,60,0.0
91,5,14,61,0.0
91,5,14,62,0.0
91,5,14,63,0.0
91,5,14,64,0.0
91,5,14,65,0.0
91,5,14,66,0.0
91,5,14,67,0.0
91,5,14,68,0.0
91,5,14,69,0.0
91,5,14,70,0.0
91,5,14,71,0.0
91,5,14,72,0.0
91,5,14,73,0.0
91,5,14,74,0.0
91,5,14,75,0.0
91,5,14,76,0.0
91,5,14,77,0.0
91,5,14,78,0.0
91,5,14,79,0.0
91,5,14,80,0.0
91,5,14,81,0.0
91,5,14,82,0.0
91,5,14,83,0.0
91,5,14,84,0.0
91,5,14,85,0.0
91,5,14,86,0.0
91,5,14,87,0.0
91,5,14,88,0.0
91,5,14,89,0.0
91,5,14,90,0.0
91,5,14,91,0.0
91,5,15,1,1.0
91,5,15,2,0.0
91,5,15,3,0.0
91,5,15,4,0.0
91,5,15,5,0.0
91,5,15,6,0.0
91,5,15,7,0.0
91,5,15,8,0.0
91,5,15,9,0.0
91,5,15,10,0.0
91,5,15,11,0.0
91,5,15,12,0.0
91,5,15,13,0.0
91,5,15,14,0.0
91,5,15,15,0.0
91,5,15,16,0.0
91,5,15,17,0.0
91,5,15,18,0.0
91,5,15,19,0.0
91,5,15,20,0.0
91,5,15,21,0.0
91,5,15,22,0.0
91,5,15,23,0.0
91,5,15,24,0.0
91,5,15,25,0.0
91,5,15,26,0.0
91,5,15,27,0.0
91,5,15,28,0.0
91,5,15,29,0.0
91,5,15,30,0.0
91,5,15,31,0.0
91,5,15,32,0.0
91,5,15,33,0.0
91,5,15,34,0.0
91,5,15,35,0.0
91,5,15,36,0.0
91,5,15,37,0.0
91,5,15,38,0.0
91,5,15,39,0.0
91,5,15,40,0.0
91,5,15,41,0.0
91,5,15,42,0.0
91,5,15,43,0.0
91,5,15,44,0.0
91,5,15,45,0.0
91,5,15,46,0.0
91,5,15,47,0.0
91,5,15,48,0.0
91,5,15,49,0.0
91,5,15,50,0.0
91,5,15,51,0.0
91,5,15,52,0.0
91,5,15,53,0.0
91,5,15,54,0.0
91,5,15,55,0.0
91,5,15,56,0.0
91,5,15,57,0.0
91,5,15,58,0.0
91,5,15,59,0.0
91,5,15,60,0.0
91,5,15,61,0.0
91,5,15,62,0.0
91,5,15,63,0.0
91,5,15,64,0.0
91,5,15,65,0.0
91,5,15,66,0.0
91,5,15,67,0.0
91,5,15,68,0.0
91,5,15,69,0.0
91,5,15,70,0.0
91,5,15,71,0.0
91,5,15,72,0.0
91,5,15,73,0.0
91,5,15,74,0.0
91,5,15,75,0.0
91,5,15,76,0.0
91,5,15,77,0.0
91,5,15,78,0.0
91,5,15,79,0.0
91,5,15,80,0.0
91,5,15,81,0.0
91,5,15,82,0.0
91,5,15,83,0.0
91,5,15,84,0.0
91,5,15,85,0.0
91,5,15,86,0.0
91,5,15,87,0.0
91,5,15,88,0.0
91,5,15,89,0.0
91,5,15,90,0.0
91,5,15,91,0.0
91,5,16,1,1.0
91,5,16,2,0.0
91,5,16,3,0.0
91,5,16,4,0.0
91,5,16,5,0.0
91,5,16,6,0.0
91,5,16,7,0.0
91,5,16,8,0.0
91,5,16,9,0.0
91,5,16,10,0.0
91,5,16,11,0.0
91,5,16,12,0.0
91,5,16,13,0.0
91,5,16,14,0.0
91,5,16,15,0.0
91,5,16,16,0.0
91,5,16,17,0.0
91,5,16,18,0.0
91,5,16,19,0.0
91,5,16,20,0.0
91,5,16,21,0.0
91,5,16,22,0.0
91,5,16,23,0.0
91,5,16,24,0.0
91,5,16,25,0.0
91,5,16,26,0.0
91,5,16,27,0.0
91,5,16,28,0.0
91,5,16,29,0.0
91,5,16,30,0.0
91,5,16,31,0.0
91,5,16,32,0.0
91,5,16,33,0.0
91,5,16,34,0.0
91,5,16,35,0.0
91,5,16,36,0.0
91,5,16,37,0.0
91,5,16,38,0.0
91,5,16,39,0.0
91,5,16,40,0.0
91,5,16,41,0.0
91,5,16,42,0.0
91,5,16,43,0.0
91,5,16,44,0.0
91,5,16,45,0.0
91,5,16,46,0.0
91,5,16,47,0.0
91,5,16,48,0.0
91,5,16,49,0.0
91,5,16,50,0.0
91,5,16,51,0.0
91,5,16,52,0.0
91,5,16,53,0.0
91,5,16,54,0.0
91,5,16,55,0.0
91,5,16,56,0.0
91,5,16,57,0.0
91,5,16,58,0.0
91,5,16,59,0.0
91,5,16,60,0.0
91,5,16,61,0.0
91,5,16,62,0.0
91,5,16,63,0.0
91,5,16,64,0.0
91,5,16,65,0.0
91,5,16,66,0.0
91,5,16,67,0.0
91,5,16,68,0.0
91,5,16,69,0.0
91,5,16,70,0.0
91,5,16,71,0.0
91,5,16,72,0.0
91,5,16,73,0.0
91,5,16,74,0.0
91,5,16,75,0.0
91,5,16,76,0.0
91,5,16,77,0.0
91,5,16,78,0.0
91,5,16,79,0.0
91,5,16,80,0.0
91,5,16,81,0.0
91,5,16,82,0.0
91,5,16,83,0.0
91,5,16,84,0.0
91,5,16,85,0.0
91,5,16,86,0.0
91,5,16,87,0.0
91,5,16,88,0.0
91,5,16,89,0.0
91,5,16,90,0.0
91,5,16,91,0.0
91,5,17,1,1.0
91,5,17,2,0.0
91,5,17,3,0.0
91,5,17,4,0.0
91,5,17,5,0.0
91,5,17,6,0.0
91,5,17,7,0.0
91,5,17,8,0.0
91,5,17,9,0.0
91,5,17,10,0.0
91,5,17,11,0.0
91,5,17,12,0.0
91,5,17,13,0.0
91,5,17,14,0.0
91,5,17,15,0.0
91,5,17,16,0.0
91,5,17,17,0.0
91,5,17,18,0.0
91,5,17,19,0.0
91,5,17,20,0.0
91,5,17,21,0.0
91,5,17,22,0.0
91,5,17,23,0.0
91,5,17,24,0.0
91,5,17,25,0.0
91,5,17,26,0.0
91,5,17,27,0.0
91,5,17,28,0.0
91,5,17,29,0.0
91,5,17,30,0.0
91,5,17,31,0.0
91,5,17,32,0.0
91,5,17,33,0.0
91,5,17,34,0.0
91,5,17,35,0.0
91,5,17,36,0.0
91,5,17,37,0.0
91,5,17,38,0.0
91,5,17,39,0.0
91,5,17,40,0.0
91,5,17,41,0.0
91,5,17,42,0.0
91,5,17,43,0.0
91,5,17,44,0.0
91,5,17,45,0.0
91,5,17,46,0.0
91,5,17,47,0.0
91,5,17,48,0.0
91,5,17,49,0.0
91,5,17,50,0.0
91,5,17,51,0.0
91,5,17,52,0.0
91,5,17,53,0.0
91,5,17,54,0.0
91,5,17,55,0.0
91,5,17,56,0.0
91,5,17,57,0.0
91,5,17,58,0.0
91,5,17,59,0.0
91,5,17,60,0.0
91,5,17,61,0.0
91,5,17,62,0.0
91,5,17,63,0.0
91,5,17,64,0.0
91,5,17,65,0.0
91,5,17,66,0.0
91,5,17,67,0.0
91,5,17,68,0.0
91,5,17,69,0.0
91,5,17,70,0.0
91,5,17,71,0.0
91,5,17,72,0.0
91,5,17,73,0.0
91,5,17,74,0.0
91,5,17,75,0.0
91,5,17,76,0.0
91,5,17,77,0.0
91,5,17,78,0.0
91,5,17,79,0.0
91,5,17,80,0.0
91,5,17,81,0.0
91,5,17,82,0.0
91,5,17,83,0.0
91,5,17,84,0.0
91,5,17,85,0.0
91,5,17,86,0.0
91,5,17,87,0.0
91,5,17,88,0.0
91,5,17,89,0.0
91,5,17,90,0.0
91,5,17,91,0.0
91,5,18,1,1.0
91,5,18,2,0.0
91,5,18,3,0.0
91,5,18,4,0.0
91,5,18,5,0.0
91,5,18,6,0.0
91,5,18,7,0.0
91,5,18,8,0.0
91,5,18,9,0.0
91,5,18,10,0.0
91,5,18,11,0.0
91,5,18,12,0.0
91,5,18,13,0.0
91,5,18,14,0.0
91,5,18,15,0.0
91,5,18,16,0.0
91,5,18,17,0.0
91,5,18,18,0.0
91,5,18,19,0.0
91,5,18,20,0.0
91,5,18,21,0.0
91,5,18,22,0.0
91,5,18,23,0.0
91,5,18,24,0.0
91,5,18,25,0.0
91,5,18,26,0.0
91,5,18,27,0.0
91,5,18,28,0.0
91,5,18,29,0.0
91,5,18,30,0.0
91,5,18,31,0.0
91,5,18,32,0.0
91,5,18,33,0.0
91,5,18,34,0.0
91,5,18,35,0.0
91,5,18,36,0.0
91,5,18,37,0.0
91,5,18,38,0.0
91,5,18,39,0.0
91,5,18,40,0.0
91,5,18,41,0.0
91,5,18,42,0.0
91,5,18,43,0.0
91,5,18,44,0.0
91,5,18,45,0.0
91,5,18,46,0.0
91,5,18,47,0.0
91,5,18,48,0.0
91,5,18,49,0.0
91,5,18,50,0.0
91,5,18,51,0.0
91,5,18,52,0.0
91,5,18,53,0.0
91,5,18,54,0.0
91,5,18,55,0.0
91,5,18,56,0.0
91,5,18,57,0.0
91,5,18,58,0.0
91,5,18,59,0.0
91,5,18,60,0.0
91,5,18,61,0.0
91,5,18,62,0.0
91,5,18,63,0.0
91,5,18,64,0.0
91,5,18,65,0.0
91,5,18,66,0.0
91,5,18,67,0.0
91,5,18,68,0.0
91,5,18,69,0.0
91,5,18,70,0.0
91,5,18,71,0.0
91,5,18,72,0.0
91,5,18,73,0.0
91,5,18,74,0.0
91,5,18,75,0.0
91,5,18,76,0.0
91,5,18,77,0.0
91,5,18,78,0.0
91,5,18,79,0.0
91,5,18,80,0.0
91,5,18,81,0.0
91,5,18,82,0.0
91,5,18,83,0.0
91,5,18,84,0.0
91,5,18,85,0.0
91,5,18,86,0.0
91,5,18,87,0.0
91,5,18,88,0.0
91,5,18,89,0.0
91,5,18,90,0.0
91,5,18,91,0.0
91,5,19,1,1.0
91,5,19,2,0.0
91,5,19,3,0.0
91,5,19,4,0.0
91,5,19,5,0.0
91,5,19,6,0.0
91,5,19,7,0.0
91,5,19,8,0.0
91,5,19,9,0.0
91,5,19,10,0.0
91,5,19,11,0.0
91,5,19,12,0.0
91,5,19,13,0.0
91,5,19,14,0.0
91,5,19,15,0.0
91,5,19,16,0.0
91,5,19,17,0.0
91,5,19,18,0.0
91,5,19,19,0.0
91,5,19,20,0.0
91,5,19,21,0.0
91,5,19,22,0.0
91,5,19,23,0.0
91,5,19,24,0.0
91,5,19,25,0.0
91,5,19,26,0.0
91,5,19,27,0.0
91,5,19,28,0.0
91,5,19,29,0.0
91,5,19,30,0.0
91,5,19,31,0.0
91,5,19,32,0.0
91,5,19,33,0.0
91,5,19,34,0.0
91,5,19,35,0.0
91,5,19,36,0.0
91,5,19,37,0.0
91,5,19,38,0.0
91,5,19,39,0.0
91,5,19,40,0.0
91,5,19,41,0.0
91,5,19,42,0.0
91,5,19,43,0.0
91,5,19,44,0.0
91,5,19,45,0.0
91,5,19,46,0.0
91,5,19,47,0.0
91,5,19,48,0.0
91,5,19,49,0.0
91,5,19,50,0.0
91,5,19,51,0.0
91,5,19,52,0.0
91,5,19,53,0.0
91,5,19,54,0.0
91,5,19,55,0.0
91,5,19,56,0.0
91,5,19,57,0.0
91,5,19,58,0.0
91,5,19,59,0.0
91,5,19,60,0.0
91,5,19,61,0.0
91,5,19,62,0.0
91,5,19,63,0.0
91,5,19,64,0.0
91,5,19,65,0.0
91,5,19,66,0.0
91,5,19,67,0.0
91,5,19,68,0.0
91,5,19,69,0.0
91,5,19,70,0.0
91,5,19,71,0.0
91,5,19,72,0.0
91,5,19,73,0.0
91,5,19,74,0.0
91,5,19,75,0.0
91,5,19,76,0.0
91,5,19,77,0.0
91,5,19,78,0.0
91,5,19,79,0.0
91,5,19,80,0.0
91,5,19,81,0.0
91,5,19,82,0.0
91,5,19,83,0.0
91,5,19,84,0.0
91,5,19,85,0.0
91,5,19,86,0.0
91,5,19,87,0.0
91,5,19,88,0.0
91,5,19,89,0.0
91,5,19,90,0.0
91,5,19,91,0.0
91,5,20,1,1.0
91,5,20,2,0.0
91,5,20,3,0.0
91,5,20,4,0.0
91,5,20,5,0.0
91,5,20,6,0.0
91,5,20,7,0.0
91,5,20,8,0.0
91,5,20,9,0.0
91,5,20,10,0.0
91,5,20,11,0.0
91,5,20,12,0.0
91,5,20,13,0.0
91,5,20,14,0.0
91,5,20,15,0.0
91,5,20,16,0.0
91,5,20,17,0.0
91,5,20,18,0.0
91,5,20,19,0.0
91,5,20,20,0.0
91,5,20,21,0.0
91,5,20,22,0.0
91,5,20,23,0.0
91,5,20,24,0.0
91,5,20,25,0.0
91,5,20,26,0.0
91,5,20,27,0.0
91,5,20,28,0.0
91,5,20,29,0.0
91,5,20,30,0.0
91,5,20,31,0.0
91,5,20,32,0.0
91,5,20,33,0.0
91,5,20,34,0.0
91,5,20,35,0.0
91,5,20,36,0.0
91,5,20,37,0.0
91,5,20,38,0.0
91,5,20,39,0.0
91,5,20,40,0.0
91,5,20,41,0.0
91,5,20,42,0.0
91,5,20,43,0.0
91,5,20,44,0.0
91,5,20,45,0.0
91,5,20,46,0.0
91,5,20,47,0.0
91,5,20,48,0.0
91,5,20,49,0.0
91,5,20,50,0.0
91,5,20,51,0.0
91,5,20,52,0.0
91,5,20,53,0.0
91,5,20,54,0.0
91,5,20,55,0.0
91,5,20,56,0.0
91,5,20,57,0.0
91,5,20,58,0.0
91,5,20,59,0.0
91,5,20,60,0.0
91,5,20,61,0.0
91,5,20,62,0.0
91,5,20,63,0.0
91,5,20,64,0.0
91,5,20,65,0.0
91,5,20,66,0.0
91,5,20,67,0.0
91,5,20,68,0.0
91,5,20,69,0.0
91,5,20,70,0.0
91,5,20,71,0.0
91,5,20,72,0.0
91,5,20,73,0.0
91,5,20,74,0.0
91,5,20,75,0.0
91,5,20,76,0.0
91,5,20,77,0.0
91,5,20,78,0.0
91,5,20,79,0.0
91,5,20,80,0.0
91,5,20,81,0.0
91,5,20,82,0.0
91,5,20,83,0.0
91,5,20,84,0.0
91,5,20,85,0.0
91,5,20,86,0.0
91,5,20,87,0.0
91,5,20,88,0.0
91,5,20,89,0.0
91,5,20,90,0.0
91,5,20,91,0.0
91,5,21,1,1.0
91,5,21,2,0.0
91,5,21,3,0.0
91,5,21,4,0.0
91,5,21,5,0.0
91,5,21,6,0.0
91,5,21,7,0.0
91,5,21,8,0.0
91,5,21,9,0.0
91,5,21,10,0.0
91,5,21,11,0.0
91,5,21,12,0.0
91,5,21,13,0.0
91,5,21,14,0.0
91,5,21,15,0.0
91,5,21,16,0.0
91,5,21,17,0.0
91,5,21,18,0.0
91,5,21,19,0.0
91,5,21,20,0.0
91,5,21,21,0.0
91,5,21,22,0.0
91,5,21,23,0.0
91,5,21,24,0.0
91,5,21,25,0.0
91,5,21,26,0.0
91,5,21,27,0.0
91,5,21,28,0.0
91,5,21,29,0.0
91,5,21,30,0.0
91,5,21,31,0.0
91,5,21,32,0.0
91,5,21,33,0.0
91,5,21,34,0.0
91,5,21,35,0.0
91,5,21,36,0.0
91,5,21,37,0.0
91,5,21,38,0.0
91,5,21,39,0.0
91,5,21,40,0.0
91,5,21,41,0.0
91,5,21,42,0.0
91,5,21,43,0.0
91,5,21,44,0.0
91,5,21,45,0.0
91,5,21,46,0.0
91,5,21,47,0.0
91,5,21,48,0.0
91,5,21,49,0.0
91,5,21,50,0.0
91,5,21,51,0.0
91,5,21,52,0.0
91,5,21,53,0.0
91,5,21,54,0.0
91,5,21,55,0.0
91,5,21,56,0.0
91,5,21,57,0.0
91,5,21,58,0.0
91,5,21,59,0.0
91,5,21,60,0.0
91,5,21,61,0.0
91,5,21,62,0.0
91,5,21,63,0.0
91,5,21,64,0.0
91,5,21,65,0.0
91,5,21,66,0.0
91,5,21,67,0.0
91,5,21,68,0.0
91,5,21,69,0.0
91,5,21,70,0.0
91,5,21,71,0.0
91,5,21,72,0.0
91,5,21,73,0.0
91,5,21,74,0.0
91,5,21,75,0.0
91,5,21,76,0.0
91,5,21,77,0.0
91,5,21,78,0.0
91,5,21,79,0.0
91,5,21,80,0.0
91,5,21,81,0.0
91,5,21,82,0.0
91,5,21,83,0.0
91,5,21,84,0.0
91,5,21,85,0.0
91,5,21,86,0.0
91,5,21,87,0.0
91,5,21,88,0.0
91,5,21,89,0.0
91,5,21,90,0.0
91,5,21,91,0.0
91,5,22,1,1.0
91,5,22,2,0.0
91,5,22,3,0.0
91,5,22,4,0.0
91,5,22,5,0.0
91,5,22,6,0.0
91,5,22,7,0.0
91,5,22,8,0.0
91,5,22,9,0.0
91,5,22,10,0.0
91,5,22,11,0.0
91,5,22,12,0.0
91,5,22,13,0.0
91,5,22,14,0.0
91,5,22,15,0.0
91,5,22,16,0.0
91,5,22,17,0.0
91,5,22,18,0.0
91,5,22,19,0.0
91,5,22,20,0.0
91,5,22,21,0.0
91,5,22,22,0.0
91,5,22,23,0.0
91,5,22,24,0.0
91,5,22,25,0.0
91,5,22,26,0.0
91,5,22,27,0.0
91,5,22,28,0.0
91,5,22,29,0.0
91,5,22,30,0.0
91,5,22,31,0.0
91,5,22,32,0.0
91,5,22,33,0.0
91,5,22,34,0.0
91,5,22,35,0.0
91,5,22,36,0.0
91,5,22,37,0.0
91,5,22,38,0.0
91,5,22,39,0.0
91,5,22,40,0.0
91,5,22,41,0.0
91,5,22,42,0.0
91,5,22,43,0.0
91,5,22,44,0.0
91,5,22,45,0.0
91,5,22,46,0.0
91,5,22,47,0.0
91,5,22,48,0.0
91,5,22,49,0.0
91,5,22,50,0.0
91,5,22,51,0.0
91,5,22,52,0.0
91,5,22,53,0.0
91,5,22,54,0.0
91,5,22,55,0.0
91,5,22,56,0.0
91,5,22,57,0.0
91,5,22,58,0.0
91,5,22,59,0.0
91,5,22,60,0.0
91,5,22,61,0.0
91,5,22,62,0.0
91,5,22,63,0.0
91,5,22,64,0.0
91,5,22,65,0.0
91,5,22,66,0.0
91,5,22,67,0.0
91,5,22,68,0.0
91,5,22,69,0.0
91,5,22,70,0.0
91,5,22,71,0.0
91,5,22,72,0.0
91,5,22,73,0.0
91,5,22,74,0.0
91,5,22,75,0.0
91,5,22,76,0.0
91,5,22,77,0.0
91,5,22,78,0.0
91,5,22,79,0.0
91,5,22,80,0.0
91,5,22,81,0.0
91,5,22,82,0.0
91,5,22,83,0.0
91,5,22,84,0.0
91,5,22,85,0.0
91,5,22,86,0.0
91,5,22,87,0.0
91,5,22,88,0.0
91,5,22,89,0.0
91,5,22,90,0.0
91,5,22,91,0.0
91,5,23,1,1.0
91,5,23,2,0.0
91,5,23,3,0.0
91,5,23,4,0.0
91,5,23,5,0.0
91,5,23,6,0.0
91,5,23,7,0.0
91,5,23,8,0.0
91,5,23,9,0.0
91,5,23,10,0.0
91,5,23,11,0.0
91,5,23,12,0.0
91,5,23,13,0.0
91,5,23,14,0.0
91,5,23,15,0.0
91,5,23,16,0.0
91,5,23,17,0.0
91,5,23,18,0.0
91,5,23,19,0.0
91,5,23,20,0.0
91,5,23,21,0.0
91,5,23,22,0.0
91,5,23,23,0.0
91,5,23,24,0.0
91,5,23,25,0.0
91,5,23,26,0.0
91,5,23,27,0.0
91,5,23,28,0.0
91,5,23,29,0.0
91,5,23,30,0.0
91,5,23,31,0.0
91,5,23,32,0.0
91,5,23,33,0.0
91,5,23,34,0.0
91,5,23,35,0.0
91,5,23,36,0.0
91,5,23,37,0.0
91,5,23,38,0.0
91,5,23,39,0.0
91,5,23,40,0.0
91,5,23,41,0.0
91,5,23,42,0.0
91,5,23,43,0.0
91,5,23,44,0.0
91,5,23,45,0.0
91,5,23,46,0.0
91,5,23,47,0.0
91,5,23,48,0.0
91,5,23,49,0.0
91,5,23,50,0.0
91,5,23,51,0.0
91,5,23,52,0.0
91,5,23,53,0.0
91,5,23,54,0.0
91,5,23,55,0.0
91,5,23,56,0.0
91,5,23,57,0.0
91,5,23,58,0.0
91,5,23,59,0.0
91,5,23,60,0.0
91,5,23,61,0.0
91,5,23,62,0.0
91,5,23,63,0.0
91,5,23,64,0.0
91,5,23,65,0.0
91,5,23,66,0.0
91,5,23,67,0.0
91,5,23,68,0.0
91,5,23,69,0.0
91,5,23,70,0.0
91,5,23,71,0.0
91,5,23,72,0.0
91,5,23,73,0.0
91,5,23,74,0.0
91,5,23,75,0.0
91,5,23,76,0.0
91,5,23,77,0.0
91,5,23,78,0.0
91,5,23,79,0.0
91,5,23,80,0.0
91,5,23,81,0.0
91,5,23,82,0.0
91,5,23,83,0.0
91,5,23,84,0.0
91,5,23,85,0.0
91,5,23,86,0.0
91,5,23,87,0.0
91,5,23,88,0.0
91,5,23,89,0.0
91,5,23,90,0.0
91,5,23,91,0.0
91,5,24,1,1.0
91,5,24,2,0.0
91,5,24,3,0.0
91,5,24,4,0.0
91,5,24,5,0.0
91,5,24,6,0.0
91,5,24,7,0.0
91,5,24,8,0.0
91,5,24,9,0.0
91,5,24,10,0.0
91,5,24,11,0.0
91,5,24,12,0.0
91,5,24,13,0.0
91,5,24,14,0.0
91,5,24,15,0.0
91,5,24,16,0.0
91,5,24,17,0.0
91,5,24,18,0.0
91,5,24,19,0.0
91,5,24,20,0.0
91,5,24,21,0.0
91,5,24,22,0.0
91,5,24,23,0.0
91,5,24,24,0.0
91,5,24,25,0.0
91,5,24,26,0.0
91,5,24,27,0.0
91,5,24,28,0.0
91,5,24,29,0.0
91,5,24,30,0.0
91,5,24,31,0.0
91,5,24,32,0.0
91,5,24,33,0.0
91,5,24,34,0.0
91,5,24,35,0.0
91,5,24,36,0.0
91,5,24,37,0.0
91,5,24,38,0.0
91,5,24,39,0.0
91,5,24,40,0.0
91,5,24,41,0.0
91,5,24,42,0.0
91,5,24,43,0.0
91,5,24,44,0.0
91,5,24,45,0.0
91,5,24,46,0.0
91,5,24,47,0.0
91,5,24,48,0.0
91,5,24,49,0.0
91,5,24,50,0.0
91,5,24,51,0.0
91,5,24,52,0.0
91,5,24,53,0.0
91,5,24,54,0.0
91,5,24,55,0.0
91,5,24,56,0.0
91,5,24,57,0.0
91,5,24,58,0.0
91,5,24,59,0.0
91,5,24,60,0.0
91,5,24,61,0.0
91,5,24,62,0.0
91,5,24,63,0.0
91,5,24,64,0.0
91,5,24,65,0.0
91,5,24,66,0.0
91,5,24,67,0.0
91,5,24,68,0.0
91,5,24,69,0.0
91,5,24,70,0.0
91,5,24,71,0.0
91,5,24,72,0.0
91,5,24,73,0.0
91,5,24,74,0.0
91,5,24,75,0.0
91,5,24,76,0.0
91,5,24,77,0.0
91,5,24,78,0.0
91,5,24,79,0.0
91,5,24,80,0.0
91,5,24,81,0.0
91,5,24,82,0.0
91,5,24,83,0.0
91,5,24,84,0.0
91,5,24,85,0.0
91,5,24,86,0.0
91,5,24,87,0.0
91,5,24,88,0.0
91,5,24,89,0.0
91,5,24,90,0.0
91,5,24,91,0.0
91,5,25,1,1.0
91,5,25,2,0.0
91,5,25,3,0.0
91,5,25,4,0.0
91,5,25,5,0.0
91,5,25,6,0.0
91,5,25,7,0.0
91,5,25,8,0.0
91,5,25,9,0.0
91,5,25,10,0.0
91,5,25,11,0.0
91,5,25,12,0.0
91,5,25,13,0.0
91,5,25,14,0.0
91,5,25,15,0.0
91,5,25,16,0.0
91,5,25,17,0.0
91,5,25,18,0.0
91,5,25,19,0.0
91,5,25,20,0.0
91,5,25,21,0.0
91,5,25,22,0.0
91,5,25,23,0.0
91,5,25,24,0.0
91,5,25,25,0.0
91,5,25,26,0.0
91,5,25,27,0.0
91,5,25,28,0.0
91,5,25,29,0.0
91,5,25,30,0.0
91,5,25,31,0.0
91,5,25,32,0.0
91,5,25,33,0.0
91,5,25,34,0.0
91,5,25,35,0.0
91,5,25,36,0.0
91,5,25,37,0.0
91,5,25,38,0.0
91,5,25,39,0.0
91,5,25,40,0.0
91,5,25,41,0.0
91,5,25,42,0.0
91,5,25,43,0.0
91,5,25,44,0.0
91,5,25,45,0.0
91,5,25,46,0.0
91,5,25,47,0.0
91,5,25,48,0.0
91,5,25,49,0.0
91,5,25,50,0.0
91,5,25,51,0.0
91,5,25,52,0.0
91,5,25,53,0.0
91,5,25,54,0.0
91,5,25,55,0.0
91,5,25,56,0.0
91,5,25,57,0.0
91,5,25,58,0.0
91,5,25,59,0.0
91,5,25,60,0.0
91,5,25,61,0.0
91,5,25,62,0.0
91,5,25,63,0.0
91,5,25,64,0.0
91,5,25,65,0.0
91,5,25,66,0.0
91,5,25,67,0.0
91,5,25,68,0.0
91,5,25,69,0.0
91,5,25,70,0.0
91,5,25,71,0.0
91,5,25,72,0.0
91,5,25,73,0.0
91,5,25,74,0.0
91,5,25,75,0.0
91,5,25,76,0.0
91,5,25,77,0.0
91,5,25,78,0.0
91,5,25,79,0.0
91,5,25,80,0.0
91,5,25,81,0.0
91,5,25,82,0.0
91,5,25,83,0.0
91,5,25,84,0.0
91,5,25,85,0.0
91,5,25,86,0.0
91,5,25,87,0.0
91,5,25,88,0.0
91,5,25,89,0.0
91,5,25,90,0.0
91,5,25,91,0.0
91,5,26,1,1.0
91,5,26,2,0.0
91,5,26,3,0.0
91,5,26,4,0.0
91,5,26,5,0.0
91,5,26,6,0.0
91,5,26,7,0.0
91,5,26,8,0.0
91,5,26,9,0.0
91,5,26,10,0.0
91,5,26,11,0.0
91,5,26,12,0.0
91,5,26,13,0.0
91,5,26,14,0.0
91,5,26,15,0.0
91,5,26,16,0.0
91,5,26,17,0.0
91,5,26,18,0.0
91,5,26,19,0.0
91,5,26,20,0.0
91,5,26,21,0.0
91,5,26,22,0.0
91,5,26,23,0.0
91,5,26,24,0.0
91,5,26,25,0.0
91,5,26,26,0.0
91,5,26,27,0.0
91,5,26,28,0.0
91,5,26,29,0.0
91,5,26,30,0.0
91,5,26,31,0.0
91,5,26,32,0.0
91,5,26,33,0.0
91,5,26,34,0.0
91,5,26,35,0.0
91,5,26,36,0.0
91,5,26,37,0.0
91,5,26,38,0.0
91,5,26,39,0.0
91,5,26,40,0.0
91,5,26,41,0.0
91,5,26,42,0.0
91,5,26,43,0.0
91,5,26,44,0.0
91,5,26,45,0.0
91,5,26,46,0.0
91,5,26,47,0.0
91,5,26,48,0.0
91,5,26,49,0.0
91,5,26,50,0.0
91,5,26,51,0.0
91,5,26,52,0.0
91,5,26,53,0.0
91,5,26,54,0.0
91,5,26,55,0.0
91,5,26,56,0.0
91,5,26,57,0.0
91,5,26,58,0.0
91,5,26,59,0.0
91,5,26,60,0.0
91,5,26,61,0.0
91,5,26,62,0.0
91,5,26,63,0.0
91,5,26,64,0.0
91,5,26,65,0.0
91,5,26,66,0.0
91,5,26,67,0.0
91,5,26,68,0.0
91,5,26,69,0.0
91,5,26,70,0.0
91,5,26,71,0.0
91,5,26,72,0.0
91,5,26,73,0.0
91,5,26,74,0.0
91,5,26,75,0.0
91,5,26,76,0.0
91,5,26,77,0.0
91,5,26,78,0.0
91,5,26,79,0.0
91,5,26,80,0.0
91,5,26,81,0.0
91,5,26,82,0.0
91,5,26,83,0.0
91,5,26,84,0.0
91,5,26,85,0.0
91,5,26,86,0.0
91,5,26,87,0.0
91,5,26,88,0.0
91,5,26,89,0.0
91,5,26,90,0.0
91,5,26,91,0.0
91,5,27,1,1.0
91,5,27,2,0.0
91,5,27,3,0.0
91,5,27,4,0.0
91,5,27,5,0.0
91,5,27,6,0.0
91,5,27,7,0.0
91,5,27,8,0.0
91,5,27,9,0.0
91,5,27,10,0.0
91,5,27,11,0.0
91,5,27,12,0.0
91,5,27,13,0.0
91,5,27,14,0.0
91,5,27,15,0.0
91,5,27,16,0.0
91,5,27,17,0.0
91,5,27,18,0.0
91,5,27,19,0.0
91,5,27,20,0.0
91,5,27,21,0.0
91,5,27,22,0.0
91,5,27,23,0.0
91,5,27,24,0.0
91,5,27,25,0.0
91,5,27,26,0.0
91,5,27,27,0.0
91,5,27,28,0.0
91,5,27,29,0.0
91,5,27,30,0.0
91,5,27,31,0.0
91,5,27,32,0.0
91,5,27,33,0.0
91,5,27,34,0.0
91,5,27,35,0.0
91,5,27,36,0.0
91,5,27,37,0.0
91,5,27,38,0.0
91,5,27,39,0.0
91,5,27,40,0.0
91,5,27,41,0.0
91,5,27,42,0.0
91,5,27,43,0.0
91,5,27,44,0.0
91,5,27,45,0.0
91,5,27,46,0.0
91,5,27,47,0.0
91,5,27,48,0.0
91,5,27,49,0.0
91,5,27,50,0.0
91,5,27,51,0.0
91,5,27,52,0.0
91,5,27,53,0.0
91,5,27,54,0.0
91,5,27,55,0.0
91,5,27,56,0.0
91,5,27,57,0.0
91,5,27,58,0.0
91,5,27,59,0.0
91,5,27,60,0.0
91,5,27,61,0.0
91,5,27,62,0.0
91,5,27,63,0.0
91,5,27,64,0.0
91,5,27,65,0.0
91,5,27,66,0.0
91,5,27,67,0.0
91,5,27,68,0.0
91,5,27,69,0.0
91,5,27,70,0.0
91,5,27,71,0.0
91,5,27,72,0.0
91,5,27,73,0.0
91,5,27,74,0.0
91,5,27,75,0.0
91,5,27,76,0.0
91,5,27,77,0.0
91,5,27,78,0.0
91,5,27,79,0.0
91,5,27,80,0.0
91,5,27,81,0.0
91,5,27,82,0.0
91,5,27,83,0.0
91,5,27,84,0.0
91,5,27,85,0.0
91,5,27,86,0.0
91,5,27,87,0.0
91,5,27,88,0.0
91,5,27,89,0.0
91,5,27,90,0.0
91,5,27,91,0.0
91,5,28,1,1.0
91,5,28,2,0.0
91,5,28,3,0.0
91,5,28,4,0.0
91,5,28,5,0.0
91,5,28,6,0.0
91,5,28,7,0.0
91,5,28,8,0.0
91,5,28,9,0.0
91,5,28,10,0.0
91,5,28,11,0.0
91,5,28,12,0.0
91,5,28,13,0.0
91,5,28,14,0.0
91,5,28,15,0.0
91,5,28,16,0.0
91,5,28,17,0.0
91,5,28,18,0.0
91,5,28,19,0.0
91,5,28,20,0.0
91,5,28,21,0.0
91,5,28,22,0.0
91,5,28,23,0.0
91,5,28,24,0.0
91,5,28,25,0.0
91,5,28,26,0.0
91,5,28,27,0.0
91,5,28,28,0.0
91,5,28,29,0.0
91,5,28,30,0.0
91,5,28,31,0.0
91,5,28,32,0.0
91,5,28,33,0.0
91,5,28,34,0.0
91,5,28,35,0.0
91,5,28,36,0.0
91,5,28,37,0.0
91,5,28,38,0.0
91,5,28,39,0.0
91,5,28,40,0.0
91,5,28,41,0.0
91,5,28,42,0.0
91,5,28,43,0.0
91,5,28,44,0.0
91,5,28,45,0.0
91,5,28,46,0.0
91,5,28,47,0.0
91,5,28,48,0.0
91,5,28,49,0.0
91,5,28,50,0.0
91,5,28,51,0.0
91,5,28,52,0.0
91,5,28,53,0.0
91,5,28,54,0.0
91,5,28,55,0.0
91,5,28,56,0.0
91,5,28,57,0.0
91,5,28,58,0.0
91,5,28,59,0.0
91,5,28,60,0.0
91,5,28,61,0.0
91,5,28,62,0.0
91,5,28,63,0.0
91,5,28,64,0.0
91,5,28,65,0.0
91,5,28,66,0.0
91,5,28,67,0.0
91,5,28,68,0.0
91,5,28,69,0.0
91,5,28,70,0.0
91,5,28,71,0.0
91,5,28,72,0.0
91,5,28,73,0.0
91,5,28,74,0.0
91,5,28,75,0.0
91,5,28,76,0.0
91,5,28,77,0.0
91,5,28,78,0.0
91,5,28,79,0.0
91,5,28,80,0.0
91,5,28,81,0.0
91,5,28,82,0.0
91,5,28,83,0.0
91,5,28,84,0.0
91,5,28,85,0.0
91,5,28,86,0.0
91,5,28,87,0.0
91,5,28,88,0.0
91,5,28,89,0.0
91,5,28,90,0.0
91,5,28,91,0.0
91,5,29,1,1.0
91,5,29,2,0.0
91,5,29,3,0.0
91,5,29,4,0.0
91,5,29,5,0.0
91,5,29,6,0.0
91,5,29,7,0.0
91,5,29,8,0.0
91,5,29,9,0.0
91,5,29,10,0.0
91,5,29,11,0.0
91,5,29,12,0.0
91,5,29,13,0.0
91,5,29,14,0.0
91,5,29,15,0.0
91,5,29,16,0.0
91,5,29,17,0.0
91,5,29,18,0.0
91,5,29,19,0.0
91,5,29,20,0.0
91,5,29,21,0.0
91,5,29,22,0.0
91,5,29,23,0.0
91,5,29,24,0.0
91,5,29,25,0.0
91,5,29,26,0.0
91,5,29,27,0.0
91,5,29,28,0.0
91,5,29,29,0.0
91,5,29,30,0.0
91,5,29,31,0.0
91,5,29,32,0.0
91,5,29,33,0.0
91,5,29,34,0.0
91,5,29,35,0.0
91,5,29,36,0.0
91,5,29,37,0.0
91,5,29,38,0.0
91,5,29,39,0.0
91,5,29,40,0.0
91,5,29,41,0.0
91,5,29,42,0.0
91,5,29,43,0.0
91,5,29,44,0.0
91,5,29,45,0.0
91,5,29,46,0.0
91,5,29,47,0.0
91,5,29,48,0.0
91,5,29,49,0.0
91,5,29,50,0.0
91,5,29,51,0.0
91,5,29,52,0.0
91,5,29,53,0.0
91,5,29,54,0.0
91,5,29,55,0.0
91,5,29,56,0.0
91,5,29,57,0.0
91,5,29,58,0.0
91,5,29,59,0.0
91,5,29,60,0.0
91,5,29,61,0.0
91,5,29,62,0.0
91,5,29,63,0.0
91,5,29,64,0.0
91,5,29,65,0.0
91,5,29,66,0.0
91,5,29,67,0.0
91,5,29,68,0.0
91,5,29,69,0.0
91,5,29,70,0.0
91,5,29,71,0.0
91,5,29,72,0.0
91,5,29,73,0.0
91,5,29,74,0.0
91,5,29,75,0.0
91,5,29,76,0.0
91,5,29,77,0.0
91,5,29,78,0.0
91,5,29,79,0.0
91,5,29,80,0.0
91,5,29,81,0.0
91,5,29,82,0.0
91,5,29,83,0.0
91,5,29,84,0.0
91,5,29,85,0.0
91,5,29,86,0.0
91,5,29,87,0.0
91,5,29,88,0.0
91,5,29,89,0.0
91,5,29,90,0.0
91,5,29,91,0.0
91,5,30,1,1.0
91,5,30,2,0.0
91,5,30,3,0.0
91,5,30,4,0.0
91,5,30,5,0.0
91,5,30,6,0.0
91,5,30,7,0.0
91,5,30,8,0.0
91,5,30,9,0.0
91,5,30,10,0.0
91,5,30,11,0.0
91,5,30,12,0.0
91,5,30,13,0.0
91,5,30,14,0.0
91,5,30,15,0.0
91,5,30,16,0.0
91,5,30,17,0.0
91,5,30,18,0.0
91,5,30,19,0.0
91,5,30,20,0.0
91,5,30,21,0.0
91,5,30,22,0.0
91,5,30,23,0.0
91,5,30,24,0.0
91,5,30,25,0.0
91,5,30,26,0.0
91,5,30,27,0.0
91,5,30,28,0.0
91,5,30,29,0.0
91,5,30,30,0.0
91,5,30,31,0.0
91,5,30,32,0.0
91,5,30,33,0.0
91,5,30,34,0.0
91,5,30,35,0.0
91,5,30,36,0.0
91,5,30,37,0.0
91,5,30,38,0.0
91,5,30,39,0.0
91,5,30,40,0.0
91,5,30,41,0.0
91,5,30,42,0.0
91,5,30,43,0.0
91,5,30,44,0.0
91,5,30,45,0.0
91,5,30,46,0.0
91,5,30,47,0.0
91,5,30,48,0.0
91,5,30,49,0.0
91,5,30,50,0.0
91,5,30,51,0.0
91,5,30,52,0.0
91,5,30,53,0.0
91,5,30,54,0.0
91,5,30,55,0.0
91,5,30,56,0.0
91,5,30,57,0.0
91,5,30,58,0.0
91,5,30,59,0.0
91,5,30,60,0.0
91,5,30,61,0.0
91,5,30,62,0.0
91,5,30,63,0.0
91,5,30,64,0.0
91,5,30,65,0.0
91,5,30,66,0.0
91,5,30,67,0.0
91,5,30,68,0.0
91,5,30,69,0.0
91,5,30,70,0.0
91,5,30,71,0.0
91,5,30,72,0.0
91,5,30,73,0.0
91,5,30,74,0.0
91,5,30,75,0.0
91,5,30,76,0.0
91,5,30,77,0.0
91,5,30,78,0.0
91,5,30,79,0.0
91,5,30,80,0.0
91,5,30,81,0.0
91,5,30,82,0.0
91,5,30,83,0.0
91,5,30,84,0.0
91,5,30,85,0.0
91,5,30,86,0.0
91,5,30,87,0.0
91,5,30,88,0.0
91,5,30,89,0.0
91,5,30,90,0.0
91,5,30,91,0.0
91,5,31,1,1.0
91,5,31,2,0.0
91,5,31,3,0.0
91,5,31,4,0.0
91,5,31,5,0.0
91,5,31,6,0.0
91,5,31,7,0.0
91,5,31,8,0.0
91,5,31,9,0.0
91,5,31,10,0.0
91,5,31,11,0.0
91,5,31,12,0.0
91,5,31,13,0.0
91,5,31,14,0.0
91,5,31,15,0.0
91,5,31,16,0.0
91,5,31,17,0.0
91,5,31,18,0.0
91,5,31,19,0.0
91,5,31,20,0.0
91,5,31,21,0.0
91,5,31,22,0.0
91,5,31,23,0.0
91,5,31,24,0.0
91,5,31,25,0.0
91,5,31,26,0.0
91,5,31,27,0.0
91,5,31,28,0.0
91,5,31,29,0.0
91,5,31,30,0.0
91,5,31,31,0.0
91,5,31,32,0.0
91,5,31,33,0.0
91,5,31,34,0.0
91,5,31,35,0.0
91,5,31,36,0.0
91,5,31,37,0.0
91,5,31,38,0.0
91,5,31,39,0.0
91,5,31,40,0.0
91,5,31,41,0.0
91,5,31,42,0.0
91,5,31,43,0.0
91,5,31,44,0.0
91,5,31,45,0.0
91,5,31,46,0.0
91,5,31,47,0.0
91,5,31,48,0.0
91,5,31,49,0.0
91,5,31,50,0.0
91,5,31,51,0.0
91,5,31,52,0.0
91,5,31,53,0.0
91,5,31,54,0.0
91,5,31,55,0.0
91,5,31,56,0.0
91,5,31,57,0.0
91,5,31,58,0.0
91,5,31,59,0.0
91,5,31,60,0.0
91,5,31,61,0.0
91,5,31,62,0.0
91,5,31,63,0.0
91,5,31,64,0.0
91,5,31,65,0.0
91,5,31,66,0.0
91,5,31,67,0.0
91,5,31,68,0.0
91,5,31,69,0.0
91,5,31,70,0.0
91,5,31,71,0.0
91,5,31,72,0.0
91,5,31,73,0.0
91,5,31,74,0.0
91,5,31,75,0.0
91,5,31,76,0.0
91,5,31,77,0.0
91,5,31,78,0.0
91,5,31,79,0.0
91,5,31,80,0.0
91,5,31,81,0.0
91,5,31,82,0.0
91,5,31,83,0.0
91,5,31,84,0.0
91,5,31,85,0.0
91,5,31,86,0.0
91,5,31,87,0.0
91,5,31,88,0.0
91,5,31,89,0.0
91,5,31,90,0.0
91,5,31,91,0.0
91,5,32,1,1.0
91,5,32,2,0.0
91,5,32,3,0.0
91,5,32,4,0.0
91,5,32,5,0.0
91,5,32,6,0.0
91,5,32,7,0.0
91,5,32,8,0.0
91,5,32,9,0.0
91,5,32,10,0.0
91,5,32,11,0.0
91,5,32,12,0.0
91,5,32,13,0.0
91,5,32,14,0.0
91,5,32,15,0.0
91,5,32,16,0.0
91,5,32,17,0.0
91,5,32,18,0.0
91,5,32,19,0.0
91,5,32,20,0.0
91,5,32,21,0.0
91,5,32,22,0.0
91,5,32,23,0.0
91,5,32,24,0.0
91,5,32,25,0.0
91,5,32,26,0.0
91,5,32,27,0.0
91,5,32,28,0.0
91,5,32,29,0.0
91,5,32,30,0.0
91,5,32,31,0.0
91,5,32,32,0.0
91,5,32,33,0.0
91,5,32,34,0.0
91,5,32,35,0.0
91,5,32,36,0.0
91,5,32,37,0.0
91,5,32,38,0.0
91,5,32,39,0.0
91,5,32,40,0.0
91,5,32,41,0.0
91,5,32,42,0.0
91,5,32,43,0.0
91,5,32,44,0.0
91,5,32,45,0.0
91,5,32,46,0.0
91,5,32,47,0.0
91,5,32,48,0.0
91,5,32,49,0.0
91,5,32,50,0.0
91,5,32,51,0.0
91,5,32,52,0.0
91,5,32,53,0.0
91,5,32,54,0.0
91,5,32,55,0.0
91,5,32,56,0.0
91,5,32,57,0.0
91,5,32,58,0.0
91,5,32,59,0.0
91,5,32,60,0.0
91,5,32,61,0.0
91,5,32,62,0.0
91,5,32,63,0.0
91,5,32,64,0.0
91,5,32,65,0.0
91,5,32,66,0.0
91,5,32,67,0.0
91,5,32,68,0.0
91,5,32,69,0.0
91,5,32,70,0.0
91,5,32,71,0.0
91,5,32,72,0.0
91,5,32,73,0.0
91,5,32,74,0.0
91,5,32,75,0.0
91,5,32,76,0.0
91,5,32,77,0.0
91,5,32,78,0.0
91,5,32,79,0.0
91,5,32,80,0.0
91,5,32,81,0.0
91,5,32,82,0.0
91,5,32,83,0.0
91,5,32,84,0.0
91,5,32,85,0.0
91,5,32,86,0.0
91,5,32,87,0.0
91,5,32,88,0.0
91,5,32,89,0.0
91,5,32,90,0.0
91,5,32,91,0.0
91,5,33,1,1.0
91,5,33,2,0.0
91,5,33,3,0.0
91,5,33,4,0.0
91,5,33,5,0.0
91,5,33,6,0.0
91,5,33,7,0.0
91,5,33,8,0.0
91,5,33,9,0.0
91,5,33,10,0.0
91,5,33,11,0.0
91,5,33,12,0.0
91,5,33,13,0.0
91,5,33,14,0.0
91,5,33,15,0.0
91,5,33,16,0.0
91,5,33,17,0.0
91,5,33,18,0.0
91,5,33,19,0.0
91,5,33,20,0.0
91,5,33,21,0.0
91,5,33,22,0.0
91,5,33,23,0.0
91,5,33,24,0.0
91,5,33,25,0.0
91,5,33,26,0.0
91,5,33,27,0.0
91,5,33,28,0.0
91,5,33,29,0.0
91,5,33,30,0.0
91,5,33,31,0.0
91,5,33,32,0.0
91,5,33,33,0.0
91,5,33,34,0.0
91,5,33,35,0.0
91,5,33,36,0.0
91,5,33,37,0.0
91,5,33,38,0.0
91,5,33,39,0.0
91,5,33,40,0.0
91,5,33,41,0.0
91,5,33,42,0.0
91,5,33,43,0.0
91,5,33,44,0.0
91,5,33,45,0.0
91,5,33,46,0.0
91,5,33,47,0.0
91,5,33,48,0.0
91,5,33,49,0.0
91,5,33,50,0.0
91,5,33,51,0.0
91,5,33,52,0.0
91,5,33,53,0.0
91,5,33,54,0.0
91,5,33,55,0.0
91,5,33,56,0.0
91,5,33,57,0.0
91,5,33,58,0.0
91,5,33,59,0.0
91,5,33,60,0.0
91,5,33,61,0.0
91,5,33,62,0.0
91,5,33,63,0.0
91,5,33,64,0.0
91,5,33,65,0.0
91,5,33,66,0.0
91,5,33,67,0.0
91,5,33,68,0.0
91,5,33,69,0.0
91,5,33,70,0.0
91,5,33,71,0.0
91,5,33,72,0.0
91,5,33,73,0.0
91,5,33,74,0.0
91,5,33,75,0.0
91,5,33,76,0.0
91,5,33,77,0.0
91,5,33,78,0.0
91,5,33,79,0.0
91,5,33,80,0.0
91,5,33,81,0.0
91,5,33,82,0.0
91,5,33,83,0.0
91,5,33,84,0.0
91,5,33,85,0.0
91,5,33,86,0.0
91,5,33,87,0.0
91,5,33,88,0.0
91,5,33,89,0.0
91,5,33,90,0.0
91,5,33,91,0.0
91,5,34,1,1.0
91,5,34,2,0.0
91,5,34,3,0.0
91,5,34,4,0.0
91,5,34,5,0.0
91,5,34,6,0.0
91,5,34,7,0.0
91,5,34,8,0.0
91,5,34,9,0.0
91,5,34,10,0.0
91,5,34,11,0.0
91,5,34,12,0.0
91,5,34,13,0.0
91,5,34,14,0.0
91,5,34,15,0.0
91,5,34,16,0.0
91,5,34,17,0.0
91,5,34,18,0.0
91,5,34,19,0.0
91,5,34,20,0.0
91,5,34,21,0.0
91,5,34,22,0.0
91,5,34,23,0.0
91,5,34,24,0.0
91,5,34,25,0.0
91,5,34,26,0.0
91,5,34,27,0.0
91,5,34,28,0.0
91,5,34,29,0.0
91,5,34,30,0.0
91,5,34,31,0.0
91,5,34,32,0.0
91,5,34,33,0.0
91,5,34,34,0.0
91,5,34,35,0.0
91,5,34,36,0.0
91,5,34,37,0.0
91,5,34,38,0.0
91,5,34,39,0.0
91,5,34,40,0.0
91,5,34,41,0.0
91,5,34,42,0.0
91,5,34,43,0.0
91,5,34,44,0.0
91,5,34,45,0.0
91,5,34,46,0.0
91,5,34,47,0.0
91,5,34,48,0.0
91,5,34,49,0.0
91,5,34,50,0.0
91,5,34,51,0.0
91,5,34,52,0.0
91,5,34,53,0.0
91,5,34,54,0.0
91,5,34,55,0.0
91,5,34,56,0.0
91,5,34,57,0.0
91,5,34,58,0.0
91,5,34,59,0.0
91,5,34,60,0.0
91,5,34,61,0.0
91,5,34,62,0.0
91,5,34,63,0.0
91,5,34,64,0.0
91,5,34,65,0.0
91,5,34,66,0.0
91,5,34,67,0.0
91,5,34,68,0.0
91,5,34,69,0.0
91,5,34,70,0.0
91,5,34,71,0.0
91,5,34,72,0.0
91,5,34,73,0.0
91,5,34,74,0.0
91,5,34,75,0.0
91,5,34,76,0.0
91,5,34,77,0.0
91,5,34,78,0.0
91,5,34,79,0.0
91,5,34,80,0.0
91,5,34,81,0.0
91,5,34,82,0.0
91,5,34,83,0.0
91,5,34,84,0.0
91,5,34,85,0.0
91,5,34,86,0.0
91,5,34,87,0.0
91,5,34,88,0.0
91,5,34,89,0.0
91,5,34,90,0.0
91,5,34,91,0.0
91,5,35,1,1.0
91,5,35,2,0.0
91,5,35,3,0.0
91,5,35,4,0.0
91,5,35,5,0.0
91,5,35,6,0.0
91,5,35,7,0.0
91,5,35,8,0.0
91,5,35,9,0.0
91,5,35,10,0.0
91,5,35,11,0.0
91,5,35,12,0.0
91,5,35,13,0.0
91,5,35,14,0.0
91,5,35,15,0.0
91,5,35,16,0.0
91,5,35,17,0.0
91,5,35,18,0.0
91,5,35,19,0.0
91,5,35,20,0.0
91,5,35,21,0.0
91,5,35,22,0.0
91,5,35,23,0.0
91,5,35,24,0.0
91,5,35,25,0.0
91,5,35,26,0.0
91,5,35,27,0.0
91,5,35,28,0.0
91,5,35,29,0.0
91,5,35,30,0.0
91,5,35,31,0.0
91,5,35,32,0.0
91,5,35,33,0.0
91,5,35,34,0.0
91,5,35,35,0.0
91,5,35,36,0.0
91,5,35,37,0.0
91,5,35,38,0.0
91,5,35,39,0.0
91,5,35,40,0.0
91,5,35,41,0.0
91,5,35,42,0.0
91,5,35,43,0.0
91,5,35,44,0.0
91,5,35,45,0.0
91,5,35,46,0.0
91,5,35,47,0.0
91,5,35,48,0.0
91,5,35,49,0.0
91,5,35,50,0.0
91,5,35,51,0.0
91,5,35,52,0.0
91,5,35,53,0.0
91,5,35,54,0.0
91,5,35,55,0.0
91,5,35,56,0.0
91,5,35,57,0.0
91,5,35,58,0.0
91,5,35,59,0.0
91,5,35,60,0.0
91,5,35,61,0.0
91,5,35,62,0.0
91,5,35,63,0.0
91,5,35,64,0.0
91,5,35,65,0.0
91,5,35,66,0.0
91,5,35,67,0.0
91,5,35,68,0.0
91,5,35,69,0.0
91,5,35,70,0.0
91,5,35,71,0.0
91,5,35,72,0.0
91,5,35,73,0.0
91,5,35,74,0.0
91,5,35,75,0.0
91,5,35,76,0.0
91,5,35,77,0.0
91,5,35,78,0.0
91,5,35,79,0.0
91,5,35,80,0.0
91,5,35,81,0.0
91,5,35,82,0.0
91,5,35,83,0.0
91,5,35,84,0.0
91,5,35,85,0.0
91,5,35,86,0.0
91,5,35,87,0.0
91,5,35,88,0.0
91,5,35,89,0.0
91,5,35,90,0.0
91,5,35,91,0.0
91,5,36,1,1.0
91,5,36,2,0.0
91,5,36,3,0.0
91,5,36,4,0.0
91,5,36,5,0.0
91,5,36,6,0.0
91,5,36,7,0.0
91,5,36,8,0.0
91,5,36,9,0.0
91,5,36,10,0.0
91,5,36,11,0.0
91,5,36,12,0.0
91,5,36,13,0.0
91,5,36,14,0.0
91,5,36,15,0.0
91,5,36,16,0.0
91,5,36,17,0.0
91,5,36,18,0.0
91,5,36,19,0.0
91,5,36,20,0.0
91,5,36,21,0.0
91,5,36,22,0.0
91,5,36,23,0.0
91,5,36,24,0.0
91,5,36,25,0.0
91,5,36,26,0.0
91,5,36,27,0.0
91,5,36,28,0.0
91,5,36,29,0.0
91,5,36,30,0.0
91,5,36,31,0.0
91,5,36,32,0.0
91,5,36,33,0.0
91,5,36,34,0.0
91,5,36,35,0.0
91,5,36,36,0.0
91,5,36,37,0.0
91,5,36,38,0.0
91,5,36,39,0.0
91,5,36,40,0.0
91,5,36,41,0.0
91,5,36,42,0.0
91,5,36,43,0.0
91,5,36,44,0.0
91,5,36,45,0.0
91,5,36,46,0.0
91,5,36,47,0.0
91,5,36,48,0.0
91,5,36,49,0.0
91,5,36,50,0.0
91,5,36,51,0.0
91,5,36,52,0.0
91,5,36,53,0.0
91,5,36,54,0.0
91,5,36,55,0.0
91,5,36,56,0.0
91,5,36,57,0.0
91,5,36,58,0.0
91,5,36,59,0.0
91,5,36,60,0.0
91,5,36,61,0.0
91,5,36,62,0.0
91,5,36,63,0.0
91,5,36,64,0.0
91,5,36,65,0.0
91,5,36,66,0.0
91,5,36,67,0.0
91,5,36,68,0.0
91,5,36,69,0.0
91,5,36,70,0.0
91,5,36,71,0.0
91,5,36,72,0.0
91,5,36,73,0.0
91,5,36,74,0.0
91,5,36,75,0.0
91,5,36,76,0.0
91,5,36,77,0.0
91,5,36,78,0.0
91,5,36,79,0.0
91,5,36,80,0.0
91,5,36,81,0.0
91,5,36,82,0.0
91,5,36,83,0.0
91,5,36,84,0.0
91,5,36,85,0.0
91,5,36,86,0.0
91,5,36,87,0.0
91,5,36,88,0.0
91,5,36,89,0.0
91,5,36,90,0.0
91,5,36,91,0.0
91,5,37,1,1.0
91,5,37,2,0.0
91,5,37,3,0.0
91,5,37,4,0.0
91,5,37,5,0.0
91,5,37,6,0.0
91,5,37,7,0.0
91,5,37,8,0.0
91,5,37,9,0.0
91,5,37,10,0.0
91,5,37,11,0.0
91,5,37,12,0.0
91,5,37,13,0.0
91,5,37,14,0.0
91,5,37,15,0.0
91,5,37,16,0.0
91,5,37,17,0.0
91,5,37,18,0.0
91,5,37,19,0.0
91,5,37,20,0.0
91,5,37,21,0.0
91,5,37,22,0.0
91,5,37,23,0.0
91,5,37,24,0.0
91,5,37,25,0.0
91,5,37,26,0.0
91,5,37,27,0.0
91,5,37,28,0.0
91,5,37,29,0.0
91,5,37,30,0.0
91,5,37,31,0.0
91,5,37,32,0.0
91,5,37,33,0.0
91,5,37,34,0.0
91,5,37,35,0.0
91,5,37,36,0.0
91,5,37,37,0.0
91,5,37,38,0.0
91,5,37,39,0.0
91,5,37,40,0.0
91,5,37,41,0.0
91,5,37,42,0.0
91,5,37,43,0.0
91,5,37,44,0.0
91,5,37,45,0.0
91,5,37,46,0.0
91,5,37,47,0.0
91,5,37,48,0.0
91,5,37,49,0.0
91,5,37,50,0.0
91,5,37,51,0.0
91,5,37,52,0.0
91,5,37,53,0.0
91,5,37,54,0.0
91,5,37,55,0.0
91,5,37,56,0.0
91,5,37,57,0.0
91,5,37,58,0.0
91,5,37,59,0.0
91,5,37,60,0.0
91,5,37,61,0.0
91,5,37,62,0.0
91,5,37,63,0.0
91,5,37,64,0.0
91,5,37,65,0.0
91,5,37,66,0.0
91,5,37,67,0.0
91,5,37,68,0.0
91,5,37,69,0.0
91,5,37,70,0.0
91,5,37,71,0.0
91,5,37,72,0.0
91,5,37,73,0.0
91,5,37,74,0.0
91,5,37,75,0.0
91,5,37,76,0.0
91,5,37,77,0.0
91,5,37,78,0.0
91,5,37,79,0.0
91,5,37,80,0.0
91,5,37,81,0.0
91,5,37,82,0.0
91,5,37,83,0.0
91,5,37,84,0.0
91,5,37,85,0.0
91,5,37,86,0.0
91,5,37,87,0.0
91,5,37,88,0.0
91,5,37,89,0.0
91,5,37,90,0.0
91,5,37,91,0.0
91,5,38,1,1.0
91,5,38,2,0.0
91,5,38,3,0.0
91,5,38,4,0.0
91,5,38,5,0.0
91,5,38,6,0.0
91,5,38,7,0.0
91,5,38,8,0.0
91,5,38,9,0.0
91,5,38,10,0.0
91,5,38,11,0.0
91,5,38,12,0.0
91,5,38,13,0.0
91,5,38,14,0.0
91,5,38,15,0.0
91,5,38,16,0.0
91,5,38,17,0.0
91,5,38,18,0.0
91,5,38,19,0.0
91,5,38,20,0.0
91,5,38,21,0.0
91,5,38,22,0.0
91,5,38,23,0.0
91,5,38,24,0.0
91,5,38,25,0.0
91,5,38,26,0.0
91,5,38,27,0.0
91,5,38,28,0.0
91,5,38,29,0.0
91,5,38,30,0.0
91,5,38,31,0.0
91,5,38,32,0.0
91,5,38,33,0.0
91,5,38,34,0.0
91,5,38,35,0.0
91,5,38,36,0.0
91,5,38,37,0.0
91,5,38,38,0.0
91,5,38,39,0.0
91,5,38,40,0.0
91,5,38,41,0.0
91,5,38,42,0.0
91,5,38,43,0.0
91,5,38,44,0.0
91,5,38,45,0.0
91,5,38,46,0.0
91,5,38,47,0.0
91,5,38,48,0.0
91,5,38,49,0.0
91,5,38,50,0.0
91,5,38,51,0.0
91,5,38,52,0.0
91,5,38,53,0.0
91,5,38,54,0.0
91,5,38,55,0.0
91,5,38,56,0.0
91,5,38,57,0.0
91,5,38,58,0.0
91,5,38,59,0.0
91,5,38,60,0.0
91,5,38,61,0.0
91,5,38,62,0.0
91,5,38,63,0.0
91,5,38,64,0.0
91,5,38,65,0.0
91,5,38,66,0.0
91,5,38,67,0.0
91,5,38,68,0.0
91,5,38,69,0.0
91,5,38,70,0.0
91,5,38,71,0.0
91,5,38,72,0.0
91,5,38,73,0.0
91,5,38,74,0.0
91,5,38,75,0.0
91,5,38,76,0.0
91,5,38,77,0.0
91,5,38,78,0.0
91,5,38,79,0.0
91,5,38,80,0.0
91,5,38,81,0.0
91,5,38,82,0.0
91,5,38,83,0.0
91,5,38,84,0.0
91,5,38,85,0.0
91,5,38,86,0.0
91,5,38,87,0.0
91,5,38,88,0.0
91,5,38,89,0.0
91,5,38,90,0.0
91,5,38,91,0.0
91,5,39,1,1.0
91,5,39,2,0.0
91,5,39,3,0.0
91,5,39,4,0.0
91,5,39,5,0.0
91,5,39,6,0.0
91,5,39,7,0.0
91,5,39,8,0.0
91,5,39,9,0.0
91,5,39,10,0.0
91,5,39,11,0.0
91,5,39,12,0.0
91,5,39,13,0.0
91,5,39,14,0.0
91,5,39,15,0.0
91,5,39,16,0.0
91,5,39,17,0.0
91,5,39,18,0.0
91,5,39,19,0.0
91,5,39,20,0.0
91,5,39,21,0.0
91,5,39,22,0.0
91,5,39,23,0.0
91,5,39,24,0.0
91,5,39,25,0.0
91,5,39,26,0.0
91,5,39,27,0.0
91,5,39,28,0.0
91,5,39,29,0.0
91,5,39,30,0.0
91,5,39,31,0.0
91,5,39,32,0.0
91,5,39,33,0.0
91,5,39,34,0.0
91,5,39,35,0.0
91,5,39,36,0.0
91,5,39,37,0.0
91,5,39,38,0.0
91,5,39,39,0.0
91,5,39,40,0.0
91,5,39,41,0.0
91,5,39,42,0.0
91,5,39,43,0.0
91,5,39,44,0.0
91,5,39,45,0.0
91,5,39,46,0.0
91,5,39,47,0.0
91,5,39,48,0.0
91,5,39,49,0.0
91,5,39,50,0.0
91,5,39,51,0.0
91,5,39,52,0.0
91,5,39,53,0.0
91,5,39,54,0.0
91,5,39,55,0.0
91,5,39,56,0.0
91,5,39,57,0.0
91,5,39,58,0.0
91,5,39,59,0.0
91,5,39,60,0.0
91,5,39,61,0.0
91,5,39,62,0.0
91,5,39,63,0.0
91,5,39,64,0.0
91,5,39,65,0.0
91,5,39,66,0.0
91,5,39,67,0.0
91,5,39,68,0.0
91,5,39,69,0.0
91,5,39,70,0.0
91,5,39,71,0.0
91,5,39,72,0.0
91,5,39,73,0.0
91,5,39,74,0.0
91,5,39,75,0.0
91,5,39,76,0.0
91,5,39,77,0.0
91,5,39,78,0.0
91,5,39,79,0.0
91,5,39,80,0.0
91,5,39,81,0.0
91,5,39,82,0.0
91,5,39,83,0.0
91,5,39,84,0.0
91,5,39,85,0.0
91,5,39,86,0.0
91,5,39,87,0.0
91,5,39,88,0.0
91,5,39,89,0.0
91,5,39,90,0.0
91,5,39,91,0.0
91,5,40,1,1.0
91,5,40,2,0.0
91,5,40,3,0.0
91,5,40,4,0.0
91,5,40,5,0.0
91,5,40,6,0.0
91,5,40,7,0.0
91,5,40,8,0.0
91,5,40,9,0.0
91,5,40,10,0.0
91,5,40,11,0.0
91,5,40,12,0.0
91,5,40,13,0.0
91,5,40,14,0.0
91,5,40,15,0.0
91,5,40,16,0.0
91,5,40,17,0.0
91,5,40,18,0.0
91,5,40,19,0.0
91,5,40,20,0.0
91,5,40,21,0.0
91,5,40,22,0.0
91,5,40,23,0.0
91,5,40,24,0.0
91,5,40,25,0.0
91,5,40,26,0.0
91,5,40,27,0.0
91,5,40,28,0.0
91,5,40,29,0.0
91,5,40,30,0.0
91,5,40,31,0.0
91,5,40,32,0.0
91,5,40,33,0.0
91,5,40,34,0.0
91,5,40,35,0.0
91,5,40,36,0.0
91,5,40,37,0.0
91,5,40,38,0.0
91,5,40,39,0.0
91,5,40,40,0.0
91,5,40,41,0.0
91,5,40,42,0.0
91,5,40,43,0.0
91,5,40,44,0.0
91,5,40,45,0.0
91,5,40,46,0.0
91,5,40,47,0.0
91,5,40,48,0.0
91,5,40,49,0.0
91,5,40,50,0.0
91,5,40,51,0.0
91,5,40,52,0.0
91,5,40,53,0.0
91,5,40,54,0.0
91,5,40,55,0.0
91,5,40,56,0.0
91,5,40,57,0.0
91,5,40,58,0.0
91,5,40,59,0.0
91,5,40,60,0.0
91,5,40,61,0.0
91,5,40,62,0.0
91,5,40,63,0.0
91,5,40,64,0.0
91,5,40,65,0.0
91,5,40,66,0.0
91,5,40,67,0.0
91,5,40,68,0.0
91,5,40,69,0.0
91,5,40,70,0.0
91,5,40,71,0.0
91,5,40,72,0.0
91,5,40,73,0.0
91,5,40,74,0.0
91,5,40,75,0.0
91,5,40,76,0.0
91,5,40,77,0.0
91,5,40,78,0.0
91,5,40,79,0.0
91,5,40,80,0.0
91,5,40,81,0.0
91,5,40,82,0.0
91,5,40,83,0.0
91,5,40,84,0.0
91,5,40,85,0.0
91,5,40,86,0.0
91,5,40,87,0.0
91,5,40,88,0.0
91,5,40,89,0.0
91,5,40,90,0.0
91,5,40,91,0.0
91,5,41,1,1.0
91,5,41,2,0.0
91,5,41,3,0.0
91,5,41,4,0.0
91,5,41,5,0.0
91,5,41,6,0.0
91,5,41,7,0.0
91,5,41,8,0.0
91,5,41,9,0.0
91,5,41,10,0.0
91,5,41,11,0.0
91,5,41,12,0.0
91,5,41,13,0.0
91,5,41,14,0.0
91,5,41,15,0.0
91,5,41,16,0.0
91,5,41,17,0.0
91,5,41,18,0.0
91,5,41,19,0.0
91,5,41,20,0.0
91,5,41,21,0.0
91,5,41,22,0.0
91,5,41,23,0.0
91,5,41,24,0.0
91,5,41,25,0.0
91,5,41,26,0.0
91,5,41,27,0.0
91,5,41,28,0.0
91,5,41,29,0.0
91,5,41,30,0.0
91,5,41,31,0.0
91,5,41,32,0.0
91,5,41,33,0.0
91,5,41,34,0.0
91,5,41,35,0.0
91,5,41,36,0.0
91,5,41,37,0.0
91,5,41,38,0.0
91,5,41,39,0.0
91,5,41,40,0.0
91,5,41,41,0.0
91,5,41,42,0.0
91,5,41,43,0.0
91,5,41,44,0.0
91,5,41,45,0.0
91,5,41,46,0.0
91,5,41,47,0.0
91,5,41,48,0.0
91,5,41,49,0.0
91,5,41,50,0.0
91,5,41,51,0.0
91,5,41,52,0.0
91,5,41,53,0.0
91,5,41,54,0.0
91,5,41,55,0.0
91,5,41,56,0.0
91,5,41,57,0.0
91,5,41,58,0.0
91,5,41,59,0.0
91,5,41,60,0.0
91,5,41,61,0.0
91,5,41,62,0.0
91,5,41,63,0.0
91,5,41,64,0.0
91,5,41,65,0.0
91,5,41,66,0.0
91,5,41,67,0.0
91,5,41,68,0.0
91,5,41,69,0.0
91,5,41,70,0.0
91,5,41,71,0.0
91,5,41,72,0.0
91,5,41,73,0.0
91,5,41,74,0.0
91,5,41,75,0.0
91,5,41,76,0.0
91,5,41,77,0.0
91,5,41,78,0.0
91,5,41,79,0.0
91,5,41,80,0.0
91,5,41,81,0.0
91,5,41,82,0.0
91,5,41,83,0.0
91,5,41,84,0.0
91,5,41,85,0.0
91,5,41,86,0.0
91,5,41,87,0.0
91,5,41,88,0.0
91,5,41,89,0.0
91,5,41,90,0.0
91,5,41,91,0.0
91,5,42,1,1.0
91,5,42,2,0.0
91,5,42,3,0.0
91,5,42,4,0.0
91,5,42,5,0.0
91,5,42,6,0.0
91,5,42,7,0.0
91,5,42,8,0.0
91,5,42,9,0.0
91,5,42,10,0.0
91,5,42,11,0.0
91,5,42,12,0.0
91,5,42,13,0.0
91,5,42,14,0.0
91,5,42,15,0.0
91,5,42,16,0.0
91,5,42,17,0.0
91,5,42,18,0.0
91,5,42,19,0.0
91,5,42,20,0.0
91,5,42,21,0.0
91,5,42,22,0.0
91,5,42,23,0.0
91,5,42,24,0.0
91,5,42,25,0.0
91,5,42,26,0.0
91,5,42,27,0.0
91,5,42,28,0.0
91,5,42,29,0.0
91,5,42,30,0.0
91,5,42,31,0.0
91,5,42,32,0.0
91,5,42,33,0.0
91,5,42,34,0.0
91,5,42,35,0.0
91,5,42,36,0.0
91,5,42,37,0.0
91,5,42,38,0.0
91,5,42,39,0.0
91,5,42,40,0.0
91,5,42,41,0.0
91,5,42,42,0.0
91,5,42,43,0.0
91,5,42,44,0.0
91,5,42,45,0.0
91,5,42,46,0.0
91,5,42,47,0.0
91,5,42,48,0.0
91,5,42,49,0.0
91,5,42,50,0.0
91,5,42,51,0.0
91,5,42,52,0.0
91,5,42,53,0.0
91,5,42,54,0.0
91,5,42,55,0.0
91,5,42,56,0.0
91,5,42,57,0.0
91,5,42,58,0.0
91,5,42,59,0.0
91,5,42,60,0.0
91,5,42,61,0.0
91,5,42,62,0.0
91,5,42,63,0.0
91,5,42,64,0.0
91,5,42,65,0.0
91,5,42,66,0.0
91,5,42,67,0.0
91,5,42,68,0.0
91,5,42,69,0.0
91,5,42,70,0.0
91,5,42,71,0.0
91,5,42,72,0.0
91,5,42,73,0.0
91,5,42,74,0.0
91,5,42,75,0.0
91,5,42,76,0.0
91,5,42,77,0.0
91,5,42,78,0.0
91,5,42,79,0.0
91,5,42,80,0.0
91,5,42,81,0.0
91,5,42,82,0.0
91,5,42,83,0.0
91,5,42,84,0.0
91,5,42,85,0.0
91,5,42,86,0.0
91,5,42,87,0.0
91,5,42,88,0.0
91,5,42,89,0.0
91,5,42,90,0.0
91,5,42,91,0.0
91,5,43,1,1.0
91,5,43,2,0.0
91,5,43,3,0.0
91,5,43,4,0.0
91,5,43,5,0.0
91,5,43,6,0.0
91,5,43,7,0.0
91,5,43,8,0.0
91,5,43,9,0.0
91,5,43,10,0.0
91,5,43,11,0.0
91,5,43,12,0.0
91,5,43,13,0.0
91,5,43,14,0.0
91,5,43,15,0.0
91,5,43,16,0.0
91,5,43,17,0.0
91,5,43,18,0.0
91,5,43,19,0.0
91,5,43,20,0.0
91,5,43,21,0.0
91,5,43,22,0.0
91,5,43,23,0.0
91,5,43,24,0.0
91,5,43,25,0.0
91,5,43,26,0.0
91,5,43,27,0.0
91,5,43,28,0.0
91,5,43,29,0.0
91,5,43,30,0.0
91,5,43,31,0.0
91,5,43,32,0.0
91,5,43,33,0.0
91,5,43,34,0.0
91,5,43,35,0.0
91,5,43,36,0.0
91,5,43,37,0.0
91,5,43,38,0.0
91,5,43,39,0.0
91,5,43,40,0.0
91,5,43,41,0.0
91,5,43,42,0.0
91,5,43,43,0.0
91,5,43,44,0.0
91,5,43,45,0.0
91,5,43,46,0.0
91,5,43,47,0.0
91,5,43,48,0.0
91,5,43,49,0.0
91,5,43,50,0.0
91,5,43,51,0.0
91,5,43,52,0.0
91,5,43,53,0.0
91,5,43,54,0.0
91,5,43,55,0.0
91,5,43,56,0.0
91,5,43,57,0.0
91,5,43,58,0.0
91,5,43,59,0.0
91,5,43,60,0.0
91,5,43,61,0.0
91,5,43,62,0.0
91,5,43,63,0.0
91,5,43,64,0.0
91,5,43,65,0.0
91,5,43,66,0.0
91,5,43,67,0.0
91,5,43,68,0.0
91,5,43,69,0.0
91,5,43,70,0.0
91,5,43,71,0.0
91,5,43,72,0.0
91,5,43,73,0.0
91,5,43,74,0.0
91,5,43,75,0.0
91,5,43,76,0.0
91,5,43,77,0.0
91,5,43,78,0.0
91,5,43,79,0.0
91,5,43,80,0.0
91,5,43,81,0.0
91,5,43,82,0.0
91,5,43,83,0.0
91,5,43,84,0.0
91,5,43,85,0.0
91,5,43,86,0.0
91,5,43,87,0.0
91,5,43,88,0.0
91,5,43,89,0.0
91,5,43,90,0.0
91,5,43,91,0.0
91,5,44,1,1.0
91,5,44,2,0.0
91,5,44,3,0.0
91,5,44,4,0.0
91,5,44,5,0.0
91,5,44,6,0.0
91,5,44,7,0.0
91,5,44,8,0.0
91,5,44,9,0.0
91,5,44,10,0.0
91,5,44,11,0.0
91,5,44,12,0.0
91,5,44,13,0.0
91,5,44,14,0.0
91,5,44,15,0.0
91,5,44,16,0.0
91,5,44,17,0.0
91,5,44,18,0.0
91,5,44,19,0.0
91,5,44,20,0.0
91,5,44,21,0.0
91,5,44,22,0.0
91,5,44,23,0.0
91,5,44,24,0.0
91,5,44,25,0.0
91,5,44,26,0.0
91,5,44,27,0.0
91,5,44,28,0.0
91,5,44,29,0.0
91,5,44,30,0.0
91,5,44,31,0.0
91,5,44,32,0.0
91,5,44,33,0.0
91,5,44,34,0.0
91,5,44,35,0.0
91,5,44,36,0.0
91,5,44,37,0.0
91,5,44,38,0.0
91,5,44,39,0.0
91,5,44,40,0.0
91,5,44,41,0.0
91,5,44,42,0.0
91,5,44,43,0.0
91,5,44,44,0.0
91,5,44,45,0.0
91,5,44,46,0.0
91,5,44,47,0.0
91,5,44,48,0.0
91,5,44,49,0.0
91,5,44,50,0.0
91,5,44,51,0.0
91,5,44,52,0.0
91,5,44,53,0.0
91,5,44,54,0.0
91,5,44,55,0.0
91,5,44,56,0.0
91,5,44,57,0.0
91,5,44,58,0.0
91,5,44,59,0.0
91,5,44,60,0.0
91,5,44,61,0.0
91,5,44,62,0.0
91,5,44,63,0.0
91,5,44,64,0.0
91,5,44,65,0.0
91,5,44,66,0.0
91,5,44,67,0.0
91,5,44,68,0.0
91,5,44,69,0.0
91,5,44,70,0.0
91,5,44,71,0.0
91,5,44,72,0.0
91,5,44,73,0.0
91,5,44,74,0.0
91,5,44,75,0.0
91,5,44,76,0.0
91,5,44,77,0.0
91,5,44,78,0.0
91,5,44,79,0.0
91,5,44,80,0.0
91,5,44,81,0.0
91,5,44,82,0.0
91,5,44,83,0.0
91,5,44,84,0.0
91,5,44,85,0.0
91,5,44,86,0.0
91,5,44,87,0.0
91,5,44,88,0.0
91,5,44,89,0.0
91,5,44,90,0.0
91,5,44,91,0.0
91,5,45,1,1.0
91,5,45,2,0.0
91,5,45,3,0.0
91,5,45,4,0.0
91,5,45,5,0.0
91,5,45,6,0.0
91,5,45,7,0.0
91,5,45,8,0.0
91,5,45,9,0.0
91,5,45,10,0.0
91,5,45,11,0.0
91,5,45,12,0.0
91,5,45,13,0.0
91,5,45,14,0.0
91,5,45,15,0.0
91,5,45,16,0.0
91,5,45,17,0.0
91,5,45,18,0.0
91,5,45,19,0.0
91,5,45,20,0.0
91,5,45,21,0.0
91,5,45,22,0.0
91,5,45,23,0.0
91,5,45,24,0.0
91,5,45,25,0.0
91,5,45,26,0.0
91,5,45,27,0.0
91,5,45,28,0.0
91,5,45,29,0.0
91,5,45,30,0.0
91,5,45,31,0.0
91,5,45,32,0.0
91,5,45,33,0.0
91,5,45,34,0.0
91,5,45,35,0.0
91,5,45,36,0.0
91,5,45,37,0.0
91,5,45,38,0.0
91,5,45,39,0.0
91,5,45,40,0.0
91,5,45,41,0.0
91,5,45,42,0.0
91,5,45,43,0.0
91,5,45,44,0.0
91,5,45,45,0.0
91,5,45,46,0.0
91,5,45,47,0.0
91,5,45,48,0.0
91,5,45,49,0.0
91,5,45,50,0.0
91,5,45,51,0.0
91,5,45,52,0.0
91,5,45,53,0.0
91,5,45,54,0.0
91,5,45,55,0.0
91,5,45,56,0.0
91,5,45,57,0.0
91,5,45,58,0.0
91,5,45,59,0.0
91,5,45,60,0.0
91,5,45,61,0.0
91,5,45,62,0.0
91,5,45,63,0.0
91,5,45,64,0.0
91,5,45,65,0.0
91,5,45,66,0.0
91,5,45,67,0.0
91,5,45,68,0.0
91,5,45,69,0.0
91,5,45,70,0.0
91,5,45,71,0.0
91,5,45,72,0.0
91,5,45,73,0.0
91,5,45,74,0.0
91,5,45,75,0.0
91,5,45,76,0.0
91,5,45,77,0.0
91,5,45,78,0.0
91,5,45,79,0.0
91,5,45,80,0.0
91,5,45,81,0.0
91,5,45,82,0.0
91,5,45,83,0.0
91,5,45,84,0.0
91,5,45,85,0.0
91,5,45,86,0.0
91,5,45,87,0.0
91,5,45,88,0.0
91,5,45,89,0.0
91,5,45,90,0.0
91,5,45,91,0.0
91,5,46,1,1.0
91,5,46,2,0.0
91,5,46,3,0.0
91,5,46,4,0.0
91,5,46,5,0.0
91,5,46,6,0.0
91,5,46,7,0.0
91,5,46,8,0.0
91,5,46,9,0.0
91,5,46,10,0.0
91,5,46,11,0.0
91,5,46,12,0.0
91,5,46,13,0.0
91,5,46,14,0.0
91,5,46,15,0.0
91,5,46,16,0.0
91,5,46,17,0.0
91,5,46,18,0.0
91,5,46,19,0.0
91,5,46,20,0.0
91,5,46,21,0.0
91,5,46,22,0.0
91,5,46,23,0.0
91,5,46,24,0.0
91,5,46,25,0.0
91,5,46,26,0.0
91,5,46,27,0.0
91,5,46,28,0.0
91,5,46,29,0.0
91,5,46,30,0.0
91,5,46,31,0.0
91,5,46,32,0.0
91,5,46,33,0.0
91,5,46,34,0.0
91,5,46,35,0.0
91,5,46,36,0.0
91,5,46,37,0.0
91,5,46,38,0.0
91,5,46,39,0.0
91,5,46,40,0.0
91,5,46,41,0.0
91,5,46,42,0.0
91,5,46,43,0.0
91,5,46,44,0.0
91,5,46,45,0.0
91,5,46,46,0.0
91,5,46,47,0.0
91,5,46,48,0.0
91,5,46,49,0.0
91,5,46,50,0.0
91,5,46,51,0.0
91,5,46,52,0.0
91,5,46,53,0.0
91,5,46,54,0.0
91,5,46,55,0.0
91,5,46,56,0.0
91,5,46,57,0.0
91,5,46,58,0.0
91,5,46,59,0.0
91,5,46,60,0.0
91,5,46,61,0.0
91,5,46,62,0.0
91,5,46,63,0.0
91,5,46,64,0.0
91,5,46,65,0.0
91,5,46,66,0.0
91,5,46,67,0.0
91,5,46,68,0.0
91,5,46,69,0.0
91,5,46,70,0.0
91,5,46,71,0.0
91,5,46,72,0.0
91,5,46,73,0.0
91,5,46,74,0.0
91,5,46,75,0.0
91,5,46,76,0.0
91,5,46,77,0.0
91,5,46,78,0.0
91,5,46,79,0.0
91,5,46,80,0.0
91,5,46,81,0.0
91,5,46,82,0.0
91,5,46,83,0.0
91,5,46,84,0.0
91,5,46,85,0.0
91,5,46,86,0.0
91,5,46,87,0.0
91,5,46,88,0.0
91,5,46,89,0.0
91,5,46,90,0.0
91,5,46,91,0.0
91,5,47,1,1.0
91,5,47,2,0.0
91,5,47,3,0.0
91,5,47,4,0.0
91,5,47,5,0.0
91,5,47,6,0.0
91,5,47,7,0.0
91,5,47,8,0.0
91,5,47,9,0.0
91,5,47,10,0.0
91,5,47,11,0.0
91,5,47,12,0.0
91,5,47,13,0.0
91,5,47,14,0.0
91,5,47,15,0.0
91,5,47,16,0.0
91,5,47,17,0.0
91,5,47,18,0.0
91,5,47,19,0.0
91,5,47,20,0.0
91,5,47,21,0.0
91,5,47,22,0.0
91,5,47,23,0.0
91,5,47,24,0.0
91,5,47,25,0.0
91,5,47,26,0.0
91,5,47,27,0.0
91,5,47,28,0.0
91,5,47,29,0.0
91,5,47,30,0.0
91,5,47,31,0.0
91,5,47,32,0.0
91,5,47,33,0.0
91,5,47,34,0.0
91,5,47,35,0.0
91,5,47,36,0.0
91,5,47,37,0.0
91,5,47,38,0.0
91,5,47,39,0.0
91,5,47,40,0.0
91,5,47,41,0.0
91,5,47,42,0.0
91,5,47,43,0.0
91,5,47,44,0.0
91,5,47,45,0.0
91,5,47,46,0.0
91,5,47,47,0.0
91,5,47,48,0.0
91,5,47,49,0.0
91,5,47,50,0.0
91,5,47,51,0.0
91,5,47,52,0.0
91,5,47,53,0.0
91,5,47,54,0.0
91,5,47,55,0.0
91,5,47,56,0.0
91,5,47,57,0.0
91,5,47,58,0.0
91,5,47,59,0.0
91,5,47,60,0.0
91,5,47,61,0.0
91,5,47,62,0.0
91,5,47,63,0.0
91,5,47,64,0.0
91,5,47,65,0.0
91,5,47,66,0.0
91,5,47,67,0.0
91,5,47,68,0.0
91,5,47,69,0.0
91,5,47,70,0.0
91,5,47,71,0.0
91,5,47,72,0.0
91,5,47,73,0.0
91,5,47,74,0.0
91,5,47,75,0.0
91,5,47,76,0.0
91,5,47,77,0.0
91,5,47,78,0.0
91,5,47,79,0.0
91,5,47,80,0.0
91,5,47,81,0.0
91,5,47,82,0.0
91,5,47,83,0.0
91,5,47,84,0.0
91,5,47,85,0.0
91,5,47,86,0.0
91,5,47,87,0.0
91,5,47,88,0.0
91,5,47,89,0.0
91,5,47,90,0.0
91,5,47,91,0.0
91,5,48,1,1.0
91,5,48,2,0.0
91,5,48,3,0.0
91,5,48,4,0.0
91,5,48,5,0.0
91,5,48,6,0.0
91,5,48,7,0.0
91,5,48,8,0.0
91,5,48,9,0.0
91,5,48,10,0.0
91,5,48,11,0.0
91,5,48,12,0.0
91,5,48,13,0.0
91,5,48,14,0.0
91,5,48,15,0.0
91,5,48,16,0.0
91,5,48,17,0.0
91,5,48,18,0.0
91,5,48,19,0.0
91,5,48,20,0.0
91,5,48,21,0.0
91,5,48,22,0.0
91,5,48,23,0.0
91,5,48,24,0.0
91,5,48,25,0.0
91,5,48,26,0.0
91,5,48,27,0.0
91,5,48,28,0.0
91,5,48,29,0.0
91,5,48,30,0.0
91,5,48,31,0.0
91,5,48,32,0.0
91,5,48,33,0.0
91,5,48,34,0.0
91,5,48,35,0.0
91,5,48,36,0.0
91,5,48,37,0.0
91,5,48,38,0.0
91,5,48,39,0.0
91,5,48,40,0.0
91,5,48,41,0.0
91,5,48,42,0.0
91,5,48,43,0.0
91,5,48,44,0.0
91,5,48,45,0.0
91,5,48,46,0.0
91,5,48,47,0.0
91,5,48,48,0.0
91,5,48,49,0.0
91,5,48,50,0.0
91,5,48,51,0.0
91,5,48,52,0.0
91,5,48,53,0.0
91,5,48,54,0.0
91,5,48,55,0.0
91,5,48,56,0.0
91,5,48,57,0.0
91,5,48,58,0.0
91,5,48,59,0.0
91,5,48,60,0.0
91,5,48,61,0.0
91,5,48,62,0.0
91,5,48,63,0.0
91,5,48,64,0.0
91,5,48,65,0.0
91,5,48,66,0.0
91,5,48,67,0.0
91,5,48,68,0.0
91,5,48,69,0.0
91,5,48,70,0.0
91,5,48,71,0.0
91,5,48,72,0.0
91,5,48,73,0.0
91,5,48,74,0.0
91,5,48,75,0.0
91,5,48,76,0.0
91,5,48,77,0.0
91,5,48,78,0.0
91,5,48,79,0.0
91,5,48,80,0.0
91,5,48,81,0.0
91,5,48,82,0.0
91,5,48,83,0.0
91,5,48,84,0.0
91,5,48,85,0.0
91,5,48,86,0.0
91,5,48,87,0.0
91,5,48,88,0.0
91,5,48,89,0.0
91,5,48,90,0.0
91,5,48,91,0.0
91,5,49,1,1.0
91,5,49,2,0.0
91,5,49,3,0.0
91,5,49,4,0.0
91,5,49,5,0.0
91,5,49,6,0.0
91,5,49,7,0.0
91,5,49,8,0.0
91,5,49,9,0.0
91,5,49,10,0.0
91,5,49,11,0.0
91,5,49,12,0.0
91,5,49,13,0.0
91,5,49,14,0.0
91,5,49,15,0.0
91,5,49,16,0.0
91,5,49,17,0.0
91,5,49,18,0.0
91,5,49,19,0.0
91,5,49,20,0.0
91,5,49,21,0.0
91,5,49,22,0.0
91,5,49,23,0.0
91,5,49,24,0.0
91,5,49,25,0.0
91,5,49,26,0.0
91,5,49,27,0.0
91,5,49,28,0.0
91,5,49,29,0.0
91,5,49,30,0.0
91,5,49,31,0.0
91,5,49,32,0.0
91,5,49,33,0.0
91,5,49,34,0.0
91,5,49,35,0.0
91,5,49,36,0.0
91,5,49,37,0.0
91,5,49,38,0.0
91,5,49,39,0.0
91,5,49,40,0.0
91,5,49,41,0.0
91,5,49,42,0.0
91,5,49,43,0.0
91,5,49,44,0.0
91,5,49,45,0.0
91,5,49,46,0.0
91,5,49,47,0.0
91,5,49,48,0.0
91,5,49,49,0.0
91,5,49,50,0.0
91,5,49,51,0.0
91,5,49,52,0.0
91,5,49,53,0.0
91,5,49,54,0.0
91,5,49,55,0.0
91,5,49,56,0.0
91,5,49,57,0.0
91,5,49,58,0.0
91,5,49,59,0.0
91,5,49,60,0.0
91,5,49,61,0.0
91,5,49,62,0.0
91,5,49,63,0.0
91,5,49,64,0.0
91,5,49,65,0.0
91,5,49,66,0.0
91,5,49,67,0.0
91,5,49,68,0.0
91,5,49,69,0.0
91,5,49,70,0.0
91,5,49,71,0.0
91,5,49,72,0.0
91,5,49,73,0.0
91,5,49,74,0.0
91,5,49,75,0.0
91,5,49,76,0.0
91,5,49,77,0.0
91,5,49,78,0.0
91,5,49,79,0.0
91,5,49,80,0.0
91,5,49,81,0.0
91,5,49,82,0.0
91,5,49,83,0.0
91,5,49,84,0.0
91,5,49,85,0.0
91,5,49,86,0.0
91,5,49,87,0.0
91,5,49,88,0.0
91,5,49,89,0.0
91,5,49,90,0.0
91,5,49,91,0.0
91,6,0,1,0.9952827967461622
91,6,0,2,0.0
91,6,0,3,0.0
91,6,0,4,0.0
91,6,0,5,0.0
91,6,0,6,0.0
91,6,0,7,0.0
91,6,0,8,0.0
91,6,0,9,0.0
91,6,0,10,0.0
91,6,0,11,0.0
91,6,0,12,0.0
91,6,0,13,0.0
91,6,0,14,0.0
91,6,0,15,0.0
91,6,0,16,0.0
91,6,0,17,0.0
91,6,0,18,0.0
91,6,0,19,0.0
91,6,0,20,0.0
91,6,0,21,0.0
91,6,0,22,0.0
91,6,0,23,0.0
91,6,0,24,0.0
91,6,0,25,0.0
91,6,0,26,0.0
91,6,0,27,0.0
91,6,0,28,0.0
91,6,0,29,0.0
91,6,0,30,0.0
91,6,0,31,0.0
91,6,0,32,0.0
91,6,0,33,0.0
91,6,0,34,0.0
91,6,0,35,0.0
91,6,0,36,0.0
91,6,0,37,0.0
91,6,0,38,0.0
91,6,0,39,0.0
91,6,0,40,0.0
91,6,0,41,0.0
91,6,0,42,0.0
91,6,0,43,0.0
91,6,0,44,0.0
91,6,0,45,0.0
91,6,0,46,0.0
91,6,0,47,0.0
91,6,0,48,0.0
91,6,0,49,0.0
91,6,0,50,0.0
91,6,0,51,0.0
91,6,0,52,0.0
91,6,0,53,0.0
91,6,0,54,0.0
91,6,0,55,0.0
91,6,0,56,0.0
91,6,0,57,0.0
91,6,0,58,0.0
91,6,0,59,0.0
91,6,0,60,0.0
91,6,0,61,0.0
91,6,0,62,0.0
91,6,0,63,0.0
91,6,0,64,0.0
91,6,0,65,0.0
91,6,0,66,0.0
91,6,0,67,0.0
91,6,0,68,0.0
91,6,0,69,0.0
91,6,0,70,0.0
91,6,0,71,0.0
91,6,0,72,0.0
91,6,0,73,0.0
91,6,0,74,0.0
91,6,0,75,0.0
91,6,0,76,0.0
91,6,0,77,0.0
91,6,0,78,0.0
91,6,0,79,0.0
91,6,0,80,0.0
91,6,0,81,0.0
91,6,0,82,0.0
91,6,0,83,0.0
91,6,0,84,0.0
91,6,0,85,0.0
91,6,0,86,0.0
91,6,0,87,0.0
91,6,0,88,0.0
91,6,0,89,0.0
91,6,0,90,0.004717203253837934
91,6,0,91,0.0
91,6,1,1,0.9952827967433789
91,6,1,2,0.0
91,6,1,3,0.0
91,6,1,4,0.0
91,6,1,5,0.0
91,6,1,6,0.0
91,6,1,7,0.0
91,6,1,8,0.0
91,6,1,9,0.0
91,6,1,10,0.0
91,6,1,11,0.0
91,6,1,12,0.0
91,6,1,13,0.0
91,6,1,14,0.0
91,6,1,15,0.0
91,6,1,16,0.0
91,6,1,17,0.0
91,6,1,18,0.0
91,6,1,19,0.0
91,6,1,20,0.0
91,6,1,21,0.0
91,6,1,22,0.0
91,6,1,23,0.0
91,6,1,24,0.0
91,6,1,25,0.0
91,6,1,26,0.0
91,6,1,27,0.0
91,6,1,28,0.0
91,6,1,29,0.0
91,6,1,30,0.0
91,6,1,31,0.0
91,6,1,32,0.0
91,6,1,33,0.0
91,6,1,34,0.0
91,6,1,35,0.0
91,6,1,36,0.0
91,6,1,37,0.0
91,6,1,38,0.0
91,6,1,39,0.0
91,6,1,40,0.0
91,6,1,41,0.0
91,6,1,42,0.0
91,6,1,43,0.0
91,6,1,44,0.0
91,6,1,45,0.0
91,6,1,46,0.0
91,6,1,47,0.0
91,6,1,48,0.0
91,6,1,49,0.0
91,6,1,50,0.0
91,6,1,51,0.0
91,6,1,52,0.0
91,6,1,53,0.0
91,6,1,54,0.0
91,6,1,55,0.0
91,6,1,56,0.0
91,6,1,57,0.0
91,6,1,58,0.0
91,6,1,59,0.0
91,6,1,60,0.0
91,6,1,61,0.0
91,6,1,62,0.0
91,6,1,63,0.0
91,6,1,64,0.0
91,6,1,65,0.0
91,6,1,66,0.0
91,6,1,67,0.0
91,6,1,68,0.0
91,6,1,69,0.0
91,6,1,70,0.0
91,6,1,71,0.0
91,6,1,72,0.0
91,6,1,73,0.0
91,6,1,74,0.0
91,6,1,75,0.0
91,6,1,76,0.0
91,6,1,77,0.0
91,6,1,78,0.0
91,6,1,79,0.0
91,6,1,80,0.0
91,6,1,81,0.0
91,6,1,82,0.0
91,6,1,83,0.0
91,6,1,84,0.0
91,6,1,85,0.0
91,6,1,86,0.0
91,6,1,87,0.0
91,6,1,88,0.0
91,6,1,89,0.0
91,6,1,90,0.004717203256620963
91,6,1,91,0.0
91,6,2,1,0.9952828041606228
91,6,2,2,0.0
91,6,2,3,0.0
91,6,2,4,0.0
91,6,2,5,0.0
91,6,2,6,0.0
91,6,2,7,0.0
91,6,2,8,0.0
91,6,2,9,0.0
91,6,2,10,0.0
91,6,2,11,0.0
91,6,2,12,0.0
91,6,2,13,0.0
91,6,2,14,0.0
91,6,2,15,0.0
91,6,2,16,0.0
91,6,2,17,0.0
91,6,2,18,0.0
91,6,2,19,0.0
91,6,2,20,0.0
91,6,2,21,0.0
91,6,2,22,0.0
91,6,2,23,0.0
91,6,2,24,0.0
91,6,2,25,0.0
91,6,2,26,0.0
91,6,2,27,0.0
91,6,2,28,0.0
91,6,2,29,0.0
91,6,2,30,0.0
91,6,2,31,0.0
91,6,2,32,0.0
91,6,2,33,0.0
91,6,2,34,0.0
91,6,2,35,0.0
91,6,2,36,0.0
91,6,2,37,0.0
91,6,2,38,0.0
91,6,2,39,0.0
91,6,2,40,0.0
91,6,2,41,0.0
91,6,2,42,0.0
91,6,2,43,0.0
91,6,2,44,0.0
91,6,2,45,0.0
91,6,2,46,0.0
91,6,2,47,0.0
91,6,2,48,0.0
91,6,2,49,0.0
91,6,2,50,0.0
91,6,2,51,0.0
91,6,2,52,0.0
91,6,2,53,0.0
91,6,2,54,0.0
91,6,2,55,0.0
91,6,2,56,0.0
91,6,2,57,0.0
91,6,2,58,0.0
91,6,2,59,0.0
91,6,2,60,0.0
91,6,2,61,0.0
91,6,2,62,0.0
91,6,2,63,0.0
91,6,2,64,0.0
91,6,2,65,0.0
91,6,2,66,0.0
91,6,2,67,0.0
91,6,2,68,0.0
91,6,2,69,0.0
91,6,2,70,0.0
91,6,2,71,0.0
91,6,2,72,0.0
91,6,2,73,0.0
91,6,2,74,0.0
91,6,2,75,0.0
91,6,2,76,0.0
91,6,2,77,0.0
91,6,2,78,0.0
91,6,2,79,0.0
91,6,2,80,0.0
91,6,2,81,0.0
91,6,2,82,0.0
91,6,2,83,0.0
91,6,2,84,0.0
91,6,2,85,0.0
91,6,2,86,0.0
91,6,2,87,0.0
91,6,2,88,0.0
91,6,2,89,0.0
91,6,2,90,0.004717195839377311
91,6,2,91,0.0
91,6,3,1,0.99528279890823
91,6,3,2,0.0
91,6,3,3,0.0
91,6,3,4,0.0
91,6,3,5,0.0
91,6,3,6,0.0
91,6,3,7,0.0
91,6,3,8,0.0
91,6,3,9,0.0
91,6,3,10,0.0
91,6,3,11,0.0
91,6,3,12,0.0
91,6,3,13,0.0
91,6,3,14,0.0
91,6,3,15,0.0
91,6,3,16,0.0
91,6,3,17,0.0
91,6,3,18,0.0
91,6,3,19,0.0
91,6,3,20,0.0
91,6,3,21,0.0
91,6,3,22,0.0
91,6,3,23,0.0
91,6,3,24,0.0
91,6,3,25,0.0
91,6,3,26,0.0
91,6,3,27,0.0
91,6,3,28,0.0
91,6,3,29,0.0
91,6,3,30,0.0
91,6,3,31,0.0
91,6,3,32,0.0
91,6,3,33,0.0
91,6,3,34,0.0
91,6,3,35,0.0
91,6,3,36,0.0
91,6,3,37,0.0
91,6,3,38,0.0
91,6,3,39,0.0
91,6,3,40,0.0
91,6,3,41,0.0
91,6,3,42,0.0
91,6,3,43,0.0
91,6,3,44,0.0
91,6,3,45,0.0
91,6,3,46,0.0
91,6,3,47,0.0
91,6,3,48,0.0
91,6,3,49,0.0
91,6,3,50,0.0
91,6,3,51,0.0
91,6,3,52,0.0
91,6,3,53,0.0
91,6,3,54,0.0
91,6,3,55,0.0
91,6,3,56,0.0
91,6,3,57,0.0
91,6,3,58,0.0
91,6,3,59,0.0
91,6,3,60,0.0
91,6,3,61,0.0
91,6,3,62,0.0
91,6,3,63,0.0
91,6,3,64,0.0
91,6,3,65,0.0
91,6,3,66,0.0
91,6,3,67,0.0
91,6,3,68,0.0
91,6,3,69,0.0
91,6,3,70,0.0
91,6,3,71,0.0
91,6,3,72,0.0
91,6,3,73,0.0
91,6,3,74,0.0
91,6,3,75,0.0
91,6,3,76,0.0
91,6,3,77,0.0
91,6,3,78,0.0
91,6,3,79,0.0
91,6,3,80,0.0
91,6,3,81,0.0
91,6,3,82,0.0
91,6,3,83,0.0
91,6,3,84,0.0
91,6,3,85,0.0
91,6,3,86,0.0
91,6,3,87,0.0
91,6,3,88,0.0
91,6,3,89,0.0
91,6,3,90,0.0047172010917700714
91,6,3,91,0.0
91,6,4,1,0.9952828011662163
91,6,4,2,0.0
91,6,4,3,0.0
91,6,4,4,0.0
91,6,4,5,0.0
91,6,4,6,0.0
91,6,4,7,0.0
91,6,4,8,0.0
91,6,4,9,0.0
91,6,4,10,0.0
91,6,4,11,0.0
91,6,4,12,0.0
91,6,4,13,0.0
91,6,4,14,0.0
91,6,4,15,0.0
91,6,4,16,0.0
91,6,4,17,0.0
91,6,4,18,0.0
91,6,4,19,0.0
91,6,4,20,0.0
91,6,4,21,0.0
91,6,4,22,0.0
91,6,4,23,0.0
91,6,4,24,0.0
91,6,4,25,0.0
91,6,4,26,0.0
91,6,4,27,0.0
91,6,4,28,0.0
91,6,4,29,0.0
91,6,4,30,0.0
91,6,4,31,0.0
91,6,4,32,0.0
91,6,4,33,0.0
91,6,4,34,0.0
91,6,4,35,0.0
91,6,4,36,0.0
91,6,4,37,0.0
91,6,4,38,0.0
91,6,4,39,0.0
91,6,4,40,0.0
91,6,4,41,0.0
91,6,4,42,0.0
91,6,4,43,0.0
91,6,4,44,0.0
91,6,4,45,0.0
91,6,4,46,0.0
91,6,4,47,0.0
91,6,4,48,0.0
91,6,4,49,0.0
91,6,4,50,0.0
91,6,4,51,0.0
91,6,4,52,0.0
91,6,4,53,0.0
91,6,4,54,0.0
91,6,4,55,0.0
91,6,4,56,0.0
91,6,4,57,0.0
91,6,4,58,0.0
91,6,4,59,0.0
91,6,4,60,0.0
91,6,4,61,0.0
91,6,4,62,0.0
91,6,4,63,0.0
91,6,4,64,0.0
91,6,4,65,0.0
91,6,4,66,0.0
91,6,4,67,0.0
91,6,4,68,0.0
91,6,4,69,0.0
91,6,4,70,0.0
91,6,4,71,0.0
91,6,4,72,0.0
91,6,4,73,0.0
91,6,4,74,0.0
91,6,4,75,0.0
91,6,4,76,0.0
91,6,4,77,0.0
91,6,4,78,0.0
91,6,4,79,0.0
91,6,4,80,0.0
91,6,4,81,0.0
91,6,4,82,0.0
91,6,4,83,0.0
91,6,4,84,0.0
91,6,4,85,0.0
91,6,4,86,0.0
91,6,4,87,0.0
91,6,4,88,0.0
91,6,4,89,0.0
91,6,4,90,0.004717198833783664
91,6,4,91,0.0
91,6,5,1,0.9952827983306807
91,6,5,2,0.0
91,6,5,3,0.0
91,6,5,4,0.0
91,6,5,5,0.0
91,6,5,6,0.0
91,6,5,7,0.0
91,6,5,8,0.0
91,6,5,9,0.0
91,6,5,10,0.0
91,6,5,11,0.0
91,6,5,12,0.0
91,6,5,13,0.0
91,6,5,14,0.0
91,6,5,15,0.0
91,6,5,16,0.0
91,6,5,17,0.0
91,6,5,18,0.0
91,6,5,19,0.0
91,6,5,20,0.0
91,6,5,21,0.0
91,6,5,22,0.0
91,6,5,23,0.0
91,6,5,24,0.0
91,6,5,25,0.0
91,6,5,26,0.0
91,6,5,27,0.0
91,6,5,28,0.0
91,6,5,29,0.0
91,6,5,30,0.0
91,6,5,31,0.0
91,6,5,32,0.0
91,6,5,33,0.0
91,6,5,34,0.0
91,6,5,35,0.0
91,6,5,36,0.0
91,6,5,37,0.0
91,6,5,38,0.0
91,6,5,39,0.0
91,6,5,40,0.0
91,6,5,41,0.0
91,6,5,42,0.0
91,6,5,43,0.0
91,6,5,44,0.0
91,6,5,45,0.0
91,6,5,46,0.0
91,6,5,47,0.0
91,6,5,48,0.0
91,6,5,49,0.0
91,6,5,50,0.0
91,6,5,51,0.0
91,6,5,52,0.0
91,6,5,53,0.0
91,6,5,54,0.0
91,6,5,55,0.0
91,6,5,56,0.0
91,6,5,57,0.0
91,6,5,58,0.0
91,6,5,59,0.0
91,6,5,60,0.0
91,6,5,61,0.0
91,6,5,62,0.0
91,6,5,63,0.0
91,6,5,64,0.0
91,6,5,65,0.0
91,6,5,66,0.0
91,6,5,67,0.0
91,6,5,68,0.0
91,6,5,69,0.0
91,6,5,70,0.0
91,6,5,71,0.0
91,6,5,72,0.0
91,6,5,73,0.0
91,6,5,74,0.0
91,6,5,75,0.0
91,6,5,76,0.0
91,6,5,77,0.0
91,6,5,78,0.0
91,6,5,79,0.0
91,6,5,80,0.0
91,6,5,81,0.0
91,6,5,82,0.0
91,6,5,83,0.0
91,6,5,84,0.0
91,6,5,85,0.0
91,6,5,86,0.0
91,6,5,87,0.0
91,6,5,88,0.0
91,6,5,89,0.0
91,6,5,90,0.004717201669319386
91,6,5,91,0.0
91,6,6,1,0.9952828035767888
91,6,6,2,0.0
91,6,6,3,0.0
91,6,6,4,0.0
91,6,6,5,0.0
91,6,6,6,0.0
91,6,6,7,0.0
91,6,6,8,0.0
91,6,6,9,0.0
91,6,6,10,0.0
91,6,6,11,0.0
91,6,6,12,0.0
91,6,6,13,0.0
91,6,6,14,0.0
91,6,6,15,0.0
91,6,6,16,0.0
91,6,6,17,0.0
91,6,6,18,0.0
91,6,6,19,0.0
91,6,6,20,0.0
91,6,6,21,0.0
91,6,6,22,0.0
91,6,6,23,0.0
91,6,6,24,0.0
91,6,6,25,0.0
91,6,6,26,0.0
91,6,6,27,0.0
91,6,6,28,0.0
91,6,6,29,0.0
91,6,6,30,0.0
91,6,6,31,0.0
91,6,6,32,0.0
91,6,6,33,0.0
91,6,6,34,0.0
91,6,6,35,0.0
91,6,6,36,0.0
91,6,6,37,0.0
91,6,6,38,0.0
91,6,6,39,0.0
91,6,6,40,0.0
91,6,6,41,0.0
91,6,6,42,0.0
91,6,6,43,0.0
91,6,6,44,0.0
91,6,6,45,0.0
91,6,6,46,0.0
91,6,6,47,0.0
91,6,6,48,0.0
91,6,6,49,0.0
91,6,6,50,0.0
91,6,6,51,0.0
91,6,6,52,0.0
91,6,6,53,0.0
91,6,6,54,0.0
91,6,6,55,0.0
91,6,6,56,0.0
91,6,6,57,0.0
91,6,6,58,0.0
91,6,6,59,0.0
91,6,6,60,0.0
91,6,6,61,0.0
91,6,6,62,0.0
91,6,6,63,0.0
91,6,6,64,0.0
91,6,6,65,0.0
91,6,6,66,0.0
91,6,6,67,0.0
91,6,6,68,0.0
91,6,6,69,0.0
91,6,6,70,0.0
91,6,6,71,0.0
91,6,6,72,0.0
91,6,6,73,0.0
91,6,6,74,0.0
91,6,6,75,0.0
91,6,6,76,0.0
91,6,6,77,0.0
91,6,6,78,0.0
91,6,6,79,0.0
91,6,6,80,0.0
91,6,6,81,0.0
91,6,6,82,0.0
91,6,6,83,0.0
91,6,6,84,0.0
91,6,6,85,0.0
91,6,6,86,0.0
91,6,6,87,0.0
91,6,6,88,0.0
91,6,6,89,0.0
91,6,6,90,0.004717196423211308
91,6,6,91,0.0
91,6,7,1,0.9952828014469798
91,6,7,2,0.0
91,6,7,3,0.0
91,6,7,4,0.0
91,6,7,5,0.0
91,6,7,6,0.0
91,6,7,7,0.0
91,6,7,8,0.0
91,6,7,9,0.0
91,6,7,10,0.0
91,6,7,11,0.0
91,6,7,12,0.0
91,6,7,13,0.0
91,6,7,14,0.0
91,6,7,15,0.0
91,6,7,16,0.0
91,6,7,17,0.0
91,6,7,18,0.0
91,6,7,19,0.0
91,6,7,20,0.0
91,6,7,21,0.0
91,6,7,22,0.0
91,6,7,23,0.0
91,6,7,24,0.0
91,6,7,25,0.0
91,6,7,26,0.0
91,6,7,27,0.0
91,6,7,28,0.0
91,6,7,29,0.0
91,6,7,30,0.0
91,6,7,31,0.0
91,6,7,32,0.0
91,6,7,33,0.0
91,6,7,34,0.0
91,6,7,35,0.0
91,6,7,36,0.0
91,6,7,37,0.0
91,6,7,38,0.0
91,6,7,39,0.0
91,6,7,40,0.0
91,6,7,41,0.0
91,6,7,42,0.0
91,6,7,43,0.0
91,6,7,44,0.0
91,6,7,45,0.0
91,6,7,46,0.0
91,6,7,47,0.0
91,6,7,48,0.0
91,6,7,49,0.0
91,6,7,50,0.0
91,6,7,51,0.0
91,6,7,52,0.0
91,6,7,53,0.0
91,6,7,54,0.0
91,6,7,55,0.0
91,6,7,56,0.0
91,6,7,57,0.0
91,6,7,58,0.0
91,6,7,59,0.0
91,6,7,60,0.0
91,6,7,61,0.0
91,6,7,62,0.0
91,6,7,63,0.0
91,6,7,64,0.0
91,6,7,65,0.0
91,6,7,66,0.0
91,6,7,67,0.0
91,6,7,68,0.0
91,6,7,69,0.0
91,6,7,70,0.0
91,6,7,71,0.0
91,6,7,72,0.0
91,6,7,73,0.0
91,6,7,74,0.0
91,6,7,75,0.0
91,6,7,76,0.0
91,6,7,77,0.0
91,6,7,78,0.0
91,6,7,79,0.0
91,6,7,80,0.0
91,6,7,81,0.0
91,6,7,82,0.0
91,6,7,83,0.0
91,6,7,84,0.0
91,6,7,85,0.0
91,6,7,86,0.0
91,6,7,87,0.0
91,6,7,88,0.0
91,6,7,89,0.0
91,6,7,90,0.004717198553020158
91,6,7,91,0.0
91,6,8,1,0.9952828013996564
91,6,8,2,0.0
91,6,8,3,0.0
91,6,8,4,0.0
91,6,8,5,0.0
91,6,8,6,0.0
91,6,8,7,0.0
91,6,8,8,0.0
91,6,8,9,0.0
91,6,8,10,0.0
91,6,8,11,0.0
91,6,8,12,0.0
91,6,8,13,0.0
91,6,8,14,0.0
91,6,8,15,0.0
91,6,8,16,0.0
91,6,8,17,0.0
91,6,8,18,0.0
91,6,8,19,0.0
91,6,8,20,0.0
91,6,8,21,0.0
91,6,8,22,0.0
91,6,8,23,0.0
91,6,8,24,0.0
91,6,8,25,0.0
91,6,8,26,0.0
91,6,8,27,0.0
91,6,8,28,0.0
91,6,8,29,0.0
91,6,8,30,0.0
91,6,8,31,0.0
91,6,8,32,0.0
91,6,8,33,0.0
91,6,8,34,0.0
91,6,8,35,0.0
91,6,8,36,0.0
91,6,8,37,0.0
91,6,8,38,0.0
91,6,8,39,0.0
91,6,8,40,0.0
91,6,8,41,0.0
91,6,8,42,0.0
91,6,8,43,0.0
91,6,8,44,0.0
91,6,8,45,0.0
91,6,8,46,0.0
91,6,8,47,0.0
91,6,8,48,0.0
91,6,8,49,0.0
91,6,8,50,0.0
91,6,8,51,0.0
91,6,8,52,0.0
91,6,8,53,0.0
91,6,8,54,0.0
91,6,8,55,0.0
91,6,8,56,0.0
91,6,8,57,0.0
91,6,8,58,0.0
91,6,8,59,0.0
91,6,8,60,0.0
91,6,8,61,0.0
91,6,8,62,0.0
91,6,8,63,0.0
91,6,8,64,0.0
91,6,8,65,0.0
91,6,8,66,0.0
91,6,8,67,0.0
91,6,8,68,0.0
91,6,8,69,0.0
91,6,8,70,0.0
91,6,8,71,0.0
91,6,8,72,0.0
91,6,8,73,0.0
91,6,8,74,0.0
91,6,8,75,0.0
91,6,8,76,0.0
91,6,8,77,0.0
91,6,8,78,0.0
91,6,8,79,0.0
91,6,8,80,0.0
91,6,8,81,0.0
91,6,8,82,0.0
91,6,8,83,0.0
91,6,8,84,0.0
91,6,8,85,0.0
91,6,8,86,0.0
91,6,8,87,0.0
91,6,8,88,0.0
91,6,8,89,0.0
91,6,8,90,0.004717198600343624
91,6,8,91,0.0
91,6,9,1,0.9952827994493684
91,6,9,2,0.0
91,6,9,3,0.0
91,6,9,4,0.0
91,6,9,5,0.0
91,6,9,6,0.0
91,6,9,7,0.0
91,6,9,8,0.0
91,6,9,9,0.0
91,6,9,10,0.0
91,6,9,11,0.0
91,6,9,12,0.0
91,6,9,13,0.0
91,6,9,14,0.0
91,6,9,15,0.0
91,6,9,16,0.0
91,6,9,17,0.0
91,6,9,18,0.0
91,6,9,19,0.0
91,6,9,20,0.0
91,6,9,21,0.0
91,6,9,22,0.0
91,6,9,23,0.0
91,6,9,24,0.0
91,6,9,25,0.0
91,6,9,26,0.0
91,6,9,27,0.0
91,6,9,28,0.0
91,6,9,29,0.0
91,6,9,30,0.0
91,6,9,31,0.0
91,6,9,32,0.0
91,6,9,33,0.0
91,6,9,34,0.0
91,6,9,35,0.0
91,6,9,36,0.0
91,6,9,37,0.0
91,6,9,38,0.0
91,6,9,39,0.0
91,6,9,40,0.0
91,6,9,41,0.0
91,6,9,42,0.0
91,6,9,43,0.0
91,6,9,44,0.0
91,6,9,45,0.0
91,6,9,46,0.0
91,6,9,47,0.0
91,6,9,48,0.0
91,6,9,49,0.0
91,6,9,50,0.0
91,6,9,51,0.0
91,6,9,52,0.0
91,6,9,53,0.0
91,6,9,54,0.0
91,6,9,55,0.0
91,6,9,56,0.0
91,6,9,57,0.0
91,6,9,58,0.0
91,6,9,59,0.0
91,6,9,60,0.0
91,6,9,61,0.0
91,6,9,62,0.0
91,6,9,63,0.0
91,6,9,64,0.0
91,6,9,65,0.0
91,6,9,66,0.0
91,6,9,67,0.0
91,6,9,68,0.0
91,6,9,69,0.0
91,6,9,70,0.0
91,6,9,71,0.0
91,6,9,72,0.0
91,6,9,73,0.0
91,6,9,74,0.0
91,6,9,75,0.0
91,6,9,76,0.0
91,6,9,77,0.0
91,6,9,78,0.0
91,6,9,79,0.0
91,6,9,80,0.0
91,6,9,81,0.0
91,6,9,82,0.0
91,6,9,83,0.0
91,6,9,84,0.0
91,6,9,85,0.0
91,6,9,86,0.0
91,6,9,87,0.0
91,6,9,88,0.0
91,6,9,89,0.0
91,6,9,90,0.004717200550631771
91,6,9,91,0.0
91,6,10,1,0.9952828041025915
91,6,10,2,0.0
91,6,10,3,0.0
91,6,10,4,0.0
91,6,10,5,0.0
91,6,10,6,0.0
91,6,10,7,0.0
91,6,10,8,0.0
91,6,10,9,0.0
91,6,10,10,0.0
91,6,10,11,0.0
91,6,10,12,0.0
91,6,10,13,0.0
91,6,10,14,0.0
91,6,10,15,0.0
91,6,10,16,0.0
91,6,10,17,0.0
91,6,10,18,0.0
91,6,10,19,0.0
91,6,10,20,0.0
91,6,10,21,0.0
91,6,10,22,0.0
91,6,10,23,0.0
91,6,10,24,0.0
91,6,10,25,0.0
91,6,10,26,0.0
91,6,10,27,0.0
91,6,10,28,0.0
91,6,10,29,0.0
91,6,10,30,0.0
91,6,10,31,0.0
91,6,10,32,0.0
91,6,10,33,0.0
91,6,10,34,0.0
91,6,10,35,0.0
91,6,10,36,0.0
91,6,10,37,0.0
91,6,10,38,0.0
91,6,10,39,0.0
91,6,10,40,0.0
91,6,10,41,0.0
91,6,10,42,0.0
91,6,10,43,0.0
91,6,10,44,0.0
91,6,10,45,0.0
91,6,10,46,0.0
91,6,10,47,0.0
91,6,10,48,0.0
91,6,10,49,0.0
91,6,10,50,0.0
91,6,10,51,0.0
91,6,10,52,0.0
91,6,10,53,0.0
91,6,10,54,0.0
91,6,10,55,0.0
91,6,10,56,0.0
91,6,10,57,0.0
91,6,10,58,0.0
91,6,10,59,0.0
91,6,10,60,0.0
91,6,10,61,0.0
91,6,10,62,0.0
91,6,10,63,0.0
91,6,10,64,0.0
91,6,10,65,0.0
91,6,10,66,0.0
91,6,10,67,0.0
91,6,10,68,0.0
91,6,10,69,0.0
91,6,10,70,0.0
91,6,10,71,0.0
91,6,10,72,0.0
91,6,10,73,0.0
91,6,10,74,0.0
91,6,10,75,0.0
91,6,10,76,0.0
91,6,10,77,0.0
91,6,10,78,0.0
91,6,10,79,0.0
91,6,10,80,0.0
91,6,10,81,0.0
91,6,10,82,0.0
91,6,10,83,0.0
91,6,10,84,0.0
91,6,10,85,0.0
91,6,10,86,0.0
91,6,10,87,0.0
91,6,10,88,0.0
91,6,10,89,0.0
91,6,10,90,0.00471719589740859
91,6,10,91,0.0
91,6,11,1,0.9952828042609556
91,6,11,2,0.0
91,6,11,3,0.0
91,6,11,4,0.0
91,6,11,5,0.0
91,6,11,6,0.0
91,6,11,7,0.0
91,6,11,8,0.0
91,6,11,9,0.0
91,6,11,10,0.0
91,6,11,11,0.0
91,6,11,12,0.0
91,6,11,13,0.0
91,6,11,14,0.0
91,6,11,15,0.0
91,6,11,16,0.0
91,6,11,17,0.0
91,6,11,18,0.0
91,6,11,19,0.0
91,6,11,20,0.0
91,6,11,21,0.0
91,6,11,22,0.0
91,6,11,23,0.0
91,6,11,24,0.0
91,6,11,25,0.0
91,6,11,26,0.0
91,6,11,27,0.0
91,6,11,28,0.0
91,6,11,29,0.0
91,6,11,30,0.0
91,6,11,31,0.0
91,6,11,32,0.0
91,6,11,33,0.0
91,6,11,34,0.0
91,6,11,35,0.0
91,6,11,36,0.0
91,6,11,37,0.0
91,6,11,38,0.0
91,6,11,39,0.0
91,6,11,40,0.0
91,6,11,41,0.0
91,6,11,42,0.0
91,6,11,43,0.0
91,6,11,44,0.0
91,6,11,45,0.0
91,6,11,46,0.0
91,6,11,47,0.0
91,6,11,48,0.0
91,6,11,49,0.0
91,6,11,50,0.0
91,6,11,51,0.0
91,6,11,52,0.0
91,6,11,53,0.0
91,6,11,54,0.0
91,6,11,55,0.0
91,6,11,56,0.0
91,6,11,57,0.0
91,6,11,58,0.0
91,6,11,59,0.0
91,6,11,60,0.0
91,6,11,61,0.0
91,6,11,62,0.0
91,6,11,63,0.0
91,6,11,64,0.0
91,6,11,65,0.0
91,6,11,66,0.0
91,6,11,67,0.0
91,6,11,68,0.0
91,6,11,69,0.0
91,6,11,70,0.0
91,6,11,71,0.0
91,6,11,72,0.0
91,6,11,73,0.0
91,6,11,74,0.0
91,6,11,75,0.0
91,6,11,76,0.0
91,6,11,77,0.0
91,6,11,78,0.0
91,6,11,79,0.0
91,6,11,80,0.0
91,6,11,81,0.0
91,6,11,82,0.0
91,6,11,83,0.0
91,6,11,84,0.0
91,6,11,85,0.0
91,6,11,86,0.0
91,6,11,87,0.0
91,6,11,88,0.0
91,6,11,89,0.0
91,6,11,90,0.00471719573904448
91,6,11,91,0.0
91,6,12,1,0.9952827989942377
91,6,12,2,0.0
91,6,12,3,0.0
91,6,12,4,0.0
91,6,12,5,0.0
91,6,12,6,0.0
91,6,12,7,0.0
91,6,12,8,0.0
91,6,12,9,0.0
91,6,12,10,0.0
91,6,12,11,0.0
91,6,12,12,0.0
91,6,12,13,0.0
91,6,12,14,0.0
91,6,12,15,0.0
91,6,12,16,0.0
91,6,12,17,0.0
91,6,12,18,0.0
91,6,12,19,0.0
91,6,12,20,0.0
91,6,12,21,0.0
91,6,12,22,0.0
91,6,12,23,0.0
91,6,12,24,0.0
91,6,12,25,0.0
91,6,12,26,0.0
91,6,12,27,0.0
91,6,12,28,0.0
91,6,12,29,0.0
91,6,12,30,0.0
91,6,12,31,0.0
91,6,12,32,0.0
91,6,12,33,0.0
91,6,12,34,0.0
91,6,12,35,0.0
91,6,12,36,0.0
91,6,12,37,0.0
91,6,12,38,0.0
91,6,12,39,0.0
91,6,12,40,0.0
91,6,12,41,0.0
91,6,12,42,0.0
91,6,12,43,0.0
91,6,12,44,0.0
91,6,12,45,0.0
91,6,12,46,0.0
91,6,12,47,0.0
91,6,12,48,0.0
91,6,12,49,0.0
91,6,12,50,0.0
91,6,12,51,0.0
91,6,12,52,0.0
91,6,12,53,0.0
91,6,12,54,0.0
91,6,12,55,0.0
91,6,12,56,0.0
91,6,12,57,0.0
91,6,12,58,0.0
91,6,12,59,0.0
91,6,12,60,0.0
91,6,12,61,0.0
91,6,12,62,0.0
91,6,12,63,0.0
91,6,12,64,0.0
91,6,12,65,0.0
91,6,12,66,0.0
91,6,12,67,0.0
91,6,12,68,0.0
91,6,12,69,0.0
91,6,12,70,0.0
91,6,12,71,0.0
91,6,12,72,0.0
91,6,12,73,0.0
91,6,12,74,0.0
91,6,12,75,0.0
91,6,12,76,0.0
91,6,12,77,0.0
91,6,12,78,0.0
91,6,12,79,0.0
91,6,12,80,0.0
91,6,12,81,0.0
91,6,12,82,0.0
91,6,12,83,0.0
91,6,12,84,0.0
91,6,12,85,0.0
91,6,12,86,0.0
91,6,12,87,0.0
91,6,12,88,0.0
91,6,12,89,0.0
91,6,12,90,0.004717201005762395
91,6,12,91,0.0
91,6,13,1,0.9952828042117341
91,6,13,2,0.0
91,6,13,3,0.0
91,6,13,4,0.0
91,6,13,5,0.0
91,6,13,6,0.0
91,6,13,7,0.0
91,6,13,8,0.0
91,6,13,9,0.0
91,6,13,10,0.0
91,6,13,11,0.0
91,6,13,12,0.0
91,6,13,13,0.0
91,6,13,14,0.0
91,6,13,15,0.0
91,6,13,16,0.0
91,6,13,17,0.0
91,6,13,18,0.0
91,6,13,19,0.0
91,6,13,20,0.0
91,6,13,21,0.0
91,6,13,22,0.0
91,6,13,23,0.0
91,6,13,24,0.0
91,6,13,25,0.0
91,6,13,26,0.0
91,6,13,27,0.0
91,6,13,28,0.0
91,6,13,29,0.0
91,6,13,30,0.0
91,6,13,31,0.0
91,6,13,32,0.0
91,6,13,33,0.0
91,6,13,34,0.0
91,6,13,35,0.0
91,6,13,36,0.0
91,6,13,37,0.0
91,6,13,38,0.0
91,6,13,39,0.0
91,6,13,40,0.0
91,6,13,41,0.0
91,6,13,42,0.0
91,6,13,43,0.0
91,6,13,44,0.0
91,6,13,45,0.0
91,6,13,46,0.0
91,6,13,47,0.0
91,6,13,48,0.0
91,6,13,49,0.0
91,6,13,50,0.0
91,6,13,51,0.0
91,6,13,52,0.0
91,6,13,53,0.0
91,6,13,54,0.0
91,6,13,55,0.0
91,6,13,56,0.0
91,6,13,57,0.0
91,6,13,58,0.0
91,6,13,59,0.0
91,6,13,60,0.0
91,6,13,61,0.0
91,6,13,62,0.0
91,6,13,63,0.0
91,6,13,64,0.0
91,6,13,65,0.0
91,6,13,66,0.0
91,6,13,67,0.0
91,6,13,68,0.0
91,6,13,69,0.0
91,6,13,70,0.0
91,6,13,71,0.0
91,6,13,72,0.0
91,6,13,73,0.0
91,6,13,74,0.0
91,6,13,75,0.0
91,6,13,76,0.0
91,6,13,77,0.0
91,6,13,78,0.0
91,6,13,79,0.0
91,6,13,80,0.0
91,6,13,81,0.0
91,6,13,82,0.0
91,6,13,83,0.0
91,6,13,84,0.0
91,6,13,85,0.0
91,6,13,86,0.0
91,6,13,87,0.0
91,6,13,88,0.0
91,6,13,89,0.0
91,6,13,90,0.004717195788265941
91,6,13,91,0.0
91,6,14,1,0.9952828010912821
91,6,14,2,0.0
91,6,14,3,0.0
91,6,14,4,0.0
91,6,14,5,0.0
91,6,14,6,0.0
91,6,14,7,0.0
91,6,14,8,0.0
91,6,14,9,0.0
91,6,14,10,0.0
91,6,14,11,0.0
91,6,14,12,0.0
91,6,14,13,0.0
91,6,14,14,0.0
91,6,14,15,0.0
91,6,14,16,0.0
91,6,14,17,0.0
91,6,14,18,0.0
91,6,14,19,0.0
91,6,14,20,0.0
91,6,14,21,0.0
91,6,14,22,0.0
91,6,14,23,0.0
91,6,14,24,0.0
91,6,14,25,0.0
91,6,14,26,0.0
91,6,14,27,0.0
91,6,14,28,0.0
91,6,14,29,0.0
91,6,14,30,0.0
91,6,14,31,0.0
91,6,14,32,0.0
91,6,14,33,0.0
91,6,14,34,0.0
91,6,14,35,0.0
91,6,14,36,0.0
91,6,14,37,0.0
91,6,14,38,0.0
91,6,14,39,0.0
91,6,14,40,0.0
91,6,14,41,0.0
91,6,14,42,0.0
91,6,14,43,0.0
91,6,14,44,0.0
91,6,14,45,0.0
91,6,14,46,0.0
91,6,14,47,0.0
91,6,14,48,0.0
91,6,14,49,0.0
91,6,14,50,0.0
91,6,14,51,0.0
91,6,14,52,0.0
91,6,14,53,0.0
91,6,14,54,0.0
91,6,14,55,0.0
91,6,14,56,0.0
91,6,14,57,0.0
91,6,14,58,0.0
91,6,14,59,0.0
91,6,14,60,0.0
91,6,14,61,0.0
91,6,14,62,0.0
91,6,14,63,0.0
91,6,14,64,0.0
91,6,14,65,0.0
91,6,14,66,0.0
91,6,14,67,0.0
91,6,14,68,0.0
91,6,14,69,0.0
91,6,14,70,0.0
91,6,14,71,0.0
91,6,14,72,0.0
91,6,14,73,0.0
91,6,14,74,0.0
91,6,14,75,0.0
91,6,14,76,0.0
91,6,14,77,0.0
91,6,14,78,0.0
91,6,14,79,0.0
91,6,14,80,0.0
91,6,14,81,0.0
91,6,14,82,0.0
91,6,14,83,0.0
91,6,14,84,0.0
91,6,14,85,0.0
91,6,14,86,0.0
91,6,14,87,0.0
91,6,14,88,0.0
91,6,14,89,0.0
91,6,14,90,0.00471719890871794
91,6,14,91,0.0
91,6,15,1,0.995282798754634
91,6,15,2,0.0
91,6,15,3,0.0
91,6,15,4,0.0
91,6,15,5,0.0
91,6,15,6,0.0
91,6,15,7,0.0
91,6,15,8,0.0
91,6,15,9,0.0
91,6,15,10,0.0
91,6,15,11,0.0
91,6,15,12,0.0
91,6,15,13,0.0
91,6,15,14,0.0
91,6,15,15,0.0
91,6,15,16,0.0
91,6,15,17,0.0
91,6,15,18,0.0
91,6,15,19,0.0
91,6,15,20,0.0
91,6,15,21,0.0
91,6,15,22,0.0
91,6,15,23,0.0
91,6,15,24,0.0
91,6,15,25,0.0
91,6,15,26,0.0
91,6,15,27,0.0
91,6,15,28,0.0
91,6,15,29,0.0
91,6,15,30,0.0
91,6,15,31,0.0
91,6,15,32,0.0
91,6,15,33,0.0
91,6,15,34,0.0
91,6,15,35,0.0
91,6,15,36,0.0
91,6,15,37,0.0
91,6,15,38,0.0
91,6,15,39,0.0
91,6,15,40,0.0
91,6,15,41,0.0
91,6,15,42,0.0
91,6,15,43,0.0
91,6,15,44,0.0
91,6,15,45,0.0
91,6,15,46,0.0
91,6,15,47,0.0
91,6,15,48,0.0
91,6,15,49,0.0
91,6,15,50,0.0
91,6,15,51,0.0
91,6,15,52,0.0
91,6,15,53,0.0
91,6,15,54,0.0
91,6,15,55,0.0
91,6,15,56,0.0
91,6,15,57,0.0
91,6,15,58,0.0
91,6,15,59,0.0
91,6,15,60,0.0
91,6,15,61,0.0
91,6,15,62,0.0
91,6,15,63,0.0
91,6,15,64,0.0
91,6,15,65,0.0
91,6,15,66,0.0
91,6,15,67,0.0
91,6,15,68,0.0
91,6,15,69,0.0
91,6,15,70,0.0
91,6,15,71,0.0
91,6,15,72,0.0
91,6,15,73,0.0
91,6,15,74,0.0
91,6,15,75,0.0
91,6,15,76,0.0
91,6,15,77,0.0
91,6,15,78,0.0
91,6,15,79,0.0
91,6,15,80,0.0
91,6,15,81,0.0
91,6,15,82,0.0
91,6,15,83,0.0
91,6,15,84,0.0
91,6,15,85,0.0
91,6,15,86,0.0
91,6,15,87,0.0
91,6,15,88,0.0
91,6,15,89,0.0
91,6,15,90,0.004717201245365991
91,6,15,91,0.0
91,6,16,1,0.9952827988153123
91,6,16,2,0.0
91,6,16,3,0.0
91,6,16,4,0.0
91,6,16,5,0.0
91,6,16,6,0.0
91,6,16,7,0.0
91,6,16,8,0.0
91,6,16,9,0.0
91,6,16,10,0.0
91,6,16,11,0.0
91,6,16,12,0.0
91,6,16,13,0.0
91,6,16,14,0.0
91,6,16,15,0.0
91,6,16,16,0.0
91,6,16,17,0.0
91,6,16,18,0.0
91,6,16,19,0.0
91,6,16,20,0.0
91,6,16,21,0.0
91,6,16,22,0.0
91,6,16,23,0.0
91,6,16,24,0.0
91,6,16,25,0.0
91,6,16,26,0.0
91,6,16,27,0.0
91,6,16,28,0.0
91,6,16,29,0.0
91,6,16,30,0.0
91,6,16,31,0.0
91,6,16,32,0.0
91,6,16,33,0.0
91,6,16,34,0.0
91,6,16,35,0.0
91,6,16,36,0.0
91,6,16,37,0.0
91,6,16,38,0.0
91,6,16,39,0.0
91,6,16,40,0.0
91,6,16,41,0.0
91,6,16,42,0.0
91,6,16,43,0.0
91,6,16,44,0.0
91,6,16,45,0.0
91,6,16,46,0.0
91,6,16,47,0.0
91,6,16,48,0.0
91,6,16,49,0.0
91,6,16,50,0.0
91,6,16,51,0.0
91,6,16,52,0.0
91,6,16,53,0.0
91,6,16,54,0.0
91,6,16,55,0.0
91,6,16,56,0.0
91,6,16,57,0.0
91,6,16,58,0.0
91,6,16,59,0.0
91,6,16,60,0.0
91,6,16,61,0.0
91,6,16,62,0.0
91,6,16,63,0.0
91,6,16,64,0.0
91,6,16,65,0.0
91,6,16,66,0.0
91,6,16,67,0.0
91,6,16,68,0.0
91,6,16,69,0.0
91,6,16,70,0.0
91,6,16,71,0.0
91,6,16,72,0.0
91,6,16,73,0.0
91,6,16,74,0.0
91,6,16,75,0.0
91,6,16,76,0.0
91,6,16,77,0.0
91,6,16,78,0.0
91,6,16,79,0.0
91,6,16,80,0.0
91,6,16,81,0.0
91,6,16,82,0.0
91,6,16,83,0.0
91,6,16,84,0.0
91,6,16,85,0.0
91,6,16,86,0.0
91,6,16,87,0.0
91,6,16,88,0.0
91,6,16,89,0.0
91,6,16,90,0.004717201184687723
91,6,16,91,0.0
91,6,17,1,0.9952828004081057
91,6,17,2,0.0
91,6,17,3,0.0
91,6,17,4,0.0
91,6,17,5,0.0
91,6,17,6,0.0
91,6,17,7,0.0
91,6,17,8,0.0
91,6,17,9,0.0
91,6,17,10,0.0
91,6,17,11,0.0
91,6,17,12,0.0
91,6,17,13,0.0
91,6,17,14,0.0
91,6,17,15,0.0
91,6,17,16,0.0
91,6,17,17,0.0
91,6,17,18,0.0
91,6,17,19,0.0
91,6,17,20,0.0
91,6,17,21,0.0
91,6,17,22,0.0
91,6,17,23,0.0
91,6,17,24,0.0
91,6,17,25,0.0
91,6,17,26,0.0
91,6,17,27,0.0
91,6,17,28,0.0
91,6,17,29,0.0
91,6,17,30,0.0
91,6,17,31,0.0
91,6,17,32,0.0
91,6,17,33,0.0
91,6,17,34,0.0
91,6,17,35,0.0
91,6,17,36,0.0
91,6,17,37,0.0
91,6,17,38,0.0
91,6,17,39,0.0
91,6,17,40,0.0
91,6,17,41,0.0
91,6,17,42,0.0
91,6,17,43,0.0
91,6,17,44,0.0
91,6,17,45,0.0
91,6,17,46,0.0
91,6,17,47,0.0
91,6,17,48,0.0
91,6,17,49,0.0
91,6,17,50,0.0
91,6,17,51,0.0
91,6,17,52,0.0
91,6,17,53,0.0
91,6,17,54,0.0
91,6,17,55,0.0
91,6,17,56,0.0
91,6,17,57,0.0
91,6,17,58,0.0
91,6,17,59,0.0
91,6,17,60,0.0
91,6,17,61,0.0
91,6,17,62,0.0
91,6,17,63,0.0
91,6,17,64,0.0
91,6,17,65,0.0
91,6,17,66,0.0
91,6,17,67,0.0
91,6,17,68,0.0
91,6,17,69,0.0
91,6,17,70,0.0
91,6,17,71,0.0
91,6,17,72,0.0
91,6,17,73,0.0
91,6,17,74,0.0
91,6,17,75,0.0
91,6,17,76,0.0
91,6,17,77,0.0
91,6,17,78,0.0
91,6,17,79,0.0
91,6,17,80,0.0
91,6,17,81,0.0
91,6,17,82,0.0
91,6,17,83,0.0
91,6,17,84,0.0
91,6,17,85,0.0
91,6,17,86,0.0
91,6,17,87,0.0
91,6,17,88,0.0
91,6,17,89,0.0
91,6,17,90,0.00471719959189442
91,6,17,91,0.0
91,6,18,1,0.9952828040448727
91,6,18,2,0.0
91,6,18,3,0.0
91,6,18,4,0.0
91,6,18,5,0.0
91,6,18,6,0.0
91,6,18,7,0.0
91,6,18,8,0.0
91,6,18,9,0.0
91,6,18,10,0.0
91,6,18,11,0.0
91,6,18,12,0.0
91,6,18,13,0.0
91,6,18,14,0.0
91,6,18,15,0.0
91,6,18,16,0.0
91,6,18,17,0.0
91,6,18,18,0.0
91,6,18,19,0.0
91,6,18,20,0.0
91,6,18,21,0.0
91,6,18,22,0.0
91,6,18,23,0.0
91,6,18,24,0.0
91,6,18,25,0.0
91,6,18,26,0.0
91,6,18,27,0.0
91,6,18,28,0.0
91,6,18,29,0.0
91,6,18,30,0.0
91,6,18,31,0.0
91,6,18,32,0.0
91,6,18,33,0.0
91,6,18,34,0.0
91,6,18,35,0.0
91,6,18,36,0.0
91,6,18,37,0.0
91,6,18,38,0.0
91,6,18,39,0.0
91,6,18,40,0.0
91,6,18,41,0.0
91,6,18,42,0.0
91,6,18,43,0.0
91,6,18,44,0.0
91,6,18,45,0.0
91,6,18,46,0.0
91,6,18,47,0.0
91,6,18,48,0.0
91,6,18,49,0.0
91,6,18,50,0.0
91,6,18,51,0.0
91,6,18,52,0.0
91,6,18,53,0.0
91,6,18,54,0.0
91,6,18,55,0.0
91,6,18,56,0.0
91,6,18,57,0.0
91,6,18,58,0.0
91,6,18,59,0.0
91,6,18,60,0.0
91,6,18,61,0.0
91,6,18,62,0.0
91,6,18,63,0.0
91,6,18,64,0.0
91,6,18,65,0.0
91,6,18,66,0.0
91,6,18,67,0.0
91,6,18,68,0.0
91,6,18,69,0.0
91,6,18,70,0.0
91,6,18,71,0.0
91,6,18,72,0.0
91,6,18,73,0.0
91,6,18,74,0.0
91,6,18,75,0.0
91,6,18,76,0.0
91,6,18,77,0.0
91,6,18,78,0.0
91,6,18,79,0.0
91,6,18,80,0.0
91,6,18,81,0.0
91,6,18,82,0.0
91,6,18,83,0.0
91,6,18,84,0.0
91,6,18,85,0.0
91,6,18,86,0.0
91,6,18,87,0.0
91,6,18,88,0.0
91,6,18,89,0.0
91,6,18,90,0.004717195955127314
91,6,18,91,0.0
91,6,19,1,0.9952827992575327
91,6,19,2,0.0
91,6,19,3,0.0
91,6,19,4,0.0
91,6,19,5,0.0
91,6,19,6,0.0
91,6,19,7,0.0
91,6,19,8,0.0
91,6,19,9,0.0
91,6,19,10,0.0
91,6,19,11,0.0
91,6,19,12,0.0
91,6,19,13,0.0
91,6,19,14,0.0
91,6,19,15,0.0
91,6,19,16,0.0
91,6,19,17,0.0
91,6,19,18,0.0
91,6,19,19,0.0
91,6,19,20,0.0
91,6,19,21,0.0
91,6,19,22,0.0
91,6,19,23,0.0
91,6,19,24,0.0
91,6,19,25,0.0
91,6,19,26,0.0
91,6,19,27,0.0
91,6,19,28,0.0
91,6,19,29,0.0
91,6,19,30,0.0
91,6,19,31,0.0
91,6,19,32,0.0
91,6,19,33,0.0
91,6,19,34,0.0
91,6,19,35,0.0
91,6,19,36,0.0
91,6,19,37,0.0
91,6,19,38,0.0
91,6,19,39,0.0
91,6,19,40,0.0
91,6,19,41,0.0
91,6,19,42,0.0
91,6,19,43,0.0
91,6,19,44,0.0
91,6,19,45,0.0
91,6,19,46,0.0
91,6,19,47,0.0
91,6,19,48,0.0
91,6,19,49,0.0
91,6,19,50,0.0
91,6,19,51,0.0
91,6,19,52,0.0
91,6,19,53,0.0
91,6,19,54,0.0
91,6,19,55,0.0
91,6,19,56,0.0
91,6,19,57,0.0
91,6,19,58,0.0
91,6,19,59,0.0
91,6,19,60,0.0
91,6,19,61,0.0
91,6,19,62,0.0
91,6,19,63,0.0
91,6,19,64,0.0
91,6,19,65,0.0
91,6,19,66,0.0
91,6,19,67,0.0
91,6,19,68,0.0
91,6,19,69,0.0
91,6,19,70,0.0
91,6,19,71,0.0
91,6,19,72,0.0
91,6,19,73,0.0
91,6,19,74,0.0
91,6,19,75,0.0
91,6,19,76,0.0
91,6,19,77,0.0
91,6,19,78,0.0
91,6,19,79,0.0
91,6,19,80,0.0
91,6,19,81,0.0
91,6,19,82,0.0
91,6,19,83,0.0
91,6,19,84,0.0
91,6,19,85,0.0
91,6,19,86,0.0
91,6,19,87,0.0
91,6,19,88,0.0
91,6,19,89,0.0
91,6,19,90,0.004717200742467326
91,6,19,91,0.0
91,6,20,1,0.9952827987682011
91,6,20,2,0.0
91,6,20,3,0.0
91,6,20,4,0.0
91,6,20,5,0.0
91,6,20,6,0.0
91,6,20,7,0.0
91,6,20,8,0.0
91,6,20,9,0.0
91,6,20,10,0.0
91,6,20,11,0.0
91,6,20,12,0.0
91,6,20,13,0.0
91,6,20,14,0.0
91,6,20,15,0.0
91,6,20,16,0.0
91,6,20,17,0.0
91,6,20,18,0.0
91,6,20,19,0.0
91,6,20,20,0.0
91,6,20,21,0.0
91,6,20,22,0.0
91,6,20,23,0.0
91,6,20,24,0.0
91,6,20,25,0.0
91,6,20,26,0.0
91,6,20,27,0.0
91,6,20,28,0.0
91,6,20,29,0.0
91,6,20,30,0.0
91,6,20,31,0.0
91,6,20,32,0.0
91,6,20,33,0.0
91,6,20,34,0.0
91,6,20,35,0.0
91,6,20,36,0.0
91,6,20,37,0.0
91,6,20,38,0.0
91,6,20,39,0.0
91,6,20,40,0.0
91,6,20,41,0.0
91,6,20,42,0.0
91,6,20,43,0.0
91,6,20,44,0.0
91,6,20,45,0.0
91,6,20,46,0.0
91,6,20,47,0.0
91,6,20,48,0.0
91,6,20,49,0.0
91,6,20,50,0.0
91,6,20,51,0.0
91,6,20,52,0.0
91,6,20,53,0.0
91,6,20,54,0.0
91,6,20,55,0.0
91,6,20,56,0.0
91,6,20,57,0.0
91,6,20,58,0.0
91,6,20,59,0.0
91,6,20,60,0.0
91,6,20,61,0.0
91,6,20,62,0.0
91,6,20,63,0.0
91,6,20,64,0.0
91,6,20,65,0.0
91,6,20,66,0.0
91,6,20,67,0.0
91,6,20,68,0.0
91,6,20,69,0.0
91,6,20,70,0.0
91,6,20,71,0.0
91,6,20,72,0.0
91,6,20,73,0.0
91,6,20,74,0.0
91,6,20,75,0.0
91,6,20,76,0.0
91,6,20,77,0.0
91,6,20,78,0.0
91,6,20,79,0.0
91,6,20,80,0.0
91,6,20,81,0.0
91,6,20,82,0.0
91,6,20,83,0.0
91,6,20,84,0.0
91,6,20,85,0.0
91,6,20,86,0.0
91,6,20,87,0.0
91,6,20,88,0.0
91,6,20,89,0.0
91,6,20,90,0.004717201231798854
91,6,20,91,0.0
91,6,21,1,0.9952828024244272
91,6,21,2,0.0
91,6,21,3,0.0
91,6,21,4,0.0
91,6,21,5,0.0
91,6,21,6,0.0
91,6,21,7,0.0
91,6,21,8,0.0
91,6,21,9,0.0
91,6,21,10,0.0
91,6,21,11,0.0
91,6,21,12,0.0
91,6,21,13,0.0
91,6,21,14,0.0
91,6,21,15,0.0
91,6,21,16,0.0
91,6,21,17,0.0
91,6,21,18,0.0
91,6,21,19,0.0
91,6,21,20,0.0
91,6,21,21,0.0
91,6,21,22,0.0
91,6,21,23,0.0
91,6,21,24,0.0
91,6,21,25,0.0
91,6,21,26,0.0
91,6,21,27,0.0
91,6,21,28,0.0
91,6,21,29,0.0
91,6,21,30,0.0
91,6,21,31,0.0
91,6,21,32,0.0
91,6,21,33,0.0
91,6,21,34,0.0
91,6,21,35,0.0
91,6,21,36,0.0
91,6,21,37,0.0
91,6,21,38,0.0
91,6,21,39,0.0
91,6,21,40,0.0
91,6,21,41,0.0
91,6,21,42,0.0
91,6,21,43,0.0
91,6,21,44,0.0
91,6,21,45,0.0
91,6,21,46,0.0
91,6,21,47,0.0
91,6,21,48,0.0
91,6,21,49,0.0
91,6,21,50,0.0
91,6,21,51,0.0
91,6,21,52,0.0
91,6,21,53,0.0
91,6,21,54,0.0
91,6,21,55,0.0
91,6,21,56,0.0
91,6,21,57,0.0
91,6,21,58,0.0
91,6,21,59,0.0
91,6,21,60,0.0
91,6,21,61,0.0
91,6,21,62,0.0
91,6,21,63,0.0
91,6,21,64,0.0
91,6,21,65,0.0
91,6,21,66,0.0
91,6,21,67,0.0
91,6,21,68,0.0
91,6,21,69,0.0
91,6,21,70,0.0
91,6,21,71,0.0
91,6,21,72,0.0
91,6,21,73,0.0
91,6,21,74,0.0
91,6,21,75,0.0
91,6,21,76,0.0
91,6,21,77,0.0
91,6,21,78,0.0
91,6,21,79,0.0
91,6,21,80,0.0
91,6,21,81,0.0
91,6,21,82,0.0
91,6,21,83,0.0
91,6,21,84,0.0
91,6,21,85,0.0
91,6,21,86,0.0
91,6,21,87,0.0
91,6,21,88,0.0
91,6,21,89,0.0
91,6,21,90,0.00471719757557282
91,6,21,91,0.0
91,6,22,1,0.9952827983486527
91,6,22,2,0.0
91,6,22,3,0.0
91,6,22,4,0.0
91,6,22,5,0.0
91,6,22,6,0.0
91,6,22,7,0.0
91,6,22,8,0.0
91,6,22,9,0.0
91,6,22,10,0.0
91,6,22,11,0.0
91,6,22,12,0.0
91,6,22,13,0.0
91,6,22,14,0.0
91,6,22,15,0.0
91,6,22,16,0.0
91,6,22,17,0.0
91,6,22,18,0.0
91,6,22,19,0.0
91,6,22,20,0.0
91,6,22,21,0.0
91,6,22,22,0.0
91,6,22,23,0.0
91,6,22,24,0.0
91,6,22,25,0.0
91,6,22,26,0.0
91,6,22,27,0.0
91,6,22,28,0.0
91,6,22,29,0.0
91,6,22,30,0.0
91,6,22,31,0.0
91,6,22,32,0.0
91,6,22,33,0.0
91,6,22,34,0.0
91,6,22,35,0.0
91,6,22,36,0.0
91,6,22,37,0.0
91,6,22,38,0.0
91,6,22,39,0.0
91,6,22,40,0.0
91,6,22,41,0.0
91,6,22,42,0.0
91,6,22,43,0.0
91,6,22,44,0.0
91,6,22,45,0.0
91,6,22,46,0.0
91,6,22,47,0.0
91,6,22,48,0.0
91,6,22,49,0.0
91,6,22,50,0.0
91,6,22,51,0.0
91,6,22,52,0.0
91,6,22,53,0.0
91,6,22,54,0.0
91,6,22,55,0.0
91,6,22,56,0.0
91,6,22,57,0.0
91,6,22,58,0.0
91,6,22,59,0.0
91,6,22,60,0.0
91,6,22,61,0.0
91,6,22,62,0.0
91,6,22,63,0.0
91,6,22,64,0.0
91,6,22,65,0.0
91,6,22,66,0.0
91,6,22,67,0.0
91,6,22,68,0.0
91,6,22,69,0.0
91,6,22,70,0.0
91,6,22,71,0.0
91,6,22,72,0.0
91,6,22,73,0.0
91,6,22,74,0.0
91,6,22,75,0.0
91,6,22,76,0.0
91,6,22,77,0.0
91,6,22,78,0.0
91,6,22,79,0.0
91,6,22,80,0.0
91,6,22,81,0.0
91,6,22,82,0.0
91,6,22,83,0.0
91,6,22,84,0.0
91,6,22,85,0.0
91,6,22,86,0.0
91,6,22,87,0.0
91,6,22,88,0.0
91,6,22,89,0.0
91,6,22,90,0.004717201651347311
91,6,22,91,0.0
91,6,23,1,0.995282798751875
91,6,23,2,0.0
91,6,23,3,0.0
91,6,23,4,0.0
91,6,23,5,0.0
91,6,23,6,0.0
91,6,23,7,0.0
91,6,23,8,0.0
91,6,23,9,0.0
91,6,23,10,0.0
91,6,23,11,0.0
91,6,23,12,0.0
91,6,23,13,0.0
91,6,23,14,0.0
91,6,23,15,0.0
91,6,23,16,0.0
91,6,23,17,0.0
91,6,23,18,0.0
91,6,23,19,0.0
91,6,23,20,0.0
91,6,23,21,0.0
91,6,23,22,0.0
91,6,23,23,0.0
91,6,23,24,0.0
91,6,23,25,0.0
91,6,23,26,0.0
91,6,23,27,0.0
91,6,23,28,0.0
91,6,23,29,0.0
91,6,23,30,0.0
91,6,23,31,0.0
91,6,23,32,0.0
91,6,23,33,0.0
91,6,23,34,0.0
91,6,23,35,0.0
91,6,23,36,0.0
91,6,23,37,0.0
91,6,23,38,0.0
91,6,23,39,0.0
91,6,23,40,0.0
91,6,23,41,0.0
91,6,23,42,0.0
91,6,23,43,0.0
91,6,23,44,0.0
91,6,23,45,0.0
91,6,23,46,0.0
91,6,23,47,0.0
91,6,23,48,0.0
91,6,23,49,0.0
91,6,23,50,0.0
91,6,23,51,0.0
91,6,23,52,0.0
91,6,23,53,0.0
91,6,23,54,0.0
91,6,23,55,0.0
91,6,23,56,0.0
91,6,23,57,0.0
91,6,23,58,0.0
91,6,23,59,0.0
91,6,23,60,0.0
91,6,23,61,0.0
91,6,23,62,0.0
91,6,23,63,0.0
91,6,23,64,0.0
91,6,23,65,0.0
91,6,23,66,0.0
91,6,23,67,0.0
91,6,23,68,0.0
91,6,23,69,0.0
91,6,23,70,0.0
91,6,23,71,0.0
91,6,23,72,0.0
91,6,23,73,0.0
91,6,23,74,0.0
91,6,23,75,0.0
91,6,23,76,0.0
91,6,23,77,0.0
91,6,23,78,0.0
91,6,23,79,0.0
91,6,23,80,0.0
91,6,23,81,0.0
91,6,23,82,0.0
91,6,23,83,0.0
91,6,23,84,0.0
91,6,23,85,0.0
91,6,23,86,0.0
91,6,23,87,0.0
91,6,23,88,0.0
91,6,23,89,0.0
91,6,23,90,0.0047172012481250004
91,6,23,91,0.0
91,6,24,1,0.9952828018367755
91,6,24,2,0.0
91,6,24,3,0.0
91,6,24,4,0.0
91,6,24,5,0.0
91,6,24,6,0.0
91,6,24,7,0.0
91,6,24,8,0.0
91,6,24,9,0.0
91,6,24,10,0.0
91,6,24,11,0.0
91,6,24,12,0.0
91,6,24,13,0.0
91,6,24,14,0.0
91,6,24,15,0.0
91,6,24,16,0.0
91,6,24,17,0.0
91,6,24,18,0.0
91,6,24,19,0.0
91,6,24,20,0.0
91,6,24,21,0.0
91,6,24,22,0.0
91,6,24,23,0.0
91,6,24,24,0.0
91,6,24,25,0.0
91,6,24,26,0.0
91,6,24,27,0.0
91,6,24,28,0.0
91,6,24,29,0.0
91,6,24,30,0.0
91,6,24,31,0.0
91,6,24,32,0.0
91,6,24,33,0.0
91,6,24,34,0.0
91,6,24,35,0.0
91,6,24,36,0.0
91,6,24,37,0.0
91,6,24,38,0.0
91,6,24,39,0.0
91,6,24,40,0.0
91,6,24,41,0.0
91,6,24,42,0.0
91,6,24,43,0.0
91,6,24,44,0.0
91,6,24,45,0.0
91,6,24,46,0.0
91,6,24,47,0.0
91,6,24,48,0.0
91,6,24,49,0.0
91,6,24,50,0.0
91,6,24,51,0.0
91,6,24,52,0.0
91,6,24,53,0.0
91,6,24,54,0.0
91,6,24,55,0.0
91,6,24,56,0.0
91,6,24,57,0.0
91,6,24,58,0.0
91,6,24,59,0.0
91,6,24,60,0.0
91,6,24,61,0.0
91,6,24,62,0.0
91,6,24,63,0.0
91,6,24,64,0.0
91,6,24,65,0.0
91,6,24,66,0.0
91,6,24,67,0.0
91,6,24,68,0.0
91,6,24,69,0.0
91,6,24,70,0.0
91,6,24,71,0.0
91,6,24,72,0.0
91,6,24,73,0.0
91,6,24,74,0.0
91,6,24,75,0.0
91,6,24,76,0.0
91,6,24,77,0.0
91,6,24,78,0.0
91,6,24,79,0.0
91,6,24,80,0.0
91,6,24,81,0.0
91,6,24,82,0.0
91,6,24,83,0.0
91,6,24,84,0.0
91,6,24,85,0.0
91,6,24,86,0.0
91,6,24,87,0.0
91,6,24,88,0.0
91,6,24,89,0.0
91,6,24,90,0.0047171981632244476
91,6,24,91,0.0
91,6,25,1,0.9952827990083413
91,6,25,2,0.0
91,6,25,3,0.0
91,6,25,4,0.0
91,6,25,5,0.0
91,6,25,6,0.0
91,6,25,7,0.0
91,6,25,8,0.0
91,6,25,9,0.0
91,6,25,10,0.0
91,6,25,11,0.0
91,6,25,12,0.0
91,6,25,13,0.0
91,6,25,14,0.0
91,6,25,15,0.0
91,6,25,16,0.0
91,6,25,17,0.0
91,6,25,18,0.0
91,6,25,19,0.0
91,6,25,20,0.0
91,6,25,21,0.0
91,6,25,22,0.0
91,6,25,23,0.0
91,6,25,24,0.0
91,6,25,25,0.0
91,6,25,26,0.0
91,6,25,27,0.0
91,6,25,28,0.0
91,6,25,29,0.0
91,6,25,30,0.0
91,6,25,31,0.0
91,6,25,32,0.0
91,6,25,33,0.0
91,6,25,34,0.0
91,6,25,35,0.0
91,6,25,36,0.0
91,6,25,37,0.0
91,6,25,38,0.0
91,6,25,39,0.0
91,6,25,40,0.0
91,6,25,41,0.0
91,6,25,42,0.0
91,6,25,43,0.0
91,6,25,44,0.0
91,6,25,45,0.0
91,6,25,46,0.0
91,6,25,47,0.0
91,6,25,48,0.0
91,6,25,49,0.0
91,6,25,50,0.0
91,6,25,51,0.0
91,6,25,52,0.0
91,6,25,53,0.0
91,6,25,54,0.0
91,6,25,55,0.0
91,6,25,56,0.0
91,6,25,57,0.0
91,6,25,58,0.0
91,6,25,59,0.0
91,6,25,60,0.0
91,6,25,61,0.0
91,6,25,62,0.0
91,6,25,63,0.0
91,6,25,64,0.0
91,6,25,65,0.0
91,6,25,66,0.0
91,6,25,67,0.0
91,6,25,68,0.0
91,6,25,69,0.0
91,6,25,70,0.0
91,6,25,71,0.0
91,6,25,72,0.0
91,6,25,73,0.0
91,6,25,74,0.0
91,6,25,75,0.0
91,6,25,76,0.0
91,6,25,77,0.0
91,6,25,78,0.0
91,6,25,79,0.0
91,6,25,80,0.0
91,6,25,81,0.0
91,6,25,82,0.0
91,6,25,83,0.0
91,6,25,84,0.0
91,6,25,85,0.0
91,6,25,86,0.0
91,6,25,87,0.0
91,6,25,88,0.0
91,6,25,89,0.0
91,6,25,90,0.004717200991658776
91,6,25,91,0.0
91,6,26,1,0.995282803960998
91,6,26,2,0.0
91,6,26,3,0.0
91,6,26,4,0.0
91,6,26,5,0.0
91,6,26,6,0.0
91,6,26,7,0.0
91,6,26,8,0.0
91,6,26,9,0.0
91,6,26,10,0.0
91,6,26,11,0.0
91,6,26,12,0.0
91,6,26,13,0.0
91,6,26,14,0.0
91,6,26,15,0.0
91,6,26,16,0.0
91,6,26,17,0.0
91,6,26,18,0.0
91,6,26,19,0.0
91,6,26,20,0.0
91,6,26,21,0.0
91,6,26,22,0.0
91,6,26,23,0.0
91,6,26,24,0.0
91,6,26,25,0.0
91,6,26,26,0.0
91,6,26,27,0.0
91,6,26,28,0.0
91,6,26,29,0.0
91,6,26,30,0.0
91,6,26,31,0.0
91,6,26,32,0.0
91,6,26,33,0.0
91,6,26,34,0.0
91,6,26,35,0.0
91,6,26,36,0.0
91,6,26,37,0.0
91,6,26,38,0.0
91,6,26,39,0.0
91,6,26,40,0.0
91,6,26,41,0.0
91,6,26,42,0.0
91,6,26,43,0.0
91,6,26,44,0.0
91,6,26,45,0.0
91,6,26,46,0.0
91,6,26,47,0.0
91,6,26,48,0.0
91,6,26,49,0.0
91,6,26,50,0.0
91,6,26,51,0.0
91,6,26,52,0.0
91,6,26,53,0.0
91,6,26,54,0.0
91,6,26,55,0.0
91,6,26,56,0.0
91,6,26,57,0.0
91,6,26,58,0.0
91,6,26,59,0.0
91,6,26,60,0.0
91,6,26,61,0.0
91,6,26,62,0.0
91,6,26,63,0.0
91,6,26,64,0.0
91,6,26,65,0.0
91,6,26,66,0.0
91,6,26,67,0.0
91,6,26,68,0.0
91,6,26,69,0.0
91,6,26,70,0.0
91,6,26,71,0.0
91,6,26,72,0.0
91,6,26,73,0.0
91,6,26,74,0.0
91,6,26,75,0.0
91,6,26,76,0.0
91,6,26,77,0.0
91,6,26,78,0.0
91,6,26,79,0.0
91,6,26,80,0.0
91,6,26,81,0.0
91,6,26,82,0.0
91,6,26,83,0.0
91,6,26,84,0.0
91,6,26,85,0.0
91,6,26,86,0.0
91,6,26,87,0.0
91,6,26,88,0.0
91,6,26,89,0.0
91,6,26,90,0.004717196039002024
91,6,26,91,0.0
91,6,27,1,0.9952827997935788
91,6,27,2,0.0
91,6,27,3,0.0
91,6,27,4,0.0
91,6,27,5,0.0
91,6,27,6,0.0
91,6,27,7,0.0
91,6,27,8,0.0
91,6,27,9,0.0
91,6,27,10,0.0
91,6,27,11,0.0
91,6,27,12,0.0
91,6,27,13,0.0
91,6,27,14,0.0
91,6,27,15,0.0
91,6,27,16,0.0
91,6,27,17,0.0
91,6,27,18,0.0
91,6,27,19,0.0
91,6,27,20,0.0
91,6,27,21,0.0
91,6,27,22,0.0
91,6,27,23,0.0
91,6,27,24,0.0
91,6,27,25,0.0
91,6,27,26,0.0
91,6,27,27,0.0
91,6,27,28,0.0
91,6,27,29,0.0
91,6,27,30,0.0
91,6,27,31,0.0
91,6,27,32,0.0
91,6,27,33,0.0
91,6,27,34,0.0
91,6,27,35,0.0
91,6,27,36,0.0
91,6,27,37,0.0
91,6,27,38,0.0
91,6,27,39,0.0
91,6,27,40,0.0
91,6,27,41,0.0
91,6,27,42,0.0
91,6,27,43,0.0
91,6,27,44,0.0
91,6,27,45,0.0
91,6,27,46,0.0
91,6,27,47,0.0
91,6,27,48,0.0
91,6,27,49,0.0
91,6,27,50,0.0
91,6,27,51,0.0
91,6,27,52,0.0
91,6,27,53,0.0
91,6,27,54,0.0
91,6,27,55,0.0
91,6,27,56,0.0
91,6,27,57,0.0
91,6,27,58,0.0
91,6,27,59,0.0
91,6,27,60,0.0
91,6,27,61,0.0
91,6,27,62,0.0
91,6,27,63,0.0
91,6,27,64,0.0
91,6,27,65,0.0
91,6,27,66,0.0
91,6,27,67,0.0
91,6,27,68,0.0
91,6,27,69,0.0
91,6,27,70,0.0
91,6,27,71,0.0
91,6,27,72,0.0
91,6,27,73,0.0
91,6,27,74,0.0
91,6,27,75,0.0
91,6,27,76,0.0
91,6,27,77,0.0
91,6,27,78,0.0
91,6,27,79,0.0
91,6,27,80,0.0
91,6,27,81,0.0
91,6,27,82,0.0
91,6,27,83,0.0
91,6,27,84,0.0
91,6,27,85,0.0
91,6,27,86,0.0
91,6,27,87,0.0
91,6,27,88,0.0
91,6,27,89,0.0
91,6,27,90,0.004717200206421122
91,6,27,91,0.0
91,6,28,1,0.9952828020791872
91,6,28,2,0.0
91,6,28,3,0.0
91,6,28,4,0.0
91,6,28,5,0.0
91,6,28,6,0.0
91,6,28,7,0.0
91,6,28,8,0.0
91,6,28,9,0.0
91,6,28,10,0.0
91,6,28,11,0.0
91,6,28,12,0.0
91,6,28,13,0.0
91,6,28,14,0.0
91,6,28,15,0.0
91,6,28,16,0.0
91,6,28,17,0.0
91,6,28,18,0.0
91,6,28,19,0.0
91,6,28,20,0.0
91,6,28,21,0.0
91,6,28,22,0.0
91,6,28,23,0.0
91,6,28,24,0.0
91,6,28,25,0.0
91,6,28,26,0.0
91,6,28,27,0.0
91,6,28,28,0.0
91,6,28,29,0.0
91,6,28,30,0.0
91,6,28,31,0.0
91,6,28,32,0.0
91,6,28,33,0.0
91,6,28,34,0.0
91,6,28,35,0.0
91,6,28,36,0.0
91,6,28,37,0.0
91,6,28,38,0.0
91,6,28,39,0.0
91,6,28,40,0.0
91,6,28,41,0.0
91,6,28,42,0.0
91,6,28,43,0.0
91,6,28,44,0.0
91,6,28,45,0.0
91,6,28,46,0.0
91,6,28,47,0.0
91,6,28,48,0.0
91,6,28,49,0.0
91,6,28,50,0.0
91,6,28,51,0.0
91,6,28,52,0.0
91,6,28,53,0.0
91,6,28,54,0.0
91,6,28,55,0.0
91,6,28,56,0.0
91,6,28,57,0.0
91,6,28,58,0.0
91,6,28,59,0.0
91,6,28,60,0.0
91,6,28,61,0.0
91,6,28,62,0.0
91,6,28,63,0.0
91,6,28,64,0.0
91,6,28,65,0.0
91,6,28,66,0.0
91,6,28,67,0.0
91,6,28,68,0.0
91,6,28,69,0.0
91,6,28,70,0.0
91,6,28,71,0.0
91,6,28,72,0.0
91,6,28,73,0.0
91,6,28,74,0.0
91,6,28,75,0.0
91,6,28,76,0.0
91,6,28,77,0.0
91,6,28,78,0.0
91,6,28,79,0.0
91,6,28,80,0.0
91,6,28,81,0.0
91,6,28,82,0.0
91,6,28,83,0.0
91,6,28,84,0.0
91,6,28,85,0.0
91,6,28,86,0.0
91,6,28,87,0.0
91,6,28,88,0.0
91,6,28,89,0.0
91,6,28,90,0.0047171979208129
91,6,28,91,0.0
91,6,29,1,0.9952828017141638
91,6,29,2,0.0
91,6,29,3,0.0
91,6,29,4,0.0
91,6,29,5,0.0
91,6,29,6,0.0
91,6,29,7,0.0
91,6,29,8,0.0
91,6,29,9,0.0
91,6,29,10,0.0
91,6,29,11,0.0
91,6,29,12,0.0
91,6,29,13,0.0
91,6,29,14,0.0
91,6,29,15,0.0
91,6,29,16,0.0
91,6,29,17,0.0
91,6,29,18,0.0
91,6,29,19,0.0
91,6,29,20,0.0
91,6,29,21,0.0
91,6,29,22,0.0
91,6,29,23,0.0
91,6,29,24,0.0
91,6,29,25,0.0
91,6,29,26,0.0
91,6,29,27,0.0
91,6,29,28,0.0
91,6,29,29,0.0
91,6,29,30,0.0
91,6,29,31,0.0
91,6,29,32,0.0
91,6,29,33,0.0
91,6,29,34,0.0
91,6,29,35,0.0
91,6,29,36,0.0
91,6,29,37,0.0
91,6,29,38,0.0
91,6,29,39,0.0
91,6,29,40,0.0
91,6,29,41,0.0
91,6,29,42,0.0
91,6,29,43,0.0
91,6,29,44,0.0
91,6,29,45,0.0
91,6,29,46,0.0
91,6,29,47,0.0
91,6,29,48,0.0
91,6,29,49,0.0
91,6,29,50,0.0
91,6,29,51,0.0
91,6,29,52,0.0
91,6,29,53,0.0
91,6,29,54,0.0
91,6,29,55,0.0
91,6,29,56,0.0
91,6,29,57,0.0
91,6,29,58,0.0
91,6,29,59,0.0
91,6,29,60,0.0
91,6,29,61,0.0
91,6,29,62,0.0
91,6,29,63,0.0
91,6,29,64,0.0
91,6,29,65,0.0
91,6,29,66,0.0
91,6,29,67,0.0
91,6,29,68,0.0
91,6,29,69,0.0
91,6,29,70,0.0
91,6,29,71,0.0
91,6,29,72,0.0
91,6,29,73,0.0
91,6,29,74,0.0
91,6,29,75,0.0
91,6,29,76,0.0
91,6,29,77,0.0
91,6,29,78,0.0
91,6,29,79,0.0
91,6,29,80,0.0
91,6,29,81,0.0
91,6,29,82,0.0
91,6,29,83,0.0
91,6,29,84,0.0
91,6,29,85,0.0
91,6,29,86,0.0
91,6,29,87,0.0
91,6,29,88,0.0
91,6,29,89,0.0
91,6,29,90,0.0047171982858360524
91,6,29,91,0.0
91,6,30,1,0.9952828029026747
91,6,30,2,0.0
91,6,30,3,0.0
91,6,30,4,0.0
91,6,30,5,0.0
91,6,30,6,0.0
91,6,30,7,0.0
91,6,30,8,0.0
91,6,30,9,0.0
91,6,30,10,0.0
91,6,30,11,0.0
91,6,30,12,0.0
91,6,30,13,0.0
91,6,30,14,0.0
91,6,30,15,0.0
91,6,30,16,0.0
91,6,30,17,0.0
91,6,30,18,0.0
91,6,30,19,0.0
91,6,30,20,0.0
91,6,30,21,0.0
91,6,30,22,0.0
91,6,30,23,0.0
91,6,30,24,0.0
91,6,30,25,0.0
91,6,30,26,0.0
91,6,30,27,0.0
91,6,30,28,0.0
91,6,30,29,0.0
91,6,30,30,0.0
91,6,30,31,0.0
91,6,30,32,0.0
91,6,30,33,0.0
91,6,30,34,0.0
91,6,30,35,0.0
91,6,30,36,0.0
91,6,30,37,0.0
91,6,30,38,0.0
91,6,30,39,0.0
91,6,30,40,0.0
91,6,30,41,0.0
91,6,30,42,0.0
91,6,30,43,0.0
91,6,30,44,0.0
91,6,30,45,0.0
91,6,30,46,0.0
91,6,30,47,0.0
91,6,30,48,0.0
91,6,30,49,0.0
91,6,30,50,0.0
91,6,30,51,0.0
91,6,30,52,0.0
91,6,30,53,0.0
91,6,30,54,0.0
91,6,30,55,0.0
91,6,30,56,0.0
91,6,30,57,0.0
91,6,30,58,0.0
91,6,30,59,0.0
91,6,30,60,0.0
91,6,30,61,0.0
91,6,30,62,0.0
91,6,30,63,0.0
91,6,30,64,0.0
91,6,30,65,0.0
91,6,30,66,0.0
91,6,30,67,0.0
91,6,30,68,0.0
91,6,30,69,0.0
91,6,30,70,0.0
91,6,30,71,0.0
91,6,30,72,0.0
91,6,30,73,0.0
91,6,30,74,0.0
91,6,30,75,0.0
91,6,30,76,0.0
91,6,30,77,0.0
91,6,30,78,0.0
91,6,30,79,0.0
91,6,30,80,0.0
91,6,30,81,0.0
91,6,30,82,0.0
91,6,30,83,0.0
91,6,30,84,0.0
91,6,30,85,0.0
91,6,30,86,0.0
91,6,30,87,0.0
91,6,30,88,0.0
91,6,30,89,0.0
91,6,30,90,0.00471719709732528
91,6,30,91,0.0
91,6,31,1,0.9952827987640801
91,6,31,2,0.0
91,6,31,3,0.0
91,6,31,4,0.0
91,6,31,5,0.0
91,6,31,6,0.0
91,6,31,7,0.0
91,6,31,8,0.0
91,6,31,9,0.0
91,6,31,10,0.0
91,6,31,11,0.0
91,6,31,12,0.0
91,6,31,13,0.0
91,6,31,14,0.0
91,6,31,15,0.0
91,6,31,16,0.0
91,6,31,17,0.0
91,6,31,18,0.0
91,6,31,19,0.0
91,6,31,20,0.0
91,6,31,21,0.0
91,6,31,22,0.0
91,6,31,23,0.0
91,6,31,24,0.0
91,6,31,25,0.0
91,6,31,26,0.0
91,6,31,27,0.0
91,6,31,28,0.0
91,6,31,29,0.0
91,6,31,30,0.0
91,6,31,31,0.0
91,6,31,32,0.0
91,6,31,33,0.0
91,6,31,34,0.0
91,6,31,35,0.0
91,6,31,36,0.0
91,6,31,37,0.0
91,6,31,38,0.0
91,6,31,39,0.0
91,6,31,40,0.0
91,6,31,41,0.0
91,6,31,42,0.0
91,6,31,43,0.0
91,6,31,44,0.0
91,6,31,45,0.0
91,6,31,46,0.0
91,6,31,47,0.0
91,6,31,48,0.0
91,6,31,49,0.0
91,6,31,50,0.0
91,6,31,51,0.0
91,6,31,52,0.0
91,6,31,53,0.0
91,6,31,54,0.0
91,6,31,55,0.0
91,6,31,56,0.0
91,6,31,57,0.0
91,6,31,58,0.0
91,6,31,59,0.0
91,6,31,60,0.0
91,6,31,61,0.0
91,6,31,62,0.0
91,6,31,63,0.0
91,6,31,64,0.0
91,6,31,65,0.0
91,6,31,66,0.0
91,6,31,67,0.0
91,6,31,68,0.0
91,6,31,69,0.0
91,6,31,70,0.0
91,6,31,71,0.0
91,6,31,72,0.0
91,6,31,73,0.0
91,6,31,74,0.0
91,6,31,75,0.0
91,6,31,76,0.0
91,6,31,77,0.0
91,6,31,78,0.0
91,6,31,79,0.0
91,6,31,80,0.0
91,6,31,81,0.0
91,6,31,82,0.0
91,6,31,83,0.0
91,6,31,84,0.0
91,6,31,85,0.0
91,6,31,86,0.0
91,6,31,87,0.0
91,6,31,88,0.0
91,6,31,89,0.0
91,6,31,90,0.004717201235920009
91,6,31,91,0.0
91,6,32,1,0.9952828024719932
91,6,32,2,0.0
91,6,32,3,0.0
91,6,32,4,0.0
91,6,32,5,0.0
91,6,32,6,0.0
91,6,32,7,0.0
91,6,32,8,0.0
91,6,32,9,0.0
91,6,32,10,0.0
91,6,32,11,0.0
91,6,32,12,0.0
91,6,32,13,0.0
91,6,32,14,0.0
91,6,32,15,0.0
91,6,32,16,0.0
91,6,32,17,0.0
91,6,32,18,0.0
91,6,32,19,0.0
91,6,32,20,0.0
91,6,32,21,0.0
91,6,32,22,0.0
91,6,32,23,0.0
91,6,32,24,0.0
91,6,32,25,0.0
91,6,32,26,0.0
91,6,32,27,0.0
91,6,32,28,0.0
91,6,32,29,0.0
91,6,32,30,0.0
91,6,32,31,0.0
91,6,32,32,0.0
91,6,32,33,0.0
91,6,32,34,0.0
91,6,32,35,0.0
91,6,32,36,0.0
91,6,32,37,0.0
91,6,32,38,0.0
91,6,32,39,0.0
91,6,32,40,0.0
91,6,32,41,0.0
91,6,32,42,0.0
91,6,32,43,0.0
91,6,32,44,0.0
91,6,32,45,0.0
91,6,32,46,0.0
91,6,32,47,0.0
91,6,32,48,0.0
91,6,32,49,0.0
91,6,32,50,0.0
91,6,32,51,0.0
91,6,32,52,0.0
91,6,32,53,0.0
91,6,32,54,0.0
91,6,32,55,0.0
91,6,32,56,0.0
91,6,32,57,0.0
91,6,32,58,0.0
91,6,32,59,0.0
91,6,32,60,0.0
91,6,32,61,0.0
91,6,32,62,0.0
91,6,32,63,0.0
91,6,32,64,0.0
91,6,32,65,0.0
91,6,32,66,0.0
91,6,32,67,0.0
91,6,32,68,0.0
91,6,32,69,0.0
91,6,32,70,0.0
91,6,32,71,0.0
91,6,32,72,0.0
91,6,32,73,0.0
91,6,32,74,0.0
91,6,32,75,0.0
91,6,32,76,0.0
91,6,32,77,0.0
91,6,32,78,0.0
91,6,32,79,0.0
91,6,32,80,0.0
91,6,32,81,0.0
91,6,32,82,0.0
91,6,32,83,0.0
91,6,32,84,0.0
91,6,32,85,0.0
91,6,32,86,0.0
91,6,32,87,0.0
91,6,32,88,0.0
91,6,32,89,0.0
91,6,32,90,0.004717197528006869
91,6,32,91,0.0
91,6,33,1,0.9952828012827459
91,6,33,2,0.0
91,6,33,3,0.0
91,6,33,4,0.0
91,6,33,5,0.0
91,6,33,6,0.0
91,6,33,7,0.0
91,6,33,8,0.0
91,6,33,9,0.0
91,6,33,10,0.0
91,6,33,11,0.0
91,6,33,12,0.0
91,6,33,13,0.0
91,6,33,14,0.0
91,6,33,15,0.0
91,6,33,16,0.0
91,6,33,17,0.0
91,6,33,18,0.0
91,6,33,19,0.0
91,6,33,20,0.0
91,6,33,21,0.0
91,6,33,22,0.0
91,6,33,23,0.0
91,6,33,24,0.0
91,6,33,25,0.0
91,6,33,26,0.0
91,6,33,27,0.0
91,6,33,28,0.0
91,6,33,29,0.0
91,6,33,30,0.0
91,6,33,31,0.0
91,6,33,32,0.0
91,6,33,33,0.0
91,6,33,34,0.0
91,6,33,35,0.0
91,6,33,36,0.0
91,6,33,37,0.0
91,6,33,38,0.0
91,6,33,39,0.0
91,6,33,40,0.0
91,6,33,41,0.0
91,6,33,42,0.0
91,6,33,43,0.0
91,6,33,44,0.0
91,6,33,45,0.0
91,6,33,46,0.0
91,6,33,47,0.0
91,6,33,48,0.0
91,6,33,49,0.0
91,6,33,50,0.0
91,6,33,51,0.0
91,6,33,52,0.0
91,6,33,53,0.0
91,6,33,54,0.0
91,6,33,55,0.0
91,6,33,56,0.0
91,6,33,57,0.0
91,6,33,58,0.0
91,6,33,59,0.0
91,6,33,60,0.0
91,6,33,61,0.0
91,6,33,62,0.0
91,6,33,63,0.0
91,6,33,64,0.0
91,6,33,65,0.0
91,6,33,66,0.0
91,6,33,67,0.0
91,6,33,68,0.0
91,6,33,69,0.0
91,6,33,70,0.0
91,6,33,71,0.0
91,6,33,72,0.0
91,6,33,73,0.0
91,6,33,74,0.0
91,6,33,75,0.0
91,6,33,76,0.0
91,6,33,77,0.0
91,6,33,78,0.0
91,6,33,79,0.0
91,6,33,80,0.0
91,6,33,81,0.0
91,6,33,82,0.0
91,6,33,83,0.0
91,6,33,84,0.0
91,6,33,85,0.0
91,6,33,86,0.0
91,6,33,87,0.0
91,6,33,88,0.0
91,6,33,89,0.0
91,6,33,90,0.004717198717254081
91,6,33,91,0.0
91,6,34,1,0.9952828033842258
91,6,34,2,0.0
91,6,34,3,0.0
91,6,34,4,0.0
91,6,34,5,0.0
91,6,34,6,0.0
91,6,34,7,0.0
91,6,34,8,0.0
91,6,34,9,0.0
91,6,34,10,0.0
91,6,34,11,0.0
91,6,34,12,0.0
91,6,34,13,0.0
91,6,34,14,0.0
91,6,34,15,0.0
91,6,34,16,0.0
91,6,34,17,0.0
91,6,34,18,0.0
91,6,34,19,0.0
91,6,34,20,0.0
91,6,34,21,0.0
91,6,34,22,0.0
91,6,34,23,0.0
91,6,34,24,0.0
91,6,34,25,0.0
91,6,34,26,0.0
91,6,34,27,0.0
91,6,34,28,0.0
91,6,34,29,0.0
91,6,34,30,0.0
91,6,34,31,0.0
91,6,34,32,0.0
91,6,34,33,0.0
91,6,34,34,0.0
91,6,34,35,0.0
91,6,34,36,0.0
91,6,34,37,0.0
91,6,34,38,0.0
91,6,34,39,0.0
91,6,34,40,0.0
91,6,34,41,0.0
91,6,34,42,0.0
91,6,34,43,0.0
91,6,34,44,0.0
91,6,34,45,0.0
91,6,34,46,0.0
91,6,34,47,0.0
91,6,34,48,0.0
91,6,34,49,0.0
91,6,34,50,0.0
91,6,34,51,0.0
91,6,34,52,0.0
91,6,34,53,0.0
91,6,34,54,0.0
91,6,34,55,0.0
91,6,34,56,0.0
91,6,34,57,0.0
91,6,34,58,0.0
91,6,34,59,0.0
91,6,34,60,0.0
91,6,34,61,0.0
91,6,34,62,0.0
91,6,34,63,0.0
91,6,34,64,0.0
91,6,34,65,0.0
91,6,34,66,0.0
91,6,34,67,0.0
91,6,34,68,0.0
91,6,34,69,0.0
91,6,34,70,0.0
91,6,34,71,0.0
91,6,34,72,0.0
91,6,34,73,0.0
91,6,34,74,0.0
91,6,34,75,0.0
91,6,34,76,0.0
91,6,34,77,0.0
91,6,34,78,0.0
91,6,34,79,0.0
91,6,34,80,0.0
91,6,34,81,0.0
91,6,34,82,0.0
91,6,34,83,0.0
91,6,34,84,0.0
91,6,34,85,0.0
91,6,34,86,0.0
91,6,34,87,0.0
91,6,34,88,0.0
91,6,34,89,0.0
91,6,34,90,0.004717196615774208
91,6,34,91,0.0
91,6,35,1,0.9952827987351655
91,6,35,2,0.0
91,6,35,3,0.0
91,6,35,4,0.0
91,6,35,5,0.0
91,6,35,6,0.0
91,6,35,7,0.0
91,6,35,8,0.0
91,6,35,9,0.0
91,6,35,10,0.0
91,6,35,11,0.0
91,6,35,12,0.0
91,6,35,13,0.0
91,6,35,14,0.0
91,6,35,15,0.0
91,6,35,16,0.0
91,6,35,17,0.0
91,6,35,18,0.0
91,6,35,19,0.0
91,6,35,20,0.0
91,6,35,21,0.0
91,6,35,22,0.0
91,6,35,23,0.0
91,6,35,24,0.0
91,6,35,25,0.0
91,6,35,26,0.0
91,6,35,27,0.0
91,6,35,28,0.0
91,6,35,29,0.0
91,6,35,30,0.0
91,6,35,31,0.0
91,6,35,32,0.0
91,6,35,33,0.0
91,6,35,34,0.0
91,6,35,35,0.0
91,6,35,36,0.0
91,6,35,37,0.0
91,6,35,38,0.0
91,6,35,39,0.0
91,6,35,40,0.0
91,6,35,41,0.0
91,6,35,42,0.0
91,6,35,43,0.0
91,6,35,44,0.0
91,6,35,45,0.0
91,6,35,46,0.0
91,6,35,47,0.0
91,6,35,48,0.0
91,6,35,49,0.0
91,6,35,50,0.0
91,6,35,51,0.0
91,6,35,52,0.0
91,6,35,53,0.0
91,6,35,54,0.0
91,6,35,55,0.0
91,6,35,56,0.0
91,6,35,57,0.0
91,6,35,58,0.0
91,6,35,59,0.0
91,6,35,60,0.0
91,6,35,61,0.0
91,6,35,62,0.0
91,6,35,63,0.0
91,6,35,64,0.0
91,6,35,65,0.0
91,6,35,66,0.0
91,6,35,67,0.0
91,6,35,68,0.0
91,6,35,69,0.0
91,6,35,70,0.0
91,6,35,71,0.0
91,6,35,72,0.0
91,6,35,73,0.0
91,6,35,74,0.0
91,6,35,75,0.0
91,6,35,76,0.0
91,6,35,77,0.0
91,6,35,78,0.0
91,6,35,79,0.0
91,6,35,80,0.0
91,6,35,81,0.0
91,6,35,82,0.0
91,6,35,83,0.0
91,6,35,84,0.0
91,6,35,85,0.0
91,6,35,86,0.0
91,6,35,87,0.0
91,6,35,88,0.0
91,6,35,89,0.0
91,6,35,90,0.004717201264834655
91,6,35,91,0.0
91,6,36,1,0.9952828012936465
91,6,36,2,0.0
91,6,36,3,0.0
91,6,36,4,0.0
91,6,36,5,0.0
91,6,36,6,0.0
91,6,36,7,0.0
91,6,36,8,0.0
91,6,36,9,0.0
91,6,36,10,0.0
91,6,36,11,0.0
91,6,36,12,0.0
91,6,36,13,0.0
91,6,36,14,0.0
91,6,36,15,0.0
91,6,36,16,0.0
91,6,36,17,0.0
91,6,36,18,0.0
91,6,36,19,0.0
91,6,36,20,0.0
91,6,36,21,0.0
91,6,36,22,0.0
91,6,36,23,0.0
91,6,36,24,0.0
91,6,36,25,0.0
91,6,36,26,0.0
91,6,36,27,0.0
91,6,36,28,0.0
91,6,36,29,0.0
91,6,36,30,0.0
91,6,36,31,0.0
91,6,36,32,0.0
91,6,36,33,0.0
91,6,36,34,0.0
91,6,36,35,0.0
91,6,36,36,0.0
91,6,36,37,0.0
91,6,36,38,0.0
91,6,36,39,0.0
91,6,36,40,0.0
91,6,36,41,0.0
91,6,36,42,0.0
91,6,36,43,0.0
91,6,36,44,0.0
91,6,36,45,0.0
91,6,36,46,0.0
91,6,36,47,0.0
91,6,36,48,0.0
91,6,36,49,0.0
91,6,36,50,0.0
91,6,36,51,0.0
91,6,36,52,0.0
91,6,36,53,0.0
91,6,36,54,0.0
91,6,36,55,0.0
91,6,36,56,0.0
91,6,36,57,0.0
91,6,36,58,0.0
91,6,36,59,0.0
91,6,36,60,0.0
91,6,36,61,0.0
91,6,36,62,0.0
91,6,36,63,0.0
91,6,36,64,0.0
91,6,36,65,0.0
91,6,36,66,0.0
91,6,36,67,0.0
91,6,36,68,0.0
91,6,36,69,0.0
91,6,36,70,0.0
91,6,36,71,0.0
91,6,36,72,0.0
91,6,36,73,0.0
91,6,36,74,0.0
91,6,36,75,0.0
91,6,36,76,0.0
91,6,36,77,0.0
91,6,36,78,0.0
91,6,36,79,0.0
91,6,36,80,0.0
91,6,36,81,0.0
91,6,36,82,0.0
91,6,36,83,0.0
91,6,36,84,0.0
91,6,36,85,0.0
91,6,36,86,0.0
91,6,36,87,0.0
91,6,36,88,0.0
91,6,36,89,0.0
91,6,36,90,0.004717198706353531
91,6,36,91,0.0
91,6,37,1,0.9952827989618258
91,6,37,2,0.0
91,6,37,3,0.0
91,6,37,4,0.0
91,6,37,5,0.0
91,6,37,6,0.0
91,6,37,7,0.0
91,6,37,8,0.0
91,6,37,9,0.0
91,6,37,10,0.0
91,6,37,11,0.0
91,6,37,12,0.0
91,6,37,13,0.0
91,6,37,14,0.0
91,6,37,15,0.0
91,6,37,16,0.0
91,6,37,17,0.0
91,6,37,18,0.0
91,6,37,19,0.0
91,6,37,20,0.0
91,6,37,21,0.0
91,6,37,22,0.0
91,6,37,23,0.0
91,6,37,24,0.0
91,6,37,25,0.0
91,6,37,26,0.0
91,6,37,27,0.0
91,6,37,28,0.0
91,6,37,29,0.0
91,6,37,30,0.0
91,6,37,31,0.0
91,6,37,32,0.0
91,6,37,33,0.0
91,6,37,34,0.0
91,6,37,35,0.0
91,6,37,36,0.0
91,6,37,37,0.0
91,6,37,38,0.0
91,6,37,39,0.0
91,6,37,40,0.0
91,6,37,41,0.0
91,6,37,42,0.0
91,6,37,43,0.0
91,6,37,44,0.0
91,6,37,45,0.0
91,6,37,46,0.0
91,6,37,47,0.0
91,6,37,48,0.0
91,6,37,49,0.0
91,6,37,50,0.0
91,6,37,51,0.0
91,6,37,52,0.0
91,6,37,53,0.0
91,6,37,54,0.0
91,6,37,55,0.0
91,6,37,56,0.0
91,6,37,57,0.0
91,6,37,58,0.0
91,6,37,59,0.0
91,6,37,60,0.0
91,6,37,61,0.0
91,6,37,62,0.0
91,6,37,63,0.0
91,6,37,64,0.0
91,6,37,65,0.0
91,6,37,66,0.0
91,6,37,67,0.0
91,6,37,68,0.0
91,6,37,69,0.0
91,6,37,70,0.0
91,6,37,71,0.0
91,6,37,72,0.0
91,6,37,73,0.0
91,6,37,74,0.0
91,6,37,75,0.0
91,6,37,76,0.0
91,6,37,77,0.0
91,6,37,78,0.0
91,6,37,79,0.0
91,6,37,80,0.0
91,6,37,81,0.0
91,6,37,82,0.0
91,6,37,83,0.0
91,6,37,84,0.0
91,6,37,85,0.0
91,6,37,86,0.0
91,6,37,87,0.0
91,6,37,88,0.0
91,6,37,89,0.0
91,6,37,90,0.0047172010381742
91,6,37,91,0.0
91,6,38,1,0.9952828017369366
91,6,38,2,0.0
91,6,38,3,0.0
91,6,38,4,0.0
91,6,38,5,0.0
91,6,38,6,0.0
91,6,38,7,0.0
91,6,38,8,0.0
91,6,38,9,0.0
91,6,38,10,0.0
91,6,38,11,0.0
91,6,38,12,0.0
91,6,38,13,0.0
91,6,38,14,0.0
91,6,38,15,0.0
91,6,38,16,0.0
91,6,38,17,0.0
91,6,38,18,0.0
91,6,38,19,0.0
91,6,38,20,0.0
91,6,38,21,0.0
91,6,38,22,0.0
91,6,38,23,0.0
91,6,38,24,0.0
91,6,38,25,0.0
91,6,38,26,0.0
91,6,38,27,0.0
91,6,38,28,0.0
91,6,38,29,0.0
91,6,38,30,0.0
91,6,38,31,0.0
91,6,38,32,0.0
91,6,38,33,0.0
91,6,38,34,0.0
91,6,38,35,0.0
91,6,38,36,0.0
91,6,38,37,0.0
91,6,38,38,0.0
91,6,38,39,0.0
91,6,38,40,0.0
91,6,38,41,0.0
91,6,38,42,0.0
91,6,38,43,0.0
91,6,38,44,0.0
91,6,38,45,0.0
91,6,38,46,0.0
91,6,38,47,0.0
91,6,38,48,0.0
91,6,38,49,0.0
91,6,38,50,0.0
91,6,38,51,0.0
91,6,38,52,0.0
91,6,38,53,0.0
91,6,38,54,0.0
91,6,38,55,0.0
91,6,38,56,0.0
91,6,38,57,0.0
91,6,38,58,0.0
91,6,38,59,0.0
91,6,38,60,0.0
91,6,38,61,0.0
91,6,38,62,0.0
91,6,38,63,0.0
91,6,38,64,0.0
91,6,38,65,0.0
91,6,38,66,0.0
91,6,38,67,0.0
91,6,38,68,0.0
91,6,38,69,0.0
91,6,38,70,0.0
91,6,38,71,0.0
91,6,38,72,0.0
91,6,38,73,0.0
91,6,38,74,0.0
91,6,38,75,0.0
91,6,38,76,0.0
91,6,38,77,0.0
91,6,38,78,0.0
91,6,38,79,0.0
91,6,38,80,0.0
91,6,38,81,0.0
91,6,38,82,0.0
91,6,38,83,0.0
91,6,38,84,0.0
91,6,38,85,0.0
91,6,38,86,0.0
91,6,38,87,0.0
91,6,38,88,0.0
91,6,38,89,0.0
91,6,38,90,0.004717198263063392
91,6,38,91,0.0
91,6,39,1,0.9952828011727652
91,6,39,2,0.0
91,6,39,3,0.0
91,6,39,4,0.0
91,6,39,5,0.0
91,6,39,6,0.0
91,6,39,7,0.0
91,6,39,8,0.0
91,6,39,9,0.0
91,6,39,10,0.0
91,6,39,11,0.0
91,6,39,12,0.0
91,6,39,13,0.0
91,6,39,14,0.0
91,6,39,15,0.0
91,6,39,16,0.0
91,6,39,17,0.0
91,6,39,18,0.0
91,6,39,19,0.0
91,6,39,20,0.0
91,6,39,21,0.0
91,6,39,22,0.0
91,6,39,23,0.0
91,6,39,24,0.0
91,6,39,25,0.0
91,6,39,26,0.0
91,6,39,27,0.0
91,6,39,28,0.0
91,6,39,29,0.0
91,6,39,30,0.0
91,6,39,31,0.0
91,6,39,32,0.0
91,6,39,33,0.0
91,6,39,34,0.0
91,6,39,35,0.0
91,6,39,36,0.0
91,6,39,37,0.0
91,6,39,38,0.0
91,6,39,39,0.0
91,6,39,40,0.0
91,6,39,41,0.0
91,6,39,42,0.0
91,6,39,43,0.0
91,6,39,44,0.0
91,6,39,45,0.0
91,6,39,46,0.0
91,6,39,47,0.0
91,6,39,48,0.0
91,6,39,49,0.0
91,6,39,50,0.0
91,6,39,51,0.0
91,6,39,52,0.0
91,6,39,53,0.0
91,6,39,54,0.0
91,6,39,55,0.0
91,6,39,56,0.0
91,6,39,57,0.0
91,6,39,58,0.0
91,6,39,59,0.0
91,6,39,60,0.0
91,6,39,61,0.0
91,6,39,62,0.0
91,6,39,63,0.0
91,6,39,64,0.0
91,6,39,65,0.0
91,6,39,66,0.0
91,6,39,67,0.0
91,6,39,68,0.0
91,6,39,69,0.0
91,6,39,70,0.0
91,6,39,71,0.0
91,6,39,72,0.0
91,6,39,73,0.0
91,6,39,74,0.0
91,6,39,75,0.0
91,6,39,76,0.0
91,6,39,77,0.0
91,6,39,78,0.0
91,6,39,79,0.0
91,6,39,80,0.0
91,6,39,81,0.0
91,6,39,82,0.0
91,6,39,83,0.0
91,6,39,84,0.0
91,6,39,85,0.0
91,6,39,86,0.0
91,6,39,87,0.0
91,6,39,88,0.0
91,6,39,89,0.0
91,6,39,90,0.004717198827234659
91,6,39,91,0.0
91,6,40,1,0.9952827983435817
91,6,40,2,0.0
91,6,40,3,0.0
91,6,40,4,0.0
91,6,40,5,0.0
91,6,40,6,0.0
91,6,40,7,0.0
91,6,40,8,0.0
91,6,40,9,0.0
91,6,40,10,0.0
91,6,40,11,0.0
91,6,40,12,0.0
91,6,40,13,0.0
91,6,40,14,0.0
91,6,40,15,0.0
91,6,40,16,0.0
91,6,40,17,0.0
91,6,40,18,0.0
91,6,40,19,0.0
91,6,40,20,0.0
91,6,40,21,0.0
91,6,40,22,0.0
91,6,40,23,0.0
91,6,40,24,0.0
91,6,40,25,0.0
91,6,40,26,0.0
91,6,40,27,0.0
91,6,40,28,0.0
91,6,40,29,0.0
91,6,40,30,0.0
91,6,40,31,0.0
91,6,40,32,0.0
91,6,40,33,0.0
91,6,40,34,0.0
91,6,40,35,0.0
91,6,40,36,0.0
91,6,40,37,0.0
91,6,40,38,0.0
91,6,40,39,0.0
91,6,40,40,0.0
91,6,40,41,0.0
91,6,40,42,0.0
91,6,40,43,0.0
91,6,40,44,0.0
91,6,40,45,0.0
91,6,40,46,0.0
91,6,40,47,0.0
91,6,40,48,0.0
91,6,40,49,0.0
91,6,40,50,0.0
91,6,40,51,0.0
91,6,40,52,0.0
91,6,40,53,0.0
91,6,40,54,0.0
91,6,40,55,0.0
91,6,40,56,0.0
91,6,40,57,0.0
91,6,40,58,0.0
91,6,40,59,0.0
91,6,40,60,0.0
91,6,40,61,0.0
91,6,40,62,0.0
91,6,40,63,0.0
91,6,40,64,0.0
91,6,40,65,0.0
91,6,40,66,0.0
91,6,40,67,0.0
91,6,40,68,0.0
91,6,40,69,0.0
91,6,40,70,0.0
91,6,40,71,0.0
91,6,40,72,0.0
91,6,40,73,0.0
91,6,40,74,0.0
91,6,40,75,0.0
91,6,40,76,0.0
91,6,40,77,0.0
91,6,40,78,0.0
91,6,40,79,0.0
91,6,40,80,0.0
91,6,40,81,0.0
91,6,40,82,0.0
91,6,40,83,0.0
91,6,40,84,0.0
91,6,40,85,0.0
91,6,40,86,0.0
91,6,40,87,0.0
91,6,40,88,0.0
91,6,40,89,0.0
91,6,40,90,0.004717201656418402
91,6,40,91,0.0
91,6,41,1,0.9952827984559579
91,6,41,2,0.0
91,6,41,3,0.0
91,6,41,4,0.0
91,6,41,5,0.0
91,6,41,6,0.0
91,6,41,7,0.0
91,6,41,8,0.0
91,6,41,9,0.0
91,6,41,10,0.0
91,6,41,11,0.0
91,6,41,12,0.0
91,6,41,13,0.0
91,6,41,14,0.0
91,6,41,15,0.0
91,6,41,16,0.0
91,6,41,17,0.0
91,6,41,18,0.0
91,6,41,19,0.0
91,6,41,20,0.0
91,6,41,21,0.0
91,6,41,22,0.0
91,6,41,23,0.0
91,6,41,24,0.0
91,6,41,25,0.0
91,6,41,26,0.0
91,6,41,27,0.0
91,6,41,28,0.0
91,6,41,29,0.0
91,6,41,30,0.0
91,6,41,31,0.0
91,6,41,32,0.0
91,6,41,33,0.0
91,6,41,34,0.0
91,6,41,35,0.0
91,6,41,36,0.0
91,6,41,37,0.0
91,6,41,38,0.0
91,6,41,39,0.0
91,6,41,40,0.0
91,6,41,41,0.0
91,6,41,42,0.0
91,6,41,43,0.0
91,6,41,44,0.0
91,6,41,45,0.0
91,6,41,46,0.0
91,6,41,47,0.0
91,6,41,48,0.0
91,6,41,49,0.0
91,6,41,50,0.0
91,6,41,51,0.0
91,6,41,52,0.0
91,6,41,53,0.0
91,6,41,54,0.0
91,6,41,55,0.0
91,6,41,56,0.0
91,6,41,57,0.0
91,6,41,58,0.0
91,6,41,59,0.0
91,6,41,60,0.0
91,6,41,61,0.0
91,6,41,62,0.0
91,6,41,63,0.0
91,6,41,64,0.0
91,6,41,65,0.0
91,6,41,66,0.0
91,6,41,67,0.0
91,6,41,68,0.0
91,6,41,69,0.0
91,6,41,70,0.0
91,6,41,71,0.0
91,6,41,72,0.0
91,6,41,73,0.0
91,6,41,74,0.0
91,6,41,75,0.0
91,6,41,76,0.0
91,6,41,77,0.0
91,6,41,78,0.0
91,6,41,79,0.0
91,6,41,80,0.0
91,6,41,81,0.0
91,6,41,82,0.0
91,6,41,83,0.0
91,6,41,84,0.0
91,6,41,85,0.0
91,6,41,86,0.0
91,6,41,87,0.0
91,6,41,88,0.0
91,6,41,89,0.0
91,6,41,90,0.0047172015440420266
91,6,41,91,0.0
91,6,42,1,0.9952828031921976
91,6,42,2,0.0
91,6,42,3,0.0
91,6,42,4,0.0
91,6,42,5,0.0
91,6,42,6,0.0
91,6,42,7,0.0
91,6,42,8,0.0
91,6,42,9,0.0
91,6,42,10,0.0
91,6,42,11,0.0
91,6,42,12,0.0
91,6,42,13,0.0
91,6,42,14,0.0
91,6,42,15,0.0
91,6,42,16,0.0
91,6,42,17,0.0
91,6,42,18,0.0
91,6,42,19,0.0
91,6,42,20,0.0
91,6,42,21,0.0
91,6,42,22,0.0
91,6,42,23,0.0
91,6,42,24,0.0
91,6,42,25,0.0
91,6,42,26,0.0
91,6,42,27,0.0
91,6,42,28,0.0
91,6,42,29,0.0
91,6,42,30,0.0
91,6,42,31,0.0
91,6,42,32,0.0
91,6,42,33,0.0
91,6,42,34,0.0
91,6,42,35,0.0
91,6,42,36,0.0
91,6,42,37,0.0
91,6,42,38,0.0
91,6,42,39,0.0
91,6,42,40,0.0
91,6,42,41,0.0
91,6,42,42,0.0
91,6,42,43,0.0
91,6,42,44,0.0
91,6,42,45,0.0
91,6,42,46,0.0
91,6,42,47,0.0
91,6,42,48,0.0
91,6,42,49,0.0
91,6,42,50,0.0
91,6,42,51,0.0
91,6,42,52,0.0
91,6,42,53,0.0
91,6,42,54,0.0
91,6,42,55,0.0
91,6,42,56,0.0
91,6,42,57,0.0
91,6,42,58,0.0
91,6,42,59,0.0
91,6,42,60,0.0
91,6,42,61,0.0
91,6,42,62,0.0
91,6,42,63,0.0
91,6,42,64,0.0
91,6,42,65,0.0
91,6,42,66,0.0
91,6,42,67,0.0
91,6,42,68,0.0
91,6,42,69,0.0
91,6,42,70,0.0
91,6,42,71,0.0
91,6,42,72,0.0
91,6,42,73,0.0
91,6,42,74,0.0
91,6,42,75,0.0
91,6,42,76,0.0
91,6,42,77,0.0
91,6,42,78,0.0
91,6,42,79,0.0
91,6,42,80,0.0
91,6,42,81,0.0
91,6,42,82,0.0
91,6,42,83,0.0
91,6,42,84,0.0
91,6,42,85,0.0
91,6,42,86,0.0
91,6,42,87,0.0
91,6,42,88,0.0
91,6,42,89,0.0
91,6,42,90,0.004717196807802407
91,6,42,91,0.0
91,6,43,1,0.9952828005153495
91,6,43,2,0.0
91,6,43,3,0.0
91,6,43,4,0.0
91,6,43,5,0.0
91,6,43,6,0.0
91,6,43,7,0.0
91,6,43,8,0.0
91,6,43,9,0.0
91,6,43,10,0.0
91,6,43,11,0.0
91,6,43,12,0.0
91,6,43,13,0.0
91,6,43,14,0.0
91,6,43,15,0.0
91,6,43,16,0.0
91,6,43,17,0.0
91,6,43,18,0.0
91,6,43,19,0.0
91,6,43,20,0.0
91,6,43,21,0.0
91,6,43,22,0.0
91,6,43,23,0.0
91,6,43,24,0.0
91,6,43,25,0.0
91,6,43,26,0.0
91,6,43,27,0.0
91,6,43,28,0.0
91,6,43,29,0.0
91,6,43,30,0.0
91,6,43,31,0.0
91,6,43,32,0.0
91,6,43,33,0.0
91,6,43,34,0.0
91,6,43,35,0.0
91,6,43,36,0.0
91,6,43,37,0.0
91,6,43,38,0.0
91,6,43,39,0.0
91,6,43,40,0.0
91,6,43,41,0.0
91,6,43,42,0.0
91,6,43,43,0.0
91,6,43,44,0.0
91,6,43,45,0.0
91,6,43,46,0.0
91,6,43,47,0.0
91,6,43,48,0.0
91,6,43,49,0.0
91,6,43,50,0.0
91,6,43,51,0.0
91,6,43,52,0.0
91,6,43,53,0.0
91,6,43,54,0.0
91,6,43,55,0.0
91,6,43,56,0.0
91,6,43,57,0.0
91,6,43,58,0.0
91,6,43,59,0.0
91,6,43,60,0.0
91,6,43,61,0.0
91,6,43,62,0.0
91,6,43,63,0.0
91,6,43,64,0.0
91,6,43,65,0.0
91,6,43,66,0.0
91,6,43,67,0.0
91,6,43,68,0.0
91,6,43,69,0.0
91,6,43,70,0.0
91,6,43,71,0.0
91,6,43,72,0.0
91,6,43,73,0.0
91,6,43,74,0.0
91,6,43,75,0.0
91,6,43,76,0.0
91,6,43,77,0.0
91,6,43,78,0.0
91,6,43,79,0.0
91,6,43,80,0.0
91,6,43,81,0.0
91,6,43,82,0.0
91,6,43,83,0.0
91,6,43,84,0.0
91,6,43,85,0.0
91,6,43,86,0.0
91,6,43,87,0.0
91,6,43,88,0.0
91,6,43,89,0.0
91,6,43,90,0.00471719948465061
91,6,43,91,0.0
91,6,44,1,0.9952828008344229
91,6,44,2,0.0
91,6,44,3,0.0
91,6,44,4,0.0
91,6,44,5,0.0
91,6,44,6,0.0
91,6,44,7,0.0
91,6,44,8,0.0
91,6,44,9,0.0
91,6,44,10,0.0
91,6,44,11,0.0
91,6,44,12,0.0
91,6,44,13,0.0
91,6,44,14,0.0
91,6,44,15,0.0
91,6,44,16,0.0
91,6,44,17,0.0
91,6,44,18,0.0
91,6,44,19,0.0
91,6,44,20,0.0
91,6,44,21,0.0
91,6,44,22,0.0
91,6,44,23,0.0
91,6,44,24,0.0
91,6,44,25,0.0
91,6,44,26,0.0
91,6,44,27,0.0
91,6,44,28,0.0
91,6,44,29,0.0
91,6,44,30,0.0
91,6,44,31,0.0
91,6,44,32,0.0
91,6,44,33,0.0
91,6,44,34,0.0
91,6,44,35,0.0
91,6,44,36,0.0
91,6,44,37,0.0
91,6,44,38,0.0
91,6,44,39,0.0
91,6,44,40,0.0
91,6,44,41,0.0
91,6,44,42,0.0
91,6,44,43,0.0
91,6,44,44,0.0
91,6,44,45,0.0
91,6,44,46,0.0
91,6,44,47,0.0
91,6,44,48,0.0
91,6,44,49,0.0
91,6,44,50,0.0
91,6,44,51,0.0
91,6,44,52,0.0
91,6,44,53,0.0
91,6,44,54,0.0
91,6,44,55,0.0
91,6,44,56,0.0
91,6,44,57,0.0
91,6,44,58,0.0
91,6,44,59,0.0
91,6,44,60,0.0
91,6,44,61,0.0
91,6,44,62,0.0
91,6,44,63,0.0
91,6,44,64,0.0
91,6,44,65,0.0
91,6,44,66,0.0
91,6,44,67,0.0
91,6,44,68,0.0
91,6,44,69,0.0
91,6,44,70,0.0
91,6,44,71,0.0
91,6,44,72,0.0
91,6,44,73,0.0
91,6,44,74,0.0
91,6,44,75,0.0
91,6,44,76,0.0
91,6,44,77,0.0
91,6,44,78,0.0
91,6,44,79,0.0
91,6,44,80,0.0
91,6,44,81,0.0
91,6,44,82,0.0
91,6,44,83,0.0
91,6,44,84,0.0
91,6,44,85,0.0
91,6,44,86,0.0
91,6,44,87,0.0
91,6,44,88,0.0
91,6,44,89,0.0
91,6,44,90,0.0047171991655771415
91,6,44,91,0.0
91,6,45,1,0.9952828015737829
91,6,45,2,0.0
91,6,45,3,0.0
91,6,45,4,0.0
91,6,45,5,0.0
91,6,45,6,0.0
91,6,45,7,0.0
91,6,45,8,0.0
91,6,45,9,0.0
91,6,45,10,0.0
91,6,45,11,0.0
91,6,45,12,0.0
91,6,45,13,0.0
91,6,45,14,0.0
91,6,45,15,0.0
91,6,45,16,0.0
91,6,45,17,0.0
91,6,45,18,0.0
91,6,45,19,0.0
91,6,45,20,0.0
91,6,45,21,0.0
91,6,45,22,0.0
91,6,45,23,0.0
91,6,45,24,0.0
91,6,45,25,0.0
91,6,45,26,0.0
91,6,45,27,0.0
91,6,45,28,0.0
91,6,45,29,0.0
91,6,45,30,0.0
91,6,45,31,0.0
91,6,45,32,0.0
91,6,45,33,0.0
91,6,45,34,0.0
91,6,45,35,0.0
91,6,45,36,0.0
91,6,45,37,0.0
91,6,45,38,0.0
91,6,45,39,0.0
91,6,45,40,0.0
91,6,45,41,0.0
91,6,45,42,0.0
91,6,45,43,0.0
91,6,45,44,0.0
91,6,45,45,0.0
91,6,45,46,0.0
91,6,45,47,0.0
91,6,45,48,0.0
91,6,45,49,0.0
91,6,45,50,0.0
91,6,45,51,0.0
91,6,45,52,0.0
91,6,45,53,0.0
91,6,45,54,0.0
91,6,45,55,0.0
91,6,45,56,0.0
91,6,45,57,0.0
91,6,45,58,0.0
91,6,45,59,0.0
91,6,45,60,0.0
91,6,45,61,0.0
91,6,45,62,0.0
91,6,45,63,0.0
91,6,45,64,0.0
91,6,45,65,0.0
91,6,45,66,0.0
91,6,45,67,0.0
91,6,45,68,0.0
91,6,45,69,0.0
91,6,45,70,0.0
91,6,45,71,0.0
91,6,45,72,0.0
91,6,45,73,0.0
91,6,45,74,0.0
91,6,45,75,0.0
91,6,45,76,0.0
91,6,45,77,0.0
91,6,45,78,0.0
91,6,45,79,0.0
91,6,45,80,0.0
91,6,45,81,0.0
91,6,45,82,0.0
91,6,45,83,0.0
91,6,45,84,0.0
91,6,45,85,0.0
91,6,45,86,0.0
91,6,45,87,0.0
91,6,45,88,0.0
91,6,45,89,0.0
91,6,45,90,0.004717198426217185
91,6,45,91,0.0
91,6,46,1,0.9952828057242994
91,6,46,2,0.0
91,6,46,3,0.0
91,6,46,4,0.0
91,6,46,5,0.0
91,6,46,6,0.0
91,6,46,7,0.0
91,6,46,8,0.0
91,6,46,9,0.0
91,6,46,10,0.0
91,6,46,11,0.0
91,6,46,12,0.0
91,6,46,13,0.0
91,6,46,14,0.0
91,6,46,15,0.0
91,6,46,16,0.0
91,6,46,17,0.0
91,6,46,18,0.0
91,6,46,19,0.0
91,6,46,20,0.0
91,6,46,21,0.0
91,6,46,22,0.0
91,6,46,23,0.0
91,6,46,24,0.0
91,6,46,25,0.0
91,6,46,26,0.0
91,6,46,27,0.0
91,6,46,28,0.0
91,6,46,29,0.0
91,6,46,30,0.0
91,6,46,31,0.0
91,6,46,32,0.0
91,6,46,33,0.0
91,6,46,34,0.0
91,6,46,35,0.0
91,6,46,36,0.0
91,6,46,37,0.0
91,6,46,38,0.0
91,6,46,39,0.0
91,6,46,40,0.0
91,6,46,41,0.0
91,6,46,42,0.0
91,6,46,43,0.0
91,6,46,44,0.0
91,6,46,45,0.0
91,6,46,46,0.0
91,6,46,47,0.0
91,6,46,48,0.0
91,6,46,49,0.0
91,6,46,50,0.0
91,6,46,51,0.0
91,6,46,52,0.0
91,6,46,53,0.0
91,6,46,54,0.0
91,6,46,55,0.0
91,6,46,56,0.0
91,6,46,57,0.0
91,6,46,58,0.0
91,6,46,59,0.0
91,6,46,60,0.0
91,6,46,61,0.0
91,6,46,62,0.0
91,6,46,63,0.0
91,6,46,64,0.0
91,6,46,65,0.0
91,6,46,66,0.0
91,6,46,67,0.0
91,6,46,68,0.0
91,6,46,69,0.0
91,6,46,70,0.0
91,6,46,71,0.0
91,6,46,72,0.0
91,6,46,73,0.0
91,6,46,74,0.0
91,6,46,75,0.0
91,6,46,76,0.0
91,6,46,77,0.0
91,6,46,78,0.0
91,6,46,79,0.0
91,6,46,80,0.0
91,6,46,81,0.0
91,6,46,82,0.0
91,6,46,83,0.0
91,6,46,84,0.0
91,6,46,85,0.0
91,6,46,86,0.0
91,6,46,87,0.0
91,6,46,88,0.0
91,6,46,89,0.0
91,6,46,90,0.004717194275700607
91,6,46,91,0.0
91,7,0,1,0.9864350544450777
91,7,0,2,0.0
91,7,0,3,0.0
91,7,0,4,0.0
91,7,0,5,0.0
91,7,0,6,0.0
91,7,0,7,0.0
91,7,0,8,0.0
91,7,0,9,0.0
91,7,0,10,0.0
91,7,0,11,0.0
91,7,0,12,0.0
91,7,0,13,0.0
91,7,0,14,0.0
91,7,0,15,0.0
91,7,0,16,0.0
91,7,0,17,0.0
91,7,0,18,0.0
91,7,0,19,0.0
91,7,0,20,0.0
91,7,0,21,0.0
91,7,0,22,0.0
91,7,0,23,0.0
91,7,0,24,0.0
91,7,0,25,0.0
91,7,0,26,0.0
91,7,0,27,0.0
91,7,0,28,0.0
91,7,0,29,0.0
91,7,0,30,0.0
91,7,0,31,0.0
91,7,0,32,0.0
91,7,0,33,0.0
91,7,0,34,0.0
91,7,0,35,0.0
91,7,0,36,0.0
91,7,0,37,0.0
91,7,0,38,0.0
91,7,0,39,0.0
91,7,0,40,0.0
91,7,0,41,0.0
91,7,0,42,0.0
91,7,0,43,0.0
91,7,0,44,0.0
91,7,0,45,0.0
91,7,0,46,0.0
91,7,0,47,0.0
91,7,0,48,0.0
91,7,0,49,0.0
91,7,0,50,0.0
91,7,0,51,0.0
91,7,0,52,0.0
91,7,0,53,0.0
91,7,0,54,0.0
91,7,0,55,0.0
91,7,0,56,0.0
91,7,0,57,0.0
91,7,0,58,0.0
91,7,0,59,0.0
91,7,0,60,0.0
91,7,0,61,0.0
91,7,0,62,0.0
91,7,0,63,0.0
91,7,0,64,0.0
91,7,0,65,0.0
91,7,0,66,0.0
91,7,0,67,0.0
91,7,0,68,0.0
91,7,0,69,0.0
91,7,0,70,0.0
91,7,0,71,0.0
91,7,0,72,0.0
91,7,0,73,0.0
91,7,0,74,0.0
91,7,0,75,0.0
91,7,0,76,0.0
91,7,0,77,0.0
91,7,0,78,0.0
91,7,0,79,0.0
91,7,0,80,0.0
91,7,0,81,0.0
91,7,0,82,0.0
91,7,0,83,0.0
91,7,0,84,0.0
91,7,0,85,0.0
91,7,0,86,0.0
91,7,0,87,0.0
91,7,0,88,0.0
91,7,0,89,0.0
91,7,0,90,0.013564945554922235
91,7,0,91,0.0
91,7,1,1,0.9864350599275281
91,7,1,2,0.0
91,7,1,3,0.0
91,7,1,4,0.0
91,7,1,5,0.0
91,7,1,6,0.0
91,7,1,7,0.0
91,7,1,8,0.0
91,7,1,9,0.0
91,7,1,10,0.0
91,7,1,11,0.0
91,7,1,12,0.0
91,7,1,13,0.0
91,7,1,14,0.0
91,7,1,15,0.0
91,7,1,16,0.0
91,7,1,17,0.0
91,7,1,18,0.0
91,7,1,19,0.0
91,7,1,20,0.0
91,7,1,21,0.0
91,7,1,22,0.0
91,7,1,23,0.0
91,7,1,24,0.0
91,7,1,25,0.0
91,7,1,26,0.0
91,7,1,27,0.0
91,7,1,28,0.0
91,7,1,29,0.0
91,7,1,30,0.0
91,7,1,31,0.0
91,7,1,32,0.0
91,7,1,33,0.0
91,7,1,34,0.0
91,7,1,35,0.0
91,7,1,36,0.0
91,7,1,37,0.0
91,7,1,38,0.0
91,7,1,39,0.0
91,7,1,40,0.0
91,7,1,41,0.0
91,7,1,42,0.0
91,7,1,43,0.0
91,7,1,44,0.0
91,7,1,45,0.0
91,7,1,46,0.0
91,7,1,47,0.0
91,7,1,48,0.0
91,7,1,49,0.0
91,7,1,50,0.0
91,7,1,51,0.0
91,7,1,52,0.0
91,7,1,53,0.0
91,7,1,54,0.0
91,7,1,55,0.0
91,7,1,56,0.0
91,7,1,57,0.0
91,7,1,58,0.0
91,7,1,59,0.0
91,7,1,60,0.0
91,7,1,61,0.0
91,7,1,62,0.0
91,7,1,63,0.0
91,7,1,64,0.0
91,7,1,65,0.0
91,7,1,66,0.0
91,7,1,67,0.0
91,7,1,68,0.0
91,7,1,69,0.0
91,7,1,70,0.0
91,7,1,71,0.0
91,7,1,72,0.0
91,7,1,73,0.0
91,7,1,74,0.0
91,7,1,75,0.0
91,7,1,76,0.0
91,7,1,77,0.0
91,7,1,78,0.0
91,7,1,79,0.0
91,7,1,80,0.0
91,7,1,81,0.0
91,7,1,82,0.0
91,7,1,83,0.0
91,7,1,84,0.0
91,7,1,85,0.0
91,7,1,86,0.0
91,7,1,87,0.0
91,7,1,88,0.0
91,7,1,89,0.0
91,7,1,90,0.013564940072472005
91,7,1,91,0.0
91,7,2,1,0.9864350608977018
91,7,2,2,0.0
91,7,2,3,0.0
91,7,2,4,0.0
91,7,2,5,0.0
91,7,2,6,0.0
91,7,2,7,0.0
91,7,2,8,0.0
91,7,2,9,0.0
91,7,2,10,0.0
91,7,2,11,0.0
91,7,2,12,0.0
91,7,2,13,0.0
91,7,2,14,0.0
91,7,2,15,0.0
91,7,2,16,0.0
91,7,2,17,0.0
91,7,2,18,0.0
91,7,2,19,0.0
91,7,2,20,0.0
91,7,2,21,0.0
91,7,2,22,0.0
91,7,2,23,0.0
91,7,2,24,0.0
91,7,2,25,0.0
91,7,2,26,0.0
91,7,2,27,0.0
91,7,2,28,0.0
91,7,2,29,0.0
91,7,2,30,0.0
91,7,2,31,0.0
91,7,2,32,0.0
91,7,2,33,0.0
91,7,2,34,0.0
91,7,2,35,0.0
91,7,2,36,0.0
91,7,2,37,0.0
91,7,2,38,0.0
91,7,2,39,0.0
91,7,2,40,0.0
91,7,2,41,0.0
91,7,2,42,0.0
91,7,2,43,0.0
91,7,2,44,0.0
91,7,2,45,0.0
91,7,2,46,0.0
91,7,2,47,0.0
91,7,2,48,0.0
91,7,2,49,0.0
91,7,2,50,0.0
91,7,2,51,0.0
91,7,2,52,0.0
91,7,2,53,0.0
91,7,2,54,0.0
91,7,2,55,0.0
91,7,2,56,0.0
91,7,2,57,0.0
91,7,2,58,0.0
91,7,2,59,0.0
91,7,2,60,0.0
91,7,2,61,0.0
91,7,2,62,0.0
91,7,2,63,0.0
91,7,2,64,0.0
91,7,2,65,0.0
91,7,2,66,0.0
91,7,2,67,0.0
91,7,2,68,0.0
91,7,2,69,0.0
91,7,2,70,0.0
91,7,2,71,0.0
91,7,2,72,0.0
91,7,2,73,0.0
91,7,2,74,0.0
91,7,2,75,0.0
91,7,2,76,0.0
91,7,2,77,0.0
91,7,2,78,0.0
91,7,2,79,0.0
91,7,2,80,0.0
91,7,2,81,0.0
91,7,2,82,0.0
91,7,2,83,0.0
91,7,2,84,0.0
91,7,2,85,0.0
91,7,2,86,0.0
91,7,2,87,0.0
91,7,2,88,0.0
91,7,2,89,0.0
91,7,2,90,0.013564939102298315
91,7,2,91,0.0
91,7,3,1,0.9864350594454423
91,7,3,2,0.0
91,7,3,3,0.0
91,7,3,4,0.0
91,7,3,5,0.0
91,7,3,6,0.0
91,7,3,7,0.0
91,7,3,8,0.0
91,7,3,9,0.0
91,7,3,10,0.0
91,7,3,11,0.0
91,7,3,12,0.0
91,7,3,13,0.0
91,7,3,14,0.0
91,7,3,15,0.0
91,7,3,16,0.0
91,7,3,17,0.0
91,7,3,18,0.0
91,7,3,19,0.0
91,7,3,20,0.0
91,7,3,21,0.0
91,7,3,22,0.0
91,7,3,23,0.0
91,7,3,24,0.0
91,7,3,25,0.0
91,7,3,26,0.0
91,7,3,27,0.0
91,7,3,28,0.0
91,7,3,29,0.0
91,7,3,30,0.0
91,7,3,31,0.0
91,7,3,32,0.0
91,7,3,33,0.0
91,7,3,34,0.0
91,7,3,35,0.0
91,7,3,36,0.0
91,7,3,37,0.0
91,7,3,38,0.0
91,7,3,39,0.0
91,7,3,40,0.0
91,7,3,41,0.0
91,7,3,42,0.0
91,7,3,43,0.0
91,7,3,44,0.0
91,7,3,45,0.0
91,7,3,46,0.0
91,7,3,47,0.0
91,7,3,48,0.0
91,7,3,49,0.0
91,7,3,50,0.0
91,7,3,51,0.0
91,7,3,52,0.0
91,7,3,53,0.0
91,7,3,54,0.0
91,7,3,55,0.0
91,7,3,56,0.0
91,7,3,57,0.0
91,7,3,58,0.0
91,7,3,59,0.0
91,7,3,60,0.0
91,7,3,61,0.0
91,7,3,62,0.0
91,7,3,63,0.0
91,7,3,64,0.0
91,7,3,65,0.0
91,7,3,66,0.0
91,7,3,67,0.0
91,7,3,68,0.0
91,7,3,69,0.0
91,7,3,70,0.0
91,7,3,71,0.0
91,7,3,72,0.0
91,7,3,73,0.0
91,7,3,74,0.0
91,7,3,75,0.0
91,7,3,76,0.0
91,7,3,77,0.0
91,7,3,78,0.0
91,7,3,79,0.0
91,7,3,80,0.0
91,7,3,81,0.0
91,7,3,82,0.0
91,7,3,83,0.0
91,7,3,84,0.0
91,7,3,85,0.0
91,7,3,86,0.0
91,7,3,87,0.0
91,7,3,88,0.0
91,7,3,89,0.0
91,7,3,90,0.013564940554557628
91,7,3,91,0.0
91,7,4,1,0.9864350589944721
91,7,4,2,0.0
91,7,4,3,0.0
91,7,4,4,0.0
91,7,4,5,0.0
91,7,4,6,0.0
91,7,4,7,0.0
91,7,4,8,0.0
91,7,4,9,0.0
91,7,4,10,0.0
91,7,4,11,0.0
91,7,4,12,0.0
91,7,4,13,0.0
91,7,4,14,0.0
91,7,4,15,0.0
91,7,4,16,0.0
91,7,4,17,0.0
91,7,4,18,0.0
91,7,4,19,0.0
91,7,4,20,0.0
91,7,4,21,0.0
91,7,4,22,0.0
91,7,4,23,0.0
91,7,4,24,0.0
91,7,4,25,0.0
91,7,4,26,0.0
91,7,4,27,0.0
91,7,4,28,0.0
91,7,4,29,0.0
91,7,4,30,0.0
91,7,4,31,0.0
91,7,4,32,0.0
91,7,4,33,0.0
91,7,4,34,0.0
91,7,4,35,0.0
91,7,4,36,0.0
91,7,4,37,0.0
91,7,4,38,0.0
91,7,4,39,0.0
91,7,4,40,0.0
91,7,4,41,0.0
91,7,4,42,0.0
91,7,4,43,0.0
91,7,4,44,0.0
91,7,4,45,0.0
91,7,4,46,0.0
91,7,4,47,0.0
91,7,4,48,0.0
91,7,4,49,0.0
91,7,4,50,0.0
91,7,4,51,0.0
91,7,4,52,0.0
91,7,4,53,0.0
91,7,4,54,0.0
91,7,4,55,0.0
91,7,4,56,0.0
91,7,4,57,0.0
91,7,4,58,0.0
91,7,4,59,0.0
91,7,4,60,0.0
91,7,4,61,0.0
91,7,4,62,0.0
91,7,4,63,0.0
91,7,4,64,0.0
91,7,4,65,0.0
91,7,4,66,0.0
91,7,4,67,0.0
91,7,4,68,0.0
91,7,4,69,0.0
91,7,4,70,0.0
91,7,4,71,0.0
91,7,4,72,0.0
91,7,4,73,0.0
91,7,4,74,0.0
91,7,4,75,0.0
91,7,4,76,0.0
91,7,4,77,0.0
91,7,4,78,0.0
91,7,4,79,0.0
91,7,4,80,0.0
91,7,4,81,0.0
91,7,4,82,0.0
91,7,4,83,0.0
91,7,4,84,0.0
91,7,4,85,0.0
91,7,4,86,0.0
91,7,4,87,0.0
91,7,4,88,0.0
91,7,4,89,0.0
91,7,4,90,0.013564941005527915
91,7,4,91,0.0
91,7,5,1,0.9864350542935936
91,7,5,2,0.0
91,7,5,3,0.0
91,7,5,4,0.0
91,7,5,5,0.0
91,7,5,6,0.0
91,7,5,7,0.0
91,7,5,8,0.0
91,7,5,9,0.0
91,7,5,10,0.0
91,7,5,11,0.0
91,7,5,12,0.0
91,7,5,13,0.0
91,7,5,14,0.0
91,7,5,15,0.0
91,7,5,16,0.0
91,7,5,17,0.0
91,7,5,18,0.0
91,7,5,19,0.0
91,7,5,20,0.0
91,7,5,21,0.0
91,7,5,22,0.0
91,7,5,23,0.0
91,7,5,24,0.0
91,7,5,25,0.0
91,7,5,26,0.0
91,7,5,27,0.0
91,7,5,28,0.0
91,7,5,29,0.0
91,7,5,30,0.0
91,7,5,31,0.0
91,7,5,32,0.0
91,7,5,33,0.0
91,7,5,34,0.0
91,7,5,35,0.0
91,7,5,36,0.0
91,7,5,37,0.0
91,7,5,38,0.0
91,7,5,39,0.0
91,7,5,40,0.0
91,7,5,41,0.0
91,7,5,42,0.0
91,7,5,43,0.0
91,7,5,44,0.0
91,7,5,45,0.0
91,7,5,46,0.0
91,7,5,47,0.0
91,7,5,48,0.0
91,7,5,49,0.0
91,7,5,50,0.0
91,7,5,51,0.0
91,7,5,52,0.0
91,7,5,53,0.0
91,7,5,54,0.0
91,7,5,55,0.0
91,7,5,56,0.0
91,7,5,57,0.0
91,7,5,58,0.0
91,7,5,59,0.0
91,7,5,60,0.0
91,7,5,61,0.0
91,7,5,62,0.0
91,7,5,63,0.0
91,7,5,64,0.0
91,7,5,65,0.0
91,7,5,66,0.0
91,7,5,67,0.0
91,7,5,68,0.0
91,7,5,69,0.0
91,7,5,70,0.0
91,7,5,71,0.0
91,7,5,72,0.0
91,7,5,73,0.0
91,7,5,74,0.0
91,7,5,75,0.0
91,7,5,76,0.0
91,7,5,77,0.0
91,7,5,78,0.0
91,7,5,79,0.0
91,7,5,80,0.0
91,7,5,81,0.0
91,7,5,82,0.0
91,7,5,83,0.0
91,7,5,84,0.0
91,7,5,85,0.0
91,7,5,86,0.0
91,7,5,87,0.0
91,7,5,88,0.0
91,7,5,89,0.0
91,7,5,90,0.013564945706406397
91,7,5,91,0.0
91,7,6,1,0.9864350598325891
91,7,6,2,0.0
91,7,6,3,0.0
91,7,6,4,0.0
91,7,6,5,0.0
91,7,6,6,0.0
91,7,6,7,0.0
91,7,6,8,0.0
91,7,6,9,0.0
91,7,6,10,0.0
91,7,6,11,0.0
91,7,6,12,0.0
91,7,6,13,0.0
91,7,6,14,0.0
91,7,6,15,0.0
91,7,6,16,0.0
91,7,6,17,0.0
91,7,6,18,0.0
91,7,6,19,0.0
91,7,6,20,0.0
91,7,6,21,0.0
91,7,6,22,0.0
91,7,6,23,0.0
91,7,6,24,0.0
91,7,6,25,0.0
91,7,6,26,0.0
91,7,6,27,0.0
91,7,6,28,0.0
91,7,6,29,0.0
91,7,6,30,0.0
91,7,6,31,0.0
91,7,6,32,0.0
91,7,6,33,0.0
91,7,6,34,0.0
91,7,6,35,0.0
91,7,6,36,0.0
91,7,6,37,0.0
91,7,6,38,0.0
91,7,6,39,0.0
91,7,6,40,0.0
91,7,6,41,0.0
91,7,6,42,0.0
91,7,6,43,0.0
91,7,6,44,0.0
91,7,6,45,0.0
91,7,6,46,0.0
91,7,6,47,0.0
91,7,6,48,0.0
91,7,6,49,0.0
91,7,6,50,0.0
91,7,6,51,0.0
91,7,6,52,0.0
91,7,6,53,0.0
91,7,6,54,0.0
91,7,6,55,0.0
91,7,6,56,0.0
91,7,6,57,0.0
91,7,6,58,0.0
91,7,6,59,0.0
91,7,6,60,0.0
91,7,6,61,0.0
91,7,6,62,0.0
91,7,6,63,0.0
91,7,6,64,0.0
91,7,6,65,0.0
91,7,6,66,0.0
91,7,6,67,0.0
91,7,6,68,0.0
91,7,6,69,0.0
91,7,6,70,0.0
91,7,6,71,0.0
91,7,6,72,0.0
91,7,6,73,0.0
91,7,6,74,0.0
91,7,6,75,0.0
91,7,6,76,0.0
91,7,6,77,0.0
91,7,6,78,0.0
91,7,6,79,0.0
91,7,6,80,0.0
91,7,6,81,0.0
91,7,6,82,0.0
91,7,6,83,0.0
91,7,6,84,0.0
91,7,6,85,0.0
91,7,6,86,0.0
91,7,6,87,0.0
91,7,6,88,0.0
91,7,6,89,0.0
91,7,6,90,0.01356494016741095
91,7,6,91,0.0
91,7,7,1,0.986435061043922
91,7,7,2,0.0
91,7,7,3,0.0
91,7,7,4,0.0
91,7,7,5,0.0
91,7,7,6,0.0
91,7,7,7,0.0
91,7,7,8,0.0
91,7,7,9,0.0
91,7,7,10,0.0
91,7,7,11,0.0
91,7,7,12,0.0
91,7,7,13,0.0
91,7,7,14,0.0
91,7,7,15,0.0
91,7,7,16,0.0
91,7,7,17,0.0
91,7,7,18,0.0
91,7,7,19,0.0
91,7,7,20,0.0
91,7,7,21,0.0
91,7,7,22,0.0
91,7,7,23,0.0
91,7,7,24,0.0
91,7,7,25,0.0
91,7,7,26,0.0
91,7,7,27,0.0
91,7,7,28,0.0
91,7,7,29,0.0
91,7,7,30,0.0
91,7,7,31,0.0
91,7,7,32,0.0
91,7,7,33,0.0
91,7,7,34,0.0
91,7,7,35,0.0
91,7,7,36,0.0
91,7,7,37,0.0
91,7,7,38,0.0
91,7,7,39,0.0
91,7,7,40,0.0
91,7,7,41,0.0
91,7,7,42,0.0
91,7,7,43,0.0
91,7,7,44,0.0
91,7,7,45,0.0
91,7,7,46,0.0
91,7,7,47,0.0
91,7,7,48,0.0
91,7,7,49,0.0
91,7,7,50,0.0
91,7,7,51,0.0
91,7,7,52,0.0
91,7,7,53,0.0
91,7,7,54,0.0
91,7,7,55,0.0
91,7,7,56,0.0
91,7,7,57,0.0
91,7,7,58,0.0
91,7,7,59,0.0
91,7,7,60,0.0
91,7,7,61,0.0
91,7,7,62,0.0
91,7,7,63,0.0
91,7,7,64,0.0
91,7,7,65,0.0
91,7,7,66,0.0
91,7,7,67,0.0
91,7,7,68,0.0
91,7,7,69,0.0
91,7,7,70,0.0
91,7,7,71,0.0
91,7,7,72,0.0
91,7,7,73,0.0
91,7,7,74,0.0
91,7,7,75,0.0
91,7,7,76,0.0
91,7,7,77,0.0
91,7,7,78,0.0
91,7,7,79,0.0
91,7,7,80,0.0
91,7,7,81,0.0
91,7,7,82,0.0
91,7,7,83,0.0
91,7,7,84,0.0
91,7,7,85,0.0
91,7,7,86,0.0
91,7,7,87,0.0
91,7,7,88,0.0
91,7,7,89,0.0
91,7,7,90,0.01356493895607797
91,7,7,91,0.0
91,7,8,1,0.9864350591704877
91,7,8,2,0.0
91,7,8,3,0.0
91,7,8,4,0.0
91,7,8,5,0.0
91,7,8,6,0.0
91,7,8,7,0.0
91,7,8,8,0.0
91,7,8,9,0.0
91,7,8,10,0.0
91,7,8,11,0.0
91,7,8,12,0.0
91,7,8,13,0.0
91,7,8,14,0.0
91,7,8,15,0.0
91,7,8,16,0.0
91,7,8,17,0.0
91,7,8,18,0.0
91,7,8,19,0.0
91,7,8,20,0.0
91,7,8,21,0.0
91,7,8,22,0.0
91,7,8,23,0.0
91,7,8,24,0.0
91,7,8,25,0.0
91,7,8,26,0.0
91,7,8,27,0.0
91,7,8,28,0.0
91,7,8,29,0.0
91,7,8,30,0.0
91,7,8,31,0.0
91,7,8,32,0.0
91,7,8,33,0.0
91,7,8,34,0.0
91,7,8,35,0.0
91,7,8,36,0.0
91,7,8,37,0.0
91,7,8,38,0.0
91,7,8,39,0.0
91,7,8,40,0.0
91,7,8,41,0.0
91,7,8,42,0.0
91,7,8,43,0.0
91,7,8,44,0.0
91,7,8,45,0.0
91,7,8,46,0.0
91,7,8,47,0.0
91,7,8,48,0.0
91,7,8,49,0.0
91,7,8,50,0.0
91,7,8,51,0.0
91,7,8,52,0.0
91,7,8,53,0.0
91,7,8,54,0.0
91,7,8,55,0.0
91,7,8,56,0.0
91,7,8,57,0.0
91,7,8,58,0.0
91,7,8,59,0.0
91,7,8,60,0.0
91,7,8,61,0.0
91,7,8,62,0.0
91,7,8,63,0.0
91,7,8,64,0.0
91,7,8,65,0.0
91,7,8,66,0.0
91,7,8,67,0.0
91,7,8,68,0.0
91,7,8,69,0.0
91,7,8,70,0.0
91,7,8,71,0.0
91,7,8,72,0.0
91,7,8,73,0.0
91,7,8,74,0.0
91,7,8,75,0.0
91,7,8,76,0.0
91,7,8,77,0.0
91,7,8,78,0.0
91,7,8,79,0.0
91,7,8,80,0.0
91,7,8,81,0.0
91,7,8,82,0.0
91,7,8,83,0.0
91,7,8,84,0.0
91,7,8,85,0.0
91,7,8,86,0.0
91,7,8,87,0.0
91,7,8,88,0.0
91,7,8,89,0.0
91,7,8,90,0.013564940829512389
91,7,8,91,0.0
91,7,9,1,0.9864350613793332
91,7,9,2,0.0
91,7,9,3,0.0
91,7,9,4,0.0
91,7,9,5,0.0
91,7,9,6,0.0
91,7,9,7,0.0
91,7,9,8,0.0
91,7,9,9,0.0
91,7,9,10,0.0
91,7,9,11,0.0
91,7,9,12,0.0
91,7,9,13,0.0
91,7,9,14,0.0
91,7,9,15,0.0
91,7,9,16,0.0
91,7,9,17,0.0
91,7,9,18,0.0
91,7,9,19,0.0
91,7,9,20,0.0
91,7,9,21,0.0
91,7,9,22,0.0
91,7,9,23,0.0
91,7,9,24,0.0
91,7,9,25,0.0
91,7,9,26,0.0
91,7,9,27,0.0
91,7,9,28,0.0
91,7,9,29,0.0
91,7,9,30,0.0
91,7,9,31,0.0
91,7,9,32,0.0
91,7,9,33,0.0
91,7,9,34,0.0
91,7,9,35,0.0
91,7,9,36,0.0
91,7,9,37,0.0
91,7,9,38,0.0
91,7,9,39,0.0
91,7,9,40,0.0
91,7,9,41,0.0
91,7,9,42,0.0
91,7,9,43,0.0
91,7,9,44,0.0
91,7,9,45,0.0
91,7,9,46,0.0
91,7,9,47,0.0
91,7,9,48,0.0
91,7,9,49,0.0
91,7,9,50,0.0
91,7,9,51,0.0
91,7,9,52,0.0
91,7,9,53,0.0
91,7,9,54,0.0
91,7,9,55,0.0
91,7,9,56,0.0
91,7,9,57,0.0
91,7,9,58,0.0
91,7,9,59,0.0
91,7,9,60,0.0
91,7,9,61,0.0
91,7,9,62,0.0
91,7,9,63,0.0
91,7,9,64,0.0
91,7,9,65,0.0
91,7,9,66,0.0
91,7,9,67,0.0
91,7,9,68,0.0
91,7,9,69,0.0
91,7,9,70,0.0
91,7,9,71,0.0
91,7,9,72,0.0
91,7,9,73,0.0
91,7,9,74,0.0
91,7,9,75,0.0
91,7,9,76,0.0
91,7,9,77,0.0
91,7,9,78,0.0
91,7,9,79,0.0
91,7,9,80,0.0
91,7,9,81,0.0
91,7,9,82,0.0
91,7,9,83,0.0
91,7,9,84,0.0
91,7,9,85,0.0
91,7,9,86,0.0
91,7,9,87,0.0
91,7,9,88,0.0
91,7,9,89,0.0
91,7,9,90,0.013564938620666822
91,7,9,91,0.0
91,7,10,1,0.9864350598430759
91,7,10,2,0.0
91,7,10,3,0.0
91,7,10,4,0.0
91,7,10,5,0.0
91,7,10,6,0.0
91,7,10,7,0.0
91,7,10,8,0.0
91,7,10,9,0.0
91,7,10,10,0.0
91,7,10,11,0.0
91,7,10,12,0.0
91,7,10,13,0.0
91,7,10,14,0.0
91,7,10,15,0.0
91,7,10,16,0.0
91,7,10,17,0.0
91,7,10,18,0.0
91,7,10,19,0.0
91,7,10,20,0.0
91,7,10,21,0.0
91,7,10,22,0.0
91,7,10,23,0.0
91,7,10,24,0.0
91,7,10,25,0.0
91,7,10,26,0.0
91,7,10,27,0.0
91,7,10,28,0.0
91,7,10,29,0.0
91,7,10,30,0.0
91,7,10,31,0.0
91,7,10,32,0.0
91,7,10,33,0.0
91,7,10,34,0.0
91,7,10,35,0.0
91,7,10,36,0.0
91,7,10,37,0.0
91,7,10,38,0.0
91,7,10,39,0.0
91,7,10,40,0.0
91,7,10,41,0.0
91,7,10,42,0.0
91,7,10,43,0.0
91,7,10,44,0.0
91,7,10,45,0.0
91,7,10,46,0.0
91,7,10,47,0.0
91,7,10,48,0.0
91,7,10,49,0.0
91,7,10,50,0.0
91,7,10,51,0.0
91,7,10,52,0.0
91,7,10,53,0.0
91,7,10,54,0.0
91,7,10,55,0.0
91,7,10,56,0.0
91,7,10,57,0.0
91,7,10,58,0.0
91,7,10,59,0.0
91,7,10,60,0.0
91,7,10,61,0.0
91,7,10,62,0.0
91,7,10,63,0.0
91,7,10,64,0.0
91,7,10,65,0.0
91,7,10,66,0.0
91,7,10,67,0.0
91,7,10,68,0.0
91,7,10,69,0.0
91,7,10,70,0.0
91,7,10,71,0.0
91,7,10,72,0.0
91,7,10,73,0.0
91,7,10,74,0.0
91,7,10,75,0.0
91,7,10,76,0.0
91,7,10,77,0.0
91,7,10,78,0.0
91,7,10,79,0.0
91,7,10,80,0.0
91,7,10,81,0.0
91,7,10,82,0.0
91,7,10,83,0.0
91,7,10,84,0.0
91,7,10,85,0.0
91,7,10,86,0.0
91,7,10,87,0.0
91,7,10,88,0.0
91,7,10,89,0.0
91,7,10,90,0.013564940156924192
91,7,10,91,0.0
91,7,11,1,0.9864350610822735
91,7,11,2,0.0
91,7,11,3,0.0
91,7,11,4,0.0
91,7,11,5,0.0
91,7,11,6,0.0
91,7,11,7,0.0
91,7,11,8,0.0
91,7,11,9,0.0
91,7,11,10,0.0
91,7,11,11,0.0
91,7,11,12,0.0
91,7,11,13,0.0
91,7,11,14,0.0
91,7,11,15,0.0
91,7,11,16,0.0
91,7,11,17,0.0
91,7,11,18,0.0
91,7,11,19,0.0
91,7,11,20,0.0
91,7,11,21,0.0
91,7,11,22,0.0
91,7,11,23,0.0
91,7,11,24,0.0
91,7,11,25,0.0
91,7,11,26,0.0
91,7,11,27,0.0
91,7,11,28,0.0
91,7,11,29,0.0
91,7,11,30,0.0
91,7,11,31,0.0
91,7,11,32,0.0
91,7,11,33,0.0
91,7,11,34,0.0
91,7,11,35,0.0
91,7,11,36,0.0
91,7,11,37,0.0
91,7,11,38,0.0
91,7,11,39,0.0
91,7,11,40,0.0
91,7,11,41,0.0
91,7,11,42,0.0
91,7,11,43,0.0
91,7,11,44,0.0
91,7,11,45,0.0
91,7,11,46,0.0
91,7,11,47,0.0
91,7,11,48,0.0
91,7,11,49,0.0
91,7,11,50,0.0
91,7,11,51,0.0
91,7,11,52,0.0
91,7,11,53,0.0
91,7,11,54,0.0
91,7,11,55,0.0
91,7,11,56,0.0
91,7,11,57,0.0
91,7,11,58,0.0
91,7,11,59,0.0
91,7,11,60,0.0
91,7,11,61,0.0
91,7,11,62,0.0
91,7,11,63,0.0
91,7,11,64,0.0
91,7,11,65,0.0
91,7,11,66,0.0
91,7,11,67,0.0
91,7,11,68,0.0
91,7,11,69,0.0
91,7,11,70,0.0
91,7,11,71,0.0
91,7,11,72,0.0
91,7,11,73,0.0
91,7,11,74,0.0
91,7,11,75,0.0
91,7,11,76,0.0
91,7,11,77,0.0
91,7,11,78,0.0
91,7,11,79,0.0
91,7,11,80,0.0
91,7,11,81,0.0
91,7,11,82,0.0
91,7,11,83,0.0
91,7,11,84,0.0
91,7,11,85,0.0
91,7,11,86,0.0
91,7,11,87,0.0
91,7,11,88,0.0
91,7,11,89,0.0
91,7,11,90,0.013564938917726534
91,7,11,91,0.0
91,7,12,1,0.9864350588002312
91,7,12,2,0.0
91,7,12,3,0.0
91,7,12,4,0.0
91,7,12,5,0.0
91,7,12,6,0.0
91,7,12,7,0.0
91,7,12,8,0.0
91,7,12,9,0.0
91,7,12,10,0.0
91,7,12,11,0.0
91,7,12,12,0.0
91,7,12,13,0.0
91,7,12,14,0.0
91,7,12,15,0.0
91,7,12,16,0.0
91,7,12,17,0.0
91,7,12,18,0.0
91,7,12,19,0.0
91,7,12,20,0.0
91,7,12,21,0.0
91,7,12,22,0.0
91,7,12,23,0.0
91,7,12,24,0.0
91,7,12,25,0.0
91,7,12,26,0.0
91,7,12,27,0.0
91,7,12,28,0.0
91,7,12,29,0.0
91,7,12,30,0.0
91,7,12,31,0.0
91,7,12,32,0.0
91,7,12,33,0.0
91,7,12,34,0.0
91,7,12,35,0.0
91,7,12,36,0.0
91,7,12,37,0.0
91,7,12,38,0.0
91,7,12,39,0.0
91,7,12,40,0.0
91,7,12,41,0.0
91,7,12,42,0.0
91,7,12,43,0.0
91,7,12,44,0.0
91,7,12,45,0.0
91,7,12,46,0.0
91,7,12,47,0.0
91,7,12,48,0.0
91,7,12,49,0.0
91,7,12,50,0.0
91,7,12,51,0.0
91,7,12,52,0.0
91,7,12,53,0.0
91,7,12,54,0.0
91,7,12,55,0.0
91,7,12,56,0.0
91,7,12,57,0.0
91,7,12,58,0.0
91,7,12,59,0.0
91,7,12,60,0.0
91,7,12,61,0.0
91,7,12,62,0.0
91,7,12,63,0.0
91,7,12,64,0.0
91,7,12,65,0.0
91,7,12,66,0.0
91,7,12,67,0.0
91,7,12,68,0.0
91,7,12,69,0.0
91,7,12,70,0.0
91,7,12,71,0.0
91,7,12,72,0.0
91,7,12,73,0.0
91,7,12,74,0.0
91,7,12,75,0.0
91,7,12,76,0.0
91,7,12,77,0.0
91,7,12,78,0.0
91,7,12,79,0.0
91,7,12,80,0.0
91,7,12,81,0.0
91,7,12,82,0.0
91,7,12,83,0.0
91,7,12,84,0.0
91,7,12,85,0.0
91,7,12,86,0.0
91,7,12,87,0.0
91,7,12,88,0.0
91,7,12,89,0.0
91,7,12,90,0.013564941199768839
91,7,12,91,0.0
91,7,13,1,0.9864350549369949
91,7,13,2,0.0
91,7,13,3,0.0
91,7,13,4,0.0
91,7,13,5,0.0
91,7,13,6,0.0
91,7,13,7,0.0
91,7,13,8,0.0
91,7,13,9,0.0
91,7,13,10,0.0
91,7,13,11,0.0
91,7,13,12,0.0
91,7,13,13,0.0
91,7,13,14,0.0
91,7,13,15,0.0
91,7,13,16,0.0
91,7,13,17,0.0
91,7,13,18,0.0
91,7,13,19,0.0
91,7,13,20,0.0
91,7,13,21,0.0
91,7,13,22,0.0
91,7,13,23,0.0
91,7,13,24,0.0
91,7,13,25,0.0
91,7,13,26,0.0
91,7,13,27,0.0
91,7,13,28,0.0
91,7,13,29,0.0
91,7,13,30,0.0
91,7,13,31,0.0
91,7,13,32,0.0
91,7,13,33,0.0
91,7,13,34,0.0
91,7,13,35,0.0
91,7,13,36,0.0
91,7,13,37,0.0
91,7,13,38,0.0
91,7,13,39,0.0
91,7,13,40,0.0
91,7,13,41,0.0
91,7,13,42,0.0
91,7,13,43,0.0
91,7,13,44,0.0
91,7,13,45,0.0
91,7,13,46,0.0
91,7,13,47,0.0
91,7,13,48,0.0
91,7,13,49,0.0
91,7,13,50,0.0
91,7,13,51,0.0
91,7,13,52,0.0
91,7,13,53,0.0
91,7,13,54,0.0
91,7,13,55,0.0
91,7,13,56,0.0
91,7,13,57,0.0
91,7,13,58,0.0
91,7,13,59,0.0
91,7,13,60,0.0
91,7,13,61,0.0
91,7,13,62,0.0
91,7,13,63,0.0
91,7,13,64,0.0
91,7,13,65,0.0
91,7,13,66,0.0
91,7,13,67,0.0
91,7,13,68,0.0
91,7,13,69,0.0
91,7,13,70,0.0
91,7,13,71,0.0
91,7,13,72,0.0
91,7,13,73,0.0
91,7,13,74,0.0
91,7,13,75,0.0
91,7,13,76,0.0
91,7,13,77,0.0
91,7,13,78,0.0
91,7,13,79,0.0
91,7,13,80,0.0
91,7,13,81,0.0
91,7,13,82,0.0
91,7,13,83,0.0
91,7,13,84,0.0
91,7,13,85,0.0
91,7,13,86,0.0
91,7,13,87,0.0
91,7,13,88,0.0
91,7,13,89,0.0
91,7,13,90,0.013564945063005115
91,7,13,91,0.0
91,7,14,1,0.9864350651757282
91,7,14,2,0.0
91,7,14,3,0.0
91,7,14,4,0.0
91,7,14,5,0.0
91,7,14,6,0.0
91,7,14,7,0.0
91,7,14,8,0.0
91,7,14,9,0.0
91,7,14,10,0.0
91,7,14,11,0.0
91,7,14,12,0.0
91,7,14,13,0.0
91,7,14,14,0.0
91,7,14,15,0.0
91,7,14,16,0.0
91,7,14,17,0.0
91,7,14,18,0.0
91,7,14,19,0.0
91,7,14,20,0.0
91,7,14,21,0.0
91,7,14,22,0.0
91,7,14,23,0.0
91,7,14,24,0.0
91,7,14,25,0.0
91,7,14,26,0.0
91,7,14,27,0.0
91,7,14,28,0.0
91,7,14,29,0.0
91,7,14,30,0.0
91,7,14,31,0.0
91,7,14,32,0.0
91,7,14,33,0.0
91,7,14,34,0.0
91,7,14,35,0.0
91,7,14,36,0.0
91,7,14,37,0.0
91,7,14,38,0.0
91,7,14,39,0.0
91,7,14,40,0.0
91,7,14,41,0.0
91,7,14,42,0.0
91,7,14,43,0.0
91,7,14,44,0.0
91,7,14,45,0.0
91,7,14,46,0.0
91,7,14,47,0.0
91,7,14,48,0.0
91,7,14,49,0.0
91,7,14,50,0.0
91,7,14,51,0.0
91,7,14,52,0.0
91,7,14,53,0.0
91,7,14,54,0.0
91,7,14,55,0.0
91,7,14,56,0.0
91,7,14,57,0.0
91,7,14,58,0.0
91,7,14,59,0.0
91,7,14,60,0.0
91,7,14,61,0.0
91,7,14,62,0.0
91,7,14,63,0.0
91,7,14,64,0.0
91,7,14,65,0.0
91,7,14,66,0.0
91,7,14,67,0.0
91,7,14,68,0.0
91,7,14,69,0.0
91,7,14,70,0.0
91,7,14,71,0.0
91,7,14,72,0.0
91,7,14,73,0.0
91,7,14,74,0.0
91,7,14,75,0.0
91,7,14,76,0.0
91,7,14,77,0.0
91,7,14,78,0.0
91,7,14,79,0.0
91,7,14,80,0.0
91,7,14,81,0.0
91,7,14,82,0.0
91,7,14,83,0.0
91,7,14,84,0.0
91,7,14,85,0.0
91,7,14,86,0.0
91,7,14,87,0.0
91,7,14,88,0.0
91,7,14,89,0.0
91,7,14,90,0.013564934824271815
91,7,14,91,0.0
91,7,15,1,0.9864350613808385
91,7,15,2,0.0
91,7,15,3,0.0
91,7,15,4,0.0
91,7,15,5,0.0
91,7,15,6,0.0
91,7,15,7,0.0
91,7,15,8,0.0
91,7,15,9,0.0
91,7,15,10,0.0
91,7,15,11,0.0
91,7,15,12,0.0
91,7,15,13,0.0
91,7,15,14,0.0
91,7,15,15,0.0
91,7,15,16,0.0
91,7,15,17,0.0
91,7,15,18,0.0
91,7,15,19,0.0
91,7,15,20,0.0
91,7,15,21,0.0
91,7,15,22,0.0
91,7,15,23,0.0
91,7,15,24,0.0
91,7,15,25,0.0
91,7,15,26,0.0
91,7,15,27,0.0
91,7,15,28,0.0
91,7,15,29,0.0
91,7,15,30,0.0
91,7,15,31,0.0
91,7,15,32,0.0
91,7,15,33,0.0
91,7,15,34,0.0
91,7,15,35,0.0
91,7,15,36,0.0
91,7,15,37,0.0
91,7,15,38,0.0
91,7,15,39,0.0
91,7,15,40,0.0
91,7,15,41,0.0
91,7,15,42,0.0
91,7,15,43,0.0
91,7,15,44,0.0
91,7,15,45,0.0
91,7,15,46,0.0
91,7,15,47,0.0
91,7,15,48,0.0
91,7,15,49,0.0
91,7,15,50,0.0
91,7,15,51,0.0
91,7,15,52,0.0
91,7,15,53,0.0
91,7,15,54,0.0
91,7,15,55,0.0
91,7,15,56,0.0
91,7,15,57,0.0
91,7,15,58,0.0
91,7,15,59,0.0
91,7,15,60,0.0
91,7,15,61,0.0
91,7,15,62,0.0
91,7,15,63,0.0
91,7,15,64,0.0
91,7,15,65,0.0
91,7,15,66,0.0
91,7,15,67,0.0
91,7,15,68,0.0
91,7,15,69,0.0
91,7,15,70,0.0
91,7,15,71,0.0
91,7,15,72,0.0
91,7,15,73,0.0
91,7,15,74,0.0
91,7,15,75,0.0
91,7,15,76,0.0
91,7,15,77,0.0
91,7,15,78,0.0
91,7,15,79,0.0
91,7,15,80,0.0
91,7,15,81,0.0
91,7,15,82,0.0
91,7,15,83,0.0
91,7,15,84,0.0
91,7,15,85,0.0
91,7,15,86,0.0
91,7,15,87,0.0
91,7,15,88,0.0
91,7,15,89,0.0
91,7,15,90,0.013564938619161505
91,7,15,91,0.0
91,7,16,1,0.9864350612462661
91,7,16,2,0.0
91,7,16,3,0.0
91,7,16,4,0.0
91,7,16,5,0.0
91,7,16,6,0.0
91,7,16,7,0.0
91,7,16,8,0.0
91,7,16,9,0.0
91,7,16,10,0.0
91,7,16,11,0.0
91,7,16,12,0.0
91,7,16,13,0.0
91,7,16,14,0.0
91,7,16,15,0.0
91,7,16,16,0.0
91,7,16,17,0.0
91,7,16,18,0.0
91,7,16,19,0.0
91,7,16,20,0.0
91,7,16,21,0.0
91,7,16,22,0.0
91,7,16,23,0.0
91,7,16,24,0.0
91,7,16,25,0.0
91,7,16,26,0.0
91,7,16,27,0.0
91,7,16,28,0.0
91,7,16,29,0.0
91,7,16,30,0.0
91,7,16,31,0.0
91,7,16,32,0.0
91,7,16,33,0.0
91,7,16,34,0.0
91,7,16,35,0.0
91,7,16,36,0.0
91,7,16,37,0.0
91,7,16,38,0.0
91,7,16,39,0.0
91,7,16,40,0.0
91,7,16,41,0.0
91,7,16,42,0.0
91,7,16,43,0.0
91,7,16,44,0.0
91,7,16,45,0.0
91,7,16,46,0.0
91,7,16,47,0.0
91,7,16,48,0.0
91,7,16,49,0.0
91,7,16,50,0.0
91,7,16,51,0.0
91,7,16,52,0.0
91,7,16,53,0.0
91,7,16,54,0.0
91,7,16,55,0.0
91,7,16,56,0.0
91,7,16,57,0.0
91,7,16,58,0.0
91,7,16,59,0.0
91,7,16,60,0.0
91,7,16,61,0.0
91,7,16,62,0.0
91,7,16,63,0.0
91,7,16,64,0.0
91,7,16,65,0.0
91,7,16,66,0.0
91,7,16,67,0.0
91,7,16,68,0.0
91,7,16,69,0.0
91,7,16,70,0.0
91,7,16,71,0.0
91,7,16,72,0.0
91,7,16,73,0.0
91,7,16,74,0.0
91,7,16,75,0.0
91,7,16,76,0.0
91,7,16,77,0.0
91,7,16,78,0.0
91,7,16,79,0.0
91,7,16,80,0.0
91,7,16,81,0.0
91,7,16,82,0.0
91,7,16,83,0.0
91,7,16,84,0.0
91,7,16,85,0.0
91,7,16,86,0.0
91,7,16,87,0.0
91,7,16,88,0.0
91,7,16,89,0.0
91,7,16,90,0.013564938753733961
91,7,16,91,0.0
91,7,17,1,0.9864350595213551
91,7,17,2,0.0
91,7,17,3,0.0
91,7,17,4,0.0
91,7,17,5,0.0
91,7,17,6,0.0
91,7,17,7,0.0
91,7,17,8,0.0
91,7,17,9,0.0
91,7,17,10,0.0
91,7,17,11,0.0
91,7,17,12,0.0
91,7,17,13,0.0
91,7,17,14,0.0
91,7,17,15,0.0
91,7,17,16,0.0
91,7,17,17,0.0
91,7,17,18,0.0
91,7,17,19,0.0
91,7,17,20,0.0
91,7,17,21,0.0
91,7,17,22,0.0
91,7,17,23,0.0
91,7,17,24,0.0
91,7,17,25,0.0
91,7,17,26,0.0
91,7,17,27,0.0
91,7,17,28,0.0
91,7,17,29,0.0
91,7,17,30,0.0
91,7,17,31,0.0
91,7,17,32,0.0
91,7,17,33,0.0
91,7,17,34,0.0
91,7,17,35,0.0
91,7,17,36,0.0
91,7,17,37,0.0
91,7,17,38,0.0
91,7,17,39,0.0
91,7,17,40,0.0
91,7,17,41,0.0
91,7,17,42,0.0
91,7,17,43,0.0
91,7,17,44,0.0
91,7,17,45,0.0
91,7,17,46,0.0
91,7,17,47,0.0
91,7,17,48,0.0
91,7,17,49,0.0
91,7,17,50,0.0
91,7,17,51,0.0
91,7,17,52,0.0
91,7,17,53,0.0
91,7,17,54,0.0
91,7,17,55,0.0
91,7,17,56,0.0
91,7,17,57,0.0
91,7,17,58,0.0
91,7,17,59,0.0
91,7,17,60,0.0
91,7,17,61,0.0
91,7,17,62,0.0
91,7,17,63,0.0
91,7,17,64,0.0
91,7,17,65,0.0
91,7,17,66,0.0
91,7,17,67,0.0
91,7,17,68,0.0
91,7,17,69,0.0
91,7,17,70,0.0
91,7,17,71,0.0
91,7,17,72,0.0
91,7,17,73,0.0
91,7,17,74,0.0
91,7,17,75,0.0
91,7,17,76,0.0
91,7,17,77,0.0
91,7,17,78,0.0
91,7,17,79,0.0
91,7,17,80,0.0
91,7,17,81,0.0
91,7,17,82,0.0
91,7,17,83,0.0
91,7,17,84,0.0
91,7,17,85,0.0
91,7,17,86,0.0
91,7,17,87,0.0
91,7,17,88,0.0
91,7,17,89,0.0
91,7,17,90,0.013564940478644838
91,7,17,91,0.0
91,7,18,1,0.9864350615585193
91,7,18,2,0.0
91,7,18,3,0.0
91,7,18,4,0.0
91,7,18,5,0.0
91,7,18,6,0.0
91,7,18,7,0.0
91,7,18,8,0.0
91,7,18,9,0.0
91,7,18,10,0.0
91,7,18,11,0.0
91,7,18,12,0.0
91,7,18,13,0.0
91,7,18,14,0.0
91,7,18,15,0.0
91,7,18,16,0.0
91,7,18,17,0.0
91,7,18,18,0.0
91,7,18,19,0.0
91,7,18,20,0.0
91,7,18,21,0.0
91,7,18,22,0.0
91,7,18,23,0.0
91,7,18,24,0.0
91,7,18,25,0.0
91,7,18,26,0.0
91,7,18,27,0.0
91,7,18,28,0.0
91,7,18,29,0.0
91,7,18,30,0.0
91,7,18,31,0.0
91,7,18,32,0.0
91,7,18,33,0.0
91,7,18,34,0.0
91,7,18,35,0.0
91,7,18,36,0.0
91,7,18,37,0.0
91,7,18,38,0.0
91,7,18,39,0.0
91,7,18,40,0.0
91,7,18,41,0.0
91,7,18,42,0.0
91,7,18,43,0.0
91,7,18,44,0.0
91,7,18,45,0.0
91,7,18,46,0.0
91,7,18,47,0.0
91,7,18,48,0.0
91,7,18,49,0.0
91,7,18,50,0.0
91,7,18,51,0.0
91,7,18,52,0.0
91,7,18,53,0.0
91,7,18,54,0.0
91,7,18,55,0.0
91,7,18,56,0.0
91,7,18,57,0.0
91,7,18,58,0.0
91,7,18,59,0.0
91,7,18,60,0.0
91,7,18,61,0.0
91,7,18,62,0.0
91,7,18,63,0.0
91,7,18,64,0.0
91,7,18,65,0.0
91,7,18,66,0.0
91,7,18,67,0.0
91,7,18,68,0.0
91,7,18,69,0.0
91,7,18,70,0.0
91,7,18,71,0.0
91,7,18,72,0.0
91,7,18,73,0.0
91,7,18,74,0.0
91,7,18,75,0.0
91,7,18,76,0.0
91,7,18,77,0.0
91,7,18,78,0.0
91,7,18,79,0.0
91,7,18,80,0.0
91,7,18,81,0.0
91,7,18,82,0.0
91,7,18,83,0.0
91,7,18,84,0.0
91,7,18,85,0.0
91,7,18,86,0.0
91,7,18,87,0.0
91,7,18,88,0.0
91,7,18,89,0.0
91,7,18,90,0.013564938441480642
91,7,18,91,0.0
91,7,19,1,0.9864350561510349
91,7,19,2,0.0
91,7,19,3,0.0
91,7,19,4,0.0
91,7,19,5,0.0
91,7,19,6,0.0
91,7,19,7,0.0
91,7,19,8,0.0
91,7,19,9,0.0
91,7,19,10,0.0
91,7,19,11,0.0
91,7,19,12,0.0
91,7,19,13,0.0
91,7,19,14,0.0
91,7,19,15,0.0
91,7,19,16,0.0
91,7,19,17,0.0
91,7,19,18,0.0
91,7,19,19,0.0
91,7,19,20,0.0
91,7,19,21,0.0
91,7,19,22,0.0
91,7,19,23,0.0
91,7,19,24,0.0
91,7,19,25,0.0
91,7,19,26,0.0
91,7,19,27,0.0
91,7,19,28,0.0
91,7,19,29,0.0
91,7,19,30,0.0
91,7,19,31,0.0
91,7,19,32,0.0
91,7,19,33,0.0
91,7,19,34,0.0
91,7,19,35,0.0
91,7,19,36,0.0
91,7,19,37,0.0
91,7,19,38,0.0
91,7,19,39,0.0
91,7,19,40,0.0
91,7,19,41,0.0
91,7,19,42,0.0
91,7,19,43,0.0
91,7,19,44,0.0
91,7,19,45,0.0
91,7,19,46,0.0
91,7,19,47,0.0
91,7,19,48,0.0
91,7,19,49,0.0
91,7,19,50,0.0
91,7,19,51,0.0
91,7,19,52,0.0
91,7,19,53,0.0
91,7,19,54,0.0
91,7,19,55,0.0
91,7,19,56,0.0
91,7,19,57,0.0
91,7,19,58,0.0
91,7,19,59,0.0
91,7,19,60,0.0
91,7,19,61,0.0
91,7,19,62,0.0
91,7,19,63,0.0
91,7,19,64,0.0
91,7,19,65,0.0
91,7,19,66,0.0
91,7,19,67,0.0
91,7,19,68,0.0
91,7,19,69,0.0
91,7,19,70,0.0
91,7,19,71,0.0
91,7,19,72,0.0
91,7,19,73,0.0
91,7,19,74,0.0
91,7,19,75,0.0
91,7,19,76,0.0
91,7,19,77,0.0
91,7,19,78,0.0
91,7,19,79,0.0
91,7,19,80,0.0
91,7,19,81,0.0
91,7,19,82,0.0
91,7,19,83,0.0
91,7,19,84,0.0
91,7,19,85,0.0
91,7,19,86,0.0
91,7,19,87,0.0
91,7,19,88,0.0
91,7,19,89,0.0
91,7,19,90,0.013564943848965184
91,7,19,91,0.0
91,7,20,1,0.986435060046066
91,7,20,2,0.0
91,7,20,3,0.0
91,7,20,4,0.0
91,7,20,5,0.0
91,7,20,6,0.0
91,7,20,7,0.0
91,7,20,8,0.0
91,7,20,9,0.0
91,7,20,10,0.0
91,7,20,11,0.0
91,7,20,12,0.0
91,7,20,13,0.0
91,7,20,14,0.0
91,7,20,15,0.0
91,7,20,16,0.0
91,7,20,17,0.0
91,7,20,18,0.0
91,7,20,19,0.0
91,7,20,20,0.0
91,7,20,21,0.0
91,7,20,22,0.0
91,7,20,23,0.0
91,7,20,24,0.0
91,7,20,25,0.0
91,7,20,26,0.0
91,7,20,27,0.0
91,7,20,28,0.0
91,7,20,29,0.0
91,7,20,30,0.0
91,7,20,31,0.0
91,7,20,32,0.0
91,7,20,33,0.0
91,7,20,34,0.0
91,7,20,35,0.0
91,7,20,36,0.0
91,7,20,37,0.0
91,7,20,38,0.0
91,7,20,39,0.0
91,7,20,40,0.0
91,7,20,41,0.0
91,7,20,42,0.0
91,7,20,43,0.0
91,7,20,44,0.0
91,7,20,45,0.0
91,7,20,46,0.0
91,7,20,47,0.0
91,7,20,48,0.0
91,7,20,49,0.0
91,7,20,50,0.0
91,7,20,51,0.0
91,7,20,52,0.0
91,7,20,53,0.0
91,7,20,54,0.0
91,7,20,55,0.0
91,7,20,56,0.0
91,7,20,57,0.0
91,7,20,58,0.0
91,7,20,59,0.0
91,7,20,60,0.0
91,7,20,61,0.0
91,7,20,62,0.0
91,7,20,63,0.0
91,7,20,64,0.0
91,7,20,65,0.0
91,7,20,66,0.0
91,7,20,67,0.0
91,7,20,68,0.0
91,7,20,69,0.0
91,7,20,70,0.0
91,7,20,71,0.0
91,7,20,72,0.0
91,7,20,73,0.0
91,7,20,74,0.0
91,7,20,75,0.0
91,7,20,76,0.0
91,7,20,77,0.0
91,7,20,78,0.0
91,7,20,79,0.0
91,7,20,80,0.0
91,7,20,81,0.0
91,7,20,82,0.0
91,7,20,83,0.0
91,7,20,84,0.0
91,7,20,85,0.0
91,7,20,86,0.0
91,7,20,87,0.0
91,7,20,88,0.0
91,7,20,89,0.0
91,7,20,90,0.01356493995393403
91,7,20,91,0.0
91,7,21,1,0.9864350580007072
91,7,21,2,0.0
91,7,21,3,0.0
91,7,21,4,0.0
91,7,21,5,0.0
91,7,21,6,0.0
91,7,21,7,0.0
91,7,21,8,0.0
91,7,21,9,0.0
91,7,21,10,0.0
91,7,21,11,0.0
91,7,21,12,0.0
91,7,21,13,0.0
91,7,21,14,0.0
91,7,21,15,0.0
91,7,21,16,0.0
91,7,21,17,0.0
91,7,21,18,0.0
91,7,21,19,0.0
91,7,21,20,0.0
91,7,21,21,0.0
91,7,21,22,0.0
91,7,21,23,0.0
91,7,21,24,0.0
91,7,21,25,0.0
91,7,21,26,0.0
91,7,21,27,0.0
91,7,21,28,0.0
91,7,21,29,0.0
91,7,21,30,0.0
91,7,21,31,0.0
91,7,21,32,0.0
91,7,21,33,0.0
91,7,21,34,0.0
91,7,21,35,0.0
91,7,21,36,0.0
91,7,21,37,0.0
91,7,21,38,0.0
91,7,21,39,0.0
91,7,21,40,0.0
91,7,21,41,0.0
91,7,21,42,0.0
91,7,21,43,0.0
91,7,21,44,0.0
91,7,21,45,0.0
91,7,21,46,0.0
91,7,21,47,0.0
91,7,21,48,0.0
91,7,21,49,0.0
91,7,21,50,0.0
91,7,21,51,0.0
91,7,21,52,0.0
91,7,21,53,0.0
91,7,21,54,0.0
91,7,21,55,0.0
91,7,21,56,0.0
91,7,21,57,0.0
91,7,21,58,0.0
91,7,21,59,0.0
91,7,21,60,0.0
91,7,21,61,0.0
91,7,21,62,0.0
91,7,21,63,0.0
91,7,21,64,0.0
91,7,21,65,0.0
91,7,21,66,0.0
91,7,21,67,0.0
91,7,21,68,0.0
91,7,21,69,0.0
91,7,21,70,0.0
91,7,21,71,0.0
91,7,21,72,0.0
91,7,21,73,0.0
91,7,21,74,0.0
91,7,21,75,0.0
91,7,21,76,0.0
91,7,21,77,0.0
91,7,21,78,0.0
91,7,21,79,0.0
91,7,21,80,0.0
91,7,21,81,0.0
91,7,21,82,0.0
91,7,21,83,0.0
91,7,21,84,0.0
91,7,21,85,0.0
91,7,21,86,0.0
91,7,21,87,0.0
91,7,21,88,0.0
91,7,21,89,0.0
91,7,21,90,0.013564941999292894
91,7,21,91,0.0
91,7,22,1,0.9864350586403916
91,7,22,2,0.0
91,7,22,3,0.0
91,7,22,4,0.0
91,7,22,5,0.0
91,7,22,6,0.0
91,7,22,7,0.0
91,7,22,8,0.0
91,7,22,9,0.0
91,7,22,10,0.0
91,7,22,11,0.0
91,7,22,12,0.0
91,7,22,13,0.0
91,7,22,14,0.0
91,7,22,15,0.0
91,7,22,16,0.0
91,7,22,17,0.0
91,7,22,18,0.0
91,7,22,19,0.0
91,7,22,20,0.0
91,7,22,21,0.0
91,7,22,22,0.0
91,7,22,23,0.0
91,7,22,24,0.0
91,7,22,25,0.0
91,7,22,26,0.0
91,7,22,27,0.0
91,7,22,28,0.0
91,7,22,29,0.0
91,7,22,30,0.0
91,7,22,31,0.0
91,7,22,32,0.0
91,7,22,33,0.0
91,7,22,34,0.0
91,7,22,35,0.0
91,7,22,36,0.0
91,7,22,37,0.0
91,7,22,38,0.0
91,7,22,39,0.0
91,7,22,40,0.0
91,7,22,41,0.0
91,7,22,42,0.0
91,7,22,43,0.0
91,7,22,44,0.0
91,7,22,45,0.0
91,7,22,46,0.0
91,7,22,47,0.0
91,7,22,48,0.0
91,7,22,49,0.0
91,7,22,50,0.0
91,7,22,51,0.0
91,7,22,52,0.0
91,7,22,53,0.0
91,7,22,54,0.0
91,7,22,55,0.0
91,7,22,56,0.0
91,7,22,57,0.0
91,7,22,58,0.0
91,7,22,59,0.0
91,7,22,60,0.0
91,7,22,61,0.0
91,7,22,62,0.0
91,7,22,63,0.0
91,7,22,64,0.0
91,7,22,65,0.0
91,7,22,66,0.0
91,7,22,67,0.0
91,7,22,68,0.0
91,7,22,69,0.0
91,7,22,70,0.0
91,7,22,71,0.0
91,7,22,72,0.0
91,7,22,73,0.0
91,7,22,74,0.0
91,7,22,75,0.0
91,7,22,76,0.0
91,7,22,77,0.0
91,7,22,78,0.0
91,7,22,79,0.0
91,7,22,80,0.0
91,7,22,81,0.0
91,7,22,82,0.0
91,7,22,83,0.0
91,7,22,84,0.0
91,7,22,85,0.0
91,7,22,86,0.0
91,7,22,87,0.0
91,7,22,88,0.0
91,7,22,89,0.0
91,7,22,90,0.013564941359608427
91,7,22,91,0.0
91,7,23,1,0.9864350639871573
91,7,23,2,0.0
91,7,23,3,0.0
91,7,23,4,0.0
91,7,23,5,0.0
91,7,23,6,0.0
91,7,23,7,0.0
91,7,23,8,0.0
91,7,23,9,0.0
91,7,23,10,0.0
91,7,23,11,0.0
91,7,23,12,0.0
91,7,23,13,0.0
91,7,23,14,0.0
91,7,23,15,0.0
91,7,23,16,0.0
91,7,23,17,0.0
91,7,23,18,0.0
91,7,23,19,0.0
91,7,23,20,0.0
91,7,23,21,0.0
91,7,23,22,0.0
91,7,23,23,0.0
91,7,23,24,0.0
91,7,23,25,0.0
91,7,23,26,0.0
91,7,23,27,0.0
91,7,23,28,0.0
91,7,23,29,0.0
91,7,23,30,0.0
91,7,23,31,0.0
91,7,23,32,0.0
91,7,23,33,0.0
91,7,23,34,0.0
91,7,23,35,0.0
91,7,23,36,0.0
91,7,23,37,0.0
91,7,23,38,0.0
91,7,23,39,0.0
91,7,23,40,0.0
91,7,23,41,0.0
91,7,23,42,0.0
91,7,23,43,0.0
91,7,23,44,0.0
91,7,23,45,0.0
91,7,23,46,0.0
91,7,23,47,0.0
91,7,23,48,0.0
91,7,23,49,0.0
91,7,23,50,0.0
91,7,23,51,0.0
91,7,23,52,0.0
91,7,23,53,0.0
91,7,23,54,0.0
91,7,23,55,0.0
91,7,23,56,0.0
91,7,23,57,0.0
91,7,23,58,0.0
91,7,23,59,0.0
91,7,23,60,0.0
91,7,23,61,0.0
91,7,23,62,0.0
91,7,23,63,0.0
91,7,23,64,0.0
91,7,23,65,0.0
91,7,23,66,0.0
91,7,23,67,0.0
91,7,23,68,0.0
91,7,23,69,0.0
91,7,23,70,0.0
91,7,23,71,0.0
91,7,23,72,0.0
91,7,23,73,0.0
91,7,23,74,0.0
91,7,23,75,0.0
91,7,23,76,0.0
91,7,23,77,0.0
91,7,23,78,0.0
91,7,23,79,0.0
91,7,23,80,0.0
91,7,23,81,0.0
91,7,23,82,0.0
91,7,23,83,0.0
91,7,23,84,0.0
91,7,23,85,0.0
91,7,23,86,0.0
91,7,23,87,0.0
91,7,23,88,0.0
91,7,23,89,0.0
91,7,23,90,0.013564936012842742
91,7,23,91,0.0
91,7,24,1,0.986435062914892
91,7,24,2,0.0
91,7,24,3,0.0
91,7,24,4,0.0
91,7,24,5,0.0
91,7,24,6,0.0
91,7,24,7,0.0
91,7,24,8,0.0
91,7,24,9,0.0
91,7,24,10,0.0
91,7,24,11,0.0
91,7,24,12,0.0
91,7,24,13,0.0
91,7,24,14,0.0
91,7,24,15,0.0
91,7,24,16,0.0
91,7,24,17,0.0
91,7,24,18,0.0
91,7,24,19,0.0
91,7,24,20,0.0
91,7,24,21,0.0
91,7,24,22,0.0
91,7,24,23,0.0
91,7,24,24,0.0
91,7,24,25,0.0
91,7,24,26,0.0
91,7,24,27,0.0
91,7,24,28,0.0
91,7,24,29,0.0
91,7,24,30,0.0
91,7,24,31,0.0
91,7,24,32,0.0
91,7,24,33,0.0
91,7,24,34,0.0
91,7,24,35,0.0
91,7,24,36,0.0
91,7,24,37,0.0
91,7,24,38,0.0
91,7,24,39,0.0
91,7,24,40,0.0
91,7,24,41,0.0
91,7,24,42,0.0
91,7,24,43,0.0
91,7,24,44,0.0
91,7,24,45,0.0
91,7,24,46,0.0
91,7,24,47,0.0
91,7,24,48,0.0
91,7,24,49,0.0
91,7,24,50,0.0
91,7,24,51,0.0
91,7,24,52,0.0
91,7,24,53,0.0
91,7,24,54,0.0
91,7,24,55,0.0
91,7,24,56,0.0
91,7,24,57,0.0
91,7,24,58,0.0
91,7,24,59,0.0
91,7,24,60,0.0
91,7,24,61,0.0
91,7,24,62,0.0
91,7,24,63,0.0
91,7,24,64,0.0
91,7,24,65,0.0
91,7,24,66,0.0
91,7,24,67,0.0
91,7,24,68,0.0
91,7,24,69,0.0
91,7,24,70,0.0
91,7,24,71,0.0
91,7,24,72,0.0
91,7,24,73,0.0
91,7,24,74,0.0
91,7,24,75,0.0
91,7,24,76,0.0
91,7,24,77,0.0
91,7,24,78,0.0
91,7,24,79,0.0
91,7,24,80,0.0
91,7,24,81,0.0
91,7,24,82,0.0
91,7,24,83,0.0
91,7,24,84,0.0
91,7,24,85,0.0
91,7,24,86,0.0
91,7,24,87,0.0
91,7,24,88,0.0
91,7,24,89,0.0
91,7,24,90,0.013564937085108007
91,7,24,91,0.0
91,7,25,1,0.9864350609732725
91,7,25,2,0.0
91,7,25,3,0.0
91,7,25,4,0.0
91,7,25,5,0.0
91,7,25,6,0.0
91,7,25,7,0.0
91,7,25,8,0.0
91,7,25,9,0.0
91,7,25,10,0.0
91,7,25,11,0.0
91,7,25,12,0.0
91,7,25,13,0.0
91,7,25,14,0.0
91,7,25,15,0.0
91,7,25,16,0.0
91,7,25,17,0.0
91,7,25,18,0.0
91,7,25,19,0.0
91,7,25,20,0.0
91,7,25,21,0.0
91,7,25,22,0.0
91,7,25,23,0.0
91,7,25,24,0.0
91,7,25,25,0.0
91,7,25,26,0.0
91,7,25,27,0.0
91,7,25,28,0.0
91,7,25,29,0.0
91,7,25,30,0.0
91,7,25,31,0.0
91,7,25,32,0.0
91,7,25,33,0.0
91,7,25,34,0.0
91,7,25,35,0.0
91,7,25,36,0.0
91,7,25,37,0.0
91,7,25,38,0.0
91,7,25,39,0.0
91,7,25,40,0.0
91,7,25,41,0.0
91,7,25,42,0.0
91,7,25,43,0.0
91,7,25,44,0.0
91,7,25,45,0.0
91,7,25,46,0.0
91,7,25,47,0.0
91,7,25,48,0.0
91,7,25,49,0.0
91,7,25,50,0.0
91,7,25,51,0.0
91,7,25,52,0.0
91,7,25,53,0.0
91,7,25,54,0.0
91,7,25,55,0.0
91,7,25,56,0.0
91,7,25,57,0.0
91,7,25,58,0.0
91,7,25,59,0.0
91,7,25,60,0.0
91,7,25,61,0.0
91,7,25,62,0.0
91,7,25,63,0.0
91,7,25,64,0.0
91,7,25,65,0.0
91,7,25,66,0.0
91,7,25,67,0.0
91,7,25,68,0.0
91,7,25,69,0.0
91,7,25,70,0.0
91,7,25,71,0.0
91,7,25,72,0.0
91,7,25,73,0.0
91,7,25,74,0.0
91,7,25,75,0.0
91,7,25,76,0.0
91,7,25,77,0.0
91,7,25,78,0.0
91,7,25,79,0.0
91,7,25,80,0.0
91,7,25,81,0.0
91,7,25,82,0.0
91,7,25,83,0.0
91,7,25,84,0.0
91,7,25,85,0.0
91,7,25,86,0.0
91,7,25,87,0.0
91,7,25,88,0.0
91,7,25,89,0.0
91,7,25,90,0.013564939026727502
91,7,25,91,0.0
91,7,26,1,0.9864350629150032
91,7,26,2,0.0
91,7,26,3,0.0
91,7,26,4,0.0
91,7,26,5,0.0
91,7,26,6,0.0
91,7,26,7,0.0
91,7,26,8,0.0
91,7,26,9,0.0
91,7,26,10,0.0
91,7,26,11,0.0
91,7,26,12,0.0
91,7,26,13,0.0
91,7,26,14,0.0
91,7,26,15,0.0
91,7,26,16,0.0
91,7,26,17,0.0
91,7,26,18,0.0
91,7,26,19,0.0
91,7,26,20,0.0
91,7,26,21,0.0
91,7,26,22,0.0
91,7,26,23,0.0
91,7,26,24,0.0
91,7,26,25,0.0
91,7,26,26,0.0
91,7,26,27,0.0
91,7,26,28,0.0
91,7,26,29,0.0
91,7,26,30,0.0
91,7,26,31,0.0
91,7,26,32,0.0
91,7,26,33,0.0
91,7,26,34,0.0
91,7,26,35,0.0
91,7,26,36,0.0
91,7,26,37,0.0
91,7,26,38,0.0
91,7,26,39,0.0
91,7,26,40,0.0
91,7,26,41,0.0
91,7,26,42,0.0
91,7,26,43,0.0
91,7,26,44,0.0
91,7,26,45,0.0
91,7,26,46,0.0
91,7,26,47,0.0
91,7,26,48,0.0
91,7,26,49,0.0
91,7,26,50,0.0
91,7,26,51,0.0
91,7,26,52,0.0
91,7,26,53,0.0
91,7,26,54,0.0
91,7,26,55,0.0
91,7,26,56,0.0
91,7,26,57,0.0
91,7,26,58,0.0
91,7,26,59,0.0
91,7,26,60,0.0
91,7,26,61,0.0
91,7,26,62,0.0
91,7,26,63,0.0
91,7,26,64,0.0
91,7,26,65,0.0
91,7,26,66,0.0
91,7,26,67,0.0
91,7,26,68,0.0
91,7,26,69,0.0
91,7,26,70,0.0
91,7,26,71,0.0
91,7,26,72,0.0
91,7,26,73,0.0
91,7,26,74,0.0
91,7,26,75,0.0
91,7,26,76,0.0
91,7,26,77,0.0
91,7,26,78,0.0
91,7,26,79,0.0
91,7,26,80,0.0
91,7,26,81,0.0
91,7,26,82,0.0
91,7,26,83,0.0
91,7,26,84,0.0
91,7,26,85,0.0
91,7,26,86,0.0
91,7,26,87,0.0
91,7,26,88,0.0
91,7,26,89,0.0
91,7,26,90,0.01356493708499679
91,7,26,91,0.0
91,7,27,1,0.9864350615814745
91,7,27,2,0.0
91,7,27,3,0.0
91,7,27,4,0.0
91,7,27,5,0.0
91,7,27,6,0.0
91,7,27,7,0.0
91,7,27,8,0.0
91,7,27,9,0.0
91,7,27,10,0.0
91,7,27,11,0.0
91,7,27,12,0.0
91,7,27,13,0.0
91,7,27,14,0.0
91,7,27,15,0.0
91,7,27,16,0.0
91,7,27,17,0.0
91,7,27,18,0.0
91,7,27,19,0.0
91,7,27,20,0.0
91,7,27,21,0.0
91,7,27,22,0.0
91,7,27,23,0.0
91,7,27,24,0.0
91,7,27,25,0.0
91,7,27,26,0.0
91,7,27,27,0.0
91,7,27,28,0.0
91,7,27,29,0.0
91,7,27,30,0.0
91,7,27,31,0.0
91,7,27,32,0.0
91,7,27,33,0.0
91,7,27,34,0.0
91,7,27,35,0.0
91,7,27,36,0.0
91,7,27,37,0.0
91,7,27,38,0.0
91,7,27,39,0.0
91,7,27,40,0.0
91,7,27,41,0.0
91,7,27,42,0.0
91,7,27,43,0.0
91,7,27,44,0.0
91,7,27,45,0.0
91,7,27,46,0.0
91,7,27,47,0.0
91,7,27,48,0.0
91,7,27,49,0.0
91,7,27,50,0.0
91,7,27,51,0.0
91,7,27,52,0.0
91,7,27,53,0.0
91,7,27,54,0.0
91,7,27,55,0.0
91,7,27,56,0.0
91,7,27,57,0.0
91,7,27,58,0.0
91,7,27,59,0.0
91,7,27,60,0.0
91,7,27,61,0.0
91,7,27,62,0.0
91,7,27,63,0.0
91,7,27,64,0.0
91,7,27,65,0.0
91,7,27,66,0.0
91,7,27,67,0.0
91,7,27,68,0.0
91,7,27,69,0.0
91,7,27,70,0.0
91,7,27,71,0.0
91,7,27,72,0.0
91,7,27,73,0.0
91,7,27,74,0.0
91,7,27,75,0.0
91,7,27,76,0.0
91,7,27,77,0.0
91,7,27,78,0.0
91,7,27,79,0.0
91,7,27,80,0.0
91,7,27,81,0.0
91,7,27,82,0.0
91,7,27,83,0.0
91,7,27,84,0.0
91,7,27,85,0.0
91,7,27,86,0.0
91,7,27,87,0.0
91,7,27,88,0.0
91,7,27,89,0.0
91,7,27,90,0.013564938418525577
91,7,27,91,0.0
91,7,28,1,0.9864350646262744
91,7,28,2,0.0
91,7,28,3,0.0
91,7,28,4,0.0
91,7,28,5,0.0
91,7,28,6,0.0
91,7,28,7,0.0
91,7,28,8,0.0
91,7,28,9,0.0
91,7,28,10,0.0
91,7,28,11,0.0
91,7,28,12,0.0
91,7,28,13,0.0
91,7,28,14,0.0
91,7,28,15,0.0
91,7,28,16,0.0
91,7,28,17,0.0
91,7,28,18,0.0
91,7,28,19,0.0
91,7,28,20,0.0
91,7,28,21,0.0
91,7,28,22,0.0
91,7,28,23,0.0
91,7,28,24,0.0
91,7,28,25,0.0
91,7,28,26,0.0
91,7,28,27,0.0
91,7,28,28,0.0
91,7,28,29,0.0
91,7,28,30,0.0
91,7,28,31,0.0
91,7,28,32,0.0
91,7,28,33,0.0
91,7,28,34,0.0
91,7,28,35,0.0
91,7,28,36,0.0
91,7,28,37,0.0
91,7,28,38,0.0
91,7,28,39,0.0
91,7,28,40,0.0
91,7,28,41,0.0
91,7,28,42,0.0
91,7,28,43,0.0
91,7,28,44,0.0
91,7,28,45,0.0
91,7,28,46,0.0
91,7,28,47,0.0
91,7,28,48,0.0
91,7,28,49,0.0
91,7,28,50,0.0
91,7,28,51,0.0
91,7,28,52,0.0
91,7,28,53,0.0
91,7,28,54,0.0
91,7,28,55,0.0
91,7,28,56,0.0
91,7,28,57,0.0
91,7,28,58,0.0
91,7,28,59,0.0
91,7,28,60,0.0
91,7,28,61,0.0
91,7,28,62,0.0
91,7,28,63,0.0
91,7,28,64,0.0
91,7,28,65,0.0
91,7,28,66,0.0
91,7,28,67,0.0
91,7,28,68,0.0
91,7,28,69,0.0
91,7,28,70,0.0
91,7,28,71,0.0
91,7,28,72,0.0
91,7,28,73,0.0
91,7,28,74,0.0
91,7,28,75,0.0
91,7,28,76,0.0
91,7,28,77,0.0
91,7,28,78,0.0
91,7,28,79,0.0
91,7,28,80,0.0
91,7,28,81,0.0
91,7,28,82,0.0
91,7,28,83,0.0
91,7,28,84,0.0
91,7,28,85,0.0
91,7,28,86,0.0
91,7,28,87,0.0
91,7,28,88,0.0
91,7,28,89,0.0
91,7,28,90,0.013564935373725646
91,7,28,91,0.0
91,7,29,1,0.9864350599134025
91,7,29,2,0.0
91,7,29,3,0.0
91,7,29,4,0.0
91,7,29,5,0.0
91,7,29,6,0.0
91,7,29,7,0.0
91,7,29,8,0.0
91,7,29,9,0.0
91,7,29,10,0.0
91,7,29,11,0.0
91,7,29,12,0.0
91,7,29,13,0.0
91,7,29,14,0.0
91,7,29,15,0.0
91,7,29,16,0.0
91,7,29,17,0.0
91,7,29,18,0.0
91,7,29,19,0.0
91,7,29,20,0.0
91,7,29,21,0.0
91,7,29,22,0.0
91,7,29,23,0.0
91,7,29,24,0.0
91,7,29,25,0.0
91,7,29,26,0.0
91,7,29,27,0.0
91,7,29,28,0.0
91,7,29,29,0.0
91,7,29,30,0.0
91,7,29,31,0.0
91,7,29,32,0.0
91,7,29,33,0.0
91,7,29,34,0.0
91,7,29,35,0.0
91,7,29,36,0.0
91,7,29,37,0.0
91,7,29,38,0.0
91,7,29,39,0.0
91,7,29,40,0.0
91,7,29,41,0.0
91,7,29,42,0.0
91,7,29,43,0.0
91,7,29,44,0.0
91,7,29,45,0.0
91,7,29,46,0.0
91,7,29,47,0.0
91,7,29,48,0.0
91,7,29,49,0.0
91,7,29,50,0.0
91,7,29,51,0.0
91,7,29,52,0.0
91,7,29,53,0.0
91,7,29,54,0.0
91,7,29,55,0.0
91,7,29,56,0.0
91,7,29,57,0.0
91,7,29,58,0.0
91,7,29,59,0.0
91,7,29,60,0.0
91,7,29,61,0.0
91,7,29,62,0.0
91,7,29,63,0.0
91,7,29,64,0.0
91,7,29,65,0.0
91,7,29,66,0.0
91,7,29,67,0.0
91,7,29,68,0.0
91,7,29,69,0.0
91,7,29,70,0.0
91,7,29,71,0.0
91,7,29,72,0.0
91,7,29,73,0.0
91,7,29,74,0.0
91,7,29,75,0.0
91,7,29,76,0.0
91,7,29,77,0.0
91,7,29,78,0.0
91,7,29,79,0.0
91,7,29,80,0.0
91,7,29,81,0.0
91,7,29,82,0.0
91,7,29,83,0.0
91,7,29,84,0.0
91,7,29,85,0.0
91,7,29,86,0.0
91,7,29,87,0.0
91,7,29,88,0.0
91,7,29,89,0.0
91,7,29,90,0.013564940086597513
91,7,29,91,0.0
91,7,30,1,0.9864350616584185
91,7,30,2,0.0
91,7,30,3,0.0
91,7,30,4,0.0
91,7,30,5,0.0
91,7,30,6,0.0
91,7,30,7,0.0
91,7,30,8,0.0
91,7,30,9,0.0
91,7,30,10,0.0
91,7,30,11,0.0
91,7,30,12,0.0
91,7,30,13,0.0
91,7,30,14,0.0
91,7,30,15,0.0
91,7,30,16,0.0
91,7,30,17,0.0
91,7,30,18,0.0
91,7,30,19,0.0
91,7,30,20,0.0
91,7,30,21,0.0
91,7,30,22,0.0
91,7,30,23,0.0
91,7,30,24,0.0
91,7,30,25,0.0
91,7,30,26,0.0
91,7,30,27,0.0
91,7,30,28,0.0
91,7,30,29,0.0
91,7,30,30,0.0
91,7,30,31,0.0
91,7,30,32,0.0
91,7,30,33,0.0
91,7,30,34,0.0
91,7,30,35,0.0
91,7,30,36,0.0
91,7,30,37,0.0
91,7,30,38,0.0
91,7,30,39,0.0
91,7,30,40,0.0
91,7,30,41,0.0
91,7,30,42,0.0
91,7,30,43,0.0
91,7,30,44,0.0
91,7,30,45,0.0
91,7,30,46,0.0
91,7,30,47,0.0
91,7,30,48,0.0
91,7,30,49,0.0
91,7,30,50,0.0
91,7,30,51,0.0
91,7,30,52,0.0
91,7,30,53,0.0
91,7,30,54,0.0
91,7,30,55,0.0
91,7,30,56,0.0
91,7,30,57,0.0
91,7,30,58,0.0
91,7,30,59,0.0
91,7,30,60,0.0
91,7,30,61,0.0
91,7,30,62,0.0
91,7,30,63,0.0
91,7,30,64,0.0
91,7,30,65,0.0
91,7,30,66,0.0
91,7,30,67,0.0
91,7,30,68,0.0
91,7,30,69,0.0
91,7,30,70,0.0
91,7,30,71,0.0
91,7,30,72,0.0
91,7,30,73,0.0
91,7,30,74,0.0
91,7,30,75,0.0
91,7,30,76,0.0
91,7,30,77,0.0
91,7,30,78,0.0
91,7,30,79,0.0
91,7,30,80,0.0
91,7,30,81,0.0
91,7,30,82,0.0
91,7,30,83,0.0
91,7,30,84,0.0
91,7,30,85,0.0
91,7,30,86,0.0
91,7,30,87,0.0
91,7,30,88,0.0
91,7,30,89,0.0
91,7,30,90,0.013564938341581474
91,7,30,91,0.0
91,7,31,1,0.9864350599277094
91,7,31,2,0.0
91,7,31,3,0.0
91,7,31,4,0.0
91,7,31,5,0.0
91,7,31,6,0.0
91,7,31,7,0.0
91,7,31,8,0.0
91,7,31,9,0.0
91,7,31,10,0.0
91,7,31,11,0.0
91,7,31,12,0.0
91,7,31,13,0.0
91,7,31,14,0.0
91,7,31,15,0.0
91,7,31,16,0.0
91,7,31,17,0.0
91,7,31,18,0.0
91,7,31,19,0.0
91,7,31,20,0.0
91,7,31,21,0.0
91,7,31,22,0.0
91,7,31,23,0.0
91,7,31,24,0.0
91,7,31,25,0.0
91,7,31,26,0.0
91,7,31,27,0.0
91,7,31,28,0.0
91,7,31,29,0.0
91,7,31,30,0.0
91,7,31,31,0.0
91,7,31,32,0.0
91,7,31,33,0.0
91,7,31,34,0.0
91,7,31,35,0.0
91,7,31,36,0.0
91,7,31,37,0.0
91,7,31,38,0.0
91,7,31,39,0.0
91,7,31,40,0.0
91,7,31,41,0.0
91,7,31,42,0.0
91,7,31,43,0.0
91,7,31,44,0.0
91,7,31,45,0.0
91,7,31,46,0.0
91,7,31,47,0.0
91,7,31,48,0.0
91,7,31,49,0.0
91,7,31,50,0.0
91,7,31,51,0.0
91,7,31,52,0.0
91,7,31,53,0.0
91,7,31,54,0.0
91,7,31,55,0.0
91,7,31,56,0.0
91,7,31,57,0.0
91,7,31,58,0.0
91,7,31,59,0.0
91,7,31,60,0.0
91,7,31,61,0.0
91,7,31,62,0.0
91,7,31,63,0.0
91,7,31,64,0.0
91,7,31,65,0.0
91,7,31,66,0.0
91,7,31,67,0.0
91,7,31,68,0.0
91,7,31,69,0.0
91,7,31,70,0.0
91,7,31,71,0.0
91,7,31,72,0.0
91,7,31,73,0.0
91,7,31,74,0.0
91,7,31,75,0.0
91,7,31,76,0.0
91,7,31,77,0.0
91,7,31,78,0.0
91,7,31,79,0.0
91,7,31,80,0.0
91,7,31,81,0.0
91,7,31,82,0.0
91,7,31,83,0.0
91,7,31,84,0.0
91,7,31,85,0.0
91,7,31,86,0.0
91,7,31,87,0.0
91,7,31,88,0.0
91,7,31,89,0.0
91,7,31,90,0.013564940072290584
91,7,31,91,0.0
91,7,32,1,0.9864350593496036
91,7,32,2,0.0
91,7,32,3,0.0
91,7,32,4,0.0
91,7,32,5,0.0
91,7,32,6,0.0
91,7,32,7,0.0
91,7,32,8,0.0
91,7,32,9,0.0
91,7,32,10,0.0
91,7,32,11,0.0
91,7,32,12,0.0
91,7,32,13,0.0
91,7,32,14,0.0
91,7,32,15,0.0
91,7,32,16,0.0
91,7,32,17,0.0
91,7,32,18,0.0
91,7,32,19,0.0
91,7,32,20,0.0
91,7,32,21,0.0
91,7,32,22,0.0
91,7,32,23,0.0
91,7,32,24,0.0
91,7,32,25,0.0
91,7,32,26,0.0
91,7,32,27,0.0
91,7,32,28,0.0
91,7,32,29,0.0
91,7,32,30,0.0
91,7,32,31,0.0
91,7,32,32,0.0
91,7,32,33,0.0
91,7,32,34,0.0
91,7,32,35,0.0
91,7,32,36,0.0
91,7,32,37,0.0
91,7,32,38,0.0
91,7,32,39,0.0
91,7,32,40,0.0
91,7,32,41,0.0
91,7,32,42,0.0
91,7,32,43,0.0
91,7,32,44,0.0
91,7,32,45,0.0
91,7,32,46,0.0
91,7,32,47,0.0
91,7,32,48,0.0
91,7,32,49,0.0
91,7,32,50,0.0
91,7,32,51,0.0
91,7,32,52,0.0
91,7,32,53,0.0
91,7,32,54,0.0
91,7,32,55,0.0
91,7,32,56,0.0
91,7,32,57,0.0
91,7,32,58,0.0
91,7,32,59,0.0
91,7,32,60,0.0
91,7,32,61,0.0
91,7,32,62,0.0
91,7,32,63,0.0
91,7,32,64,0.0
91,7,32,65,0.0
91,7,32,66,0.0
91,7,32,67,0.0
91,7,32,68,0.0
91,7,32,69,0.0
91,7,32,70,0.0
91,7,32,71,0.0
91,7,32,72,0.0
91,7,32,73,0.0
91,7,32,74,0.0
91,7,32,75,0.0
91,7,32,76,0.0
91,7,32,77,0.0
91,7,32,78,0.0
91,7,32,79,0.0
91,7,32,80,0.0
91,7,32,81,0.0
91,7,32,82,0.0
91,7,32,83,0.0
91,7,32,84,0.0
91,7,32,85,0.0
91,7,32,86,0.0
91,7,32,87,0.0
91,7,32,88,0.0
91,7,32,89,0.0
91,7,32,90,0.013564940650396297
91,7,32,91,0.0
91,7,33,1,0.9864350580321685
91,7,33,2,0.0
91,7,33,3,0.0
91,7,33,4,0.0
91,7,33,5,0.0
91,7,33,6,0.0
91,7,33,7,0.0
91,7,33,8,0.0
91,7,33,9,0.0
91,7,33,10,0.0
91,7,33,11,0.0
91,7,33,12,0.0
91,7,33,13,0.0
91,7,33,14,0.0
91,7,33,15,0.0
91,7,33,16,0.0
91,7,33,17,0.0
91,7,33,18,0.0
91,7,33,19,0.0
91,7,33,20,0.0
91,7,33,21,0.0
91,7,33,22,0.0
91,7,33,23,0.0
91,7,33,24,0.0
91,7,33,25,0.0
91,7,33,26,0.0
91,7,33,27,0.0
91,7,33,28,0.0
91,7,33,29,0.0
91,7,33,30,0.0
91,7,33,31,0.0
91,7,33,32,0.0
91,7,33,33,0.0
91,7,33,34,0.0
91,7,33,35,0.0
91,7,33,36,0.0
91,7,33,37,0.0
91,7,33,38,0.0
91,7,33,39,0.0
91,7,33,40,0.0
91,7,33,41,0.0
91,7,33,42,0.0
91,7,33,43,0.0
91,7,33,44,0.0
91,7,33,45,0.0
91,7,33,46,0.0
91,7,33,47,0.0
91,7,33,48,0.0
91,7,33,49,0.0
91,7,33,50,0.0
91,7,33,51,0.0
91,7,33,52,0.0
91,7,33,53,0.0
91,7,33,54,0.0
91,7,33,55,0.0
91,7,33,56,0.0
91,7,33,57,0.0
91,7,33,58,0.0
91,7,33,59,0.0
91,7,33,60,0.0
91,7,33,61,0.0
91,7,33,62,0.0
91,7,33,63,0.0
91,7,33,64,0.0
91,7,33,65,0.0
91,7,33,66,0.0
91,7,33,67,0.0
91,7,33,68,0.0
91,7,33,69,0.0
91,7,33,70,0.0
91,7,33,71,0.0
91,7,33,72,0.0
91,7,33,73,0.0
91,7,33,74,0.0
91,7,33,75,0.0
91,7,33,76,0.0
91,7,33,77,0.0
91,7,33,78,0.0
91,7,33,79,0.0
91,7,33,80,0.0
91,7,33,81,0.0
91,7,33,82,0.0
91,7,33,83,0.0
91,7,33,84,0.0
91,7,33,85,0.0
91,7,33,86,0.0
91,7,33,87,0.0
91,7,33,88,0.0
91,7,33,89,0.0
91,7,33,90,0.013564941967831522
91,7,33,91,0.0
91,7,34,1,0.9864350619211371
91,7,34,2,0.0
91,7,34,3,0.0
91,7,34,4,0.0
91,7,34,5,0.0
91,7,34,6,0.0
91,7,34,7,0.0
91,7,34,8,0.0
91,7,34,9,0.0
91,7,34,10,0.0
91,7,34,11,0.0
91,7,34,12,0.0
91,7,34,13,0.0
91,7,34,14,0.0
91,7,34,15,0.0
91,7,34,16,0.0
91,7,34,17,0.0
91,7,34,18,0.0
91,7,34,19,0.0
91,7,34,20,0.0
91,7,34,21,0.0
91,7,34,22,0.0
91,7,34,23,0.0
91,7,34,24,0.0
91,7,34,25,0.0
91,7,34,26,0.0
91,7,34,27,0.0
91,7,34,28,0.0
91,7,34,29,0.0
91,7,34,30,0.0
91,7,34,31,0.0
91,7,34,32,0.0
91,7,34,33,0.0
91,7,34,34,0.0
91,7,34,35,0.0
91,7,34,36,0.0
91,7,34,37,0.0
91,7,34,38,0.0
91,7,34,39,0.0
91,7,34,40,0.0
91,7,34,41,0.0
91,7,34,42,0.0
91,7,34,43,0.0
91,7,34,44,0.0
91,7,34,45,0.0
91,7,34,46,0.0
91,7,34,47,0.0
91,7,34,48,0.0
91,7,34,49,0.0
91,7,34,50,0.0
91,7,34,51,0.0
91,7,34,52,0.0
91,7,34,53,0.0
91,7,34,54,0.0
91,7,34,55,0.0
91,7,34,56,0.0
91,7,34,57,0.0
91,7,34,58,0.0
91,7,34,59,0.0
91,7,34,60,0.0
91,7,34,61,0.0
91,7,34,62,0.0
91,7,34,63,0.0
91,7,34,64,0.0
91,7,34,65,0.0
91,7,34,66,0.0
91,7,34,67,0.0
91,7,34,68,0.0
91,7,34,69,0.0
91,7,34,70,0.0
91,7,34,71,0.0
91,7,34,72,0.0
91,7,34,73,0.0
91,7,34,74,0.0
91,7,34,75,0.0
91,7,34,76,0.0
91,7,34,77,0.0
91,7,34,78,0.0
91,7,34,79,0.0
91,7,34,80,0.0
91,7,34,81,0.0
91,7,34,82,0.0
91,7,34,83,0.0
91,7,34,84,0.0
91,7,34,85,0.0
91,7,34,86,0.0
91,7,34,87,0.0
91,7,34,88,0.0
91,7,34,89,0.0
91,7,34,90,0.013564938078862913
91,7,34,91,0.0
91,7,35,1,0.9864350614917698
91,7,35,2,0.0
91,7,35,3,0.0
91,7,35,4,0.0
91,7,35,5,0.0
91,7,35,6,0.0
91,7,35,7,0.0
91,7,35,8,0.0
91,7,35,9,0.0
91,7,35,10,0.0
91,7,35,11,0.0
91,7,35,12,0.0
91,7,35,13,0.0
91,7,35,14,0.0
91,7,35,15,0.0
91,7,35,16,0.0
91,7,35,17,0.0
91,7,35,18,0.0
91,7,35,19,0.0
91,7,35,20,0.0
91,7,35,21,0.0
91,7,35,22,0.0
91,7,35,23,0.0
91,7,35,24,0.0
91,7,35,25,0.0
91,7,35,26,0.0
91,7,35,27,0.0
91,7,35,28,0.0
91,7,35,29,0.0
91,7,35,30,0.0
91,7,35,31,0.0
91,7,35,32,0.0
91,7,35,33,0.0
91,7,35,34,0.0
91,7,35,35,0.0
91,7,35,36,0.0
91,7,35,37,0.0
91,7,35,38,0.0
91,7,35,39,0.0
91,7,35,40,0.0
91,7,35,41,0.0
91,7,35,42,0.0
91,7,35,43,0.0
91,7,35,44,0.0
91,7,35,45,0.0
91,7,35,46,0.0
91,7,35,47,0.0
91,7,35,48,0.0
91,7,35,49,0.0
91,7,35,50,0.0
91,7,35,51,0.0
91,7,35,52,0.0
91,7,35,53,0.0
91,7,35,54,0.0
91,7,35,55,0.0
91,7,35,56,0.0
91,7,35,57,0.0
91,7,35,58,0.0
91,7,35,59,0.0
91,7,35,60,0.0
91,7,35,61,0.0
91,7,35,62,0.0
91,7,35,63,0.0
91,7,35,64,0.0
91,7,35,65,0.0
91,7,35,66,0.0
91,7,35,67,0.0
91,7,35,68,0.0
91,7,35,69,0.0
91,7,35,70,0.0
91,7,35,71,0.0
91,7,35,72,0.0
91,7,35,73,0.0
91,7,35,74,0.0
91,7,35,75,0.0
91,7,35,76,0.0
91,7,35,77,0.0
91,7,35,78,0.0
91,7,35,79,0.0
91,7,35,80,0.0
91,7,35,81,0.0
91,7,35,82,0.0
91,7,35,83,0.0
91,7,35,84,0.0
91,7,35,85,0.0
91,7,35,86,0.0
91,7,35,87,0.0
91,7,35,88,0.0
91,7,35,89,0.0
91,7,35,90,0.013564938508230245
91,7,35,91,0.0
91,7,36,1,0.986435055716928
91,7,36,2,0.0
91,7,36,3,0.0
91,7,36,4,0.0
91,7,36,5,0.0
91,7,36,6,0.0
91,7,36,7,0.0
91,7,36,8,0.0
91,7,36,9,0.0
91,7,36,10,0.0
91,7,36,11,0.0
91,7,36,12,0.0
91,7,36,13,0.0
91,7,36,14,0.0
91,7,36,15,0.0
91,7,36,16,0.0
91,7,36,17,0.0
91,7,36,18,0.0
91,7,36,19,0.0
91,7,36,20,0.0
91,7,36,21,0.0
91,7,36,22,0.0
91,7,36,23,0.0
91,7,36,24,0.0
91,7,36,25,0.0
91,7,36,26,0.0
91,7,36,27,0.0
91,7,36,28,0.0
91,7,36,29,0.0
91,7,36,30,0.0
91,7,36,31,0.0
91,7,36,32,0.0
91,7,36,33,0.0
91,7,36,34,0.0
91,7,36,35,0.0
91,7,36,36,0.0
91,7,36,37,0.0
91,7,36,38,0.0
91,7,36,39,0.0
91,7,36,40,0.0
91,7,36,41,0.0
91,7,36,42,0.0
91,7,36,43,0.0
91,7,36,44,0.0
91,7,36,45,0.0
91,7,36,46,0.0
91,7,36,47,0.0
91,7,36,48,0.0
91,7,36,49,0.0
91,7,36,50,0.0
91,7,36,51,0.0
91,7,36,52,0.0
91,7,36,53,0.0
91,7,36,54,0.0
91,7,36,55,0.0
91,7,36,56,0.0
91,7,36,57,0.0
91,7,36,58,0.0
91,7,36,59,0.0
91,7,36,60,0.0
91,7,36,61,0.0
91,7,36,62,0.0
91,7,36,63,0.0
91,7,36,64,0.0
91,7,36,65,0.0
91,7,36,66,0.0
91,7,36,67,0.0
91,7,36,68,0.0
91,7,36,69,0.0
91,7,36,70,0.0
91,7,36,71,0.0
91,7,36,72,0.0
91,7,36,73,0.0
91,7,36,74,0.0
91,7,36,75,0.0
91,7,36,76,0.0
91,7,36,77,0.0
91,7,36,78,0.0
91,7,36,79,0.0
91,7,36,80,0.0
91,7,36,81,0.0
91,7,36,82,0.0
91,7,36,83,0.0
91,7,36,84,0.0
91,7,36,85,0.0
91,7,36,86,0.0
91,7,36,87,0.0
91,7,36,88,0.0
91,7,36,89,0.0
91,7,36,90,0.013564944283071964
91,7,36,91,0.0
91,7,37,1,0.9864350533838253
91,7,37,2,0.0
91,7,37,3,0.0
91,7,37,4,0.0
91,7,37,5,0.0
91,7,37,6,0.0
91,7,37,7,0.0
91,7,37,8,0.0
91,7,37,9,0.0
91,7,37,10,0.0
91,7,37,11,0.0
91,7,37,12,0.0
91,7,37,13,0.0
91,7,37,14,0.0
91,7,37,15,0.0
91,7,37,16,0.0
91,7,37,17,0.0
91,7,37,18,0.0
91,7,37,19,0.0
91,7,37,20,0.0
91,7,37,21,0.0
91,7,37,22,0.0
91,7,37,23,0.0
91,7,37,24,0.0
91,7,37,25,0.0
91,7,37,26,0.0
91,7,37,27,0.0
91,7,37,28,0.0
91,7,37,29,0.0
91,7,37,30,0.0
91,7,37,31,0.0
91,7,37,32,0.0
91,7,37,33,0.0
91,7,37,34,0.0
91,7,37,35,0.0
91,7,37,36,0.0
91,7,37,37,0.0
91,7,37,38,0.0
91,7,37,39,0.0
91,7,37,40,0.0
91,7,37,41,0.0
91,7,37,42,0.0
91,7,37,43,0.0
91,7,37,44,0.0
91,7,37,45,0.0
91,7,37,46,0.0
91,7,37,47,0.0
91,7,37,48,0.0
91,7,37,49,0.0
91,7,37,50,0.0
91,7,37,51,0.0
91,7,37,52,0.0
91,7,37,53,0.0
91,7,37,54,0.0
91,7,37,55,0.0
91,7,37,56,0.0
91,7,37,57,0.0
91,7,37,58,0.0
91,7,37,59,0.0
91,7,37,60,0.0
91,7,37,61,0.0
91,7,37,62,0.0
91,7,37,63,0.0
91,7,37,64,0.0
91,7,37,65,0.0
91,7,37,66,0.0
91,7,37,67,0.0
91,7,37,68,0.0
91,7,37,69,0.0
91,7,37,70,0.0
91,7,37,71,0.0
91,7,37,72,0.0
91,7,37,73,0.0
91,7,37,74,0.0
91,7,37,75,0.0
91,7,37,76,0.0
91,7,37,77,0.0
91,7,37,78,0.0
91,7,37,79,0.0
91,7,37,80,0.0
91,7,37,81,0.0
91,7,37,82,0.0
91,7,37,83,0.0
91,7,37,84,0.0
91,7,37,85,0.0
91,7,37,86,0.0
91,7,37,87,0.0
91,7,37,88,0.0
91,7,37,89,0.0
91,7,37,90,0.013564946616174668
91,7,37,91,0.0
91,7,38,1,0.9864350579912516
91,7,38,2,0.0
91,7,38,3,0.0
91,7,38,4,0.0
91,7,38,5,0.0
91,7,38,6,0.0
91,7,38,7,0.0
91,7,38,8,0.0
91,7,38,9,0.0
91,7,38,10,0.0
91,7,38,11,0.0
91,7,38,12,0.0
91,7,38,13,0.0
91,7,38,14,0.0
91,7,38,15,0.0
91,7,38,16,0.0
91,7,38,17,0.0
91,7,38,18,0.0
91,7,38,19,0.0
91,7,38,20,0.0
91,7,38,21,0.0
91,7,38,22,0.0
91,7,38,23,0.0
91,7,38,24,0.0
91,7,38,25,0.0
91,7,38,26,0.0
91,7,38,27,0.0
91,7,38,28,0.0
91,7,38,29,0.0
91,7,38,30,0.0
91,7,38,31,0.0
91,7,38,32,0.0
91,7,38,33,0.0
91,7,38,34,0.0
91,7,38,35,0.0
91,7,38,36,0.0
91,7,38,37,0.0
91,7,38,38,0.0
91,7,38,39,0.0
91,7,38,40,0.0
91,7,38,41,0.0
91,7,38,42,0.0
91,7,38,43,0.0
91,7,38,44,0.0
91,7,38,45,0.0
91,7,38,46,0.0
91,7,38,47,0.0
91,7,38,48,0.0
91,7,38,49,0.0
91,7,38,50,0.0
91,7,38,51,0.0
91,7,38,52,0.0
91,7,38,53,0.0
91,7,38,54,0.0
91,7,38,55,0.0
91,7,38,56,0.0
91,7,38,57,0.0
91,7,38,58,0.0
91,7,38,59,0.0
91,7,38,60,0.0
91,7,38,61,0.0
91,7,38,62,0.0
91,7,38,63,0.0
91,7,38,64,0.0
91,7,38,65,0.0
91,7,38,66,0.0
91,7,38,67,0.0
91,7,38,68,0.0
91,7,38,69,0.0
91,7,38,70,0.0
91,7,38,71,0.0
91,7,38,72,0.0
91,7,38,73,0.0
91,7,38,74,0.0
91,7,38,75,0.0
91,7,38,76,0.0
91,7,38,77,0.0
91,7,38,78,0.0
91,7,38,79,0.0
91,7,38,80,0.0
91,7,38,81,0.0
91,7,38,82,0.0
91,7,38,83,0.0
91,7,38,84,0.0
91,7,38,85,0.0
91,7,38,86,0.0
91,7,38,87,0.0
91,7,38,88,0.0
91,7,38,89,0.0
91,7,38,90,0.013564942008748446
91,7,38,91,0.0
91,7,39,1,0.9864350610471752
91,7,39,2,0.0
91,7,39,3,0.0
91,7,39,4,0.0
91,7,39,5,0.0
91,7,39,6,0.0
91,7,39,7,0.0
91,7,39,8,0.0
91,7,39,9,0.0
91,7,39,10,0.0
91,7,39,11,0.0
91,7,39,12,0.0
91,7,39,13,0.0
91,7,39,14,0.0
91,7,39,15,0.0
91,7,39,16,0.0
91,7,39,17,0.0
91,7,39,18,0.0
91,7,39,19,0.0
91,7,39,20,0.0
91,7,39,21,0.0
91,7,39,22,0.0
91,7,39,23,0.0
91,7,39,24,0.0
91,7,39,25,0.0
91,7,39,26,0.0
91,7,39,27,0.0
91,7,39,28,0.0
91,7,39,29,0.0
91,7,39,30,0.0
91,7,39,31,0.0
91,7,39,32,0.0
91,7,39,33,0.0
91,7,39,34,0.0
91,7,39,35,0.0
91,7,39,36,0.0
91,7,39,37,0.0
91,7,39,38,0.0
91,7,39,39,0.0
91,7,39,40,0.0
91,7,39,41,0.0
91,7,39,42,0.0
91,7,39,43,0.0
91,7,39,44,0.0
91,7,39,45,0.0
91,7,39,46,0.0
91,7,39,47,0.0
91,7,39,48,0.0
91,7,39,49,0.0
91,7,39,50,0.0
91,7,39,51,0.0
91,7,39,52,0.0
91,7,39,53,0.0
91,7,39,54,0.0
91,7,39,55,0.0
91,7,39,56,0.0
91,7,39,57,0.0
91,7,39,58,0.0
91,7,39,59,0.0
91,7,39,60,0.0
91,7,39,61,0.0
91,7,39,62,0.0
91,7,39,63,0.0
91,7,39,64,0.0
91,7,39,65,0.0
91,7,39,66,0.0
91,7,39,67,0.0
91,7,39,68,0.0
91,7,39,69,0.0
91,7,39,70,0.0
91,7,39,71,0.0
91,7,39,72,0.0
91,7,39,73,0.0
91,7,39,74,0.0
91,7,39,75,0.0
91,7,39,76,0.0
91,7,39,77,0.0
91,7,39,78,0.0
91,7,39,79,0.0
91,7,39,80,0.0
91,7,39,81,0.0
91,7,39,82,0.0
91,7,39,83,0.0
91,7,39,84,0.0
91,7,39,85,0.0
91,7,39,86,0.0
91,7,39,87,0.0
91,7,39,88,0.0
91,7,39,89,0.0
91,7,39,90,0.013564938952824799
91,7,39,91,0.0
91,7,40,1,0.9864350562800817
91,7,40,2,0.0
91,7,40,3,0.0
91,7,40,4,0.0
91,7,40,5,0.0
91,7,40,6,0.0
91,7,40,7,0.0
91,7,40,8,0.0
91,7,40,9,0.0
91,7,40,10,0.0
91,7,40,11,0.0
91,7,40,12,0.0
91,7,40,13,0.0
91,7,40,14,0.0
91,7,40,15,0.0
91,7,40,16,0.0
91,7,40,17,0.0
91,7,40,18,0.0
91,7,40,19,0.0
91,7,40,20,0.0
91,7,40,21,0.0
91,7,40,22,0.0
91,7,40,23,0.0
91,7,40,24,0.0
91,7,40,25,0.0
91,7,40,26,0.0
91,7,40,27,0.0
91,7,40,28,0.0
91,7,40,29,0.0
91,7,40,30,0.0
91,7,40,31,0.0
91,7,40,32,0.0
91,7,40,33,0.0
91,7,40,34,0.0
91,7,40,35,0.0
91,7,40,36,0.0
91,7,40,37,0.0
91,7,40,38,0.0
91,7,40,39,0.0
91,7,40,40,0.0
91,7,40,41,0.0
91,7,40,42,0.0
91,7,40,43,0.0
91,7,40,44,0.0
91,7,40,45,0.0
91,7,40,46,0.0
91,7,40,47,0.0
91,7,40,48,0.0
91,7,40,49,0.0
91,7,40,50,0.0
91,7,40,51,0.0
91,7,40,52,0.0
91,7,40,53,0.0
91,7,40,54,0.0
91,7,40,55,0.0
91,7,40,56,0.0
91,7,40,57,0.0
91,7,40,58,0.0
91,7,40,59,0.0
91,7,40,60,0.0
91,7,40,61,0.0
91,7,40,62,0.0
91,7,40,63,0.0
91,7,40,64,0.0
91,7,40,65,0.0
91,7,40,66,0.0
91,7,40,67,0.0
91,7,40,68,0.0
91,7,40,69,0.0
91,7,40,70,0.0
91,7,40,71,0.0
91,7,40,72,0.0
91,7,40,73,0.0
91,7,40,74,0.0
91,7,40,75,0.0
91,7,40,76,0.0
91,7,40,77,0.0
91,7,40,78,0.0
91,7,40,79,0.0
91,7,40,80,0.0
91,7,40,81,0.0
91,7,40,82,0.0
91,7,40,83,0.0
91,7,40,84,0.0
91,7,40,85,0.0
91,7,40,86,0.0
91,7,40,87,0.0
91,7,40,88,0.0
91,7,40,89,0.0
91,7,40,90,0.013564943719918362
91,7,40,91,0.0
91,7,41,1,0.986435059960756
91,7,41,2,0.0
91,7,41,3,0.0
91,7,41,4,0.0
91,7,41,5,0.0
91,7,41,6,0.0
91,7,41,7,0.0
91,7,41,8,0.0
91,7,41,9,0.0
91,7,41,10,0.0
91,7,41,11,0.0
91,7,41,12,0.0
91,7,41,13,0.0
91,7,41,14,0.0
91,7,41,15,0.0
91,7,41,16,0.0
91,7,41,17,0.0
91,7,41,18,0.0
91,7,41,19,0.0
91,7,41,20,0.0
91,7,41,21,0.0
91,7,41,22,0.0
91,7,41,23,0.0
91,7,41,24,0.0
91,7,41,25,0.0
91,7,41,26,0.0
91,7,41,27,0.0
91,7,41,28,0.0
91,7,41,29,0.0
91,7,41,30,0.0
91,7,41,31,0.0
91,7,41,32,0.0
91,7,41,33,0.0
91,7,41,34,0.0
91,7,41,35,0.0
91,7,41,36,0.0
91,7,41,37,0.0
91,7,41,38,0.0
91,7,41,39,0.0
91,7,41,40,0.0
91,7,41,41,0.0
91,7,41,42,0.0
91,7,41,43,0.0
91,7,41,44,0.0
91,7,41,45,0.0
91,7,41,46,0.0
91,7,41,47,0.0
91,7,41,48,0.0
91,7,41,49,0.0
91,7,41,50,0.0
91,7,41,51,0.0
91,7,41,52,0.0
91,7,41,53,0.0
91,7,41,54,0.0
91,7,41,55,0.0
91,7,41,56,0.0
91,7,41,57,0.0
91,7,41,58,0.0
91,7,41,59,0.0
91,7,41,60,0.0
91,7,41,61,0.0
91,7,41,62,0.0
91,7,41,63,0.0
91,7,41,64,0.0
91,7,41,65,0.0
91,7,41,66,0.0
91,7,41,67,0.0
91,7,41,68,0.0
91,7,41,69,0.0
91,7,41,70,0.0
91,7,41,71,0.0
91,7,41,72,0.0
91,7,41,73,0.0
91,7,41,74,0.0
91,7,41,75,0.0
91,7,41,76,0.0
91,7,41,77,0.0
91,7,41,78,0.0
91,7,41,79,0.0
91,7,41,80,0.0
91,7,41,81,0.0
91,7,41,82,0.0
91,7,41,83,0.0
91,7,41,84,0.0
91,7,41,85,0.0
91,7,41,86,0.0
91,7,41,87,0.0
91,7,41,88,0.0
91,7,41,89,0.0
91,7,41,90,0.013564940039244066
91,7,41,91,0.0
91,7,42,1,0.9864350569693392
91,7,42,2,0.0
91,7,42,3,0.0
91,7,42,4,0.0
91,7,42,5,0.0
91,7,42,6,0.0
91,7,42,7,0.0
91,7,42,8,0.0
91,7,42,9,0.0
91,7,42,10,0.0
91,7,42,11,0.0
91,7,42,12,0.0
91,7,42,13,0.0
91,7,42,14,0.0
91,7,42,15,0.0
91,7,42,16,0.0
91,7,42,17,0.0
91,7,42,18,0.0
91,7,42,19,0.0
91,7,42,20,0.0
91,7,42,21,0.0
91,7,42,22,0.0
91,7,42,23,0.0
91,7,42,24,0.0
91,7,42,25,0.0
91,7,42,26,0.0
91,7,42,27,0.0
91,7,42,28,0.0
91,7,42,29,0.0
91,7,42,30,0.0
91,7,42,31,0.0
91,7,42,32,0.0
91,7,42,33,0.0
91,7,42,34,0.0
91,7,42,35,0.0
91,7,42,36,0.0
91,7,42,37,0.0
91,7,42,38,0.0
91,7,42,39,0.0
91,7,42,40,0.0
91,7,42,41,0.0
91,7,42,42,0.0
91,7,42,43,0.0
91,7,42,44,0.0
91,7,42,45,0.0
91,7,42,46,0.0
91,7,42,47,0.0
91,7,42,48,0.0
91,7,42,49,0.0
91,7,42,50,0.0
91,7,42,51,0.0
91,7,42,52,0.0
91,7,42,53,0.0
91,7,42,54,0.0
91,7,42,55,0.0
91,7,42,56,0.0
91,7,42,57,0.0
91,7,42,58,0.0
91,7,42,59,0.0
91,7,42,60,0.0
91,7,42,61,0.0
91,7,42,62,0.0
91,7,42,63,0.0
91,7,42,64,0.0
91,7,42,65,0.0
91,7,42,66,0.0
91,7,42,67,0.0
91,7,42,68,0.0
91,7,42,69,0.0
91,7,42,70,0.0
91,7,42,71,0.0
91,7,42,72,0.0
91,7,42,73,0.0
91,7,42,74,0.0
91,7,42,75,0.0
91,7,42,76,0.0
91,7,42,77,0.0
91,7,42,78,0.0
91,7,42,79,0.0
91,7,42,80,0.0
91,7,42,81,0.0
91,7,42,82,0.0
91,7,42,83,0.0
91,7,42,84,0.0
91,7,42,85,0.0
91,7,42,86,0.0
91,7,42,87,0.0
91,7,42,88,0.0
91,7,42,89,0.0
91,7,42,90,0.013564943030660796
91,7,42,91,0.0
91,7,43,1,0.9864350616081965
91,7,43,2,0.0
91,7,43,3,0.0
91,7,43,4,0.0
91,7,43,5,0.0
91,7,43,6,0.0
91,7,43,7,0.0
91,7,43,8,0.0
91,7,43,9,0.0
91,7,43,10,0.0
91,7,43,11,0.0
91,7,43,12,0.0
91,7,43,13,0.0
91,7,43,14,0.0
91,7,43,15,0.0
91,7,43,16,0.0
91,7,43,17,0.0
91,7,43,18,0.0
91,7,43,19,0.0
91,7,43,20,0.0
91,7,43,21,0.0
91,7,43,22,0.0
91,7,43,23,0.0
91,7,43,24,0.0
91,7,43,25,0.0
91,7,43,26,0.0
91,7,43,27,0.0
91,7,43,28,0.0
91,7,43,29,0.0
91,7,43,30,0.0
91,7,43,31,0.0
91,7,43,32,0.0
91,7,43,33,0.0
91,7,43,34,0.0
91,7,43,35,0.0
91,7,43,36,0.0
91,7,43,37,0.0
91,7,43,38,0.0
91,7,43,39,0.0
91,7,43,40,0.0
91,7,43,41,0.0
91,7,43,42,0.0
91,7,43,43,0.0
91,7,43,44,0.0
91,7,43,45,0.0
91,7,43,46,0.0
91,7,43,47,0.0
91,7,43,48,0.0
91,7,43,49,0.0
91,7,43,50,0.0
91,7,43,51,0.0
91,7,43,52,0.0
91,7,43,53,0.0
91,7,43,54,0.0
91,7,43,55,0.0
91,7,43,56,0.0
91,7,43,57,0.0
91,7,43,58,0.0
91,7,43,59,0.0
91,7,43,60,0.0
91,7,43,61,0.0
91,7,43,62,0.0
91,7,43,63,0.0
91,7,43,64,0.0
91,7,43,65,0.0
91,7,43,66,0.0
91,7,43,67,0.0
91,7,43,68,0.0
91,7,43,69,0.0
91,7,43,70,0.0
91,7,43,71,0.0
91,7,43,72,0.0
91,7,43,73,0.0
91,7,43,74,0.0
91,7,43,75,0.0
91,7,43,76,0.0
91,7,43,77,0.0
91,7,43,78,0.0
91,7,43,79,0.0
91,7,43,80,0.0
91,7,43,81,0.0
91,7,43,82,0.0
91,7,43,83,0.0
91,7,43,84,0.0
91,7,43,85,0.0
91,7,43,86,0.0
91,7,43,87,0.0
91,7,43,88,0.0
91,7,43,89,0.0
91,7,43,90,0.01356493839180345
91,7,43,91,0.0
91,7,44,1,0.986435061003914
91,7,44,2,0.0
91,7,44,3,0.0
91,7,44,4,0.0
91,7,44,5,0.0
91,7,44,6,0.0
91,7,44,7,0.0
91,7,44,8,0.0
91,7,44,9,0.0
91,7,44,10,0.0
91,7,44,11,0.0
91,7,44,12,0.0
91,7,44,13,0.0
91,7,44,14,0.0
91,7,44,15,0.0
91,7,44,16,0.0
91,7,44,17,0.0
91,7,44,18,0.0
91,7,44,19,0.0
91,7,44,20,0.0
91,7,44,21,0.0
91,7,44,22,0.0
91,7,44,23,0.0
91,7,44,24,0.0
91,7,44,25,0.0
91,7,44,26,0.0
91,7,44,27,0.0
91,7,44,28,0.0
91,7,44,29,0.0
91,7,44,30,0.0
91,7,44,31,0.0
91,7,44,32,0.0
91,7,44,33,0.0
91,7,44,34,0.0
91,7,44,35,0.0
91,7,44,36,0.0
91,7,44,37,0.0
91,7,44,38,0.0
91,7,44,39,0.0
91,7,44,40,0.0
91,7,44,41,0.0
91,7,44,42,0.0
91,7,44,43,0.0
91,7,44,44,0.0
91,7,44,45,0.0
91,7,44,46,0.0
91,7,44,47,0.0
91,7,44,48,0.0
91,7,44,49,0.0
91,7,44,50,0.0
91,7,44,51,0.0
91,7,44,52,0.0
91,7,44,53,0.0
91,7,44,54,0.0
91,7,44,55,0.0
91,7,44,56,0.0
91,7,44,57,0.0
91,7,44,58,0.0
91,7,44,59,0.0
91,7,44,60,0.0
91,7,44,61,0.0
91,7,44,62,0.0
91,7,44,63,0.0
91,7,44,64,0.0
91,7,44,65,0.0
91,7,44,66,0.0
91,7,44,67,0.0
91,7,44,68,0.0
91,7,44,69,0.0
91,7,44,70,0.0
91,7,44,71,0.0
91,7,44,72,0.0
91,7,44,73,0.0
91,7,44,74,0.0
91,7,44,75,0.0
91,7,44,76,0.0
91,7,44,77,0.0
91,7,44,78,0.0
91,7,44,79,0.0
91,7,44,80,0.0
91,7,44,81,0.0
91,7,44,82,0.0
91,7,44,83,0.0
91,7,44,84,0.0
91,7,44,85,0.0
91,7,44,86,0.0
91,7,44,87,0.0
91,7,44,88,0.0
91,7,44,89,0.0
91,7,44,90,0.01356493899608596
91,7,44,91,0.0
91,7,45,1,0.9864350614308179
91,7,45,2,0.0
91,7,45,3,0.0
91,7,45,4,0.0
91,7,45,5,0.0
91,7,45,6,0.0
91,7,45,7,0.0
91,7,45,8,0.0
91,7,45,9,0.0
91,7,45,10,0.0
91,7,45,11,0.0
91,7,45,12,0.0
91,7,45,13,0.0
91,7,45,14,0.0
91,7,45,15,0.0
91,7,45,16,0.0
91,7,45,17,0.0
91,7,45,18,0.0
91,7,45,19,0.0
91,7,45,20,0.0
91,7,45,21,0.0
91,7,45,22,0.0
91,7,45,23,0.0
91,7,45,24,0.0
91,7,45,25,0.0
91,7,45,26,0.0
91,7,45,27,0.0
91,7,45,28,0.0
91,7,45,29,0.0
91,7,45,30,0.0
91,7,45,31,0.0
91,7,45,32,0.0
91,7,45,33,0.0
91,7,45,34,0.0
91,7,45,35,0.0
91,7,45,36,0.0
91,7,45,37,0.0
91,7,45,38,0.0
91,7,45,39,0.0
91,7,45,40,0.0
91,7,45,41,0.0
91,7,45,42,0.0
91,7,45,43,0.0
91,7,45,44,0.0
91,7,45,45,0.0
91,7,45,46,0.0
91,7,45,47,0.0
91,7,45,48,0.0
91,7,45,49,0.0
91,7,45,50,0.0
91,7,45,51,0.0
91,7,45,52,0.0
91,7,45,53,0.0
91,7,45,54,0.0
91,7,45,55,0.0
91,7,45,56,0.0
91,7,45,57,0.0
91,7,45,58,0.0
91,7,45,59,0.0
91,7,45,60,0.0
91,7,45,61,0.0
91,7,45,62,0.0
91,7,45,63,0.0
91,7,45,64,0.0
91,7,45,65,0.0
91,7,45,66,0.0
91,7,45,67,0.0
91,7,45,68,0.0
91,7,45,69,0.0
91,7,45,70,0.0
91,7,45,71,0.0
91,7,45,72,0.0
91,7,45,73,0.0
91,7,45,74,0.0
91,7,45,75,0.0
91,7,45,76,0.0
91,7,45,77,0.0
91,7,45,78,0.0
91,7,45,79,0.0
91,7,45,80,0.0
91,7,45,81,0.0
91,7,45,82,0.0
91,7,45,83,0.0
91,7,45,84,0.0
91,7,45,85,0.0
91,7,45,86,0.0
91,7,45,87,0.0
91,7,45,88,0.0
91,7,45,89,0.0
91,7,45,90,0.013564938569182138
91,7,45,91,0.0
91,7,46,1,0.9864350614194415
91,7,46,2,0.0
91,7,46,3,0.0
91,7,46,4,0.0
91,7,46,5,0.0
91,7,46,6,0.0
91,7,46,7,0.0
91,7,46,8,0.0
91,7,46,9,0.0
91,7,46,10,0.0
91,7,46,11,0.0
91,7,46,12,0.0
91,7,46,13,0.0
91,7,46,14,0.0
91,7,46,15,0.0
91,7,46,16,0.0
91,7,46,17,0.0
91,7,46,18,0.0
91,7,46,19,0.0
91,7,46,20,0.0
91,7,46,21,0.0
91,7,46,22,0.0
91,7,46,23,0.0
91,7,46,24,0.0
91,7,46,25,0.0
91,7,46,26,0.0
91,7,46,27,0.0
91,7,46,28,0.0
91,7,46,29,0.0
91,7,46,30,0.0
91,7,46,31,0.0
91,7,46,32,0.0
91,7,46,33,0.0
91,7,46,34,0.0
91,7,46,35,0.0
91,7,46,36,0.0
91,7,46,37,0.0
91,7,46,38,0.0
91,7,46,39,0.0
91,7,46,40,0.0
91,7,46,41,0.0
91,7,46,42,0.0
91,7,46,43,0.0
91,7,46,44,0.0
91,7,46,45,0.0
91,7,46,46,0.0
91,7,46,47,0.0
91,7,46,48,0.0
91,7,46,49,0.0
91,7,46,50,0.0
91,7,46,51,0.0
91,7,46,52,0.0
91,7,46,53,0.0
91,7,46,54,0.0
91,7,46,55,0.0
91,7,46,56,0.0
91,7,46,57,0.0
91,7,46,58,0.0
91,7,46,59,0.0
91,7,46,60,0.0
91,7,46,61,0.0
91,7,46,62,0.0
91,7,46,63,0.0
91,7,46,64,0.0
91,7,46,65,0.0
91,7,46,66,0.0
91,7,46,67,0.0
91,7,46,68,0.0
91,7,46,69,0.0
91,7,46,70,0.0
91,7,46,71,0.0
91,7,46,72,0.0
91,7,46,73,0.0
91,7,46,74,0.0
91,7,46,75,0.0
91,7,46,76,0.0
91,7,46,77,0.0
91,7,46,78,0.0
91,7,46,79,0.0
91,7,46,80,0.0
91,7,46,81,0.0
91,7,46,82,0.0
91,7,46,83,0.0
91,7,46,84,0.0
91,7,46,85,0.0
91,7,46,86,0.0
91,7,46,87,0.0
91,7,46,88,0.0
91,7,46,89,0.0
91,7,46,90,0.013564938580558588
91,7,46,91,0.0
91,7,47,1,0.9864350598515824
91,7,47,2,0.0
91,7,47,3,0.0
91,7,47,4,0.0
91,7,47,5,0.0
91,7,47,6,0.0
91,7,47,7,0.0
91,7,47,8,0.0
91,7,47,9,0.0
91,7,47,10,0.0
91,7,47,11,0.0
91,7,47,12,0.0
91,7,47,13,0.0
91,7,47,14,0.0
91,7,47,15,0.0
91,7,47,16,0.0
91,7,47,17,0.0
91,7,47,18,0.0
91,7,47,19,0.0
91,7,47,20,0.0
91,7,47,21,0.0
91,7,47,22,0.0
91,7,47,23,0.0
91,7,47,24,0.0
91,7,47,25,0.0
91,7,47,26,0.0
91,7,47,27,0.0
91,7,47,28,0.0
91,7,47,29,0.0
91,7,47,30,0.0
91,7,47,31,0.0
91,7,47,32,0.0
91,7,47,33,0.0
91,7,47,34,0.0
91,7,47,35,0.0
91,7,47,36,0.0
91,7,47,37,0.0
91,7,47,38,0.0
91,7,47,39,0.0
91,7,47,40,0.0
91,7,47,41,0.0
91,7,47,42,0.0
91,7,47,43,0.0
91,7,47,44,0.0
91,7,47,45,0.0
91,7,47,46,0.0
91,7,47,47,0.0
91,7,47,48,0.0
91,7,47,49,0.0
91,7,47,50,0.0
91,7,47,51,0.0
91,7,47,52,0.0
91,7,47,53,0.0
91,7,47,54,0.0
91,7,47,55,0.0
91,7,47,56,0.0
91,7,47,57,0.0
91,7,47,58,0.0
91,7,47,59,0.0
91,7,47,60,0.0
91,7,47,61,0.0
91,7,47,62,0.0
91,7,47,63,0.0
91,7,47,64,0.0
91,7,47,65,0.0
91,7,47,66,0.0
91,7,47,67,0.0
91,7,47,68,0.0
91,7,47,69,0.0
91,7,47,70,0.0
91,7,47,71,0.0
91,7,47,72,0.0
91,7,47,73,0.0
91,7,47,74,0.0
91,7,47,75,0.0
91,7,47,76,0.0
91,7,47,77,0.0
91,7,47,78,0.0
91,7,47,79,0.0
91,7,47,80,0.0
91,7,47,81,0.0
91,7,47,82,0.0
91,7,47,83,0.0
91,7,47,84,0.0
91,7,47,85,0.0
91,7,47,86,0.0
91,7,47,87,0.0
91,7,47,88,0.0
91,7,47,89,0.0
91,7,47,90,0.013564940148417555
91,7,47,91,0.0
91,8,0,1,0.9708545603481947
91,8,0,2,0.0
91,8,0,3,0.0
91,8,0,4,0.0
91,8,0,5,0.0
91,8,0,6,0.0
91,8,0,7,0.0
91,8,0,8,0.0
91,8,0,9,0.0
91,8,0,10,0.0
91,8,0,11,0.0
91,8,0,12,0.0
91,8,0,13,0.0
91,8,0,14,0.0
91,8,0,15,0.0
91,8,0,16,0.0
91,8,0,17,0.0
91,8,0,18,0.0
91,8,0,19,0.0
91,8,0,20,0.0
91,8,0,21,0.0
91,8,0,22,0.0
91,8,0,23,0.0
91,8,0,24,0.0
91,8,0,25,0.0
91,8,0,26,0.0
91,8,0,27,0.0
91,8,0,28,0.0
91,8,0,29,0.0
91,8,0,30,0.0
91,8,0,31,0.0
91,8,0,32,0.0
91,8,0,33,0.0
91,8,0,34,0.008645846937038142
91,8,0,35,0.0
91,8,0,36,0.02049959271476717
91,8,0,37,0.0
91,8,0,38,0.0
91,8,0,39,0.0
91,8,0,40,0.0
91,8,0,41,0.0
91,8,0,42,0.0
91,8,0,43,0.0
91,8,0,44,0.0
91,8,0,45,0.0
91,8,0,46,0.0
91,8,0,47,0.0
91,8,0,48,0.0
91,8,0,49,0.0
91,8,0,50,0.0
91,8,0,51,0.0
91,8,0,52,0.0
91,8,0,53,0.0
91,8,0,54,0.0
91,8,0,55,0.0
91,8,0,56,0.0
91,8,0,57,0.0
91,8,0,58,0.0
91,8,0,59,0.0
91,8,0,60,0.0
91,8,0,61,0.0
91,8,0,62,0.0
91,8,0,63,0.0
91,8,0,64,0.0
91,8,0,65,0.0
91,8,0,66,0.0
91,8,0,67,0.0
91,8,0,68,0.0
91,8,0,69,0.0
91,8,0,70,0.0
91,8,0,71,0.0
91,8,0,72,0.0
91,8,0,73,0.0
91,8,0,74,0.0
91,8,0,75,0.0
91,8,0,76,0.0
91,8,0,77,0.0
91,8,0,78,0.0
91,8,0,79,0.0
91,8,0,80,0.0
91,8,0,81,0.0
91,8,0,82,0.0
91,8,0,83,0.0
91,8,0,84,0.0
91,8,0,85,0.0
91,8,0,86,0.0
91,8,0,87,0.0
91,8,0,88,0.0
91,8,0,89,0.0
91,8,0,90,0.0
91,8,0,91,0.0
91,8,1,1,0.970854527980866
91,8,1,2,0.0
91,8,1,3,0.0
91,8,1,4,0.0
91,8,1,5,0.0
91,8,1,6,0.0
91,8,1,7,0.0
91,8,1,8,0.0
91,8,1,9,0.0
91,8,1,10,0.0
91,8,1,11,0.0
91,8,1,12,0.0
91,8,1,13,0.0
91,8,1,14,0.0
91,8,1,15,0.0
91,8,1,16,0.0
91,8,1,17,0.0
91,8,1,18,0.0
91,8,1,19,0.0
91,8,1,20,0.0
91,8,1,21,0.0
91,8,1,22,0.0
91,8,1,23,0.0
91,8,1,24,0.0
91,8,1,25,0.0
91,8,1,26,0.0
91,8,1,27,0.0
91,8,1,28,0.0
91,8,1,29,0.0
91,8,1,30,0.0
91,8,1,31,0.0
91,8,1,32,0.0
91,8,1,33,0.0
91,8,1,34,0.008647037588568676
91,8,1,35,0.0
91,8,1,36,0.020498434430565277
91,8,1,37,0.0
91,8,1,38,0.0
91,8,1,39,0.0
91,8,1,40,0.0
91,8,1,41,0.0
91,8,1,42,0.0
91,8,1,43,0.0
91,8,1,44,0.0
91,8,1,45,0.0
91,8,1,46,0.0
91,8,1,47,0.0
91,8,1,48,0.0
91,8,1,49,0.0
91,8,1,50,0.0
91,8,1,51,0.0
91,8,1,52,0.0
91,8,1,53,0.0
91,8,1,54,0.0
91,8,1,55,0.0
91,8,1,56,0.0
91,8,1,57,0.0
91,8,1,58,0.0
91,8,1,59,0.0
91,8,1,60,0.0
91,8,1,61,0.0
91,8,1,62,0.0
91,8,1,63,0.0
91,8,1,64,0.0
91,8,1,65,0.0
91,8,1,66,0.0
91,8,1,67,0.0
91,8,1,68,0.0
91,8,1,69,0.0
91,8,1,70,0.0
91,8,1,71,0.0
91,8,1,72,0.0
91,8,1,73,0.0
91,8,1,74,0.0
91,8,1,75,0.0
91,8,1,76,0.0
91,8,1,77,0.0
91,8,1,78,0.0
91,8,1,79,0.0
91,8,1,80,0.0
91,8,1,81,0.0
91,8,1,82,0.0
91,8,1,83,0.0
91,8,1,84,0.0
91,8,1,85,0.0
91,8,1,86,0.0
91,8,1,87,0.0
91,8,1,88,0.0
91,8,1,89,0.0
91,8,1,90,0.0
91,8,1,91,0.0
91,8,2,1,0.9708544322268163
91,8,2,2,0.0
91,8,2,3,0.0
91,8,2,4,0.0
91,8,2,5,0.0
91,8,2,6,0.0
91,8,2,7,0.0
91,8,2,8,0.0
91,8,2,9,0.0
91,8,2,10,0.0
91,8,2,11,0.0
91,8,2,12,0.0
91,8,2,13,0.0
91,8,2,14,0.0
91,8,2,15,0.0
91,8,2,16,0.0
91,8,2,17,0.0
91,8,2,18,0.0
91,8,2,19,0.0
91,8,2,20,0.0
91,8,2,21,0.0
91,8,2,22,0.0
91,8,2,23,0.0
91,8,2,24,0.0
91,8,2,25,0.0
91,8,2,26,0.0
91,8,2,27,0.0
91,8,2,28,0.0
91,8,2,29,0.0
91,8,2,30,0.0
91,8,2,31,0.0
91,8,2,32,0.0
91,8,2,33,0.0
91,8,2,34,0.008652250365450606
91,8,2,35,0.0
91,8,2,36,0.020493317407732862
91,8,2,37,0.0
91,8,2,38,0.0
91,8,2,39,0.0
91,8,2,40,0.0
91,8,2,41,0.0
91,8,2,42,0.0
91,8,2,43,0.0
91,8,2,44,0.0
91,8,2,45,0.0
91,8,2,46,0.0
91,8,2,47,0.0
91,8,2,48,0.0
91,8,2,49,0.0
91,8,2,50,0.0
91,8,2,51,0.0
91,8,2,52,0.0
91,8,2,53,0.0
91,8,2,54,0.0
91,8,2,55,0.0
91,8,2,56,0.0
91,8,2,57,0.0
91,8,2,58,0.0
91,8,2,59,0.0
91,8,2,60,0.0
91,8,2,61,0.0
91,8,2,62,0.0
91,8,2,63,0.0
91,8,2,64,0.0
91,8,2,65,0.0
91,8,2,66,0.0
91,8,2,67,0.0
91,8,2,68,0.0
91,8,2,69,0.0
91,8,2,70,0.0
91,8,2,71,0.0
91,8,2,72,0.0
91,8,2,73,0.0
91,8,2,74,0.0
91,8,2,75,0.0
91,8,2,76,0.0
91,8,2,77,0.0
91,8,2,78,0.0
91,8,2,79,0.0
91,8,2,80,0.0
91,8,2,81,0.0
91,8,2,82,0.0
91,8,2,83,0.0
91,8,2,84,0.0
91,8,2,85,0.0
91,8,2,86,0.0
91,8,2,87,0.0
91,8,2,88,0.0
91,8,2,89,0.0
91,8,2,90,0.0
91,8,2,91,0.0
91,8,3,1,0.9708545148172585
91,8,3,2,0.0
91,8,3,3,0.0
91,8,3,4,0.0
91,8,3,5,0.0
91,8,3,6,0.0
91,8,3,7,0.0
91,8,3,8,0.0
91,8,3,9,0.0
91,8,3,10,0.0
91,8,3,11,0.0
91,8,3,12,0.0
91,8,3,13,0.0
91,8,3,14,0.0
91,8,3,15,0.0
91,8,3,16,0.0
91,8,3,17,0.0
91,8,3,18,0.0
91,8,3,19,0.0
91,8,3,20,0.0
91,8,3,21,0.0
91,8,3,22,0.0
91,8,3,23,0.0
91,8,3,24,0.0
91,8,3,25,0.0
91,8,3,26,0.0
91,8,3,27,0.0
91,8,3,28,0.0
91,8,3,29,0.0
91,8,3,30,0.0
91,8,3,31,0.0
91,8,3,32,0.0
91,8,3,33,0.0
91,8,3,34,0.008648115922431792
91,8,3,35,0.0
91,8,3,36,0.020497369260309675
91,8,3,37,0.0
91,8,3,38,0.0
91,8,3,39,0.0
91,8,3,40,0.0
91,8,3,41,0.0
91,8,3,42,0.0
91,8,3,43,0.0
91,8,3,44,0.0
91,8,3,45,0.0
91,8,3,46,0.0
91,8,3,47,0.0
91,8,3,48,0.0
91,8,3,49,0.0
91,8,3,50,0.0
91,8,3,51,0.0
91,8,3,52,0.0
91,8,3,53,0.0
91,8,3,54,0.0
91,8,3,55,0.0
91,8,3,56,0.0
91,8,3,57,0.0
91,8,3,58,0.0
91,8,3,59,0.0
91,8,3,60,0.0
91,8,3,61,0.0
91,8,3,62,0.0
91,8,3,63,0.0
91,8,3,64,0.0
91,8,3,65,0.0
91,8,3,66,0.0
91,8,3,67,0.0
91,8,3,68,0.0
91,8,3,69,0.0
91,8,3,70,0.0
91,8,3,71,0.0
91,8,3,72,0.0
91,8,3,73,0.0
91,8,3,74,0.0
91,8,3,75,0.0
91,8,3,76,0.0
91,8,3,77,0.0
91,8,3,78,0.0
91,8,3,79,0.0
91,8,3,80,0.0
91,8,3,81,0.0
91,8,3,82,0.0
91,8,3,83,0.0
91,8,3,84,0.0
91,8,3,85,0.0
91,8,3,86,0.0
91,8,3,87,0.0
91,8,3,88,0.0
91,8,3,89,0.0
91,8,3,90,0.0
91,8,3,91,0.0
91,8,4,1,0.970854994076
91,8,4,2,0.0
91,8,4,3,0.0
91,8,4,4,0.0
91,8,4,5,0.0
91,8,4,6,0.0
91,8,4,7,0.0
91,8,4,8,0.0
91,8,4,9,0.0
91,8,4,10,0.0
91,8,4,11,0.0
91,8,4,12,0.0
91,8,4,13,0.0
91,8,4,14,0.0
91,8,4,15,0.0
91,8,4,16,0.0
91,8,4,17,0.0
91,8,4,18,0.0
91,8,4,19,0.0
91,8,4,20,0.0
91,8,4,21,0.0
91,8,4,22,0.0
91,8,4,23,0.0
91,8,4,24,0.0
91,8,4,25,0.0
91,8,4,26,0.0
91,8,4,27,0.0
91,8,4,28,0.0
91,8,4,29,0.0
91,8,4,30,0.0
91,8,4,31,0.0
91,8,4,32,0.0
91,8,4,33,0.0
91,8,4,34,0.008623141686404363
91,8,4,35,0.0
91,8,4,36,0.020521864237595666
91,8,4,37,0.0
91,8,4,38,0.0
91,8,4,39,0.0
91,8,4,40,0.0
91,8,4,41,0.0
91,8,4,42,0.0
91,8,4,43,0.0
91,8,4,44,0.0
91,8,4,45,0.0
91,8,4,46,0.0
91,8,4,47,0.0
91,8,4,48,0.0
91,8,4,49,0.0
91,8,4,50,0.0
91,8,4,51,0.0
91,8,4,52,0.0
91,8,4,53,0.0
91,8,4,54,0.0
91,8,4,55,0.0
91,8,4,56,0.0
91,8,4,57,0.0
91,8,4,58,0.0
91,8,4,59,0.0
91,8,4,60,0.0
91,8,4,61,0.0
91,8,4,62,0.0
91,8,4,63,0.0
91,8,4,64,0.0
91,8,4,65,0.0
91,8,4,66,0.0
91,8,4,67,0.0
91,8,4,68,0.0
91,8,4,69,0.0
91,8,4,70,0.0
91,8,4,71,0.0
91,8,4,72,0.0
91,8,4,73,0.0
91,8,4,74,0.0
91,8,4,75,0.0
91,8,4,76,0.0
91,8,4,77,0.0
91,8,4,78,0.0
91,8,4,79,0.0
91,8,4,80,0.0
91,8,4,81,0.0
91,8,4,82,0.0
91,8,4,83,0.0
91,8,4,84,0.0
91,8,4,85,0.0
91,8,4,86,0.0
91,8,4,87,0.0
91,8,4,88,0.0
91,8,4,89,0.0
91,8,4,90,0.0
91,8,4,91,0.0
91,8,5,1,0.9708545633564626
91,8,5,2,0.0
91,8,5,3,0.0
91,8,5,4,0.0
91,8,5,5,0.0
91,8,5,6,0.0
91,8,5,7,0.0
91,8,5,8,0.0
91,8,5,9,0.0
91,8,5,10,0.0
91,8,5,11,0.0
91,8,5,12,0.0
91,8,5,13,0.0
91,8,5,14,0.0
91,8,5,15,0.0
91,8,5,16,0.0
91,8,5,17,0.0
91,8,5,18,0.0
91,8,5,19,0.0
91,8,5,20,0.0
91,8,5,21,0.0
91,8,5,22,0.0
91,8,5,23,0.0
91,8,5,24,0.0
91,8,5,25,0.0
91,8,5,26,0.0
91,8,5,27,0.0
91,8,5,28,0.0
91,8,5,29,0.0
91,8,5,30,0.0
91,8,5,31,0.0
91,8,5,32,0.0
91,8,5,33,0.0
91,8,5,34,0.008645512233549854
91,8,5,35,0.0
91,8,5,36,0.02049992440998752
91,8,5,37,0.0
91,8,5,38,0.0
91,8,5,39,0.0
91,8,5,40,0.0
91,8,5,41,0.0
91,8,5,42,0.0
91,8,5,43,0.0
91,8,5,44,0.0
91,8,5,45,0.0
91,8,5,46,0.0
91,8,5,47,0.0
91,8,5,48,0.0
91,8,5,49,0.0
91,8,5,50,0.0
91,8,5,51,0.0
91,8,5,52,0.0
91,8,5,53,0.0
91,8,5,54,0.0
91,8,5,55,0.0
91,8,5,56,0.0
91,8,5,57,0.0
91,8,5,58,0.0
91,8,5,59,0.0
91,8,5,60,0.0
91,8,5,61,0.0
91,8,5,62,0.0
91,8,5,63,0.0
91,8,5,64,0.0
91,8,5,65,0.0
91,8,5,66,0.0
91,8,5,67,0.0
91,8,5,68,0.0
91,8,5,69,0.0
91,8,5,70,0.0
91,8,5,71,0.0
91,8,5,72,0.0
91,8,5,73,0.0
91,8,5,74,0.0
91,8,5,75,0.0
91,8,5,76,0.0
91,8,5,77,0.0
91,8,5,78,0.0
91,8,5,79,0.0
91,8,5,80,0.0
91,8,5,81,0.0
91,8,5,82,0.0
91,8,5,83,0.0
91,8,5,84,0.0
91,8,5,85,0.0
91,8,5,86,0.0
91,8,5,87,0.0
91,8,5,88,0.0
91,8,5,89,0.0
91,8,5,90,0.0
91,8,5,91,0.0
91,8,6,1,0.970854576349999
91,8,6,2,0.0
91,8,6,3,0.0
91,8,6,4,0.0
91,8,6,5,0.0
91,8,6,6,0.0
91,8,6,7,0.0
91,8,6,8,0.0
91,8,6,9,0.0
91,8,6,10,0.0
91,8,6,11,0.0
91,8,6,12,0.0
91,8,6,13,0.0
91,8,6,14,0.0
91,8,6,15,0.0
91,8,6,16,0.0
91,8,6,17,0.0
91,8,6,18,0.0
91,8,6,19,0.0
91,8,6,20,0.0
91,8,6,21,0.0
91,8,6,22,0.0
91,8,6,23,0.0
91,8,6,24,0.0
91,8,6,25,0.0
91,8,6,26,0.0
91,8,6,27,0.0
91,8,6,28,0.0
91,8,6,29,0.0
91,8,6,30,0.0
91,8,6,31,0.0
91,8,6,32,0.0
91,8,6,33,0.0
91,8,6,34,0.008644905553254279
91,8,6,35,0.0
91,8,6,36,0.020500518096746672
91,8,6,37,0.0
91,8,6,38,0.0
91,8,6,39,0.0
91,8,6,40,0.0
91,8,6,41,0.0
91,8,6,42,0.0
91,8,6,43,0.0
91,8,6,44,0.0
91,8,6,45,0.0
91,8,6,46,0.0
91,8,6,47,0.0
91,8,6,48,0.0
91,8,6,49,0.0
91,8,6,50,0.0
91,8,6,51,0.0
91,8,6,52,0.0
91,8,6,53,0.0
91,8,6,54,0.0
91,8,6,55,0.0
91,8,6,56,0.0
91,8,6,57,0.0
91,8,6,58,0.0
91,8,6,59,0.0
91,8,6,60,0.0
91,8,6,61,0.0
91,8,6,62,0.0
91,8,6,63,0.0
91,8,6,64,0.0
91,8,6,65,0.0
91,8,6,66,0.0
91,8,6,67,0.0
91,8,6,68,0.0
91,8,6,69,0.0
91,8,6,70,0.0
91,8,6,71,0.0
91,8,6,72,0.0
91,8,6,73,0.0
91,8,6,74,0.0
91,8,6,75,0.0
91,8,6,76,0.0
91,8,6,77,0.0
91,8,6,78,0.0
91,8,6,79,0.0
91,8,6,80,0.0
91,8,6,81,0.0
91,8,6,82,0.0
91,8,6,83,0.0
91,8,6,84,0.0
91,8,6,85,0.0
91,8,6,86,0.0
91,8,6,87,0.0
91,8,6,88,0.0
91,8,6,89,0.0
91,8,6,90,0.0
91,8,6,91,0.0
91,8,7,1,0.9708545318063183
91,8,7,2,0.0
91,8,7,3,0.0
91,8,7,4,0.0
91,8,7,5,0.0
91,8,7,6,0.0
91,8,7,7,0.0
91,8,7,8,0.0
91,8,7,9,0.0
91,8,7,10,0.0
91,8,7,11,0.0
91,8,7,12,0.0
91,8,7,13,0.0
91,8,7,14,0.0
91,8,7,15,0.0
91,8,7,16,0.0
91,8,7,17,0.0
91,8,7,18,0.0
91,8,7,19,0.0
91,8,7,20,0.0
91,8,7,21,0.0
91,8,7,22,0.0
91,8,7,23,0.0
91,8,7,24,0.0
91,8,7,25,0.0
91,8,7,26,0.0
91,8,7,27,0.0
91,8,7,28,0.0
91,8,7,29,0.0
91,8,7,30,0.0
91,8,7,31,0.0
91,8,7,32,0.0
91,8,7,33,0.0
91,8,7,34,0.0086471997445651
91,8,7,35,0.0
91,8,7,36,0.02049826844911649
91,8,7,37,0.0
91,8,7,38,0.0
91,8,7,39,0.0
91,8,7,40,0.0
91,8,7,41,0.0
91,8,7,42,0.0
91,8,7,43,0.0
91,8,7,44,0.0
91,8,7,45,0.0
91,8,7,46,0.0
91,8,7,47,0.0
91,8,7,48,0.0
91,8,7,49,0.0
91,8,7,50,0.0
91,8,7,51,0.0
91,8,7,52,0.0
91,8,7,53,0.0
91,8,7,54,0.0
91,8,7,55,0.0
91,8,7,56,0.0
91,8,7,57,0.0
91,8,7,58,0.0
91,8,7,59,0.0
91,8,7,60,0.0
91,8,7,61,0.0
91,8,7,62,0.0
91,8,7,63,0.0
91,8,7,64,0.0
91,8,7,65,0.0
91,8,7,66,0.0
91,8,7,67,0.0
91,8,7,68,0.0
91,8,7,69,0.0
91,8,7,70,0.0
91,8,7,71,0.0
91,8,7,72,0.0
91,8,7,73,0.0
91,8,7,74,0.0
91,8,7,75,0.0
91,8,7,76,0.0
91,8,7,77,0.0
91,8,7,78,0.0
91,8,7,79,0.0
91,8,7,80,0.0
91,8,7,81,0.0
91,8,7,82,0.0
91,8,7,83,0.0
91,8,7,84,0.0
91,8,7,85,0.0
91,8,7,86,0.0
91,8,7,87,0.0
91,8,7,88,0.0
91,8,7,89,0.0
91,8,7,90,0.0
91,8,7,91,0.0
91,8,8,1,0.9708545522107306
91,8,8,2,0.0
91,8,8,3,0.0
91,8,8,4,0.0
91,8,8,5,0.0
91,8,8,6,0.0
91,8,8,7,0.0
91,8,8,8,0.0
91,8,8,9,0.0
91,8,8,10,0.0
91,8,8,11,0.0
91,8,8,12,0.0
91,8,8,13,0.0
91,8,8,14,0.0
91,8,8,15,0.0
91,8,8,16,0.0
91,8,8,17,0.0
91,8,8,18,0.0
91,8,8,19,0.0
91,8,8,20,0.0
91,8,8,21,0.0
91,8,8,22,0.0
91,8,8,23,0.0
91,8,8,24,0.0
91,8,8,25,0.0
91,8,8,26,0.0
91,8,8,27,0.0
91,8,8,28,0.0
91,8,8,29,0.0
91,8,8,30,0.0
91,8,8,31,0.0
91,8,8,32,0.0
91,8,8,33,0.0
91,8,8,34,0.008646310022754709
91,8,8,35,0.0
91,8,8,36,0.02049913776651479
91,8,8,37,0.0
91,8,8,38,0.0
91,8,8,39,0.0
91,8,8,40,0.0
91,8,8,41,0.0
91,8,8,42,0.0
91,8,8,43,0.0
91,8,8,44,0.0
91,8,8,45,0.0
91,8,8,46,0.0
91,8,8,47,0.0
91,8,8,48,0.0
91,8,8,49,0.0
91,8,8,50,0.0
91,8,8,51,0.0
91,8,8,52,0.0
91,8,8,53,0.0
91,8,8,54,0.0
91,8,8,55,0.0
91,8,8,56,0.0
91,8,8,57,0.0
91,8,8,58,0.0
91,8,8,59,0.0
91,8,8,60,0.0
91,8,8,61,0.0
91,8,8,62,0.0
91,8,8,63,0.0
91,8,8,64,0.0
91,8,8,65,0.0
91,8,8,66,0.0
91,8,8,67,0.0
91,8,8,68,0.0
91,8,8,69,0.0
91,8,8,70,0.0
91,8,8,71,0.0
91,8,8,72,0.0
91,8,8,73,0.0
91,8,8,74,0.0
91,8,8,75,0.0
91,8,8,76,0.0
91,8,8,77,0.0
91,8,8,78,0.0
91,8,8,79,0.0
91,8,8,80,0.0
91,8,8,81,0.0
91,8,8,82,0.0
91,8,8,83,0.0
91,8,8,84,0.0
91,8,8,85,0.0
91,8,8,86,0.0
91,8,8,87,0.0
91,8,8,88,0.0
91,8,8,89,0.0
91,8,8,90,0.0
91,8,8,91,0.0
91,8,9,1,0.9708545352562432
91,8,9,2,0.0
91,8,9,3,0.0
91,8,9,4,0.0
91,8,9,5,0.0
91,8,9,6,0.0
91,8,9,7,0.0
91,8,9,8,0.0
91,8,9,9,0.0
91,8,9,10,0.0
91,8,9,11,0.0
91,8,9,12,0.0
91,8,9,13,0.0
91,8,9,14,0.0
91,8,9,15,0.0
91,8,9,16,0.0
91,8,9,17,0.0
91,8,9,18,0.0
91,8,9,19,0.0
91,8,9,20,0.0
91,8,9,21,0.0
91,8,9,22,0.0
91,8,9,23,0.0
91,8,9,24,0.0
91,8,9,25,0.0
91,8,9,26,0.0
91,8,9,27,0.0
91,8,9,28,0.0
91,8,9,29,0.0
91,8,9,30,0.0
91,8,9,31,0.0
91,8,9,32,0.0
91,8,9,33,0.0
91,8,9,34,0.008646312342160315
91,8,9,35,0.0
91,8,9,36,0.020499152401596537
91,8,9,37,0.0
91,8,9,38,0.0
91,8,9,39,0.0
91,8,9,40,0.0
91,8,9,41,0.0
91,8,9,42,0.0
91,8,9,43,0.0
91,8,9,44,0.0
91,8,9,45,0.0
91,8,9,46,0.0
91,8,9,47,0.0
91,8,9,48,0.0
91,8,9,49,0.0
91,8,9,50,0.0
91,8,9,51,0.0
91,8,9,52,0.0
91,8,9,53,0.0
91,8,9,54,0.0
91,8,9,55,0.0
91,8,9,56,0.0
91,8,9,57,0.0
91,8,9,58,0.0
91,8,9,59,0.0
91,8,9,60,0.0
91,8,9,61,0.0
91,8,9,62,0.0
91,8,9,63,0.0
91,8,9,64,0.0
91,8,9,65,0.0
91,8,9,66,0.0
91,8,9,67,0.0
91,8,9,68,0.0
91,8,9,69,0.0
91,8,9,70,0.0
91,8,9,71,0.0
91,8,9,72,0.0
91,8,9,73,0.0
91,8,9,74,0.0
91,8,9,75,0.0
91,8,9,76,0.0
91,8,9,77,0.0
91,8,9,78,0.0
91,8,9,79,0.0
91,8,9,80,0.0
91,8,9,81,0.0
91,8,9,82,0.0
91,8,9,83,0.0
91,8,9,84,0.0
91,8,9,85,0.0
91,8,9,86,0.0
91,8,9,87,0.0
91,8,9,88,0.0
91,8,9,89,0.0
91,8,9,90,0.0
91,8,9,91,0.0
91,8,10,1,0.970855124987503
91,8,10,2,0.0
91,8,10,3,0.0
91,8,10,4,0.0
91,8,10,5,0.0
91,8,10,6,0.0
91,8,10,7,0.0
91,8,10,8,0.0
91,8,10,9,0.0
91,8,10,10,0.0
91,8,10,11,0.0
91,8,10,12,0.0
91,8,10,13,0.0
91,8,10,14,0.0
91,8,10,15,0.0
91,8,10,16,0.0
91,8,10,17,0.0
91,8,10,18,0.0
91,8,10,19,0.0
91,8,10,20,0.0
91,8,10,21,0.0
91,8,10,22,0.0
91,8,10,23,0.0
91,8,10,24,0.0
91,8,10,25,0.0
91,8,10,26,0.0
91,8,10,27,0.0
91,8,10,28,0.0
91,8,10,29,0.0
91,8,10,30,0.0
91,8,10,31,0.0
91,8,10,32,0.0
91,8,10,33,0.0
91,8,10,34,0.008615132879415621
91,8,10,35,0.0
91,8,10,36,0.020529742133081477
91,8,10,37,0.0
91,8,10,38,0.0
91,8,10,39,0.0
91,8,10,40,0.0
91,8,10,41,0.0
91,8,10,42,0.0
91,8,10,43,0.0
91,8,10,44,0.0
91,8,10,45,0.0
91,8,10,46,0.0
91,8,10,47,0.0
91,8,10,48,0.0
91,8,10,49,0.0
91,8,10,50,0.0
91,8,10,51,0.0
91,8,10,52,0.0
91,8,10,53,0.0
91,8,10,54,0.0
91,8,10,55,0.0
91,8,10,56,0.0
91,8,10,57,0.0
91,8,10,58,0.0
91,8,10,59,0.0
91,8,10,60,0.0
91,8,10,61,0.0
91,8,10,62,0.0
91,8,10,63,0.0
91,8,10,64,0.0
91,8,10,65,0.0
91,8,10,66,0.0
91,8,10,67,0.0
91,8,10,68,0.0
91,8,10,69,0.0
91,8,10,70,0.0
91,8,10,71,0.0
91,8,10,72,0.0
91,8,10,73,0.0
91,8,10,74,0.0
91,8,10,75,0.0
91,8,10,76,0.0
91,8,10,77,0.0
91,8,10,78,0.0
91,8,10,79,0.0
91,8,10,80,0.0
91,8,10,81,0.0
91,8,10,82,0.0
91,8,10,83,0.0
91,8,10,84,0.0
91,8,10,85,0.0
91,8,10,86,0.0
91,8,10,87,0.0
91,8,10,88,0.0
91,8,10,89,0.0
91,8,10,90,0.0
91,8,10,91,0.0
91,8,11,1,0.9708545125737758
91,8,11,2,0.0
91,8,11,3,0.0
91,8,11,4,0.0
91,8,11,5,0.0
91,8,11,6,0.0
91,8,11,7,0.0
91,8,11,8,0.0
91,8,11,9,0.0
91,8,11,10,0.0
91,8,11,11,0.0
91,8,11,12,0.0
91,8,11,13,0.0
91,8,11,14,0.0
91,8,11,15,0.0
91,8,11,16,0.0
91,8,11,17,0.0
91,8,11,18,0.0
91,8,11,19,0.0
91,8,11,20,0.0
91,8,11,21,0.0
91,8,11,22,0.0
91,8,11,23,0.0
91,8,11,24,0.0
91,8,11,25,0.0
91,8,11,26,0.0
91,8,11,27,0.0
91,8,11,28,0.0
91,8,11,29,0.0
91,8,11,30,0.0
91,8,11,31,0.0
91,8,11,32,0.0
91,8,11,33,0.0
91,8,11,34,0.00864839756823474
91,8,11,35,0.0
91,8,11,36,0.02049708985798957
91,8,11,37,0.0
91,8,11,38,0.0
91,8,11,39,0.0
91,8,11,40,0.0
91,8,11,41,0.0
91,8,11,42,0.0
91,8,11,43,0.0
91,8,11,44,0.0
91,8,11,45,0.0
91,8,11,46,0.0
91,8,11,47,0.0
91,8,11,48,0.0
91,8,11,49,0.0
91,8,11,50,0.0
91,8,11,51,0.0
91,8,11,52,0.0
91,8,11,53,0.0
91,8,11,54,0.0
91,8,11,55,0.0
91,8,11,56,0.0
91,8,11,57,0.0
91,8,11,58,0.0
91,8,11,59,0.0
91,8,11,60,0.0
91,8,11,61,0.0
91,8,11,62,0.0
91,8,11,63,0.0
91,8,11,64,0.0
91,8,11,65,0.0
91,8,11,66,0.0
91,8,11,67,0.0
91,8,11,68,0.0
91,8,11,69,0.0
91,8,11,70,0.0
91,8,11,71,0.0
91,8,11,72,0.0
91,8,11,73,0.0
91,8,11,74,0.0
91,8,11,75,0.0
91,8,11,76,0.0
91,8,11,77,0.0
91,8,11,78,0.0
91,8,11,79,0.0
91,8,11,80,0.0
91,8,11,81,0.0
91,8,11,82,0.0
91,8,11,83,0.0
91,8,11,84,0.0
91,8,11,85,0.0
91,8,11,86,0.0
91,8,11,87,0.0
91,8,11,88,0.0
91,8,11,89,0.0
91,8,11,90,0.0
91,8,11,91,0.0
91,8,12,1,0.9708546188563546
91,8,12,2,0.0
91,8,12,3,0.0
91,8,12,4,0.0
91,8,12,5,0.0
91,8,12,6,0.0
91,8,12,7,0.0
91,8,12,8,0.0
91,8,12,9,0.0
91,8,12,10,0.0
91,8,12,11,0.0
91,8,12,12,0.0
91,8,12,13,0.0
91,8,12,14,0.0
91,8,12,15,0.0
91,8,12,16,0.0
91,8,12,17,0.0
91,8,12,18,0.0
91,8,12,19,0.0
91,8,12,20,0.0
91,8,12,21,0.0
91,8,12,22,0.0
91,8,12,23,0.0
91,8,12,24,0.0
91,8,12,25,0.0
91,8,12,26,0.0
91,8,12,27,0.0
91,8,12,28,0.0
91,8,12,29,0.0
91,8,12,30,0.0
91,8,12,31,0.0
91,8,12,32,0.0
91,8,12,33,0.0
91,8,12,34,0.008642416176785092
91,8,12,35,0.0
91,8,12,36,0.02050296496686034
91,8,12,37,0.0
91,8,12,38,0.0
91,8,12,39,0.0
91,8,12,40,0.0
91,8,12,41,0.0
91,8,12,42,0.0
91,8,12,43,0.0
91,8,12,44,0.0
91,8,12,45,0.0
91,8,12,46,0.0
91,8,12,47,0.0
91,8,12,48,0.0
91,8,12,49,0.0
91,8,12,50,0.0
91,8,12,51,0.0
91,8,12,52,0.0
91,8,12,53,0.0
91,8,12,54,0.0
91,8,12,55,0.0
91,8,12,56,0.0
91,8,12,57,0.0
91,8,12,58,0.0
91,8,12,59,0.0
91,8,12,60,0.0
91,8,12,61,0.0
91,8,12,62,0.0
91,8,12,63,0.0
91,8,12,64,0.0
91,8,12,65,0.0
91,8,12,66,0.0
91,8,12,67,0.0
91,8,12,68,0.0
91,8,12,69,0.0
91,8,12,70,0.0
91,8,12,71,0.0
91,8,12,72,0.0
91,8,12,73,0.0
91,8,12,74,0.0
91,8,12,75,0.0
91,8,12,76,0.0
91,8,12,77,0.0
91,8,12,78,0.0
91,8,12,79,0.0
91,8,12,80,0.0
91,8,12,81,0.0
91,8,12,82,0.0
91,8,12,83,0.0
91,8,12,84,0.0
91,8,12,85,0.0
91,8,12,86,0.0
91,8,12,87,0.0
91,8,12,88,0.0
91,8,12,89,0.0
91,8,12,90,0.0
91,8,12,91,0.0
91,8,13,1,0.9708542711948795
91,8,13,2,0.0
91,8,13,3,0.0
91,8,13,4,0.0
91,8,13,5,0.0
91,8,13,6,0.0
91,8,13,7,0.0
91,8,13,8,0.0
91,8,13,9,0.0
91,8,13,10,0.0
91,8,13,11,0.0
91,8,13,12,0.0
91,8,13,13,0.0
91,8,13,14,0.0
91,8,13,15,0.0
91,8,13,16,0.0
91,8,13,17,0.0
91,8,13,18,0.0
91,8,13,19,0.0
91,8,13,20,0.0
91,8,13,21,0.0
91,8,13,22,0.0
91,8,13,23,0.0
91,8,13,24,0.0
91,8,13,25,0.0
91,8,13,26,0.0
91,8,13,27,0.0
91,8,13,28,0.0
91,8,13,29,0.0
91,8,13,30,0.0
91,8,13,31,0.0
91,8,13,32,0.0
91,8,13,33,0.0
91,8,13,34,0.008660466604409512
91,8,13,35,0.0
91,8,13,36,0.020485262200710796
91,8,13,37,0.0
91,8,13,38,0.0
91,8,13,39,0.0
91,8,13,40,0.0
91,8,13,41,0.0
91,8,13,42,0.0
91,8,13,43,0.0
91,8,13,44,0.0
91,8,13,45,0.0
91,8,13,46,0.0
91,8,13,47,0.0
91,8,13,48,0.0
91,8,13,49,0.0
91,8,13,50,0.0
91,8,13,51,0.0
91,8,13,52,0.0
91,8,13,53,0.0
91,8,13,54,0.0
91,8,13,55,0.0
91,8,13,56,0.0
91,8,13,57,0.0
91,8,13,58,0.0
91,8,13,59,0.0
91,8,13,60,0.0
91,8,13,61,0.0
91,8,13,62,0.0
91,8,13,63,0.0
91,8,13,64,0.0
91,8,13,65,0.0
91,8,13,66,0.0
91,8,13,67,0.0
91,8,13,68,0.0
91,8,13,69,0.0
91,8,13,70,0.0
91,8,13,71,0.0
91,8,13,72,0.0
91,8,13,73,0.0
91,8,13,74,0.0
91,8,13,75,0.0
91,8,13,76,0.0
91,8,13,77,0.0
91,8,13,78,0.0
91,8,13,79,0.0
91,8,13,80,0.0
91,8,13,81,0.0
91,8,13,82,0.0
91,8,13,83,0.0
91,8,13,84,0.0
91,8,13,85,0.0
91,8,13,86,0.0
91,8,13,87,0.0
91,8,13,88,0.0
91,8,13,89,0.0
91,8,13,90,0.0
91,8,13,91,0.0
91,8,14,1,0.9708545489717992
91,8,14,2,0.0
91,8,14,3,0.0
91,8,14,4,0.0
91,8,14,5,0.0
91,8,14,6,0.0
91,8,14,7,0.0
91,8,14,8,0.0
91,8,14,9,0.0
91,8,14,10,0.0
91,8,14,11,0.0
91,8,14,12,0.0
91,8,14,13,0.0
91,8,14,14,0.0
91,8,14,15,0.0
91,8,14,16,0.0
91,8,14,17,0.0
91,8,14,18,0.0
91,8,14,19,0.0
91,8,14,20,0.0
91,8,14,21,0.0
91,8,14,22,0.0
91,8,14,23,0.0
91,8,14,24,0.0
91,8,14,25,0.0
91,8,14,26,0.0
91,8,14,27,0.0
91,8,14,28,0.0
91,8,14,29,0.0
91,8,14,30,0.0
91,8,14,31,0.0
91,8,14,32,0.0
91,8,14,33,0.0
91,8,14,34,0.008646042324319599
91,8,14,35,0.0
91,8,14,36,0.0204994087038812
91,8,14,37,0.0
91,8,14,38,0.0
91,8,14,39,0.0
91,8,14,40,0.0
91,8,14,41,0.0
91,8,14,42,0.0
91,8,14,43,0.0
91,8,14,44,0.0
91,8,14,45,0.0
91,8,14,46,0.0
91,8,14,47,0.0
91,8,14,48,0.0
91,8,14,49,0.0
91,8,14,50,0.0
91,8,14,51,0.0
91,8,14,52,0.0
91,8,14,53,0.0
91,8,14,54,0.0
91,8,14,55,0.0
91,8,14,56,0.0
91,8,14,57,0.0
91,8,14,58,0.0
91,8,14,59,0.0
91,8,14,60,0.0
91,8,14,61,0.0
91,8,14,62,0.0
91,8,14,63,0.0
91,8,14,64,0.0
91,8,14,65,0.0
91,8,14,66,0.0
91,8,14,67,0.0
91,8,14,68,0.0
91,8,14,69,0.0
91,8,14,70,0.0
91,8,14,71,0.0
91,8,14,72,0.0
91,8,14,73,0.0
91,8,14,74,0.0
91,8,14,75,0.0
91,8,14,76,0.0
91,8,14,77,0.0
91,8,14,78,0.0
91,8,14,79,0.0
91,8,14,80,0.0
91,8,14,81,0.0
91,8,14,82,0.0
91,8,14,83,0.0
91,8,14,84,0.0
91,8,14,85,0.0
91,8,14,86,0.0
91,8,14,87,0.0
91,8,14,88,0.0
91,8,14,89,0.0
91,8,14,90,0.0
91,8,14,91,0.0
91,8,15,1,0.9708542143230907
91,8,15,2,0.0
91,8,15,3,0.0
91,8,15,4,0.0
91,8,15,5,0.0
91,8,15,6,0.0
91,8,15,7,0.0
91,8,15,8,0.0
91,8,15,9,0.0
91,8,15,10,0.0
91,8,15,11,0.0
91,8,15,12,0.0
91,8,15,13,0.0
91,8,15,14,0.0
91,8,15,15,0.0
91,8,15,16,0.0
91,8,15,17,0.0
91,8,15,18,0.0
91,8,15,19,0.0
91,8,15,20,0.0
91,8,15,21,0.0
91,8,15,22,0.0
91,8,15,23,0.0
91,8,15,24,0.0
91,8,15,25,0.0
91,8,15,26,0.0
91,8,15,27,0.0
91,8,15,28,0.0
91,8,15,29,0.0
91,8,15,30,0.0
91,8,15,31,0.0
91,8,15,32,0.0
91,8,15,33,0.0
91,8,15,34,0.008664179734984045
91,8,15,35,0.0
91,8,15,36,0.020481605941925385
91,8,15,37,0.0
91,8,15,38,0.0
91,8,15,39,0.0
91,8,15,40,0.0
91,8,15,41,0.0
91,8,15,42,0.0
91,8,15,43,0.0
91,8,15,44,0.0
91,8,15,45,0.0
91,8,15,46,0.0
91,8,15,47,0.0
91,8,15,48,0.0
91,8,15,49,0.0
91,8,15,50,0.0
91,8,15,51,0.0
91,8,15,52,0.0
91,8,15,53,0.0
91,8,15,54,0.0
91,8,15,55,0.0
91,8,15,56,0.0
91,8,15,57,0.0
91,8,15,58,0.0
91,8,15,59,0.0
91,8,15,60,0.0
91,8,15,61,0.0
91,8,15,62,0.0
91,8,15,63,0.0
91,8,15,64,0.0
91,8,15,65,0.0
91,8,15,66,0.0
91,8,15,67,0.0
91,8,15,68,0.0
91,8,15,69,0.0
91,8,15,70,0.0
91,8,15,71,0.0
91,8,15,72,0.0
91,8,15,73,0.0
91,8,15,74,0.0
91,8,15,75,0.0
91,8,15,76,0.0
91,8,15,77,0.0
91,8,15,78,0.0
91,8,15,79,0.0
91,8,15,80,0.0
91,8,15,81,0.0
91,8,15,82,0.0
91,8,15,83,0.0
91,8,15,84,0.0
91,8,15,85,0.0
91,8,15,86,0.0
91,8,15,87,0.0
91,8,15,88,0.0
91,8,15,89,0.0
91,8,15,90,0.0
91,8,15,91,0.0
91,8,16,1,0.9708545248159807
91,8,16,2,0.0
91,8,16,3,0.0
91,8,16,4,0.0
91,8,16,5,0.0
91,8,16,6,0.0
91,8,16,7,0.0
91,8,16,8,0.0
91,8,16,9,0.0
91,8,16,10,0.0
91,8,16,11,0.0
91,8,16,12,0.0
91,8,16,13,0.0
91,8,16,14,0.0
91,8,16,15,0.0
91,8,16,16,0.0
91,8,16,17,0.0
91,8,16,18,0.0
91,8,16,19,0.0
91,8,16,20,0.0
91,8,16,21,0.0
91,8,16,22,0.0
91,8,16,23,0.0
91,8,16,24,0.0
91,8,16,25,0.0
91,8,16,26,0.0
91,8,16,27,0.0
91,8,16,28,0.0
91,8,16,29,0.0
91,8,16,30,0.0
91,8,16,31,0.0
91,8,16,32,0.0
91,8,16,33,0.0
91,8,16,34,0.00864716496923919
91,8,16,35,0.0
91,8,16,36,0.02049831021478004
91,8,16,37,0.0
91,8,16,38,0.0
91,8,16,39,0.0
91,8,16,40,0.0
91,8,16,41,0.0
91,8,16,42,0.0
91,8,16,43,0.0
91,8,16,44,0.0
91,8,16,45,0.0
91,8,16,46,0.0
91,8,16,47,0.0
91,8,16,48,0.0
91,8,16,49,0.0
91,8,16,50,0.0
91,8,16,51,0.0
91,8,16,52,0.0
91,8,16,53,0.0
91,8,16,54,0.0
91,8,16,55,0.0
91,8,16,56,0.0
91,8,16,57,0.0
91,8,16,58,0.0
91,8,16,59,0.0
91,8,16,60,0.0
91,8,16,61,0.0
91,8,16,62,0.0
91,8,16,63,0.0
91,8,16,64,0.0
91,8,16,65,0.0
91,8,16,66,0.0
91,8,16,67,0.0
91,8,16,68,0.0
91,8,16,69,0.0
91,8,16,70,0.0
91,8,16,71,0.0
91,8,16,72,0.0
91,8,16,73,0.0
91,8,16,74,0.0
91,8,16,75,0.0
91,8,16,76,0.0
91,8,16,77,0.0
91,8,16,78,0.0
91,8,16,79,0.0
91,8,16,80,0.0
91,8,16,81,0.0
91,8,16,82,0.0
91,8,16,83,0.0
91,8,16,84,0.0
91,8,16,85,0.0
91,8,16,86,0.0
91,8,16,87,0.0
91,8,16,88,0.0
91,8,16,89,0.0
91,8,16,90,0.0
91,8,16,91,0.0
91,8,17,1,0.9708546746367458
91,8,17,2,0.0
91,8,17,3,0.0
91,8,17,4,0.0
91,8,17,5,0.0
91,8,17,6,0.0
91,8,17,7,0.0
91,8,17,8,0.0
91,8,17,9,0.0
91,8,17,10,0.0
91,8,17,11,0.0
91,8,17,12,0.0
91,8,17,13,0.0
91,8,17,14,0.0
91,8,17,15,0.0
91,8,17,16,0.0
91,8,17,17,0.0
91,8,17,18,0.0
91,8,17,19,0.0
91,8,17,20,0.0
91,8,17,21,0.0
91,8,17,22,0.0
91,8,17,23,0.0
91,8,17,24,0.0
91,8,17,25,0.0
91,8,17,26,0.0
91,8,17,27,0.0
91,8,17,28,0.0
91,8,17,29,0.0
91,8,17,30,0.0
91,8,17,31,0.0
91,8,17,32,0.0
91,8,17,33,0.0
91,8,17,34,0.00863897429537995
91,8,17,35,0.0
91,8,17,36,0.020506351067874132
91,8,17,37,0.0
91,8,17,38,0.0
91,8,17,39,0.0
91,8,17,40,0.0
91,8,17,41,0.0
91,8,17,42,0.0
91,8,17,43,0.0
91,8,17,44,0.0
91,8,17,45,0.0
91,8,17,46,0.0
91,8,17,47,0.0
91,8,17,48,0.0
91,8,17,49,0.0
91,8,17,50,0.0
91,8,17,51,0.0
91,8,17,52,0.0
91,8,17,53,0.0
91,8,17,54,0.0
91,8,17,55,0.0
91,8,17,56,0.0
91,8,17,57,0.0
91,8,17,58,0.0
91,8,17,59,0.0
91,8,17,60,0.0
91,8,17,61,0.0
91,8,17,62,0.0
91,8,17,63,0.0
91,8,17,64,0.0
91,8,17,65,0.0
91,8,17,66,0.0
91,8,17,67,0.0
91,8,17,68,0.0
91,8,17,69,0.0
91,8,17,70,0.0
91,8,17,71,0.0
91,8,17,72,0.0
91,8,17,73,0.0
91,8,17,74,0.0
91,8,17,75,0.0
91,8,17,76,0.0
91,8,17,77,0.0
91,8,17,78,0.0
91,8,17,79,0.0
91,8,17,80,0.0
91,8,17,81,0.0
91,8,17,82,0.0
91,8,17,83,0.0
91,8,17,84,0.0
91,8,17,85,0.0
91,8,17,86,0.0
91,8,17,87,0.0
91,8,17,88,0.0
91,8,17,89,0.0
91,8,17,90,0.0
91,8,17,91,0.0
91,8,18,1,0.9708545142957463
91,8,18,2,0.0
91,8,18,3,0.0
91,8,18,4,0.0
91,8,18,5,0.0
91,8,18,6,0.0
91,8,18,7,0.0
91,8,18,8,0.0
91,8,18,9,0.0
91,8,18,10,0.0
91,8,18,11,0.0
91,8,18,12,0.0
91,8,18,13,0.0
91,8,18,14,0.0
91,8,18,15,0.0
91,8,18,16,0.0
91,8,18,17,0.0
91,8,18,18,0.0
91,8,18,19,0.0
91,8,18,20,0.0
91,8,18,21,0.0
91,8,18,22,0.0
91,8,18,23,0.0
91,8,18,24,0.0
91,8,18,25,0.0
91,8,18,26,0.0
91,8,18,27,0.0
91,8,18,28,0.0
91,8,18,29,0.0
91,8,18,30,0.0
91,8,18,31,0.0
91,8,18,32,0.0
91,8,18,33,0.0
91,8,18,34,0.008647818960637325
91,8,18,35,0.0
91,8,18,36,0.020497666743616392
91,8,18,37,0.0
91,8,18,38,0.0
91,8,18,39,0.0
91,8,18,40,0.0
91,8,18,41,0.0
91,8,18,42,0.0
91,8,18,43,0.0
91,8,18,44,0.0
91,8,18,45,0.0
91,8,18,46,0.0
91,8,18,47,0.0
91,8,18,48,0.0
91,8,18,49,0.0
91,8,18,50,0.0
91,8,18,51,0.0
91,8,18,52,0.0
91,8,18,53,0.0
91,8,18,54,0.0
91,8,18,55,0.0
91,8,18,56,0.0
91,8,18,57,0.0
91,8,18,58,0.0
91,8,18,59,0.0
91,8,18,60,0.0
91,8,18,61,0.0
91,8,18,62,0.0
91,8,18,63,0.0
91,8,18,64,0.0
91,8,18,65,0.0
91,8,18,66,0.0
91,8,18,67,0.0
91,8,18,68,0.0
91,8,18,69,0.0
91,8,18,70,0.0
91,8,18,71,0.0
91,8,18,72,0.0
91,8,18,73,0.0
91,8,18,74,0.0
91,8,18,75,0.0
91,8,18,76,0.0
91,8,18,77,0.0
91,8,18,78,0.0
91,8,18,79,0.0
91,8,18,80,0.0
91,8,18,81,0.0
91,8,18,82,0.0
91,8,18,83,0.0
91,8,18,84,0.0
91,8,18,85,0.0
91,8,18,86,0.0
91,8,18,87,0.0
91,8,18,88,0.0
91,8,18,89,0.0
91,8,18,90,0.0
91,8,18,91,0.0
91,8,19,1,0.9708545360160087
91,8,19,2,0.0
91,8,19,3,0.0
91,8,19,4,0.0
91,8,19,5,0.0
91,8,19,6,0.0
91,8,19,7,0.0
91,8,19,8,0.0
91,8,19,9,0.0
91,8,19,10,0.0
91,8,19,11,0.0
91,8,19,12,0.0
91,8,19,13,0.0
91,8,19,14,0.0
91,8,19,15,0.0
91,8,19,16,0.0
91,8,19,17,0.0
91,8,19,18,0.0
91,8,19,19,0.0
91,8,19,20,0.0
91,8,19,21,0.0
91,8,19,22,0.0
91,8,19,23,0.0
91,8,19,24,0.0
91,8,19,25,0.0
91,8,19,26,0.0
91,8,19,27,0.0
91,8,19,28,0.0
91,8,19,29,0.0
91,8,19,30,0.0
91,8,19,31,0.0
91,8,19,32,0.0
91,8,19,33,0.0
91,8,19,34,0.008647115558019931
91,8,19,35,0.0
91,8,19,36,0.020498348425971404
91,8,19,37,0.0
91,8,19,38,0.0
91,8,19,39,0.0
91,8,19,40,0.0
91,8,19,41,0.0
91,8,19,42,0.0
91,8,19,43,0.0
91,8,19,44,0.0
91,8,19,45,0.0
91,8,19,46,0.0
91,8,19,47,0.0
91,8,19,48,0.0
91,8,19,49,0.0
91,8,19,50,0.0
91,8,19,51,0.0
91,8,19,52,0.0
91,8,19,53,0.0
91,8,19,54,0.0
91,8,19,55,0.0
91,8,19,56,0.0
91,8,19,57,0.0
91,8,19,58,0.0
91,8,19,59,0.0
91,8,19,60,0.0
91,8,19,61,0.0
91,8,19,62,0.0
91,8,19,63,0.0
91,8,19,64,0.0
91,8,19,65,0.0
91,8,19,66,0.0
91,8,19,67,0.0
91,8,19,68,0.0
91,8,19,69,0.0
91,8,19,70,0.0
91,8,19,71,0.0
91,8,19,72,0.0
91,8,19,73,0.0
91,8,19,74,0.0
91,8,19,75,0.0
91,8,19,76,0.0
91,8,19,77,0.0
91,8,19,78,0.0
91,8,19,79,0.0
91,8,19,80,0.0
91,8,19,81,0.0
91,8,19,82,0.0
91,8,19,83,0.0
91,8,19,84,0.0
91,8,19,85,0.0
91,8,19,86,0.0
91,8,19,87,0.0
91,8,19,88,0.0
91,8,19,89,0.0
91,8,19,90,0.0
91,8,19,91,0.0
91,8,20,1,0.9708547550169246
91,8,20,2,0.0
91,8,20,3,0.0
91,8,20,4,0.0
91,8,20,5,0.0
91,8,20,6,0.0
91,8,20,7,0.0
91,8,20,8,0.0
91,8,20,9,0.0
91,8,20,10,0.0
91,8,20,11,0.0
91,8,20,12,0.0
91,8,20,13,0.0
91,8,20,14,0.0
91,8,20,15,0.0
91,8,20,16,0.0
91,8,20,17,0.0
91,8,20,18,0.0
91,8,20,19,0.0
91,8,20,20,0.0
91,8,20,21,0.0
91,8,20,22,0.0
91,8,20,23,0.0
91,8,20,24,0.0
91,8,20,25,0.0
91,8,20,26,0.0
91,8,20,27,0.0
91,8,20,28,0.0
91,8,20,29,0.0
91,8,20,30,0.0
91,8,20,31,0.0
91,8,20,32,0.0
91,8,20,33,0.0
91,8,20,34,0.008635301642283832
91,8,20,35,0.0
91,8,20,36,0.02050994334079141
91,8,20,37,0.0
91,8,20,38,0.0
91,8,20,39,0.0
91,8,20,40,0.0
91,8,20,41,0.0
91,8,20,42,0.0
91,8,20,43,0.0
91,8,20,44,0.0
91,8,20,45,0.0
91,8,20,46,0.0
91,8,20,47,0.0
91,8,20,48,0.0
91,8,20,49,0.0
91,8,20,50,0.0
91,8,20,51,0.0
91,8,20,52,0.0
91,8,20,53,0.0
91,8,20,54,0.0
91,8,20,55,0.0
91,8,20,56,0.0
91,8,20,57,0.0
91,8,20,58,0.0
91,8,20,59,0.0
91,8,20,60,0.0
91,8,20,61,0.0
91,8,20,62,0.0
91,8,20,63,0.0
91,8,20,64,0.0
91,8,20,65,0.0
91,8,20,66,0.0
91,8,20,67,0.0
91,8,20,68,0.0
91,8,20,69,0.0
91,8,20,70,0.0
91,8,20,71,0.0
91,8,20,72,0.0
91,8,20,73,0.0
91,8,20,74,0.0
91,8,20,75,0.0
91,8,20,76,0.0
91,8,20,77,0.0
91,8,20,78,0.0
91,8,20,79,0.0
91,8,20,80,0.0
91,8,20,81,0.0
91,8,20,82,0.0
91,8,20,83,0.0
91,8,20,84,0.0
91,8,20,85,0.0
91,8,20,86,0.0
91,8,20,87,0.0
91,8,20,88,0.0
91,8,20,89,0.0
91,8,20,90,0.0
91,8,20,91,0.0
91,8,21,1,0.9708545809208973
91,8,21,2,0.0
91,8,21,3,0.0
91,8,21,4,0.0
91,8,21,5,0.0
91,8,21,6,0.0
91,8,21,7,0.0
91,8,21,8,0.0
91,8,21,9,0.0
91,8,21,10,0.0
91,8,21,11,0.0
91,8,21,12,0.0
91,8,21,13,0.0
91,8,21,14,0.0
91,8,21,15,0.0
91,8,21,16,0.0
91,8,21,17,0.0
91,8,21,18,0.0
91,8,21,19,0.0
91,8,21,20,0.0
91,8,21,21,0.0
91,8,21,22,0.0
91,8,21,23,0.0
91,8,21,24,0.0
91,8,21,25,0.0
91,8,21,26,0.0
91,8,21,27,0.0
91,8,21,28,0.0
91,8,21,29,0.0
91,8,21,30,0.0
91,8,21,31,0.0
91,8,21,32,0.0
91,8,21,33,0.0
91,8,21,34,0.008644211274968764
91,8,21,35,0.0
91,8,21,36,0.02050120780413401
91,8,21,37,0.0
91,8,21,38,0.0
91,8,21,39,0.0
91,8,21,40,0.0
91,8,21,41,0.0
91,8,21,42,0.0
91,8,21,43,0.0
91,8,21,44,0.0
91,8,21,45,0.0
91,8,21,46,0.0
91,8,21,47,0.0
91,8,21,48,0.0
91,8,21,49,0.0
91,8,21,50,0.0
91,8,21,51,0.0
91,8,21,52,0.0
91,8,21,53,0.0
91,8,21,54,0.0
91,8,21,55,0.0
91,8,21,56,0.0
91,8,21,57,0.0
91,8,21,58,0.0
91,8,21,59,0.0
91,8,21,60,0.0
91,8,21,61,0.0
91,8,21,62,0.0
91,8,21,63,0.0
91,8,21,64,0.0
91,8,21,65,0.0
91,8,21,66,0.0
91,8,21,67,0.0
91,8,21,68,0.0
91,8,21,69,0.0
91,8,21,70,0.0
91,8,21,71,0.0
91,8,21,72,0.0
91,8,21,73,0.0
91,8,21,74,0.0
91,8,21,75,0.0
91,8,21,76,0.0
91,8,21,77,0.0
91,8,21,78,0.0
91,8,21,79,0.0
91,8,21,80,0.0
91,8,21,81,0.0
91,8,21,82,0.0
91,8,21,83,0.0
91,8,21,84,0.0
91,8,21,85,0.0
91,8,21,86,0.0
91,8,21,87,0.0
91,8,21,88,0.0
91,8,21,89,0.0
91,8,21,90,0.0
91,8,21,91,0.0
91,8,22,1,0.9708545371376857
91,8,22,2,0.0
91,8,22,3,0.0
91,8,22,4,0.0
91,8,22,5,0.0
91,8,22,6,0.0
91,8,22,7,0.0
91,8,22,8,0.0
91,8,22,9,0.0
91,8,22,10,0.0
91,8,22,11,0.0
91,8,22,12,0.0
91,8,22,13,0.0
91,8,22,14,0.0
91,8,22,15,0.0
91,8,22,16,0.0
91,8,22,17,0.0
91,8,22,18,0.0
91,8,22,19,0.0
91,8,22,20,0.0
91,8,22,21,0.0
91,8,22,22,0.0
91,8,22,23,0.0
91,8,22,24,0.0
91,8,22,25,0.0
91,8,22,26,0.0
91,8,22,27,0.0
91,8,22,28,0.0
91,8,22,29,0.0
91,8,22,30,0.0
91,8,22,31,0.0
91,8,22,32,0.0
91,8,22,33,0.0
91,8,22,34,0.008646740599677115
91,8,22,35,0.0
91,8,22,36,0.020498722262637267
91,8,22,37,0.0
91,8,22,38,0.0
91,8,22,39,0.0
91,8,22,40,0.0
91,8,22,41,0.0
91,8,22,42,0.0
91,8,22,43,0.0
91,8,22,44,0.0
91,8,22,45,0.0
91,8,22,46,0.0
91,8,22,47,0.0
91,8,22,48,0.0
91,8,22,49,0.0
91,8,22,50,0.0
91,8,22,51,0.0
91,8,22,52,0.0
91,8,22,53,0.0
91,8,22,54,0.0
91,8,22,55,0.0
91,8,22,56,0.0
91,8,22,57,0.0
91,8,22,58,0.0
91,8,22,59,0.0
91,8,22,60,0.0
91,8,22,61,0.0
91,8,22,62,0.0
91,8,22,63,0.0
91,8,22,64,0.0
91,8,22,65,0.0
91,8,22,66,0.0
91,8,22,67,0.0
91,8,22,68,0.0
91,8,22,69,0.0
91,8,22,70,0.0
91,8,22,71,0.0
91,8,22,72,0.0
91,8,22,73,0.0
91,8,22,74,0.0
91,8,22,75,0.0
91,8,22,76,0.0
91,8,22,77,0.0
91,8,22,78,0.0
91,8,22,79,0.0
91,8,22,80,0.0
91,8,22,81,0.0
91,8,22,82,0.0
91,8,22,83,0.0
91,8,22,84,0.0
91,8,22,85,0.0
91,8,22,86,0.0
91,8,22,87,0.0
91,8,22,88,0.0
91,8,22,89,0.0
91,8,22,90,0.0
91,8,22,91,0.0
91,8,23,1,0.9708546777510384
91,8,23,2,0.0
91,8,23,3,0.0
91,8,23,4,0.0
91,8,23,5,0.0
91,8,23,6,0.0
91,8,23,7,0.0
91,8,23,8,0.0
91,8,23,9,0.0
91,8,23,10,0.0
91,8,23,11,0.0
91,8,23,12,0.0
91,8,23,13,0.0
91,8,23,14,0.0
91,8,23,15,0.0
91,8,23,16,0.0
91,8,23,17,0.0
91,8,23,18,0.0
91,8,23,19,0.0
91,8,23,20,0.0
91,8,23,21,0.0
91,8,23,22,0.0
91,8,23,23,0.0
91,8,23,24,0.0
91,8,23,25,0.0
91,8,23,26,0.0
91,8,23,27,0.0
91,8,23,28,0.0
91,8,23,29,0.0
91,8,23,30,0.0
91,8,23,31,0.0
91,8,23,32,0.0
91,8,23,33,0.0
91,8,23,34,0.008639420044522192
91,8,23,35,0.0
91,8,23,36,0.020505902204439406
91,8,23,37,0.0
91,8,23,38,0.0
91,8,23,39,0.0
91,8,23,40,0.0
91,8,23,41,0.0
91,8,23,42,0.0
91,8,23,43,0.0
91,8,23,44,0.0
91,8,23,45,0.0
91,8,23,46,0.0
91,8,23,47,0.0
91,8,23,48,0.0
91,8,23,49,0.0
91,8,23,50,0.0
91,8,23,51,0.0
91,8,23,52,0.0
91,8,23,53,0.0
91,8,23,54,0.0
91,8,23,55,0.0
91,8,23,56,0.0
91,8,23,57,0.0
91,8,23,58,0.0
91,8,23,59,0.0
91,8,23,60,0.0
91,8,23,61,0.0
91,8,23,62,0.0
91,8,23,63,0.0
91,8,23,64,0.0
91,8,23,65,0.0
91,8,23,66,0.0
91,8,23,67,0.0
91,8,23,68,0.0
91,8,23,69,0.0
91,8,23,70,0.0
91,8,23,71,0.0
91,8,23,72,0.0
91,8,23,73,0.0
91,8,23,74,0.0
91,8,23,75,0.0
91,8,23,76,0.0
91,8,23,77,0.0
91,8,23,78,0.0
91,8,23,79,0.0
91,8,23,80,0.0
91,8,23,81,0.0
91,8,23,82,0.0
91,8,23,83,0.0
91,8,23,84,0.0
91,8,23,85,0.0
91,8,23,86,0.0
91,8,23,87,0.0
91,8,23,88,0.0
91,8,23,89,0.0
91,8,23,90,0.0
91,8,23,91,0.0
91,8,24,1,0.9708543508599999
91,8,24,2,0.0
91,8,24,3,0.0
91,8,24,4,0.0
91,8,24,5,0.0
91,8,24,6,0.0
91,8,24,7,0.0
91,8,24,8,0.0
91,8,24,9,0.0
91,8,24,10,0.0
91,8,24,11,0.0
91,8,24,12,0.0
91,8,24,13,0.0
91,8,24,14,0.0
91,8,24,15,0.0
91,8,24,16,0.0
91,8,24,17,0.0
91,8,24,18,0.0
91,8,24,19,0.0
91,8,24,20,0.0
91,8,24,21,0.0
91,8,24,22,0.0
91,8,24,23,0.0
91,8,24,24,0.0
91,8,24,25,0.0
91,8,24,26,0.0
91,8,24,27,0.0
91,8,24,28,0.0
91,8,24,29,0.0
91,8,24,30,0.0
91,8,24,31,0.0
91,8,24,32,0.0
91,8,24,33,0.0
91,8,24,34,0.008656914340427195
91,8,24,35,0.0
91,8,24,36,0.020488734799572715
91,8,24,37,0.0
91,8,24,38,0.0
91,8,24,39,0.0
91,8,24,40,0.0
91,8,24,41,0.0
91,8,24,42,0.0
91,8,24,43,0.0
91,8,24,44,0.0
91,8,24,45,0.0
91,8,24,46,0.0
91,8,24,47,0.0
91,8,24,48,0.0
91,8,24,49,0.0
91,8,24,50,0.0
91,8,24,51,0.0
91,8,24,52,0.0
91,8,24,53,0.0
91,8,24,54,0.0
91,8,24,55,0.0
91,8,24,56,0.0
91,8,24,57,0.0
91,8,24,58,0.0
91,8,24,59,0.0
91,8,24,60,0.0
91,8,24,61,0.0
91,8,24,62,0.0
91,8,24,63,0.0
91,8,24,64,0.0
91,8,24,65,0.0
91,8,24,66,0.0
91,8,24,67,0.0
91,8,24,68,0.0
91,8,24,69,0.0
91,8,24,70,0.0
91,8,24,71,0.0
91,8,24,72,0.0
91,8,24,73,0.0
91,8,24,74,0.0
91,8,24,75,0.0
91,8,24,76,0.0
91,8,24,77,0.0
91,8,24,78,0.0
91,8,24,79,0.0
91,8,24,80,0.0
91,8,24,81,0.0
91,8,24,82,0.0
91,8,24,83,0.0
91,8,24,84,0.0
91,8,24,85,0.0
91,8,24,86,0.0
91,8,24,87,0.0
91,8,24,88,0.0
91,8,24,89,0.0
91,8,24,90,0.0
91,8,24,91,0.0
91,8,25,1,0.9708545436015035
91,8,25,2,0.0
91,8,25,3,0.0
91,8,25,4,0.0
91,8,25,5,0.0
91,8,25,6,0.0
91,8,25,7,0.0
91,8,25,8,0.0
91,8,25,9,0.0
91,8,25,10,0.0
91,8,25,11,0.0
91,8,25,12,0.0
91,8,25,13,0.0
91,8,25,14,0.0
91,8,25,15,0.0
91,8,25,16,0.0
91,8,25,17,0.0
91,8,25,18,0.0
91,8,25,19,0.0
91,8,25,20,0.0
91,8,25,21,0.0
91,8,25,22,0.0
91,8,25,23,0.0
91,8,25,24,0.0
91,8,25,25,0.0
91,8,25,26,0.0
91,8,25,27,0.0
91,8,25,28,0.0
91,8,25,29,0.0
91,8,25,30,0.0
91,8,25,31,0.0
91,8,25,32,0.0
91,8,25,33,0.0
91,8,25,34,0.008646490193921384
91,8,25,35,0.0
91,8,25,36,0.020498966204575135
91,8,25,37,0.0
91,8,25,38,0.0
91,8,25,39,0.0
91,8,25,40,0.0
91,8,25,41,0.0
91,8,25,42,0.0
91,8,25,43,0.0
91,8,25,44,0.0
91,8,25,45,0.0
91,8,25,46,0.0
91,8,25,47,0.0
91,8,25,48,0.0
91,8,25,49,0.0
91,8,25,50,0.0
91,8,25,51,0.0
91,8,25,52,0.0
91,8,25,53,0.0
91,8,25,54,0.0
91,8,25,55,0.0
91,8,25,56,0.0
91,8,25,57,0.0
91,8,25,58,0.0
91,8,25,59,0.0
91,8,25,60,0.0
91,8,25,61,0.0
91,8,25,62,0.0
91,8,25,63,0.0
91,8,25,64,0.0
91,8,25,65,0.0
91,8,25,66,0.0
91,8,25,67,0.0
91,8,25,68,0.0
91,8,25,69,0.0
91,8,25,70,0.0
91,8,25,71,0.0
91,8,25,72,0.0
91,8,25,73,0.0
91,8,25,74,0.0
91,8,25,75,0.0
91,8,25,76,0.0
91,8,25,77,0.0
91,8,25,78,0.0
91,8,25,79,0.0
91,8,25,80,0.0
91,8,25,81,0.0
91,8,25,82,0.0
91,8,25,83,0.0
91,8,25,84,0.0
91,8,25,85,0.0
91,8,25,86,0.0
91,8,25,87,0.0
91,8,25,88,0.0
91,8,25,89,0.0
91,8,25,90,0.0
91,8,25,91,0.0
91,8,26,1,0.9708546017663516
91,8,26,2,0.0
91,8,26,3,0.0
91,8,26,4,0.0
91,8,26,5,0.0
91,8,26,6,0.0
91,8,26,7,0.0
91,8,26,8,0.0
91,8,26,9,0.0
91,8,26,10,0.0
91,8,26,11,0.0
91,8,26,12,0.0
91,8,26,13,0.0
91,8,26,14,0.0
91,8,26,15,0.0
91,8,26,16,0.0
91,8,26,17,0.0
91,8,26,18,0.0
91,8,26,19,0.0
91,8,26,20,0.0
91,8,26,21,0.0
91,8,26,22,0.0
91,8,26,23,0.0
91,8,26,24,0.0
91,8,26,25,0.0
91,8,26,26,0.0
91,8,26,27,0.0
91,8,26,28,0.0
91,8,26,29,0.0
91,8,26,30,0.0
91,8,26,31,0.0
91,8,26,32,0.0
91,8,26,33,0.0
91,8,26,34,0.008643648595066038
91,8,26,35,0.0
91,8,26,36,0.020501749638582492
91,8,26,37,0.0
91,8,26,38,0.0
91,8,26,39,0.0
91,8,26,40,0.0
91,8,26,41,0.0
91,8,26,42,0.0
91,8,26,43,0.0
91,8,26,44,0.0
91,8,26,45,0.0
91,8,26,46,0.0
91,8,26,47,0.0
91,8,26,48,0.0
91,8,26,49,0.0
91,8,26,50,0.0
91,8,26,51,0.0
91,8,26,52,0.0
91,8,26,53,0.0
91,8,26,54,0.0
91,8,26,55,0.0
91,8,26,56,0.0
91,8,26,57,0.0
91,8,26,58,0.0
91,8,26,59,0.0
91,8,26,60,0.0
91,8,26,61,0.0
91,8,26,62,0.0
91,8,26,63,0.0
91,8,26,64,0.0
91,8,26,65,0.0
91,8,26,66,0.0
91,8,26,67,0.0
91,8,26,68,0.0
91,8,26,69,0.0
91,8,26,70,0.0
91,8,26,71,0.0
91,8,26,72,0.0
91,8,26,73,0.0
91,8,26,74,0.0
91,8,26,75,0.0
91,8,26,76,0.0
91,8,26,77,0.0
91,8,26,78,0.0
91,8,26,79,0.0
91,8,26,80,0.0
91,8,26,81,0.0
91,8,26,82,0.0
91,8,26,83,0.0
91,8,26,84,0.0
91,8,26,85,0.0
91,8,26,86,0.0
91,8,26,87,0.0
91,8,26,88,0.0
91,8,26,89,0.0
91,8,26,90,0.0
91,8,26,91,0.0
91,8,27,1,0.9708545319229981
91,8,27,2,0.0
91,8,27,3,0.0
91,8,27,4,0.0
91,8,27,5,0.0
91,8,27,6,0.0
91,8,27,7,0.0
91,8,27,8,0.0
91,8,27,9,0.0
91,8,27,10,0.0
91,8,27,11,0.0
91,8,27,12,0.0
91,8,27,13,0.0
91,8,27,14,0.0
91,8,27,15,0.0
91,8,27,16,0.0
91,8,27,17,0.0
91,8,27,18,0.0
91,8,27,19,0.0
91,8,27,20,0.0
91,8,27,21,0.0
91,8,27,22,0.0
91,8,27,23,0.0
91,8,27,24,0.0
91,8,27,25,0.0
91,8,27,26,0.0
91,8,27,27,0.0
91,8,27,28,0.0
91,8,27,29,0.0
91,8,27,30,0.0
91,8,27,31,0.0
91,8,27,32,0.0
91,8,27,33,0.0
91,8,27,34,0.008647163872085441
91,8,27,35,0.0
91,8,27,36,0.020498304204916516
91,8,27,37,0.0
91,8,27,38,0.0
91,8,27,39,0.0
91,8,27,40,0.0
91,8,27,41,0.0
91,8,27,42,0.0
91,8,27,43,0.0
91,8,27,44,0.0
91,8,27,45,0.0
91,8,27,46,0.0
91,8,27,47,0.0
91,8,27,48,0.0
91,8,27,49,0.0
91,8,27,50,0.0
91,8,27,51,0.0
91,8,27,52,0.0
91,8,27,53,0.0
91,8,27,54,0.0
91,8,27,55,0.0
91,8,27,56,0.0
91,8,27,57,0.0
91,8,27,58,0.0
91,8,27,59,0.0
91,8,27,60,0.0
91,8,27,61,0.0
91,8,27,62,0.0
91,8,27,63,0.0
91,8,27,64,0.0
91,8,27,65,0.0
91,8,27,66,0.0
91,8,27,67,0.0
91,8,27,68,0.0
91,8,27,69,0.0
91,8,27,70,0.0
91,8,27,71,0.0
91,8,27,72,0.0
91,8,27,73,0.0
91,8,27,74,0.0
91,8,27,75,0.0
91,8,27,76,0.0
91,8,27,77,0.0
91,8,27,78,0.0
91,8,27,79,0.0
91,8,27,80,0.0
91,8,27,81,0.0
91,8,27,82,0.0
91,8,27,83,0.0
91,8,27,84,0.0
91,8,27,85,0.0
91,8,27,86,0.0
91,8,27,87,0.0
91,8,27,88,0.0
91,8,27,89,0.0
91,8,27,90,0.0
91,8,27,91,0.0
91,8,28,1,0.9708548402603383
91,8,28,2,0.0
91,8,28,3,0.0
91,8,28,4,0.0
91,8,28,5,0.0
91,8,28,6,0.0
91,8,28,7,0.0
91,8,28,8,0.0
91,8,28,9,0.0
91,8,28,10,0.0
91,8,28,11,0.0
91,8,28,12,0.0
91,8,28,13,0.0
91,8,28,14,0.0
91,8,28,15,0.0
91,8,28,16,0.0
91,8,28,17,0.0
91,8,28,18,0.0
91,8,28,19,0.0
91,8,28,20,0.0
91,8,28,21,0.0
91,8,28,22,0.0
91,8,28,23,0.0
91,8,28,24,0.0
91,8,28,25,0.0
91,8,28,26,0.0
91,8,28,27,0.0
91,8,28,28,0.0
91,8,28,29,0.0
91,8,28,30,0.0
91,8,28,31,0.0
91,8,28,32,0.0
91,8,28,33,0.0
91,8,28,34,0.008630426803613216
91,8,28,35,0.0
91,8,28,36,0.020514732936048538
91,8,28,37,0.0
91,8,28,38,0.0
91,8,28,39,0.0
91,8,28,40,0.0
91,8,28,41,0.0
91,8,28,42,0.0
91,8,28,43,0.0
91,8,28,44,0.0
91,8,28,45,0.0
91,8,28,46,0.0
91,8,28,47,0.0
91,8,28,48,0.0
91,8,28,49,0.0
91,8,28,50,0.0
91,8,28,51,0.0
91,8,28,52,0.0
91,8,28,53,0.0
91,8,28,54,0.0
91,8,28,55,0.0
91,8,28,56,0.0
91,8,28,57,0.0
91,8,28,58,0.0
91,8,28,59,0.0
91,8,28,60,0.0
91,8,28,61,0.0
91,8,28,62,0.0
91,8,28,63,0.0
91,8,28,64,0.0
91,8,28,65,0.0
91,8,28,66,0.0
91,8,28,67,0.0
91,8,28,68,0.0
91,8,28,69,0.0
91,8,28,70,0.0
91,8,28,71,0.0
91,8,28,72,0.0
91,8,28,73,0.0
91,8,28,74,0.0
91,8,28,75,0.0
91,8,28,76,0.0
91,8,28,77,0.0
91,8,28,78,0.0
91,8,28,79,0.0
91,8,28,80,0.0
91,8,28,81,0.0
91,8,28,82,0.0
91,8,28,83,0.0
91,8,28,84,0.0
91,8,28,85,0.0
91,8,28,86,0.0
91,8,28,87,0.0
91,8,28,88,0.0
91,8,28,89,0.0
91,8,28,90,0.0
91,8,28,91,0.0
91,8,29,1,0.970854574153226
91,8,29,2,0.0
91,8,29,3,0.0
91,8,29,4,0.0
91,8,29,5,0.0
91,8,29,6,0.0
91,8,29,7,0.0
91,8,29,8,0.0
91,8,29,9,0.0
91,8,29,10,0.0
91,8,29,11,0.0
91,8,29,12,0.0
91,8,29,13,0.0
91,8,29,14,0.0
91,8,29,15,0.0
91,8,29,16,0.0
91,8,29,17,0.0
91,8,29,18,0.0
91,8,29,19,0.0
91,8,29,20,0.0
91,8,29,21,0.0
91,8,29,22,0.0
91,8,29,23,0.0
91,8,29,24,0.0
91,8,29,25,0.0
91,8,29,26,0.0
91,8,29,27,0.0
91,8,29,28,0.0
91,8,29,29,0.0
91,8,29,30,0.0
91,8,29,31,0.0
91,8,29,32,0.0
91,8,29,33,0.0
91,8,29,34,0.008645316583522569
91,8,29,35,0.0
91,8,29,36,0.020500109263251454
91,8,29,37,0.0
91,8,29,38,0.0
91,8,29,39,0.0
91,8,29,40,0.0
91,8,29,41,0.0
91,8,29,42,0.0
91,8,29,43,0.0
91,8,29,44,0.0
91,8,29,45,0.0
91,8,29,46,0.0
91,8,29,47,0.0
91,8,29,48,0.0
91,8,29,49,0.0
91,8,29,50,0.0
91,8,29,51,0.0
91,8,29,52,0.0
91,8,29,53,0.0
91,8,29,54,0.0
91,8,29,55,0.0
91,8,29,56,0.0
91,8,29,57,0.0
91,8,29,58,0.0
91,8,29,59,0.0
91,8,29,60,0.0
91,8,29,61,0.0
91,8,29,62,0.0
91,8,29,63,0.0
91,8,29,64,0.0
91,8,29,65,0.0
91,8,29,66,0.0
91,8,29,67,0.0
91,8,29,68,0.0
91,8,29,69,0.0
91,8,29,70,0.0
91,8,29,71,0.0
91,8,29,72,0.0
91,8,29,73,0.0
91,8,29,74,0.0
91,8,29,75,0.0
91,8,29,76,0.0
91,8,29,77,0.0
91,8,29,78,0.0
91,8,29,79,0.0
91,8,29,80,0.0
91,8,29,81,0.0
91,8,29,82,0.0
91,8,29,83,0.0
91,8,29,84,0.0
91,8,29,85,0.0
91,8,29,86,0.0
91,8,29,87,0.0
91,8,29,88,0.0
91,8,29,89,0.0
91,8,29,90,0.0
91,8,29,91,0.0
91,8,30,1,0.970854594673402
91,8,30,2,0.0
91,8,30,3,0.0
91,8,30,4,0.0
91,8,30,5,0.0
91,8,30,6,0.0
91,8,30,7,0.0
91,8,30,8,0.0
91,8,30,9,0.0
91,8,30,10,0.0
91,8,30,11,0.0
91,8,30,12,0.0
91,8,30,13,0.0
91,8,30,14,0.0
91,8,30,15,0.0
91,8,30,16,0.0
91,8,30,17,0.0
91,8,30,18,0.0
91,8,30,19,0.0
91,8,30,20,0.0
91,8,30,21,0.0
91,8,30,22,0.0
91,8,30,23,0.0
91,8,30,24,0.0
91,8,30,25,0.0
91,8,30,26,0.0
91,8,30,27,0.0
91,8,30,28,0.0
91,8,30,29,0.0
91,8,30,30,0.0
91,8,30,31,0.0
91,8,30,32,0.0
91,8,30,33,0.0
91,8,30,34,0.008643997810737694
91,8,30,35,0.0
91,8,30,36,0.020501407515860437
91,8,30,37,0.0
91,8,30,38,0.0
91,8,30,39,0.0
91,8,30,40,0.0
91,8,30,41,0.0
91,8,30,42,0.0
91,8,30,43,0.0
91,8,30,44,0.0
91,8,30,45,0.0
91,8,30,46,0.0
91,8,30,47,0.0
91,8,30,48,0.0
91,8,30,49,0.0
91,8,30,50,0.0
91,8,30,51,0.0
91,8,30,52,0.0
91,8,30,53,0.0
91,8,30,54,0.0
91,8,30,55,0.0
91,8,30,56,0.0
91,8,30,57,0.0
91,8,30,58,0.0
91,8,30,59,0.0
91,8,30,60,0.0
91,8,30,61,0.0
91,8,30,62,0.0
91,8,30,63,0.0
91,8,30,64,0.0
91,8,30,65,0.0
91,8,30,66,0.0
91,8,30,67,0.0
91,8,30,68,0.0
91,8,30,69,0.0
91,8,30,70,0.0
91,8,30,71,0.0
91,8,30,72,0.0
91,8,30,73,0.0
91,8,30,74,0.0
91,8,30,75,0.0
91,8,30,76,0.0
91,8,30,77,0.0
91,8,30,78,0.0
91,8,30,79,0.0
91,8,30,80,0.0
91,8,30,81,0.0
91,8,30,82,0.0
91,8,30,83,0.0
91,8,30,84,0.0
91,8,30,85,0.0
91,8,30,86,0.0
91,8,30,87,0.0
91,8,30,88,0.0
91,8,30,89,0.0
91,8,30,90,0.0
91,8,30,91,0.0
91,8,31,1,0.9708543177464312
91,8,31,2,0.0
91,8,31,3,0.0
91,8,31,4,0.0
91,8,31,5,0.0
91,8,31,6,0.0
91,8,31,7,0.0
91,8,31,8,0.0
91,8,31,9,0.0
91,8,31,10,0.0
91,8,31,11,0.0
91,8,31,12,0.0
91,8,31,13,0.0
91,8,31,14,0.0
91,8,31,15,0.0
91,8,31,16,0.0
91,8,31,17,0.0
91,8,31,18,0.0
91,8,31,19,0.0
91,8,31,20,0.0
91,8,31,21,0.0
91,8,31,22,0.0
91,8,31,23,0.0
91,8,31,24,0.0
91,8,31,25,0.0
91,8,31,26,0.0
91,8,31,27,0.0
91,8,31,28,0.0
91,8,31,29,0.0
91,8,31,30,0.0
91,8,31,31,0.0
91,8,31,32,0.0
91,8,31,33,0.0
91,8,31,34,0.008657966016487708
91,8,31,35,0.0
91,8,31,36,0.020487716237081167
91,8,31,37,0.0
91,8,31,38,0.0
91,8,31,39,0.0
91,8,31,40,0.0
91,8,31,41,0.0
91,8,31,42,0.0
91,8,31,43,0.0
91,8,31,44,0.0
91,8,31,45,0.0
91,8,31,46,0.0
91,8,31,47,0.0
91,8,31,48,0.0
91,8,31,49,0.0
91,8,31,50,0.0
91,8,31,51,0.0
91,8,31,52,0.0
91,8,31,53,0.0
91,8,31,54,0.0
91,8,31,55,0.0
91,8,31,56,0.0
91,8,31,57,0.0
91,8,31,58,0.0
91,8,31,59,0.0
91,8,31,60,0.0
91,8,31,61,0.0
91,8,31,62,0.0
91,8,31,63,0.0
91,8,31,64,0.0
91,8,31,65,0.0
91,8,31,66,0.0
91,8,31,67,0.0
91,8,31,68,0.0
91,8,31,69,0.0
91,8,31,70,0.0
91,8,31,71,0.0
91,8,31,72,0.0
91,8,31,73,0.0
91,8,31,74,0.0
91,8,31,75,0.0
91,8,31,76,0.0
91,8,31,77,0.0
91,8,31,78,0.0
91,8,31,79,0.0
91,8,31,80,0.0
91,8,31,81,0.0
91,8,31,82,0.0
91,8,31,83,0.0
91,8,31,84,0.0
91,8,31,85,0.0
91,8,31,86,0.0
91,8,31,87,0.0
91,8,31,88,0.0
91,8,31,89,0.0
91,8,31,90,0.0
91,8,31,91,0.0
91,8,32,1,0.9708546674201414
91,8,32,2,0.0
91,8,32,3,0.0
91,8,32,4,0.0
91,8,32,5,0.0
91,8,32,6,0.0
91,8,32,7,0.0
91,8,32,8,0.0
91,8,32,9,0.0
91,8,32,10,0.0
91,8,32,11,0.0
91,8,32,12,0.0
91,8,32,13,0.0
91,8,32,14,0.0
91,8,32,15,0.0
91,8,32,16,0.0
91,8,32,17,0.0
91,8,32,18,0.0
91,8,32,19,0.0
91,8,32,20,0.0
91,8,32,21,0.0
91,8,32,22,0.0
91,8,32,23,0.0
91,8,32,24,0.0
91,8,32,25,0.0
91,8,32,26,0.0
91,8,32,27,0.0
91,8,32,28,0.0
91,8,32,29,0.0
91,8,32,30,0.0
91,8,32,31,0.0
91,8,32,32,0.0
91,8,32,33,0.0
91,8,32,34,0.00864004584551736
91,8,32,35,0.0
91,8,32,36,0.020505286734341144
91,8,32,37,0.0
91,8,32,38,0.0
91,8,32,39,0.0
91,8,32,40,0.0
91,8,32,41,0.0
91,8,32,42,0.0
91,8,32,43,0.0
91,8,32,44,0.0
91,8,32,45,0.0
91,8,32,46,0.0
91,8,32,47,0.0
91,8,32,48,0.0
91,8,32,49,0.0
91,8,32,50,0.0
91,8,32,51,0.0
91,8,32,52,0.0
91,8,32,53,0.0
91,8,32,54,0.0
91,8,32,55,0.0
91,8,32,56,0.0
91,8,32,57,0.0
91,8,32,58,0.0
91,8,32,59,0.0
91,8,32,60,0.0
91,8,32,61,0.0
91,8,32,62,0.0
91,8,32,63,0.0
91,8,32,64,0.0
91,8,32,65,0.0
91,8,32,66,0.0
91,8,32,67,0.0
91,8,32,68,0.0
91,8,32,69,0.0
91,8,32,70,0.0
91,8,32,71,0.0
91,8,32,72,0.0
91,8,32,73,0.0
91,8,32,74,0.0
91,8,32,75,0.0
91,8,32,76,0.0
91,8,32,77,0.0
91,8,32,78,0.0
91,8,32,79,0.0
91,8,32,80,0.0
91,8,32,81,0.0
91,8,32,82,0.0
91,8,32,83,0.0
91,8,32,84,0.0
91,8,32,85,0.0
91,8,32,86,0.0
91,8,32,87,0.0
91,8,32,88,0.0
91,8,32,89,0.0
91,8,32,90,0.0
91,8,32,91,0.0
91,8,33,1,0.9708545554670176
91,8,33,2,0.0
91,8,33,3,0.0
91,8,33,4,0.0
91,8,33,5,0.0
91,8,33,6,0.0
91,8,33,7,0.0
91,8,33,8,0.0
91,8,33,9,0.0
91,8,33,10,0.0
91,8,33,11,0.0
91,8,33,12,0.0
91,8,33,13,0.0
91,8,33,14,0.0
91,8,33,15,0.0
91,8,33,16,0.0
91,8,33,17,0.0
91,8,33,18,0.0
91,8,33,19,0.0
91,8,33,20,0.0
91,8,33,21,0.0
91,8,33,22,0.0
91,8,33,23,0.0
91,8,33,24,0.0
91,8,33,25,0.0
91,8,33,26,0.0
91,8,33,27,0.0
91,8,33,28,0.0
91,8,33,29,0.0
91,8,33,30,0.0
91,8,33,31,0.0
91,8,33,32,0.0
91,8,33,33,0.0
91,8,33,34,0.008646391220728621
91,8,33,35,0.0
91,8,33,36,0.020499053312253858
91,8,33,37,0.0
91,8,33,38,0.0
91,8,33,39,0.0
91,8,33,40,0.0
91,8,33,41,0.0
91,8,33,42,0.0
91,8,33,43,0.0
91,8,33,44,0.0
91,8,33,45,0.0
91,8,33,46,0.0
91,8,33,47,0.0
91,8,33,48,0.0
91,8,33,49,0.0
91,8,33,50,0.0
91,8,33,51,0.0
91,8,33,52,0.0
91,8,33,53,0.0
91,8,33,54,0.0
91,8,33,55,0.0
91,8,33,56,0.0
91,8,33,57,0.0
91,8,33,58,0.0
91,8,33,59,0.0
91,8,33,60,0.0
91,8,33,61,0.0
91,8,33,62,0.0
91,8,33,63,0.0
91,8,33,64,0.0
91,8,33,65,0.0
91,8,33,66,0.0
91,8,33,67,0.0
91,8,33,68,0.0
91,8,33,69,0.0
91,8,33,70,0.0
91,8,33,71,0.0
91,8,33,72,0.0
91,8,33,73,0.0
91,8,33,74,0.0
91,8,33,75,0.0
91,8,33,76,0.0
91,8,33,77,0.0
91,8,33,78,0.0
91,8,33,79,0.0
91,8,33,80,0.0
91,8,33,81,0.0
91,8,33,82,0.0
91,8,33,83,0.0
91,8,33,84,0.0
91,8,33,85,0.0
91,8,33,86,0.0
91,8,33,87,0.0
91,8,33,88,0.0
91,8,33,89,0.0
91,8,33,90,0.0
91,8,33,91,0.0
91,8,34,1,0.9708545255408544
91,8,34,2,0.0
91,8,34,3,0.0
91,8,34,4,0.0
91,8,34,5,0.0
91,8,34,6,0.0
91,8,34,7,0.0
91,8,34,8,0.0
91,8,34,9,0.0
91,8,34,10,0.0
91,8,34,11,0.0
91,8,34,12,0.0
91,8,34,13,0.0
91,8,34,14,0.0
91,8,34,15,0.0
91,8,34,16,0.0
91,8,34,17,0.0
91,8,34,18,0.0
91,8,34,19,0.0
91,8,34,20,0.0
91,8,34,21,0.0
91,8,34,22,0.0
91,8,34,23,0.0
91,8,34,24,0.0
91,8,34,25,0.0
91,8,34,26,0.0
91,8,34,27,0.0
91,8,34,28,0.0
91,8,34,29,0.0
91,8,34,30,0.0
91,8,34,31,0.0
91,8,34,32,0.0
91,8,34,33,0.0
91,8,34,34,0.008647851740810737
91,8,34,35,0.0
91,8,34,36,0.02049762271833484
91,8,34,37,0.0
91,8,34,38,0.0
91,8,34,39,0.0
91,8,34,40,0.0
91,8,34,41,0.0
91,8,34,42,0.0
91,8,34,43,0.0
91,8,34,44,0.0
91,8,34,45,0.0
91,8,34,46,0.0
91,8,34,47,0.0
91,8,34,48,0.0
91,8,34,49,0.0
91,8,34,50,0.0
91,8,34,51,0.0
91,8,34,52,0.0
91,8,34,53,0.0
91,8,34,54,0.0
91,8,34,55,0.0
91,8,34,56,0.0
91,8,34,57,0.0
91,8,34,58,0.0
91,8,34,59,0.0
91,8,34,60,0.0
91,8,34,61,0.0
91,8,34,62,0.0
91,8,34,63,0.0
91,8,34,64,0.0
91,8,34,65,0.0
91,8,34,66,0.0
91,8,34,67,0.0
91,8,34,68,0.0
91,8,34,69,0.0
91,8,34,70,0.0
91,8,34,71,0.0
91,8,34,72,0.0
91,8,34,73,0.0
91,8,34,74,0.0
91,8,34,75,0.0
91,8,34,76,0.0
91,8,34,77,0.0
91,8,34,78,0.0
91,8,34,79,0.0
91,8,34,80,0.0
91,8,34,81,0.0
91,8,34,82,0.0
91,8,34,83,0.0
91,8,34,84,0.0
91,8,34,85,0.0
91,8,34,86,0.0
91,8,34,87,0.0
91,8,34,88,0.0
91,8,34,89,0.0
91,8,34,90,0.0
91,8,34,91,0.0
91,8,35,1,0.970854572876115
91,8,35,2,0.0
91,8,35,3,0.0
91,8,35,4,0.0
91,8,35,5,0.0
91,8,35,6,0.0
91,8,35,7,0.0
91,8,35,8,0.0
91,8,35,9,0.0
91,8,35,10,0.0
91,8,35,11,0.0
91,8,35,12,0.0
91,8,35,13,0.0
91,8,35,14,0.0
91,8,35,15,0.0
91,8,35,16,0.0
91,8,35,17,0.0
91,8,35,18,0.0
91,8,35,19,0.0
91,8,35,20,0.0
91,8,35,21,0.0
91,8,35,22,0.0
91,8,35,23,0.0
91,8,35,24,0.0
91,8,35,25,0.0
91,8,35,26,0.0
91,8,35,27,0.0
91,8,35,28,0.0
91,8,35,29,0.0
91,8,35,30,0.0
91,8,35,31,0.0
91,8,35,32,0.0
91,8,35,33,0.0
91,8,35,34,0.00864482020430018
91,8,35,35,0.0
91,8,35,36,0.020500606919584687
91,8,35,37,0.0
91,8,35,38,0.0
91,8,35,39,0.0
91,8,35,40,0.0
91,8,35,41,0.0
91,8,35,42,0.0
91,8,35,43,0.0
91,8,35,44,0.0
91,8,35,45,0.0
91,8,35,46,0.0
91,8,35,47,0.0
91,8,35,48,0.0
91,8,35,49,0.0
91,8,35,50,0.0
91,8,35,51,0.0
91,8,35,52,0.0
91,8,35,53,0.0
91,8,35,54,0.0
91,8,35,55,0.0
91,8,35,56,0.0
91,8,35,57,0.0
91,8,35,58,0.0
91,8,35,59,0.0
91,8,35,60,0.0
91,8,35,61,0.0
91,8,35,62,0.0
91,8,35,63,0.0
91,8,35,64,0.0
91,8,35,65,0.0
91,8,35,66,0.0
91,8,35,67,0.0
91,8,35,68,0.0
91,8,35,69,0.0
91,8,35,70,0.0
91,8,35,71,0.0
91,8,35,72,0.0
91,8,35,73,0.0
91,8,35,74,0.0
91,8,35,75,0.0
91,8,35,76,0.0
91,8,35,77,0.0
91,8,35,78,0.0
91,8,35,79,0.0
91,8,35,80,0.0
91,8,35,81,0.0
91,8,35,82,0.0
91,8,35,83,0.0
91,8,35,84,0.0
91,8,35,85,0.0
91,8,35,86,0.0
91,8,35,87,0.0
91,8,35,88,0.0
91,8,35,89,0.0
91,8,35,90,0.0
91,8,35,91,0.0
91,8,36,1,0.970854302367166
91,8,36,2,0.0
91,8,36,3,0.0
91,8,36,4,0.0
91,8,36,5,0.0
91,8,36,6,0.0
91,8,36,7,0.0
91,8,36,8,0.0
91,8,36,9,0.0
91,8,36,10,0.0
91,8,36,11,0.0
91,8,36,12,0.0
91,8,36,13,0.0
91,8,36,14,0.0
91,8,36,15,0.0
91,8,36,16,0.0
91,8,36,17,0.0
91,8,36,18,0.0
91,8,36,19,0.0
91,8,36,20,0.0
91,8,36,21,0.0
91,8,36,22,0.0
91,8,36,23,0.0
91,8,36,24,0.0
91,8,36,25,0.0
91,8,36,26,0.0
91,8,36,27,0.0
91,8,36,28,0.0
91,8,36,29,0.0
91,8,36,30,0.0
91,8,36,31,0.0
91,8,36,32,0.0
91,8,36,33,0.0
91,8,36,34,0.008658992520240532
91,8,36,35,0.0
91,8,36,36,0.020486705112593578
91,8,36,37,0.0
91,8,36,38,0.0
91,8,36,39,0.0
91,8,36,40,0.0
91,8,36,41,0.0
91,8,36,42,0.0
91,8,36,43,0.0
91,8,36,44,0.0
91,8,36,45,0.0
91,8,36,46,0.0
91,8,36,47,0.0
91,8,36,48,0.0
91,8,36,49,0.0
91,8,36,50,0.0
91,8,36,51,0.0
91,8,36,52,0.0
91,8,36,53,0.0
91,8,36,54,0.0
91,8,36,55,0.0
91,8,36,56,0.0
91,8,36,57,0.0
91,8,36,58,0.0
91,8,36,59,0.0
91,8,36,60,0.0
91,8,36,61,0.0
91,8,36,62,0.0
91,8,36,63,0.0
91,8,36,64,0.0
91,8,36,65,0.0
91,8,36,66,0.0
91,8,36,67,0.0
91,8,36,68,0.0
91,8,36,69,0.0
91,8,36,70,0.0
91,8,36,71,0.0
91,8,36,72,0.0
91,8,36,73,0.0
91,8,36,74,0.0
91,8,36,75,0.0
91,8,36,76,0.0
91,8,36,77,0.0
91,8,36,78,0.0
91,8,36,79,0.0
91,8,36,80,0.0
91,8,36,81,0.0
91,8,36,82,0.0
91,8,36,83,0.0
91,8,36,84,0.0
91,8,36,85,0.0
91,8,36,86,0.0
91,8,36,87,0.0
91,8,36,88,0.0
91,8,36,89,0.0
91,8,36,90,0.0
91,8,36,91,0.0
91,8,37,1,0.970854453035775
91,8,37,2,0.0
91,8,37,3,0.0
91,8,37,4,0.0
91,8,37,5,0.0
91,8,37,6,0.0
91,8,37,7,0.0
91,8,37,8,0.0
91,8,37,9,0.0
91,8,37,10,0.0
91,8,37,11,0.0
91,8,37,12,0.0
91,8,37,13,0.0
91,8,37,14,0.0
91,8,37,15,0.0
91,8,37,16,0.0
91,8,37,17,0.0
91,8,37,18,0.0
91,8,37,19,0.0
91,8,37,20,0.0
91,8,37,21,0.0
91,8,37,22,0.0
91,8,37,23,0.0
91,8,37,24,0.0
91,8,37,25,0.0
91,8,37,26,0.0
91,8,37,27,0.0
91,8,37,28,0.0
91,8,37,29,0.0
91,8,37,30,0.0
91,8,37,31,0.0
91,8,37,32,0.0
91,8,37,33,0.0
91,8,37,34,0.008651600043982719
91,8,37,35,0.0
91,8,37,36,0.02049394692024217
91,8,37,37,0.0
91,8,37,38,0.0
91,8,37,39,0.0
91,8,37,40,0.0
91,8,37,41,0.0
91,8,37,42,0.0
91,8,37,43,0.0
91,8,37,44,0.0
91,8,37,45,0.0
91,8,37,46,0.0
91,8,37,47,0.0
91,8,37,48,0.0
91,8,37,49,0.0
91,8,37,50,0.0
91,8,37,51,0.0
91,8,37,52,0.0
91,8,37,53,0.0
91,8,37,54,0.0
91,8,37,55,0.0
91,8,37,56,0.0
91,8,37,57,0.0
91,8,37,58,0.0
91,8,37,59,0.0
91,8,37,60,0.0
91,8,37,61,0.0
91,8,37,62,0.0
91,8,37,63,0.0
91,8,37,64,0.0
91,8,37,65,0.0
91,8,37,66,0.0
91,8,37,67,0.0
91,8,37,68,0.0
91,8,37,69,0.0
91,8,37,70,0.0
91,8,37,71,0.0
91,8,37,72,0.0
91,8,37,73,0.0
91,8,37,74,0.0
91,8,37,75,0.0
91,8,37,76,0.0
91,8,37,77,0.0
91,8,37,78,0.0
91,8,37,79,0.0
91,8,37,80,0.0
91,8,37,81,0.0
91,8,37,82,0.0
91,8,37,83,0.0
91,8,37,84,0.0
91,8,37,85,0.0
91,8,37,86,0.0
91,8,37,87,0.0
91,8,37,88,0.0
91,8,37,89,0.0
91,8,37,90,0.0
91,8,37,91,0.0
91,8,38,1,0.9708545749011231
91,8,38,2,0.0
91,8,38,3,0.0
91,8,38,4,0.0
91,8,38,5,0.0
91,8,38,6,0.0
91,8,38,7,0.0
91,8,38,8,0.0
91,8,38,9,0.0
91,8,38,10,0.0
91,8,38,11,0.0
91,8,38,12,0.0
91,8,38,13,0.0
91,8,38,14,0.0
91,8,38,15,0.0
91,8,38,16,0.0
91,8,38,17,0.0
91,8,38,18,0.0
91,8,38,19,0.0
91,8,38,20,0.0
91,8,38,21,0.0
91,8,38,22,0.0
91,8,38,23,0.0
91,8,38,24,0.0
91,8,38,25,0.0
91,8,38,26,0.0
91,8,38,27,0.0
91,8,38,28,0.0
91,8,38,29,0.0
91,8,38,30,0.0
91,8,38,31,0.0
91,8,38,32,0.0
91,8,38,33,0.0
91,8,38,34,0.008644763271515959
91,8,38,35,0.0
91,8,38,36,0.020500661827360944
91,8,38,37,0.0
91,8,38,38,0.0
91,8,38,39,0.0
91,8,38,40,0.0
91,8,38,41,0.0
91,8,38,42,0.0
91,8,38,43,0.0
91,8,38,44,0.0
91,8,38,45,0.0
91,8,38,46,0.0
91,8,38,47,0.0
91,8,38,48,0.0
91,8,38,49,0.0
91,8,38,50,0.0
91,8,38,51,0.0
91,8,38,52,0.0
91,8,38,53,0.0
91,8,38,54,0.0
91,8,38,55,0.0
91,8,38,56,0.0
91,8,38,57,0.0
91,8,38,58,0.0
91,8,38,59,0.0
91,8,38,60,0.0
91,8,38,61,0.0
91,8,38,62,0.0
91,8,38,63,0.0
91,8,38,64,0.0
91,8,38,65,0.0
91,8,38,66,0.0
91,8,38,67,0.0
91,8,38,68,0.0
91,8,38,69,0.0
91,8,38,70,0.0
91,8,38,71,0.0
91,8,38,72,0.0
91,8,38,73,0.0
91,8,38,74,0.0
91,8,38,75,0.0
91,8,38,76,0.0
91,8,38,77,0.0
91,8,38,78,0.0
91,8,38,79,0.0
91,8,38,80,0.0
91,8,38,81,0.0
91,8,38,82,0.0
91,8,38,83,0.0
91,8,38,84,0.0
91,8,38,85,0.0
91,8,38,86,0.0
91,8,38,87,0.0
91,8,38,88,0.0
91,8,38,89,0.0
91,8,38,90,0.0
91,8,38,91,0.0
91,8,39,1,0.9708541137839336
91,8,39,2,0.0
91,8,39,3,0.0
91,8,39,4,0.0
91,8,39,5,0.0
91,8,39,6,0.0
91,8,39,7,0.0
91,8,39,8,0.0
91,8,39,9,0.0
91,8,39,10,0.0
91,8,39,11,0.0
91,8,39,12,0.0
91,8,39,13,0.0
91,8,39,14,0.0
91,8,39,15,0.0
91,8,39,16,0.0
91,8,39,17,0.0
91,8,39,18,0.0
91,8,39,19,0.0
91,8,39,20,0.0
91,8,39,21,0.0
91,8,39,22,0.0
91,8,39,23,0.0
91,8,39,24,0.0
91,8,39,25,0.0
91,8,39,26,0.0
91,8,39,27,0.0
91,8,39,28,0.0
91,8,39,29,0.0
91,8,39,30,0.0
91,8,39,31,0.0
91,8,39,32,0.0
91,8,39,33,0.0
91,8,39,34,0.008668885641385977
91,8,39,35,0.0
91,8,39,36,0.020477000574680448
91,8,39,37,0.0
91,8,39,38,0.0
91,8,39,39,0.0
91,8,39,40,0.0
91,8,39,41,0.0
91,8,39,42,0.0
91,8,39,43,0.0
91,8,39,44,0.0
91,8,39,45,0.0
91,8,39,46,0.0
91,8,39,47,0.0
91,8,39,48,0.0
91,8,39,49,0.0
91,8,39,50,0.0
91,8,39,51,0.0
91,8,39,52,0.0
91,8,39,53,0.0
91,8,39,54,0.0
91,8,39,55,0.0
91,8,39,56,0.0
91,8,39,57,0.0
91,8,39,58,0.0
91,8,39,59,0.0
91,8,39,60,0.0
91,8,39,61,0.0
91,8,39,62,0.0
91,8,39,63,0.0
91,8,39,64,0.0
91,8,39,65,0.0
91,8,39,66,0.0
91,8,39,67,0.0
91,8,39,68,0.0
91,8,39,69,0.0
91,8,39,70,0.0
91,8,39,71,0.0
91,8,39,72,0.0
91,8,39,73,0.0
91,8,39,74,0.0
91,8,39,75,0.0
91,8,39,76,0.0
91,8,39,77,0.0
91,8,39,78,0.0
91,8,39,79,0.0
91,8,39,80,0.0
91,8,39,81,0.0
91,8,39,82,0.0
91,8,39,83,0.0
91,8,39,84,0.0
91,8,39,85,0.0
91,8,39,86,0.0
91,8,39,87,0.0
91,8,39,88,0.0
91,8,39,89,0.0
91,8,39,90,0.0
91,8,39,91,0.0
91,8,40,1,0.9708546328862111
91,8,40,2,0.0
91,8,40,3,0.0
91,8,40,4,0.0
91,8,40,5,0.0
91,8,40,6,0.0
91,8,40,7,0.0
91,8,40,8,0.0
91,8,40,9,0.0
91,8,40,10,0.0
91,8,40,11,0.0
91,8,40,12,0.0
91,8,40,13,0.0
91,8,40,14,0.0
91,8,40,15,0.0
91,8,40,16,0.0
91,8,40,17,0.0
91,8,40,18,0.0
91,8,40,19,0.0
91,8,40,20,0.0
91,8,40,21,0.0
91,8,40,22,0.0
91,8,40,23,0.0
91,8,40,24,0.0
91,8,40,25,0.0
91,8,40,26,0.0
91,8,40,27,0.0
91,8,40,28,0.0
91,8,40,29,0.0
91,8,40,30,0.0
91,8,40,31,0.0
91,8,40,32,0.0
91,8,40,33,0.0
91,8,40,34,0.008641533928251576
91,8,40,35,0.0
91,8,40,36,0.020503833185537185
91,8,40,37,0.0
91,8,40,38,0.0
91,8,40,39,0.0
91,8,40,40,0.0
91,8,40,41,0.0
91,8,40,42,0.0
91,8,40,43,0.0
91,8,40,44,0.0
91,8,40,45,0.0
91,8,40,46,0.0
91,8,40,47,0.0
91,8,40,48,0.0
91,8,40,49,0.0
91,8,40,50,0.0
91,8,40,51,0.0
91,8,40,52,0.0
91,8,40,53,0.0
91,8,40,54,0.0
91,8,40,55,0.0
91,8,40,56,0.0
91,8,40,57,0.0
91,8,40,58,0.0
91,8,40,59,0.0
91,8,40,60,0.0
91,8,40,61,0.0
91,8,40,62,0.0
91,8,40,63,0.0
91,8,40,64,0.0
91,8,40,65,0.0
91,8,40,66,0.0
91,8,40,67,0.0
91,8,40,68,0.0
91,8,40,69,0.0
91,8,40,70,0.0
91,8,40,71,0.0
91,8,40,72,0.0
91,8,40,73,0.0
91,8,40,74,0.0
91,8,40,75,0.0
91,8,40,76,0.0
91,8,40,77,0.0
91,8,40,78,0.0
91,8,40,79,0.0
91,8,40,80,0.0
91,8,40,81,0.0
91,8,40,82,0.0
91,8,40,83,0.0
91,8,40,84,0.0
91,8,40,85,0.0
91,8,40,86,0.0
91,8,40,87,0.0
91,8,40,88,0.0
91,8,40,89,0.0
91,8,40,90,0.0
91,8,40,91,0.0
91,8,41,1,0.9708545203936448
91,8,41,2,0.0
91,8,41,3,0.0
91,8,41,4,0.0
91,8,41,5,0.0
91,8,41,6,0.0
91,8,41,7,0.0
91,8,41,8,0.0
91,8,41,9,0.0
91,8,41,10,0.0
91,8,41,11,0.0
91,8,41,12,0.0
91,8,41,13,0.0
91,8,41,14,0.0
91,8,41,15,0.0
91,8,41,16,0.0
91,8,41,17,0.0
91,8,41,18,0.0
91,8,41,19,0.0
91,8,41,20,0.0
91,8,41,21,0.0
91,8,41,22,0.0
91,8,41,23,0.0
91,8,41,24,0.0
91,8,41,25,0.0
91,8,41,26,0.0
91,8,41,27,0.0
91,8,41,28,0.0
91,8,41,29,0.0
91,8,41,30,0.0
91,8,41,31,0.0
91,8,41,32,0.0
91,8,41,33,0.0
91,8,41,34,0.008647061938955859
91,8,41,35,0.0
91,8,41,36,0.020498417667399328
91,8,41,37,0.0
91,8,41,38,0.0
91,8,41,39,0.0
91,8,41,40,0.0
91,8,41,41,0.0
91,8,41,42,0.0
91,8,41,43,0.0
91,8,41,44,0.0
91,8,41,45,0.0
91,8,41,46,0.0
91,8,41,47,0.0
91,8,41,48,0.0
91,8,41,49,0.0
91,8,41,50,0.0
91,8,41,51,0.0
91,8,41,52,0.0
91,8,41,53,0.0
91,8,41,54,0.0
91,8,41,55,0.0
91,8,41,56,0.0
91,8,41,57,0.0
91,8,41,58,0.0
91,8,41,59,0.0
91,8,41,60,0.0
91,8,41,61,0.0
91,8,41,62,0.0
91,8,41,63,0.0
91,8,41,64,0.0
91,8,41,65,0.0
91,8,41,66,0.0
91,8,41,67,0.0
91,8,41,68,0.0
91,8,41,69,0.0
91,8,41,70,0.0
91,8,41,71,0.0
91,8,41,72,0.0
91,8,41,73,0.0
91,8,41,74,0.0
91,8,41,75,0.0
91,8,41,76,0.0
91,8,41,77,0.0
91,8,41,78,0.0
91,8,41,79,0.0
91,8,41,80,0.0
91,8,41,81,0.0
91,8,41,82,0.0
91,8,41,83,0.0
91,8,41,84,0.0
91,8,41,85,0.0
91,8,41,86,0.0
91,8,41,87,0.0
91,8,41,88,0.0
91,8,41,89,0.0
91,8,41,90,0.0
91,8,41,91,0.0
91,8,42,1,0.9708545635872985
91,8,42,2,0.0
91,8,42,3,0.0
91,8,42,4,0.0
91,8,42,5,0.0
91,8,42,6,0.0
91,8,42,7,0.0
91,8,42,8,0.0
91,8,42,9,0.0
91,8,42,10,0.0
91,8,42,11,0.0
91,8,42,12,0.0
91,8,42,13,0.0
91,8,42,14,0.0
91,8,42,15,0.0
91,8,42,16,0.0
91,8,42,17,0.0
91,8,42,18,0.0
91,8,42,19,0.0
91,8,42,20,0.0
91,8,42,21,0.0
91,8,42,22,0.0
91,8,42,23,0.0
91,8,42,24,0.0
91,8,42,25,0.0
91,8,42,26,0.0
91,8,42,27,0.0
91,8,42,28,0.0
91,8,42,29,0.0
91,8,42,30,0.0
91,8,42,31,0.0
91,8,42,32,0.0
91,8,42,33,0.0
91,8,42,34,0.008646019279551113
91,8,42,35,0.0
91,8,42,36,0.020499417133150316
91,8,42,37,0.0
91,8,42,38,0.0
91,8,42,39,0.0
91,8,42,40,0.0
91,8,42,41,0.0
91,8,42,42,0.0
91,8,42,43,0.0
91,8,42,44,0.0
91,8,42,45,0.0
91,8,42,46,0.0
91,8,42,47,0.0
91,8,42,48,0.0
91,8,42,49,0.0
91,8,42,50,0.0
91,8,42,51,0.0
91,8,42,52,0.0
91,8,42,53,0.0
91,8,42,54,0.0
91,8,42,55,0.0
91,8,42,56,0.0
91,8,42,57,0.0
91,8,42,58,0.0
91,8,42,59,0.0
91,8,42,60,0.0
91,8,42,61,0.0
91,8,42,62,0.0
91,8,42,63,0.0
91,8,42,64,0.0
91,8,42,65,0.0
91,8,42,66,0.0
91,8,42,67,0.0
91,8,42,68,0.0
91,8,42,69,0.0
91,8,42,70,0.0
91,8,42,71,0.0
91,8,42,72,0.0
91,8,42,73,0.0
91,8,42,74,0.0
91,8,42,75,0.0
91,8,42,76,0.0
91,8,42,77,0.0
91,8,42,78,0.0
91,8,42,79,0.0
91,8,42,80,0.0
91,8,42,81,0.0
91,8,42,82,0.0
91,8,42,83,0.0
91,8,42,84,0.0
91,8,42,85,0.0
91,8,42,86,0.0
91,8,42,87,0.0
91,8,42,88,0.0
91,8,42,89,0.0
91,8,42,90,0.0
91,8,42,91,0.0
91,16,0,1,0.8350004408943993
91,16,0,2,0.0
91,16,0,3,0.0
91,16,0,4,0.0
91,16,0,5,0.0
91,16,0,6,0.10496406972341177
91,16,0,7,0.0
91,16,0,8,0.05318985925682136
91,16,0,9,0.0
91,16,0,10,0.0
91,16,0,11,0.0
91,16,0,12,0.0
91,16,0,13,0.0
91,16,0,14,0.0
91,16,0,15,0.0
91,16,0,16,0.0
91,16,0,17,0.0
91,16,0,18,0.0
91,16,0,19,0.0
91,16,0,20,0.0
91,16,0,21,0.0
91,16,0,22,0.0
91,16,0,23,0.0
91,16,0,24,0.0
91,16,0,25,0.0
91,16,0,26,0.0
91,16,0,27,0.0
91,16,0,28,0.0
91,16,0,29,0.0
91,16,0,30,0.0
91,16,0,31,0.0
91,16,0,32,0.0
91,16,0,33,0.0
91,16,0,34,0.0
91,16,0,35,0.0
91,16,0,36,0.0
91,16,0,37,0.0
91,16,0,38,0.0
91,16,0,39,0.0
91,16,0,40,0.0
91,16,0,41,0.0
91,16,0,42,0.0
91,16,0,43,0.0
91,16,0,44,0.0
91,16,0,45,0.0
91,16,0,46,0.0
91,16,0,47,0.0
91,16,0,48,0.0
91,16,0,49,0.0
91,16,0,50,0.0
91,16,0,51,0.0
91,16,0,52,0.0
91,16,0,53,0.0
91,16,0,54,0.0
91,16,0,55,0.0
91,16,0,56,0.0
91,16,0,57,0.0
91,16,0,58,0.0
91,16,0,59,0.0
91,16,0,60,0.0
91,16,0,61,0.0
91,16,0,62,0.0
91,16,0,63,0.0
91,16,0,64,0.0
91,16,0,65,0.0
91,16,0,66,0.0
91,16,0,67,0.0
91,16,0,68,0.0
91,16,0,69,0.0
91,16,0,70,0.0
91,16,0,71,0.0
91,16,0,72,0.0
91,16,0,73,0.0
91,16,0,74,0.0
91,16,0,75,0.0
91,16,0,76,0.0
91,16,0,77,0.0
91,16,0,78,0.0
91,16,0,79,0.0
91,16,0,80,0.0
91,16,0,81,0.0
91,16,0,82,0.0
91,16,0,83,0.0
91,16,0,84,0.0
91,16,0,85,0.0
91,16,0,86,0.0
91,16,0,87,0.0
91,16,0,88,0.0
91,16,0,89,0.005335753750769087
91,16,0,90,0.0013594669873269846
91,16,0,91,1.504093872716954E-4
91,16,1,1,0.8350004485754285
91,16,1,2,0.0
91,16,1,3,0.0
91,16,1,4,0.0
91,16,1,5,0.0
91,16,1,6,0.10496375650339701
91,16,1,7,0.0
91,16,1,8,0.05319019718216366
91,16,1,9,0.0
91,16,1,10,0.0
91,16,1,11,0.0
91,16,1,12,0.0
91,16,1,13,0.0
91,16,1,14,0.0
91,16,1,15,0.0
91,16,1,16,0.0
91,16,1,17,0.0
91,16,1,18,0.0
91,16,1,19,0.0
91,16,1,20,0.0
91,16,1,21,0.0
91,16,1,22,0.0
91,16,1,23,0.0
91,16,1,24,0.0
91,16,1,25,0.0
91,16,1,26,0.0
91,16,1,27,0.0
91,16,1,28,0.0
91,16,1,29,0.0
91,16,1,30,0.0
91,16,1,31,0.0
91,16,1,32,0.0
91,16,1,33,0.0
91,16,1,34,0.0
91,16,1,35,0.0
91,16,1,36,0.0
91,16,1,37,0.0
91,16,1,38,0.0
91,16,1,39,0.0
91,16,1,40,0.0
91,16,1,41,0.0
91,16,1,42,0.0
91,16,1,43,0.0
91,16,1,44,0.0
91,16,1,45,0.0
91,16,1,46,0.0
91,16,1,47,0.0
91,16,1,48,0.0
91,16,1,49,0.0
91,16,1,50,0.0
91,16,1,51,0.0
91,16,1,52,0.0
91,16,1,53,0.0
91,16,1,54,0.0
91,16,1,55,0.0
91,16,1,56,0.0
91,16,1,57,0.0
91,16,1,58,0.0
91,16,1,59,0.0
91,16,1,60,0.0
91,16,1,61,0.0
91,16,1,62,0.0
91,16,1,63,0.0
91,16,1,64,0.0
91,16,1,65,0.0
91,16,1,66,0.0
91,16,1,67,0.0
91,16,1,68,0.0
91,16,1,69,0.0
91,16,1,70,0.0
91,16,1,71,0.0
91,16,1,72,0.0
91,16,1,73,0.0
91,16,1,74,0.0
91,16,1,75,0.0
91,16,1,76,0.0
91,16,1,77,0.0
91,16,1,78,0.0
91,16,1,79,0.0
91,16,1,80,0.0
91,16,1,81,0.0
91,16,1,82,0.0
91,16,1,83,0.0
91,16,1,84,0.0
91,16,1,85,0.0
91,16,1,86,0.0
91,16,1,87,0.0
91,16,1,88,0.0
91,16,1,89,0.005335730105113282
91,16,1,90,0.0013593541878950818
91,16,1,91,1.5051344600260438E-4
91,16,2,1,0.835000453509859
91,16,2,2,0.0
91,16,2,3,0.0
91,16,2,4,0.0
91,16,2,5,0.0
91,16,2,6,0.10496373173761211
91,16,2,7,0.0
91,16,2,8,0.05319021223947629
91,16,2,9,0.0
91,16,2,10,0.0
91,16,2,11,0.0
91,16,2,12,0.0
91,16,2,13,0.0
91,16,2,14,0.0
91,16,2,15,0.0
91,16,2,16,0.0
91,16,2,17,0.0
91,16,2,18,0.0
91,16,2,19,0.0
91,16,2,20,0.0
91,16,2,21,0.0
91,16,2,22,0.0
91,16,2,23,0.0
91,16,2,24,0.0
91,16,2,25,0.0
91,16,2,26,0.0
91,16,2,27,0.0
91,16,2,28,0.0
91,16,2,29,0.0
91,16,2,30,0.0
91,16,2,31,0.0
91,16,2,32,0.0
91,16,2,33,0.0
91,16,2,34,0.0
91,16,2,35,0.0
91,16,2,36,0.0
91,16,2,37,0.0
91,16,2,38,0.0
91,16,2,39,0.0
91,16,2,40,0.0
91,16,2,41,0.0
91,16,2,42,0.0
91,16,2,43,0.0
91,16,2,44,0.0
91,16,2,45,0.0
91,16,2,46,0.0
91,16,2,47,0.0
91,16,2,48,0.0
91,16,2,49,0.0
91,16,2,50,0.0
91,16,2,51,0.0
91,16,2,52,0.0
91,16,2,53,0.0
91,16,2,54,0.0
91,16,2,55,0.0
91,16,2,56,0.0
91,16,2,57,0.0
91,16,2,58,0.0
91,16,2,59,0.0
91,16,2,60,0.0
91,16,2,61,0.0
91,16,2,62,0.0
91,16,2,63,0.0
91,16,2,64,0.0
91,16,2,65,0.0
91,16,2,66,0.0
91,16,2,67,0.0
91,16,2,68,0.0
91,16,2,69,0.0
91,16,2,70,0.0
91,16,2,71,0.0
91,16,2,72,0.0
91,16,2,73,0.0
91,16,2,74,0.0
91,16,2,75,0.0
91,16,2,76,0.0
91,16,2,77,0.0
91,16,2,78,0.0
91,16,2,79,0.0
91,16,2,80,0.0
91,16,2,81,0.0
91,16,2,82,0.0
91,16,2,83,0.0
91,16,2,84,0.0
91,16,2,85,0.0
91,16,2,86,0.0
91,16,2,87,0.0
91,16,2,88,0.0
91,16,2,89,0.005335478740238165
91,16,2,90,0.0013594818788636221
91,16,2,91,1.5064189395081143E-4
91,16,3,1,0.8350004195292994
91,16,3,2,0.0
91,16,3,3,0.0
91,16,3,4,0.0
91,16,3,5,0.0
91,16,3,6,0.10496425706549016
91,16,3,7,0.0
91,16,3,8,0.05318970372401727
91,16,3,9,0.0
91,16,3,10,0.0
91,16,3,11,0.0
91,16,3,12,0.0
91,16,3,13,0.0
91,16,3,14,0.0
91,16,3,15,0.0
91,16,3,16,0.0
91,16,3,17,0.0
91,16,3,18,0.0
91,16,3,19,0.0
91,16,3,20,0.0
91,16,3,21,0.0
91,16,3,22,0.0
91,16,3,23,0.0
91,16,3,24,0.0
91,16,3,25,0.0
91,16,3,26,0.0
91,16,3,27,0.0
91,16,3,28,0.0
91,16,3,29,0.0
91,16,3,30,0.0
91,16,3,31,0.0
91,16,3,32,0.0
91,16,3,33,0.0
91,16,3,34,0.0
91,16,3,35,0.0
91,16,3,36,0.0
91,16,3,37,0.0
91,16,3,38,0.0
91,16,3,39,0.0
91,16,3,40,0.0
91,16,3,41,0.0
91,16,3,42,0.0
91,16,3,43,0.0
91,16,3,44,0.0
91,16,3,45,0.0
91,16,3,46,0.0
91,16,3,47,0.0
91,16,3,48,0.0
91,16,3,49,0.0
91,16,3,50,0.0
91,16,3,51,0.0
91,16,3,52,0.0
91,16,3,53,0.0
91,16,3,54,0.0
91,16,3,55,0.0
91,16,3,56,0.0
91,16,3,57,0.0
91,16,3,58,0.0
91,16,3,59,0.0
91,16,3,60,0.0
91,16,3,61,0.0
91,16,3,62,0.0
91,16,3,63,0.0
91,16,3,64,0.0
91,16,3,65,0.0
91,16,3,66,0.0
91,16,3,67,0.0
91,16,3,68,0.0
91,16,3,69,0.0
91,16,3,70,0.0
91,16,3,71,0.0
91,16,3,72,0.0
91,16,3,73,0.0
91,16,3,74,0.0
91,16,3,75,0.0
91,16,3,76,0.0
91,16,3,77,0.0
91,16,3,78,0.0
91,16,3,79,0.0
91,16,3,80,0.0
91,16,3,81,0.0
91,16,3,82,0.0
91,16,3,83,0.0
91,16,3,84,0.0
91,16,3,85,0.0
91,16,3,86,0.0
91,16,3,87,0.0
91,16,3,88,0.0
91,16,3,89,0.005335550865554805
91,16,3,90,0.001359472824511313
91,16,3,91,1.5059599112705432E-4
91,16,4,1,0.8350004322672997
91,16,4,2,0.0
91,16,4,3,0.0
91,16,4,4,0.0
91,16,4,5,0.0
91,16,4,6,0.10496425873478511
91,16,4,7,0.0
91,16,4,8,0.05318968179884962
91,16,4,9,0.0
91,16,4,10,0.0
91,16,4,11,0.0
91,16,4,12,0.0
91,16,4,13,0.0
91,16,4,14,0.0
91,16,4,15,0.0
91,16,4,16,0.0
91,16,4,17,0.0
91,16,4,18,0.0
91,16,4,19,0.0
91,16,4,20,0.0
91,16,4,21,0.0
91,16,4,22,0.0
91,16,4,23,0.0
91,16,4,24,0.0
91,16,4,25,0.0
91,16,4,26,0.0
91,16,4,27,0.0
91,16,4,28,0.0
91,16,4,29,0.0
91,16,4,30,0.0
91,16,4,31,0.0
91,16,4,32,0.0
91,16,4,33,0.0
91,16,4,34,0.0
91,16,4,35,0.0
91,16,4,36,0.0
91,16,4,37,0.0
91,16,4,38,0.0
91,16,4,39,0.0
91,16,4,40,0.0
91,16,4,41,0.0
91,16,4,42,0.0
91,16,4,43,0.0
91,16,4,44,0.0
91,16,4,45,0.0
91,16,4,46,0.0
91,16,4,47,0.0
91,16,4,48,0.0
91,16,4,49,0.0
91,16,4,50,0.0
91,16,4,51,0.0
91,16,4,52,0.0
91,16,4,53,0.0
91,16,4,54,0.0
91,16,4,55,0.0
91,16,4,56,0.0
91,16,4,57,0.0
91,16,4,58,0.0
91,16,4,59,0.0
91,16,4,60,0.0
91,16,4,61,0.0
91,16,4,62,0.0
91,16,4,63,0.0
91,16,4,64,0.0
91,16,4,65,0.0
91,16,4,66,0.0
91,16,4,67,0.0
91,16,4,68,0.0
91,16,4,69,0.0
91,16,4,70,0.0
91,16,4,71,0.0
91,16,4,72,0.0
91,16,4,73,0.0
91,16,4,74,0.0
91,16,4,75,0.0
91,16,4,76,0.0
91,16,4,77,0.0
91,16,4,78,0.0
91,16,4,79,0.0
91,16,4,80,0.0
91,16,4,81,0.0
91,16,4,82,0.0
91,16,4,83,0.0
91,16,4,84,0.0
91,16,4,85,0.0
91,16,4,86,0.0
91,16,4,87,0.0
91,16,4,88,0.0
91,16,4,89,0.005335541847674637
91,16,4,90,0.0013594964929793756
91,16,4,91,1.505888584114441E-4
91,16,5,1,0.8350004532111187
91,16,5,2,0.0
91,16,5,3,0.0
91,16,5,4,0.0
91,16,5,5,0.0
91,16,5,6,0.1049641306853325
91,16,5,7,0.0
91,16,5,8,0.05318979239485055
91,16,5,9,0.0
91,16,5,10,0.0
91,16,5,11,0.0
91,16,5,12,0.0
91,16,5,13,0.0
91,16,5,14,0.0
91,16,5,15,0.0
91,16,5,16,0.0
91,16,5,17,0.0
91,16,5,18,0.0
91,16,5,19,0.0
91,16,5,20,0.0
91,16,5,21,0.0
91,16,5,22,0.0
91,16,5,23,0.0
91,16,5,24,0.0
91,16,5,25,0.0
91,16,5,26,0.0
91,16,5,27,0.0
91,16,5,28,0.0
91,16,5,29,0.0
91,16,5,30,0.0
91,16,5,31,0.0
91,16,5,32,0.0
91,16,5,33,0.0
91,16,5,34,0.0
91,16,5,35,0.0
91,16,5,36,0.0
91,16,5,37,0.0
91,16,5,38,0.0
91,16,5,39,0.0
91,16,5,40,0.0
91,16,5,41,0.0
91,16,5,42,0.0
91,16,5,43,0.0
91,16,5,44,0.0
91,16,5,45,0.0
91,16,5,46,0.0
91,16,5,47,0.0
91,16,5,48,0.0
91,16,5,49,0.0
91,16,5,50,0.0
91,16,5,51,0.0
91,16,5,52,0.0
91,16,5,53,0.0
91,16,5,54,0.0
91,16,5,55,0.0
91,16,5,56,0.0
91,16,5,57,0.0
91,16,5,58,0.0
91,16,5,59,0.0
91,16,5,60,0.0
91,16,5,61,0.0
91,16,5,62,0.0
91,16,5,63,0.0
91,16,5,64,0.0
91,16,5,65,0.0
91,16,5,66,0.0
91,16,5,67,0.0
91,16,5,68,0.0
91,16,5,69,0.0
91,16,5,70,0.0
91,16,5,71,0.0
91,16,5,72,0.0
91,16,5,73,0.0
91,16,5,74,0.0
91,16,5,75,0.0
91,16,5,76,0.0
91,16,5,77,0.0
91,16,5,78,0.0
91,16,5,79,0.0
91,16,5,80,0.0
91,16,5,81,0.0
91,16,5,82,0.0
91,16,5,83,0.0
91,16,5,84,0.0
91,16,5,85,0.0
91,16,5,86,0.0
91,16,5,87,0.0
91,16,5,88,0.0
91,16,5,89,0.005335487901572198
91,16,5,90,0.0013595379895664826
91,16,5,91,1.5059781755948916E-4
91,16,6,1,0.8350004312025373
91,16,6,2,0.0
91,16,6,3,0.0
91,16,6,4,0.0
91,16,6,5,0.0
91,16,6,6,0.10496436001152447
91,16,6,7,0.0
91,16,6,8,0.0531895778212436
91,16,6,9,0.0
91,16,6,10,0.0
91,16,6,11,0.0
91,16,6,12,0.0
91,16,6,13,0.0
91,16,6,14,0.0
91,16,6,15,0.0
91,16,6,16,0.0
91,16,6,17,0.0
91,16,6,18,0.0
91,16,6,19,0.0
91,16,6,20,0.0
91,16,6,21,0.0
91,16,6,22,0.0
91,16,6,23,0.0
91,16,6,24,0.0
91,16,6,25,0.0
91,16,6,26,0.0
91,16,6,27,0.0
91,16,6,28,0.0
91,16,6,29,0.0
91,16,6,30,0.0
91,16,6,31,0.0
91,16,6,32,0.0
91,16,6,33,0.0
91,16,6,34,0.0
91,16,6,35,0.0
91,16,6,36,0.0
91,16,6,37,0.0
91,16,6,38,0.0
91,16,6,39,0.0
91,16,6,40,0.0
91,16,6,41,0.0
91,16,6,42,0.0
91,16,6,43,0.0
91,16,6,44,0.0
91,16,6,45,0.0
91,16,6,46,0.0
91,16,6,47,0.0
91,16,6,48,0.0
91,16,6,49,0.0
91,16,6,50,0.0
91,16,6,51,0.0
91,16,6,52,0.0
91,16,6,53,0.0
91,16,6,54,0.0
91,16,6,55,0.0
91,16,6,56,0.0
91,16,6,57,0.0
91,16,6,58,0.0
91,16,6,59,0.0
91,16,6,60,0.0
91,16,6,61,0.0
91,16,6,62,0.0
91,16,6,63,0.0
91,16,6,64,0.0
91,16,6,65,0.0
91,16,6,66,0.0
91,16,6,67,0.0
91,16,6,68,0.0
91,16,6,69,0.0
91,16,6,70,0.0
91,16,6,71,0.0
91,16,6,72,0.0
91,16,6,73,0.0
91,16,6,74,0.0
91,16,6,75,0.0
91,16,6,76,0.0
91,16,6,77,0.0
91,16,6,78,0.0
91,16,6,79,0.0
91,16,6,80,0.0
91,16,6,81,0.0
91,16,6,82,0.0
91,16,6,83,0.0
91,16,6,84,0.0
91,16,6,85,0.0
91,16,6,86,0.0
91,16,6,87,0.0
91,16,6,88,0.0
91,16,6,89,0.005335577974019736
91,16,6,90,0.0013595079975347178
91,16,6,91,1.505449931401533E-4
91,16,7,1,0.8350005468395084
91,16,7,2,0.0
91,16,7,3,0.0
91,16,7,4,0.0
91,16,7,5,0.0
91,16,7,6,0.10496159270335972
91,16,7,7,0.0
91,16,7,8,0.053192345714918404
91,16,7,9,0.0
91,16,7,10,0.0
91,16,7,11,0.0
91,16,7,12,0.0
91,16,7,13,0.0
91,16,7,14,0.0
91,16,7,15,0.0
91,16,7,16,0.0
91,16,7,17,0.0
91,16,7,18,0.0
91,16,7,19,0.0
91,16,7,20,0.0
91,16,7,21,0.0
91,16,7,22,0.0
91,16,7,23,0.0
91,16,7,24,0.0
91,16,7,25,0.0
91,16,7,26,0.0
91,16,7,27,0.0
91,16,7,28,0.0
91,16,7,29,0.0
91,16,7,30,0.0
91,16,7,31,0.0
91,16,7,32,0.0
91,16,7,33,0.0
91,16,7,34,0.0
91,16,7,35,0.0
91,16,7,36,0.0
91,16,7,37,0.0
91,16,7,38,0.0
91,16,7,39,0.0
91,16,7,40,0.0
91,16,7,41,0.0
91,16,7,42,0.0
91,16,7,43,0.0
91,16,7,44,0.0
91,16,7,45,0.0
91,16,7,46,0.0
91,16,7,47,0.0
91,16,7,48,0.0
91,16,7,49,0.0
91,16,7,50,0.0
91,16,7,51,0.0
91,16,7,52,0.0
91,16,7,53,0.0
91,16,7,54,0.0
91,16,7,55,0.0
91,16,7,56,0.0
91,16,7,57,0.0
91,16,7,58,0.0
91,16,7,59,0.0
91,16,7,60,0.0
91,16,7,61,0.0
91,16,7,62,0.0
91,16,7,63,0.0
91,16,7,64,0.0
91,16,7,65,0.0
91,16,7,66,0.0
91,16,7,67,0.0
91,16,7,68,0.0
91,16,7,69,0.0
91,16,7,70,0.0
91,16,7,71,0.0
91,16,7,72,0.0
91,16,7,73,0.0
91,16,7,74,0.0
91,16,7,75,0.0
91,16,7,76,0.0
91,16,7,77,0.0
91,16,7,78,0.0
91,16,7,79,0.0
91,16,7,80,0.0
91,16,7,81,0.0
91,16,7,82,0.0
91,16,7,83,0.0
91,16,7,84,0.0
91,16,7,85,0.0
91,16,7,86,0.0
91,16,7,87,0.0
91,16,7,88,0.0
91,16,7,89,0.0053354172185517456
91,16,7,90,0.0013596387445810882
91,16,7,91,1.504587790805841E-4
91,16,8,1,0.8350003912062237
91,16,8,2,0.0
91,16,8,3,0.0
91,16,8,4,0.0
91,16,8,5,0.0
91,16,8,6,0.10496506858507737
91,16,8,7,0.0
91,16,8,8,0.05318887863491026
91,16,8,9,0.0
91,16,8,10,0.0
91,16,8,11,0.0
91,16,8,12,0.0
91,16,8,13,0.0
91,16,8,14,0.0
91,16,8,15,0.0
91,16,8,16,0.0
91,16,8,17,0.0
91,16,8,18,0.0
91,16,8,19,0.0
91,16,8,20,0.0
91,16,8,21,0.0
91,16,8,22,0.0
91,16,8,23,0.0
91,16,8,24,0.0
91,16,8,25,0.0
91,16,8,26,0.0
91,16,8,27,0.0
91,16,8,28,0.0
91,16,8,29,0.0
91,16,8,30,0.0
91,16,8,31,0.0
91,16,8,32,0.0
91,16,8,33,0.0
91,16,8,34,0.0
91,16,8,35,0.0
91,16,8,36,0.0
91,16,8,37,0.0
91,16,8,38,0.0
91,16,8,39,0.0
91,16,8,40,0.0
91,16,8,41,0.0
91,16,8,42,0.0
91,16,8,43,0.0
91,16,8,44,0.0
91,16,8,45,0.0
91,16,8,46,0.0
91,16,8,47,0.0
91,16,8,48,0.0
91,16,8,49,0.0
91,16,8,50,0.0
91,16,8,51,0.0
91,16,8,52,0.0
91,16,8,53,0.0
91,16,8,54,0.0
91,16,8,55,0.0
91,16,8,56,0.0
91,16,8,57,0.0
91,16,8,58,0.0
91,16,8,59,0.0
91,16,8,60,0.0
91,16,8,61,0.0
91,16,8,62,0.0
91,16,8,63,0.0
91,16,8,64,0.0
91,16,8,65,0.0
91,16,8,66,0.0
91,16,8,67,0.0
91,16,8,68,0.0
91,16,8,69,0.0
91,16,8,70,0.0
91,16,8,71,0.0
91,16,8,72,0.0
91,16,8,73,0.0
91,16,8,74,0.0
91,16,8,75,0.0
91,16,8,76,0.0
91,16,8,77,0.0
91,16,8,78,0.0
91,16,8,79,0.0
91,16,8,80,0.0
91,16,8,81,0.0
91,16,8,82,0.0
91,16,8,83,0.0
91,16,8,84,0.0
91,16,8,85,0.0
91,16,8,86,0.0
91,16,8,87,0.0
91,16,8,88,0.0
91,16,8,89,0.0053358134850068056
91,16,8,90,0.0013593997647103296
91,16,8,91,1.5044832407144976E-4
91,16,9,1,0.8350004374282618
91,16,9,2,0.0
91,16,9,3,0.0
91,16,9,4,0.0
91,16,9,5,0.0
91,16,9,6,0.10496420942249401
91,16,9,7,0.0
91,16,9,8,0.05318971954194362
91,16,9,9,0.0
91,16,9,10,0.0
91,16,9,11,0.0
91,16,9,12,0.0
91,16,9,13,0.0
91,16,9,14,0.0
91,16,9,15,0.0
91,16,9,16,0.0
91,16,9,17,0.0
91,16,9,18,0.0
91,16,9,19,0.0
91,16,9,20,0.0
91,16,9,21,0.0
91,16,9,22,0.0
91,16,9,23,0.0
91,16,9,24,0.0
91,16,9,25,0.0
91,16,9,26,0.0
91,16,9,27,0.0
91,16,9,28,0.0
91,16,9,29,0.0
91,16,9,30,0.0
91,16,9,31,0.0
91,16,9,32,0.0
91,16,9,33,0.0
91,16,9,34,0.0
91,16,9,35,0.0
91,16,9,36,0.0
91,16,9,37,0.0
91,16,9,38,0.0
91,16,9,39,0.0
91,16,9,40,0.0
91,16,9,41,0.0
91,16,9,42,0.0
91,16,9,43,0.0
91,16,9,44,0.0
91,16,9,45,0.0
91,16,9,46,0.0
91,16,9,47,0.0
91,16,9,48,0.0
91,16,9,49,0.0
91,16,9,50,0.0
91,16,9,51,0.0
91,16,9,52,0.0
91,16,9,53,0.0
91,16,9,54,0.0
91,16,9,55,0.0
91,16,9,56,0.0
91,16,9,57,0.0
91,16,9,58,0.0
91,16,9,59,0.0
91,16,9,60,0.0
91,16,9,61,0.0
91,16,9,62,0.0
91,16,9,63,0.0
91,16,9,64,0.0
91,16,9,65,0.0
91,16,9,66,0.0
91,16,9,67,0.0
91,16,9,68,0.0
91,16,9,69,0.0
91,16,9,70,0.0
91,16,9,71,0.0
91,16,9,72,0.0
91,16,9,73,0.0
91,16,9,74,0.0
91,16,9,75,0.0
91,16,9,76,0.0
91,16,9,77,0.0
91,16,9,78,0.0
91,16,9,79,0.0
91,16,9,80,0.0
91,16,9,81,0.0
91,16,9,82,0.0
91,16,9,83,0.0
91,16,9,84,0.0
91,16,9,85,0.0
91,16,9,86,0.0
91,16,9,87,0.0
91,16,9,88,0.0
91,16,9,89,0.005335651353901643
91,16,9,90,0.0013594434366505362
91,16,9,91,1.505388167485159E-4
91,16,10,1,0.8350004204538983
91,16,10,2,0.0
91,16,10,3,0.0
91,16,10,4,0.0
91,16,10,5,0.0
91,16,10,6,0.10496429351655921
91,16,10,7,0.0
91,16,10,8,0.0531896368122395
91,16,10,9,0.0
91,16,10,10,0.0
91,16,10,11,0.0
91,16,10,12,0.0
91,16,10,13,0.0
91,16,10,14,0.0
91,16,10,15,0.0
91,16,10,16,0.0
91,16,10,17,0.0
91,16,10,18,0.0
91,16,10,19,0.0
91,16,10,20,0.0
91,16,10,21,0.0
91,16,10,22,0.0
91,16,10,23,0.0
91,16,10,24,0.0
91,16,10,25,0.0
91,16,10,26,0.0
91,16,10,27,0.0
91,16,10,28,0.0
91,16,10,29,0.0
91,16,10,30,0.0
91,16,10,31,0.0
91,16,10,32,0.0
91,16,10,33,0.0
91,16,10,34,0.0
91,16,10,35,0.0
91,16,10,36,0.0
91,16,10,37,0.0
91,16,10,38,0.0
91,16,10,39,0.0
91,16,10,40,0.0
91,16,10,41,0.0
91,16,10,42,0.0
91,16,10,43,0.0
91,16,10,44,0.0
91,16,10,45,0.0
91,16,10,46,0.0
91,16,10,47,0.0
91,16,10,48,0.0
91,16,10,49,0.0
91,16,10,50,0.0
91,16,10,51,0.0
91,16,10,52,0.0
91,16,10,53,0.0
91,16,10,54,0.0
91,16,10,55,0.0
91,16,10,56,0.0
91,16,10,57,0.0
91,16,10,58,0.0
91,16,10,59,0.0
91,16,10,60,0.0
91,16,10,61,0.0
91,16,10,62,0.0
91,16,10,63,0.0
91,16,10,64,0.0
91,16,10,65,0.0
91,16,10,66,0.0
91,16,10,67,0.0
91,16,10,68,0.0
91,16,10,69,0.0
91,16,10,70,0.0
91,16,10,71,0.0
91,16,10,72,0.0
91,16,10,73,0.0
91,16,10,74,0.0
91,16,10,75,0.0
91,16,10,76,0.0
91,16,10,77,0.0
91,16,10,78,0.0
91,16,10,79,0.0
91,16,10,80,0.0
91,16,10,81,0.0
91,16,10,82,0.0
91,16,10,83,0.0
91,16,10,84,0.0
91,16,10,85,0.0
91,16,10,86,0.0
91,16,10,87,0.0
91,16,10,88,0.0
91,16,10,89,0.0053364845777290615
91,16,10,90,0.001359085956932375
91,16,10,91,1.5007868264164901E-4
91,16,11,1,0.83500043437334
91,16,11,2,0.0
91,16,11,3,0.0
91,16,11,4,0.0
91,16,11,5,0.0
91,16,11,6,0.10496418604668914
91,16,11,7,0.0
91,16,11,8,0.05318976342778593
91,16,11,9,0.0
91,16,11,10,0.0
91,16,11,11,0.0
91,16,11,12,0.0
91,16,11,13,0.0
91,16,11,14,0.0
91,16,11,15,0.0
91,16,11,16,0.0
91,16,11,17,0.0
91,16,11,18,0.0
91,16,11,19,0.0
91,16,11,20,0.0
91,16,11,21,0.0
91,16,11,22,0.0
91,16,11,23,0.0
91,16,11,24,0.0
91,16,11,25,0.0
91,16,11,26,0.0
91,16,11,27,0.0
91,16,11,28,0.0
91,16,11,29,0.0
91,16,11,30,0.0
91,16,11,31,0.0
91,16,11,32,0.0
91,16,11,33,0.0
91,16,11,34,0.0
91,16,11,35,0.0
91,16,11,36,0.0
91,16,11,37,0.0
91,16,11,38,0.0
91,16,11,39,0.0
91,16,11,40,0.0
91,16,11,41,0.0
91,16,11,42,0.0
91,16,11,43,0.0
91,16,11,44,0.0
91,16,11,45,0.0
91,16,11,46,0.0
91,16,11,47,0.0
91,16,11,48,0.0
91,16,11,49,0.0
91,16,11,50,0.0
91,16,11,51,0.0
91,16,11,52,0.0
91,16,11,53,0.0
91,16,11,54,0.0
91,16,11,55,0.0
91,16,11,56,0.0
91,16,11,57,0.0
91,16,11,58,0.0
91,16,11,59,0.0
91,16,11,60,0.0
91,16,11,61,0.0
91,16,11,62,0.0
91,16,11,63,0.0
91,16,11,64,0.0
91,16,11,65,0.0
91,16,11,66,0.0
91,16,11,67,0.0
91,16,11,68,0.0
91,16,11,69,0.0
91,16,11,70,0.0
91,16,11,71,0.0
91,16,11,72,0.0
91,16,11,73,0.0
91,16,11,74,0.0
91,16,11,75,0.0
91,16,11,76,0.0
91,16,11,77,0.0
91,16,11,78,0.0
91,16,11,79,0.0
91,16,11,80,0.0
91,16,11,81,0.0
91,16,11,82,0.0
91,16,11,83,0.0
91,16,11,84,0.0
91,16,11,85,0.0
91,16,11,86,0.0
91,16,11,87,0.0
91,16,11,88,0.0
91,16,11,89,0.005334977867295179
91,16,11,90,0.001359998227659562
91,16,11,91,1.5064005723014993E-4
91,16,12,1,0.835000493566724
91,16,12,2,0.0
91,16,12,3,0.0
91,16,12,4,0.0
91,16,12,5,0.0
91,16,12,6,0.10496281038180943
91,16,12,7,0.0
91,16,12,8,0.05319113002657879
91,16,12,9,0.0
91,16,12,10,0.0
91,16,12,11,0.0
91,16,12,12,0.0
91,16,12,13,0.0
91,16,12,14,0.0
91,16,12,15,0.0
91,16,12,16,0.0
91,16,12,17,0.0
91,16,12,18,0.0
91,16,12,19,0.0
91,16,12,20,0.0
91,16,12,21,0.0
91,16,12,22,0.0
91,16,12,23,0.0
91,16,12,24,0.0
91,16,12,25,0.0
91,16,12,26,0.0
91,16,12,27,0.0
91,16,12,28,0.0
91,16,12,29,0.0
91,16,12,30,0.0
91,16,12,31,0.0
91,16,12,32,0.0
91,16,12,33,0.0
91,16,12,34,0.0
91,16,12,35,0.0
91,16,12,36,0.0
91,16,12,37,0.0
91,16,12,38,0.0
91,16,12,39,0.0
91,16,12,40,0.0
91,16,12,41,0.0
91,16,12,42,0.0
91,16,12,43,0.0
91,16,12,44,0.0
91,16,12,45,0.0
91,16,12,46,0.0
91,16,12,47,0.0
91,16,12,48,0.0
91,16,12,49,0.0
91,16,12,50,0.0
91,16,12,51,0.0
91,16,12,52,0.0
91,16,12,53,0.0
91,16,12,54,0.0
91,16,12,55,0.0
91,16,12,56,0.0
91,16,12,57,0.0
91,16,12,58,0.0
91,16,12,59,0.0
91,16,12,60,0.0
91,16,12,61,0.0
91,16,12,62,0.0
91,16,12,63,0.0
91,16,12,64,0.0
91,16,12,65,0.0
91,16,12,66,0.0
91,16,12,67,0.0
91,16,12,68,0.0
91,16,12,69,0.0
91,16,12,70,0.0
91,16,12,71,0.0
91,16,12,72,0.0
91,16,12,73,0.0
91,16,12,74,0.0
91,16,12,75,0.0
91,16,12,76,0.0
91,16,12,77,0.0
91,16,12,78,0.0
91,16,12,79,0.0
91,16,12,80,0.0
91,16,12,81,0.0
91,16,12,82,0.0
91,16,12,83,0.0
91,16,12,84,0.0
91,16,12,85,0.0
91,16,12,86,0.0
91,16,12,87,0.0
91,16,12,88,0.0
91,16,12,89,0.005335206880408422
91,16,12,90,0.0013596986489561379
91,16,12,91,1.5066049552319637E-4
91,16,13,1,0.8350004381097226
91,16,13,2,0.0
91,16,13,3,0.0
91,16,13,4,0.0
91,16,13,5,0.0
91,16,13,6,0.1049639988348663
91,16,13,7,0.0
91,16,13,8,0.053189940444638005
91,16,13,9,0.0
91,16,13,10,0.0
91,16,13,11,0.0
91,16,13,12,0.0
91,16,13,13,0.0
91,16,13,14,0.0
91,16,13,15,0.0
91,16,13,16,0.0
91,16,13,17,0.0
91,16,13,18,0.0
91,16,13,19,0.0
91,16,13,20,0.0
91,16,13,21,0.0
91,16,13,22,0.0
91,16,13,23,0.0
91,16,13,24,0.0
91,16,13,25,0.0
91,16,13,26,0.0
91,16,13,27,0.0
91,16,13,28,0.0
91,16,13,29,0.0
91,16,13,30,0.0
91,16,13,31,0.0
91,16,13,32,0.0
91,16,13,33,0.0
91,16,13,34,0.0
91,16,13,35,0.0
91,16,13,36,0.0
91,16,13,37,0.0
91,16,13,38,0.0
91,16,13,39,0.0
91,16,13,40,0.0
91,16,13,41,0.0
91,16,13,42,0.0
91,16,13,43,0.0
91,16,13,44,0.0
91,16,13,45,0.0
91,16,13,46,0.0
91,16,13,47,0.0
91,16,13,48,0.0
91,16,13,49,0.0
91,16,13,50,0.0
91,16,13,51,0.0
91,16,13,52,0.0
91,16,13,53,0.0
91,16,13,54,0.0
91,16,13,55,0.0
91,16,13,56,0.0
91,16,13,57,0.0
91,16,13,58,0.0
91,16,13,59,0.0
91,16,13,60,0.0
91,16,13,61,0.0
91,16,13,62,0.0
91,16,13,63,0.0
91,16,13,64,0.0
91,16,13,65,0.0
91,16,13,66,0.0
91,16,13,67,0.0
91,16,13,68,0.0
91,16,13,69,0.0
91,16,13,70,0.0
91,16,13,71,0.0
91,16,13,72,0.0
91,16,13,73,0.0
91,16,13,74,0.0
91,16,13,75,0.0
91,16,13,76,0.0
91,16,13,77,0.0
91,16,13,78,0.0
91,16,13,79,0.0
91,16,13,80,0.0
91,16,13,81,0.0
91,16,13,82,0.0
91,16,13,83,0.0
91,16,13,84,0.0
91,16,13,85,0.0
91,16,13,86,0.0
91,16,13,87,0.0
91,16,13,88,0.0
91,16,13,89,0.005335791154361296
91,16,13,90,0.0013593709640729661
91,16,13,91,1.504604923389952E-4
91,16,14,1,0.8350001373840891
91,16,14,2,0.0
91,16,14,3,0.0
91,16,14,4,0.0
91,16,14,5,0.0
91,16,14,6,0.10496954477107205
91,16,14,7,0.0
91,16,14,8,0.05318448409459762
91,16,14,9,0.0
91,16,14,10,0.0
91,16,14,11,0.0
91,16,14,12,0.0
91,16,14,13,0.0
91,16,14,14,0.0
91,16,14,15,0.0
91,16,14,16,0.0
91,16,14,17,0.0
91,16,14,18,0.0
91,16,14,19,0.0
91,16,14,20,0.0
91,16,14,21,0.0
91,16,14,22,0.0
91,16,14,23,0.0
91,16,14,24,0.0
91,16,14,25,0.0
91,16,14,26,0.0
91,16,14,27,0.0
91,16,14,28,0.0
91,16,14,29,0.0
91,16,14,30,0.0
91,16,14,31,0.0
91,16,14,32,0.0
91,16,14,33,0.0
91,16,14,34,0.0
91,16,14,35,0.0
91,16,14,36,0.0
91,16,14,37,0.0
91,16,14,38,0.0
91,16,14,39,0.0
91,16,14,40,0.0
91,16,14,41,0.0
91,16,14,42,0.0
91,16,14,43,0.0
91,16,14,44,0.0
91,16,14,45,0.0
91,16,14,46,0.0
91,16,14,47,0.0
91,16,14,48,0.0
91,16,14,49,0.0
91,16,14,50,0.0
91,16,14,51,0.0
91,16,14,52,0.0
91,16,14,53,0.0
91,16,14,54,0.0
91,16,14,55,0.0
91,16,14,56,0.0
91,16,14,57,0.0
91,16,14,58,0.0
91,16,14,59,0.0
91,16,14,60,0.0
91,16,14,61,0.0
91,16,14,62,0.0
91,16,14,63,0.0
91,16,14,64,0.0
91,16,14,65,0.0
91,16,14,66,0.0
91,16,14,67,0.0
91,16,14,68,0.0
91,16,14,69,0.0
91,16,14,70,0.0
91,16,14,71,0.0
91,16,14,72,0.0
91,16,14,73,0.0
91,16,14,74,0.0
91,16,14,75,0.0
91,16,14,76,0.0
91,16,14,77,0.0
91,16,14,78,0.0
91,16,14,79,0.0
91,16,14,80,0.0
91,16,14,81,0.0
91,16,14,82,0.0
91,16,14,83,0.0
91,16,14,84,0.0
91,16,14,85,0.0
91,16,14,86,0.0
91,16,14,87,0.0
91,16,14,88,0.0
91,16,14,89,0.005335874173756366
91,16,14,90,0.001359542686343058
91,16,14,91,1.5041689014181944E-4
91,16,15,1,0.8350004202512745
91,16,15,2,0.0
91,16,15,3,0.0
91,16,15,4,0.0
91,16,15,5,0.0
91,16,15,6,0.10496398157680809
91,16,15,7,0.0
91,16,15,8,0.05318998208999855
91,16,15,9,0.0
91,16,15,10,0.0
91,16,15,11,0.0
91,16,15,12,0.0
91,16,15,13,0.0
91,16,15,14,0.0
91,16,15,15,0.0
91,16,15,16,0.0
91,16,15,17,0.0
91,16,15,18,0.0
91,16,15,19,0.0
91,16,15,20,0.0
91,16,15,21,0.0
91,16,15,22,0.0
91,16,15,23,0.0
91,16,15,24,0.0
91,16,15,25,0.0
91,16,15,26,0.0
91,16,15,27,0.0
91,16,15,28,0.0
91,16,15,29,0.0
91,16,15,30,0.0
91,16,15,31,0.0
91,16,15,32,0.0
91,16,15,33,0.0
91,16,15,34,0.0
91,16,15,35,0.0
91,16,15,36,0.0
91,16,15,37,0.0
91,16,15,38,0.0
91,16,15,39,0.0
91,16,15,40,0.0
91,16,15,41,0.0
91,16,15,42,0.0
91,16,15,43,0.0
91,16,15,44,0.0
91,16,15,45,0.0
91,16,15,46,0.0
91,16,15,47,0.0
91,16,15,48,0.0
91,16,15,49,0.0
91,16,15,50,0.0
91,16,15,51,0.0
91,16,15,52,0.0
91,16,15,53,0.0
91,16,15,54,0.0
91,16,15,55,0.0
91,16,15,56,0.0
91,16,15,57,0.0
91,16,15,58,0.0
91,16,15,59,0.0
91,16,15,60,0.0
91,16,15,61,0.0
91,16,15,62,0.0
91,16,15,63,0.0
91,16,15,64,0.0
91,16,15,65,0.0
91,16,15,66,0.0
91,16,15,67,0.0
91,16,15,68,0.0
91,16,15,69,0.0
91,16,15,70,0.0
91,16,15,71,0.0
91,16,15,72,0.0
91,16,15,73,0.0
91,16,15,74,0.0
91,16,15,75,0.0
91,16,15,76,0.0
91,16,15,77,0.0
91,16,15,78,0.0
91,16,15,79,0.0
91,16,15,80,0.0
91,16,15,81,0.0
91,16,15,82,0.0
91,16,15,83,0.0
91,16,15,84,0.0
91,16,15,85,0.0
91,16,15,86,0.0
91,16,15,87,0.0
91,16,15,88,0.0
91,16,15,89,0.005335605327697616
91,16,15,90,0.0013594689162240731
91,16,15,91,1.505418379970649E-4
91,16,16,1,0.835000464106848
91,16,16,2,0.0
91,16,16,3,0.0
91,16,16,4,0.0
91,16,16,5,0.0
91,16,16,6,0.10496403011854531
91,16,16,7,0.0
91,16,16,8,0.05318988473472352
91,16,16,9,0.0
91,16,16,10,0.0
91,16,16,11,0.0
91,16,16,12,0.0
91,16,16,13,0.0
91,16,16,14,0.0
91,16,16,15,0.0
91,16,16,16,0.0
91,16,16,17,0.0
91,16,16,18,0.0
91,16,16,19,0.0
91,16,16,20,0.0
91,16,16,21,0.0
91,16,16,22,0.0
91,16,16,23,0.0
91,16,16,24,0.0
91,16,16,25,0.0
91,16,16,26,0.0
91,16,16,27,0.0
91,16,16,28,0.0
91,16,16,29,0.0
91,16,16,30,0.0
91,16,16,31,0.0
91,16,16,32,0.0
91,16,16,33,0.0
91,16,16,34,0.0
91,16,16,35,0.0
91,16,16,36,0.0
91,16,16,37,0.0
91,16,16,38,0.0
91,16,16,39,0.0
91,16,16,40,0.0
91,16,16,41,0.0
91,16,16,42,0.0
91,16,16,43,0.0
91,16,16,44,0.0
91,16,16,45,0.0
91,16,16,46,0.0
91,16,16,47,0.0
91,16,16,48,0.0
91,16,16,49,0.0
91,16,16,50,0.0
91,16,16,51,0.0
91,16,16,52,0.0
91,16,16,53,0.0
91,16,16,54,0.0
91,16,16,55,0.0
91,16,16,56,0.0
91,16,16,57,0.0
91,16,16,58,0.0
91,16,16,59,0.0
91,16,16,60,0.0
91,16,16,61,0.0
91,16,16,62,0.0
91,16,16,63,0.0
91,16,16,64,0.0
91,16,16,65,0.0
91,16,16,66,0.0
91,16,16,67,0.0
91,16,16,68,0.0
91,16,16,69,0.0
91,16,16,70,0.0
91,16,16,71,0.0
91,16,16,72,0.0
91,16,16,73,0.0
91,16,16,74,0.0
91,16,16,75,0.0
91,16,16,76,0.0
91,16,16,77,0.0
91,16,16,78,0.0
91,16,16,79,0.0
91,16,16,80,0.0
91,16,16,81,0.0
91,16,16,82,0.0
91,16,16,83,0.0
91,16,16,84,0.0
91,16,16,85,0.0
91,16,16,86,0.0
91,16,16,87,0.0
91,16,16,88,0.0
91,16,16,89,0.005335557136839419
91,16,16,90,0.0013595345019395235
91,16,16,91,1.505294011043171E-4
91,16,17,1,0.8350004373779704
91,16,17,2,0.0
91,16,17,3,0.0
91,16,17,4,0.0
91,16,17,5,0.0
91,16,17,6,0.10496406788081687
91,16,17,7,0.0
91,16,17,8,0.05318986881473314
91,16,17,9,0.0
91,16,17,10,0.0
91,16,17,11,0.0
91,16,17,12,0.0
91,16,17,13,0.0
91,16,17,14,0.0
91,16,17,15,0.0
91,16,17,16,0.0
91,16,17,17,0.0
91,16,17,18,0.0
91,16,17,19,0.0
91,16,17,20,0.0
91,16,17,21,0.0
91,16,17,22,0.0
91,16,17,23,0.0
91,16,17,24,0.0
91,16,17,25,0.0
91,16,17,26,0.0
91,16,17,27,0.0
91,16,17,28,0.0
91,16,17,29,0.0
91,16,17,30,0.0
91,16,17,31,0.0
91,16,17,32,0.0
91,16,17,33,0.0
91,16,17,34,0.0
91,16,17,35,0.0
91,16,17,36,0.0
91,16,17,37,0.0
91,16,17,38,0.0
91,16,17,39,0.0
91,16,17,40,0.0
91,16,17,41,0.0
91,16,17,42,0.0
91,16,17,43,0.0
91,16,17,44,0.0
91,16,17,45,0.0
91,16,17,46,0.0
91,16,17,47,0.0
91,16,17,48,0.0
91,16,17,49,0.0
91,16,17,50,0.0
91,16,17,51,0.0
91,16,17,52,0.0
91,16,17,53,0.0
91,16,17,54,0.0
91,16,17,55,0.0
91,16,17,56,0.0
91,16,17,57,0.0
91,16,17,58,0.0
91,16,17,59,0.0
91,16,17,60,0.0
91,16,17,61,0.0
91,16,17,62,0.0
91,16,17,63,0.0
91,16,17,64,0.0
91,16,17,65,0.0
91,16,17,66,0.0
91,16,17,67,0.0
91,16,17,68,0.0
91,16,17,69,0.0
91,16,17,70,0.0
91,16,17,71,0.0
91,16,17,72,0.0
91,16,17,73,0.0
91,16,17,74,0.0
91,16,17,75,0.0
91,16,17,76,0.0
91,16,17,77,0.0
91,16,17,78,0.0
91,16,17,79,0.0
91,16,17,80,0.0
91,16,17,81,0.0
91,16,17,82,0.0
91,16,17,83,0.0
91,16,17,84,0.0
91,16,17,85,0.0
91,16,17,86,0.0
91,16,17,87,0.0
91,16,17,88,0.0
91,16,17,89,0.00533543517225644
91,16,17,90,0.0013596311009666216
91,16,17,91,1.5055965325643203E-4
91,16,18,1,0.8350004335382917
91,16,18,2,0.0
91,16,18,3,0.0
91,16,18,4,0.0
91,16,18,5,0.0
91,16,18,6,0.10496436462368057
91,16,18,7,0.0
91,16,18,8,0.053189566189032575
91,16,18,9,0.0
91,16,18,10,0.0
91,16,18,11,0.0
91,16,18,12,0.0
91,16,18,13,0.0
91,16,18,14,0.0
91,16,18,15,0.0
91,16,18,16,0.0
91,16,18,17,0.0
91,16,18,18,0.0
91,16,18,19,0.0
91,16,18,20,0.0
91,16,18,21,0.0
91,16,18,22,0.0
91,16,18,23,0.0
91,16,18,24,0.0
91,16,18,25,0.0
91,16,18,26,0.0
91,16,18,27,0.0
91,16,18,28,0.0
91,16,18,29,0.0
91,16,18,30,0.0
91,16,18,31,0.0
91,16,18,32,0.0
91,16,18,33,0.0
91,16,18,34,0.0
91,16,18,35,0.0
91,16,18,36,0.0
91,16,18,37,0.0
91,16,18,38,0.0
91,16,18,39,0.0
91,16,18,40,0.0
91,16,18,41,0.0
91,16,18,42,0.0
91,16,18,43,0.0
91,16,18,44,0.0
91,16,18,45,0.0
91,16,18,46,0.0
91,16,18,47,0.0
91,16,18,48,0.0
91,16,18,49,0.0
91,16,18,50,0.0
91,16,18,51,0.0
91,16,18,52,0.0
91,16,18,53,0.0
91,16,18,54,0.0
91,16,18,55,0.0
91,16,18,56,0.0
91,16,18,57,0.0
91,16,18,58,0.0
91,16,18,59,0.0
91,16,18,60,0.0
91,16,18,61,0.0
91,16,18,62,0.0
91,16,18,63,0.0
91,16,18,64,0.0
91,16,18,65,0.0
91,16,18,66,0.0
91,16,18,67,0.0
91,16,18,68,0.0
91,16,18,69,0.0
91,16,18,70,0.0
91,16,18,71,0.0
91,16,18,72,0.0
91,16,18,73,0.0
91,16,18,74,0.0
91,16,18,75,0.0
91,16,18,76,0.0
91,16,18,77,0.0
91,16,18,78,0.0
91,16,18,79,0.0
91,16,18,80,0.0
91,16,18,81,0.0
91,16,18,82,0.0
91,16,18,83,0.0
91,16,18,84,0.0
91,16,18,85,0.0
91,16,18,86,0.0
91,16,18,87,0.0
91,16,18,88,0.0
91,16,18,89,0.00533546337870708
91,16,18,90,0.0013596072784886396
91,16,18,91,1.5056499179968226E-4
91,16,19,1,0.8350005070624269
91,16,19,2,0.0
91,16,19,3,0.0
91,16,19,4,0.0
91,16,19,5,0.0
91,16,19,6,0.10496254893762717
91,16,19,7,0.0
91,16,19,8,0.05319138445782809
91,16,19,9,0.0
91,16,19,10,0.0
91,16,19,11,0.0
91,16,19,12,0.0
91,16,19,13,0.0
91,16,19,14,0.0
91,16,19,15,0.0
91,16,19,16,0.0
91,16,19,17,0.0
91,16,19,18,0.0
91,16,19,19,0.0
91,16,19,20,0.0
91,16,19,21,0.0
91,16,19,22,0.0
91,16,19,23,0.0
91,16,19,24,0.0
91,16,19,25,0.0
91,16,19,26,0.0
91,16,19,27,0.0
91,16,19,28,0.0
91,16,19,29,0.0
91,16,19,30,0.0
91,16,19,31,0.0
91,16,19,32,0.0
91,16,19,33,0.0
91,16,19,34,0.0
91,16,19,35,0.0
91,16,19,36,0.0
91,16,19,37,0.0
91,16,19,38,0.0
91,16,19,39,0.0
91,16,19,40,0.0
91,16,19,41,0.0
91,16,19,42,0.0
91,16,19,43,0.0
91,16,19,44,0.0
91,16,19,45,0.0
91,16,19,46,0.0
91,16,19,47,0.0
91,16,19,48,0.0
91,16,19,49,0.0
91,16,19,50,0.0
91,16,19,51,0.0
91,16,19,52,0.0
91,16,19,53,0.0
91,16,19,54,0.0
91,16,19,55,0.0
91,16,19,56,0.0
91,16,19,57,0.0
91,16,19,58,0.0
91,16,19,59,0.0
91,16,19,60,0.0
91,16,19,61,0.0
91,16,19,62,0.0
91,16,19,63,0.0
91,16,19,64,0.0
91,16,19,65,0.0
91,16,19,66,0.0
91,16,19,67,0.0
91,16,19,68,0.0
91,16,19,69,0.0
91,16,19,70,0.0
91,16,19,71,0.0
91,16,19,72,0.0
91,16,19,73,0.0
91,16,19,74,0.0
91,16,19,75,0.0
91,16,19,76,0.0
91,16,19,77,0.0
91,16,19,78,0.0
91,16,19,79,0.0
91,16,19,80,0.0
91,16,19,81,0.0
91,16,19,82,0.0
91,16,19,83,0.0
91,16,19,84,0.0
91,16,19,85,0.0
91,16,19,86,0.0
91,16,19,87,0.0
91,16,19,88,0.0
91,16,19,89,0.0053355265084862194
91,16,19,90,0.001359459949149952
91,16,19,91,1.505730844818536E-4
91,16,20,1,0.835000528634839
91,16,20,2,0.0
91,16,20,3,0.0
91,16,20,4,0.0
91,16,20,5,0.0
91,16,20,6,0.10496191986475707
91,16,20,7,0.0
91,16,20,8,0.05319201328342367
91,16,20,9,0.0
91,16,20,10,0.0
91,16,20,11,0.0
91,16,20,12,0.0
91,16,20,13,0.0
91,16,20,14,0.0
91,16,20,15,0.0
91,16,20,16,0.0
91,16,20,17,0.0
91,16,20,18,0.0
91,16,20,19,0.0
91,16,20,20,0.0
91,16,20,21,0.0
91,16,20,22,0.0
91,16,20,23,0.0
91,16,20,24,0.0
91,16,20,25,0.0
91,16,20,26,0.0
91,16,20,27,0.0
91,16,20,28,0.0
91,16,20,29,0.0
91,16,20,30,0.0
91,16,20,31,0.0
91,16,20,32,0.0
91,16,20,33,0.0
91,16,20,34,0.0
91,16,20,35,0.0
91,16,20,36,0.0
91,16,20,37,0.0
91,16,20,38,0.0
91,16,20,39,0.0
91,16,20,40,0.0
91,16,20,41,0.0
91,16,20,42,0.0
91,16,20,43,0.0
91,16,20,44,0.0
91,16,20,45,0.0
91,16,20,46,0.0
91,16,20,47,0.0
91,16,20,48,0.0
91,16,20,49,0.0
91,16,20,50,0.0
91,16,20,51,0.0
91,16,20,52,0.0
91,16,20,53,0.0
91,16,20,54,0.0
91,16,20,55,0.0
91,16,20,56,0.0
91,16,20,57,0.0
91,16,20,58,0.0
91,16,20,59,0.0
91,16,20,60,0.0
91,16,20,61,0.0
91,16,20,62,0.0
91,16,20,63,0.0
91,16,20,64,0.0
91,16,20,65,0.0
91,16,20,66,0.0
91,16,20,67,0.0
91,16,20,68,0.0
91,16,20,69,0.0
91,16,20,70,0.0
91,16,20,71,0.0
91,16,20,72,0.0
91,16,20,73,0.0
91,16,20,74,0.0
91,16,20,75,0.0
91,16,20,76,0.0
91,16,20,77,0.0
91,16,20,78,0.0
91,16,20,79,0.0
91,16,20,80,0.0
91,16,20,81,0.0
91,16,20,82,0.0
91,16,20,83,0.0
91,16,20,84,0.0
91,16,20,85,0.0
91,16,20,86,0.0
91,16,20,87,0.0
91,16,20,88,0.0
91,16,20,89,0.005335560268337205
91,16,20,90,0.0013593876730979804
91,16,20,91,1.5059027554536366E-4
91,16,21,1,0.8350004305105743
91,16,21,2,0.0
91,16,21,3,0.0
91,16,21,4,0.0
91,16,21,5,0.0
91,16,21,6,0.10496431056805033
91,16,21,7,0.0
91,16,21,8,0.05318962968943773
91,16,21,9,0.0
91,16,21,10,0.0
91,16,21,11,0.0
91,16,21,12,0.0
91,16,21,13,0.0
91,16,21,14,0.0
91,16,21,15,0.0
91,16,21,16,0.0
91,16,21,17,0.0
91,16,21,18,0.0
91,16,21,19,0.0
91,16,21,20,0.0
91,16,21,21,0.0
91,16,21,22,0.0
91,16,21,23,0.0
91,16,21,24,0.0
91,16,21,25,0.0
91,16,21,26,0.0
91,16,21,27,0.0
91,16,21,28,0.0
91,16,21,29,0.0
91,16,21,30,0.0
91,16,21,31,0.0
91,16,21,32,0.0
91,16,21,33,0.0
91,16,21,34,0.0
91,16,21,35,0.0
91,16,21,36,0.0
91,16,21,37,0.0
91,16,21,38,0.0
91,16,21,39,0.0
91,16,21,40,0.0
91,16,21,41,0.0
91,16,21,42,0.0
91,16,21,43,0.0
91,16,21,44,0.0
91,16,21,45,0.0
91,16,21,46,0.0
91,16,21,47,0.0
91,16,21,48,0.0
91,16,21,49,0.0
91,16,21,50,0.0
91,16,21,51,0.0
91,16,21,52,0.0
91,16,21,53,0.0
91,16,21,54,0.0
91,16,21,55,0.0
91,16,21,56,0.0
91,16,21,57,0.0
91,16,21,58,0.0
91,16,21,59,0.0
91,16,21,60,0.0
91,16,21,61,0.0
91,16,21,62,0.0
91,16,21,63,0.0
91,16,21,64,0.0
91,16,21,65,0.0
91,16,21,66,0.0
91,16,21,67,0.0
91,16,21,68,0.0
91,16,21,69,0.0
91,16,21,70,0.0
91,16,21,71,0.0
91,16,21,72,0.0
91,16,21,73,0.0
91,16,21,74,0.0
91,16,21,75,0.0
91,16,21,76,0.0
91,16,21,77,0.0
91,16,21,78,0.0
91,16,21,79,0.0
91,16,21,80,0.0
91,16,21,81,0.0
91,16,21,82,0.0
91,16,21,83,0.0
91,16,21,84,0.0
91,16,21,85,0.0
91,16,21,86,0.0
91,16,21,87,0.0
91,16,21,88,0.0
91,16,21,89,0.0053356381173705015
91,16,21,90,0.0013595029173187445
91,16,21,91,1.5048819724815553E-4
91,16,22,1,0.8350004468707346
91,16,22,2,0.0
91,16,22,3,0.0
91,16,22,4,0.0
91,16,22,5,0.0
91,16,22,6,0.1049639180034206
91,16,22,7,0.0
91,16,22,8,0.053190022581441496
91,16,22,9,0.0
91,16,22,10,0.0
91,16,22,11,0.0
91,16,22,12,0.0
91,16,22,13,0.0
91,16,22,14,0.0
91,16,22,15,0.0
91,16,22,16,0.0
91,16,22,17,0.0
91,16,22,18,0.0
91,16,22,19,0.0
91,16,22,20,0.0
91,16,22,21,0.0
91,16,22,22,0.0
91,16,22,23,0.0
91,16,22,24,0.0
91,16,22,25,0.0
91,16,22,26,0.0
91,16,22,27,0.0
91,16,22,28,0.0
91,16,22,29,0.0
91,16,22,30,0.0
91,16,22,31,0.0
91,16,22,32,0.0
91,16,22,33,0.0
91,16,22,34,0.0
91,16,22,35,0.0
91,16,22,36,0.0
91,16,22,37,0.0
91,16,22,38,0.0
91,16,22,39,0.0
91,16,22,40,0.0
91,16,22,41,0.0
91,16,22,42,0.0
91,16,22,43,0.0
91,16,22,44,0.0
91,16,22,45,0.0
91,16,22,46,0.0
91,16,22,47,0.0
91,16,22,48,0.0
91,16,22,49,0.0
91,16,22,50,0.0
91,16,22,51,0.0
91,16,22,52,0.0
91,16,22,53,0.0
91,16,22,54,0.0
91,16,22,55,0.0
91,16,22,56,0.0
91,16,22,57,0.0
91,16,22,58,0.0
91,16,22,59,0.0
91,16,22,60,0.0
91,16,22,61,0.0
91,16,22,62,0.0
91,16,22,63,0.0
91,16,22,64,0.0
91,16,22,65,0.0
91,16,22,66,0.0
91,16,22,67,0.0
91,16,22,68,0.0
91,16,22,69,0.0
91,16,22,70,0.0
91,16,22,71,0.0
91,16,22,72,0.0
91,16,22,73,0.0
91,16,22,74,0.0
91,16,22,75,0.0
91,16,22,76,0.0
91,16,22,77,0.0
91,16,22,78,0.0
91,16,22,79,0.0
91,16,22,80,0.0
91,16,22,81,0.0
91,16,22,82,0.0
91,16,22,83,0.0
91,16,22,84,0.0
91,16,22,85,0.0
91,16,22,86,0.0
91,16,22,87,0.0
91,16,22,88,0.0
91,16,22,89,0.005335509753752832
91,16,22,90,0.001359504847259431
91,16,22,91,1.5059794339102465E-4
91,16,23,1,0.835000034169557
91,16,23,2,0.0
91,16,23,3,0.0
91,16,23,4,0.0
91,16,23,5,0.0
91,16,23,6,0.10497111018560855
91,16,23,7,0.0
91,16,23,8,0.053182457778049676
91,16,23,9,0.0
91,16,23,10,0.0
91,16,23,11,0.0
91,16,23,12,0.0
91,16,23,13,0.0
91,16,23,14,0.0
91,16,23,15,0.0
91,16,23,16,0.0
91,16,23,17,0.0
91,16,23,18,0.0
91,16,23,19,0.0
91,16,23,20,0.0
91,16,23,21,0.0
91,16,23,22,0.0
91,16,23,23,0.0
91,16,23,24,0.0
91,16,23,25,0.0
91,16,23,26,0.0
91,16,23,27,0.0
91,16,23,28,0.0
91,16,23,29,0.0
91,16,23,30,0.0
91,16,23,31,0.0
91,16,23,32,0.0
91,16,23,33,0.0
91,16,23,34,0.0
91,16,23,35,0.0
91,16,23,36,0.0
91,16,23,37,0.0
91,16,23,38,0.0
91,16,23,39,0.0
91,16,23,40,0.0
91,16,23,41,0.0
91,16,23,42,0.0
91,16,23,43,0.0
91,16,23,44,0.0
91,16,23,45,0.0
91,16,23,46,0.0
91,16,23,47,0.0
91,16,23,48,0.0
91,16,23,49,0.0
91,16,23,50,0.0
91,16,23,51,0.0
91,16,23,52,0.0
91,16,23,53,0.0
91,16,23,54,0.0
91,16,23,55,0.0
91,16,23,56,0.0
91,16,23,57,0.0
91,16,23,58,0.0
91,16,23,59,0.0
91,16,23,60,0.0
91,16,23,61,0.0
91,16,23,62,0.0
91,16,23,63,0.0
91,16,23,64,0.0
91,16,23,65,0.0
91,16,23,66,0.0
91,16,23,67,0.0
91,16,23,68,0.0
91,16,23,69,0.0
91,16,23,70,0.0
91,16,23,71,0.0
91,16,23,72,0.0
91,16,23,73,0.0
91,16,23,74,0.0
91,16,23,75,0.0
91,16,23,76,0.0
91,16,23,77,0.0
91,16,23,78,0.0
91,16,23,79,0.0
91,16,23,80,0.0
91,16,23,81,0.0
91,16,23,82,0.0
91,16,23,83,0.0
91,16,23,84,0.0
91,16,23,85,0.0
91,16,23,86,0.0
91,16,23,87,0.0
91,16,23,88,0.0
91,16,23,89,0.005357724028891847
91,16,23,90,0.0013495763873419882
91,16,23,91,1.390974505508807E-4
91,16,24,1,0.8350005124117666
91,16,24,2,0.0
91,16,24,3,0.0
91,16,24,4,0.0
91,16,24,5,0.0
91,16,24,6,0.10496236797944787
91,16,24,7,0.0
91,16,24,8,0.05319156306018968
91,16,24,9,0.0
91,16,24,10,0.0
91,16,24,11,0.0
91,16,24,12,0.0
91,16,24,13,0.0
91,16,24,14,0.0
91,16,24,15,0.0
91,16,24,16,0.0
91,16,24,17,0.0
91,16,24,18,0.0
91,16,24,19,0.0
91,16,24,20,0.0
91,16,24,21,0.0
91,16,24,22,0.0
91,16,24,23,0.0
91,16,24,24,0.0
91,16,24,25,0.0
91,16,24,26,0.0
91,16,24,27,0.0
91,16,24,28,0.0
91,16,24,29,0.0
91,16,24,30,0.0
91,16,24,31,0.0
91,16,24,32,0.0
91,16,24,33,0.0
91,16,24,34,0.0
91,16,24,35,0.0
91,16,24,36,0.0
91,16,24,37,0.0
91,16,24,38,0.0
91,16,24,39,0.0
91,16,24,40,0.0
91,16,24,41,0.0
91,16,24,42,0.0
91,16,24,43,0.0
91,16,24,44,0.0
91,16,24,45,0.0
91,16,24,46,0.0
91,16,24,47,0.0
91,16,24,48,0.0
91,16,24,49,0.0
91,16,24,50,0.0
91,16,24,51,0.0
91,16,24,52,0.0
91,16,24,53,0.0
91,16,24,54,0.0
91,16,24,55,0.0
91,16,24,56,0.0
91,16,24,57,0.0
91,16,24,58,0.0
91,16,24,59,0.0
91,16,24,60,0.0
91,16,24,61,0.0
91,16,24,62,0.0
91,16,24,63,0.0
91,16,24,64,0.0
91,16,24,65,0.0
91,16,24,66,0.0
91,16,24,67,0.0
91,16,24,68,0.0
91,16,24,69,0.0
91,16,24,70,0.0
91,16,24,71,0.0
91,16,24,72,0.0
91,16,24,73,0.0
91,16,24,74,0.0
91,16,24,75,0.0
91,16,24,76,0.0
91,16,24,77,0.0
91,16,24,78,0.0
91,16,24,79,0.0
91,16,24,80,0.0
91,16,24,81,0.0
91,16,24,82,0.0
91,16,24,83,0.0
91,16,24,84,0.0
91,16,24,85,0.0
91,16,24,86,0.0
91,16,24,87,0.0
91,16,24,88,0.0
91,16,24,89,0.005335654894283523
91,16,24,90,0.0013594198024305152
91,16,24,91,1.5048185188174643E-4
91,16,25,1,0.8350004239849166
91,16,25,2,0.0
91,16,25,3,0.0
91,16,25,4,0.0
91,16,25,5,0.0
91,16,25,6,0.10496425477448947
91,16,25,7,0.0
91,16,25,8,0.05318968693300862
91,16,25,9,0.0
91,16,25,10,0.0
91,16,25,11,0.0
91,16,25,12,0.0
91,16,25,13,0.0
91,16,25,14,0.0
91,16,25,15,0.0
91,16,25,16,0.0
91,16,25,17,0.0
91,16,25,18,0.0
91,16,25,19,0.0
91,16,25,20,0.0
91,16,25,21,0.0
91,16,25,22,0.0
91,16,25,23,0.0
91,16,25,24,0.0
91,16,25,25,0.0
91,16,25,26,0.0
91,16,25,27,0.0
91,16,25,28,0.0
91,16,25,29,0.0
91,16,25,30,0.0
91,16,25,31,0.0
91,16,25,32,0.0
91,16,25,33,0.0
91,16,25,34,0.0
91,16,25,35,0.0
91,16,25,36,0.0
91,16,25,37,0.0
91,16,25,38,0.0
91,16,25,39,0.0
91,16,25,40,0.0
91,16,25,41,0.0
91,16,25,42,0.0
91,16,25,43,0.0
91,16,25,44,0.0
91,16,25,45,0.0
91,16,25,46,0.0
91,16,25,47,0.0
91,16,25,48,0.0
91,16,25,49,0.0
91,16,25,50,0.0
91,16,25,51,0.0
91,16,25,52,0.0
91,16,25,53,0.0
91,16,25,54,0.0
91,16,25,55,0.0
91,16,25,56,0.0
91,16,25,57,0.0
91,16,25,58,0.0
91,16,25,59,0.0
91,16,25,60,0.0
91,16,25,61,0.0
91,16,25,62,0.0
91,16,25,63,0.0
91,16,25,64,0.0
91,16,25,65,0.0
91,16,25,66,0.0
91,16,25,67,0.0
91,16,25,68,0.0
91,16,25,69,0.0
91,16,25,70,0.0
91,16,25,71,0.0
91,16,25,72,0.0
91,16,25,73,0.0
91,16,25,74,0.0
91,16,25,75,0.0
91,16,25,76,0.0
91,16,25,77,0.0
91,16,25,78,0.0
91,16,25,79,0.0
91,16,25,80,0.0
91,16,25,81,0.0
91,16,25,82,0.0
91,16,25,83,0.0
91,16,25,84,0.0
91,16,25,85,0.0
91,16,25,86,0.0
91,16,25,87,0.0
91,16,25,88,0.0
91,16,25,89,0.005335882695444548
91,16,25,90,0.001359475402857441
91,16,25,91,1.5027620928310666E-4
91,16,26,1,0.8350004152241586
91,16,26,2,0.0
91,16,26,3,0.0
91,16,26,4,0.0
91,16,26,5,0.0
91,16,26,6,0.1049643661071173
91,16,26,7,0.0
91,16,26,8,0.05318958843868128
91,16,26,9,0.0
91,16,26,10,0.0
91,16,26,11,0.0
91,16,26,12,0.0
91,16,26,13,0.0
91,16,26,14,0.0
91,16,26,15,0.0
91,16,26,16,0.0
91,16,26,17,0.0
91,16,26,18,0.0
91,16,26,19,0.0
91,16,26,20,0.0
91,16,26,21,0.0
91,16,26,22,0.0
91,16,26,23,0.0
91,16,26,24,0.0
91,16,26,25,0.0
91,16,26,26,0.0
91,16,26,27,0.0
91,16,26,28,0.0
91,16,26,29,0.0
91,16,26,30,0.0
91,16,26,31,0.0
91,16,26,32,0.0
91,16,26,33,0.0
91,16,26,34,0.0
91,16,26,35,0.0
91,16,26,36,0.0
91,16,26,37,0.0
91,16,26,38,0.0
91,16,26,39,0.0
91,16,26,40,0.0
91,16,26,41,0.0
91,16,26,42,0.0
91,16,26,43,0.0
91,16,26,44,0.0
91,16,26,45,0.0
91,16,26,46,0.0
91,16,26,47,0.0
91,16,26,48,0.0
91,16,26,49,0.0
91,16,26,50,0.0
91,16,26,51,0.0
91,16,26,52,0.0
91,16,26,53,0.0
91,16,26,54,0.0
91,16,26,55,0.0
91,16,26,56,0.0
91,16,26,57,0.0
91,16,26,58,0.0
91,16,26,59,0.0
91,16,26,60,0.0
91,16,26,61,0.0
91,16,26,62,0.0
91,16,26,63,0.0
91,16,26,64,0.0
91,16,26,65,0.0
91,16,26,66,0.0
91,16,26,67,0.0
91,16,26,68,0.0
91,16,26,69,0.0
91,16,26,70,0.0
91,16,26,71,0.0
91,16,26,72,0.0
91,16,26,73,0.0
91,16,26,74,0.0
91,16,26,75,0.0
91,16,26,76,0.0
91,16,26,77,0.0
91,16,26,78,0.0
91,16,26,79,0.0
91,16,26,80,0.0
91,16,26,81,0.0
91,16,26,82,0.0
91,16,26,83,0.0
91,16,26,84,0.0
91,16,26,85,0.0
91,16,26,86,0.0
91,16,26,87,0.0
91,16,26,88,0.0
91,16,26,89,0.005335607336638519
91,16,26,90,0.0013594550998589305
91,16,26,91,1.5056779354525798E-4
91,16,27,1,0.8350004080255682
91,16,27,2,0.0
91,16,27,3,0.0
91,16,27,4,0.0
91,16,27,5,0.0
91,16,27,6,0.10496472333800498
91,16,27,7,0.0
91,16,27,8,0.05318921395889694
91,16,27,9,0.0
91,16,27,10,0.0
91,16,27,11,0.0
91,16,27,12,0.0
91,16,27,13,0.0
91,16,27,14,0.0
91,16,27,15,0.0
91,16,27,16,0.0
91,16,27,17,0.0
91,16,27,18,0.0
91,16,27,19,0.0
91,16,27,20,0.0
91,16,27,21,0.0
91,16,27,22,0.0
91,16,27,23,0.0
91,16,27,24,0.0
91,16,27,25,0.0
91,16,27,26,0.0
91,16,27,27,0.0
91,16,27,28,0.0
91,16,27,29,0.0
91,16,27,30,0.0
91,16,27,31,0.0
91,16,27,32,0.0
91,16,27,33,0.0
91,16,27,34,0.0
91,16,27,35,0.0
91,16,27,36,0.0
91,16,27,37,0.0
91,16,27,38,0.0
91,16,27,39,0.0
91,16,27,40,0.0
91,16,27,41,0.0
91,16,27,42,0.0
91,16,27,43,0.0
91,16,27,44,0.0
91,16,27,45,0.0
91,16,27,46,0.0
91,16,27,47,0.0
91,16,27,48,0.0
91,16,27,49,0.0
91,16,27,50,0.0
91,16,27,51,0.0
91,16,27,52,0.0
91,16,27,53,0.0
91,16,27,54,0.0
91,16,27,55,0.0
91,16,27,56,0.0
91,16,27,57,0.0
91,16,27,58,0.0
91,16,27,59,0.0
91,16,27,60,0.0
91,16,27,61,0.0
91,16,27,62,0.0
91,16,27,63,0.0
91,16,27,64,0.0
91,16,27,65,0.0
91,16,27,66,0.0
91,16,27,67,0.0
91,16,27,68,0.0
91,16,27,69,0.0
91,16,27,70,0.0
91,16,27,71,0.0
91,16,27,72,0.0
91,16,27,73,0.0
91,16,27,74,0.0
91,16,27,75,0.0
91,16,27,76,0.0
91,16,27,77,0.0
91,16,27,78,0.0
91,16,27,79,0.0
91,16,27,80,0.0
91,16,27,81,0.0
91,16,27,82,0.0
91,16,27,83,0.0
91,16,27,84,0.0
91,16,27,85,0.0
91,16,27,86,0.0
91,16,27,87,0.0
91,16,27,88,0.0
91,16,27,89,0.005336012135621647
91,16,27,90,0.0013591965540998713
91,16,27,91,1.5044598780845764E-4
91,16,28,1,0.835000422642996
91,16,28,2,0.0
91,16,28,3,0.0
91,16,28,4,0.0
91,16,28,5,0.0
91,16,28,6,0.1049645104877819
91,16,28,7,0.0
91,16,28,8,0.05318942414054609
91,16,28,9,0.0
91,16,28,10,0.0
91,16,28,11,0.0
91,16,28,12,0.0
91,16,28,13,0.0
91,16,28,14,0.0
91,16,28,15,0.0
91,16,28,16,0.0
91,16,28,17,0.0
91,16,28,18,0.0
91,16,28,19,0.0
91,16,28,20,0.0
91,16,28,21,0.0
91,16,28,22,0.0
91,16,28,23,0.0
91,16,28,24,0.0
91,16,28,25,0.0
91,16,28,26,0.0
91,16,28,27,0.0
91,16,28,28,0.0
91,16,28,29,0.0
91,16,28,30,0.0
91,16,28,31,0.0
91,16,28,32,0.0
91,16,28,33,0.0
91,16,28,34,0.0
91,16,28,35,0.0
91,16,28,36,0.0
91,16,28,37,0.0
91,16,28,38,0.0
91,16,28,39,0.0
91,16,28,40,0.0
91,16,28,41,0.0
91,16,28,42,0.0
91,16,28,43,0.0
91,16,28,44,0.0
91,16,28,45,0.0
91,16,28,46,0.0
91,16,28,47,0.0
91,16,28,48,0.0
91,16,28,49,0.0
91,16,28,50,0.0
91,16,28,51,0.0
91,16,28,52,0.0
91,16,28,53,0.0
91,16,28,54,0.0
91,16,28,55,0.0
91,16,28,56,0.0
91,16,28,57,0.0
91,16,28,58,0.0
91,16,28,59,0.0
91,16,28,60,0.0
91,16,28,61,0.0
91,16,28,62,0.0
91,16,28,63,0.0
91,16,28,64,0.0
91,16,28,65,0.0
91,16,28,66,0.0
91,16,28,67,0.0
91,16,28,68,0.0
91,16,28,69,0.0
91,16,28,70,0.0
91,16,28,71,0.0
91,16,28,72,0.0
91,16,28,73,0.0
91,16,28,74,0.0
91,16,28,75,0.0
91,16,28,76,0.0
91,16,28,77,0.0
91,16,28,78,0.0
91,16,28,79,0.0
91,16,28,80,0.0
91,16,28,81,0.0
91,16,28,82,0.0
91,16,28,83,0.0
91,16,28,84,0.0
91,16,28,85,0.0
91,16,28,86,0.0
91,16,28,87,0.0
91,16,28,88,0.0
91,16,28,89,0.005335685442949855
91,16,28,90,0.0013594831504535065
91,16,28,91,1.5047413527257002E-4
91,16,29,1,0.8350004687761456
91,16,29,2,0.0
91,16,29,3,0.0
91,16,29,4,0.0
91,16,29,5,0.0
91,16,29,6,0.1049634912159179
91,16,29,7,0.0
91,16,29,8,0.0531904401469706
91,16,29,9,0.0
91,16,29,10,0.0
91,16,29,11,0.0
91,16,29,12,0.0
91,16,29,13,0.0
91,16,29,14,0.0
91,16,29,15,0.0
91,16,29,16,0.0
91,16,29,17,0.0
91,16,29,18,0.0
91,16,29,19,0.0
91,16,29,20,0.0
91,16,29,21,0.0
91,16,29,22,0.0
91,16,29,23,0.0
91,16,29,24,0.0
91,16,29,25,0.0
91,16,29,26,0.0
91,16,29,27,0.0
91,16,29,28,0.0
91,16,29,29,0.0
91,16,29,30,0.0
91,16,29,31,0.0
91,16,29,32,0.0
91,16,29,33,0.0
91,16,29,34,0.0
91,16,29,35,0.0
91,16,29,36,0.0
91,16,29,37,0.0
91,16,29,38,0.0
91,16,29,39,0.0
91,16,29,40,0.0
91,16,29,41,0.0
91,16,29,42,0.0
91,16,29,43,0.0
91,16,29,44,0.0
91,16,29,45,0.0
91,16,29,46,0.0
91,16,29,47,0.0
91,16,29,48,0.0
91,16,29,49,0.0
91,16,29,50,0.0
91,16,29,51,0.0
91,16,29,52,0.0
91,16,29,53,0.0
91,16,29,54,0.0
91,16,29,55,0.0
91,16,29,56,0.0
91,16,29,57,0.0
91,16,29,58,0.0
91,16,29,59,0.0
91,16,29,60,0.0
91,16,29,61,0.0
91,16,29,62,0.0
91,16,29,63,0.0
91,16,29,64,0.0
91,16,29,65,0.0
91,16,29,66,0.0
91,16,29,67,0.0
91,16,29,68,0.0
91,16,29,69,0.0
91,16,29,70,0.0
91,16,29,71,0.0
91,16,29,72,0.0
91,16,29,73,0.0
91,16,29,74,0.0
91,16,29,75,0.0
91,16,29,76,0.0
91,16,29,77,0.0
91,16,29,78,0.0
91,16,29,79,0.0
91,16,29,80,0.0
91,16,29,81,0.0
91,16,29,82,0.0
91,16,29,83,0.0
91,16,29,84,0.0
91,16,29,85,0.0
91,16,29,86,0.0
91,16,29,87,0.0
91,16,29,88,0.0
91,16,29,89,0.005335597697502362
91,16,29,90,0.0013594319880934295
91,16,29,91,1.5057017536992013E-4
91,16,30,1,0.835000430147831
91,16,30,2,0.0
91,16,30,3,0.0
91,16,30,4,0.0
91,16,30,5,0.0
91,16,30,6,0.10496392734217344
91,16,30,7,0.0
91,16,30,8,0.05319003314444599
91,16,30,9,0.0
91,16,30,10,0.0
91,16,30,11,0.0
91,16,30,12,0.0
91,16,30,13,0.0
91,16,30,14,0.0
91,16,30,15,0.0
91,16,30,16,0.0
91,16,30,17,0.0
91,16,30,18,0.0
91,16,30,19,0.0
91,16,30,20,0.0
91,16,30,21,0.0
91,16,30,22,0.0
91,16,30,23,0.0
91,16,30,24,0.0
91,16,30,25,0.0
91,16,30,26,0.0
91,16,30,27,0.0
91,16,30,28,0.0
91,16,30,29,0.0
91,16,30,30,0.0
91,16,30,31,0.0
91,16,30,32,0.0
91,16,30,33,0.0
91,16,30,34,0.0
91,16,30,35,0.0
91,16,30,36,0.0
91,16,30,37,0.0
91,16,30,38,0.0
91,16,30,39,0.0
91,16,30,40,0.0
91,16,30,41,0.0
91,16,30,42,0.0
91,16,30,43,0.0
91,16,30,44,0.0
91,16,30,45,0.0
91,16,30,46,0.0
91,16,30,47,0.0
91,16,30,48,0.0
91,16,30,49,0.0
91,16,30,50,0.0
91,16,30,51,0.0
91,16,30,52,0.0
91,16,30,53,0.0
91,16,30,54,0.0
91,16,30,55,0.0
91,16,30,56,0.0
91,16,30,57,0.0
91,16,30,58,0.0
91,16,30,59,0.0
91,16,30,60,0.0
91,16,30,61,0.0
91,16,30,62,0.0
91,16,30,63,0.0
91,16,30,64,0.0
91,16,30,65,0.0
91,16,30,66,0.0
91,16,30,67,0.0
91,16,30,68,0.0
91,16,30,69,0.0
91,16,30,70,0.0
91,16,30,71,0.0
91,16,30,72,0.0
91,16,30,73,0.0
91,16,30,74,0.0
91,16,30,75,0.0
91,16,30,76,0.0
91,16,30,77,0.0
91,16,30,78,0.0
91,16,30,79,0.0
91,16,30,80,0.0
91,16,30,81,0.0
91,16,30,82,0.0
91,16,30,83,0.0
91,16,30,84,0.0
91,16,30,85,0.0
91,16,30,86,0.0
91,16,30,87,0.0
91,16,30,88,0.0
91,16,30,89,0.005335732792389805
91,16,30,90,0.001359378066465568
91,16,30,91,1.504985066939117E-4
91,16,31,1,0.8350004360261529
91,16,31,2,0.0
91,16,31,3,0.0
91,16,31,4,0.0
91,16,31,5,0.0
91,16,31,6,0.10496406992809532
91,16,31,7,0.0
91,16,31,8,0.05318987118553346
91,16,31,9,0.0
91,16,31,10,0.0
91,16,31,11,0.0
91,16,31,12,0.0
91,16,31,13,0.0
91,16,31,14,0.0
91,16,31,15,0.0
91,16,31,16,0.0
91,16,31,17,0.0
91,16,31,18,0.0
91,16,31,19,0.0
91,16,31,20,0.0
91,16,31,21,0.0
91,16,31,22,0.0
91,16,31,23,0.0
91,16,31,24,0.0
91,16,31,25,0.0
91,16,31,26,0.0
91,16,31,27,0.0
91,16,31,28,0.0
91,16,31,29,0.0
91,16,31,30,0.0
91,16,31,31,0.0
91,16,31,32,0.0
91,16,31,33,0.0
91,16,31,34,0.0
91,16,31,35,0.0
91,16,31,36,0.0
91,16,31,37,0.0
91,16,31,38,0.0
91,16,31,39,0.0
91,16,31,40,0.0
91,16,31,41,0.0
91,16,31,42,0.0
91,16,31,43,0.0
91,16,31,44,0.0
91,16,31,45,0.0
91,16,31,46,0.0
91,16,31,47,0.0
91,16,31,48,0.0
91,16,31,49,0.0
91,16,31,50,0.0
91,16,31,51,0.0
91,16,31,52,0.0
91,16,31,53,0.0
91,16,31,54,0.0
91,16,31,55,0.0
91,16,31,56,0.0
91,16,31,57,0.0
91,16,31,58,0.0
91,16,31,59,0.0
91,16,31,60,0.0
91,16,31,61,0.0
91,16,31,62,0.0
91,16,31,63,0.0
91,16,31,64,0.0
91,16,31,65,0.0
91,16,31,66,0.0
91,16,31,67,0.0
91,16,31,68,0.0
91,16,31,69,0.0
91,16,31,70,0.0
91,16,31,71,0.0
91,16,31,72,0.0
91,16,31,73,0.0
91,16,31,74,0.0
91,16,31,75,0.0
91,16,31,76,0.0
91,16,31,77,0.0
91,16,31,78,0.0
91,16,31,79,0.0
91,16,31,80,0.0
91,16,31,81,0.0
91,16,31,82,0.0
91,16,31,83,0.0
91,16,31,84,0.0
91,16,31,85,0.0
91,16,31,86,0.0
91,16,31,87,0.0
91,16,31,88,0.0
91,16,31,89,0.005335605741371904
91,16,31,90,0.0013594355325138206
91,16,31,91,1.505815863326162E-4
91,16,32,1,0.8350004437977809
91,16,32,2,0.0
91,16,32,3,0.0
91,16,32,4,0.0
91,16,32,5,0.0
91,16,32,6,0.10496428653784746
91,16,32,7,0.0
91,16,32,8,0.0531896428358155
91,16,32,9,0.0
91,16,32,10,0.0
91,16,32,11,0.0
91,16,32,12,0.0
91,16,32,13,0.0
91,16,32,14,0.0
91,16,32,15,0.0
91,16,32,16,0.0
91,16,32,17,0.0
91,16,32,18,0.0
91,16,32,19,0.0
91,16,32,20,0.0
91,16,32,21,0.0
91,16,32,22,0.0
91,16,32,23,0.0
91,16,32,24,0.0
91,16,32,25,0.0
91,16,32,26,0.0
91,16,32,27,0.0
91,16,32,28,0.0
91,16,32,29,0.0
91,16,32,30,0.0
91,16,32,31,0.0
91,16,32,32,0.0
91,16,32,33,0.0
91,16,32,34,0.0
91,16,32,35,0.0
91,16,32,36,0.0
91,16,32,37,0.0
91,16,32,38,0.0
91,16,32,39,0.0
91,16,32,40,0.0
91,16,32,41,0.0
91,16,32,42,0.0
91,16,32,43,0.0
91,16,32,44,0.0
91,16,32,45,0.0
91,16,32,46,0.0
91,16,32,47,0.0
91,16,32,48,0.0
91,16,32,49,0.0
91,16,32,50,0.0
91,16,32,51,0.0
91,16,32,52,0.0
91,16,32,53,0.0
91,16,32,54,0.0
91,16,32,55,0.0
91,16,32,56,0.0
91,16,32,57,0.0
91,16,32,58,0.0
91,16,32,59,0.0
91,16,32,60,0.0
91,16,32,61,0.0
91,16,32,62,0.0
91,16,32,63,0.0
91,16,32,64,0.0
91,16,32,65,0.0
91,16,32,66,0.0
91,16,32,67,0.0
91,16,32,68,0.0
91,16,32,69,0.0
91,16,32,70,0.0
91,16,32,71,0.0
91,16,32,72,0.0
91,16,32,73,0.0
91,16,32,74,0.0
91,16,32,75,0.0
91,16,32,76,0.0
91,16,32,77,0.0
91,16,32,78,0.0
91,16,32,79,0.0
91,16,32,80,0.0
91,16,32,81,0.0
91,16,32,82,0.0
91,16,32,83,0.0
91,16,32,84,0.0
91,16,32,85,0.0
91,16,32,86,0.0
91,16,32,87,0.0
91,16,32,88,0.0
91,16,32,89,0.005335576503604504
91,16,32,90,0.0013595024430856726
91,16,32,91,1.5054788186605144E-4
91,16,33,1,0.8350004272827075
91,16,33,2,0.0
91,16,33,3,0.0
91,16,33,4,0.0
91,16,33,5,0.0
91,16,33,6,0.1049641283986907
91,16,33,7,0.0
91,16,33,8,0.05318981570138164
91,16,33,9,0.0
91,16,33,10,0.0
91,16,33,11,0.0
91,16,33,12,0.0
91,16,33,13,0.0
91,16,33,14,0.0
91,16,33,15,0.0
91,16,33,16,0.0
91,16,33,17,0.0
91,16,33,18,0.0
91,16,33,19,0.0
91,16,33,20,0.0
91,16,33,21,0.0
91,16,33,22,0.0
91,16,33,23,0.0
91,16,33,24,0.0
91,16,33,25,0.0
91,16,33,26,0.0
91,16,33,27,0.0
91,16,33,28,0.0
91,16,33,29,0.0
91,16,33,30,0.0
91,16,33,31,0.0
91,16,33,32,0.0
91,16,33,33,0.0
91,16,33,34,0.0
91,16,33,35,0.0
91,16,33,36,0.0
91,16,33,37,0.0
91,16,33,38,0.0
91,16,33,39,0.0
91,16,33,40,0.0
91,16,33,41,0.0
91,16,33,42,0.0
91,16,33,43,0.0
91,16,33,44,0.0
91,16,33,45,0.0
91,16,33,46,0.0
91,16,33,47,0.0
91,16,33,48,0.0
91,16,33,49,0.0
91,16,33,50,0.0
91,16,33,51,0.0
91,16,33,52,0.0
91,16,33,53,0.0
91,16,33,54,0.0
91,16,33,55,0.0
91,16,33,56,0.0
91,16,33,57,0.0
91,16,33,58,0.0
91,16,33,59,0.0
91,16,33,60,0.0
91,16,33,61,0.0
91,16,33,62,0.0
91,16,33,63,0.0
91,16,33,64,0.0
91,16,33,65,0.0
91,16,33,66,0.0
91,16,33,67,0.0
91,16,33,68,0.0
91,16,33,69,0.0
91,16,33,70,0.0
91,16,33,71,0.0
91,16,33,72,0.0
91,16,33,73,0.0
91,16,33,74,0.0
91,16,33,75,0.0
91,16,33,76,0.0
91,16,33,77,0.0
91,16,33,78,0.0
91,16,33,79,0.0
91,16,33,80,0.0
91,16,33,81,0.0
91,16,33,82,0.0
91,16,33,83,0.0
91,16,33,84,0.0
91,16,33,85,0.0
91,16,33,86,0.0
91,16,33,87,0.0
91,16,33,88,0.0
91,16,33,89,0.005335660615654269
91,16,33,90,0.0013594686544279165
91,16,33,91,1.504993471380328E-4
91,16,34,1,0.8350004123502484
91,16,34,2,0.0
91,16,34,3,0.0
91,16,34,4,0.0
91,16,34,5,0.0
91,16,34,6,0.10496443038150831
91,16,34,7,0.0
91,16,34,8,0.0531895266770637
91,16,34,9,0.0
91,16,34,10,0.0
91,16,34,11,0.0
91,16,34,12,0.0
91,16,34,13,0.0
91,16,34,14,0.0
91,16,34,15,0.0
91,16,34,16,0.0
91,16,34,17,0.0
91,16,34,18,0.0
91,16,34,19,0.0
91,16,34,20,0.0
91,16,34,21,0.0
91,16,34,22,0.0
91,16,34,23,0.0
91,16,34,24,0.0
91,16,34,25,0.0
91,16,34,26,0.0
91,16,34,27,0.0
91,16,34,28,0.0
91,16,34,29,0.0
91,16,34,30,0.0
91,16,34,31,0.0
91,16,34,32,0.0
91,16,34,33,0.0
91,16,34,34,0.0
91,16,34,35,0.0
91,16,34,36,0.0
91,16,34,37,0.0
91,16,34,38,0.0
91,16,34,39,0.0
91,16,34,40,0.0
91,16,34,41,0.0
91,16,34,42,0.0
91,16,34,43,0.0
91,16,34,44,0.0
91,16,34,45,0.0
91,16,34,46,0.0
91,16,34,47,0.0
91,16,34,48,0.0
91,16,34,49,0.0
91,16,34,50,0.0
91,16,34,51,0.0
91,16,34,52,0.0
91,16,34,53,0.0
91,16,34,54,0.0
91,16,34,55,0.0
91,16,34,56,0.0
91,16,34,57,0.0
91,16,34,58,0.0
91,16,34,59,0.0
91,16,34,60,0.0
91,16,34,61,0.0
91,16,34,62,0.0
91,16,34,63,0.0
91,16,34,64,0.0
91,16,34,65,0.0
91,16,34,66,0.0
91,16,34,67,0.0
91,16,34,68,0.0
91,16,34,69,0.0
91,16,34,70,0.0
91,16,34,71,0.0
91,16,34,72,0.0
91,16,34,73,0.0
91,16,34,74,0.0
91,16,34,75,0.0
91,16,34,76,0.0
91,16,34,77,0.0
91,16,34,78,0.0
91,16,34,79,0.0
91,16,34,80,0.0
91,16,34,81,0.0
91,16,34,82,0.0
91,16,34,83,0.0
91,16,34,84,0.0
91,16,34,85,0.0
91,16,34,86,0.0
91,16,34,87,0.0
91,16,34,88,0.0
91,16,34,89,0.005335626076474826
91,16,34,90,0.001359411238261051
91,16,34,91,1.5059327644372547E-4
91,16,35,1,0.8350004594317596
91,16,35,2,0.0
91,16,35,3,0.0
91,16,35,4,0.0
91,16,35,5,0.0
91,16,35,6,0.10496344581107424
91,16,35,7,0.0
91,16,35,8,0.05319049871015368
91,16,35,9,0.0
91,16,35,10,0.0
91,16,35,11,0.0
91,16,35,12,0.0
91,16,35,13,0.0
91,16,35,14,0.0
91,16,35,15,0.0
91,16,35,16,0.0
91,16,35,17,0.0
91,16,35,18,0.0
91,16,35,19,0.0
91,16,35,20,0.0
91,16,35,21,0.0
91,16,35,22,0.0
91,16,35,23,0.0
91,16,35,24,0.0
91,16,35,25,0.0
91,16,35,26,0.0
91,16,35,27,0.0
91,16,35,28,0.0
91,16,35,29,0.0
91,16,35,30,0.0
91,16,35,31,0.0
91,16,35,32,0.0
91,16,35,33,0.0
91,16,35,34,0.0
91,16,35,35,0.0
91,16,35,36,0.0
91,16,35,37,0.0
91,16,35,38,0.0
91,16,35,39,0.0
91,16,35,40,0.0
91,16,35,41,0.0
91,16,35,42,0.0
91,16,35,43,0.0
91,16,35,44,0.0
91,16,35,45,0.0
91,16,35,46,0.0
91,16,35,47,0.0
91,16,35,48,0.0
91,16,35,49,0.0
91,16,35,50,0.0
91,16,35,51,0.0
91,16,35,52,0.0
91,16,35,53,0.0
91,16,35,54,0.0
91,16,35,55,0.0
91,16,35,56,0.0
91,16,35,57,0.0
91,16,35,58,0.0
91,16,35,59,0.0
91,16,35,60,0.0
91,16,35,61,0.0
91,16,35,62,0.0
91,16,35,63,0.0
91,16,35,64,0.0
91,16,35,65,0.0
91,16,35,66,0.0
91,16,35,67,0.0
91,16,35,68,0.0
91,16,35,69,0.0
91,16,35,70,0.0
91,16,35,71,0.0
91,16,35,72,0.0
91,16,35,73,0.0
91,16,35,74,0.0
91,16,35,75,0.0
91,16,35,76,0.0
91,16,35,77,0.0
91,16,35,78,0.0
91,16,35,79,0.0
91,16,35,80,0.0
91,16,35,81,0.0
91,16,35,82,0.0
91,16,35,83,0.0
91,16,35,84,0.0
91,16,35,85,0.0
91,16,35,86,0.0
91,16,35,87,0.0
91,16,35,88,0.0
91,16,35,89,0.005335680859908215
91,16,35,90,0.0013593773067841633
91,16,35,91,1.5053788032023745E-4
91,16,36,1,0.8350004241762812
91,16,36,2,0.0
91,16,36,3,0.0
91,16,36,4,0.0
91,16,36,5,0.0
91,16,36,6,0.104964280201621
91,16,36,7,0.0
91,16,36,8,0.05318967165436756
91,16,36,9,0.0
91,16,36,10,0.0
91,16,36,11,0.0
91,16,36,12,0.0
91,16,36,13,0.0
91,16,36,14,0.0
91,16,36,15,0.0
91,16,36,16,0.0
91,16,36,17,0.0
91,16,36,18,0.0
91,16,36,19,0.0
91,16,36,20,0.0
91,16,36,21,0.0
91,16,36,22,0.0
91,16,36,23,0.0
91,16,36,24,0.0
91,16,36,25,0.0
91,16,36,26,0.0
91,16,36,27,0.0
91,16,36,28,0.0
91,16,36,29,0.0
91,16,36,30,0.0
91,16,36,31,0.0
91,16,36,32,0.0
91,16,36,33,0.0
91,16,36,34,0.0
91,16,36,35,0.0
91,16,36,36,0.0
91,16,36,37,0.0
91,16,36,38,0.0
91,16,36,39,0.0
91,16,36,40,0.0
91,16,36,41,0.0
91,16,36,42,0.0
91,16,36,43,0.0
91,16,36,44,0.0
91,16,36,45,0.0
91,16,36,46,0.0
91,16,36,47,0.0
91,16,36,48,0.0
91,16,36,49,0.0
91,16,36,50,0.0
91,16,36,51,0.0
91,16,36,52,0.0
91,16,36,53,0.0
91,16,36,54,0.0
91,16,36,55,0.0
91,16,36,56,0.0
91,16,36,57,0.0
91,16,36,58,0.0
91,16,36,59,0.0
91,16,36,60,0.0
91,16,36,61,0.0
91,16,36,62,0.0
91,16,36,63,0.0
91,16,36,64,0.0
91,16,36,65,0.0
91,16,36,66,0.0
91,16,36,67,0.0
91,16,36,68,0.0
91,16,36,69,0.0
91,16,36,70,0.0
91,16,36,71,0.0
91,16,36,72,0.0
91,16,36,73,0.0
91,16,36,74,0.0
91,16,36,75,0.0
91,16,36,76,0.0
91,16,36,77,0.0
91,16,36,78,0.0
91,16,36,79,0.0
91,16,36,80,0.0
91,16,36,81,0.0
91,16,36,82,0.0
91,16,36,83,0.0
91,16,36,84,0.0
91,16,36,85,0.0
91,16,36,86,0.0
91,16,36,87,0.0
91,16,36,88,0.0
91,16,36,89,0.005335589029817511
91,16,36,90,0.001359521445210186
91,16,36,91,1.505134927028475E-4
91,16,37,1,0.8350004600356972
91,16,37,2,0.0
91,16,37,3,0.0
91,16,37,4,0.0
91,16,37,5,0.0
91,16,37,6,0.10496415801242813
91,16,37,7,0.0
91,16,37,8,0.0531897409267108
91,16,37,9,0.0
91,16,37,10,0.0
91,16,37,11,0.0
91,16,37,12,0.0
91,16,37,13,0.0
91,16,37,14,0.0
91,16,37,15,0.0
91,16,37,16,0.0
91,16,37,17,0.0
91,16,37,18,0.0
91,16,37,19,0.0
91,16,37,20,0.0
91,16,37,21,0.0
91,16,37,22,0.0
91,16,37,23,0.0
91,16,37,24,0.0
91,16,37,25,0.0
91,16,37,26,0.0
91,16,37,27,0.0
91,16,37,28,0.0
91,16,37,29,0.0
91,16,37,30,0.0
91,16,37,31,0.0
91,16,37,32,0.0
91,16,37,33,0.0
91,16,37,34,0.0
91,16,37,35,0.0
91,16,37,36,0.0
91,16,37,37,0.0
91,16,37,38,0.0
91,16,37,39,0.0
91,16,37,40,0.0
91,16,37,41,0.0
91,16,37,42,0.0
91,16,37,43,0.0
91,16,37,44,0.0
91,16,37,45,0.0
91,16,37,46,0.0
91,16,37,47,0.0
91,16,37,48,0.0
91,16,37,49,0.0
91,16,37,50,0.0
91,16,37,51,0.0
91,16,37,52,0.0
91,16,37,53,0.0
91,16,37,54,0.0
91,16,37,55,0.0
91,16,37,56,0.0
91,16,37,57,0.0
91,16,37,58,0.0
91,16,37,59,0.0
91,16,37,60,0.0
91,16,37,61,0.0
91,16,37,62,0.0
91,16,37,63,0.0
91,16,37,64,0.0
91,16,37,65,0.0
91,16,37,66,0.0
91,16,37,67,0.0
91,16,37,68,0.0
91,16,37,69,0.0
91,16,37,70,0.0
91,16,37,71,0.0
91,16,37,72,0.0
91,16,37,73,0.0
91,16,37,74,0.0
91,16,37,75,0.0
91,16,37,76,0.0
91,16,37,77,0.0
91,16,37,78,0.0
91,16,37,79,0.0
91,16,37,80,0.0
91,16,37,81,0.0
91,16,37,82,0.0
91,16,37,83,0.0
91,16,37,84,0.0
91,16,37,85,0.0
91,16,37,86,0.0
91,16,37,87,0.0
91,16,37,88,0.0
91,16,37,89,0.005335605947083441
91,16,37,90,0.0013595383964651016
91,16,37,91,1.504966816154231E-4
91,16,38,1,0.8350004294462211
91,16,38,2,0.0
91,16,38,3,0.0
91,16,38,4,0.0
91,16,38,5,0.0
91,16,38,6,0.10496423337705904
91,16,38,7,0.0
91,16,38,8,0.0531897168168794
91,16,38,9,0.0
91,16,38,10,0.0
91,16,38,11,0.0
91,16,38,12,0.0
91,16,38,13,0.0
91,16,38,14,0.0
91,16,38,15,0.0
91,16,38,16,0.0
91,16,38,17,0.0
91,16,38,18,0.0
91,16,38,19,0.0
91,16,38,20,0.0
91,16,38,21,0.0
91,16,38,22,0.0
91,16,38,23,0.0
91,16,38,24,0.0
91,16,38,25,0.0
91,16,38,26,0.0
91,16,38,27,0.0
91,16,38,28,0.0
91,16,38,29,0.0
91,16,38,30,0.0
91,16,38,31,0.0
91,16,38,32,0.0
91,16,38,33,0.0
91,16,38,34,0.0
91,16,38,35,0.0
91,16,38,36,0.0
91,16,38,37,0.0
91,16,38,38,0.0
91,16,38,39,0.0
91,16,38,40,0.0
91,16,38,41,0.0
91,16,38,42,0.0
91,16,38,43,0.0
91,16,38,44,0.0
91,16,38,45,0.0
91,16,38,46,0.0
91,16,38,47,0.0
91,16,38,48,0.0
91,16,38,49,0.0
91,16,38,50,0.0
91,16,38,51,0.0
91,16,38,52,0.0
91,16,38,53,0.0
91,16,38,54,0.0
91,16,38,55,0.0
91,16,38,56,0.0
91,16,38,57,0.0
91,16,38,58,0.0
91,16,38,59,0.0
91,16,38,60,0.0
91,16,38,61,0.0
91,16,38,62,0.0
91,16,38,63,0.0
91,16,38,64,0.0
91,16,38,65,0.0
91,16,38,66,0.0
91,16,38,67,0.0
91,16,38,68,0.0
91,16,38,69,0.0
91,16,38,70,0.0
91,16,38,71,0.0
91,16,38,72,0.0
91,16,38,73,0.0
91,16,38,74,0.0
91,16,38,75,0.0
91,16,38,76,0.0
91,16,38,77,0.0
91,16,38,78,0.0
91,16,38,79,0.0
91,16,38,80,0.0
91,16,38,81,0.0
91,16,38,82,0.0
91,16,38,83,0.0
91,16,38,84,0.0
91,16,38,85,0.0
91,16,38,86,0.0
91,16,38,87,0.0
91,16,38,88,0.0
91,16,38,89,0.00533562417266594
91,16,38,90,0.0013594406691551152
91,16,38,91,1.5055551801918993E-4
91,16,39,1,0.8350004386248042
91,16,39,2,0.0
91,16,39,3,0.0
91,16,39,4,0.0
91,16,39,5,0.0
91,16,39,6,0.10496417641138493
91,16,39,7,0.0
91,16,39,8,0.05318975693847065
91,16,39,9,0.0
91,16,39,10,0.0
91,16,39,11,0.0
91,16,39,12,0.0
91,16,39,13,0.0
91,16,39,14,0.0
91,16,39,15,0.0
91,16,39,16,0.0
91,16,39,17,0.0
91,16,39,18,0.0
91,16,39,19,0.0
91,16,39,20,0.0
91,16,39,21,0.0
91,16,39,22,0.0
91,16,39,23,0.0
91,16,39,24,0.0
91,16,39,25,0.0
91,16,39,26,0.0
91,16,39,27,0.0
91,16,39,28,0.0
91,16,39,29,0.0
91,16,39,30,0.0
91,16,39,31,0.0
91,16,39,32,0.0
91,16,39,33,0.0
91,16,39,34,0.0
91,16,39,35,0.0
91,16,39,36,0.0
91,16,39,37,0.0
91,16,39,38,0.0
91,16,39,39,0.0
91,16,39,40,0.0
91,16,39,41,0.0
91,16,39,42,0.0
91,16,39,43,0.0
91,16,39,44,0.0
91,16,39,45,0.0
91,16,39,46,0.0
91,16,39,47,0.0
91,16,39,48,0.0
91,16,39,49,0.0
91,16,39,50,0.0
91,16,39,51,0.0
91,16,39,52,0.0
91,16,39,53,0.0
91,16,39,54,0.0
91,16,39,55,0.0
91,16,39,56,0.0
91,16,39,57,0.0
91,16,39,58,0.0
91,16,39,59,0.0
91,16,39,60,0.0
91,16,39,61,0.0
91,16,39,62,0.0
91,16,39,63,0.0
91,16,39,64,0.0
91,16,39,65,0.0
91,16,39,66,0.0
91,16,39,67,0.0
91,16,39,68,0.0
91,16,39,69,0.0
91,16,39,70,0.0
91,16,39,71,0.0
91,16,39,72,0.0
91,16,39,73,0.0
91,16,39,74,0.0
91,16,39,75,0.0
91,16,39,76,0.0
91,16,39,77,0.0
91,16,39,78,0.0
91,16,39,79,0.0
91,16,39,80,0.0
91,16,39,81,0.0
91,16,39,82,0.0
91,16,39,83,0.0
91,16,39,84,0.0
91,16,39,85,0.0
91,16,39,86,0.0
91,16,39,87,0.0
91,16,39,88,0.0
91,16,39,89,0.0053356948920955955
91,16,39,90,0.0013594165548138565
91,16,39,91,1.5051657843068294E-4
91,16,40,1,0.8350004351350123
91,16,40,2,0.0
91,16,40,3,0.0
91,16,40,4,0.0
91,16,40,5,0.0
91,16,40,6,0.10496424598623028
91,16,40,7,0.0
91,16,40,8,0.05318969177781872
91,16,40,9,0.0
91,16,40,10,0.0
91,16,40,11,0.0
91,16,40,12,0.0
91,16,40,13,0.0
91,16,40,14,0.0
91,16,40,15,0.0
91,16,40,16,0.0
91,16,40,17,0.0
91,16,40,18,0.0
91,16,40,19,0.0
91,16,40,20,0.0
91,16,40,21,0.0
91,16,40,22,0.0
91,16,40,23,0.0
91,16,40,24,0.0
91,16,40,25,0.0
91,16,40,26,0.0
91,16,40,27,0.0
91,16,40,28,0.0
91,16,40,29,0.0
91,16,40,30,0.0
91,16,40,31,0.0
91,16,40,32,0.0
91,16,40,33,0.0
91,16,40,34,0.0
91,16,40,35,0.0
91,16,40,36,0.0
91,16,40,37,0.0
91,16,40,38,0.0
91,16,40,39,0.0
91,16,40,40,0.0
91,16,40,41,0.0
91,16,40,42,0.0
91,16,40,43,0.0
91,16,40,44,0.0
91,16,40,45,0.0
91,16,40,46,0.0
91,16,40,47,0.0
91,16,40,48,0.0
91,16,40,49,0.0
91,16,40,50,0.0
91,16,40,51,0.0
91,16,40,52,0.0
91,16,40,53,0.0
91,16,40,54,0.0
91,16,40,55,0.0
91,16,40,56,0.0
91,16,40,57,0.0
91,16,40,58,0.0
91,16,40,59,0.0
91,16,40,60,0.0
91,16,40,61,0.0
91,16,40,62,0.0
91,16,40,63,0.0
91,16,40,64,0.0
91,16,40,65,0.0
91,16,40,66,0.0
91,16,40,67,0.0
91,16,40,68,0.0
91,16,40,69,0.0
91,16,40,70,0.0
91,16,40,71,0.0
91,16,40,72,0.0
91,16,40,73,0.0
91,16,40,74,0.0
91,16,40,75,0.0
91,16,40,76,0.0
91,16,40,77,0.0
91,16,40,78,0.0
91,16,40,79,0.0
91,16,40,80,0.0
91,16,40,81,0.0
91,16,40,82,0.0
91,16,40,83,0.0
91,16,40,84,0.0
91,16,40,85,0.0
91,16,40,86,0.0
91,16,40,87,0.0
91,16,40,88,0.0
91,16,40,89,0.0053356597668551406
91,16,40,90,0.0013594283322414442
91,16,40,91,1.5053900184235273E-4
91,16,41,1,0.8350003739834884
91,16,41,2,0.0
91,16,41,3,0.0
91,16,41,4,0.0
91,16,41,5,0.0
91,16,41,6,0.10496493106889422
91,16,41,7,0.0
91,16,41,8,0.05318903826183055
91,16,41,9,0.0
91,16,41,10,0.0
91,16,41,11,0.0
91,16,41,12,0.0
91,16,41,13,0.0
91,16,41,14,0.0
91,16,41,15,0.0
91,16,41,16,0.0
91,16,41,17,0.0
91,16,41,18,0.0
91,16,41,19,0.0
91,16,41,20,0.0
91,16,41,21,0.0
91,16,41,22,0.0
91,16,41,23,0.0
91,16,41,24,0.0
91,16,41,25,0.0
91,16,41,26,0.0
91,16,41,27,0.0
91,16,41,28,0.0
91,16,41,29,0.0
91,16,41,30,0.0
91,16,41,31,0.0
91,16,41,32,0.0
91,16,41,33,0.0
91,16,41,34,0.0
91,16,41,35,0.0
91,16,41,36,0.0
91,16,41,37,0.0
91,16,41,38,0.0
91,16,41,39,0.0
91,16,41,40,0.0
91,16,41,41,0.0
91,16,41,42,0.0
91,16,41,43,0.0
91,16,41,44,0.0
91,16,41,45,0.0
91,16,41,46,0.0
91,16,41,47,0.0
91,16,41,48,0.0
91,16,41,49,0.0
91,16,41,50,0.0
91,16,41,51,0.0
91,16,41,52,0.0
91,16,41,53,0.0
91,16,41,54,0.0
91,16,41,55,0.0
91,16,41,56,0.0
91,16,41,57,0.0
91,16,41,58,0.0
91,16,41,59,0.0
91,16,41,60,0.0
91,16,41,61,0.0
91,16,41,62,0.0
91,16,41,63,0.0
91,16,41,64,0.0
91,16,41,65,0.0
91,16,41,66,0.0
91,16,41,67,0.0
91,16,41,68,0.0
91,16,41,69,0.0
91,16,41,70,0.0
91,16,41,71,0.0
91,16,41,72,0.0
91,16,41,73,0.0
91,16,41,74,0.0
91,16,41,75,0.0
91,16,41,76,0.0
91,16,41,77,0.0
91,16,41,78,0.0
91,16,41,79,0.0
91,16,41,80,0.0
91,16,41,81,0.0
91,16,41,82,0.0
91,16,41,83,0.0
91,16,41,84,0.0
91,16,41,85,0.0
91,16,41,86,0.0
91,16,41,87,0.0
91,16,41,88,0.0
91,16,41,89,0.005335676588101096
91,16,41,90,0.001359527017259208
91,16,41,91,1.5045308042639172E-4
91,16,42,1,0.8350004213643165
91,16,42,2,0.0
91,16,42,3,0.0
91,16,42,4,0.0
91,16,42,5,0.0
91,16,42,6,0.10496443891919655
91,16,42,7,0.0
91,16,42,8,0.05318949889644185
91,16,42,9,0.0
91,16,42,10,0.0
91,16,42,11,0.0
91,16,42,12,0.0
91,16,42,13,0.0
91,16,42,14,0.0
91,16,42,15,0.0
91,16,42,16,0.0
91,16,42,17,0.0
91,16,42,18,0.0
91,16,42,19,0.0
91,16,42,20,0.0
91,16,42,21,0.0
91,16,42,22,0.0
91,16,42,23,0.0
91,16,42,24,0.0
91,16,42,25,0.0
91,16,42,26,0.0
91,16,42,27,0.0
91,16,42,28,0.0
91,16,42,29,0.0
91,16,42,30,0.0
91,16,42,31,0.0
91,16,42,32,0.0
91,16,42,33,0.0
91,16,42,34,0.0
91,16,42,35,0.0
91,16,42,36,0.0
91,16,42,37,0.0
91,16,42,38,0.0
91,16,42,39,0.0
91,16,42,40,0.0
91,16,42,41,0.0
91,16,42,42,0.0
91,16,42,43,0.0
91,16,42,44,0.0
91,16,42,45,0.0
91,16,42,46,0.0
91,16,42,47,0.0
91,16,42,48,0.0
91,16,42,49,0.0
91,16,42,50,0.0
91,16,42,51,0.0
91,16,42,52,0.0
91,16,42,53,0.0
91,16,42,54,0.0
91,16,42,55,0.0
91,16,42,56,0.0
91,16,42,57,0.0
91,16,42,58,0.0
91,16,42,59,0.0
91,16,42,60,0.0
91,16,42,61,0.0
91,16,42,62,0.0
91,16,42,63,0.0
91,16,42,64,0.0
91,16,42,65,0.0
91,16,42,66,0.0
91,16,42,67,0.0
91,16,42,68,0.0
91,16,42,69,0.0
91,16,42,70,0.0
91,16,42,71,0.0
91,16,42,72,0.0
91,16,42,73,0.0
91,16,42,74,0.0
91,16,42,75,0.0
91,16,42,76,0.0
91,16,42,77,0.0
91,16,42,78,0.0
91,16,42,79,0.0
91,16,42,80,0.0
91,16,42,81,0.0
91,16,42,82,0.0
91,16,42,83,0.0
91,16,42,84,0.0
91,16,42,85,0.0
91,16,42,86,0.0
91,16,42,87,0.0
91,16,42,88,0.0
91,16,42,89,0.005335646827091109
91,16,42,90,0.0013594602484630275
91,16,42,91,1.5053374449095882E-4
91,32,0,1,0.6886726188356092
91,32,0,2,0.03892239121813186
91,32,0,3,0.0
91,32,0,4,0.22975734173930348
91,32,0,5,0.0
91,32,0,6,0.0
91,32,0,7,0.0
91,32,0,8,0.0
91,32,0,9,0.0
91,32,0,10,0.0
91,32,0,11,0.0
91,32,0,12,0.0
91,32,0,13,0.0
91,32,0,14,0.0
91,32,0,15,0.0
91,32,0,16,0.0
91,32,0,17,0.027383866499504448
91,32,0,18,0.0
91,32,0,19,0.0
91,32,0,20,0.0
91,32,0,21,0.0
91,32,0,22,0.0
91,32,0,23,0.0
91,32,0,24,0.0
91,32,0,25,0.0
91,32,0,26,0.0
91,32,0,27,0.0
91,32,0,28,0.0
91,32,0,29,0.0
91,32,0,30,0.0
91,32,0,31,0.0
91,32,0,32,0.0
91,32,0,33,0.0
91,32,0,34,0.0
91,32,0,35,0.0
91,32,0,36,0.0
91,32,0,37,0.0
91,32,0,38,0.0
91,32,0,39,0.0
91,32,0,40,0.0
91,32,0,41,0.0
91,32,0,42,0.0
91,32,0,43,0.0
91,32,0,44,0.0
91,32,0,45,0.0
91,32,0,46,0.0
91,32,0,47,0.0
91,32,0,48,0.0
91,32,0,49,0.0
91,32,0,50,0.0
91,32,0,51,0.0
91,32,0,52,0.0
91,32,0,53,0.0
91,32,0,54,0.0
91,32,0,55,0.0
91,32,0,56,0.0
91,32,0,57,0.0
91,32,0,58,0.0
91,32,0,59,0.0
91,32,0,60,0.0
91,32,0,61,0.0
91,32,0,62,0.0
91,32,0,63,0.0
91,32,0,64,0.0
91,32,0,65,0.0
91,32,0,66,0.0
91,32,0,67,0.0
91,32,0,68,0.0
91,32,0,69,0.0
91,32,0,70,0.0
91,32,0,71,0.0
91,32,0,72,0.0
91,32,0,73,0.0
91,32,0,74,0.0
91,32,0,75,0.0
91,32,0,76,0.0
91,32,0,77,0.0
91,32,0,78,0.0
91,32,0,79,0.0
91,32,0,80,0.0
91,32,0,81,0.0
91,32,0,82,0.0
91,32,0,83,3.364593438657941E-6
91,32,0,84,0.0
91,32,0,85,0.015260417114012598
91,32,0,86,0.0
91,32,0,87,0.0
91,32,0,88,0.0
91,32,0,89,0.0
91,32,0,90,0.0
91,32,0,91,0.0
91,32,1,1,0.6886726939760704
91,32,1,2,0.03892084883381129
91,32,1,3,0.0
91,32,1,4,0.2297591668494607
91,32,1,5,0.0
91,32,1,6,0.0
91,32,1,7,0.0
91,32,1,8,0.0
91,32,1,9,0.0
91,32,1,10,0.0
91,32,1,11,0.0
91,32,1,12,0.0
91,32,1,13,0.0
91,32,1,14,0.0
91,32,1,15,0.0
91,32,1,16,0.0
91,32,1,17,0.027383492382614383
91,32,1,18,0.0
91,32,1,19,0.0
91,32,1,20,0.0
91,32,1,21,0.0
91,32,1,22,0.0
91,32,1,23,0.0
91,32,1,24,0.0
91,32,1,25,0.0
91,32,1,26,0.0
91,32,1,27,0.0
91,32,1,28,0.0
91,32,1,29,0.0
91,32,1,30,0.0
91,32,1,31,0.0
91,32,1,32,0.0
91,32,1,33,0.0
91,32,1,34,0.0
91,32,1,35,0.0
91,32,1,36,0.0
91,32,1,37,0.0
91,32,1,38,0.0
91,32,1,39,0.0
91,32,1,40,0.0
91,32,1,41,0.0
91,32,1,42,0.0
91,32,1,43,0.0
91,32,1,44,0.0
91,32,1,45,0.0
91,32,1,46,0.0
91,32,1,47,0.0
91,32,1,48,0.0
91,32,1,49,0.0
91,32,1,50,0.0
91,32,1,51,0.0
91,32,1,52,0.0
91,32,1,53,0.0
91,32,1,54,0.0
91,32,1,55,0.0
91,32,1,56,0.0
91,32,1,57,0.0
91,32,1,58,0.0
91,32,1,59,0.0
91,32,1,60,0.0
91,32,1,61,0.0
91,32,1,62,0.0
91,32,1,63,0.0
91,32,1,64,0.0
91,32,1,65,0.0
91,32,1,66,0.0
91,32,1,67,0.0
91,32,1,68,0.0
91,32,1,69,0.0
91,32,1,70,0.0
91,32,1,71,0.0
91,32,1,72,0.0
91,32,1,73,0.0
91,32,1,74,0.0
91,32,1,75,0.0
91,32,1,76,0.0
91,32,1,77,0.0
91,32,1,78,0.0
91,32,1,79,0.0
91,32,1,80,0.0
91,32,1,81,0.0
91,32,1,82,0.0
91,32,1,83,1.4752057442606633E-6
91,32,1,84,0.0
91,32,1,85,0.015262322752298848
91,32,1,86,0.0
91,32,1,87,0.0
91,32,1,88,0.0
91,32,1,89,0.0
91,32,1,90,0.0
91,32,1,91,0.0
91,32,2,1,0.6886725936317333
91,32,2,2,0.03892247200439064
91,32,2,3,0.0
91,32,2,4,0.22975721503108018
91,32,2,5,0.0
91,32,2,6,0.0
91,32,2,7,0.0
91,32,2,8,0.0
91,32,2,9,0.0
91,32,2,10,0.0
91,32,2,11,0.0
91,32,2,12,0.0
91,32,2,13,0.0
91,32,2,14,0.0
91,32,2,15,0.0
91,32,2,16,0.0
91,32,2,17,0.027384046687250366
91,32,2,18,0.0
91,32,2,19,0.0
91,32,2,20,0.0
91,32,2,21,0.0
91,32,2,22,0.0
91,32,2,23,0.0
91,32,2,24,0.0
91,32,2,25,0.0
91,32,2,26,0.0
91,32,2,27,0.0
91,32,2,28,0.0
91,32,2,29,0.0
91,32,2,30,0.0
91,32,2,31,0.0
91,32,2,32,0.0
91,32,2,33,0.0
91,32,2,34,0.0
91,32,2,35,0.0
91,32,2,36,0.0
91,32,2,37,0.0
91,32,2,38,0.0
91,32,2,39,0.0
91,32,2,40,0.0
91,32,2,41,0.0
91,32,2,42,0.0
91,32,2,43,0.0
91,32,2,44,0.0
91,32,2,45,0.0
91,32,2,46,0.0
91,32,2,47,0.0
91,32,2,48,0.0
91,32,2,49,0.0
91,32,2,50,0.0
91,32,2,51,0.0
91,32,2,52,0.0
91,32,2,53,0.0
91,32,2,54,0.0
91,32,2,55,0.0
91,32,2,56,0.0
91,32,2,57,0.0
91,32,2,58,0.0
91,32,2,59,0.0
91,32,2,60,0.0
91,32,2,61,0.0
91,32,2,62,0.0
91,32,2,63,0.0
91,32,2,64,0.0
91,32,2,65,0.0
91,32,2,66,0.0
91,32,2,67,0.0
91,32,2,68,0.0
91,32,2,69,0.0
91,32,2,70,0.0
91,32,2,71,0.0
91,32,2,72,0.0
91,32,2,73,0.0
91,32,2,74,0.0
91,32,2,75,0.0
91,32,2,76,0.0
91,32,2,77,0.0
91,32,2,78,0.0
91,32,2,79,0.0
91,32,2,80,0.0
91,32,2,81,0.0
91,32,2,82,0.0
91,32,2,83,0.0
91,32,2,84,0.0
91,32,2,85,0.015263672645545557
91,32,2,86,0.0
91,32,2,87,0.0
91,32,2,88,0.0
91,32,2,89,0.0
91,32,2,90,0.0
91,32,2,91,0.0
91,32,3,1,0.6886725983312594
91,32,3,2,0.03892258105411955
91,32,3,3,0.0
91,32,3,4,0.22975708115657745
91,32,3,5,0.0
91,32,3,6,0.0
91,32,3,7,0.0
91,32,3,8,0.0
91,32,3,9,0.0
91,32,3,10,0.0
91,32,3,11,0.0
91,32,3,12,0.0
91,32,3,13,0.0
91,32,3,14,0.0
91,32,3,15,0.0
91,32,3,16,0.0
91,32,3,17,0.02738407277002695
91,32,3,18,0.0
91,32,3,19,0.0
91,32,3,20,0.0
91,32,3,21,0.0
91,32,3,22,0.0
91,32,3,23,0.0
91,32,3,24,0.0
91,32,3,25,0.0
91,32,3,26,0.0
91,32,3,27,0.0
91,32,3,28,0.0
91,32,3,29,0.0
91,32,3,30,0.0
91,32,3,31,0.0
91,32,3,32,0.0
91,32,3,33,0.0
91,32,3,34,0.0
91,32,3,35,0.0
91,32,3,36,0.0
91,32,3,37,0.0
91,32,3,38,0.0
91,32,3,39,0.0
91,32,3,40,0.0
91,32,3,41,0.0
91,32,3,42,0.0
91,32,3,43,0.0
91,32,3,44,0.0
91,32,3,45,0.0
91,32,3,46,0.0
91,32,3,47,0.0
91,32,3,48,0.0
91,32,3,49,0.0
91,32,3,50,0.0
91,32,3,51,0.0
91,32,3,52,0.0
91,32,3,53,0.0
91,32,3,54,0.0
91,32,3,55,0.0
91,32,3,56,0.0
91,32,3,57,0.0
91,32,3,58,0.0
91,32,3,59,0.0
91,32,3,60,0.0
91,32,3,61,0.0
91,32,3,62,0.0
91,32,3,63,0.0
91,32,3,64,0.0
91,32,3,65,0.0
91,32,3,66,0.0
91,32,3,67,0.0
91,32,3,68,0.0
91,32,3,69,0.0
91,32,3,70,0.0
91,32,3,71,0.0
91,32,3,72,0.0
91,32,3,73,0.0
91,32,3,74,0.0
91,32,3,75,0.0
91,32,3,76,0.0
91,32,3,77,0.0
91,32,3,78,0.0
91,32,3,79,0.0
91,32,3,80,0.0
91,32,3,81,0.0
91,32,3,82,0.0
91,32,3,83,0.0
91,32,3,84,0.0
91,32,3,85,0.015263666688016556
91,32,3,86,0.0
91,32,3,87,0.0
91,32,3,88,0.0
91,32,3,89,0.0
91,32,3,90,0.0
91,32,3,91,0.0
91,32,4,1,0.6886726591672643
91,32,4,2,0.03892194930255332
91,32,4,3,0.0
91,32,4,4,0.2297578507913103
91,32,4,5,0.0
91,32,4,6,0.0
91,32,4,7,0.0
91,32,4,8,0.0
91,32,4,9,0.0
91,32,4,10,0.0
91,32,4,11,0.0
91,32,4,12,0.0
91,32,4,13,0.0
91,32,4,14,0.0
91,32,4,15,0.0
91,32,4,16,0.0
91,32,4,17,0.02738374315379862
91,32,4,18,0.0
91,32,4,19,0.0
91,32,4,20,0.0
91,32,4,21,0.0
91,32,4,22,0.0
91,32,4,23,0.0
91,32,4,24,0.0
91,32,4,25,0.0
91,32,4,26,0.0
91,32,4,27,0.0
91,32,4,28,0.0
91,32,4,29,0.0
91,32,4,30,0.0
91,32,4,31,0.0
91,32,4,32,0.0
91,32,4,33,0.0
91,32,4,34,0.0
91,32,4,35,0.0
91,32,4,36,0.0
91,32,4,37,0.0
91,32,4,38,0.0
91,32,4,39,0.0
91,32,4,40,0.0
91,32,4,41,0.0
91,32,4,42,0.0
91,32,4,43,0.0
91,32,4,44,0.0
91,32,4,45,0.0
91,32,4,46,0.0
91,32,4,47,0.0
91,32,4,48,0.0
91,32,4,49,0.0
91,32,4,50,0.0
91,32,4,51,0.0
91,32,4,52,0.0
91,32,4,53,0.0
91,32,4,54,0.0
91,32,4,55,0.0
91,32,4,56,0.0
91,32,4,57,0.0
91,32,4,58,0.0
91,32,4,59,0.0
91,32,4,60,0.0
91,32,4,61,0.0
91,32,4,62,0.0
91,32,4,63,0.0
91,32,4,64,0.0
91,32,4,65,0.0
91,32,4,66,0.0
91,32,4,67,0.0
91,32,4,68,0.0
91,32,4,69,0.0
91,32,4,70,0.0
91,32,4,71,0.0
91,32,4,72,0.0
91,32,4,73,0.0
91,32,4,74,0.0
91,32,4,75,0.0
91,32,4,76,0.0
91,32,4,77,0.0
91,32,4,78,0.0
91,32,4,79,0.0
91,32,4,80,0.0
91,32,4,81,0.0
91,32,4,82,0.0
91,32,4,83,3.154442204612169E-6
91,32,4,84,0.0
91,32,4,85,0.01526064314286874
91,32,4,86,0.0
91,32,4,87,0.0
91,32,4,88,0.0
91,32,4,89,0.0
91,32,4,90,0.0
91,32,4,91,0.0
91,32,5,1,0.6886726169972466
91,32,5,2,0.03892238846297028
91,32,5,3,0.0
91,32,5,4,0.22975735268516448
91,32,5,5,0.0
91,32,5,6,0.0
91,32,5,7,0.0
91,32,5,8,0.0
91,32,5,9,0.0
91,32,5,10,0.0
91,32,5,11,0.0
91,32,5,12,0.0
91,32,5,13,0.0
91,32,5,14,0.0
91,32,5,15,0.0
91,32,5,16,0.0
91,32,5,17,0.02738384086016842
91,32,5,18,0.0
91,32,5,19,0.0
91,32,5,20,0.0
91,32,5,21,0.0
91,32,5,22,0.0
91,32,5,23,0.0
91,32,5,24,0.0
91,32,5,25,0.0
91,32,5,26,0.0
91,32,5,27,0.0
91,32,5,28,0.0
91,32,5,29,0.0
91,32,5,30,0.0
91,32,5,31,0.0
91,32,5,32,0.0
91,32,5,33,0.0
91,32,5,34,0.0
91,32,5,35,0.0
91,32,5,36,0.0
91,32,5,37,0.0
91,32,5,38,0.0
91,32,5,39,0.0
91,32,5,40,0.0
91,32,5,41,0.0
91,32,5,42,0.0
91,32,5,43,0.0
91,32,5,44,0.0
91,32,5,45,0.0
91,32,5,46,0.0
91,32,5,47,0.0
91,32,5,48,0.0
91,32,5,49,0.0
91,32,5,50,0.0
91,32,5,51,0.0
91,32,5,52,0.0
91,32,5,53,0.0
91,32,5,54,0.0
91,32,5,55,0.0
91,32,5,56,0.0
91,32,5,57,0.0
91,32,5,58,0.0
91,32,5,59,0.0
91,32,5,60,0.0
91,32,5,61,0.0
91,32,5,62,0.0
91,32,5,63,0.0
91,32,5,64,0.0
91,32,5,65,0.0
91,32,5,66,0.0
91,32,5,67,0.0
91,32,5,68,0.0
91,32,5,69,0.0
91,32,5,70,0.0
91,32,5,71,0.0
91,32,5,72,0.0
91,32,5,73,0.0
91,32,5,74,0.0
91,32,5,75,0.0
91,32,5,76,0.0
91,32,5,77,0.0
91,32,5,78,0.0
91,32,5,79,0.0
91,32,5,80,0.0
91,32,5,81,0.0
91,32,5,82,0.0
91,32,5,83,3.908876321429429E-6
91,32,5,84,0.0
91,32,5,85,0.015259892118128773
91,32,5,86,0.0
91,32,5,87,0.0
91,32,5,88,0.0
91,32,5,89,0.0
91,32,5,90,0.0
91,32,5,91,0.0
91,32,6,1,0.688672600332929
91,32,6,2,0.03892262589386335
91,32,6,3,0.0
91,32,6,4,0.22975702221910066
91,32,6,5,0.0
91,32,6,6,0.0
91,32,6,7,0.0
91,32,6,8,0.0
91,32,6,9,0.0
91,32,6,10,0.0
91,32,6,11,0.0
91,32,6,12,0.0
91,32,6,13,0.0
91,32,6,14,0.0
91,32,6,15,0.0
91,32,6,16,0.0
91,32,6,17,0.027384071978749848
91,32,6,18,0.0
91,32,6,19,0.0
91,32,6,20,0.0
91,32,6,21,0.0
91,32,6,22,0.0
91,32,6,23,0.0
91,32,6,24,0.0
91,32,6,25,0.0
91,32,6,26,0.0
91,32,6,27,0.0
91,32,6,28,0.0
91,32,6,29,0.0
91,32,6,30,0.0
91,32,6,31,0.0
91,32,6,32,0.0
91,32,6,33,0.0
91,32,6,34,0.0
91,32,6,35,0.0
91,32,6,36,0.0
91,32,6,37,0.0
91,32,6,38,0.0
91,32,6,39,0.0
91,32,6,40,0.0
91,32,6,41,0.0
91,32,6,42,0.0
91,32,6,43,0.0
91,32,6,44,0.0
91,32,6,45,0.0
91,32,6,46,0.0
91,32,6,47,0.0
91,32,6,48,0.0
91,32,6,49,0.0
91,32,6,50,0.0
91,32,6,51,0.0
91,32,6,52,0.0
91,32,6,53,0.0
91,32,6,54,0.0
91,32,6,55,0.0
91,32,6,56,0.0
91,32,6,57,0.0
91,32,6,58,0.0
91,32,6,59,0.0
91,32,6,60,0.0
91,32,6,61,0.0
91,32,6,62,0.0
91,32,6,63,0.0
91,32,6,64,0.0
91,32,6,65,0.0
91,32,6,66,0.0
91,32,6,67,0.0
91,32,6,68,0.0
91,32,6,69,0.0
91,32,6,70,0.0
91,32,6,71,0.0
91,32,6,72,0.0
91,32,6,73,0.0
91,32,6,74,0.0
91,32,6,75,0.0
91,32,6,76,0.0
91,32,6,77,0.0
91,32,6,78,0.0
91,32,6,79,0.0
91,32,6,80,0.0
91,32,6,81,0.0
91,32,6,82,0.0
91,32,6,83,4.02328393229622E-7
91,32,6,84,0.0
91,32,6,85,0.015263277246963821
91,32,6,86,0.0
91,32,6,87,0.0
91,32,6,88,0.0
91,32,6,89,0.0
91,32,6,90,0.0
91,32,6,91,0.0
91,32,7,1,0.6886725660710596
91,32,7,2,0.03892260660616639
91,32,7,3,0.0
91,32,7,4,0.22975710181589268
91,32,7,5,0.0
91,32,7,6,0.0
91,32,7,7,0.0
91,32,7,8,0.0
91,32,7,9,0.0
91,32,7,10,0.0
91,32,7,11,0.0
91,32,7,12,0.0
91,32,7,13,0.0
91,32,7,14,0.0
91,32,7,15,0.0
91,32,7,16,0.0
91,32,7,17,0.02738390594401459
91,32,7,18,0.0
91,32,7,19,0.0
91,32,7,20,0.0
91,32,7,21,0.0
91,32,7,22,0.0
91,32,7,23,0.0
91,32,7,24,0.0
91,32,7,25,0.0
91,32,7,26,0.0
91,32,7,27,0.0
91,32,7,28,0.0
91,32,7,29,0.0
91,32,7,30,0.0
91,32,7,31,0.0
91,32,7,32,0.0
91,32,7,33,0.0
91,32,7,34,0.0
91,32,7,35,0.0
91,32,7,36,0.0
91,32,7,37,0.0
91,32,7,38,0.0
91,32,7,39,0.0
91,32,7,40,0.0
91,32,7,41,0.0
91,32,7,42,0.0
91,32,7,43,0.0
91,32,7,44,0.0
91,32,7,45,0.0
91,32,7,46,0.0
91,32,7,47,0.0
91,32,7,48,0.0
91,32,7,49,0.0
91,32,7,50,0.0
91,32,7,51,0.0
91,32,7,52,0.0
91,32,7,53,0.0
91,32,7,54,0.0
91,32,7,55,0.0
91,32,7,56,0.0
91,32,7,57,0.0
91,32,7,58,0.0
91,32,7,59,0.0
91,32,7,60,0.0
91,32,7,61,0.0
91,32,7,62,0.0
91,32,7,63,0.0
91,32,7,64,0.0
91,32,7,65,0.0
91,32,7,66,0.0
91,32,7,67,0.0
91,32,7,68,0.0
91,32,7,69,0.0
91,32,7,70,0.0
91,32,7,71,0.0
91,32,7,72,0.0
91,32,7,73,0.0
91,32,7,74,0.0
91,32,7,75,0.0
91,32,7,76,0.0
91,32,7,77,0.0
91,32,7,78,0.0
91,32,7,79,0.0
91,32,7,80,0.0
91,32,7,81,0.0
91,32,7,82,0.0
91,32,7,83,5.946377161636038E-6
91,32,7,84,0.0
91,32,7,85,0.015257873185705288
91,32,7,86,0.0
91,32,7,87,0.0
91,32,7,88,0.0
91,32,7,89,0.0
91,32,7,90,0.0
91,32,7,91,0.0
91,32,8,1,0.6886726141964528
91,32,8,2,0.03892244751587672
91,32,8,3,0.0
91,32,8,4,0.2297571964251234
91,32,8,5,0.0
91,32,8,6,0.0
91,32,8,7,0.0
91,32,8,8,0.0
91,32,8,9,0.0
91,32,8,10,0.0
91,32,8,11,0.0
91,32,8,12,0.0
91,32,8,13,0.0
91,32,8,14,0.0
91,32,8,15,0.0
91,32,8,16,0.0
91,32,8,17,0.02738407156247324
91,32,8,18,0.0
91,32,8,19,0.0
91,32,8,20,0.0
91,32,8,21,0.0
91,32,8,22,0.0
91,32,8,23,0.0
91,32,8,24,0.0
91,32,8,25,0.0
91,32,8,26,0.0
91,32,8,27,0.0
91,32,8,28,0.0
91,32,8,29,0.0
91,32,8,30,0.0
91,32,8,31,0.0
91,32,8,32,0.0
91,32,8,33,0.0
91,32,8,34,0.0
91,32,8,35,0.0
91,32,8,36,0.0
91,32,8,37,0.0
91,32,8,38,0.0
91,32,8,39,0.0
91,32,8,40,0.0
91,32,8,41,0.0
91,32,8,42,0.0
91,32,8,43,0.0
91,32,8,44,0.0
91,32,8,45,0.0
91,32,8,46,0.0
91,32,8,47,0.0
91,32,8,48,0.0
91,32,8,49,0.0
91,32,8,50,0.0
91,32,8,51,0.0
91,32,8,52,0.0
91,32,8,53,0.0
91,32,8,54,0.0
91,32,8,55,0.0
91,32,8,56,0.0
91,32,8,57,0.0
91,32,8,58,0.0
91,32,8,59,0.0
91,32,8,60,0.0
91,32,8,61,0.0
91,32,8,62,0.0
91,32,8,63,0.0
91,32,8,64,0.0
91,32,8,65,0.0
91,32,8,66,0.0
91,32,8,67,0.0
91,32,8,68,0.0
91,32,8,69,0.0
91,32,8,70,0.0
91,32,8,71,0.0
91,32,8,72,0.0
91,32,8,73,0.0
91,32,8,74,0.0
91,32,8,75,0.0
91,32,8,76,0.0
91,32,8,77,0.0
91,32,8,78,0.0
91,32,8,79,0.0
91,32,8,80,0.0
91,32,8,81,0.0
91,32,8,82,0.0
91,32,8,83,0.0
91,32,8,84,0.0
91,32,8,85,0.015263670300073886
91,32,8,86,0.0
91,32,8,87,0.0
91,32,8,88,0.0
91,32,8,89,0.0
91,32,8,90,0.0
91,32,8,91,0.0
91,32,9,1,0.6886725570399826
91,32,9,2,0.03892299572577547
91,32,9,3,0.0
91,32,9,4,0.22975657451669232
91,32,9,5,0.0
91,32,9,6,0.0
91,32,9,7,0.0
91,32,9,8,0.0
91,32,9,9,0.0
91,32,9,10,0.0
91,32,9,11,0.0
91,32,9,12,0.0
91,32,9,13,0.0
91,32,9,14,0.0
91,32,9,15,0.0
91,32,9,16,0.0
91,32,9,17,0.027384236773539655
91,32,9,18,0.0
91,32,9,19,0.0
91,32,9,20,0.0
91,32,9,21,0.0
91,32,9,22,0.0
91,32,9,23,0.0
91,32,9,24,0.0
91,32,9,25,0.0
91,32,9,26,0.0
91,32,9,27,0.0
91,32,9,28,0.0
91,32,9,29,0.0
91,32,9,30,0.0
91,32,9,31,0.0
91,32,9,32,0.0
91,32,9,33,0.0
91,32,9,34,0.0
91,32,9,35,0.0
91,32,9,36,0.0
91,32,9,37,0.0
91,32,9,38,0.0
91,32,9,39,0.0
91,32,9,40,0.0
91,32,9,41,0.0
91,32,9,42,0.0
91,32,9,43,0.0
91,32,9,44,0.0
91,32,9,45,0.0
91,32,9,46,0.0
91,32,9,47,0.0
91,32,9,48,0.0
91,32,9,49,0.0
91,32,9,50,0.0
91,32,9,51,0.0
91,32,9,52,0.0
91,32,9,53,0.0
91,32,9,54,0.0
91,32,9,55,0.0
91,32,9,56,0.0
91,32,9,57,0.0
91,32,9,58,0.0
91,32,9,59,0.0
91,32,9,60,0.0
91,32,9,61,0.0
91,32,9,62,0.0
91,32,9,63,0.0
91,32,9,64,0.0
91,32,9,65,0.0
91,32,9,66,0.0
91,32,9,67,0.0
91,32,9,68,0.0
91,32,9,69,0.0
91,32,9,70,0.0
91,32,9,71,0.0
91,32,9,72,0.0
91,32,9,73,0.0
91,32,9,74,0.0
91,32,9,75,0.0
91,32,9,76,0.0
91,32,9,77,0.0
91,32,9,78,0.0
91,32,9,79,0.0
91,32,9,80,0.0
91,32,9,81,0.0
91,32,9,82,0.0
91,32,9,83,0.0
91,32,9,84,0.0
91,32,9,85,0.0152636359440098
91,32,9,86,0.0
91,32,9,87,0.0
91,32,9,88,0.0
91,32,9,89,0.0
91,32,9,90,0.0
91,32,9,91,0.0
91,32,10,1,0.6886729228576927
91,32,10,2,0.03892066792607458
91,32,10,3,0.0
91,32,10,4,0.22975923964991926
91,32,10,5,0.0
91,32,10,6,0.0
91,32,10,7,0.0
91,32,10,8,0.0
91,32,10,9,0.0
91,32,10,10,0.0
91,32,10,11,0.0
91,32,10,12,0.0
91,32,10,13,0.0
91,32,10,14,0.0
91,32,10,15,0.0
91,32,10,16,0.0
91,32,10,17,0.027383165999071372
91,32,10,18,0.0
91,32,10,19,0.0
91,32,10,20,0.0
91,32,10,21,0.0
91,32,10,22,0.0
91,32,10,23,0.0
91,32,10,24,0.0
91,32,10,25,0.0
91,32,10,26,0.0
91,32,10,27,0.0
91,32,10,28,0.0
91,32,10,29,0.0
91,32,10,30,0.0
91,32,10,31,0.0
91,32,10,32,0.0
91,32,10,33,0.0
91,32,10,34,0.0
91,32,10,35,0.0
91,32,10,36,0.0
91,32,10,37,0.0
91,32,10,38,0.0
91,32,10,39,0.0
91,32,10,40,0.0
91,32,10,41,0.0
91,32,10,42,0.0
91,32,10,43,0.0
91,32,10,44,0.0
91,32,10,45,0.0
91,32,10,46,0.0
91,32,10,47,0.0
91,32,10,48,0.0
91,32,10,49,0.0
91,32,10,50,0.0
91,32,10,51,0.0
91,32,10,52,0.0
91,32,10,53,0.0
91,32,10,54,0.0
91,32,10,55,0.0
91,32,10,56,0.0
91,32,10,57,0.0
91,32,10,58,0.0
91,32,10,59,0.0
91,32,10,60,0.0
91,32,10,61,0.0
91,32,10,62,0.0
91,32,10,63,0.0
91,32,10,64,0.0
91,32,10,65,0.0
91,32,10,66,0.0
91,32,10,67,0.0
91,32,10,68,0.0
91,32,10,69,0.0
91,32,10,70,0.0
91,32,10,71,0.0
91,32,10,72,0.0
91,32,10,73,0.0
91,32,10,74,0.0
91,32,10,75,0.0
91,32,10,76,0.0
91,32,10,77,0.0
91,32,10,78,0.0
91,32,10,79,0.0
91,32,10,80,0.0
91,32,10,81,0.0
91,32,10,82,0.0
91,32,10,83,9.607418796610594E-6
91,32,10,84,0.0
91,32,10,85,0.015254396148445561
91,32,10,86,0.0
91,32,10,87,0.0
91,32,10,88,0.0
91,32,10,89,0.0
91,32,10,90,0.0
91,32,10,91,0.0
91,32,11,1,0.6886725516137304
91,32,11,2,0.03892310639190342
91,32,11,3,0.0
91,32,11,4,0.22975643255512881
91,32,11,5,0.0
91,32,11,6,0.0
91,32,11,7,0.0
91,32,11,8,0.0
91,32,11,9,0.0
91,32,11,10,0.0
91,32,11,11,0.0
91,32,11,12,0.0
91,32,11,13,0.0
91,32,11,14,0.0
91,32,11,15,0.0
91,32,11,16,0.0
91,32,11,17,0.027384263550816957
91,32,11,18,0.0
91,32,11,19,0.0
91,32,11,20,0.0
91,32,11,21,0.0
91,32,11,22,0.0
91,32,11,23,0.0
91,32,11,24,0.0
91,32,11,25,0.0
91,32,11,26,0.0
91,32,11,27,0.0
91,32,11,28,0.0
91,32,11,29,0.0
91,32,11,30,0.0
91,32,11,31,0.0
91,32,11,32,0.0
91,32,11,33,0.0
91,32,11,34,0.0
91,32,11,35,0.0
91,32,11,36,0.0
91,32,11,37,0.0
91,32,11,38,0.0
91,32,11,39,0.0
91,32,11,40,0.0
91,32,11,41,0.0
91,32,11,42,0.0
91,32,11,43,0.0
91,32,11,44,0.0
91,32,11,45,0.0
91,32,11,46,0.0
91,32,11,47,0.0
91,32,11,48,0.0
91,32,11,49,0.0
91,32,11,50,0.0
91,32,11,51,0.0
91,32,11,52,0.0
91,32,11,53,0.0
91,32,11,54,0.0
91,32,11,55,0.0
91,32,11,56,0.0
91,32,11,57,0.0
91,32,11,58,0.0
91,32,11,59,0.0
91,32,11,60,0.0
91,32,11,61,0.0
91,32,11,62,0.0
91,32,11,63,0.0
91,32,11,64,0.0
91,32,11,65,0.0
91,32,11,66,0.0
91,32,11,67,0.0
91,32,11,68,0.0
91,32,11,69,0.0
91,32,11,70,0.0
91,32,11,71,0.0
91,32,11,72,0.0
91,32,11,73,0.0
91,32,11,74,0.0
91,32,11,75,0.0
91,32,11,76,0.0
91,32,11,77,0.0
91,32,11,78,0.0
91,32,11,79,0.0
91,32,11,80,0.0
91,32,11,81,0.0
91,32,11,82,0.0
91,32,11,83,4.436412951147968E-7
91,32,11,84,0.0
91,32,11,85,0.015263202247125301
91,32,11,86,0.0
91,32,11,87,0.0
91,32,11,88,0.0
91,32,11,89,0.0
91,32,11,90,0.0
91,32,11,91,0.0
91,32,12,1,0.6886725609480028
91,32,12,2,0.03892272119990909
91,32,12,3,0.0
91,32,12,4,0.2297570476751797
91,32,12,5,0.0
91,32,12,6,0.0
91,32,12,7,0.0
91,32,12,8,0.0
91,32,12,9,0.0
91,32,12,10,0.0
91,32,12,11,0.0
91,32,12,12,0.0
91,32,12,13,0.0
91,32,12,14,0.0
91,32,12,15,0.0
91,32,12,16,0.0
91,32,12,17,0.02738386649644182
91,32,12,18,0.0
91,32,12,19,0.0
91,32,12,20,0.0
91,32,12,21,0.0
91,32,12,22,0.0
91,32,12,23,0.0
91,32,12,24,0.0
91,32,12,25,0.0
91,32,12,26,0.0
91,32,12,27,0.0
91,32,12,28,0.0
91,32,12,29,0.0
91,32,12,30,0.0
91,32,12,31,0.0
91,32,12,32,0.0
91,32,12,33,0.0
91,32,12,34,0.0
91,32,12,35,0.0
91,32,12,36,0.0
91,32,12,37,0.0
91,32,12,38,0.0
91,32,12,39,0.0
91,32,12,40,0.0
91,32,12,41,0.0
91,32,12,42,0.0
91,32,12,43,0.0
91,32,12,44,0.0
91,32,12,45,0.0
91,32,12,46,0.0
91,32,12,47,0.0
91,32,12,48,0.0
91,32,12,49,0.0
91,32,12,50,0.0
91,32,12,51,0.0
91,32,12,52,0.0
91,32,12,53,0.0
91,32,12,54,0.0
91,32,12,55,0.0
91,32,12,56,0.0
91,32,12,57,0.0
91,32,12,58,0.0
91,32,12,59,0.0
91,32,12,60,0.0
91,32,12,61,0.0
91,32,12,62,0.0
91,32,12,63,0.0
91,32,12,64,0.0
91,32,12,65,0.0
91,32,12,66,0.0
91,32,12,67,0.0
91,32,12,68,0.0
91,32,12,69,0.0
91,32,12,70,0.0
91,32,12,71,0.0
91,32,12,72,0.0
91,32,12,73,0.0
91,32,12,74,0.0
91,32,12,75,0.0
91,32,12,76,0.0
91,32,12,77,0.0
91,32,12,78,0.0
91,32,12,79,0.0
91,32,12,80,0.0
91,32,12,81,0.0
91,32,12,82,0.0
91,32,12,83,4.068551199177522E-6
91,32,12,84,0.0
91,32,12,85,0.015259735129267444
91,32,12,86,0.0
91,32,12,87,0.0
91,32,12,88,0.0
91,32,12,89,0.0
91,32,12,90,0.0
91,32,12,91,0.0
91,32,13,1,0.6886725810997996
91,32,13,2,0.038922435494036164
91,32,13,3,0.0
91,32,13,4,0.22975729689061244
91,32,13,5,0.0
91,32,13,6,0.0
91,32,13,7,0.0
91,32,13,8,0.0
91,32,13,9,0.0
91,32,13,10,0.0
91,32,13,11,0.0
91,32,13,12,0.0
91,32,13,13,0.0
91,32,13,14,0.0
91,32,13,15,0.0
91,32,13,16,0.0
91,32,13,17,0.027383922768873508
91,32,13,18,0.0
91,32,13,19,0.0
91,32,13,20,0.0
91,32,13,21,0.0
91,32,13,22,0.0
91,32,13,23,0.0
91,32,13,24,0.0
91,32,13,25,0.0
91,32,13,26,0.0
91,32,13,27,0.0
91,32,13,28,0.0
91,32,13,29,0.0
91,32,13,30,0.0
91,32,13,31,0.0
91,32,13,32,0.0
91,32,13,33,0.0
91,32,13,34,0.0
91,32,13,35,0.0
91,32,13,36,0.0
91,32,13,37,0.0
91,32,13,38,0.0
91,32,13,39,0.0
91,32,13,40,0.0
91,32,13,41,0.0
91,32,13,42,0.0
91,32,13,43,0.0
91,32,13,44,0.0
91,32,13,45,0.0
91,32,13,46,0.0
91,32,13,47,0.0
91,32,13,48,0.0
91,32,13,49,0.0
91,32,13,50,0.0
91,32,13,51,0.0
91,32,13,52,0.0
91,32,13,53,0.0
91,32,13,54,0.0
91,32,13,55,0.0
91,32,13,56,0.0
91,32,13,57,0.0
91,32,13,58,0.0
91,32,13,59,0.0
91,32,13,60,0.0
91,32,13,61,0.0
91,32,13,62,0.0
91,32,13,63,0.0
91,32,13,64,0.0
91,32,13,65,0.0
91,32,13,66,0.0
91,32,13,67,0.0
91,32,13,68,0.0
91,32,13,69,0.0
91,32,13,70,0.0
91,32,13,71,0.0
91,32,13,72,0.0
91,32,13,73,0.0
91,32,13,74,0.0
91,32,13,75,0.0
91,32,13,76,0.0
91,32,13,77,0.0
91,32,13,78,0.0
91,32,13,79,0.0
91,32,13,80,0.0
91,32,13,81,0.0
91,32,13,82,0.0
91,32,13,83,2.7172823705539223E-6
91,32,13,84,0.0
91,32,13,85,0.015261046464307827
91,32,13,86,0.0
91,32,13,87,0.0
91,32,13,88,0.0
91,32,13,89,0.0
91,32,13,90,0.0
91,32,13,91,0.0
91,32,14,1,0.6886725795532822
91,32,14,2,0.038922793640852806
91,32,14,3,0.0
91,32,14,4,0.2297568168440193
91,32,14,5,0.0
91,32,14,6,0.0
91,32,14,7,0.0
91,32,14,8,0.0
91,32,14,9,0.0
91,32,14,10,0.0
91,32,14,11,0.0
91,32,14,12,0.0
91,32,14,13,0.0
91,32,14,14,0.0
91,32,14,15,0.0
91,32,14,16,0.0
91,32,14,17,0.02738414330152469
91,32,14,18,0.0
91,32,14,19,0.0
91,32,14,20,0.0
91,32,14,21,0.0
91,32,14,22,0.0
91,32,14,23,0.0
91,32,14,24,0.0
91,32,14,25,0.0
91,32,14,26,0.0
91,32,14,27,0.0
91,32,14,28,0.0
91,32,14,29,0.0
91,32,14,30,0.0
91,32,14,31,0.0
91,32,14,32,0.0
91,32,14,33,0.0
91,32,14,34,0.0
91,32,14,35,0.0
91,32,14,36,0.0
91,32,14,37,0.0
91,32,14,38,0.0
91,32,14,39,0.0
91,32,14,40,0.0
91,32,14,41,0.0
91,32,14,42,0.0
91,32,14,43,0.0
91,32,14,44,0.0
91,32,14,45,0.0
91,32,14,46,0.0
91,32,14,47,0.0
91,32,14,48,0.0
91,32,14,49,0.0
91,32,14,50,0.0
91,32,14,51,0.0
91,32,14,52,0.0
91,32,14,53,0.0
91,32,14,54,0.0
91,32,14,55,0.0
91,32,14,56,0.0
91,32,14,57,0.0
91,32,14,58,0.0
91,32,14,59,0.0
91,32,14,60,0.0
91,32,14,61,0.0
91,32,14,62,0.0
91,32,14,63,0.0
91,32,14,64,0.0
91,32,14,65,0.0
91,32,14,66,0.0
91,32,14,67,0.0
91,32,14,68,0.0
91,32,14,69,0.0
91,32,14,70,0.0
91,32,14,71,0.0
91,32,14,72,0.0
91,32,14,73,0.0
91,32,14,74,0.0
91,32,14,75,0.0
91,32,14,76,0.0
91,32,14,77,0.0
91,32,14,78,0.0
91,32,14,79,0.0
91,32,14,80,0.0
91,32,14,81,0.0
91,32,14,82,0.0
91,32,14,83,0.0
91,32,14,84,0.0
91,32,14,85,0.015263666660321041
91,32,14,86,0.0
91,32,14,87,0.0
91,32,14,88,0.0
91,32,14,89,0.0
91,32,14,90,0.0
91,32,14,91,0.0
91,32,15,1,0.6886725900715326
91,32,15,2,0.03892254060510461
91,32,15,3,0.0
91,32,15,4,0.22975712125323894
91,32,15,5,0.0
91,32,15,6,0.0
91,32,15,7,0.0
91,32,15,8,0.0
91,32,15,9,0.0
91,32,15,10,0.0
91,32,15,11,0.0
91,32,15,12,0.0
91,32,15,13,0.0
91,32,15,14,0.0
91,32,15,15,0.0
91,32,15,16,0.0
91,32,15,17,0.027384072762880705
91,32,15,18,0.0
91,32,15,19,0.0
91,32,15,20,0.0
91,32,15,21,0.0
91,32,15,22,0.0
91,32,15,23,0.0
91,32,15,24,0.0
91,32,15,25,0.0
91,32,15,26,0.0
91,32,15,27,0.0
91,32,15,28,0.0
91,32,15,29,0.0
91,32,15,30,0.0
91,32,15,31,0.0
91,32,15,32,0.0
91,32,15,33,0.0
91,32,15,34,0.0
91,32,15,35,0.0
91,32,15,36,0.0
91,32,15,37,0.0
91,32,15,38,0.0
91,32,15,39,0.0
91,32,15,40,0.0
91,32,15,41,0.0
91,32,15,42,0.0
91,32,15,43,0.0
91,32,15,44,0.0
91,32,15,45,0.0
91,32,15,46,0.0
91,32,15,47,0.0
91,32,15,48,0.0
91,32,15,49,0.0
91,32,15,50,0.0
91,32,15,51,0.0
91,32,15,52,0.0
91,32,15,53,0.0
91,32,15,54,0.0
91,32,15,55,0.0
91,32,15,56,0.0
91,32,15,57,0.0
91,32,15,58,0.0
91,32,15,59,0.0
91,32,15,60,0.0
91,32,15,61,0.0
91,32,15,62,0.0
91,32,15,63,0.0
91,32,15,64,0.0
91,32,15,65,0.0
91,32,15,66,0.0
91,32,15,67,0.0
91,32,15,68,0.0
91,32,15,69,0.0
91,32,15,70,0.0
91,32,15,71,0.0
91,32,15,72,0.0
91,32,15,73,0.0
91,32,15,74,0.0
91,32,15,75,0.0
91,32,15,76,0.0
91,32,15,77,0.0
91,32,15,78,0.0
91,32,15,79,0.0
91,32,15,80,0.0
91,32,15,81,0.0
91,32,15,82,0.0
91,32,15,83,0.0
91,32,15,84,0.0
91,32,15,85,0.015263675307242989
91,32,15,86,0.0
91,32,15,87,0.0
91,32,15,88,0.0
91,32,15,89,0.0
91,32,15,90,0.0
91,32,15,91,0.0
91,32,16,1,0.688672599230751
91,32,16,2,0.038922365399974436
91,32,16,3,0.0
91,32,16,4,0.22975737611079594
91,32,16,5,0.0
91,32,16,6,0.0
91,32,16,7,0.0
91,32,16,8,0.0
91,32,16,9,0.0
91,32,16,10,0.0
91,32,16,11,0.0
91,32,16,12,0.0
91,32,16,13,0.0
91,32,16,14,0.0
91,32,16,15,0.0
91,32,16,16,0.0
91,32,16,17,0.027383866539344312
91,32,16,18,0.0
91,32,16,19,0.0
91,32,16,20,0.0
91,32,16,21,0.0
91,32,16,22,0.0
91,32,16,23,0.0
91,32,16,24,0.0
91,32,16,25,0.0
91,32,16,26,0.0
91,32,16,27,0.0
91,32,16,28,0.0
91,32,16,29,0.0
91,32,16,30,0.0
91,32,16,31,0.0
91,32,16,32,0.0
91,32,16,33,0.0
91,32,16,34,0.0
91,32,16,35,0.0
91,32,16,36,0.0
91,32,16,37,0.0
91,32,16,38,0.0
91,32,16,39,0.0
91,32,16,40,0.0
91,32,16,41,0.0
91,32,16,42,0.0
91,32,16,43,0.0
91,32,16,44,0.0
91,32,16,45,0.0
91,32,16,46,0.0
91,32,16,47,0.0
91,32,16,48,0.0
91,32,16,49,0.0
91,32,16,50,0.0
91,32,16,51,0.0
91,32,16,52,0.0
91,32,16,53,0.0
91,32,16,54,0.0
91,32,16,55,0.0
91,32,16,56,0.0
91,32,16,57,0.0
91,32,16,58,0.0
91,32,16,59,0.0
91,32,16,60,0.0
91,32,16,61,0.0
91,32,16,62,0.0
91,32,16,63,0.0
91,32,16,64,0.0
91,32,16,65,0.0
91,32,16,66,0.0
91,32,16,67,0.0
91,32,16,68,0.0
91,32,16,69,0.0
91,32,16,70,0.0
91,32,16,71,0.0
91,32,16,72,0.0
91,32,16,73,0.0
91,32,16,74,0.0
91,32,16,75,0.0
91,32,16,76,0.0
91,32,16,77,0.0
91,32,16,78,0.0
91,32,16,79,0.0
91,32,16,80,0.0
91,32,16,81,0.0
91,32,16,82,0.0
91,32,16,83,3.9639317850184914E-6
91,32,16,84,0.0
91,32,16,85,0.015259828787349463
91,32,16,86,0.0
91,32,16,87,0.0
91,32,16,88,0.0
91,32,16,89,0.0
91,32,16,90,0.0
91,32,16,91,0.0
91,32,17,1,0.688672589480255
91,32,17,2,0.03892269852346114
91,32,17,3,0.0
91,32,17,4,0.22975695904762874
91,32,17,5,0.0
91,32,17,6,0.0
91,32,17,7,0.0
91,32,17,8,0.0
91,32,17,9,0.0
91,32,17,10,0.0
91,32,17,11,0.0
91,32,17,12,0.0
91,32,17,13,0.0
91,32,17,14,0.0
91,32,17,15,0.0
91,32,17,16,0.0
91,32,17,17,0.027384083683425094
91,32,17,18,0.0
91,32,17,19,0.0
91,32,17,20,0.0
91,32,17,21,0.0
91,32,17,22,0.0
91,32,17,23,0.0
91,32,17,24,0.0
91,32,17,25,0.0
91,32,17,26,0.0
91,32,17,27,0.0
91,32,17,28,0.0
91,32,17,29,0.0
91,32,17,30,0.0
91,32,17,31,0.0
91,32,17,32,0.0
91,32,17,33,0.0
91,32,17,34,0.0
91,32,17,35,0.0
91,32,17,36,0.0
91,32,17,37,0.0
91,32,17,38,0.0
91,32,17,39,0.0
91,32,17,40,0.0
91,32,17,41,0.0
91,32,17,42,0.0
91,32,17,43,0.0
91,32,17,44,0.0
91,32,17,45,0.0
91,32,17,46,0.0
91,32,17,47,0.0
91,32,17,48,0.0
91,32,17,49,0.0
91,32,17,50,0.0
91,32,17,51,0.0
91,32,17,52,0.0
91,32,17,53,0.0
91,32,17,54,0.0
91,32,17,55,0.0
91,32,17,56,0.0
91,32,17,57,0.0
91,32,17,58,0.0
91,32,17,59,0.0
91,32,17,60,0.0
91,32,17,61,0.0
91,32,17,62,0.0
91,32,17,63,0.0
91,32,17,64,0.0
91,32,17,65,0.0
91,32,17,66,0.0
91,32,17,67,0.0
91,32,17,68,0.0
91,32,17,69,0.0
91,32,17,70,0.0
91,32,17,71,0.0
91,32,17,72,0.0
91,32,17,73,0.0
91,32,17,74,0.0
91,32,17,75,0.0
91,32,17,76,0.0
91,32,17,77,0.0
91,32,17,78,0.0
91,32,17,79,0.0
91,32,17,80,0.0
91,32,17,81,0.0
91,32,17,82,0.0
91,32,17,83,0.0
91,32,17,84,0.0
91,32,17,85,0.01526366926523011
91,32,17,86,0.0
91,32,17,87,0.0
91,32,17,88,0.0
91,32,17,89,0.0
91,32,17,90,0.0
91,32,17,91,0.0
91,32,18,1,0.6886726329127524
91,32,18,2,0.03892212139724159
91,32,18,3,0.0
91,32,18,4,0.22975765110207272
91,32,18,5,0.0
91,32,18,6,0.0
91,32,18,7,0.0
91,32,18,8,0.0
91,32,18,9,0.0
91,32,18,10,0.0
91,32,18,11,0.0
91,32,18,12,0.0
91,32,18,13,0.0
91,32,18,14,0.0
91,32,18,15,0.0
91,32,18,16,0.0
91,32,18,17,0.02738389638693118
91,32,18,18,0.0
91,32,18,19,0.0
91,32,18,20,0.0
91,32,18,21,0.0
91,32,18,22,0.0
91,32,18,23,0.0
91,32,18,24,0.0
91,32,18,25,0.0
91,32,18,26,0.0
91,32,18,27,0.0
91,32,18,28,0.0
91,32,18,29,0.0
91,32,18,30,0.0
91,32,18,31,0.0
91,32,18,32,0.0
91,32,18,33,0.0
91,32,18,34,0.0
91,32,18,35,0.0
91,32,18,36,0.0
91,32,18,37,0.0
91,32,18,38,0.0
91,32,18,39,0.0
91,32,18,40,0.0
91,32,18,41,0.0
91,32,18,42,0.0
91,32,18,43,0.0
91,32,18,44,0.0
91,32,18,45,0.0
91,32,18,46,0.0
91,32,18,47,0.0
91,32,18,48,0.0
91,32,18,49,0.0
91,32,18,50,0.0
91,32,18,51,0.0
91,32,18,52,0.0
91,32,18,53,0.0
91,32,18,54,0.0
91,32,18,55,0.0
91,32,18,56,0.0
91,32,18,57,0.0
91,32,18,58,0.0
91,32,18,59,0.0
91,32,18,60,0.0
91,32,18,61,0.0
91,32,18,62,0.0
91,32,18,63,0.0
91,32,18,64,0.0
91,32,18,65,0.0
91,32,18,66,0.0
91,32,18,67,0.0
91,32,18,68,0.0
91,32,18,69,0.0
91,32,18,70,0.0
91,32,18,71,0.0
91,32,18,72,0.0
91,32,18,73,0.0
91,32,18,74,0.0
91,32,18,75,0.0
91,32,18,76,0.0
91,32,18,77,0.0
91,32,18,78,0.0
91,32,18,79,0.0
91,32,18,80,0.0
91,32,18,81,0.0
91,32,18,82,0.0
91,32,18,83,0.0
91,32,18,84,0.0
91,32,18,85,0.015263698201002217
91,32,18,86,0.0
91,32,18,87,0.0
91,32,18,88,0.0
91,32,18,89,0.0
91,32,18,90,0.0
91,32,18,91,0.0
91,32,19,1,0.6886725825987801
91,32,19,2,0.03892257451531139
91,32,19,3,0.0
91,32,19,4,0.22975707800453685
91,32,19,5,0.0
91,32,19,6,0.0
91,32,19,7,0.0
91,32,19,8,0.0
91,32,19,9,0.0
91,32,19,10,0.0
91,32,19,11,0.0
91,32,19,12,0.0
91,32,19,13,0.0
91,32,19,14,0.0
91,32,19,15,0.0
91,32,19,16,0.0
91,32,19,17,0.027384102430963137
91,32,19,18,0.0
91,32,19,19,0.0
91,32,19,20,0.0
91,32,19,21,0.0
91,32,19,22,0.0
91,32,19,23,0.0
91,32,19,24,0.0
91,32,19,25,0.0
91,32,19,26,0.0
91,32,19,27,0.0
91,32,19,28,0.0
91,32,19,29,0.0
91,32,19,30,0.0
91,32,19,31,0.0
91,32,19,32,0.0
91,32,19,33,0.0
91,32,19,34,0.0
91,32,19,35,0.0
91,32,19,36,0.0
91,32,19,37,0.0
91,32,19,38,0.0
91,32,19,39,0.0
91,32,19,40,0.0
91,32,19,41,0.0
91,32,19,42,0.0
91,32,19,43,0.0
91,32,19,44,0.0
91,32,19,45,0.0
91,32,19,46,0.0
91,32,19,47,0.0
91,32,19,48,0.0
91,32,19,49,0.0
91,32,19,50,0.0
91,32,19,51,0.0
91,32,19,52,0.0
91,32,19,53,0.0
91,32,19,54,0.0
91,32,19,55,0.0
91,32,19,56,0.0
91,32,19,57,0.0
91,32,19,58,0.0
91,32,19,59,0.0
91,32,19,60,0.0
91,32,19,61,0.0
91,32,19,62,0.0
91,32,19,63,0.0
91,32,19,64,0.0
91,32,19,65,0.0
91,32,19,66,0.0
91,32,19,67,0.0
91,32,19,68,0.0
91,32,19,69,0.0
91,32,19,70,0.0
91,32,19,71,0.0
91,32,19,72,0.0
91,32,19,73,0.0
91,32,19,74,0.0
91,32,19,75,0.0
91,32,19,76,0.0
91,32,19,77,0.0
91,32,19,78,0.0
91,32,19,79,0.0
91,32,19,80,0.0
91,32,19,81,0.0
91,32,19,82,0.0
91,32,19,83,0.0
91,32,19,84,0.0
91,32,19,85,0.015263662450408595
91,32,19,86,0.0
91,32,19,87,0.0
91,32,19,88,0.0
91,32,19,89,0.0
91,32,19,90,0.0
91,32,19,91,0.0
91,32,20,1,0.6886725883707209
91,32,20,2,0.0389224731822594
91,32,20,3,0.0
91,32,20,4,0.22975724447496837
91,32,20,5,0.0
91,32,20,6,0.0
91,32,20,7,0.0
91,32,20,8,0.0
91,32,20,9,0.0
91,32,20,10,0.0
91,32,20,11,0.0
91,32,20,12,0.0
91,32,20,13,0.0
91,32,20,14,0.0
91,32,20,15,0.0
91,32,20,16,0.0
91,32,20,17,0.02738402433198789
91,32,20,18,0.0
91,32,20,19,0.0
91,32,20,20,0.0
91,32,20,21,0.0
91,32,20,22,0.0
91,32,20,23,0.0
91,32,20,24,0.0
91,32,20,25,0.0
91,32,20,26,0.0
91,32,20,27,0.0
91,32,20,28,0.0
91,32,20,29,0.0
91,32,20,30,0.0
91,32,20,31,0.0
91,32,20,32,0.0
91,32,20,33,0.0
91,32,20,34,0.0
91,32,20,35,0.0
91,32,20,36,0.0
91,32,20,37,0.0
91,32,20,38,0.0
91,32,20,39,0.0
91,32,20,40,0.0
91,32,20,41,0.0
91,32,20,42,0.0
91,32,20,43,0.0
91,32,20,44,0.0
91,32,20,45,0.0
91,32,20,46,0.0
91,32,20,47,0.0
91,32,20,48,0.0
91,32,20,49,0.0
91,32,20,50,0.0
91,32,20,51,0.0
91,32,20,52,0.0
91,32,20,53,0.0
91,32,20,54,0.0
91,32,20,55,0.0
91,32,20,56,0.0
91,32,20,57,0.0
91,32,20,58,0.0
91,32,20,59,0.0
91,32,20,60,0.0
91,32,20,61,0.0
91,32,20,62,0.0
91,32,20,63,0.0
91,32,20,64,0.0
91,32,20,65,0.0
91,32,20,66,0.0
91,32,20,67,0.0
91,32,20,68,0.0
91,32,20,69,0.0
91,32,20,70,0.0
91,32,20,71,0.0
91,32,20,72,0.0
91,32,20,73,0.0
91,32,20,74,0.0
91,32,20,75,0.0
91,32,20,76,0.0
91,32,20,77,0.0
91,32,20,78,0.0
91,32,20,79,0.0
91,32,20,80,0.0
91,32,20,81,0.0
91,32,20,82,0.0
91,32,20,83,0.0
91,32,20,84,0.0
91,32,20,85,0.015263669640063506
91,32,20,86,0.0
91,32,20,87,0.0
91,32,20,88,0.0
91,32,20,89,0.0
91,32,20,90,0.0
91,32,20,91,0.0
91,32,21,1,0.6886725882877587
91,32,21,2,0.03892261072614769
91,32,21,3,0.0
91,32,21,4,0.22975702953737392
91,32,21,5,0.0
91,32,21,6,0.0
91,32,21,7,0.0
91,32,21,8,0.0
91,32,21,9,0.0
91,32,21,10,0.0
91,32,21,11,0.0
91,32,21,12,0.0
91,32,21,13,0.0
91,32,21,14,0.0
91,32,21,15,0.0
91,32,21,16,0.0
91,32,21,17,0.027384101622212286
91,32,21,18,0.0
91,32,21,19,0.0
91,32,21,20,0.0
91,32,21,21,0.0
91,32,21,22,0.0
91,32,21,23,0.0
91,32,21,24,0.0
91,32,21,25,0.0
91,32,21,26,0.0
91,32,21,27,0.0
91,32,21,28,0.0
91,32,21,29,0.0
91,32,21,30,0.0
91,32,21,31,0.0
91,32,21,32,0.0
91,32,21,33,0.0
91,32,21,34,0.0
91,32,21,35,0.0
91,32,21,36,0.0
91,32,21,37,0.0
91,32,21,38,0.0
91,32,21,39,0.0
91,32,21,40,0.0
91,32,21,41,0.0
91,32,21,42,0.0
91,32,21,43,0.0
91,32,21,44,0.0
91,32,21,45,0.0
91,32,21,46,0.0
91,32,21,47,0.0
91,32,21,48,0.0
91,32,21,49,0.0
91,32,21,50,0.0
91,32,21,51,0.0
91,32,21,52,0.0
91,32,21,53,0.0
91,32,21,54,0.0
91,32,21,55,0.0
91,32,21,56,0.0
91,32,21,57,0.0
91,32,21,58,0.0
91,32,21,59,0.0
91,32,21,60,0.0
91,32,21,61,0.0
91,32,21,62,0.0
91,32,21,63,0.0
91,32,21,64,0.0
91,32,21,65,0.0
91,32,21,66,0.0
91,32,21,67,0.0
91,32,21,68,0.0
91,32,21,69,0.0
91,32,21,70,0.0
91,32,21,71,0.0
91,32,21,72,0.0
91,32,21,73,0.0
91,32,21,74,0.0
91,32,21,75,0.0
91,32,21,76,0.0
91,32,21,77,0.0
91,32,21,78,0.0
91,32,21,79,0.0
91,32,21,80,0.0
91,32,21,81,0.0
91,32,21,82,0.0
91,32,21,83,0.0
91,32,21,84,0.0
91,32,21,85,0.015263669826507573
91,32,21,86,0.0
91,32,21,87,0.0
91,32,21,88,0.0
91,32,21,89,0.0
91,32,21,90,0.0
91,32,21,91,0.0
91,32,22,1,0.6886725403604712
91,32,22,2,0.03892287513560136
91,32,22,3,0.0
91,32,22,4,0.22975673556285345
91,32,22,5,0.0
91,32,22,6,0.0
91,32,22,7,0.0
91,32,22,8,0.0
91,32,22,9,0.0
91,32,22,10,0.0
91,32,22,11,0.0
91,32,22,12,0.0
91,32,22,13,0.0
91,32,22,14,0.0
91,32,22,15,0.0
91,32,22,16,0.0
91,32,22,17,0.02738414242449324
91,32,22,18,0.0
91,32,22,19,0.0
91,32,22,20,0.0
91,32,22,21,0.0
91,32,22,22,0.0
91,32,22,23,0.0
91,32,22,24,0.0
91,32,22,25,0.0
91,32,22,26,0.0
91,32,22,27,0.0
91,32,22,28,0.0
91,32,22,29,0.0
91,32,22,30,0.0
91,32,22,31,0.0
91,32,22,32,0.0
91,32,22,33,0.0
91,32,22,34,0.0
91,32,22,35,0.0
91,32,22,36,0.0
91,32,22,37,0.0
91,32,22,38,0.0
91,32,22,39,0.0
91,32,22,40,0.0
91,32,22,41,0.0
91,32,22,42,0.0
91,32,22,43,0.0
91,32,22,44,0.0
91,32,22,45,0.0
91,32,22,46,0.0
91,32,22,47,0.0
91,32,22,48,0.0
91,32,22,49,0.0
91,32,22,50,0.0
91,32,22,51,0.0
91,32,22,52,0.0
91,32,22,53,0.0
91,32,22,54,0.0
91,32,22,55,0.0
91,32,22,56,0.0
91,32,22,57,0.0
91,32,22,58,0.0
91,32,22,59,0.0
91,32,22,60,0.0
91,32,22,61,0.0
91,32,22,62,0.0
91,32,22,63,0.0
91,32,22,64,0.0
91,32,22,65,0.0
91,32,22,66,0.0
91,32,22,67,0.0
91,32,22,68,0.0
91,32,22,69,0.0
91,32,22,70,0.0
91,32,22,71,0.0
91,32,22,72,0.0
91,32,22,73,0.0
91,32,22,74,0.0
91,32,22,75,0.0
91,32,22,76,0.0
91,32,22,77,0.0
91,32,22,78,0.0
91,32,22,79,0.0
91,32,22,80,0.0
91,32,22,81,0.0
91,32,22,82,0.0
91,32,22,83,2.2902499418057015E-6
91,32,22,84,0.0
91,32,22,85,0.015261416266638801
91,32,22,86,0.0
91,32,22,87,0.0
91,32,22,88,0.0
91,32,22,89,0.0
91,32,22,90,0.0
91,32,22,91,0.0
91,32,23,1,0.6886725815225233
91,32,23,2,0.03892277490807148
91,32,23,3,0.0
91,32,23,4,0.22975685494535494
91,32,23,5,0.0
91,32,23,6,0.0
91,32,23,7,0.0
91,32,23,8,0.0
91,32,23,9,0.0
91,32,23,10,0.0
91,32,23,11,0.0
91,32,23,12,0.0
91,32,23,13,0.0
91,32,23,14,0.0
91,32,23,15,0.0
91,32,23,16,0.0
91,32,23,17,0.027384130423344397
91,32,23,18,0.0
91,32,23,19,0.0
91,32,23,20,0.0
91,32,23,21,0.0
91,32,23,22,0.0
91,32,23,23,0.0
91,32,23,24,0.0
91,32,23,25,0.0
91,32,23,26,0.0
91,32,23,27,0.0
91,32,23,28,0.0
91,32,23,29,0.0
91,32,23,30,0.0
91,32,23,31,0.0
91,32,23,32,0.0
91,32,23,33,0.0
91,32,23,34,0.0
91,32,23,35,0.0
91,32,23,36,0.0
91,32,23,37,0.0
91,32,23,38,0.0
91,32,23,39,0.0
91,32,23,40,0.0
91,32,23,41,0.0
91,32,23,42,0.0
91,32,23,43,0.0
91,32,23,44,0.0
91,32,23,45,0.0
91,32,23,46,0.0
91,32,23,47,0.0
91,32,23,48,0.0
91,32,23,49,0.0
91,32,23,50,0.0
91,32,23,51,0.0
91,32,23,52,0.0
91,32,23,53,0.0
91,32,23,54,0.0
91,32,23,55,0.0
91,32,23,56,0.0
91,32,23,57,0.0
91,32,23,58,0.0
91,32,23,59,0.0
91,32,23,60,0.0
91,32,23,61,0.0
91,32,23,62,0.0
91,32,23,63,0.0
91,32,23,64,0.0
91,32,23,65,0.0
91,32,23,66,0.0
91,32,23,67,0.0
91,32,23,68,0.0
91,32,23,69,0.0
91,32,23,70,0.0
91,32,23,71,0.0
91,32,23,72,0.0
91,32,23,73,0.0
91,32,23,74,0.0
91,32,23,75,0.0
91,32,23,76,0.0
91,32,23,77,0.0
91,32,23,78,0.0
91,32,23,79,0.0
91,32,23,80,0.0
91,32,23,81,0.0
91,32,23,82,0.0
91,32,23,83,0.0
91,32,23,84,0.0
91,32,23,85,0.015263658200705918
91,32,23,86,0.0
91,32,23,87,0.0
91,32,23,88,0.0
91,32,23,89,0.0
91,32,23,90,0.0
91,32,23,91,0.0
91,32,24,1,0.688672625329706
91,32,24,2,0.03892227217306271
91,32,24,3,0.0
91,32,24,4,0.2297575352715011
91,32,24,5,0.0
91,32,24,6,0.0
91,32,24,7,0.0
91,32,24,8,0.0
91,32,24,9,0.0
91,32,24,10,0.0
91,32,24,11,0.0
91,32,24,12,0.0
91,32,24,13,0.0
91,32,24,14,0.0
91,32,24,15,0.0
91,32,24,16,0.0
91,32,24,17,0.0273837048599834
91,32,24,18,0.0
91,32,24,19,0.0
91,32,24,20,0.0
91,32,24,21,0.0
91,32,24,22,0.0
91,32,24,23,0.0
91,32,24,24,0.0
91,32,24,25,0.0
91,32,24,26,0.0
91,32,24,27,0.0
91,32,24,28,0.0
91,32,24,29,0.0
91,32,24,30,0.0
91,32,24,31,0.0
91,32,24,32,0.0
91,32,24,33,0.0
91,32,24,34,0.0
91,32,24,35,0.0
91,32,24,36,0.0
91,32,24,37,0.0
91,32,24,38,0.0
91,32,24,39,0.0
91,32,24,40,0.0
91,32,24,41,0.0
91,32,24,42,0.0
91,32,24,43,0.0
91,32,24,44,0.0
91,32,24,45,0.0
91,32,24,46,0.0
91,32,24,47,0.0
91,32,24,48,0.0
91,32,24,49,0.0
91,32,24,50,0.0
91,32,24,51,0.0
91,32,24,52,0.0
91,32,24,53,0.0
91,32,24,54,0.0
91,32,24,55,0.0
91,32,24,56,0.0
91,32,24,57,0.0
91,32,24,58,0.0
91,32,24,59,0.0
91,32,24,60,0.0
91,32,24,61,0.0
91,32,24,62,0.0
91,32,24,63,0.0
91,32,24,64,0.0
91,32,24,65,0.0
91,32,24,66,0.0
91,32,24,67,0.0
91,32,24,68,0.0
91,32,24,69,0.0
91,32,24,70,0.0
91,32,24,71,0.0
91,32,24,72,0.0
91,32,24,73,0.0
91,32,24,74,0.0
91,32,24,75,0.0
91,32,24,76,0.0
91,32,24,77,0.0
91,32,24,78,0.0
91,32,24,79,0.0
91,32,24,80,0.0
91,32,24,81,0.0
91,32,24,82,0.0
91,32,24,83,5.556263426078288E-6
91,32,24,84,0.0
91,32,24,85,0.015258306102320483
91,32,24,86,0.0
91,32,24,87,0.0
91,32,24,88,0.0
91,32,24,89,0.0
91,32,24,90,0.0
91,32,24,91,0.0
91,32,25,1,0.6886725825092082
91,32,25,2,0.03892270931039859
91,32,25,3,0.0
91,32,25,4,0.2297569372947596
91,32,25,5,0.0
91,32,25,6,0.0
91,32,25,7,0.0
91,32,25,8,0.0
91,32,25,9,0.0
91,32,25,10,0.0
91,32,25,11,0.0
91,32,25,12,0.0
91,32,25,13,0.0
91,32,25,14,0.0
91,32,25,15,0.0
91,32,25,16,0.0
91,32,25,17,0.02738410159690338
91,32,25,18,0.0
91,32,25,19,0.0
91,32,25,20,0.0
91,32,25,21,0.0
91,32,25,22,0.0
91,32,25,23,0.0
91,32,25,24,0.0
91,32,25,25,0.0
91,32,25,26,0.0
91,32,25,27,0.0
91,32,25,28,0.0
91,32,25,29,0.0
91,32,25,30,0.0
91,32,25,31,0.0
91,32,25,32,0.0
91,32,25,33,0.0
91,32,25,34,0.0
91,32,25,35,0.0
91,32,25,36,0.0
91,32,25,37,0.0
91,32,25,38,0.0
91,32,25,39,0.0
91,32,25,40,0.0
91,32,25,41,0.0
91,32,25,42,0.0
91,32,25,43,0.0
91,32,25,44,0.0
91,32,25,45,0.0
91,32,25,46,0.0
91,32,25,47,0.0
91,32,25,48,0.0
91,32,25,49,0.0
91,32,25,50,0.0
91,32,25,51,0.0
91,32,25,52,0.0
91,32,25,53,0.0
91,32,25,54,0.0
91,32,25,55,0.0
91,32,25,56,0.0
91,32,25,57,0.0
91,32,25,58,0.0
91,32,25,59,0.0
91,32,25,60,0.0
91,32,25,61,0.0
91,32,25,62,0.0
91,32,25,63,0.0
91,32,25,64,0.0
91,32,25,65,0.0
91,32,25,66,0.0
91,32,25,67,0.0
91,32,25,68,0.0
91,32,25,69,0.0
91,32,25,70,0.0
91,32,25,71,0.0
91,32,25,72,0.0
91,32,25,73,0.0
91,32,25,74,0.0
91,32,25,75,0.0
91,32,25,76,0.0
91,32,25,77,0.0
91,32,25,78,0.0
91,32,25,79,0.0
91,32,25,80,0.0
91,32,25,81,0.0
91,32,25,82,0.0
91,32,25,83,0.0
91,32,25,84,0.0
91,32,25,85,0.015263669288730347
91,32,25,86,0.0
91,32,25,87,0.0
91,32,25,88,0.0
91,32,25,89,0.0
91,32,25,90,0.0
91,32,25,91,0.0
91,32,26,1,0.688672580018813
91,32,26,2,0.03892260173715302
91,32,26,3,0.0
91,32,26,4,0.22975707139106935
91,32,26,5,0.0
91,32,26,6,0.0
91,32,26,7,0.0
91,32,26,8,0.0
91,32,26,9,0.0
91,32,26,10,0.0
91,32,26,11,0.0
91,32,26,12,0.0
91,32,26,13,0.0
91,32,26,14,0.0
91,32,26,15,0.0
91,32,26,16,0.0
91,32,26,17,0.02738407155322754
91,32,26,18,0.0
91,32,26,19,0.0
91,32,26,20,0.0
91,32,26,21,0.0
91,32,26,22,0.0
91,32,26,23,0.0
91,32,26,24,0.0
91,32,26,25,0.0
91,32,26,26,0.0
91,32,26,27,0.0
91,32,26,28,0.0
91,32,26,29,0.0
91,32,26,30,0.0
91,32,26,31,0.0
91,32,26,32,0.0
91,32,26,33,0.0
91,32,26,34,0.0
91,32,26,35,0.0
91,32,26,36,0.0
91,32,26,37,0.0
91,32,26,38,0.0
91,32,26,39,0.0
91,32,26,40,0.0
91,32,26,41,0.0
91,32,26,42,0.0
91,32,26,43,0.0
91,32,26,44,0.0
91,32,26,45,0.0
91,32,26,46,0.0
91,32,26,47,0.0
91,32,26,48,0.0
91,32,26,49,0.0
91,32,26,50,0.0
91,32,26,51,0.0
91,32,26,52,0.0
91,32,26,53,0.0
91,32,26,54,0.0
91,32,26,55,0.0
91,32,26,56,0.0
91,32,26,57,0.0
91,32,26,58,0.0
91,32,26,59,0.0
91,32,26,60,0.0
91,32,26,61,0.0
91,32,26,62,0.0
91,32,26,63,0.0
91,32,26,64,0.0
91,32,26,65,0.0
91,32,26,66,0.0
91,32,26,67,0.0
91,32,26,68,0.0
91,32,26,69,0.0
91,32,26,70,0.0
91,32,26,71,0.0
91,32,26,72,0.0
91,32,26,73,0.0
91,32,26,74,0.0
91,32,26,75,0.0
91,32,26,76,0.0
91,32,26,77,0.0
91,32,26,78,0.0
91,32,26,79,0.0
91,32,26,80,0.0
91,32,26,81,0.0
91,32,26,82,0.0
91,32,26,83,0.0
91,32,26,84,0.0
91,32,26,85,0.015263675299737203
91,32,26,86,0.0
91,32,26,87,0.0
91,32,26,88,0.0
91,32,26,89,0.0
91,32,26,90,0.0
91,32,26,91,0.0
91,32,27,1,0.6886725969541414
91,32,27,2,0.038922461527913246
91,32,27,3,0.0
91,32,27,4,0.22975724278395346
91,32,27,5,0.0
91,32,27,6,0.0
91,32,27,7,0.0
91,32,27,8,0.0
91,32,27,9,0.0
91,32,27,10,0.0
91,32,27,11,0.0
91,32,27,12,0.0
91,32,27,13,0.0
91,32,27,14,0.0
91,32,27,15,0.0
91,32,27,16,0.0
91,32,27,17,0.027383941765905508
91,32,27,18,0.0
91,32,27,19,0.0
91,32,27,20,0.0
91,32,27,21,0.0
91,32,27,22,0.0
91,32,27,23,0.0
91,32,27,24,0.0
91,32,27,25,0.0
91,32,27,26,0.0
91,32,27,27,0.0
91,32,27,28,0.0
91,32,27,29,0.0
91,32,27,30,0.0
91,32,27,31,0.0
91,32,27,32,0.0
91,32,27,33,0.0
91,32,27,34,0.0
91,32,27,35,0.0
91,32,27,36,0.0
91,32,27,37,0.0
91,32,27,38,0.0
91,32,27,39,0.0
91,32,27,40,0.0
91,32,27,41,0.0
91,32,27,42,0.0
91,32,27,43,0.0
91,32,27,44,0.0
91,32,27,45,0.0
91,32,27,46,0.0
91,32,27,47,0.0
91,32,27,48,0.0
91,32,27,49,0.0
91,32,27,50,0.0
91,32,27,51,0.0
91,32,27,52,0.0
91,32,27,53,0.0
91,32,27,54,0.0
91,32,27,55,0.0
91,32,27,56,0.0
91,32,27,57,0.0
91,32,27,58,0.0
91,32,27,59,0.0
91,32,27,60,0.0
91,32,27,61,0.0
91,32,27,62,0.0
91,32,27,63,0.0
91,32,27,64,0.0
91,32,27,65,0.0
91,32,27,66,0.0
91,32,27,67,0.0
91,32,27,68,0.0
91,32,27,69,0.0
91,32,27,70,0.0
91,32,27,71,0.0
91,32,27,72,0.0
91,32,27,73,0.0
91,32,27,74,0.0
91,32,27,75,0.0
91,32,27,76,0.0
91,32,27,77,0.0
91,32,27,78,0.0
91,32,27,79,0.0
91,32,27,80,0.0
91,32,27,81,0.0
91,32,27,82,0.0
91,32,27,83,2.6471571369192025E-6
91,32,27,84,0.0
91,32,27,85,0.015261109810949339
91,32,27,86,0.0
91,32,27,87,0.0
91,32,27,88,0.0
91,32,27,89,0.0
91,32,27,90,0.0
91,32,27,91,0.0
91,32,28,1,0.6886725928336337
91,32,28,2,0.038922708074643424
91,32,28,3,0.0
91,32,28,4,0.22975689824458126
91,32,28,5,0.0
91,32,28,6,0.0
91,32,28,7,0.0
91,32,28,8,0.0
91,32,28,9,0.0
91,32,28,10,0.0
91,32,28,11,0.0
91,32,28,12,0.0
91,32,28,13,0.0
91,32,28,14,0.0
91,32,28,15,0.0
91,32,28,16,0.0
91,32,28,17,0.02738414349970985
91,32,28,18,0.0
91,32,28,19,0.0
91,32,28,20,0.0
91,32,28,21,0.0
91,32,28,22,0.0
91,32,28,23,0.0
91,32,28,24,0.0
91,32,28,25,0.0
91,32,28,26,0.0
91,32,28,27,0.0
91,32,28,28,0.0
91,32,28,29,0.0
91,32,28,30,0.0
91,32,28,31,0.0
91,32,28,32,0.0
91,32,28,33,0.0
91,32,28,34,0.0
91,32,28,35,0.0
91,32,28,36,0.0
91,32,28,37,0.0
91,32,28,38,0.0
91,32,28,39,0.0
91,32,28,40,0.0
91,32,28,41,0.0
91,32,28,42,0.0
91,32,28,43,0.0
91,32,28,44,0.0
91,32,28,45,0.0
91,32,28,46,0.0
91,32,28,47,0.0
91,32,28,48,0.0
91,32,28,49,0.0
91,32,28,50,0.0
91,32,28,51,0.0
91,32,28,52,0.0
91,32,28,53,0.0
91,32,28,54,0.0
91,32,28,55,0.0
91,32,28,56,0.0
91,32,28,57,0.0
91,32,28,58,0.0
91,32,28,59,0.0
91,32,28,60,0.0
91,32,28,61,0.0
91,32,28,62,0.0
91,32,28,63,0.0
91,32,28,64,0.0
91,32,28,65,0.0
91,32,28,66,0.0
91,32,28,67,0.0
91,32,28,68,0.0
91,32,28,69,0.0
91,32,28,70,0.0
91,32,28,71,0.0
91,32,28,72,0.0
91,32,28,73,0.0
91,32,28,74,0.0
91,32,28,75,0.0
91,32,28,76,0.0
91,32,28,77,0.0
91,32,28,78,0.0
91,32,28,79,0.0
91,32,28,80,0.0
91,32,28,81,0.0
91,32,28,82,0.0
91,32,28,83,0.0
91,32,28,84,0.0
91,32,28,85,0.015263657347431757
91,32,28,86,0.0
91,32,28,87,0.0
91,32,28,88,0.0
91,32,28,89,0.0
91,32,28,90,0.0
91,32,28,91,0.0
91,32,29,1,0.688672572282786
91,32,29,2,0.03892270196646196
91,32,29,3,0.0
91,32,29,4,0.22975695736640891
91,32,29,5,0.0
91,32,29,6,0.0
91,32,29,7,0.0
91,32,29,8,0.0
91,32,29,9,0.0
91,32,29,10,0.0
91,32,29,11,0.0
91,32,29,12,0.0
91,32,29,13,0.0
91,32,29,14,0.0
91,32,29,15,0.0
91,32,29,16,0.0
91,32,29,17,0.02738410518319459
91,32,29,18,0.0
91,32,29,19,0.0
91,32,29,20,0.0
91,32,29,21,0.0
91,32,29,22,0.0
91,32,29,23,0.0
91,32,29,24,0.0
91,32,29,25,0.0
91,32,29,26,0.0
91,32,29,27,0.0
91,32,29,28,0.0
91,32,29,29,0.0
91,32,29,30,0.0
91,32,29,31,0.0
91,32,29,32,0.0
91,32,29,33,0.0
91,32,29,34,0.0
91,32,29,35,0.0
91,32,29,36,0.0
91,32,29,37,0.0
91,32,29,38,0.0
91,32,29,39,0.0
91,32,29,40,0.0
91,32,29,41,0.0
91,32,29,42,0.0
91,32,29,43,0.0
91,32,29,44,0.0
91,32,29,45,0.0
91,32,29,46,0.0
91,32,29,47,0.0
91,32,29,48,0.0
91,32,29,49,0.0
91,32,29,50,0.0
91,32,29,51,0.0
91,32,29,52,0.0
91,32,29,53,0.0
91,32,29,54,0.0
91,32,29,55,0.0
91,32,29,56,0.0
91,32,29,57,0.0
91,32,29,58,0.0
91,32,29,59,0.0
91,32,29,60,0.0
91,32,29,61,0.0
91,32,29,62,0.0
91,32,29,63,0.0
91,32,29,64,0.0
91,32,29,65,0.0
91,32,29,66,0.0
91,32,29,67,0.0
91,32,29,68,0.0
91,32,29,69,0.0
91,32,29,70,0.0
91,32,29,71,0.0
91,32,29,72,0.0
91,32,29,73,0.0
91,32,29,74,0.0
91,32,29,75,0.0
91,32,29,76,0.0
91,32,29,77,0.0
91,32,29,78,0.0
91,32,29,79,0.0
91,32,29,80,0.0
91,32,29,81,0.0
91,32,29,82,0.0
91,32,29,83,0.0
91,32,29,84,0.0
91,32,29,85,0.015263663201148666
91,32,29,86,0.0
91,32,29,87,0.0
91,32,29,88,0.0
91,32,29,89,0.0
91,32,29,90,0.0
91,32,29,91,0.0
91,32,30,1,0.6886726137591578
91,32,30,2,0.03892252070967642
91,32,30,3,0.0
91,32,30,4,0.22975713989897728
91,32,30,5,0.0
91,32,30,6,0.0
91,32,30,7,0.0
91,32,30,8,0.0
91,32,30,9,0.0
91,32,30,10,0.0
91,32,30,11,0.0
91,32,30,12,0.0
91,32,30,13,0.0
91,32,30,14,0.0
91,32,30,15,0.0
91,32,30,16,0.0
91,32,30,17,0.027384052189365335
91,32,30,18,0.0
91,32,30,19,0.0
91,32,30,20,0.0
91,32,30,21,0.0
91,32,30,22,0.0
91,32,30,23,0.0
91,32,30,24,0.0
91,32,30,25,0.0
91,32,30,26,0.0
91,32,30,27,0.0
91,32,30,28,0.0
91,32,30,29,0.0
91,32,30,30,0.0
91,32,30,31,0.0
91,32,30,32,0.0
91,32,30,33,0.0
91,32,30,34,0.0
91,32,30,35,0.0
91,32,30,36,0.0
91,32,30,37,0.0
91,32,30,38,0.0
91,32,30,39,0.0
91,32,30,40,0.0
91,32,30,41,0.0
91,32,30,42,0.0
91,32,30,43,0.0
91,32,30,44,0.0
91,32,30,45,0.0
91,32,30,46,0.0
91,32,30,47,0.0
91,32,30,48,0.0
91,32,30,49,0.0
91,32,30,50,0.0
91,32,30,51,0.0
91,32,30,52,0.0
91,32,30,53,0.0
91,32,30,54,0.0
91,32,30,55,0.0
91,32,30,56,0.0
91,32,30,57,0.0
91,32,30,58,0.0
91,32,30,59,0.0
91,32,30,60,0.0
91,32,30,61,0.0
91,32,30,62,0.0
91,32,30,63,0.0
91,32,30,64,0.0
91,32,30,65,0.0
91,32,30,66,0.0
91,32,30,67,0.0
91,32,30,68,0.0
91,32,30,69,0.0
91,32,30,70,0.0
91,32,30,71,0.0
91,32,30,72,0.0
91,32,30,73,0.0
91,32,30,74,0.0
91,32,30,75,0.0
91,32,30,76,0.0
91,32,30,77,0.0
91,32,30,78,0.0
91,32,30,79,0.0
91,32,30,80,0.0
91,32,30,81,0.0
91,32,30,82,0.0
91,32,30,83,6.106901096492368E-8
91,32,30,84,0.0
91,32,30,85,0.015263612373812236
91,32,30,86,0.0
91,32,30,87,0.0
91,32,30,88,0.0
91,32,30,89,0.0
91,32,30,90,0.0
91,32,30,91,0.0
91,32,31,1,0.688672565829599
91,32,31,2,0.038922857720621165
91,32,31,3,0.0
91,32,31,4,0.22975673658223017
91,32,31,5,0.0
91,32,31,6,0.0
91,32,31,7,0.0
91,32,31,8,0.0
91,32,31,9,0.0
91,32,31,10,0.0
91,32,31,11,0.0
91,32,31,12,0.0
91,32,31,13,0.0
91,32,31,14,0.0
91,32,31,15,0.0
91,32,31,16,0.0
91,32,31,17,0.027384181711386263
91,32,31,18,0.0
91,32,31,19,0.0
91,32,31,20,0.0
91,32,31,21,0.0
91,32,31,22,0.0
91,32,31,23,0.0
91,32,31,24,0.0
91,32,31,25,0.0
91,32,31,26,0.0
91,32,31,27,0.0
91,32,31,28,0.0
91,32,31,29,0.0
91,32,31,30,0.0
91,32,31,31,0.0
91,32,31,32,0.0
91,32,31,33,0.0
91,32,31,34,0.0
91,32,31,35,0.0
91,32,31,36,0.0
91,32,31,37,0.0
91,32,31,38,0.0
91,32,31,39,0.0
91,32,31,40,0.0
91,32,31,41,0.0
91,32,31,42,0.0
91,32,31,43,0.0
91,32,31,44,0.0
91,32,31,45,0.0
91,32,31,46,0.0
91,32,31,47,0.0
91,32,31,48,0.0
91,32,31,49,0.0
91,32,31,50,0.0
91,32,31,51,0.0
91,32,31,52,0.0
91,32,31,53,0.0
91,32,31,54,0.0
91,32,31,55,0.0
91,32,31,56,0.0
91,32,31,57,0.0
91,32,31,58,0.0
91,32,31,59,0.0
91,32,31,60,0.0
91,32,31,61,0.0
91,32,31,62,0.0
91,32,31,63,0.0
91,32,31,64,0.0
91,32,31,65,0.0
91,32,31,66,0.0
91,32,31,67,0.0
91,32,31,68,0.0
91,32,31,69,0.0
91,32,31,70,0.0
91,32,31,71,0.0
91,32,31,72,0.0
91,32,31,73,0.0
91,32,31,74,0.0
91,32,31,75,0.0
91,32,31,76,0.0
91,32,31,77,0.0
91,32,31,78,0.0
91,32,31,79,0.0
91,32,31,80,0.0
91,32,31,81,0.0
91,32,31,82,0.0
91,32,31,83,4.921301157912132E-7
91,32,31,84,0.0
91,32,31,85,0.015263166026047695
91,32,31,86,0.0
91,32,31,87,0.0
91,32,31,88,0.0
91,32,31,89,0.0
91,32,31,90,0.0
91,32,31,91,0.0
91,32,32,1,0.6886725912179688
91,32,32,2,0.038922785328759694
91,32,32,3,0.0
91,32,32,4,0.22975681752739358
91,32,32,5,0.0
91,32,32,6,0.0
91,32,32,7,0.0
91,32,32,8,0.0
91,32,32,9,0.0
91,32,32,10,0.0
91,32,32,11,0.0
91,32,32,12,0.0
91,32,32,13,0.0
91,32,32,14,0.0
91,32,32,15,0.0
91,32,32,16,0.0
91,32,32,17,0.027384142504332284
91,32,32,18,0.0
91,32,32,19,0.0
91,32,32,20,0.0
91,32,32,21,0.0
91,32,32,22,0.0
91,32,32,23,0.0
91,32,32,24,0.0
91,32,32,25,0.0
91,32,32,26,0.0
91,32,32,27,0.0
91,32,32,28,0.0
91,32,32,29,0.0
91,32,32,30,0.0
91,32,32,31,0.0
91,32,32,32,0.0
91,32,32,33,0.0
91,32,32,34,0.0
91,32,32,35,0.0
91,32,32,36,0.0
91,32,32,37,0.0
91,32,32,38,0.0
91,32,32,39,0.0
91,32,32,40,0.0
91,32,32,41,0.0
91,32,32,42,0.0
91,32,32,43,0.0
91,32,32,44,0.0
91,32,32,45,0.0
91,32,32,46,0.0
91,32,32,47,0.0
91,32,32,48,0.0
91,32,32,49,0.0
91,32,32,50,0.0
91,32,32,51,0.0
91,32,32,52,0.0
91,32,32,53,0.0
91,32,32,54,0.0
91,32,32,55,0.0
91,32,32,56,0.0
91,32,32,57,0.0
91,32,32,58,0.0
91,32,32,59,0.0
91,32,32,60,0.0
91,32,32,61,0.0
91,32,32,62,0.0
91,32,32,63,0.0
91,32,32,64,0.0
91,32,32,65,0.0
91,32,32,66,0.0
91,32,32,67,0.0
91,32,32,68,0.0
91,32,32,69,0.0
91,32,32,70,0.0
91,32,32,71,0.0
91,32,32,72,0.0
91,32,32,73,0.0
91,32,32,74,0.0
91,32,32,75,0.0
91,32,32,76,0.0
91,32,32,77,0.0
91,32,32,78,0.0
91,32,32,79,0.0
91,32,32,80,0.0
91,32,32,81,0.0
91,32,32,82,0.0
91,32,32,83,0.0
91,32,32,84,0.0
91,32,32,85,0.015263663421545627
91,32,32,86,0.0
91,32,32,87,0.0
91,32,32,88,0.0
91,32,32,89,0.0
91,32,32,90,0.0
91,32,32,91,0.0
91,32,33,1,0.688672595699875
91,32,33,2,0.038922644701991305
91,32,33,3,0.0
91,32,33,4,0.22975699137828465
91,32,33,5,0.0
91,32,33,6,0.0
91,32,33,7,0.0
91,32,33,8,0.0
91,32,33,9,0.0
91,32,33,10,0.0
91,32,33,11,0.0
91,32,33,12,0.0
91,32,33,13,0.0
91,32,33,14,0.0
91,32,33,15,0.0
91,32,33,16,0.0
91,32,33,17,0.02738410415969621
91,32,33,18,0.0
91,32,33,19,0.0
91,32,33,20,0.0
91,32,33,21,0.0
91,32,33,22,0.0
91,32,33,23,0.0
91,32,33,24,0.0
91,32,33,25,0.0
91,32,33,26,0.0
91,32,33,27,0.0
91,32,33,28,0.0
91,32,33,29,0.0
91,32,33,30,0.0
91,32,33,31,0.0
91,32,33,32,0.0
91,32,33,33,0.0
91,32,33,34,0.0
91,32,33,35,0.0
91,32,33,36,0.0
91,32,33,37,0.0
91,32,33,38,0.0
91,32,33,39,0.0
91,32,33,40,0.0
91,32,33,41,0.0
91,32,33,42,0.0
91,32,33,43,0.0
91,32,33,44,0.0
91,32,33,45,0.0
91,32,33,46,0.0
91,32,33,47,0.0
91,32,33,48,0.0
91,32,33,49,0.0
91,32,33,50,0.0
91,32,33,51,0.0
91,32,33,52,0.0
91,32,33,53,0.0
91,32,33,54,0.0
91,32,33,55,0.0
91,32,33,56,0.0
91,32,33,57,0.0
91,32,33,58,0.0
91,32,33,59,0.0
91,32,33,60,0.0
91,32,33,61,0.0
91,32,33,62,0.0
91,32,33,63,0.0
91,32,33,64,0.0
91,32,33,65,0.0
91,32,33,66,0.0
91,32,33,67,0.0
91,32,33,68,0.0
91,32,33,69,0.0
91,32,33,70,0.0
91,32,33,71,0.0
91,32,33,72,0.0
91,32,33,73,0.0
91,32,33,74,0.0
91,32,33,75,0.0
91,32,33,76,0.0
91,32,33,77,0.0
91,32,33,78,0.0
91,32,33,79,0.0
91,32,33,80,0.0
91,32,33,81,0.0
91,32,33,82,0.0
91,32,33,83,0.0
91,32,33,84,0.0
91,32,33,85,0.015263664060152653
91,32,33,86,0.0
91,32,33,87,0.0
91,32,33,88,0.0
91,32,33,89,0.0
91,32,33,90,0.0
91,32,33,91,0.0
91,32,34,1,0.6886726114469897
91,32,34,2,0.038922419122834895
91,32,34,3,0.0
91,32,34,4,0.2297573145053906
91,32,34,5,0.0
91,32,34,6,0.0
91,32,34,7,0.0
91,32,34,8,0.0
91,32,34,9,0.0
91,32,34,10,0.0
91,32,34,11,0.0
91,32,34,12,0.0
91,32,34,13,0.0
91,32,34,14,0.0
91,32,34,15,0.0
91,32,34,16,0.0
91,32,34,17,0.02738389389872699
91,32,34,18,0.0
91,32,34,19,0.0
91,32,34,20,0.0
91,32,34,21,0.0
91,32,34,22,0.0
91,32,34,23,0.0
91,32,34,24,0.0
91,32,34,25,0.0
91,32,34,26,0.0
91,32,34,27,0.0
91,32,34,28,0.0
91,32,34,29,0.0
91,32,34,30,0.0
91,32,34,31,0.0
91,32,34,32,0.0
91,32,34,33,0.0
91,32,34,34,0.0
91,32,34,35,0.0
91,32,34,36,0.0
91,32,34,37,0.0
91,32,34,38,0.0
91,32,34,39,0.0
91,32,34,40,0.0
91,32,34,41,0.0
91,32,34,42,0.0
91,32,34,43,0.0
91,32,34,44,0.0
91,32,34,45,0.0
91,32,34,46,0.0
91,32,34,47,0.0
91,32,34,48,0.0
91,32,34,49,0.0
91,32,34,50,0.0
91,32,34,51,0.0
91,32,34,52,0.0
91,32,34,53,0.0
91,32,34,54,0.0
91,32,34,55,0.0
91,32,34,56,0.0
91,32,34,57,0.0
91,32,34,58,0.0
91,32,34,59,0.0
91,32,34,60,0.0
91,32,34,61,0.0
91,32,34,62,0.0
91,32,34,63,0.0
91,32,34,64,0.0
91,32,34,65,0.0
91,32,34,66,0.0
91,32,34,67,0.0
91,32,34,68,0.0
91,32,34,69,0.0
91,32,34,70,0.0
91,32,34,71,0.0
91,32,34,72,0.0
91,32,34,73,0.0
91,32,34,74,0.0
91,32,34,75,0.0
91,32,34,76,0.0
91,32,34,77,0.0
91,32,34,78,0.0
91,32,34,79,0.0
91,32,34,80,0.0
91,32,34,81,0.0
91,32,34,82,0.0
91,32,34,83,2.6755134258590735E-6
91,32,34,84,0.0
91,32,34,85,0.015261085512631976
91,32,34,86,0.0
91,32,34,87,0.0
91,32,34,88,0.0
91,32,34,89,0.0
91,32,34,90,0.0
91,32,34,91,0.0
91,32,35,1,0.6886726280537621
91,32,35,2,0.03892195372189783
91,32,35,3,0.0
91,32,35,4,0.22975793274282932
91,32,35,5,0.0
91,32,35,6,0.0
91,32,35,7,0.0
91,32,35,8,0.0
91,32,35,9,0.0
91,32,35,10,0.0
91,32,35,11,0.0
91,32,35,12,0.0
91,32,35,13,0.0
91,32,35,14,0.0
91,32,35,15,0.0
91,32,35,16,0.0
91,32,35,17,0.02738352305088571
91,32,35,18,0.0
91,32,35,19,0.0
91,32,35,20,0.0
91,32,35,21,0.0
91,32,35,22,0.0
91,32,35,23,0.0
91,32,35,24,0.0
91,32,35,25,0.0
91,32,35,26,0.0
91,32,35,27,0.0
91,32,35,28,0.0
91,32,35,29,0.0
91,32,35,30,0.0
91,32,35,31,0.0
91,32,35,32,0.0
91,32,35,33,0.0
91,32,35,34,0.0
91,32,35,35,0.0
91,32,35,36,0.0
91,32,35,37,0.0
91,32,35,38,0.0
91,32,35,39,0.0
91,32,35,40,0.0
91,32,35,41,0.0
91,32,35,42,0.0
91,32,35,43,0.0
91,32,35,44,0.0
91,32,35,45,0.0
91,32,35,46,0.0
91,32,35,47,0.0
91,32,35,48,0.0
91,32,35,49,0.0
91,32,35,50,0.0
91,32,35,51,0.0
91,32,35,52,0.0
91,32,35,53,0.0
91,32,35,54,0.0
91,32,35,55,0.0
91,32,35,56,0.0
91,32,35,57,0.0
91,32,35,58,0.0
91,32,35,59,0.0
91,32,35,60,0.0
91,32,35,61,0.0
91,32,35,62,0.0
91,32,35,63,0.0
91,32,35,64,0.0
91,32,35,65,0.0
91,32,35,66,0.0
91,32,35,67,0.0
91,32,35,68,0.0
91,32,35,69,0.0
91,32,35,70,0.0
91,32,35,71,0.0
91,32,35,72,0.0
91,32,35,73,0.0
91,32,35,74,0.0
91,32,35,75,0.0
91,32,35,76,0.0
91,32,35,77,0.0
91,32,35,78,0.0
91,32,35,79,0.0
91,32,35,80,0.0
91,32,35,81,0.0
91,32,35,82,0.0
91,32,35,83,9.022917224134324E-6
91,32,35,84,0.0
91,32,35,85,0.015254939513400928
91,32,35,86,0.0
91,32,35,87,0.0
91,32,35,88,0.0
91,32,35,89,0.0
91,32,35,90,0.0
91,32,35,91,0.0
91,32,36,1,0.6886726139938442
91,32,36,2,0.03892253201931719
91,32,36,3,0.0
91,32,36,4,0.22975709449072665
91,32,36,5,0.0
91,32,36,6,0.0
91,32,36,7,0.0
91,32,36,8,0.0
91,32,36,9,0.0
91,32,36,10,0.0
91,32,36,11,0.0
91,32,36,12,0.0
91,32,36,13,0.0
91,32,36,14,0.0
91,32,36,15,0.0
91,32,36,16,0.0
91,32,36,17,0.02738409387170747
91,32,36,18,0.0
91,32,36,19,0.0
91,32,36,20,0.0
91,32,36,21,0.0
91,32,36,22,0.0
91,32,36,23,0.0
91,32,36,24,0.0
91,32,36,25,0.0
91,32,36,26,0.0
91,32,36,27,0.0
91,32,36,28,0.0
91,32,36,29,0.0
91,32,36,30,0.0
91,32,36,31,0.0
91,32,36,32,0.0
91,32,36,33,0.0
91,32,36,34,0.0
91,32,36,35,0.0
91,32,36,36,0.0
91,32,36,37,0.0
91,32,36,38,0.0
91,32,36,39,0.0
91,32,36,40,0.0
91,32,36,41,0.0
91,32,36,42,0.0
91,32,36,43,0.0
91,32,36,44,0.0
91,32,36,45,0.0
91,32,36,46,0.0
91,32,36,47,0.0
91,32,36,48,0.0
91,32,36,49,0.0
91,32,36,50,0.0
91,32,36,51,0.0
91,32,36,52,0.0
91,32,36,53,0.0
91,32,36,54,0.0
91,32,36,55,0.0
91,32,36,56,0.0
91,32,36,57,0.0
91,32,36,58,0.0
91,32,36,59,0.0
91,32,36,60,0.0
91,32,36,61,0.0
91,32,36,62,0.0
91,32,36,63,0.0
91,32,36,64,0.0
91,32,36,65,0.0
91,32,36,66,0.0
91,32,36,67,0.0
91,32,36,68,0.0
91,32,36,69,0.0
91,32,36,70,0.0
91,32,36,71,0.0
91,32,36,72,0.0
91,32,36,73,0.0
91,32,36,74,0.0
91,32,36,75,0.0
91,32,36,76,0.0
91,32,36,77,0.0
91,32,36,78,0.0
91,32,36,79,0.0
91,32,36,80,0.0
91,32,36,81,0.0
91,32,36,82,0.0
91,32,36,83,0.0
91,32,36,84,0.0
91,32,36,85,0.015263665624404477
91,32,36,86,0.0
91,32,36,87,0.0
91,32,36,88,0.0
91,32,36,89,0.0
91,32,36,90,0.0
91,32,36,91,0.0
91,32,37,1,0.6886726118639813
91,32,37,2,0.038922216231654705
91,32,37,3,0.0
91,32,37,4,0.229757602241596
91,32,37,5,0.0
91,32,37,6,0.0
91,32,37,7,0.0
91,32,37,8,0.0
91,32,37,9,0.0
91,32,37,10,0.0
91,32,37,11,0.0
91,32,37,12,0.0
91,32,37,13,0.0
91,32,37,14,0.0
91,32,37,15,0.0
91,32,37,16,0.0
91,32,37,17,0.02738367130894447
91,32,37,18,0.0
91,32,37,19,0.0
91,32,37,20,0.0
91,32,37,21,0.0
91,32,37,22,0.0
91,32,37,23,0.0
91,32,37,24,0.0
91,32,37,25,0.0
91,32,37,26,0.0
91,32,37,27,0.0
91,32,37,28,0.0
91,32,37,29,0.0
91,32,37,30,0.0
91,32,37,31,0.0
91,32,37,32,0.0
91,32,37,33,0.0
91,32,37,34,0.0
91,32,37,35,0.0
91,32,37,36,0.0
91,32,37,37,0.0
91,32,37,38,0.0
91,32,37,39,0.0
91,32,37,40,0.0
91,32,37,41,0.0
91,32,37,42,0.0
91,32,37,43,0.0
91,32,37,44,0.0
91,32,37,45,0.0
91,32,37,46,0.0
91,32,37,47,0.0
91,32,37,48,0.0
91,32,37,49,0.0
91,32,37,50,0.0
91,32,37,51,0.0
91,32,37,52,0.0
91,32,37,53,0.0
91,32,37,54,0.0
91,32,37,55,0.0
91,32,37,56,0.0
91,32,37,57,0.0
91,32,37,58,0.0
91,32,37,59,0.0
91,32,37,60,0.0
91,32,37,61,0.0
91,32,37,62,0.0
91,32,37,63,0.0
91,32,37,64,0.0
91,32,37,65,0.0
91,32,37,66,0.0
91,32,37,67,0.0
91,32,37,68,0.0
91,32,37,69,0.0
91,32,37,70,0.0
91,32,37,71,0.0
91,32,37,72,0.0
91,32,37,73,0.0
91,32,37,74,0.0
91,32,37,75,0.0
91,32,37,76,0.0
91,32,37,77,0.0
91,32,37,78,0.0
91,32,37,79,0.0
91,32,37,80,0.0
91,32,37,81,0.0
91,32,37,82,0.0
91,32,37,83,7.258935290913703E-6
91,32,37,84,0.0
91,32,37,85,0.015256639418532654
91,32,37,86,0.0
91,32,37,87,0.0
91,32,37,88,0.0
91,32,37,89,0.0
91,32,37,90,0.0
91,32,37,91,0.0
91,32,38,1,0.6886725964195126
91,32,38,2,0.03892251378785701
91,32,38,3,0.0
91,32,38,4,0.22975720220424836
91,32,38,5,0.0
91,32,38,6,0.0
91,32,38,7,0.0
91,32,38,8,0.0
91,32,38,9,0.0
91,32,38,10,0.0
91,32,38,11,0.0
91,32,38,12,0.0
91,32,38,13,0.0
91,32,38,14,0.0
91,32,38,15,0.0
91,32,38,16,0.0
91,32,38,17,0.027383927721956514
91,32,38,18,0.0
91,32,38,19,0.0
91,32,38,20,0.0
91,32,38,21,0.0
91,32,38,22,0.0
91,32,38,23,0.0
91,32,38,24,0.0
91,32,38,25,0.0
91,32,38,26,0.0
91,32,38,27,0.0
91,32,38,28,0.0
91,32,38,29,0.0
91,32,38,30,0.0
91,32,38,31,0.0
91,32,38,32,0.0
91,32,38,33,0.0
91,32,38,34,0.0
91,32,38,35,0.0
91,32,38,36,0.0
91,32,38,37,0.0
91,32,38,38,0.0
91,32,38,39,0.0
91,32,38,40,0.0
91,32,38,41,0.0
91,32,38,42,0.0
91,32,38,43,0.0
91,32,38,44,0.0
91,32,38,45,0.0
91,32,38,46,0.0
91,32,38,47,0.0
91,32,38,48,0.0
91,32,38,49,0.0
91,32,38,50,0.0
91,32,38,51,0.0
91,32,38,52,0.0
91,32,38,53,0.0
91,32,38,54,0.0
91,32,38,55,0.0
91,32,38,56,0.0
91,32,38,57,0.0
91,32,38,58,0.0
91,32,38,59,0.0
91,32,38,60,0.0
91,32,38,61,0.0
91,32,38,62,0.0
91,32,38,63,0.0
91,32,38,64,0.0
91,32,38,65,0.0
91,32,38,66,0.0
91,32,38,67,0.0
91,32,38,68,0.0
91,32,38,69,0.0
91,32,38,70,0.0
91,32,38,71,0.0
91,32,38,72,0.0
91,32,38,73,0.0
91,32,38,74,0.0
91,32,38,75,0.0
91,32,38,76,0.0
91,32,38,77,0.0
91,32,38,78,0.0
91,32,38,79,0.0
91,32,38,80,0.0
91,32,38,81,0.0
91,32,38,82,0.0
91,32,38,83,3.03833145773284E-6
91,32,38,84,0.0
91,32,38,85,0.015260721534967886
91,32,38,86,0.0
91,32,38,87,0.0
91,32,38,88,0.0
91,32,38,89,0.0
91,32,38,90,0.0
91,32,38,91,0.0
91,32,39,1,0.6886725814741811
91,32,39,2,0.038922857223594155
91,32,39,3,0.0
91,32,39,4,0.22975671177134585
91,32,39,5,0.0
91,32,39,6,0.0
91,32,39,7,0.0
91,32,39,8,0.0
91,32,39,9,0.0
91,32,39,10,0.0
91,32,39,11,0.0
91,32,39,12,0.0
91,32,39,13,0.0
91,32,39,14,0.0
91,32,39,15,0.0
91,32,39,16,0.0
91,32,39,17,0.02738421427622088
91,32,39,18,0.0
91,32,39,19,0.0
91,32,39,20,0.0
91,32,39,21,0.0
91,32,39,22,0.0
91,32,39,23,0.0
91,32,39,24,0.0
91,32,39,25,0.0
91,32,39,26,0.0
91,32,39,27,0.0
91,32,39,28,0.0
91,32,39,29,0.0
91,32,39,30,0.0
91,32,39,31,0.0
91,32,39,32,0.0
91,32,39,33,0.0
91,32,39,34,0.0
91,32,39,35,0.0
91,32,39,36,0.0
91,32,39,37,0.0
91,32,39,38,0.0
91,32,39,39,0.0
91,32,39,40,0.0
91,32,39,41,0.0
91,32,39,42,0.0
91,32,39,43,0.0
91,32,39,44,0.0
91,32,39,45,0.0
91,32,39,46,0.0
91,32,39,47,0.0
91,32,39,48,0.0
91,32,39,49,0.0
91,32,39,50,0.0
91,32,39,51,0.0
91,32,39,52,0.0
91,32,39,53,0.0
91,32,39,54,0.0
91,32,39,55,0.0
91,32,39,56,0.0
91,32,39,57,0.0
91,32,39,58,0.0
91,32,39,59,0.0
91,32,39,60,0.0
91,32,39,61,0.0
91,32,39,62,0.0
91,32,39,63,0.0
91,32,39,64,0.0
91,32,39,65,0.0
91,32,39,66,0.0
91,32,39,67,0.0
91,32,39,68,0.0
91,32,39,69,0.0
91,32,39,70,0.0
91,32,39,71,0.0
91,32,39,72,0.0
91,32,39,73,0.0
91,32,39,74,0.0
91,32,39,75,0.0
91,32,39,76,0.0
91,32,39,77,0.0
91,32,39,78,0.0
91,32,39,79,0.0
91,32,39,80,0.0
91,32,39,81,0.0
91,32,39,82,0.0
91,32,39,83,0.0
91,32,39,84,0.0
91,32,39,85,0.015263635254657968
91,32,39,86,0.0
91,32,39,87,0.0
91,32,39,88,0.0
91,32,39,89,0.0
91,32,39,90,0.0
91,32,39,91,0.0
91,32,40,1,0.6886726316870041
91,32,40,2,0.038922287028152786
91,32,40,3,0.0
91,32,40,4,0.22975747137418284
91,32,40,5,0.0
91,32,40,6,0.0
91,32,40,7,0.0
91,32,40,8,0.0
91,32,40,9,0.0
91,32,40,10,0.0
91,32,40,11,0.0
91,32,40,12,0.0
91,32,40,13,0.0
91,32,40,14,0.0
91,32,40,15,0.0
91,32,40,16,0.0
91,32,40,17,0.027383797115039247
91,32,40,18,0.0
91,32,40,19,0.0
91,32,40,20,0.0
91,32,40,21,0.0
91,32,40,22,0.0
91,32,40,23,0.0
91,32,40,24,0.0
91,32,40,25,0.0
91,32,40,26,0.0
91,32,40,27,0.0
91,32,40,28,0.0
91,32,40,29,0.0
91,32,40,30,0.0
91,32,40,31,0.0
91,32,40,32,0.0
91,32,40,33,0.0
91,32,40,34,0.0
91,32,40,35,0.0
91,32,40,36,0.0
91,32,40,37,0.0
91,32,40,38,0.0
91,32,40,39,0.0
91,32,40,40,0.0
91,32,40,41,0.0
91,32,40,42,0.0
91,32,40,43,0.0
91,32,40,44,0.0
91,32,40,45,0.0
91,32,40,46,0.0
91,32,40,47,0.0
91,32,40,48,0.0
91,32,40,49,0.0
91,32,40,50,0.0
91,32,40,51,0.0
91,32,40,52,0.0
91,32,40,53,0.0
91,32,40,54,0.0
91,32,40,55,0.0
91,32,40,56,0.0
91,32,40,57,0.0
91,32,40,58,0.0
91,32,40,59,0.0
91,32,40,60,0.0
91,32,40,61,0.0
91,32,40,62,0.0
91,32,40,63,0.0
91,32,40,64,0.0
91,32,40,65,0.0
91,32,40,66,0.0
91,32,40,67,0.0
91,32,40,68,0.0
91,32,40,69,0.0
91,32,40,70,0.0
91,32,40,71,0.0
91,32,40,72,0.0
91,32,40,73,0.0
91,32,40,74,0.0
91,32,40,75,0.0
91,32,40,76,0.0
91,32,40,77,0.0
91,32,40,78,0.0
91,32,40,79,0.0
91,32,40,80,0.0
91,32,40,81,0.0
91,32,40,82,0.0
91,32,40,83,3.971912340707537E-6
91,32,40,84,0.0
91,32,40,85,0.015259840883280263
91,32,40,86,0.0
91,32,40,87,0.0
91,32,40,88,0.0
91,32,40,89,0.0
91,32,40,90,0.0
91,32,40,91,0.0
91,32,41,1,0.6886726247572362
91,32,41,2,0.03892243327014101
91,32,41,3,0.0
91,32,41,4,0.2297572856199988
91,32,41,5,0.0
91,32,41,6,0.0
91,32,41,7,0.0
91,32,41,8,0.0
91,32,41,9,0.0
91,32,41,10,0.0
91,32,41,11,0.0
91,32,41,12,0.0
91,32,41,13,0.0
91,32,41,14,0.0
91,32,41,15,0.0
91,32,41,16,0.0
91,32,41,17,0.027383801442682584
91,32,41,18,0.0
91,32,41,19,0.0
91,32,41,20,0.0
91,32,41,21,0.0
91,32,41,22,0.0
91,32,41,23,0.0
91,32,41,24,0.0
91,32,41,25,0.0
91,32,41,26,0.0
91,32,41,27,0.0
91,32,41,28,0.0
91,32,41,29,0.0
91,32,41,30,0.0
91,32,41,31,0.0
91,32,41,32,0.0
91,32,41,33,0.0
91,32,41,34,0.0
91,32,41,35,0.0
91,32,41,36,0.0
91,32,41,37,0.0
91,32,41,38,0.0
91,32,41,39,0.0
91,32,41,40,0.0
91,32,41,41,0.0
91,32,41,42,0.0
91,32,41,43,0.0
91,32,41,44,0.0
91,32,41,45,0.0
91,32,41,46,0.0
91,32,41,47,0.0
91,32,41,48,0.0
91,32,41,49,0.0
91,32,41,50,0.0
91,32,41,51,0.0
91,32,41,52,0.0
91,32,41,53,0.0
91,32,41,54,0.0
91,32,41,55,0.0
91,32,41,56,0.0
91,32,41,57,0.0
91,32,41,58,0.0
91,32,41,59,0.0
91,32,41,60,0.0
91,32,41,61,0.0
91,32,41,62,0.0
91,32,41,63,0.0
91,32,41,64,0.0
91,32,41,65,0.0
91,32,41,66,0.0
91,32,41,67,0.0
91,32,41,68,0.0
91,32,41,69,0.0
91,32,41,70,0.0
91,32,41,71,0.0
91,32,41,72,0.0
91,32,41,73,0.0
91,32,41,74,0.0
91,32,41,75,0.0
91,32,41,76,0.0
91,32,41,77,0.0
91,32,41,78,0.0
91,32,41,79,0.0
91,32,41,80,0.0
91,32,41,81,0.0
91,32,41,82,0.0
91,32,41,83,6.0116007924806875E-6
91,32,41,84,0.0
91,32,41,85,0.015257843309148969
91,32,41,86,0.0
91,32,41,87,0.0
91,32,41,88,0.0
91,32,41,89,0.0
91,32,41,90,0.0
91,32,41,91,0.0
91,32,42,1,0.6886726023371066
91,32,42,2,0.03892246067917769
91,32,42,3,0.0
91,32,42,4,0.22975727860476047
91,32,42,5,0.0
91,32,42,6,0.0
91,32,42,7,0.0
91,32,42,8,0.0
91,32,42,9,0.0
91,32,42,10,0.0
91,32,42,11,0.0
91,32,42,12,0.0
91,32,42,13,0.0
91,32,42,14,0.0
91,32,42,15,0.0
91,32,42,16,0.0
91,32,42,17,0.027383911724165377
91,32,42,18,0.0
91,32,42,19,0.0
91,32,42,20,0.0
91,32,42,21,0.0
91,32,42,22,0.0
91,32,42,23,0.0
91,32,42,24,0.0
91,32,42,25,0.0
91,32,42,26,0.0
91,32,42,27,0.0
91,32,42,28,0.0
91,32,42,29,0.0
91,32,42,30,0.0
91,32,42,31,0.0
91,32,42,32,0.0
91,32,42,33,0.0
91,32,42,34,0.0
91,32,42,35,0.0
91,32,42,36,0.0
91,32,42,37,0.0
91,32,42,38,0.0
91,32,42,39,0.0
91,32,42,40,0.0
91,32,42,41,0.0
91,32,42,42,0.0
91,32,42,43,0.0
91,32,42,44,0.0
91,32,42,45,0.0
91,32,42,46,0.0
91,32,42,47,0.0
91,32,42,48,0.0
91,32,42,49,0.0
91,32,42,50,0.0
91,32,42,51,0.0
91,32,42,52,0.0
91,32,42,53,0.0
91,32,42,54,0.0
91,32,42,55,0.0
91,32,42,56,0.0
91,32,42,57,0.0
91,32,42,58,0.0
91,32,42,59,0.0
91,32,42,60,0.0
91,32,42,61,0.0
91,32,42,62,0.0
91,32,42,63,0.0
91,32,42,64,0.0
91,32,42,65,0.0
91,32,42,66,0.0
91,32,42,67,0.0
91,32,42,68,0.0
91,32,42,69,0.0
91,32,42,70,0.0
91,32,42,71,0.0
91,32,42,72,0.0
91,32,42,73,0.0
91,32,42,74,0.0
91,32,42,75,0.0
91,32,42,76,0.0
91,32,42,77,0.0
91,32,42,78,0.0
91,32,42,79,0.0
91,32,42,80,0.0
91,32,42,81,0.0
91,32,42,82,0.0
91,32,42,83,2.364860195821454E-6
91,32,42,84,0.0
91,32,42,85,0.015261381794593977
91,32,42,86,0.0
91,32,42,87,0.0
91,32,42,88,0.0
91,32,42,89,0.0
91,32,42,90,0.0
91,32,42,91,0.0
91,32,43,1,0.6886725838377677
91,32,43,2,0.03892251208305863
91,32,43,3,0.0
91,32,43,4,0.22975719837377664
91,32,43,5,0.0
91,32,43,6,0.0
91,32,43,7,0.0
91,32,43,8,0.0
91,32,43,9,0.0
91,32,43,10,0.0
91,32,43,11,0.0
91,32,43,12,0.0
91,32,43,13,0.0
91,32,43,14,0.0
91,32,43,15,0.0
91,32,43,16,0.0
91,32,43,17,0.027384029431736623
91,32,43,18,0.0
91,32,43,19,0.0
91,32,43,20,0.0
91,32,43,21,0.0
91,32,43,22,0.0
91,32,43,23,0.0
91,32,43,24,0.0
91,32,43,25,0.0
91,32,43,26,0.0
91,32,43,27,0.0
91,32,43,28,0.0
91,32,43,29,0.0
91,32,43,30,0.0
91,32,43,31,0.0
91,32,43,32,0.0
91,32,43,33,0.0
91,32,43,34,0.0
91,32,43,35,0.0
91,32,43,36,0.0
91,32,43,37,0.0
91,32,43,38,0.0
91,32,43,39,0.0
91,32,43,40,0.0
91,32,43,41,0.0
91,32,43,42,0.0
91,32,43,43,0.0
91,32,43,44,0.0
91,32,43,45,0.0
91,32,43,46,0.0
91,32,43,47,0.0
91,32,43,48,0.0
91,32,43,49,0.0
91,32,43,50,0.0
91,32,43,51,0.0
91,32,43,52,0.0
91,32,43,53,0.0
91,32,43,54,0.0
91,32,43,55,0.0
91,32,43,56,0.0
91,32,43,57,0.0
91,32,43,58,0.0
91,32,43,59,0.0
91,32,43,60,0.0
91,32,43,61,0.0
91,32,43,62,0.0
91,32,43,63,0.0
91,32,43,64,0.0
91,32,43,65,0.0
91,32,43,66,0.0
91,32,43,67,0.0
91,32,43,68,0.0
91,32,43,69,0.0
91,32,43,70,0.0
91,32,43,71,0.0
91,32,43,72,0.0
91,32,43,73,0.0
91,32,43,74,0.0
91,32,43,75,0.0
91,32,43,76,0.0
91,32,43,77,0.0
91,32,43,78,0.0
91,32,43,79,0.0
91,32,43,80,0.0
91,32,43,81,0.0
91,32,43,82,0.0
91,32,43,83,8.003139592173829E-8
91,32,43,84,0.0
91,32,43,85,0.015263596242264482
91,32,43,86,0.0
91,32,43,87,0.0
91,32,43,88,0.0
91,32,43,89,0.0
91,32,43,90,0.0
91,32,43,91,0.0
91,32,44,1,0.6886725772832512
91,32,44,2,0.03892250301506348
91,32,44,3,0.0
91,32,44,4,0.2297572044580052
91,32,44,5,0.0
91,32,44,6,0.0
91,32,44,7,0.0
91,32,44,8,0.0
91,32,44,9,0.0
91,32,44,10,0.0
91,32,44,11,0.0
91,32,44,12,0.0
91,32,44,13,0.0
91,32,44,14,0.0
91,32,44,15,0.0
91,32,44,16,0.0
91,32,44,17,0.027383978451143046
91,32,44,18,0.0
91,32,44,19,0.0
91,32,44,20,0.0
91,32,44,21,0.0
91,32,44,22,0.0
91,32,44,23,0.0
91,32,44,24,0.0
91,32,44,25,0.0
91,32,44,26,0.0
91,32,44,27,0.0
91,32,44,28,0.0
91,32,44,29,0.0
91,32,44,30,0.0
91,32,44,31,0.0
91,32,44,32,0.0
91,32,44,33,0.0
91,32,44,34,0.0
91,32,44,35,0.0
91,32,44,36,0.0
91,32,44,37,0.0
91,32,44,38,0.0
91,32,44,39,0.0
91,32,44,40,0.0
91,32,44,41,0.0
91,32,44,42,0.0
91,32,44,43,0.0
91,32,44,44,0.0
91,32,44,45,0.0
91,32,44,46,0.0
91,32,44,47,0.0
91,32,44,48,0.0
91,32,44,49,0.0
91,32,44,50,0.0
91,32,44,51,0.0
91,32,44,52,0.0
91,32,44,53,0.0
91,32,44,54,0.0
91,32,44,55,0.0
91,32,44,56,0.0
91,32,44,57,0.0
91,32,44,58,0.0
91,32,44,59,0.0
91,32,44,60,0.0
91,32,44,61,0.0
91,32,44,62,0.0
91,32,44,63,0.0
91,32,44,64,0.0
91,32,44,65,0.0
91,32,44,66,0.0
91,32,44,67,0.0
91,32,44,68,0.0
91,32,44,69,0.0
91,32,44,70,0.0
91,32,44,71,0.0
91,32,44,72,0.0
91,32,44,73,0.0
91,32,44,74,0.0
91,32,44,75,0.0
91,32,44,76,0.0
91,32,44,77,0.0
91,32,44,78,0.0
91,32,44,79,0.0
91,32,44,80,0.0
91,32,44,81,0.0
91,32,44,82,0.0
91,32,44,83,2.3355966214779613E-6
91,32,44,84,0.0
91,32,44,85,0.015261401195915767
91,32,44,86,0.0
91,32,44,87,0.0
91,32,44,88,0.0
91,32,44,89,0.0
91,32,44,90,0.0
91,32,44,91,0.0
91,64,0,1,0.5442509057049422
91,64,0,2,0.28166966964156803
91,64,0,3,0.0
91,64,0,4,0.0
91,64,0,5,0.0
91,64,0,6,0.0
91,64,0,7,0.0
91,64,0,8,0.0
91,64,0,9,0.1493852538223652
91,64,0,10,0.0
91,64,0,11,0.0021688391676289863
91,64,0,12,0.0
91,64,0,13,0.0
91,64,0,14,0.0
91,64,0,15,0.0
91,64,0,16,0.0
91,64,0,17,0.0
91,64,0,18,0.0
91,64,0,19,0.0
91,64,0,20,0.0
91,64,0,21,0.0
91,64,0,22,0.0
91,64,0,23,0.0
91,64,0,24,0.0
91,64,0,25,0.0
91,64,0,26,0.0
91,64,0,27,0.0
91,64,0,28,0.0
91,64,0,29,0.0
91,64,0,30,0.0
91,64,0,31,0.0
91,64,0,32,0.0
91,64,0,33,0.0
91,64,0,34,0.0
91,64,0,35,0.0
91,64,0,36,0.0
91,64,0,37,0.0
91,64,0,38,0.0
91,64,0,39,0.0
91,64,0,40,0.0
91,64,0,41,0.0
91,64,0,42,0.0
91,64,0,43,0.0
91,64,0,44,0.0
91,64,0,45,0.0
91,64,0,46,0.0
91,64,0,47,0.0
91,64,0,48,0.0
91,64,0,49,0.0
91,64,0,50,0.0
91,64,0,51,0.0
91,64,0,52,0.0
91,64,0,53,0.0
91,64,0,54,0.0
91,64,0,55,0.0
91,64,0,56,0.0
91,64,0,57,0.0
91,64,0,58,0.0
91,64,0,59,0.0
91,64,0,60,0.0
91,64,0,61,0.0
91,64,0,62,0.0
91,64,0,63,0.0
91,64,0,64,0.0
91,64,0,65,0.0
91,64,0,66,0.0
91,64,0,67,0.0
91,64,0,68,0.0
91,64,0,69,0.0
91,64,0,70,0.0
91,64,0,71,0.0
91,64,0,72,0.0
91,64,0,73,0.0
91,64,0,74,0.0
91,64,0,75,0.0
91,64,0,76,0.02210524132809171
91,64,0,77,0.0
91,64,0,78,0.0
91,64,0,79,4.200903354038906E-4
91,64,0,80,0.0
91,64,0,81,0.0
91,64,0,82,0.0
91,64,0,83,0.0
91,64,0,84,0.0
91,64,0,85,0.0
91,64,0,86,0.0
91,64,0,87,0.0
91,64,0,88,0.0
91,64,0,89,0.0
91,64,0,90,0.0
91,64,0,91,0.0
91,64,1,1,0.5442508982866876
91,64,1,2,0.28166976430045687
91,64,1,3,0.0
91,64,1,4,0.0
91,64,1,5,0.0
91,64,1,6,0.0
91,64,1,7,0.0
91,64,1,8,0.0
91,64,1,9,0.14938353677887467
91,64,1,10,0.0
91,64,1,11,0.0021705129003774856
91,64,1,12,0.0
91,64,1,13,0.0
91,64,1,14,0.0
91,64,1,15,0.0
91,64,1,16,0.0
91,64,1,17,0.0
91,64,1,18,0.0
91,64,1,19,0.0
91,64,1,20,0.0
91,64,1,21,0.0
91,64,1,22,0.0
91,64,1,23,0.0
91,64,1,24,0.0
91,64,1,25,0.0
91,64,1,26,0.0
91,64,1,27,0.0
91,64,1,28,0.0
91,64,1,29,0.0
91,64,1,30,0.0
91,64,1,31,0.0
91,64,1,32,0.0
91,64,1,33,0.0
91,64,1,34,0.0
91,64,1,35,0.0
91,64,1,36,0.0
91,64,1,37,0.0
91,64,1,38,0.0
91,64,1,39,0.0
91,64,1,40,0.0
91,64,1,41,0.0
91,64,1,42,0.0
91,64,1,43,0.0
91,64,1,44,0.0
91,64,1,45,0.0
91,64,1,46,0.0
91,64,1,47,0.0
91,64,1,48,0.0
91,64,1,49,0.0
91,64,1,50,0.0
91,64,1,51,0.0
91,64,1,52,0.0
91,64,1,53,0.0
91,64,1,54,0.0
91,64,1,55,0.0
91,64,1,56,0.0
91,64,1,57,0.0
91,64,1,58,0.0
91,64,1,59,0.0
91,64,1,60,0.0
91,64,1,61,0.0
91,64,1,62,0.0
91,64,1,63,0.0
91,64,1,64,0.0
91,64,1,65,0.0
91,64,1,66,0.0
91,64,1,67,0.0
91,64,1,68,0.0
91,64,1,69,0.0
91,64,1,70,0.0
91,64,1,71,0.0
91,64,1,72,0.0
91,64,1,73,0.0
91,64,1,74,0.0
91,64,1,75,0.0
91,64,1,76,0.022105206798494967
91,64,1,77,0.0
91,64,1,78,0.0
91,64,1,79,4.2008093510839624E-4
91,64,1,80,0.0
91,64,1,81,0.0
91,64,1,82,0.0
91,64,1,83,0.0
91,64,1,84,0.0
91,64,1,85,0.0
91,64,1,86,0.0
91,64,1,87,0.0
91,64,1,88,0.0
91,64,1,89,0.0
91,64,1,90,0.0
91,64,1,91,0.0
91,64,2,1,0.5442509064392987
91,64,2,2,0.2816697058274296
91,64,2,3,0.0
91,64,2,4,0.0
91,64,2,5,0.0
91,64,2,6,0.0
91,64,2,7,0.0
91,64,2,8,0.0
91,64,2,9,0.14938444837506573
91,64,2,10,0.0
91,64,2,11,0.00216963542314591
91,64,2,12,0.0
91,64,2,13,0.0
91,64,2,14,0.0
91,64,2,15,0.0
91,64,2,16,0.0
91,64,2,17,0.0
91,64,2,18,0.0
91,64,2,19,0.0
91,64,2,20,0.0
91,64,2,21,0.0
91,64,2,22,0.0
91,64,2,23,0.0
91,64,2,24,0.0
91,64,2,25,0.0
91,64,2,26,0.0
91,64,2,27,0.0
91,64,2,28,0.0
91,64,2,29,0.0
91,64,2,30,0.0
91,64,2,31,0.0
91,64,2,32,0.0
91,64,2,33,0.0
91,64,2,34,0.0
91,64,2,35,0.0
91,64,2,36,0.0
91,64,2,37,0.0
91,64,2,38,0.0
91,64,2,39,0.0
91,64,2,40,0.0
91,64,2,41,0.0
91,64,2,42,0.0
91,64,2,43,0.0
91,64,2,44,0.0
91,64,2,45,0.0
91,64,2,46,0.0
91,64,2,47,0.0
91,64,2,48,0.0
91,64,2,49,0.0
91,64,2,50,0.0
91,64,2,51,0.0
91,64,2,52,0.0
91,64,2,53,0.0
91,64,2,54,0.0
91,64,2,55,0.0
91,64,2,56,0.0
91,64,2,57,0.0
91,64,2,58,0.0
91,64,2,59,0.0
91,64,2,60,0.0
91,64,2,61,0.0
91,64,2,62,0.0
91,64,2,63,0.0
91,64,2,64,0.0
91,64,2,65,0.0
91,64,2,66,0.0
91,64,2,67,0.0
91,64,2,68,0.0
91,64,2,69,0.0
91,64,2,70,0.0
91,64,2,71,0.0
91,64,2,72,0.0
91,64,2,73,0.0
91,64,2,74,0.0
91,64,2,75,0.0
91,64,2,76,0.02210498595325843
91,64,2,77,0.0
91,64,2,78,0.0
91,64,2,79,4.2031798180152617E-4
91,64,2,80,0.0
91,64,2,81,0.0
91,64,2,82,0.0
91,64,2,83,0.0
91,64,2,84,0.0
91,64,2,85,0.0
91,64,2,86,0.0
91,64,2,87,0.0
91,64,2,88,0.0
91,64,2,89,0.0
91,64,2,90,0.0
91,64,2,91,0.0
91,64,3,1,0.5442509185581039
91,64,3,2,0.28166982955468833
91,64,3,3,0.0
91,64,3,4,0.0
91,64,3,5,0.0
91,64,3,6,0.0
91,64,3,7,0.0
91,64,3,8,0.0
91,64,3,9,0.1493828381155943
91,64,3,10,0.0
91,64,3,11,0.002171156714735298
91,64,3,12,0.0
91,64,3,13,0.0
91,64,3,14,0.0
91,64,3,15,0.0
91,64,3,16,0.0
91,64,3,17,0.0
91,64,3,18,0.0
91,64,3,19,0.0
91,64,3,20,0.0
91,64,3,21,0.0
91,64,3,22,0.0
91,64,3,23,0.0
91,64,3,24,0.0
91,64,3,25,0.0
91,64,3,26,0.0
91,64,3,27,0.0
91,64,3,28,0.0
91,64,3,29,0.0
91,64,3,30,0.0
91,64,3,31,0.0
91,64,3,32,0.0
91,64,3,33,0.0
91,64,3,34,0.0
91,64,3,35,0.0
91,64,3,36,0.0
91,64,3,37,0.0
91,64,3,38,0.0
91,64,3,39,0.0
91,64,3,40,0.0
91,64,3,41,0.0
91,64,3,42,0.0
91,64,3,43,0.0
91,64,3,44,0.0
91,64,3,45,0.0
91,64,3,46,0.0
91,64,3,47,0.0
91,64,3,48,0.0
91,64,3,49,0.0
91,64,3,50,0.0
91,64,3,51,0.0
91,64,3,52,0.0
91,64,3,53,0.0
91,64,3,54,0.0
91,64,3,55,0.0
91,64,3,56,0.0
91,64,3,57,0.0
91,64,3,58,0.0
91,64,3,59,0.0
91,64,3,60,0.0
91,64,3,61,0.0
91,64,3,62,0.0
91,64,3,63,0.0
91,64,3,64,0.0
91,64,3,65,0.0
91,64,3,66,0.0
91,64,3,67,0.0
91,64,3,68,0.0
91,64,3,69,0.0
91,64,3,70,0.0
91,64,3,71,0.0
91,64,3,72,0.0
91,64,3,73,0.0
91,64,3,74,0.0
91,64,3,75,0.0
91,64,3,76,0.022105016926142543
91,64,3,77,0.0
91,64,3,78,0.0
91,64,3,79,4.202401307354556E-4
91,64,3,80,0.0
91,64,3,81,0.0
91,64,3,82,0.0
91,64,3,83,0.0
91,64,3,84,0.0
91,64,3,85,0.0
91,64,3,86,0.0
91,64,3,87,0.0
91,64,3,88,0.0
91,64,3,89,0.0
91,64,3,90,0.0
91,64,3,91,0.0
91,64,4,1,0.5442509062898295
91,64,4,2,0.2816697278128077
91,64,4,3,0.0
91,64,4,4,0.0
91,64,4,5,0.0
91,64,4,6,0.0
91,64,4,7,0.0
91,64,4,8,0.0
91,64,4,9,0.14938400799839566
91,64,4,10,0.0
91,64,4,11,0.0021700475749158693
91,64,4,12,0.0
91,64,4,13,0.0
91,64,4,14,0.0
91,64,4,15,0.0
91,64,4,16,0.0
91,64,4,17,0.0
91,64,4,18,0.0
91,64,4,19,0.0
91,64,4,20,0.0
91,64,4,21,0.0
91,64,4,22,0.0
91,64,4,23,0.0
91,64,4,24,0.0
91,64,4,25,0.0
91,64,4,26,0.0
91,64,4,27,0.0
91,64,4,28,0.0
91,64,4,29,0.0
91,64,4,30,0.0
91,64,4,31,0.0
91,64,4,32,0.0
91,64,4,33,0.0
91,64,4,34,0.0
91,64,4,35,0.0
91,64,4,36,0.0
91,64,4,37,0.0
91,64,4,38,0.0
91,64,4,39,0.0
91,64,4,40,0.0
91,64,4,41,0.0
91,64,4,42,0.0
91,64,4,43,0.0
91,64,4,44,0.0
91,64,4,45,0.0
91,64,4,46,0.0
91,64,4,47,0.0
91,64,4,48,0.0
91,64,4,49,0.0
91,64,4,50,0.0
91,64,4,51,0.0
91,64,4,52,0.0
91,64,4,53,0.0
91,64,4,54,0.0
91,64,4,55,0.0
91,64,4,56,0.0
91,64,4,57,0.0
91,64,4,58,0.0
91,64,4,59,0.0
91,64,4,60,0.0
91,64,4,61,0.0
91,64,4,62,0.0
91,64,4,63,0.0
91,64,4,64,0.0
91,64,4,65,0.0
91,64,4,66,0.0
91,64,4,67,0.0
91,64,4,68,0.0
91,64,4,69,0.0
91,64,4,70,0.0
91,64,4,71,0.0
91,64,4,72,0.0
91,64,4,73,0.0
91,64,4,74,0.0
91,64,4,75,0.0
91,64,4,76,0.022105160531798
91,64,4,77,0.0
91,64,4,78,0.0
91,64,4,79,4.201497922532847E-4
91,64,4,80,0.0
91,64,4,81,0.0
91,64,4,82,0.0
91,64,4,83,0.0
91,64,4,84,0.0
91,64,4,85,0.0
91,64,4,86,0.0
91,64,4,87,0.0
91,64,4,88,0.0
91,64,4,89,0.0
91,64,4,90,0.0
91,64,4,91,0.0
91,64,5,1,0.5442509397221402
91,64,5,2,0.28166983849725574
91,64,5,3,0.0
91,64,5,4,0.0
91,64,5,5,0.0
91,64,5,6,0.0
91,64,5,7,0.0
91,64,5,8,0.0
91,64,5,9,0.14938218246364027
91,64,5,10,0.0
91,64,5,11,0.002171793617173298
91,64,5,12,0.0
91,64,5,13,0.0
91,64,5,14,0.0
91,64,5,15,0.0
91,64,5,16,0.0
91,64,5,17,0.0
91,64,5,18,0.0
91,64,5,19,0.0
91,64,5,20,0.0
91,64,5,21,0.0
91,64,5,22,0.0
91,64,5,23,0.0
91,64,5,24,0.0
91,64,5,25,0.0
91,64,5,26,0.0
91,64,5,27,0.0
91,64,5,28,0.0
91,64,5,29,0.0
91,64,5,30,0.0
91,64,5,31,0.0
91,64,5,32,0.0
91,64,5,33,0.0
91,64,5,34,0.0
91,64,5,35,0.0
91,64,5,36,0.0
91,64,5,37,0.0
91,64,5,38,0.0
91,64,5,39,0.0
91,64,5,40,0.0
91,64,5,41,0.0
91,64,5,42,0.0
91,64,5,43,0.0
91,64,5,44,0.0
91,64,5,45,0.0
91,64,5,46,0.0
91,64,5,47,0.0
91,64,5,48,0.0
91,64,5,49,0.0
91,64,5,50,0.0
91,64,5,51,0.0
91,64,5,52,0.0
91,64,5,53,0.0
91,64,5,54,0.0
91,64,5,55,0.0
91,64,5,56,0.0
91,64,5,57,0.0
91,64,5,58,0.0
91,64,5,59,0.0
91,64,5,60,0.0
91,64,5,61,0.0
91,64,5,62,0.0
91,64,5,63,0.0
91,64,5,64,0.0
91,64,5,65,0.0
91,64,5,66,0.0
91,64,5,67,0.0
91,64,5,68,0.0
91,64,5,69,0.0
91,64,5,70,0.0
91,64,5,71,0.0
91,64,5,72,0.0
91,64,5,73,0.0
91,64,5,74,0.0
91,64,5,75,0.0
91,64,5,76,0.022104994059616214
91,64,5,77,0.0
91,64,5,78,0.0
91,64,5,79,4.2025164017427824E-4
91,64,5,80,0.0
91,64,5,81,0.0
91,64,5,82,0.0
91,64,5,83,0.0
91,64,5,84,0.0
91,64,5,85,0.0
91,64,5,86,0.0
91,64,5,87,0.0
91,64,5,88,0.0
91,64,5,89,0.0
91,64,5,90,0.0
91,64,5,91,0.0
91,64,6,1,0.5442509189411425
91,64,6,2,0.2816699216455152
91,64,6,3,0.0
91,64,6,4,0.0
91,64,6,5,0.0
91,64,6,6,0.0
91,64,6,7,0.0
91,64,6,8,0.0
91,64,6,9,0.14938120415754416
91,64,6,10,0.0
91,64,6,11,0.002172732290548304
91,64,6,12,0.0
91,64,6,13,0.0
91,64,6,14,0.0
91,64,6,15,0.0
91,64,6,16,0.0
91,64,6,17,0.0
91,64,6,18,0.0
91,64,6,19,0.0
91,64,6,20,0.0
91,64,6,21,0.0
91,64,6,22,0.0
91,64,6,23,0.0
91,64,6,24,0.0
91,64,6,25,0.0
91,64,6,26,0.0
91,64,6,27,0.0
91,64,6,28,0.0
91,64,6,29,0.0
91,64,6,30,0.0
91,64,6,31,0.0
91,64,6,32,0.0
91,64,6,33,0.0
91,64,6,34,0.0
91,64,6,35,0.0
91,64,6,36,0.0
91,64,6,37,0.0
91,64,6,38,0.0
91,64,6,39,0.0
91,64,6,40,0.0
91,64,6,41,0.0
91,64,6,42,0.0
91,64,6,43,0.0
91,64,6,44,0.0
91,64,6,45,0.0
91,64,6,46,0.0
91,64,6,47,0.0
91,64,6,48,0.0
91,64,6,49,0.0
91,64,6,50,0.0
91,64,6,51,0.0
91,64,6,52,0.0
91,64,6,53,0.0
91,64,6,54,0.0
91,64,6,55,0.0
91,64,6,56,0.0
91,64,6,57,0.0
91,64,6,58,0.0
91,64,6,59,0.0
91,64,6,60,0.0
91,64,6,61,0.0
91,64,6,62,0.0
91,64,6,63,0.0
91,64,6,64,0.0
91,64,6,65,0.0
91,64,6,66,0.0
91,64,6,67,0.0
91,64,6,68,0.0
91,64,6,69,0.0
91,64,6,70,0.0
91,64,6,71,0.0
91,64,6,72,0.0
91,64,6,73,0.0
91,64,6,74,0.0
91,64,6,75,0.0
91,64,6,76,0.02210519314049893
91,64,6,77,0.0
91,64,6,78,0.0
91,64,6,79,4.200298247510615E-4
91,64,6,80,0.0
91,64,6,81,0.0
91,64,6,82,0.0
91,64,6,83,0.0
91,64,6,84,0.0
91,64,6,85,0.0
91,64,6,86,0.0
91,64,6,87,0.0
91,64,6,88,0.0
91,64,6,89,0.0
91,64,6,90,0.0
91,64,6,91,0.0
91,64,7,1,0.5442508873782322
91,64,7,2,0.2816696975453354
91,64,7,3,0.0
91,64,7,4,0.0
91,64,7,5,0.0
91,64,7,6,0.0
91,64,7,7,0.0
91,64,7,8,0.0
91,64,7,9,0.14938479038567756
91,64,7,10,0.0
91,64,7,11,0.0021692964717893158
91,64,7,12,0.0
91,64,7,13,0.0
91,64,7,14,0.0
91,64,7,15,0.0
91,64,7,16,0.0
91,64,7,17,0.0
91,64,7,18,0.0
91,64,7,19,0.0
91,64,7,20,0.0
91,64,7,21,0.0
91,64,7,22,0.0
91,64,7,23,0.0
91,64,7,24,0.0
91,64,7,25,0.0
91,64,7,26,0.0
91,64,7,27,0.0
91,64,7,28,0.0
91,64,7,29,0.0
91,64,7,30,0.0
91,64,7,31,0.0
91,64,7,32,0.0
91,64,7,33,0.0
91,64,7,34,0.0
91,64,7,35,0.0
91,64,7,36,0.0
91,64,7,37,0.0
91,64,7,38,0.0
91,64,7,39,0.0
91,64,7,40,0.0
91,64,7,41,0.0
91,64,7,42,0.0
91,64,7,43,0.0
91,64,7,44,0.0
91,64,7,45,0.0
91,64,7,46,0.0
91,64,7,47,0.0
91,64,7,48,0.0
91,64,7,49,0.0
91,64,7,50,0.0
91,64,7,51,0.0
91,64,7,52,0.0
91,64,7,53,0.0
91,64,7,54,0.0
91,64,7,55,0.0
91,64,7,56,0.0
91,64,7,57,0.0
91,64,7,58,0.0
91,64,7,59,0.0
91,64,7,60,0.0
91,64,7,61,0.0
91,64,7,62,0.0
91,64,7,63,0.0
91,64,7,64,0.0
91,64,7,65,0.0
91,64,7,66,0.0
91,64,7,67,0.0
91,64,7,68,0.0
91,64,7,69,0.0
91,64,7,70,0.0
91,64,7,71,0.0
91,64,7,72,0.0
91,64,7,73,0.0
91,64,7,74,0.0
91,64,7,75,0.0
91,64,7,76,0.02210517058166794
91,64,7,77,0.0
91,64,7,78,0.0
91,64,7,79,4.201576372976419E-4
91,64,7,80,0.0
91,64,7,81,0.0
91,64,7,82,0.0
91,64,7,83,0.0
91,64,7,84,0.0
91,64,7,85,0.0
91,64,7,86,0.0
91,64,7,87,0.0
91,64,7,88,0.0
91,64,7,89,0.0
91,64,7,90,0.0
91,64,7,91,0.0
91,64,8,1,0.5442509143943391
91,64,8,2,0.2816697457121555
91,64,8,3,0.0
91,64,8,4,0.0
91,64,8,5,0.0
91,64,8,6,0.0
91,64,8,7,0.0
91,64,8,8,0.0
91,64,8,9,0.1493842626835126
91,64,8,10,0.0
91,64,8,11,0.0021697577948181375
91,64,8,12,0.0
91,64,8,13,0.0
91,64,8,14,0.0
91,64,8,15,0.0
91,64,8,16,0.0
91,64,8,17,0.0
91,64,8,18,0.0
91,64,8,19,0.0
91,64,8,20,0.0
91,64,8,21,0.0
91,64,8,22,0.0
91,64,8,23,0.0
91,64,8,24,0.0
91,64,8,25,0.0
91,64,8,26,0.0
91,64,8,27,0.0
91,64,8,28,0.0
91,64,8,29,0.0
91,64,8,30,0.0
91,64,8,31,0.0
91,64,8,32,0.0
91,64,8,33,0.0
91,64,8,34,0.0
91,64,8,35,0.0
91,64,8,36,0.0
91,64,8,37,0.0
91,64,8,38,0.0
91,64,8,39,0.0
91,64,8,40,0.0
91,64,8,41,0.0
91,64,8,42,0.0
91,64,8,43,0.0
91,64,8,44,0.0
91,64,8,45,0.0
91,64,8,46,0.0
91,64,8,47,0.0
91,64,8,48,0.0
91,64,8,49,0.0
91,64,8,50,0.0
91,64,8,51,0.0
91,64,8,52,0.0
91,64,8,53,0.0
91,64,8,54,0.0
91,64,8,55,0.0
91,64,8,56,0.0
91,64,8,57,0.0
91,64,8,58,0.0
91,64,8,59,0.0
91,64,8,60,0.0
91,64,8,61,0.0
91,64,8,62,0.0
91,64,8,63,0.0
91,64,8,64,0.0
91,64,8,65,0.0
91,64,8,66,0.0
91,64,8,67,0.0
91,64,8,68,0.0
91,64,8,69,0.0
91,64,8,70,0.0
91,64,8,71,0.0
91,64,8,72,0.0
91,64,8,73,0.0
91,64,8,74,0.0
91,64,8,75,0.0
91,64,8,76,0.022105409597391455
91,64,8,77,0.0
91,64,8,78,0.0
91,64,8,79,4.19909817783064E-4
91,64,8,80,0.0
91,64,8,81,0.0
91,64,8,82,0.0
91,64,8,83,0.0
91,64,8,84,0.0
91,64,8,85,0.0
91,64,8,86,0.0
91,64,8,87,0.0
91,64,8,88,0.0
91,64,8,89,0.0
91,64,8,90,0.0
91,64,8,91,0.0
91,64,9,1,0.5442509056025979
91,64,9,2,0.2816697724193528
91,64,9,3,0.0
91,64,9,4,0.0
91,64,9,5,0.0
91,64,9,6,0.0
91,64,9,7,0.0
91,64,9,8,0.0
91,64,9,9,0.14938382344628365
91,64,9,10,0.0
91,64,9,11,0.002170200673609026
91,64,9,12,0.0
91,64,9,13,0.0
91,64,9,14,0.0
91,64,9,15,0.0
91,64,9,16,0.0
91,64,9,17,0.0
91,64,9,18,0.0
91,64,9,19,0.0
91,64,9,20,0.0
91,64,9,21,0.0
91,64,9,22,0.0
91,64,9,23,0.0
91,64,9,24,0.0
91,64,9,25,0.0
91,64,9,26,0.0
91,64,9,27,0.0
91,64,9,28,0.0
91,64,9,29,0.0
91,64,9,30,0.0
91,64,9,31,0.0
91,64,9,32,0.0
91,64,9,33,0.0
91,64,9,34,0.0
91,64,9,35,0.0
91,64,9,36,0.0
91,64,9,37,0.0
91,64,9,38,0.0
91,64,9,39,0.0
91,64,9,40,0.0
91,64,9,41,0.0
91,64,9,42,0.0
91,64,9,43,0.0
91,64,9,44,0.0
91,64,9,45,0.0
91,64,9,46,0.0
91,64,9,47,0.0
91,64,9,48,0.0
91,64,9,49,0.0
91,64,9,50,0.0
91,64,9,51,0.0
91,64,9,52,0.0
91,64,9,53,0.0
91,64,9,54,0.0
91,64,9,55,0.0
91,64,9,56,0.0
91,64,9,57,0.0
91,64,9,58,0.0
91,64,9,59,0.0
91,64,9,60,0.0
91,64,9,61,0.0
91,64,9,62,0.0
91,64,9,63,0.0
91,64,9,64,0.0
91,64,9,65,0.0
91,64,9,66,0.0
91,64,9,67,0.0
91,64,9,68,0.0
91,64,9,69,0.0
91,64,9,70,0.0
91,64,9,71,0.0
91,64,9,72,0.0
91,64,9,73,0.0
91,64,9,74,0.0
91,64,9,75,0.0
91,64,9,76,0.022105143493503114
91,64,9,77,0.0
91,64,9,78,0.0
91,64,9,79,4.201543646536186E-4
91,64,9,80,0.0
91,64,9,81,0.0
91,64,9,82,0.0
91,64,9,83,0.0
91,64,9,84,0.0
91,64,9,85,0.0
91,64,9,86,0.0
91,64,9,87,0.0
91,64,9,88,0.0
91,64,9,89,0.0
91,64,9,90,0.0
91,64,9,91,0.0
91,64,10,1,0.5442509341581687
91,64,10,2,0.281669860684754
91,64,10,3,0.0
91,64,10,4,0.0
91,64,10,5,0.0
91,64,10,6,0.0
91,64,10,7,0.0
91,64,10,8,0.0
91,64,10,9,0.14938215371399755
91,64,10,10,0.0
91,64,10,11,0.0021718084141524882
91,64,10,12,0.0
91,64,10,13,0.0
91,64,10,14,0.0
91,64,10,15,0.0
91,64,10,16,0.0
91,64,10,17,0.0
91,64,10,18,0.0
91,64,10,19,0.0
91,64,10,20,0.0
91,64,10,21,0.0
91,64,10,22,0.0
91,64,10,23,0.0
91,64,10,24,0.0
91,64,10,25,0.0
91,64,10,26,0.0
91,64,10,27,0.0
91,64,10,28,0.0
91,64,10,29,0.0
91,64,10,30,0.0
91,64,10,31,0.0
91,64,10,32,0.0
91,64,10,33,0.0
91,64,10,34,0.0
91,64,10,35,0.0
91,64,10,36,0.0
91,64,10,37,0.0
91,64,10,38,0.0
91,64,10,39,0.0
91,64,10,40,0.0
91,64,10,41,0.0
91,64,10,42,0.0
91,64,10,43,0.0
91,64,10,44,0.0
91,64,10,45,0.0
91,64,10,46,0.0
91,64,10,47,0.0
91,64,10,48,0.0
91,64,10,49,0.0
91,64,10,50,0.0
91,64,10,51,0.0
91,64,10,52,0.0
91,64,10,53,0.0
91,64,10,54,0.0
91,64,10,55,0.0
91,64,10,56,0.0
91,64,10,57,0.0
91,64,10,58,0.0
91,64,10,59,0.0
91,64,10,60,0.0
91,64,10,61,0.0
91,64,10,62,0.0
91,64,10,63,0.0
91,64,10,64,0.0
91,64,10,65,0.0
91,64,10,66,0.0
91,64,10,67,0.0
91,64,10,68,0.0
91,64,10,69,0.0
91,64,10,70,0.0
91,64,10,71,0.0
91,64,10,72,0.0
91,64,10,73,0.0
91,64,10,74,0.0
91,64,10,75,0.0
91,64,10,76,0.022105069523294295
91,64,10,77,0.0
91,64,10,78,0.0
91,64,10,79,4.201735056328999E-4
91,64,10,80,0.0
91,64,10,81,0.0
91,64,10,82,0.0
91,64,10,83,0.0
91,64,10,84,0.0
91,64,10,85,0.0
91,64,10,86,0.0
91,64,10,87,0.0
91,64,10,88,0.0
91,64,10,89,0.0
91,64,10,90,0.0
91,64,10,91,0.0
91,64,11,1,0.5442508780252737
91,64,11,2,0.2816697476161871
91,64,11,3,0.0
91,64,11,4,0.0
91,64,11,5,0.0
91,64,11,6,0.0
91,64,11,7,0.0
91,64,11,8,0.0
91,64,11,9,0.14938408243561035
91,64,11,10,0.0
91,64,11,11,0.0021699980501879977
91,64,11,12,0.0
91,64,11,13,0.0
91,64,11,14,0.0
91,64,11,15,0.0
91,64,11,16,0.0
91,64,11,17,0.0
91,64,11,18,0.0
91,64,11,19,0.0
91,64,11,20,0.0
91,64,11,21,0.0
91,64,11,22,0.0
91,64,11,23,0.0
91,64,11,24,0.0
91,64,11,25,0.0
91,64,11,26,0.0
91,64,11,27,0.0
91,64,11,28,0.0
91,64,11,29,0.0
91,64,11,30,0.0
91,64,11,31,0.0
91,64,11,32,0.0
91,64,11,33,0.0
91,64,11,34,0.0
91,64,11,35,0.0
91,64,11,36,0.0
91,64,11,37,0.0
91,64,11,38,0.0
91,64,11,39,0.0
91,64,11,40,0.0
91,64,11,41,0.0
91,64,11,42,0.0
91,64,11,43,0.0
91,64,11,44,0.0
91,64,11,45,0.0
91,64,11,46,0.0
91,64,11,47,0.0
91,64,11,48,0.0
91,64,11,49,0.0
91,64,11,50,0.0
91,64,11,51,0.0
91,64,11,52,0.0
91,64,11,53,0.0
91,64,11,54,0.0
91,64,11,55,0.0
91,64,11,56,0.0
91,64,11,57,0.0
91,64,11,58,0.0
91,64,11,59,0.0
91,64,11,60,0.0
91,64,11,61,0.0
91,64,11,62,0.0
91,64,11,63,0.0
91,64,11,64,0.0
91,64,11,65,0.0
91,64,11,66,0.0
91,64,11,67,0.0
91,64,11,68,0.0
91,64,11,69,0.0
91,64,11,70,0.0
91,64,11,71,0.0
91,64,11,72,0.0
91,64,11,73,0.0
91,64,11,74,0.0
91,64,11,75,0.0
91,64,11,76,0.022105182196749746
91,64,11,77,0.0
91,64,11,78,0.0
91,64,11,79,4.20111675990963E-4
91,64,11,80,0.0
91,64,11,81,0.0
91,64,11,82,0.0
91,64,11,83,0.0
91,64,11,84,0.0
91,64,11,85,0.0
91,64,11,86,0.0
91,64,11,87,0.0
91,64,11,88,0.0
91,64,11,89,0.0
91,64,11,90,0.0
91,64,11,91,0.0
91,64,12,1,0.5442509122116839
91,64,12,2,0.2816697614353098
91,64,12,3,0.0
91,64,12,4,0.0
91,64,12,5,0.0
91,64,12,6,0.0
91,64,12,7,0.0
91,64,12,8,0.0
91,64,12,9,0.14938404915200654
91,64,12,10,0.0
91,64,12,11,0.002169984392620409
91,64,12,12,0.0
91,64,12,13,0.0
91,64,12,14,0.0
91,64,12,15,0.0
91,64,12,16,0.0
91,64,12,17,0.0
91,64,12,18,0.0
91,64,12,19,0.0
91,64,12,20,0.0
91,64,12,21,0.0
91,64,12,22,0.0
91,64,12,23,0.0
91,64,12,24,0.0
91,64,12,25,0.0
91,64,12,26,0.0
91,64,12,27,0.0
91,64,12,28,0.0
91,64,12,29,0.0
91,64,12,30,0.0
91,64,12,31,0.0
91,64,12,32,0.0
91,64,12,33,0.0
91,64,12,34,0.0
91,64,12,35,0.0
91,64,12,36,0.0
91,64,12,37,0.0
91,64,12,38,0.0
91,64,12,39,0.0
91,64,12,40,0.0
91,64,12,41,0.0
91,64,12,42,0.0
91,64,12,43,0.0
91,64,12,44,0.0
91,64,12,45,0.0
91,64,12,46,0.0
91,64,12,47,0.0
91,64,12,48,0.0
91,64,12,49,0.0
91,64,12,50,0.0
91,64,12,51,0.0
91,64,12,52,0.0
91,64,12,53,0.0
91,64,12,54,0.0
91,64,12,55,0.0
91,64,12,56,0.0
91,64,12,57,0.0
91,64,12,58,0.0
91,64,12,59,0.0
91,64,12,60,0.0
91,64,12,61,0.0
91,64,12,62,0.0
91,64,12,63,0.0
91,64,12,64,0.0
91,64,12,65,0.0
91,64,12,66,0.0
91,64,12,67,0.0
91,64,12,68,0.0
91,64,12,69,0.0
91,64,12,70,0.0
91,64,12,71,0.0
91,64,12,72,0.0
91,64,12,73,0.0
91,64,12,74,0.0
91,64,12,75,0.0
91,64,12,76,0.022104983031939907
91,64,12,77,0.0
91,64,12,78,0.0
91,64,12,79,4.20309776439515E-4
91,64,12,80,0.0
91,64,12,81,0.0
91,64,12,82,0.0
91,64,12,83,0.0
91,64,12,84,0.0
91,64,12,85,0.0
91,64,12,86,0.0
91,64,12,87,0.0
91,64,12,88,0.0
91,64,12,89,0.0
91,64,12,90,0.0
91,64,12,91,0.0
91,64,13,1,0.5442509388582797
91,64,13,2,0.28166993024079356
91,64,13,3,0.0
91,64,13,4,0.0
91,64,13,5,0.0
91,64,13,6,0.0
91,64,13,7,0.0
91,64,13,8,0.0
91,64,13,9,0.14938114835677355
91,64,13,10,0.0
91,64,13,11,0.0021727626522209417
91,64,13,12,0.0
91,64,13,13,0.0
91,64,13,14,0.0
91,64,13,15,0.0
91,64,13,16,0.0
91,64,13,17,0.0
91,64,13,18,0.0
91,64,13,19,0.0
91,64,13,20,0.0
91,64,13,21,0.0
91,64,13,22,0.0
91,64,13,23,0.0
91,64,13,24,0.0
91,64,13,25,0.0
91,64,13,26,0.0
91,64,13,27,0.0
91,64,13,28,0.0
91,64,13,29,0.0
91,64,13,30,0.0
91,64,13,31,0.0
91,64,13,32,0.0
91,64,13,33,0.0
91,64,13,34,0.0
91,64,13,35,0.0
91,64,13,36,0.0
91,64,13,37,0.0
91,64,13,38,0.0
91,64,13,39,0.0
91,64,13,40,0.0
91,64,13,41,0.0
91,64,13,42,0.0
91,64,13,43,0.0
91,64,13,44,0.0
91,64,13,45,0.0
91,64,13,46,0.0
91,64,13,47,0.0
91,64,13,48,0.0
91,64,13,49,0.0
91,64,13,50,0.0
91,64,13,51,0.0
91,64,13,52,0.0
91,64,13,53,0.0
91,64,13,54,0.0
91,64,13,55,0.0
91,64,13,56,0.0
91,64,13,57,0.0
91,64,13,58,0.0
91,64,13,59,0.0
91,64,13,60,0.0
91,64,13,61,0.0
91,64,13,62,0.0
91,64,13,63,0.0
91,64,13,64,0.0
91,64,13,65,0.0
91,64,13,66,0.0
91,64,13,67,0.0
91,64,13,68,0.0
91,64,13,69,0.0
91,64,13,70,0.0
91,64,13,71,0.0
91,64,13,72,0.0
91,64,13,73,0.0
91,64,13,74,0.0
91,64,13,75,0.0
91,64,13,76,0.022105060744161277
91,64,13,77,0.0
91,64,13,78,0.0
91,64,13,79,4.201591477710097E-4
91,64,13,80,0.0
91,64,13,81,0.0
91,64,13,82,0.0
91,64,13,83,0.0
91,64,13,84,0.0
91,64,13,85,0.0
91,64,13,86,0.0
91,64,13,87,0.0
91,64,13,88,0.0
91,64,13,89,0.0
91,64,13,90,0.0
91,64,13,91,0.0
91,64,14,1,0.5442508946387881
91,64,14,2,0.28166977642914937
91,64,14,3,0.0
91,64,14,4,0.0
91,64,14,5,0.0
91,64,14,6,0.0
91,64,14,7,0.0
91,64,14,8,0.0
91,64,14,9,0.14938392942887843
91,64,14,10,0.0
91,64,14,11,0.0021701257846889407
91,64,14,12,0.0
91,64,14,13,0.0
91,64,14,14,0.0
91,64,14,15,0.0
91,64,14,16,0.0
91,64,14,17,0.0
91,64,14,18,0.0
91,64,14,19,0.0
91,64,14,20,0.0
91,64,14,21,0.0
91,64,14,22,0.0
91,64,14,23,0.0
91,64,14,24,0.0
91,64,14,25,0.0
91,64,14,26,0.0
91,64,14,27,0.0
91,64,14,28,0.0
91,64,14,29,0.0
91,64,14,30,0.0
91,64,14,31,0.0
91,64,14,32,0.0
91,64,14,33,0.0
91,64,14,34,0.0
91,64,14,35,0.0
91,64,14,36,0.0
91,64,14,37,0.0
91,64,14,38,0.0
91,64,14,39,0.0
91,64,14,40,0.0
91,64,14,41,0.0
91,64,14,42,0.0
91,64,14,43,0.0
91,64,14,44,0.0
91,64,14,45,0.0
91,64,14,46,0.0
91,64,14,47,0.0
91,64,14,48,0.0
91,64,14,49,0.0
91,64,14,50,0.0
91,64,14,51,0.0
91,64,14,52,0.0
91,64,14,53,0.0
91,64,14,54,0.0
91,64,14,55,0.0
91,64,14,56,0.0
91,64,14,57,0.0
91,64,14,58,0.0
91,64,14,59,0.0
91,64,14,60,0.0
91,64,14,61,0.0
91,64,14,62,0.0
91,64,14,63,0.0
91,64,14,64,0.0
91,64,14,65,0.0
91,64,14,66,0.0
91,64,14,67,0.0
91,64,14,68,0.0
91,64,14,69,0.0
91,64,14,70,0.0
91,64,14,71,0.0
91,64,14,72,0.0
91,64,14,73,0.0
91,64,14,74,0.0
91,64,14,75,0.0
91,64,14,76,0.02210514633306859
91,64,14,77,0.0
91,64,14,78,0.0
91,64,14,79,4.201273854265887E-4
91,64,14,80,0.0
91,64,14,81,0.0
91,64,14,82,0.0
91,64,14,83,0.0
91,64,14,84,0.0
91,64,14,85,0.0
91,64,14,86,0.0
91,64,14,87,0.0
91,64,14,88,0.0
91,64,14,89,0.0
91,64,14,90,0.0
91,64,14,91,0.0
91,64,15,1,0.5442509155398507
91,64,15,2,0.2816697964441486
91,64,15,3,0.0
91,64,15,4,0.0
91,64,15,5,0.0
91,64,15,6,0.0
91,64,15,7,0.0
91,64,15,8,0.0
91,64,15,9,0.14938338862732206
91,64,15,10,0.0
91,64,15,11,0.0021706175292698776
91,64,15,12,0.0
91,64,15,13,0.0
91,64,15,14,0.0
91,64,15,15,0.0
91,64,15,16,0.0
91,64,15,17,0.0
91,64,15,18,0.0
91,64,15,19,0.0
91,64,15,20,0.0
91,64,15,21,0.0
91,64,15,22,0.0
91,64,15,23,0.0
91,64,15,24,0.0
91,64,15,25,0.0
91,64,15,26,0.0
91,64,15,27,0.0
91,64,15,28,0.0
91,64,15,29,0.0
91,64,15,30,0.0
91,64,15,31,0.0
91,64,15,32,0.0
91,64,15,33,0.0
91,64,15,34,0.0
91,64,15,35,0.0
91,64,15,36,0.0
91,64,15,37,0.0
91,64,15,38,0.0
91,64,15,39,0.0
91,64,15,40,0.0
91,64,15,41,0.0
91,64,15,42,0.0
91,64,15,43,0.0
91,64,15,44,0.0
91,64,15,45,0.0
91,64,15,46,0.0
91,64,15,47,0.0
91,64,15,48,0.0
91,64,15,49,0.0
91,64,15,50,0.0
91,64,15,51,0.0
91,64,15,52,0.0
91,64,15,53,0.0
91,64,15,54,0.0
91,64,15,55,0.0
91,64,15,56,0.0
91,64,15,57,0.0
91,64,15,58,0.0
91,64,15,59,0.0
91,64,15,60,0.0
91,64,15,61,0.0
91,64,15,62,0.0
91,64,15,63,0.0
91,64,15,64,0.0
91,64,15,65,0.0
91,64,15,66,0.0
91,64,15,67,0.0
91,64,15,68,0.0
91,64,15,69,0.0
91,64,15,70,0.0
91,64,15,71,0.0
91,64,15,72,0.0
91,64,15,73,0.0
91,64,15,74,0.0
91,64,15,75,0.0
91,64,15,76,0.022105101608286347
91,64,15,77,0.0
91,64,15,78,0.0
91,64,15,79,4.201802511223618E-4
91,64,15,80,0.0
91,64,15,81,0.0
91,64,15,82,0.0
91,64,15,83,0.0
91,64,15,84,0.0
91,64,15,85,0.0
91,64,15,86,0.0
91,64,15,87,0.0
91,64,15,88,0.0
91,64,15,89,0.0
91,64,15,90,0.0
91,64,15,91,0.0
91,64,16,1,0.5442508976288667
91,64,16,2,0.28166971548694353
91,64,16,3,0.0
91,64,16,4,0.0
91,64,16,5,0.0
91,64,16,6,0.0
91,64,16,7,0.0
91,64,16,8,0.0
91,64,16,9,0.1493845980545592
91,64,16,10,0.0
91,64,16,11,0.002169473584101322
91,64,16,12,0.0
91,64,16,13,0.0
91,64,16,14,0.0
91,64,16,15,0.0
91,64,16,16,0.0
91,64,16,17,0.0
91,64,16,18,0.0
91,64,16,19,0.0
91,64,16,20,0.0
91,64,16,21,0.0
91,64,16,22,0.0
91,64,16,23,0.0
91,64,16,24,0.0
91,64,16,25,0.0
91,64,16,26,0.0
91,64,16,27,0.0
91,64,16,28,0.0
91,64,16,29,0.0
91,64,16,30,0.0
91,64,16,31,0.0
91,64,16,32,0.0
91,64,16,33,0.0
91,64,16,34,0.0
91,64,16,35,0.0
91,64,16,36,0.0
91,64,16,37,0.0
91,64,16,38,0.0
91,64,16,39,0.0
91,64,16,40,0.0
91,64,16,41,0.0
91,64,16,42,0.0
91,64,16,43,0.0
91,64,16,44,0.0
91,64,16,45,0.0
91,64,16,46,0.0
91,64,16,47,0.0
91,64,16,48,0.0
91,64,16,49,0.0
91,64,16,50,0.0
91,64,16,51,0.0
91,64,16,52,0.0
91,64,16,53,0.0
91,64,16,54,0.0
91,64,16,55,0.0
91,64,16,56,0.0
91,64,16,57,0.0
91,64,16,58,0.0
91,64,16,59,0.0
91,64,16,60,0.0
91,64,16,61,0.0
91,64,16,62,0.0
91,64,16,63,0.0
91,64,16,64,0.0
91,64,16,65,0.0
91,64,16,66,0.0
91,64,16,67,0.0
91,64,16,68,0.0
91,64,16,69,0.0
91,64,16,70,0.0
91,64,16,71,0.0
91,64,16,72,0.0
91,64,16,73,0.0
91,64,16,74,0.0
91,64,16,75,0.0
91,64,16,76,0.02210525829826529
91,64,16,77,0.0
91,64,16,78,0.0
91,64,16,79,4.200569472639944E-4
91,64,16,80,0.0
91,64,16,81,0.0
91,64,16,82,0.0
91,64,16,83,0.0
91,64,16,84,0.0
91,64,16,85,0.0
91,64,16,86,0.0
91,64,16,87,0.0
91,64,16,88,0.0
91,64,16,89,0.0
91,64,16,90,0.0
91,64,16,91,0.0
91,64,17,1,0.5442509289372006
91,64,17,2,0.28166965990223214
91,64,17,3,0.0
91,64,17,4,0.0
91,64,17,5,0.0
91,64,17,6,0.0
91,64,17,7,0.0
91,64,17,8,0.0
91,64,17,9,0.1493849892236668
91,64,17,10,0.0
91,64,17,11,0.0021690961755830517
91,64,17,12,0.0
91,64,17,13,0.0
91,64,17,14,0.0
91,64,17,15,0.0
91,64,17,16,0.0
91,64,17,17,0.0
91,64,17,18,0.0
91,64,17,19,0.0
91,64,17,20,0.0
91,64,17,21,0.0
91,64,17,22,0.0
91,64,17,23,0.0
91,64,17,24,0.0
91,64,17,25,0.0
91,64,17,26,0.0
91,64,17,27,0.0
91,64,17,28,0.0
91,64,17,29,0.0
91,64,17,30,0.0
91,64,17,31,0.0
91,64,17,32,0.0
91,64,17,33,0.0
91,64,17,34,0.0
91,64,17,35,0.0
91,64,17,36,0.0
91,64,17,37,0.0
91,64,17,38,0.0
91,64,17,39,0.0
91,64,17,40,0.0
91,64,17,41,0.0
91,64,17,42,0.0
91,64,17,43,0.0
91,64,17,44,0.0
91,64,17,45,0.0
91,64,17,46,0.0
91,64,17,47,0.0
91,64,17,48,0.0
91,64,17,49,0.0
91,64,17,50,0.0
91,64,17,51,0.0
91,64,17,52,0.0
91,64,17,53,0.0
91,64,17,54,0.0
91,64,17,55,0.0
91,64,17,56,0.0
91,64,17,57,0.0
91,64,17,58,0.0
91,64,17,59,0.0
91,64,17,60,0.0
91,64,17,61,0.0
91,64,17,62,0.0
91,64,17,63,0.0
91,64,17,64,0.0
91,64,17,65,0.0
91,64,17,66,0.0
91,64,17,67,0.0
91,64,17,68,0.0
91,64,17,69,0.0
91,64,17,70,0.0
91,64,17,71,0.0
91,64,17,72,0.0
91,64,17,73,0.0
91,64,17,74,0.0
91,64,17,75,0.0
91,64,17,76,0.022104968529339505
91,64,17,77,0.0
91,64,17,78,0.0
91,64,17,79,4.20357231977993E-4
91,64,17,80,0.0
91,64,17,81,0.0
91,64,17,82,0.0
91,64,17,83,0.0
91,64,17,84,0.0
91,64,17,85,0.0
91,64,17,86,0.0
91,64,17,87,0.0
91,64,17,88,0.0
91,64,17,89,0.0
91,64,17,90,0.0
91,64,17,91,0.0
91,64,18,1,0.5442509174811426
91,64,18,2,0.2816698177533705
91,64,18,3,0.0
91,64,18,4,0.0
91,64,18,5,0.0
91,64,18,6,0.0
91,64,18,7,0.0
91,64,18,8,0.0
91,64,18,9,0.14938266734216224
91,64,18,10,0.0
91,64,18,11,0.0021713393382763995
91,64,18,12,0.0
91,64,18,13,0.0
91,64,18,14,0.0
91,64,18,15,0.0
91,64,18,16,0.0
91,64,18,17,0.0
91,64,18,18,0.0
91,64,18,19,0.0
91,64,18,20,0.0
91,64,18,21,0.0
91,64,18,22,0.0
91,64,18,23,0.0
91,64,18,24,0.0
91,64,18,25,0.0
91,64,18,26,0.0
91,64,18,27,0.0
91,64,18,28,0.0
91,64,18,29,0.0
91,64,18,30,0.0
91,64,18,31,0.0
91,64,18,32,0.0
91,64,18,33,0.0
91,64,18,34,0.0
91,64,18,35,0.0
91,64,18,36,0.0
91,64,18,37,0.0
91,64,18,38,0.0
91,64,18,39,0.0
91,64,18,40,0.0
91,64,18,41,0.0
91,64,18,42,0.0
91,64,18,43,0.0
91,64,18,44,0.0
91,64,18,45,0.0
91,64,18,46,0.0
91,64,18,47,0.0
91,64,18,48,0.0
91,64,18,49,0.0
91,64,18,50,0.0
91,64,18,51,0.0
91,64,18,52,0.0
91,64,18,53,0.0
91,64,18,54,0.0
91,64,18,55,0.0
91,64,18,56,0.0
91,64,18,57,0.0
91,64,18,58,0.0
91,64,18,59,0.0
91,64,18,60,0.0
91,64,18,61,0.0
91,64,18,62,0.0
91,64,18,63,0.0
91,64,18,64,0.0
91,64,18,65,0.0
91,64,18,66,0.0
91,64,18,67,0.0
91,64,18,68,0.0
91,64,18,69,0.0
91,64,18,70,0.0
91,64,18,71,0.0
91,64,18,72,0.0
91,64,18,73,0.0
91,64,18,74,0.0
91,64,18,75,0.0
91,64,18,76,0.022104946545399146
91,64,18,77,0.0
91,64,18,78,0.0
91,64,18,79,4.203115396490156E-4
91,64,18,80,0.0
91,64,18,81,0.0
91,64,18,82,0.0
91,64,18,83,0.0
91,64,18,84,0.0
91,64,18,85,0.0
91,64,18,86,0.0
91,64,18,87,0.0
91,64,18,88,0.0
91,64,18,89,0.0
91,64,18,90,0.0
91,64,18,91,0.0
91,64,19,1,0.5442509084811677
91,64,19,2,0.2816697302747051
91,64,19,3,0.0
91,64,19,4,0.0
91,64,19,5,0.0
91,64,19,6,0.0
91,64,19,7,0.0
91,64,19,8,0.0
91,64,19,9,0.1493840016834561
91,64,19,10,0.0
91,64,19,11,0.002170066373126867
91,64,19,12,0.0
91,64,19,13,0.0
91,64,19,14,0.0
91,64,19,15,0.0
91,64,19,16,0.0
91,64,19,17,0.0
91,64,19,18,0.0
91,64,19,19,0.0
91,64,19,20,0.0
91,64,19,21,0.0
91,64,19,22,0.0
91,64,19,23,0.0
91,64,19,24,0.0
91,64,19,25,0.0
91,64,19,26,0.0
91,64,19,27,0.0
91,64,19,28,0.0
91,64,19,29,0.0
91,64,19,30,0.0
91,64,19,31,0.0
91,64,19,32,0.0
91,64,19,33,0.0
91,64,19,34,0.0
91,64,19,35,0.0
91,64,19,36,0.0
91,64,19,37,0.0
91,64,19,38,0.0
91,64,19,39,0.0
91,64,19,40,0.0
91,64,19,41,0.0
91,64,19,42,0.0
91,64,19,43,0.0
91,64,19,44,0.0
91,64,19,45,0.0
91,64,19,46,0.0
91,64,19,47,0.0
91,64,19,48,0.0
91,64,19,49,0.0
91,64,19,50,0.0
91,64,19,51,0.0
91,64,19,52,0.0
91,64,19,53,0.0
91,64,19,54,0.0
91,64,19,55,0.0
91,64,19,56,0.0
91,64,19,57,0.0
91,64,19,58,0.0
91,64,19,59,0.0
91,64,19,60,0.0
91,64,19,61,0.0
91,64,19,62,0.0
91,64,19,63,0.0
91,64,19,64,0.0
91,64,19,65,0.0
91,64,19,66,0.0
91,64,19,67,0.0
91,64,19,68,0.0
91,64,19,69,0.0
91,64,19,70,0.0
91,64,19,71,0.0
91,64,19,72,0.0
91,64,19,73,0.0
91,64,19,74,0.0
91,64,19,75,0.0
91,64,19,76,0.022104974931590866
91,64,19,77,0.0
91,64,19,78,0.0
91,64,19,79,4.2031825595339545E-4
91,64,19,80,0.0
91,64,19,81,0.0
91,64,19,82,0.0
91,64,19,83,0.0
91,64,19,84,0.0
91,64,19,85,0.0
91,64,19,86,0.0
91,64,19,87,0.0
91,64,19,88,0.0
91,64,19,89,0.0
91,64,19,90,0.0
91,64,19,91,0.0
91,64,20,1,0.5442509264742484
91,64,20,2,0.2816697034859716
91,64,20,3,0.0
91,64,20,4,0.0
91,64,20,5,0.0
91,64,20,6,0.0
91,64,20,7,0.0
91,64,20,8,0.0
91,64,20,9,0.14938444834496237
91,64,20,10,0.0
91,64,20,11,0.0021696281402444418
91,64,20,12,0.0
91,64,20,13,0.0
91,64,20,14,0.0
91,64,20,15,0.0
91,64,20,16,0.0
91,64,20,17,0.0
91,64,20,18,0.0
91,64,20,19,0.0
91,64,20,20,0.0
91,64,20,21,0.0
91,64,20,22,0.0
91,64,20,23,0.0
91,64,20,24,0.0
91,64,20,25,0.0
91,64,20,26,0.0
91,64,20,27,0.0
91,64,20,28,0.0
91,64,20,29,0.0
91,64,20,30,0.0
91,64,20,31,0.0
91,64,20,32,0.0
91,64,20,33,0.0
91,64,20,34,0.0
91,64,20,35,0.0
91,64,20,36,0.0
91,64,20,37,0.0
91,64,20,38,0.0
91,64,20,39,0.0
91,64,20,40,0.0
91,64,20,41,0.0
91,64,20,42,0.0
91,64,20,43,0.0
91,64,20,44,0.0
91,64,20,45,0.0
91,64,20,46,0.0
91,64,20,47,0.0
91,64,20,48,0.0
91,64,20,49,0.0
91,64,20,50,0.0
91,64,20,51,0.0
91,64,20,52,0.0
91,64,20,53,0.0
91,64,20,54,0.0
91,64,20,55,0.0
91,64,20,56,0.0
91,64,20,57,0.0
91,64,20,58,0.0
91,64,20,59,0.0
91,64,20,60,0.0
91,64,20,61,0.0
91,64,20,62,0.0
91,64,20,63,0.0
91,64,20,64,0.0
91,64,20,65,0.0
91,64,20,66,0.0
91,64,20,67,0.0
91,64,20,68,0.0
91,64,20,69,0.0
91,64,20,70,0.0
91,64,20,71,0.0
91,64,20,72,0.0
91,64,20,73,0.0
91,64,20,74,0.0
91,64,20,75,0.0
91,64,20,76,0.022105138934106747
91,64,20,77,0.0
91,64,20,78,0.0
91,64,20,79,4.201546204664751E-4
91,64,20,80,0.0
91,64,20,81,0.0
91,64,20,82,0.0
91,64,20,83,0.0
91,64,20,84,0.0
91,64,20,85,0.0
91,64,20,86,0.0
91,64,20,87,0.0
91,64,20,88,0.0
91,64,20,89,0.0
91,64,20,90,0.0
91,64,20,91,0.0
91,64,21,1,0.5442508870401159
91,64,21,2,0.28166949831511645
91,64,21,3,0.0
91,64,21,4,0.0
91,64,21,5,0.0
91,64,21,6,0.0
91,64,21,7,0.0
91,64,21,8,0.0
91,64,21,9,0.14938792025224967
91,64,21,10,0.0
91,64,21,11,0.0021663123930519778
91,64,21,12,0.0
91,64,21,13,0.0
91,64,21,14,0.0
91,64,21,15,0.0
91,64,21,16,0.0
91,64,21,17,0.0
91,64,21,18,0.0
91,64,21,19,0.0
91,64,21,20,0.0
91,64,21,21,0.0
91,64,21,22,0.0
91,64,21,23,0.0
91,64,21,24,0.0
91,64,21,25,0.0
91,64,21,26,0.0
91,64,21,27,0.0
91,64,21,28,0.0
91,64,21,29,0.0
91,64,21,30,0.0
91,64,21,31,0.0
91,64,21,32,0.0
91,64,21,33,0.0
91,64,21,34,0.0
91,64,21,35,0.0
91,64,21,36,0.0
91,64,21,37,0.0
91,64,21,38,0.0
91,64,21,39,0.0
91,64,21,40,0.0
91,64,21,41,0.0
91,64,21,42,0.0
91,64,21,43,0.0
91,64,21,44,0.0
91,64,21,45,0.0
91,64,21,46,0.0
91,64,21,47,0.0
91,64,21,48,0.0
91,64,21,49,0.0
91,64,21,50,0.0
91,64,21,51,0.0
91,64,21,52,0.0
91,64,21,53,0.0
91,64,21,54,0.0
91,64,21,55,0.0
91,64,21,56,0.0
91,64,21,57,0.0
91,64,21,58,0.0
91,64,21,59,0.0
91,64,21,60,0.0
91,64,21,61,0.0
91,64,21,62,0.0
91,64,21,63,0.0
91,64,21,64,0.0
91,64,21,65,0.0
91,64,21,66,0.0
91,64,21,67,0.0
91,64,21,68,0.0
91,64,21,69,0.0
91,64,21,70,0.0
91,64,21,71,0.0
91,64,21,72,0.0
91,64,21,73,0.0
91,64,21,74,0.0
91,64,21,75,0.0
91,64,21,76,0.02210509929674705
91,64,21,77,0.0
91,64,21,78,0.0
91,64,21,79,4.2028270271914737E-4
91,64,21,80,0.0
91,64,21,81,0.0
91,64,21,82,0.0
91,64,21,83,0.0
91,64,21,84,0.0
91,64,21,85,0.0
91,64,21,86,0.0
91,64,21,87,0.0
91,64,21,88,0.0
91,64,21,89,0.0
91,64,21,90,0.0
91,64,21,91,0.0
91,64,22,1,0.5442509112138872
91,64,22,2,0.28166986600614313
91,64,22,3,0.0
91,64,22,4,0.0
91,64,22,5,0.0
91,64,22,6,0.0
91,64,22,7,0.0
91,64,22,8,0.0
91,64,22,9,0.14938215254950524
91,64,22,10,0.0
91,64,22,11,0.0021718341568930273
91,64,22,12,0.0
91,64,22,13,0.0
91,64,22,14,0.0
91,64,22,15,0.0
91,64,22,16,0.0
91,64,22,17,0.0
91,64,22,18,0.0
91,64,22,19,0.0
91,64,22,20,0.0
91,64,22,21,0.0
91,64,22,22,0.0
91,64,22,23,0.0
91,64,22,24,0.0
91,64,22,25,0.0
91,64,22,26,0.0
91,64,22,27,0.0
91,64,22,28,0.0
91,64,22,29,0.0
91,64,22,30,0.0
91,64,22,31,0.0
91,64,22,32,0.0
91,64,22,33,0.0
91,64,22,34,0.0
91,64,22,35,0.0
91,64,22,36,0.0
91,64,22,37,0.0
91,64,22,38,0.0
91,64,22,39,0.0
91,64,22,40,0.0
91,64,22,41,0.0
91,64,22,42,0.0
91,64,22,43,0.0
91,64,22,44,0.0
91,64,22,45,0.0
91,64,22,46,0.0
91,64,22,47,0.0
91,64,22,48,0.0
91,64,22,49,0.0
91,64,22,50,0.0
91,64,22,51,0.0
91,64,22,52,0.0
91,64,22,53,0.0
91,64,22,54,0.0
91,64,22,55,0.0
91,64,22,56,0.0
91,64,22,57,0.0
91,64,22,58,0.0
91,64,22,59,0.0
91,64,22,60,0.0
91,64,22,61,0.0
91,64,22,62,0.0
91,64,22,63,0.0
91,64,22,64,0.0
91,64,22,65,0.0
91,64,22,66,0.0
91,64,22,67,0.0
91,64,22,68,0.0
91,64,22,69,0.0
91,64,22,70,0.0
91,64,22,71,0.0
91,64,22,72,0.0
91,64,22,73,0.0
91,64,22,74,0.0
91,64,22,75,0.0
91,64,22,76,0.022104903725446018
91,64,22,77,0.0
91,64,22,78,0.0
91,64,22,79,4.203323481252889E-4
91,64,22,80,0.0
91,64,22,81,0.0
91,64,22,82,0.0
91,64,22,83,0.0
91,64,22,84,0.0
91,64,22,85,0.0
91,64,22,86,0.0
91,64,22,87,0.0
91,64,22,88,0.0
91,64,22,89,0.0
91,64,22,90,0.0
91,64,22,91,0.0
91,64,23,1,0.5442509302801303
91,64,23,2,0.28166972735293405
91,64,23,3,0.0
91,64,23,4,0.0
91,64,23,5,0.0
91,64,23,6,0.0
91,64,23,7,0.0
91,64,23,8,0.0
91,64,23,9,0.14938402027638117
91,64,23,10,0.0
91,64,23,11,0.002170028714861137
91,64,23,12,0.0
91,64,23,13,0.0
91,64,23,14,0.0
91,64,23,15,0.0
91,64,23,16,0.0
91,64,23,17,0.0
91,64,23,18,0.0
91,64,23,19,0.0
91,64,23,20,0.0
91,64,23,21,0.0
91,64,23,22,0.0
91,64,23,23,0.0
91,64,23,24,0.0
91,64,23,25,0.0
91,64,23,26,0.0
91,64,23,27,0.0
91,64,23,28,0.0
91,64,23,29,0.0
91,64,23,30,0.0
91,64,23,31,0.0
91,64,23,32,0.0
91,64,23,33,0.0
91,64,23,34,0.0
91,64,23,35,0.0
91,64,23,36,0.0
91,64,23,37,0.0
91,64,23,38,0.0
91,64,23,39,0.0
91,64,23,40,0.0
91,64,23,41,0.0
91,64,23,42,0.0
91,64,23,43,0.0
91,64,23,44,0.0
91,64,23,45,0.0
91,64,23,46,0.0
91,64,23,47,0.0
91,64,23,48,0.0
91,64,23,49,0.0
91,64,23,50,0.0
91,64,23,51,0.0
91,64,23,52,0.0
91,64,23,53,0.0
91,64,23,54,0.0
91,64,23,55,0.0
91,64,23,56,0.0
91,64,23,57,0.0
91,64,23,58,0.0
91,64,23,59,0.0
91,64,23,60,0.0
91,64,23,61,0.0
91,64,23,62,0.0
91,64,23,63,0.0
91,64,23,64,0.0
91,64,23,65,0.0
91,64,23,66,0.0
91,64,23,67,0.0
91,64,23,68,0.0
91,64,23,69,0.0
91,64,23,70,0.0
91,64,23,71,0.0
91,64,23,72,0.0
91,64,23,73,0.0
91,64,23,74,0.0
91,64,23,75,0.0
91,64,23,76,0.022105118727292112
91,64,23,77,0.0
91,64,23,78,0.0
91,64,23,79,4.2017464840130817E-4
91,64,23,80,0.0
91,64,23,81,0.0
91,64,23,82,0.0
91,64,23,83,0.0
91,64,23,84,0.0
91,64,23,85,0.0
91,64,23,86,0.0
91,64,23,87,0.0
91,64,23,88,0.0
91,64,23,89,0.0
91,64,23,90,0.0
91,64,23,91,0.0
91,64,24,1,0.5442509046101917
91,64,24,2,0.2816698472111259
91,64,24,3,0.0
91,64,24,4,0.0
91,64,24,5,0.0
91,64,24,6,0.0
91,64,24,7,0.0
91,64,24,8,0.0
91,64,24,9,0.1493828429317546
91,64,24,10,0.0
91,64,24,11,0.0021711278517521663
91,64,24,12,0.0
91,64,24,13,0.0
91,64,24,14,0.0
91,64,24,15,0.0
91,64,24,16,0.0
91,64,24,17,0.0
91,64,24,18,0.0
91,64,24,19,0.0
91,64,24,20,0.0
91,64,24,21,0.0
91,64,24,22,0.0
91,64,24,23,0.0
91,64,24,24,0.0
91,64,24,25,0.0
91,64,24,26,0.0
91,64,24,27,0.0
91,64,24,28,0.0
91,64,24,29,0.0
91,64,24,30,0.0
91,64,24,31,0.0
91,64,24,32,0.0
91,64,24,33,0.0
91,64,24,34,0.0
91,64,24,35,0.0
91,64,24,36,0.0
91,64,24,37,0.0
91,64,24,38,0.0
91,64,24,39,0.0
91,64,24,40,0.0
91,64,24,41,0.0
91,64,24,42,0.0
91,64,24,43,0.0
91,64,24,44,0.0
91,64,24,45,0.0
91,64,24,46,0.0
91,64,24,47,0.0
91,64,24,48,0.0
91,64,24,49,0.0
91,64,24,50,0.0
91,64,24,51,0.0
91,64,24,52,0.0
91,64,24,53,0.0
91,64,24,54,0.0
91,64,24,55,0.0
91,64,24,56,0.0
91,64,24,57,0.0
91,64,24,58,0.0
91,64,24,59,0.0
91,64,24,60,0.0
91,64,24,61,0.0
91,64,24,62,0.0
91,64,24,63,0.0
91,64,24,64,0.0
91,64,24,65,0.0
91,64,24,66,0.0
91,64,24,67,0.0
91,64,24,68,0.0
91,64,24,69,0.0
91,64,24,70,0.0
91,64,24,71,0.0
91,64,24,72,0.0
91,64,24,73,0.0
91,64,24,74,0.0
91,64,24,75,0.0
91,64,24,76,0.022105107277790637
91,64,24,77,0.0
91,64,24,78,0.0
91,64,24,79,4.201701173850747E-4
91,64,24,80,0.0
91,64,24,81,0.0
91,64,24,82,0.0
91,64,24,83,0.0
91,64,24,84,0.0
91,64,24,85,0.0
91,64,24,86,0.0
91,64,24,87,0.0
91,64,24,88,0.0
91,64,24,89,0.0
91,64,24,90,0.0
91,64,24,91,0.0
91,64,25,1,0.5442509360955624
91,64,25,2,0.2816697662666137
91,64,25,3,0.0
91,64,25,4,0.0
91,64,25,5,0.0
91,64,25,6,0.0
91,64,25,7,0.0
91,64,25,8,0.0
91,64,25,9,0.14938378254386775
91,64,25,10,0.0
91,64,25,11,0.0021702301754022396
91,64,25,12,0.0
91,64,25,13,0.0
91,64,25,14,0.0
91,64,25,15,0.0
91,64,25,16,0.0
91,64,25,17,0.0
91,64,25,18,0.0
91,64,25,19,0.0
91,64,25,20,0.0
91,64,25,21,0.0
91,64,25,22,0.0
91,64,25,23,0.0
91,64,25,24,0.0
91,64,25,25,0.0
91,64,25,26,0.0
91,64,25,27,0.0
91,64,25,28,0.0
91,64,25,29,0.0
91,64,25,30,0.0
91,64,25,31,0.0
91,64,25,32,0.0
91,64,25,33,0.0
91,64,25,34,0.0
91,64,25,35,0.0
91,64,25,36,0.0
91,64,25,37,0.0
91,64,25,38,0.0
91,64,25,39,0.0
91,64,25,40,0.0
91,64,25,41,0.0
91,64,25,42,0.0
91,64,25,43,0.0
91,64,25,44,0.0
91,64,25,45,0.0
91,64,25,46,0.0
91,64,25,47,0.0
91,64,25,48,0.0
91,64,25,49,0.0
91,64,25,50,0.0
91,64,25,51,0.0
91,64,25,52,0.0
91,64,25,53,0.0
91,64,25,54,0.0
91,64,25,55,0.0
91,64,25,56,0.0
91,64,25,57,0.0
91,64,25,58,0.0
91,64,25,59,0.0
91,64,25,60,0.0
91,64,25,61,0.0
91,64,25,62,0.0
91,64,25,63,0.0
91,64,25,64,0.0
91,64,25,65,0.0
91,64,25,66,0.0
91,64,25,67,0.0
91,64,25,68,0.0
91,64,25,69,0.0
91,64,25,70,0.0
91,64,25,71,0.0
91,64,25,72,0.0
91,64,25,73,0.0
91,64,25,74,0.0
91,64,25,75,0.0
91,64,25,76,0.02210511691330581
91,64,25,77,0.0
91,64,25,78,0.0
91,64,25,79,4.2016800524794846E-4
91,64,25,80,0.0
91,64,25,81,0.0
91,64,25,82,0.0
91,64,25,83,0.0
91,64,25,84,0.0
91,64,25,85,0.0
91,64,25,86,0.0
91,64,25,87,0.0
91,64,25,88,0.0
91,64,25,89,0.0
91,64,25,90,0.0
91,64,25,91,0.0
91,64,26,1,0.544250902181918
91,64,26,2,0.28166978543998544
91,64,26,3,0.0
91,64,26,4,0.0
91,64,26,5,0.0
91,64,26,6,0.0
91,64,26,7,0.0
91,64,26,8,0.0
91,64,26,9,0.14938358975007013
91,64,26,10,0.0
91,64,26,11,0.0021704353531950284
91,64,26,12,0.0
91,64,26,13,0.0
91,64,26,14,0.0
91,64,26,15,0.0
91,64,26,16,0.0
91,64,26,17,0.0
91,64,26,18,0.0
91,64,26,19,0.0
91,64,26,20,0.0
91,64,26,21,0.0
91,64,26,22,0.0
91,64,26,23,0.0
91,64,26,24,0.0
91,64,26,25,0.0
91,64,26,26,0.0
91,64,26,27,0.0
91,64,26,28,0.0
91,64,26,29,0.0
91,64,26,30,0.0
91,64,26,31,0.0
91,64,26,32,0.0
91,64,26,33,0.0
91,64,26,34,0.0
91,64,26,35,0.0
91,64,26,36,0.0
91,64,26,37,0.0
91,64,26,38,0.0
91,64,26,39,0.0
91,64,26,40,0.0
91,64,26,41,0.0
91,64,26,42,0.0
91,64,26,43,0.0
91,64,26,44,0.0
91,64,26,45,0.0
91,64,26,46,0.0
91,64,26,47,0.0
91,64,26,48,0.0
91,64,26,49,0.0
91,64,26,50,0.0
91,64,26,51,0.0
91,64,26,52,0.0
91,64,26,53,0.0
91,64,26,54,0.0
91,64,26,55,0.0
91,64,26,56,0.0
91,64,26,57,0.0
91,64,26,58,0.0
91,64,26,59,0.0
91,64,26,60,0.0
91,64,26,61,0.0
91,64,26,62,0.0
91,64,26,63,0.0
91,64,26,64,0.0
91,64,26,65,0.0
91,64,26,66,0.0
91,64,26,67,0.0
91,64,26,68,0.0
91,64,26,69,0.0
91,64,26,70,0.0
91,64,26,71,0.0
91,64,26,72,0.0
91,64,26,73,0.0
91,64,26,74,0.0
91,64,26,75,0.0
91,64,26,76,0.02210514161177737
91,64,26,77,0.0
91,64,26,78,0.0
91,64,26,79,4.201456630540385E-4
91,64,26,80,0.0
91,64,26,81,0.0
91,64,26,82,0.0
91,64,26,83,0.0
91,64,26,84,0.0
91,64,26,85,0.0
91,64,26,86,0.0
91,64,26,87,0.0
91,64,26,88,0.0
91,64,26,89,0.0
91,64,26,90,0.0
91,64,26,91,0.0
91,64,27,1,0.5442509231369306
91,64,27,2,0.2816697574389821
91,64,27,3,0.0
91,64,27,4,0.0
91,64,27,5,0.0
91,64,27,6,0.0
91,64,27,7,0.0
91,64,27,8,0.0
91,64,27,9,0.14938405613055275
91,64,27,10,0.0
91,64,27,11,0.002169951709080198
91,64,27,12,0.0
91,64,27,13,0.0
91,64,27,14,0.0
91,64,27,15,0.0
91,64,27,16,0.0
91,64,27,17,0.0
91,64,27,18,0.0
91,64,27,19,0.0
91,64,27,20,0.0
91,64,27,21,0.0
91,64,27,22,0.0
91,64,27,23,0.0
91,64,27,24,0.0
91,64,27,25,0.0
91,64,27,26,0.0
91,64,27,27,0.0
91,64,27,28,0.0
91,64,27,29,0.0
91,64,27,30,0.0
91,64,27,31,0.0
91,64,27,32,0.0
91,64,27,33,0.0
91,64,27,34,0.0
91,64,27,35,0.0
91,64,27,36,0.0
91,64,27,37,0.0
91,64,27,38,0.0
91,64,27,39,0.0
91,64,27,40,0.0
91,64,27,41,0.0
91,64,27,42,0.0
91,64,27,43,0.0
91,64,27,44,0.0
91,64,27,45,0.0
91,64,27,46,0.0
91,64,27,47,0.0
91,64,27,48,0.0
91,64,27,49,0.0
91,64,27,50,0.0
91,64,27,51,0.0
91,64,27,52,0.0
91,64,27,53,0.0
91,64,27,54,0.0
91,64,27,55,0.0
91,64,27,56,0.0
91,64,27,57,0.0
91,64,27,58,0.0
91,64,27,59,0.0
91,64,27,60,0.0
91,64,27,61,0.0
91,64,27,62,0.0
91,64,27,63,0.0
91,64,27,64,0.0
91,64,27,65,0.0
91,64,27,66,0.0
91,64,27,67,0.0
91,64,27,68,0.0
91,64,27,69,0.0
91,64,27,70,0.0
91,64,27,71,0.0
91,64,27,72,0.0
91,64,27,73,0.0
91,64,27,74,0.0
91,64,27,75,0.0
91,64,27,76,0.022105131924928464
91,64,27,77,0.0
91,64,27,78,0.0
91,64,27,79,4.201796595259456E-4
91,64,27,80,0.0
91,64,27,81,0.0
91,64,27,82,0.0
91,64,27,83,0.0
91,64,27,84,0.0
91,64,27,85,0.0
91,64,27,86,0.0
91,64,27,87,0.0
91,64,27,88,0.0
91,64,27,89,0.0
91,64,27,90,0.0
91,64,27,91,0.0
91,64,28,1,0.5442508926072571
91,64,28,2,0.2816696966307211
91,64,28,3,0.0
91,64,28,4,0.0
91,64,28,5,0.0
91,64,28,6,0.0
91,64,28,7,0.0
91,64,28,8,0.0
91,64,28,9,0.1493846618741334
91,64,28,10,0.0
91,64,28,11,0.0021694461469725338
91,64,28,12,0.0
91,64,28,13,0.0
91,64,28,14,0.0
91,64,28,15,0.0
91,64,28,16,0.0
91,64,28,17,0.0
91,64,28,18,0.0
91,64,28,19,0.0
91,64,28,20,0.0
91,64,28,21,0.0
91,64,28,22,0.0
91,64,28,23,0.0
91,64,28,24,0.0
91,64,28,25,0.0
91,64,28,26,0.0
91,64,28,27,0.0
91,64,28,28,0.0
91,64,28,29,0.0
91,64,28,30,0.0
91,64,28,31,0.0
91,64,28,32,0.0
91,64,28,33,0.0
91,64,28,34,0.0
91,64,28,35,0.0
91,64,28,36,0.0
91,64,28,37,0.0
91,64,28,38,0.0
91,64,28,39,0.0
91,64,28,40,0.0
91,64,28,41,0.0
91,64,28,42,0.0
91,64,28,43,0.0
91,64,28,44,0.0
91,64,28,45,0.0
91,64,28,46,0.0
91,64,28,47,0.0
91,64,28,48,0.0
91,64,28,49,0.0
91,64,28,50,0.0
91,64,28,51,0.0
91,64,28,52,0.0
91,64,28,53,0.0
91,64,28,54,0.0
91,64,28,55,0.0
91,64,28,56,0.0
91,64,28,57,0.0
91,64,28,58,0.0
91,64,28,59,0.0
91,64,28,60,0.0
91,64,28,61,0.0
91,64,28,62,0.0
91,64,28,63,0.0
91,64,28,64,0.0
91,64,28,65,0.0
91,64,28,66,0.0
91,64,28,67,0.0
91,64,28,68,0.0
91,64,28,69,0.0
91,64,28,70,0.0
91,64,28,71,0.0
91,64,28,72,0.0
91,64,28,73,0.0
91,64,28,74,0.0
91,64,28,75,0.0
91,64,28,76,0.022105152868083913
91,64,28,77,0.0
91,64,28,78,0.0
91,64,28,79,4.20149872831928E-4
91,64,28,80,0.0
91,64,28,81,0.0
91,64,28,82,0.0
91,64,28,83,0.0
91,64,28,84,0.0
91,64,28,85,0.0
91,64,28,86,0.0
91,64,28,87,0.0
91,64,28,88,0.0
91,64,28,89,0.0
91,64,28,90,0.0
91,64,28,91,0.0
91,64,29,1,0.5442508992791013
91,64,29,2,0.281669946982352
91,64,29,3,0.0
91,64,29,4,0.0
91,64,29,5,0.0
91,64,29,6,0.0
91,64,29,7,0.0
91,64,29,8,0.0
91,64,29,9,0.14938135604966213
91,64,29,10,0.0
91,64,29,11,0.002172566141420934
91,64,29,12,0.0
91,64,29,13,0.0
91,64,29,14,0.0
91,64,29,15,0.0
91,64,29,16,0.0
91,64,29,17,0.0
91,64,29,18,0.0
91,64,29,19,0.0
91,64,29,20,0.0
91,64,29,21,0.0
91,64,29,22,0.0
91,64,29,23,0.0
91,64,29,24,0.0
91,64,29,25,0.0
91,64,29,26,0.0
91,64,29,27,0.0
91,64,29,28,0.0
91,64,29,29,0.0
91,64,29,30,0.0
91,64,29,31,0.0
91,64,29,32,0.0
91,64,29,33,0.0
91,64,29,34,0.0
91,64,29,35,0.0
91,64,29,36,0.0
91,64,29,37,0.0
91,64,29,38,0.0
91,64,29,39,0.0
91,64,29,40,0.0
91,64,29,41,0.0
91,64,29,42,0.0
91,64,29,43,0.0
91,64,29,44,0.0
91,64,29,45,0.0
91,64,29,46,0.0
91,64,29,47,0.0
91,64,29,48,0.0
91,64,29,49,0.0
91,64,29,50,0.0
91,64,29,51,0.0
91,64,29,52,0.0
91,64,29,53,0.0
91,64,29,54,0.0
91,64,29,55,0.0
91,64,29,56,0.0
91,64,29,57,0.0
91,64,29,58,0.0
91,64,29,59,0.0
91,64,29,60,0.0
91,64,29,61,0.0
91,64,29,62,0.0
91,64,29,63,0.0
91,64,29,64,0.0
91,64,29,65,0.0
91,64,29,66,0.0
91,64,29,67,0.0
91,64,29,68,0.0
91,64,29,69,0.0
91,64,29,70,0.0
91,64,29,71,0.0
91,64,29,72,0.0
91,64,29,73,0.0
91,64,29,74,0.0
91,64,29,75,0.0
91,64,29,76,0.02210514361721473
91,64,29,77,0.0
91,64,29,78,0.0
91,64,29,79,4.200879302489036E-4
91,64,29,80,0.0
91,64,29,81,0.0
91,64,29,82,0.0
91,64,29,83,0.0
91,64,29,84,0.0
91,64,29,85,0.0
91,64,29,86,0.0
91,64,29,87,0.0
91,64,29,88,0.0
91,64,29,89,0.0
91,64,29,90,0.0
91,64,29,91,0.0
91,64,30,1,0.5442509011067327
91,64,30,2,0.2816697832502184
91,64,30,3,0.0
91,64,30,4,0.0
91,64,30,5,0.0
91,64,30,6,0.0
91,64,30,7,0.0
91,64,30,8,0.0
91,64,30,9,0.14938382430969216
91,64,30,10,0.0
91,64,30,11,0.002170199997475091
91,64,30,12,0.0
91,64,30,13,0.0
91,64,30,14,0.0
91,64,30,15,0.0
91,64,30,16,0.0
91,64,30,17,0.0
91,64,30,18,0.0
91,64,30,19,0.0
91,64,30,20,0.0
91,64,30,21,0.0
91,64,30,22,0.0
91,64,30,23,0.0
91,64,30,24,0.0
91,64,30,25,0.0
91,64,30,26,0.0
91,64,30,27,0.0
91,64,30,28,0.0
91,64,30,29,0.0
91,64,30,30,0.0
91,64,30,31,0.0
91,64,30,32,0.0
91,64,30,33,0.0
91,64,30,34,0.0
91,64,30,35,0.0
91,64,30,36,0.0
91,64,30,37,0.0
91,64,30,38,0.0
91,64,30,39,0.0
91,64,30,40,0.0
91,64,30,41,0.0
91,64,30,42,0.0
91,64,30,43,0.0
91,64,30,44,0.0
91,64,30,45,0.0
91,64,30,46,0.0
91,64,30,47,0.0
91,64,30,48,0.0
91,64,30,49,0.0
91,64,30,50,0.0
91,64,30,51,0.0
91,64,30,52,0.0
91,64,30,53,0.0
91,64,30,54,0.0
91,64,30,55,0.0
91,64,30,56,0.0
91,64,30,57,0.0
91,64,30,58,0.0
91,64,30,59,0.0
91,64,30,60,0.0
91,64,30,61,0.0
91,64,30,62,0.0
91,64,30,63,0.0
91,64,30,64,0.0
91,64,30,65,0.0
91,64,30,66,0.0
91,64,30,67,0.0
91,64,30,68,0.0
91,64,30,69,0.0
91,64,30,70,0.0
91,64,30,71,0.0
91,64,30,72,0.0
91,64,30,73,0.0
91,64,30,74,0.0
91,64,30,75,0.0
91,64,30,76,0.0221050900790799
91,64,30,77,0.0
91,64,30,78,0.0
91,64,30,79,4.202012568017959E-4
91,64,30,80,0.0
91,64,30,81,0.0
91,64,30,82,0.0
91,64,30,83,0.0
91,64,30,84,0.0
91,64,30,85,0.0
91,64,30,86,0.0
91,64,30,87,0.0
91,64,30,88,0.0
91,64,30,89,0.0
91,64,30,90,0.0
91,64,30,91,0.0
91,64,31,1,0.5442510026151834
91,64,31,2,0.281669707419984
91,64,31,3,0.0
91,64,31,4,0.0
91,64,31,5,0.0
91,64,31,6,0.0
91,64,31,7,0.0
91,64,31,8,0.0
91,64,31,9,0.14938262283950504
91,64,31,10,0.0
91,64,31,11,0.0021713997210049325
91,64,31,12,0.0
91,64,31,13,0.0
91,64,31,14,0.0
91,64,31,15,0.0
91,64,31,16,0.0
91,64,31,17,0.0
91,64,31,18,0.0
91,64,31,19,0.0
91,64,31,20,0.0
91,64,31,21,0.0
91,64,31,22,0.0
91,64,31,23,0.0
91,64,31,24,0.0
91,64,31,25,0.0
91,64,31,26,0.0
91,64,31,27,0.0
91,64,31,28,0.0
91,64,31,29,0.0
91,64,31,30,0.0
91,64,31,31,0.0
91,64,31,32,0.0
91,64,31,33,0.0
91,64,31,34,0.0
91,64,31,35,0.0
91,64,31,36,0.0
91,64,31,37,0.0
91,64,31,38,0.0
91,64,31,39,0.0
91,64,31,40,0.0
91,64,31,41,0.0
91,64,31,42,0.0
91,64,31,43,0.0
91,64,31,44,0.0
91,64,31,45,0.0
91,64,31,46,0.0
91,64,31,47,0.0
91,64,31,48,0.0
91,64,31,49,0.0
91,64,31,50,0.0
91,64,31,51,0.0
91,64,31,52,0.0
91,64,31,53,0.0
91,64,31,54,0.0
91,64,31,55,0.0
91,64,31,56,0.0
91,64,31,57,0.0
91,64,31,58,0.0
91,64,31,59,0.0
91,64,31,60,0.0
91,64,31,61,0.0
91,64,31,62,0.0
91,64,31,63,0.0
91,64,31,64,0.0
91,64,31,65,0.0
91,64,31,66,0.0
91,64,31,67,0.0
91,64,31,68,0.0
91,64,31,69,0.0
91,64,31,70,0.0
91,64,31,71,0.0
91,64,31,72,0.0
91,64,31,73,0.0
91,64,31,74,0.0
91,64,31,75,0.0
91,64,31,76,0.022104805300649445
91,64,31,77,0.0
91,64,31,78,0.0
91,64,31,79,4.204621036732209E-4
91,64,31,80,0.0
91,64,31,81,0.0
91,64,31,82,0.0
91,64,31,83,0.0
91,64,31,84,0.0
91,64,31,85,0.0
91,64,31,86,0.0
91,64,31,87,0.0
91,64,31,88,0.0
91,64,31,89,0.0
91,64,31,90,0.0
91,64,31,91,0.0
91,64,32,1,0.5442508884345867
91,64,32,2,0.2816697671692204
91,64,32,3,0.0
91,64,32,4,0.0
91,64,32,5,0.0
91,64,32,6,0.0
91,64,32,7,0.0
91,64,32,8,0.0
91,64,32,9,0.14938400040141164
91,64,32,10,0.0
91,64,32,11,0.002170053140872298
91,64,32,12,0.0
91,64,32,13,0.0
91,64,32,14,0.0
91,64,32,15,0.0
91,64,32,16,0.0
91,64,32,17,0.0
91,64,32,18,0.0
91,64,32,19,0.0
91,64,32,20,0.0
91,64,32,21,0.0
91,64,32,22,0.0
91,64,32,23,0.0
91,64,32,24,0.0
91,64,32,25,0.0
91,64,32,26,0.0
91,64,32,27,0.0
91,64,32,28,0.0
91,64,32,29,0.0
91,64,32,30,0.0
91,64,32,31,0.0
91,64,32,32,0.0
91,64,32,33,0.0
91,64,32,34,0.0
91,64,32,35,0.0
91,64,32,36,0.0
91,64,32,37,0.0
91,64,32,38,0.0
91,64,32,39,0.0
91,64,32,40,0.0
91,64,32,41,0.0
91,64,32,42,0.0
91,64,32,43,0.0
91,64,32,44,0.0
91,64,32,45,0.0
91,64,32,46,0.0
91,64,32,47,0.0
91,64,32,48,0.0
91,64,32,49,0.0
91,64,32,50,0.0
91,64,32,51,0.0
91,64,32,52,0.0
91,64,32,53,0.0
91,64,32,54,0.0
91,64,32,55,0.0
91,64,32,56,0.0
91,64,32,57,0.0
91,64,32,58,0.0
91,64,32,59,0.0
91,64,32,60,0.0
91,64,32,61,0.0
91,64,32,62,0.0
91,64,32,63,0.0
91,64,32,64,0.0
91,64,32,65,0.0
91,64,32,66,0.0
91,64,32,67,0.0
91,64,32,68,0.0
91,64,32,69,0.0
91,64,32,70,0.0
91,64,32,71,0.0
91,64,32,72,0.0
91,64,32,73,0.0
91,64,32,74,0.0
91,64,32,75,0.0
91,64,32,76,0.02210501234609605
91,64,32,77,0.0
91,64,32,78,0.0
91,64,32,79,4.202785078129851E-4
91,64,32,80,0.0
91,64,32,81,0.0
91,64,32,82,0.0
91,64,32,83,0.0
91,64,32,84,0.0
91,64,32,85,0.0
91,64,32,86,0.0
91,64,32,87,0.0
91,64,32,88,0.0
91,64,32,89,0.0
91,64,32,90,0.0
91,64,32,91,0.0
91,64,33,1,0.5442509151656075
91,64,33,2,0.28166976666735904
91,64,33,3,0.0
91,64,33,4,0.0
91,64,33,5,0.0
91,64,33,6,0.0
91,64,33,7,0.0
91,64,33,8,0.0
91,64,33,9,0.14938376936947106
91,64,33,10,0.0
91,64,33,11,0.002170262627754753
91,64,33,12,0.0
91,64,33,13,0.0
91,64,33,14,0.0
91,64,33,15,0.0
91,64,33,16,0.0
91,64,33,17,0.0
91,64,33,18,0.0
91,64,33,19,0.0
91,64,33,20,0.0
91,64,33,21,0.0
91,64,33,22,0.0
91,64,33,23,0.0
91,64,33,24,0.0
91,64,33,25,0.0
91,64,33,26,0.0
91,64,33,27,0.0
91,64,33,28,0.0
91,64,33,29,0.0
91,64,33,30,0.0
91,64,33,31,0.0
91,64,33,32,0.0
91,64,33,33,0.0
91,64,33,34,0.0
91,64,33,35,0.0
91,64,33,36,0.0
91,64,33,37,0.0
91,64,33,38,0.0
91,64,33,39,0.0
91,64,33,40,0.0
91,64,33,41,0.0
91,64,33,42,0.0
91,64,33,43,0.0
91,64,33,44,0.0
91,64,33,45,0.0
91,64,33,46,0.0
91,64,33,47,0.0
91,64,33,48,0.0
91,64,33,49,0.0
91,64,33,50,0.0
91,64,33,51,0.0
91,64,33,52,0.0
91,64,33,53,0.0
91,64,33,54,0.0
91,64,33,55,0.0
91,64,33,56,0.0
91,64,33,57,0.0
91,64,33,58,0.0
91,64,33,59,0.0
91,64,33,60,0.0
91,64,33,61,0.0
91,64,33,62,0.0
91,64,33,63,0.0
91,64,33,64,0.0
91,64,33,65,0.0
91,64,33,66,0.0
91,64,33,67,0.0
91,64,33,68,0.0
91,64,33,69,0.0
91,64,33,70,0.0
91,64,33,71,0.0
91,64,33,72,0.0
91,64,33,73,0.0
91,64,33,74,0.0
91,64,33,75,0.0
91,64,33,76,0.022105049006916053
91,64,33,77,0.0
91,64,33,78,0.0
91,64,33,79,4.2023716289161465E-4
91,64,33,80,0.0
91,64,33,81,0.0
91,64,33,82,0.0
91,64,33,83,0.0
91,64,33,84,0.0
91,64,33,85,0.0
91,64,33,86,0.0
91,64,33,87,0.0
91,64,33,88,0.0
91,64,33,89,0.0
91,64,33,90,0.0
91,64,33,91,0.0
91,64,34,1,0.544250896598499
91,64,34,2,0.28166979301877404
91,64,34,3,0.0
91,64,34,4,0.0
91,64,34,5,0.0
91,64,34,6,0.0
91,64,34,7,0.0
91,64,34,8,0.0
91,64,34,9,0.1493835894764506
91,64,34,10,0.0
91,64,34,11,0.0021704267216199236
91,64,34,12,0.0
91,64,34,13,0.0
91,64,34,14,0.0
91,64,34,15,0.0
91,64,34,16,0.0
91,64,34,17,0.0
91,64,34,18,0.0
91,64,34,19,0.0
91,64,34,20,0.0
91,64,34,21,0.0
91,64,34,22,0.0
91,64,34,23,0.0
91,64,34,24,0.0
91,64,34,25,0.0
91,64,34,26,0.0
91,64,34,27,0.0
91,64,34,28,0.0
91,64,34,29,0.0
91,64,34,30,0.0
91,64,34,31,0.0
91,64,34,32,0.0
91,64,34,33,0.0
91,64,34,34,0.0
91,64,34,35,0.0
91,64,34,36,0.0
91,64,34,37,0.0
91,64,34,38,0.0
91,64,34,39,0.0
91,64,34,40,0.0
91,64,34,41,0.0
91,64,34,42,0.0
91,64,34,43,0.0
91,64,34,44,0.0
91,64,34,45,0.0
91,64,34,46,0.0
91,64,34,47,0.0
91,64,34,48,0.0
91,64,34,49,0.0
91,64,34,50,0.0
91,64,34,51,0.0
91,64,34,52,0.0
91,64,34,53,0.0
91,64,34,54,0.0
91,64,34,55,0.0
91,64,34,56,0.0
91,64,34,57,0.0
91,64,34,58,0.0
91,64,34,59,0.0
91,64,34,60,0.0
91,64,34,61,0.0
91,64,34,62,0.0
91,64,34,63,0.0
91,64,34,64,0.0
91,64,34,65,0.0
91,64,34,66,0.0
91,64,34,67,0.0
91,64,34,68,0.0
91,64,34,69,0.0
91,64,34,70,0.0
91,64,34,71,0.0
91,64,34,72,0.0
91,64,34,73,0.0
91,64,34,74,0.0
91,64,34,75,0.0
91,64,34,76,0.022105194832690078
91,64,34,77,0.0
91,64,34,78,0.0
91,64,34,79,4.200993519664053E-4
91,64,34,80,0.0
91,64,34,81,0.0
91,64,34,82,0.0
91,64,34,83,0.0
91,64,34,84,0.0
91,64,34,85,0.0
91,64,34,86,0.0
91,64,34,87,0.0
91,64,34,88,0.0
91,64,34,89,0.0
91,64,34,90,0.0
91,64,34,91,0.0
91,64,35,1,0.5442509040153288
91,64,35,2,0.28166960229270016
91,64,35,3,0.0
91,64,35,4,0.0
91,64,35,5,0.0
91,64,35,6,0.0
91,64,35,7,0.0
91,64,35,8,0.0
91,64,35,9,0.1493861672307157
91,64,35,10,0.0
91,64,35,11,0.00216797830022616
91,64,35,12,0.0
91,64,35,13,0.0
91,64,35,14,0.0
91,64,35,15,0.0
91,64,35,16,0.0
91,64,35,17,0.0
91,64,35,18,0.0
91,64,35,19,0.0
91,64,35,20,0.0
91,64,35,21,0.0
91,64,35,22,0.0
91,64,35,23,0.0
91,64,35,24,0.0
91,64,35,25,0.0
91,64,35,26,0.0
91,64,35,27,0.0
91,64,35,28,0.0
91,64,35,29,0.0
91,64,35,30,0.0
91,64,35,31,0.0
91,64,35,32,0.0
91,64,35,33,0.0
91,64,35,34,0.0
91,64,35,35,0.0
91,64,35,36,0.0
91,64,35,37,0.0
91,64,35,38,0.0
91,64,35,39,0.0
91,64,35,40,0.0
91,64,35,41,0.0
91,64,35,42,0.0
91,64,35,43,0.0
91,64,35,44,0.0
91,64,35,45,0.0
91,64,35,46,0.0
91,64,35,47,0.0
91,64,35,48,0.0
91,64,35,49,0.0
91,64,35,50,0.0
91,64,35,51,0.0
91,64,35,52,0.0
91,64,35,53,0.0
91,64,35,54,0.0
91,64,35,55,0.0
91,64,35,56,0.0
91,64,35,57,0.0
91,64,35,58,0.0
91,64,35,59,0.0
91,64,35,60,0.0
91,64,35,61,0.0
91,64,35,62,0.0
91,64,35,63,0.0
91,64,35,64,0.0
91,64,35,65,0.0
91,64,35,66,0.0
91,64,35,67,0.0
91,64,35,68,0.0
91,64,35,69,0.0
91,64,35,70,0.0
91,64,35,71,0.0
91,64,35,72,0.0
91,64,35,73,0.0
91,64,35,74,0.0
91,64,35,75,0.0
91,64,35,76,0.02210512439340715
91,64,35,77,0.0
91,64,35,78,0.0
91,64,35,79,4.202237676218851E-4
91,64,35,80,0.0
91,64,35,81,0.0
91,64,35,82,0.0
91,64,35,83,0.0
91,64,35,84,0.0
91,64,35,85,0.0
91,64,35,86,0.0
91,64,35,87,0.0
91,64,35,88,0.0
91,64,35,89,0.0
91,64,35,90,0.0
91,64,35,91,0.0
91,64,36,1,0.5442509132470472
91,64,36,2,0.28167000252433894
91,64,36,3,0.0
91,64,36,4,0.0
91,64,36,5,0.0
91,64,36,6,0.0
91,64,36,7,0.0
91,64,36,8,0.0
91,64,36,9,0.1493803705484072
91,64,36,10,0.0
91,64,36,11,0.0021735077985554317
91,64,36,12,0.0
91,64,36,13,0.0
91,64,36,14,0.0
91,64,36,15,0.0
91,64,36,16,0.0
91,64,36,17,0.0
91,64,36,18,0.0
91,64,36,19,0.0
91,64,36,20,0.0
91,64,36,21,0.0
91,64,36,22,0.0
91,64,36,23,0.0
91,64,36,24,0.0
91,64,36,25,0.0
91,64,36,26,0.0
91,64,36,27,0.0
91,64,36,28,0.0
91,64,36,29,0.0
91,64,36,30,0.0
91,64,36,31,0.0
91,64,36,32,0.0
91,64,36,33,0.0
91,64,36,34,0.0
91,64,36,35,0.0
91,64,36,36,0.0
91,64,36,37,0.0
91,64,36,38,0.0
91,64,36,39,0.0
91,64,36,40,0.0
91,64,36,41,0.0
91,64,36,42,0.0
91,64,36,43,0.0
91,64,36,44,0.0
91,64,36,45,0.0
91,64,36,46,0.0
91,64,36,47,0.0
91,64,36,48,0.0
91,64,36,49,0.0
91,64,36,50,0.0
91,64,36,51,0.0
91,64,36,52,0.0
91,64,36,53,0.0
91,64,36,54,0.0
91,64,36,55,0.0
91,64,36,56,0.0
91,64,36,57,0.0
91,64,36,58,0.0
91,64,36,59,0.0
91,64,36,60,0.0
91,64,36,61,0.0
91,64,36,62,0.0
91,64,36,63,0.0
91,64,36,64,0.0
91,64,36,65,0.0
91,64,36,66,0.0
91,64,36,67,0.0
91,64,36,68,0.0
91,64,36,69,0.0
91,64,36,70,0.0
91,64,36,71,0.0
91,64,36,72,0.0
91,64,36,73,0.0
91,64,36,74,0.0
91,64,36,75,0.0
91,64,36,76,0.022105121130494846
91,64,36,77,0.0
91,64,36,78,0.0
91,64,36,79,4.2008475115632647E-4
91,64,36,80,0.0
91,64,36,81,0.0
91,64,36,82,0.0
91,64,36,83,0.0
91,64,36,84,0.0
91,64,36,85,0.0
91,64,36,86,0.0
91,64,36,87,0.0
91,64,36,88,0.0
91,64,36,89,0.0
91,64,36,90,0.0
91,64,36,91,0.0
91,128,0,1,0.42949192327943936
91,128,0,2,0.3144634468103488
91,128,0,3,0.0
91,128,0,4,0.0
91,128,0,5,0.0
91,128,0,6,0.0
91,128,0,7,0.19159046246576278
91,128,0,8,0.0
91,128,0,9,0.0
91,128,0,10,0.0
91,128,0,11,0.0
91,128,0,12,0.0011911041133499645
91,128,0,13,0.0
91,128,0,14,0.028519229647419257
91,128,0,15,0.0
91,128,0,16,0.0
91,128,0,17,0.0
91,128,0,18,0.0
91,128,0,19,0.0
91,128,0,20,0.0
91,128,0,21,0.0
91,128,0,22,0.0
91,128,0,23,0.0
91,128,0,24,0.0
91,128,0,25,0.0
91,128,0,26,0.0
91,128,0,27,0.0
91,128,0,28,0.0
91,128,0,29,0.0
91,128,0,30,0.0
91,128,0,31,0.0
91,128,0,32,0.0
91,128,0,33,0.0
91,128,0,34,0.0
91,128,0,35,0.0
91,128,0,36,0.0
91,128,0,37,0.0
91,128,0,38,0.0
91,128,0,39,0.0
91,128,0,40,0.0
91,128,0,41,0.0
91,128,0,42,0.0
91,128,0,43,0.0
91,128,0,44,0.0
91,128,0,45,0.0
91,128,0,46,0.0
91,128,0,47,0.0
91,128,0,48,0.0
91,128,0,49,0.0
91,128,0,50,0.0
91,128,0,51,0.0
91,128,0,52,0.0
91,128,0,53,0.0
91,128,0,54,0.0
91,128,0,55,0.0
91,128,0,56,0.0
91,128,0,57,0.0
91,128,0,58,0.0
91,128,0,59,0.0
91,128,0,60,0.0
91,128,0,61,0.0
91,128,0,62,0.0
91,128,0,63,0.0
91,128,0,64,0.022782133053769606
91,128,0,65,0.0
91,128,0,66,0.0
91,128,0,67,0.011961700629910237
91,128,0,68,0.0
91,128,0,69,0.0
91,128,0,70,0.0
91,128,0,71,0.0
91,128,0,72,0.0
91,128,0,73,0.0
91,128,0,74,0.0
91,128,0,75,0.0
91,128,0,76,0.0
91,128,0,77,0.0
91,128,0,78,0.0
91,128,0,79,0.0
91,128,0,80,0.0
91,128,0,81,0.0
91,128,0,82,0.0
91,128,0,83,0.0
91,128,0,84,0.0
91,128,0,85,0.0
91,128,0,86,0.0
91,128,0,87,0.0
91,128,0,88,0.0
91,128,0,89,0.0
91,128,0,90,0.0
91,128,0,91,0.0
91,128,1,1,0.4294918723790787
91,128,1,2,0.3144632783297792
91,128,1,3,0.0
91,128,1,4,0.0
91,128,1,5,0.0
91,128,1,6,0.0
91,128,1,7,0.1915896213723542
91,128,1,8,0.0
91,128,1,9,0.0
91,128,1,10,0.0
91,128,1,11,0.0
91,128,1,12,0.0012013697256155888
91,128,1,13,0.0
91,128,1,14,0.02850970005301089
91,128,1,15,0.0
91,128,1,16,0.0
91,128,1,17,0.0
91,128,1,18,0.0
91,128,1,19,0.0
91,128,1,20,0.0
91,128,1,21,0.0
91,128,1,22,0.0
91,128,1,23,0.0
91,128,1,24,0.0
91,128,1,25,0.0
91,128,1,26,0.0
91,128,1,27,0.0
91,128,1,28,0.0
91,128,1,29,0.0
91,128,1,30,0.0
91,128,1,31,0.0
91,128,1,32,0.0
91,128,1,33,0.0
91,128,1,34,0.0
91,128,1,35,0.0
91,128,1,36,0.0
91,128,1,37,0.0
91,128,1,38,0.0
91,128,1,39,0.0
91,128,1,40,0.0
91,128,1,41,0.0
91,128,1,42,0.0
91,128,1,43,0.0
91,128,1,44,0.0
91,128,1,45,0.0
91,128,1,46,0.0
91,128,1,47,0.0
91,128,1,48,0.0
91,128,1,49,0.0
91,128,1,50,0.0
91,128,1,51,0.0
91,128,1,52,0.0
91,128,1,53,0.0
91,128,1,54,0.0
91,128,1,55,0.0
91,128,1,56,0.0
91,128,1,57,0.0
91,128,1,58,0.0
91,128,1,59,0.0
91,128,1,60,0.0
91,128,1,61,0.0
91,128,1,62,0.0
91,128,1,63,0.0
91,128,1,64,0.022782566231189866
91,128,1,65,0.0
91,128,1,66,0.0
91,128,1,67,0.011961591908971423
91,128,1,68,0.0
91,128,1,69,0.0
91,128,1,70,0.0
91,128,1,71,0.0
91,128,1,72,0.0
91,128,1,73,0.0
91,128,1,74,0.0
91,128,1,75,0.0
91,128,1,76,0.0
91,128,1,77,0.0
91,128,1,78,0.0
91,128,1,79,0.0
91,128,1,80,0.0
91,128,1,81,0.0
91,128,1,82,0.0
91,128,1,83,0.0
91,128,1,84,0.0
91,128,1,85,0.0
91,128,1,86,0.0
91,128,1,87,0.0
91,128,1,88,0.0
91,128,1,89,0.0
91,128,1,90,0.0
91,128,1,91,0.0
91,128,2,1,0.4294918615050722
91,128,2,2,0.3144635130248177
91,128,2,3,0.0
91,128,2,4,0.0
91,128,2,5,0.0
91,128,2,6,0.0
91,128,2,7,0.1915907645551162
91,128,2,8,0.0
91,128,2,9,0.0
91,128,2,10,0.0
91,128,2,11,0.0
91,128,2,12,0.0011883437853550693
91,128,2,13,0.0
91,128,2,14,0.028521765559918345
91,128,2,15,0.0
91,128,2,16,0.0
91,128,2,17,0.0
91,128,2,18,0.0
91,128,2,19,0.0
91,128,2,20,0.0
91,128,2,21,0.0
91,128,2,22,0.0
91,128,2,23,0.0
91,128,2,24,0.0
91,128,2,25,0.0
91,128,2,26,0.0
91,128,2,27,0.0
91,128,2,28,0.0
91,128,2,29,0.0
91,128,2,30,0.0
91,128,2,31,0.0
91,128,2,32,0.0
91,128,2,33,0.0
91,128,2,34,0.0
91,128,2,35,0.0
91,128,2,36,0.0
91,128,2,37,0.0
91,128,2,38,0.0
91,128,2,39,0.0
91,128,2,40,0.0
91,128,2,41,0.0
91,128,2,42,0.0
91,128,2,43,0.0
91,128,2,44,0.0
91,128,2,45,0.0
91,128,2,46,0.0
91,128,2,47,0.0
91,128,2,48,0.0
91,128,2,49,0.0
91,128,2,50,0.0
91,128,2,51,0.0
91,128,2,52,0.0
91,128,2,53,0.0
91,128,2,54,0.0
91,128,2,55,0.0
91,128,2,56,0.0
91,128,2,57,0.0
91,128,2,58,0.0
91,128,2,59,0.0
91,128,2,60,0.0
91,128,2,61,0.0
91,128,2,62,0.0
91,128,2,63,0.0
91,128,2,64,0.022781945703488037
91,128,2,65,0.0
91,128,2,66,0.0
91,128,2,67,0.011961805866232262
91,128,2,68,0.0
91,128,2,69,0.0
91,128,2,70,0.0
91,128,2,71,0.0
91,128,2,72,0.0
91,128,2,73,0.0
91,128,2,74,0.0
91,128,2,75,0.0
91,128,2,76,0.0
91,128,2,77,0.0
91,128,2,78,0.0
91,128,2,79,0.0
91,128,2,80,0.0
91,128,2,81,0.0
91,128,2,82,0.0
91,128,2,83,0.0
91,128,2,84,0.0
91,128,2,85,0.0
91,128,2,86,0.0
91,128,2,87,0.0
91,128,2,88,0.0
91,128,2,89,0.0
91,128,2,90,0.0
91,128,2,91,0.0
91,128,3,1,0.4294918848005672
91,128,3,2,0.3144634496404342
91,128,3,3,0.0
91,128,3,4,0.0
91,128,3,5,0.0
91,128,3,6,0.0
91,128,3,7,0.1915905501316222
91,128,3,8,0.0
91,128,3,9,0.0
91,128,3,10,0.0
91,128,3,11,0.0
91,128,3,12,0.001190750306025127
91,128,3,13,0.0
91,128,3,14,0.028519551040620726
91,128,3,15,0.0
91,128,3,16,0.0
91,128,3,17,0.0
91,128,3,18,0.0
91,128,3,19,0.0
91,128,3,20,0.0
91,128,3,21,0.0
91,128,3,22,0.0
91,128,3,23,0.0
91,128,3,24,0.0
91,128,3,25,0.0
91,128,3,26,0.0
91,128,3,27,0.0
91,128,3,28,0.0
91,128,3,29,0.0
91,128,3,30,0.0
91,128,3,31,0.0
91,128,3,32,0.0
91,128,3,33,0.0
91,128,3,34,0.0
91,128,3,35,0.0
91,128,3,36,0.0
91,128,3,37,0.0
91,128,3,38,0.0
91,128,3,39,0.0
91,128,3,40,0.0
91,128,3,41,0.0
91,128,3,42,0.0
91,128,3,43,0.0
91,128,3,44,0.0
91,128,3,45,0.0
91,128,3,46,0.0
91,128,3,47,0.0
91,128,3,48,0.0
91,128,3,49,0.0
91,128,3,50,0.0
91,128,3,51,0.0
91,128,3,52,0.0
91,128,3,53,0.0
91,128,3,54,0.0
91,128,3,55,0.0
91,128,3,56,0.0
91,128,3,57,0.0
91,128,3,58,0.0
91,128,3,59,0.0
91,128,3,60,0.0
91,128,3,61,0.0
91,128,3,62,0.0
91,128,3,63,0.0
91,128,3,64,0.022781952223008228
91,128,3,65,0.0
91,128,3,66,0.0
91,128,3,67,0.011961861857722553
91,128,3,68,0.0
91,128,3,69,0.0
91,128,3,70,0.0
91,128,3,71,0.0
91,128,3,72,0.0
91,128,3,73,0.0
91,128,3,74,0.0
91,128,3,75,0.0
91,128,3,76,0.0
91,128,3,77,0.0
91,128,3,78,0.0
91,128,3,79,0.0
91,128,3,80,0.0
91,128,3,81,0.0
91,128,3,82,0.0
91,128,3,83,0.0
91,128,3,84,0.0
91,128,3,85,0.0
91,128,3,86,0.0
91,128,3,87,0.0
91,128,3,88,0.0
91,128,3,89,0.0
91,128,3,90,0.0
91,128,3,91,0.0
91,128,4,1,0.4294919031606732
91,128,4,2,0.31446350599153766
91,128,4,3,0.0
91,128,4,4,0.0
91,128,4,5,0.0
91,128,4,6,0.0
91,128,4,7,0.19159075284909263
91,128,4,8,0.0
91,128,4,9,0.0
91,128,4,10,0.0
91,128,4,11,0.0
91,128,4,12,0.0011880164994469812
91,128,4,13,0.0
91,128,4,14,0.028522068602469492
91,128,4,15,0.0
91,128,4,16,0.0
91,128,4,17,0.0
91,128,4,18,0.0
91,128,4,19,0.0
91,128,4,20,0.0
91,128,4,21,0.0
91,128,4,22,0.0
91,128,4,23,0.0
91,128,4,24,0.0
91,128,4,25,0.0
91,128,4,26,0.0
91,128,4,27,0.0
91,128,4,28,0.0
91,128,4,29,0.0
91,128,4,30,0.0
91,128,4,31,0.0
91,128,4,32,0.0
91,128,4,33,0.0
91,128,4,34,0.0
91,128,4,35,0.0
91,128,4,36,0.0
91,128,4,37,0.0
91,128,4,38,0.0
91,128,4,39,0.0
91,128,4,40,0.0
91,128,4,41,0.0
91,128,4,42,0.0
91,128,4,43,0.0
91,128,4,44,0.0
91,128,4,45,0.0
91,128,4,46,0.0
91,128,4,47,0.0
91,128,4,48,0.0
91,128,4,49,0.0
91,128,4,50,0.0
91,128,4,51,0.0
91,128,4,52,0.0
91,128,4,53,0.0
91,128,4,54,0.0
91,128,4,55,0.0
91,128,4,56,0.0
91,128,4,57,0.0
91,128,4,58,0.0
91,128,4,59,0.0
91,128,4,60,0.0
91,128,4,61,0.0
91,128,4,62,0.0
91,128,4,63,0.0
91,128,4,64,0.0227819388057743
91,128,4,65,0.0
91,128,4,66,0.0
91,128,4,67,0.011961814091005805
91,128,4,68,0.0
91,128,4,69,0.0
91,128,4,70,0.0
91,128,4,71,0.0
91,128,4,72,0.0
91,128,4,73,0.0
91,128,4,74,0.0
91,128,4,75,0.0
91,128,4,76,0.0
91,128,4,77,0.0
91,128,4,78,0.0
91,128,4,79,0.0
91,128,4,80,0.0
91,128,4,81,0.0
91,128,4,82,0.0
91,128,4,83,0.0
91,128,4,84,0.0
91,128,4,85,0.0
91,128,4,86,0.0
91,128,4,87,0.0
91,128,4,88,0.0
91,128,4,89,0.0
91,128,4,90,0.0
91,128,4,91,0.0
91,128,5,1,0.4294919183073693
91,128,5,2,0.31446347437404404
91,128,5,3,0.0
91,128,5,4,0.0
91,128,5,5,0.0
91,128,5,6,0.0
91,128,5,7,0.1915907898516358
91,128,5,8,0.0
91,128,5,9,0.0
91,128,5,10,0.0
91,128,5,11,0.0
91,128,5,12,0.001188715787816413
91,128,5,13,0.0
91,128,5,14,0.028521338977647942
91,128,5,15,0.0
91,128,5,16,0.0
91,128,5,17,0.0
91,128,5,18,0.0
91,128,5,19,0.0
91,128,5,20,0.0
91,128,5,21,0.0
91,128,5,22,0.0
91,128,5,23,0.0
91,128,5,24,0.0
91,128,5,25,0.0
91,128,5,26,0.0
91,128,5,27,0.0
91,128,5,28,0.0
91,128,5,29,0.0
91,128,5,30,0.0
91,128,5,31,0.0
91,128,5,32,0.0
91,128,5,33,0.0
91,128,5,34,0.0
91,128,5,35,0.0
91,128,5,36,0.0
91,128,5,37,0.0
91,128,5,38,0.0
91,128,5,39,0.0
91,128,5,40,0.0
91,128,5,41,0.0
91,128,5,42,0.0
91,128,5,43,0.0
91,128,5,44,0.0
91,128,5,45,0.0
91,128,5,46,0.0
91,128,5,47,0.0
91,128,5,48,0.0
91,128,5,49,0.0
91,128,5,50,0.0
91,128,5,51,0.0
91,128,5,52,0.0
91,128,5,53,0.0
91,128,5,54,0.0
91,128,5,55,0.0
91,128,5,56,0.0
91,128,5,57,0.0
91,128,5,58,0.0
91,128,5,59,0.0
91,128,5,60,0.0
91,128,5,61,0.0
91,128,5,62,0.0
91,128,5,63,0.0
91,128,5,64,0.022782022386306795
91,128,5,65,0.0
91,128,5,66,0.0
91,128,5,67,0.01196174031517953
91,128,5,68,0.0
91,128,5,69,0.0
91,128,5,70,0.0
91,128,5,71,0.0
91,128,5,72,0.0
91,128,5,73,0.0
91,128,5,74,0.0
91,128,5,75,0.0
91,128,5,76,0.0
91,128,5,77,0.0
91,128,5,78,0.0
91,128,5,79,0.0
91,128,5,80,0.0
91,128,5,81,0.0
91,128,5,82,0.0
91,128,5,83,0.0
91,128,5,84,0.0
91,128,5,85,0.0
91,128,5,86,0.0
91,128,5,87,0.0
91,128,5,88,0.0
91,128,5,89,0.0
91,128,5,90,0.0
91,128,5,91,0.0
91,128,6,1,0.4294918561742311
91,128,6,2,0.31446357395811714
91,128,6,3,0.0
91,128,6,4,0.0
91,128,6,5,0.0
91,128,6,6,0.0
91,128,6,7,0.1915910162542578
91,128,6,8,0.0
91,128,6,9,0.0
91,128,6,10,0.0
91,128,6,11,0.0
91,128,6,12,0.001186154187337278
91,128,6,13,0.0
91,128,6,14,0.028523733517974634
91,128,6,15,0.0
91,128,6,16,0.0
91,128,6,17,0.0
91,128,6,18,0.0
91,128,6,19,0.0
91,128,6,20,0.0
91,128,6,21,0.0
91,128,6,22,0.0
91,128,6,23,0.0
91,128,6,24,0.0
91,128,6,25,0.0
91,128,6,26,0.0
91,128,6,27,0.0
91,128,6,28,0.0
91,128,6,29,0.0
91,128,6,30,0.0
91,128,6,31,0.0
91,128,6,32,0.0
91,128,6,33,0.0
91,128,6,34,0.0
91,128,6,35,0.0
91,128,6,36,0.0
91,128,6,37,0.0
91,128,6,38,0.0
91,128,6,39,0.0
91,128,6,40,0.0
91,128,6,41,0.0
91,128,6,42,0.0
91,128,6,43,0.0
91,128,6,44,0.0
91,128,6,45,0.0
91,128,6,46,0.0
91,128,6,47,0.0
91,128,6,48,0.0
91,128,6,49,0.0
91,128,6,50,0.0
91,128,6,51,0.0
91,128,6,52,0.0
91,128,6,53,0.0
91,128,6,54,0.0
91,128,6,55,0.0
91,128,6,56,0.0
91,128,6,57,0.0
91,128,6,58,0.0
91,128,6,59,0.0
91,128,6,60,0.0
91,128,6,61,0.0
91,128,6,62,0.0
91,128,6,63,0.0
91,128,6,64,0.022781648115749564
91,128,6,65,0.0
91,128,6,66,0.0
91,128,6,67,0.011962017792332497
91,128,6,68,0.0
91,128,6,69,0.0
91,128,6,70,0.0
91,128,6,71,0.0
91,128,6,72,0.0
91,128,6,73,0.0
91,128,6,74,0.0
91,128,6,75,0.0
91,128,6,76,0.0
91,128,6,77,0.0
91,128,6,78,0.0
91,128,6,79,0.0
91,128,6,80,0.0
91,128,6,81,0.0
91,128,6,82,0.0
91,128,6,83,0.0
91,128,6,84,0.0
91,128,6,85,0.0
91,128,6,86,0.0
91,128,6,87,0.0
91,128,6,88,0.0
91,128,6,89,0.0
91,128,6,90,0.0
91,128,6,91,0.0
91,128,7,1,0.4294918994017839
91,128,7,2,0.3144634137679237
91,128,7,3,0.0
91,128,7,4,0.0
91,128,7,5,0.0
91,128,7,6,0.0
91,128,7,7,0.19159035588185536
91,128,7,8,0.0
91,128,7,9,0.0
91,128,7,10,0.0
91,128,7,11,0.0
91,128,7,12,0.0011929563391073973
91,128,7,13,0.0
91,128,7,14,0.02851743586665547
91,128,7,15,0.0
91,128,7,16,0.0
91,128,7,17,0.0
91,128,7,18,0.0
91,128,7,19,0.0
91,128,7,20,0.0
91,128,7,21,0.0
91,128,7,22,0.0
91,128,7,23,0.0
91,128,7,24,0.0
91,128,7,25,0.0
91,128,7,26,0.0
91,128,7,27,0.0
91,128,7,28,0.0
91,128,7,29,0.0
91,128,7,30,0.0
91,128,7,31,0.0
91,128,7,32,0.0
91,128,7,33,0.0
91,128,7,34,0.0
91,128,7,35,0.0
91,128,7,36,0.0
91,128,7,37,0.0
91,128,7,38,0.0
91,128,7,39,0.0
91,128,7,40,0.0
91,128,7,41,0.0
91,128,7,42,0.0
91,128,7,43,0.0
91,128,7,44,0.0
91,128,7,45,0.0
91,128,7,46,0.0
91,128,7,47,0.0
91,128,7,48,0.0
91,128,7,49,0.0
91,128,7,50,0.0
91,128,7,51,0.0
91,128,7,52,0.0
91,128,7,53,0.0
91,128,7,54,0.0
91,128,7,55,0.0
91,128,7,56,0.0
91,128,7,57,0.0
91,128,7,58,0.0
91,128,7,59,0.0
91,128,7,60,0.0
91,128,7,61,0.0
91,128,7,62,0.0
91,128,7,63,0.0
91,128,7,64,0.02278235521288928
91,128,7,65,0.0
91,128,7,66,0.0
91,128,7,67,0.011961583529785099
91,128,7,68,0.0
91,128,7,69,0.0
91,128,7,70,0.0
91,128,7,71,0.0
91,128,7,72,0.0
91,128,7,73,0.0
91,128,7,74,0.0
91,128,7,75,0.0
91,128,7,76,0.0
91,128,7,77,0.0
91,128,7,78,0.0
91,128,7,79,0.0
91,128,7,80,0.0
91,128,7,81,0.0
91,128,7,82,0.0
91,128,7,83,0.0
91,128,7,84,0.0
91,128,7,85,0.0
91,128,7,86,0.0
91,128,7,87,0.0
91,128,7,88,0.0
91,128,7,89,0.0
91,128,7,90,0.0
91,128,7,91,0.0
91,128,8,1,0.4294919671948765
91,128,8,2,0.314463523663087
91,128,8,3,0.0
91,128,8,4,0.0
91,128,8,5,0.0
91,128,8,6,0.0
91,128,8,7,0.1915909122237732
91,128,8,8,0.0
91,128,8,9,0.0
91,128,8,10,0.0
91,128,8,11,0.0
91,128,8,12,0.0011857239863232356
91,128,8,13,0.0
91,128,8,14,0.02852420706927223
91,128,8,15,0.0
91,128,8,16,0.0
91,128,8,17,0.0
91,128,8,18,0.0
91,128,8,19,0.0
91,128,8,20,0.0
91,128,8,21,0.0
91,128,8,22,0.0
91,128,8,23,0.0
91,128,8,24,0.0
91,128,8,25,0.0
91,128,8,26,0.0
91,128,8,27,0.0
91,128,8,28,0.0
91,128,8,29,0.0
91,128,8,30,0.0
91,128,8,31,0.0
91,128,8,32,0.0
91,128,8,33,0.0
91,128,8,34,0.0
91,128,8,35,0.0
91,128,8,36,0.0
91,128,8,37,0.0
91,128,8,38,0.0
91,128,8,39,0.0
91,128,8,40,0.0
91,128,8,41,0.0
91,128,8,42,0.0
91,128,8,43,0.0
91,128,8,44,0.0
91,128,8,45,0.0
91,128,8,46,0.0
91,128,8,47,0.0
91,128,8,48,0.0
91,128,8,49,0.0
91,128,8,50,0.0
91,128,8,51,0.0
91,128,8,52,0.0
91,128,8,53,0.0
91,128,8,54,0.0
91,128,8,55,0.0
91,128,8,56,0.0
91,128,8,57,0.0
91,128,8,58,0.0
91,128,8,59,0.0
91,128,8,60,0.0
91,128,8,61,0.0
91,128,8,62,0.0
91,128,8,63,0.0
91,128,8,64,0.02278158877933121
91,128,8,65,0.0
91,128,8,66,0.0
91,128,8,67,0.011962077083336665
91,128,8,68,0.0
91,128,8,69,0.0
91,128,8,70,0.0
91,128,8,71,0.0
91,128,8,72,0.0
91,128,8,73,0.0
91,128,8,74,0.0
91,128,8,75,0.0
91,128,8,76,0.0
91,128,8,77,0.0
91,128,8,78,0.0
91,128,8,79,0.0
91,128,8,80,0.0
91,128,8,81,0.0
91,128,8,82,0.0
91,128,8,83,0.0
91,128,8,84,0.0
91,128,8,85,0.0
91,128,8,86,0.0
91,128,8,87,0.0
91,128,8,88,0.0
91,128,8,89,0.0
91,128,8,90,0.0
91,128,8,91,0.0
91,128,9,1,0.42949190821160194
91,128,9,2,0.31446354283478967
91,128,9,3,0.0
91,128,9,4,0.0
91,128,9,5,0.0
91,128,9,6,0.0
91,128,9,7,0.1915906743932262
91,128,9,8,0.0
91,128,9,9,0.0
91,128,9,10,0.0
91,128,9,11,0.0
91,128,9,12,0.0011882845854148637
91,128,9,13,0.0
91,128,9,14,0.028521877449337527
91,128,9,15,0.0
91,128,9,16,0.0
91,128,9,17,0.0
91,128,9,18,0.0
91,128,9,19,0.0
91,128,9,20,0.0
91,128,9,21,0.0
91,128,9,22,0.0
91,128,9,23,0.0
91,128,9,24,0.0
91,128,9,25,0.0
91,128,9,26,0.0
91,128,9,27,0.0
91,128,9,28,0.0
91,128,9,29,0.0
91,128,9,30,0.0
91,128,9,31,0.0
91,128,9,32,0.0
91,128,9,33,0.0
91,128,9,34,0.0
91,128,9,35,0.0
91,128,9,36,0.0
91,128,9,37,0.0
91,128,9,38,0.0
91,128,9,39,0.0
91,128,9,40,0.0
91,128,9,41,0.0
91,128,9,42,0.0
91,128,9,43,0.0
91,128,9,44,0.0
91,128,9,45,0.0
91,128,9,46,0.0
91,128,9,47,0.0
91,128,9,48,0.0
91,128,9,49,0.0
91,128,9,50,0.0
91,128,9,51,0.0
91,128,9,52,0.0
91,128,9,53,0.0
91,128,9,54,0.0
91,128,9,55,0.0
91,128,9,56,0.0
91,128,9,57,0.0
91,128,9,58,0.0
91,128,9,59,0.0
91,128,9,60,0.0
91,128,9,61,0.0
91,128,9,62,0.0
91,128,9,63,0.0
91,128,9,64,0.022781736883657925
91,128,9,65,0.0
91,128,9,66,0.0
91,128,9,67,0.011961975641971821
91,128,9,68,0.0
91,128,9,69,0.0
91,128,9,70,0.0
91,128,9,71,0.0
91,128,9,72,0.0
91,128,9,73,0.0
91,128,9,74,0.0
91,128,9,75,0.0
91,128,9,76,0.0
91,128,9,77,0.0
91,128,9,78,0.0
91,128,9,79,0.0
91,128,9,80,0.0
91,128,9,81,0.0
91,128,9,82,0.0
91,128,9,83,0.0
91,128,9,84,0.0
91,128,9,85,0.0
91,128,9,86,0.0
91,128,9,87,0.0
91,128,9,88,0.0
91,128,9,89,0.0
91,128,9,90,0.0
91,128,9,91,0.0
91,128,10,1,0.4294918783497603
91,128,10,2,0.3144635115594116
91,128,10,3,0.0
91,128,10,4,0.0
91,128,10,5,0.0
91,128,10,6,0.0
91,128,10,7,0.19159070169853173
91,128,10,8,0.0
91,128,10,9,0.0
91,128,10,10,0.0
91,128,10,11,0.0
91,128,10,12,0.001188686961830775
91,128,10,13,0.0
91,128,10,14,0.028521453078242418
91,128,10,15,0.0
91,128,10,16,0.0
91,128,10,17,0.0
91,128,10,18,0.0
91,128,10,19,0.0
91,128,10,20,0.0
91,128,10,21,0.0
91,128,10,22,0.0
91,128,10,23,0.0
91,128,10,24,0.0
91,128,10,25,0.0
91,128,10,26,0.0
91,128,10,27,0.0
91,128,10,28,0.0
91,128,10,29,0.0
91,128,10,30,0.0
91,128,10,31,0.0
91,128,10,32,0.0
91,128,10,33,0.0
91,128,10,34,0.0
91,128,10,35,0.0
91,128,10,36,0.0
91,128,10,37,0.0
91,128,10,38,0.0
91,128,10,39,0.0
91,128,10,40,0.0
91,128,10,41,0.0
91,128,10,42,0.0
91,128,10,43,0.0
91,128,10,44,0.0
91,128,10,45,0.0
91,128,10,46,0.0
91,128,10,47,0.0
91,128,10,48,0.0
91,128,10,49,0.0
91,128,10,50,0.0
91,128,10,51,0.0
91,128,10,52,0.0
91,128,10,53,0.0
91,128,10,54,0.0
91,128,10,55,0.0
91,128,10,56,0.0
91,128,10,57,0.0
91,128,10,58,0.0
91,128,10,59,0.0
91,128,10,60,0.0
91,128,10,61,0.0
91,128,10,62,0.0
91,128,10,63,0.0
91,128,10,64,0.022781890552753044
91,128,10,65,0.0
91,128,10,66,0.0
91,128,10,67,0.011961877799470144
91,128,10,68,0.0
91,128,10,69,0.0
91,128,10,70,0.0
91,128,10,71,0.0
91,128,10,72,0.0
91,128,10,73,0.0
91,128,10,74,0.0
91,128,10,75,0.0
91,128,10,76,0.0
91,128,10,77,0.0
91,128,10,78,0.0
91,128,10,79,0.0
91,128,10,80,0.0
91,128,10,81,0.0
91,128,10,82,0.0
91,128,10,83,0.0
91,128,10,84,0.0
91,128,10,85,0.0
91,128,10,86,0.0
91,128,10,87,0.0
91,128,10,88,0.0
91,128,10,89,0.0
91,128,10,90,0.0
91,128,10,91,0.0
91,128,11,1,0.4294918997305261
91,128,11,2,0.3144634251681377
91,128,11,3,0.0
91,128,11,4,0.0
91,128,11,5,0.0
91,128,11,6,0.0
91,128,11,7,0.1915905141289829
91,128,11,8,0.0
91,128,11,9,0.0
91,128,11,10,0.0
91,128,11,11,0.0
91,128,11,12,0.0011921812393678453
91,128,11,13,0.0
91,128,11,14,0.028518094749438075
91,128,11,15,0.0
91,128,11,16,0.0
91,128,11,17,0.0
91,128,11,18,0.0
91,128,11,19,0.0
91,128,11,20,0.0
91,128,11,21,0.0
91,128,11,22,0.0
91,128,11,23,0.0
91,128,11,24,0.0
91,128,11,25,0.0
91,128,11,26,0.0
91,128,11,27,0.0
91,128,11,28,0.0
91,128,11,29,0.0
91,128,11,30,0.0
91,128,11,31,0.0
91,128,11,32,0.0
91,128,11,33,0.0
91,128,11,34,0.0
91,128,11,35,0.0
91,128,11,36,0.0
91,128,11,37,0.0
91,128,11,38,0.0
91,128,11,39,0.0
91,128,11,40,0.0
91,128,11,41,0.0
91,128,11,42,0.0
91,128,11,43,0.0
91,128,11,44,0.0
91,128,11,45,0.0
91,128,11,46,0.0
91,128,11,47,0.0
91,128,11,48,0.0
91,128,11,49,0.0
91,128,11,50,0.0
91,128,11,51,0.0
91,128,11,52,0.0
91,128,11,53,0.0
91,128,11,54,0.0
91,128,11,55,0.0
91,128,11,56,0.0
91,128,11,57,0.0
91,128,11,58,0.0
91,128,11,59,0.0
91,128,11,60,0.0
91,128,11,61,0.0
91,128,11,62,0.0
91,128,11,63,0.0
91,128,11,64,0.022782080103699802
91,128,11,65,0.0
91,128,11,66,0.0
91,128,11,67,0.011961804879847746
91,128,11,68,0.0
91,128,11,69,0.0
91,128,11,70,0.0
91,128,11,71,0.0
91,128,11,72,0.0
91,128,11,73,0.0
91,128,11,74,0.0
91,128,11,75,0.0
91,128,11,76,0.0
91,128,11,77,0.0
91,128,11,78,0.0
91,128,11,79,0.0
91,128,11,80,0.0
91,128,11,81,0.0
91,128,11,82,0.0
91,128,11,83,0.0
91,128,11,84,0.0
91,128,11,85,0.0
91,128,11,86,0.0
91,128,11,87,0.0
91,128,11,88,0.0
91,128,11,89,0.0
91,128,11,90,0.0
91,128,11,91,0.0
91,128,12,1,0.42949189607068566
91,128,12,2,0.31446341098924674
91,128,12,3,0.0
91,128,12,4,0.0
91,128,12,5,0.0
91,128,12,6,0.0
91,128,12,7,0.19159046856781126
91,128,12,8,0.0
91,128,12,9,0.0
91,128,12,10,0.0
91,128,12,11,0.0
91,128,12,12,0.0011919004380397513
91,128,12,13,0.0
91,128,12,14,0.028518472525693204
91,128,12,15,0.0
91,128,12,16,0.0
91,128,12,17,0.0
91,128,12,18,0.0
91,128,12,19,0.0
91,128,12,20,0.0
91,128,12,21,0.0
91,128,12,22,0.0
91,128,12,23,0.0
91,128,12,24,0.0
91,128,12,25,0.0
91,128,12,26,0.0
91,128,12,27,0.0
91,128,12,28,0.0
91,128,12,29,0.0
91,128,12,30,0.0
91,128,12,31,0.0
91,128,12,32,0.0
91,128,12,33,0.0
91,128,12,34,0.0
91,128,12,35,0.0
91,128,12,36,0.0
91,128,12,37,0.0
91,128,12,38,0.0
91,128,12,39,0.0
91,128,12,40,0.0
91,128,12,41,0.0
91,128,12,42,0.0
91,128,12,43,0.0
91,128,12,44,0.0
91,128,12,45,0.0
91,128,12,46,0.0
91,128,12,47,0.0
91,128,12,48,0.0
91,128,12,49,0.0
91,128,12,50,0.0
91,128,12,51,0.0
91,128,12,52,0.0
91,128,12,53,0.0
91,128,12,54,0.0
91,128,12,55,0.0
91,128,12,56,0.0
91,128,12,57,0.0
91,128,12,58,0.0
91,128,12,59,0.0
91,128,12,60,0.0
91,128,12,61,0.0
91,128,12,62,0.0
91,128,12,63,0.0
91,128,12,64,0.02278205462343376
91,128,12,65,0.0
91,128,12,66,0.0
91,128,12,67,0.011961796785089424
91,128,12,68,0.0
91,128,12,69,0.0
91,128,12,70,0.0
91,128,12,71,0.0
91,128,12,72,0.0
91,128,12,73,0.0
91,128,12,74,0.0
91,128,12,75,0.0
91,128,12,76,0.0
91,128,12,77,0.0
91,128,12,78,0.0
91,128,12,79,0.0
91,128,12,80,0.0
91,128,12,81,0.0
91,128,12,82,0.0
91,128,12,83,0.0
91,128,12,84,0.0
91,128,12,85,0.0
91,128,12,86,0.0
91,128,12,87,0.0
91,128,12,88,0.0
91,128,12,89,0.0
91,128,12,90,0.0
91,128,12,91,0.0
91,128,13,1,0.42949190669479104
91,128,13,2,0.3144635079281435
91,128,13,3,0.0
91,128,13,4,0.0
91,128,13,5,0.0
91,128,13,6,0.0
91,128,13,7,0.19159081466848557
91,128,13,8,0.0
91,128,13,9,0.0
91,128,13,10,0.0
91,128,13,11,0.0
91,128,13,12,0.0011877110786404149
91,128,13,13,0.0
91,128,13,14,0.028522309203048615
91,128,13,15,0.0
91,128,13,16,0.0
91,128,13,17,0.0
91,128,13,18,0.0
91,128,13,19,0.0
91,128,13,20,0.0
91,128,13,21,0.0
91,128,13,22,0.0
91,128,13,23,0.0
91,128,13,24,0.0
91,128,13,25,0.0
91,128,13,26,0.0
91,128,13,27,0.0
91,128,13,28,0.0
91,128,13,29,0.0
91,128,13,30,0.0
91,128,13,31,0.0
91,128,13,32,0.0
91,128,13,33,0.0
91,128,13,34,0.0
91,128,13,35,0.0
91,128,13,36,0.0
91,128,13,37,0.0
91,128,13,38,0.0
91,128,13,39,0.0
91,128,13,40,0.0
91,128,13,41,0.0
91,128,13,42,0.0
91,128,13,43,0.0
91,128,13,44,0.0
91,128,13,45,0.0
91,128,13,46,0.0
91,128,13,47,0.0
91,128,13,48,0.0
91,128,13,49,0.0
91,128,13,50,0.0
91,128,13,51,0.0
91,128,13,52,0.0
91,128,13,53,0.0
91,128,13,54,0.0
91,128,13,55,0.0
91,128,13,56,0.0
91,128,13,57,0.0
91,128,13,58,0.0
91,128,13,59,0.0
91,128,13,60,0.0
91,128,13,61,0.0
91,128,13,62,0.0
91,128,13,63,0.0
91,128,13,64,0.022781922698405104
91,128,13,65,0.0
91,128,13,66,0.0
91,128,13,67,0.011961827728485683
91,128,13,68,0.0
91,128,13,69,0.0
91,128,13,70,0.0
91,128,13,71,0.0
91,128,13,72,0.0
91,128,13,73,0.0
91,128,13,74,0.0
91,128,13,75,0.0
91,128,13,76,0.0
91,128,13,77,0.0
91,128,13,78,0.0
91,128,13,79,0.0
91,128,13,80,0.0
91,128,13,81,0.0
91,128,13,82,0.0
91,128,13,83,0.0
91,128,13,84,0.0
91,128,13,85,0.0
91,128,13,86,0.0
91,128,13,87,0.0
91,128,13,88,0.0
91,128,13,89,0.0
91,128,13,90,0.0
91,128,13,91,0.0
91,128,14,1,0.42949191839871037
91,128,14,2,0.3144634460677958
91,128,14,3,0.0
91,128,14,4,0.0
91,128,14,5,0.0
91,128,14,6,0.0
91,128,14,7,0.19159067731085527
91,128,14,8,0.0
91,128,14,9,0.0
91,128,14,10,0.0
91,128,14,11,0.0
91,128,14,12,0.0011901732043770547
91,128,14,13,0.0
91,128,14,14,0.028519966247246946
91,128,14,15,0.0
91,128,14,16,0.0
91,128,14,17,0.0
91,128,14,18,0.0
91,128,14,19,0.0
91,128,14,20,0.0
91,128,14,21,0.0
91,128,14,22,0.0
91,128,14,23,0.0
91,128,14,24,0.0
91,128,14,25,0.0
91,128,14,26,0.0
91,128,14,27,0.0
91,128,14,28,0.0
91,128,14,29,0.0
91,128,14,30,0.0
91,128,14,31,0.0
91,128,14,32,0.0
91,128,14,33,0.0
91,128,14,34,0.0
91,128,14,35,0.0
91,128,14,36,0.0
91,128,14,37,0.0
91,128,14,38,0.0
91,128,14,39,0.0
91,128,14,40,0.0
91,128,14,41,0.0
91,128,14,42,0.0
91,128,14,43,0.0
91,128,14,44,0.0
91,128,14,45,0.0
91,128,14,46,0.0
91,128,14,47,0.0
91,128,14,48,0.0
91,128,14,49,0.0
91,128,14,50,0.0
91,128,14,51,0.0
91,128,14,52,0.0
91,128,14,53,0.0
91,128,14,54,0.0
91,128,14,55,0.0
91,128,14,56,0.0
91,128,14,57,0.0
91,128,14,58,0.0
91,128,14,59,0.0
91,128,14,60,0.0
91,128,14,61,0.0
91,128,14,62,0.0
91,128,14,63,0.0
91,128,14,64,0.022781947821947705
91,128,14,65,0.0
91,128,14,66,0.0
91,128,14,67,0.011961870949066996
91,128,14,68,0.0
91,128,14,69,0.0
91,128,14,70,0.0
91,128,14,71,0.0
91,128,14,72,0.0
91,128,14,73,0.0
91,128,14,74,0.0
91,128,14,75,0.0
91,128,14,76,0.0
91,128,14,77,0.0
91,128,14,78,0.0
91,128,14,79,0.0
91,128,14,80,0.0
91,128,14,81,0.0
91,128,14,82,0.0
91,128,14,83,0.0
91,128,14,84,0.0
91,128,14,85,0.0
91,128,14,86,0.0
91,128,14,87,0.0
91,128,14,88,0.0
91,128,14,89,0.0
91,128,14,90,0.0
91,128,14,91,0.0
91,128,15,1,0.4294919429353277
91,128,15,2,0.3144634666661165
91,128,15,3,0.0
91,128,15,4,0.0
91,128,15,5,0.0
91,128,15,6,0.0
91,128,15,7,0.1915907424888955
91,128,15,8,0.0
91,128,15,9,0.0
91,128,15,10,0.0
91,128,15,11,0.0
91,128,15,12,0.0011887679784572255
91,128,15,13,0.0
91,128,15,14,0.028521302568630117
91,128,15,15,0.0
91,128,15,16,0.0
91,128,15,17,0.0
91,128,15,18,0.0
91,128,15,19,0.0
91,128,15,20,0.0
91,128,15,21,0.0
91,128,15,22,0.0
91,128,15,23,0.0
91,128,15,24,0.0
91,128,15,25,0.0
91,128,15,26,0.0
91,128,15,27,0.0
91,128,15,28,0.0
91,128,15,29,0.0
91,128,15,30,0.0
91,128,15,31,0.0
91,128,15,32,0.0
91,128,15,33,0.0
91,128,15,34,0.0
91,128,15,35,0.0
91,128,15,36,0.0
91,128,15,37,0.0
91,128,15,38,0.0
91,128,15,39,0.0
91,128,15,40,0.0
91,128,15,41,0.0
91,128,15,42,0.0
91,128,15,43,0.0
91,128,15,44,0.0
91,128,15,45,0.0
91,128,15,46,0.0
91,128,15,47,0.0
91,128,15,48,0.0
91,128,15,49,0.0
91,128,15,50,0.0
91,128,15,51,0.0
91,128,15,52,0.0
91,128,15,53,0.0
91,128,15,54,0.0
91,128,15,55,0.0
91,128,15,56,0.0
91,128,15,57,0.0
91,128,15,58,0.0
91,128,15,59,0.0
91,128,15,60,0.0
91,128,15,61,0.0
91,128,15,62,0.0
91,128,15,63,0.0
91,128,15,64,0.022782015743736343
91,128,15,65,0.0
91,128,15,66,0.0
91,128,15,67,0.011961761618836856
91,128,15,68,0.0
91,128,15,69,0.0
91,128,15,70,0.0
91,128,15,71,0.0
91,128,15,72,0.0
91,128,15,73,0.0
91,128,15,74,0.0
91,128,15,75,0.0
91,128,15,76,0.0
91,128,15,77,0.0
91,128,15,78,0.0
91,128,15,79,0.0
91,128,15,80,0.0
91,128,15,81,0.0
91,128,15,82,0.0
91,128,15,83,0.0
91,128,15,84,0.0
91,128,15,85,0.0
91,128,15,86,0.0
91,128,15,87,0.0
91,128,15,88,0.0
91,128,15,89,0.0
91,128,15,90,0.0
91,128,15,91,0.0
91,128,16,1,0.4294918898101927
91,128,16,2,0.31446355508445045
91,128,16,3,0.0
91,128,16,4,0.0
91,128,16,5,0.0
91,128,16,6,0.0
91,128,16,7,0.191590676819164
91,128,16,8,0.0
91,128,16,9,0.0
91,128,16,10,0.0
91,128,16,11,0.0
91,128,16,12,0.0011880947940746327
91,128,16,13,0.0
91,128,16,14,0.028522039851218175
91,128,16,15,0.0
91,128,16,16,0.0
91,128,16,17,0.0
91,128,16,18,0.0
91,128,16,19,0.0
91,128,16,20,0.0
91,128,16,21,0.0
91,128,16,22,0.0
91,128,16,23,0.0
91,128,16,24,0.0
91,128,16,25,0.0
91,128,16,26,0.0
91,128,16,27,0.0
91,128,16,28,0.0
91,128,16,29,0.0
91,128,16,30,0.0
91,128,16,31,0.0
91,128,16,32,0.0
91,128,16,33,0.0
91,128,16,34,0.0
91,128,16,35,0.0
91,128,16,36,0.0
91,128,16,37,0.0
91,128,16,38,0.0
91,128,16,39,0.0
91,128,16,40,0.0
91,128,16,41,0.0
91,128,16,42,0.0
91,128,16,43,0.0
91,128,16,44,0.0
91,128,16,45,0.0
91,128,16,46,0.0
91,128,16,47,0.0
91,128,16,48,0.0
91,128,16,49,0.0
91,128,16,50,0.0
91,128,16,51,0.0
91,128,16,52,0.0
91,128,16,53,0.0
91,128,16,54,0.0
91,128,16,55,0.0
91,128,16,56,0.0
91,128,16,57,0.0
91,128,16,58,0.0
91,128,16,59,0.0
91,128,16,60,0.0
91,128,16,61,0.0
91,128,16,62,0.0
91,128,16,63,0.0
91,128,16,64,0.022781784493563804
91,128,16,65,0.0
91,128,16,66,0.0
91,128,16,67,0.011961959147336314
91,128,16,68,0.0
91,128,16,69,0.0
91,128,16,70,0.0
91,128,16,71,0.0
91,128,16,72,0.0
91,128,16,73,0.0
91,128,16,74,0.0
91,128,16,75,0.0
91,128,16,76,0.0
91,128,16,77,0.0
91,128,16,78,0.0
91,128,16,79,0.0
91,128,16,80,0.0
91,128,16,81,0.0
91,128,16,82,0.0
91,128,16,83,0.0
91,128,16,84,0.0
91,128,16,85,0.0
91,128,16,86,0.0
91,128,16,87,0.0
91,128,16,88,0.0
91,128,16,89,0.0
91,128,16,90,0.0
91,128,16,91,0.0
91,128,17,1,0.42949190482968574
91,128,17,2,0.31446351072525414
91,128,17,3,0.0
91,128,17,4,0.0
91,128,17,5,0.0
91,128,17,6,0.0
91,128,17,7,0.19159068901830753
91,128,17,8,0.0
91,128,17,9,0.0
91,128,17,10,0.0
91,128,17,11,0.0
91,128,17,12,0.0011887859518726345
91,128,17,13,0.0
91,128,17,14,0.028521351460563175
91,128,17,15,0.0
91,128,17,16,0.0
91,128,17,17,0.0
91,128,17,18,0.0
91,128,17,19,0.0
91,128,17,20,0.0
91,128,17,21,0.0
91,128,17,22,0.0
91,128,17,23,0.0
91,128,17,24,0.0
91,128,17,25,0.0
91,128,17,26,0.0
91,128,17,27,0.0
91,128,17,28,0.0
91,128,17,29,0.0
91,128,17,30,0.0
91,128,17,31,0.0
91,128,17,32,0.0
91,128,17,33,0.0
91,128,17,34,0.0
91,128,17,35,0.0
91,128,17,36,0.0
91,128,17,37,0.0
91,128,17,38,0.0
91,128,17,39,0.0
91,128,17,40,0.0
91,128,17,41,0.0
91,128,17,42,0.0
91,128,17,43,0.0
91,128,17,44,0.0
91,128,17,45,0.0
91,128,17,46,0.0
91,128,17,47,0.0
91,128,17,48,0.0
91,128,17,49,0.0
91,128,17,50,0.0
91,128,17,51,0.0
91,128,17,52,0.0
91,128,17,53,0.0
91,128,17,54,0.0
91,128,17,55,0.0
91,128,17,56,0.0
91,128,17,57,0.0
91,128,17,58,0.0
91,128,17,59,0.0
91,128,17,60,0.0
91,128,17,61,0.0
91,128,17,62,0.0
91,128,17,63,0.0
91,128,17,64,0.022781942588401743
91,128,17,65,0.0
91,128,17,66,0.0
91,128,17,67,0.011961815425914936
91,128,17,68,0.0
91,128,17,69,0.0
91,128,17,70,0.0
91,128,17,71,0.0
91,128,17,72,0.0
91,128,17,73,0.0
91,128,17,74,0.0
91,128,17,75,0.0
91,128,17,76,0.0
91,128,17,77,0.0
91,128,17,78,0.0
91,128,17,79,0.0
91,128,17,80,0.0
91,128,17,81,0.0
91,128,17,82,0.0
91,128,17,83,0.0
91,128,17,84,0.0
91,128,17,85,0.0
91,128,17,86,0.0
91,128,17,87,0.0
91,128,17,88,0.0
91,128,17,89,0.0
91,128,17,90,0.0
91,128,17,91,0.0
91,128,18,1,0.4294918858477486
91,128,18,2,0.3144635090726807
91,128,18,3,0.0
91,128,18,4,0.0
91,128,18,5,0.0
91,128,18,6,0.0
91,128,18,7,0.19159082471501854
91,128,18,8,0.0
91,128,18,9,0.0
91,128,18,10,0.0
91,128,18,11,0.0
91,128,18,12,0.0011879025888211286
91,128,18,13,0.0
91,128,18,14,0.02852213282288996
91,128,18,15,0.0
91,128,18,16,0.0
91,128,18,17,0.0
91,128,18,18,0.0
91,128,18,19,0.0
91,128,18,20,0.0
91,128,18,21,0.0
91,128,18,22,0.0
91,128,18,23,0.0
91,128,18,24,0.0
91,128,18,25,0.0
91,128,18,26,0.0
91,128,18,27,0.0
91,128,18,28,0.0
91,128,18,29,0.0
91,128,18,30,0.0
91,128,18,31,0.0
91,128,18,32,0.0
91,128,18,33,0.0
91,128,18,34,0.0
91,128,18,35,0.0
91,128,18,36,0.0
91,128,18,37,0.0
91,128,18,38,0.0
91,128,18,39,0.0
91,128,18,40,0.0
91,128,18,41,0.0
91,128,18,42,0.0
91,128,18,43,0.0
91,128,18,44,0.0
91,128,18,45,0.0
91,128,18,46,0.0
91,128,18,47,0.0
91,128,18,48,0.0
91,128,18,49,0.0
91,128,18,50,0.0
91,128,18,51,0.0
91,128,18,52,0.0
91,128,18,53,0.0
91,128,18,54,0.0
91,128,18,55,0.0
91,128,18,56,0.0
91,128,18,57,0.0
91,128,18,58,0.0
91,128,18,59,0.0
91,128,18,60,0.0
91,128,18,61,0.0
91,128,18,62,0.0
91,128,18,63,0.0
91,128,18,64,0.022781933053432426
91,128,18,65,0.0
91,128,18,66,0.0
91,128,18,67,0.011961811899408498
91,128,18,68,0.0
91,128,18,69,0.0
91,128,18,70,0.0
91,128,18,71,0.0
91,128,18,72,0.0
91,128,18,73,0.0
91,128,18,74,0.0
91,128,18,75,0.0
91,128,18,76,0.0
91,128,18,77,0.0
91,128,18,78,0.0
91,128,18,79,0.0
91,128,18,80,0.0
91,128,18,81,0.0
91,128,18,82,0.0
91,128,18,83,0.0
91,128,18,84,0.0
91,128,18,85,0.0
91,128,18,86,0.0
91,128,18,87,0.0
91,128,18,88,0.0
91,128,18,89,0.0
91,128,18,90,0.0
91,128,18,91,0.0
91,128,19,1,0.4294918557286984
91,128,19,2,0.31446351823530794
91,128,19,3,0.0
91,128,19,4,0.0
91,128,19,5,0.0
91,128,19,6,0.0
91,128,19,7,0.1915907048338637
91,128,19,8,0.0
91,128,19,9,0.0
91,128,19,10,0.0
91,128,19,11,0.0
91,128,19,12,0.0011897932827331097
91,128,19,13,0.0
91,128,19,14,0.0285203441880029
91,128,19,15,0.0
91,128,19,16,0.0
91,128,19,17,0.0
91,128,19,18,0.0
91,128,19,19,0.0
91,128,19,20,0.0
91,128,19,21,0.0
91,128,19,22,0.0
91,128,19,23,0.0
91,128,19,24,0.0
91,128,19,25,0.0
91,128,19,26,0.0
91,128,19,27,0.0
91,128,19,28,0.0
91,128,19,29,0.0
91,128,19,30,0.0
91,128,19,31,0.0
91,128,19,32,0.0
91,128,19,33,0.0
91,128,19,34,0.0
91,128,19,35,0.0
91,128,19,36,0.0
91,128,19,37,0.0
91,128,19,38,0.0
91,128,19,39,0.0
91,128,19,40,0.0
91,128,19,41,0.0
91,128,19,42,0.0
91,128,19,43,0.0
91,128,19,44,0.0
91,128,19,45,0.0
91,128,19,46,0.0
91,128,19,47,0.0
91,128,19,48,0.0
91,128,19,49,0.0
91,128,19,50,0.0
91,128,19,51,0.0
91,128,19,52,0.0
91,128,19,53,0.0
91,128,19,54,0.0
91,128,19,55,0.0
91,128,19,56,0.0
91,128,19,57,0.0
91,128,19,58,0.0
91,128,19,59,0.0
91,128,19,60,0.0
91,128,19,61,0.0
91,128,19,62,0.0
91,128,19,63,0.0
91,128,19,64,0.022781976774007177
91,128,19,65,0.0
91,128,19,66,0.0
91,128,19,67,0.011961806957386563
91,128,19,68,0.0
91,128,19,69,0.0
91,128,19,70,0.0
91,128,19,71,0.0
91,128,19,72,0.0
91,128,19,73,0.0
91,128,19,74,0.0
91,128,19,75,0.0
91,128,19,76,0.0
91,128,19,77,0.0
91,128,19,78,0.0
91,128,19,79,0.0
91,128,19,80,0.0
91,128,19,81,0.0
91,128,19,82,0.0
91,128,19,83,0.0
91,128,19,84,0.0
91,128,19,85,0.0
91,128,19,86,0.0
91,128,19,87,0.0
91,128,19,88,0.0
91,128,19,89,0.0
91,128,19,90,0.0
91,128,19,91,0.0
91,128,20,1,0.4294918668254048
91,128,20,2,0.31446353995402465
91,128,20,3,0.0
91,128,20,4,0.0
91,128,20,5,0.0
91,128,20,6,0.0
91,128,20,7,0.1915907889017826
91,128,20,8,0.0
91,128,20,9,0.0
91,128,20,10,0.0
91,128,20,11,0.0
91,128,20,12,0.001187776238109239
91,128,20,13,0.0
91,128,20,14,0.02852229115989589
91,128,20,15,0.0
91,128,20,16,0.0
91,128,20,17,0.0
91,128,20,18,0.0
91,128,20,19,0.0
91,128,20,20,0.0
91,128,20,21,0.0
91,128,20,22,0.0
91,128,20,23,0.0
91,128,20,24,0.0
91,128,20,25,0.0
91,128,20,26,0.0
91,128,20,27,0.0
91,128,20,28,0.0
91,128,20,29,0.0
91,128,20,30,0.0
91,128,20,31,0.0
91,128,20,32,0.0
91,128,20,33,0.0
91,128,20,34,0.0
91,128,20,35,0.0
91,128,20,36,0.0
91,128,20,37,0.0
91,128,20,38,0.0
91,128,20,39,0.0
91,128,20,40,0.0
91,128,20,41,0.0
91,128,20,42,0.0
91,128,20,43,0.0
91,128,20,44,0.0
91,128,20,45,0.0
91,128,20,46,0.0
91,128,20,47,0.0
91,128,20,48,0.0
91,128,20,49,0.0
91,128,20,50,0.0
91,128,20,51,0.0
91,128,20,52,0.0
91,128,20,53,0.0
91,128,20,54,0.0
91,128,20,55,0.0
91,128,20,56,0.0
91,128,20,57,0.0
91,128,20,58,0.0
91,128,20,59,0.0
91,128,20,60,0.0
91,128,20,61,0.0
91,128,20,62,0.0
91,128,20,63,0.0
91,128,20,64,0.022782000666279757
91,128,20,65,0.0
91,128,20,66,0.0
91,128,20,67,0.011961736254502918
91,128,20,68,0.0
91,128,20,69,0.0
91,128,20,70,0.0
91,128,20,71,0.0
91,128,20,72,0.0
91,128,20,73,0.0
91,128,20,74,0.0
91,128,20,75,0.0
91,128,20,76,0.0
91,128,20,77,0.0
91,128,20,78,0.0
91,128,20,79,0.0
91,128,20,80,0.0
91,128,20,81,0.0
91,128,20,82,0.0
91,128,20,83,0.0
91,128,20,84,0.0
91,128,20,85,0.0
91,128,20,86,0.0
91,128,20,87,0.0
91,128,20,88,0.0
91,128,20,89,0.0
91,128,20,90,0.0
91,128,20,91,0.0
91,128,21,1,0.42949189743629007
91,128,21,2,0.31446354526367265
91,128,21,3,0.0
91,128,21,4,0.0
91,128,21,5,0.0
91,128,21,6,0.0
91,128,21,7,0.19159125511337355
91,128,21,8,0.0
91,128,21,9,0.0
91,128,21,10,0.0
91,128,21,11,0.0
91,128,21,12,0.0011840330521191357
91,128,21,13,0.0
91,128,21,14,0.02852563023684044
91,128,21,15,0.0
91,128,21,16,0.0
91,128,21,17,0.0
91,128,21,18,0.0
91,128,21,19,0.0
91,128,21,20,0.0
91,128,21,21,0.0
91,128,21,22,0.0
91,128,21,23,0.0
91,128,21,24,0.0
91,128,21,25,0.0
91,128,21,26,0.0
91,128,21,27,0.0
91,128,21,28,0.0
91,128,21,29,0.0
91,128,21,30,0.0
91,128,21,31,0.0
91,128,21,32,0.0
91,128,21,33,0.0
91,128,21,34,0.0
91,128,21,35,0.0
91,128,21,36,0.0
91,128,21,37,0.0
91,128,21,38,0.0
91,128,21,39,0.0
91,128,21,40,0.0
91,128,21,41,0.0
91,128,21,42,0.0
91,128,21,43,0.0
91,128,21,44,0.0
91,128,21,45,0.0
91,128,21,46,0.0
91,128,21,47,0.0
91,128,21,48,0.0
91,128,21,49,0.0
91,128,21,50,0.0
91,128,21,51,0.0
91,128,21,52,0.0
91,128,21,53,0.0
91,128,21,54,0.0
91,128,21,55,0.0
91,128,21,56,0.0
91,128,21,57,0.0
91,128,21,58,0.0
91,128,21,59,0.0
91,128,21,60,0.0
91,128,21,61,0.0
91,128,21,62,0.0
91,128,21,63,0.0
91,128,21,64,0.02278179486059964
91,128,21,65,0.0
91,128,21,66,0.0
91,128,21,67,0.011961844037104515
91,128,21,68,0.0
91,128,21,69,0.0
91,128,21,70,0.0
91,128,21,71,0.0
91,128,21,72,0.0
91,128,21,73,0.0
91,128,21,74,0.0
91,128,21,75,0.0
91,128,21,76,0.0
91,128,21,77,0.0
91,128,21,78,0.0
91,128,21,79,0.0
91,128,21,80,0.0
91,128,21,81,0.0
91,128,21,82,0.0
91,128,21,83,0.0
91,128,21,84,0.0
91,128,21,85,0.0
91,128,21,86,0.0
91,128,21,87,0.0
91,128,21,88,0.0
91,128,21,89,0.0
91,128,21,90,0.0
91,128,21,91,0.0
91,128,22,1,0.42949187374308523
91,128,22,2,0.3144635252655885
91,128,22,3,0.0
91,128,22,4,0.0
91,128,22,5,0.0
91,128,22,6,0.0
91,128,22,7,0.19159067857111156
91,128,22,8,0.0
91,128,22,9,0.0
91,128,22,10,0.0
91,128,22,11,0.0
91,128,22,12,0.0011892580640152292
91,128,22,13,0.0
91,128,22,14,0.028520879140348322
91,128,22,15,0.0
91,128,22,16,0.0
91,128,22,17,0.0
91,128,22,18,0.0
91,128,22,19,0.0
91,128,22,20,0.0
91,128,22,21,0.0
91,128,22,22,0.0
91,128,22,23,0.0
91,128,22,24,0.0
91,128,22,25,0.0
91,128,22,26,0.0
91,128,22,27,0.0
91,128,22,28,0.0
91,128,22,29,0.0
91,128,22,30,0.0
91,128,22,31,0.0
91,128,22,32,0.0
91,128,22,33,0.0
91,128,22,34,0.0
91,128,22,35,0.0
91,128,22,36,0.0
91,128,22,37,0.0
91,128,22,38,0.0
91,128,22,39,0.0
91,128,22,40,0.0
91,128,22,41,0.0
91,128,22,42,0.0
91,128,22,43,0.0
91,128,22,44,0.0
91,128,22,45,0.0
91,128,22,46,0.0
91,128,22,47,0.0
91,128,22,48,0.0
91,128,22,49,0.0
91,128,22,50,0.0
91,128,22,51,0.0
91,128,22,52,0.0
91,128,22,53,0.0
91,128,22,54,0.0
91,128,22,55,0.0
91,128,22,56,0.0
91,128,22,57,0.0
91,128,22,58,0.0
91,128,22,59,0.0
91,128,22,60,0.0
91,128,22,61,0.0
91,128,22,62,0.0
91,128,22,63,0.0
91,128,22,64,0.022781993590311553
91,128,22,65,0.0
91,128,22,66,0.0
91,128,22,67,0.011961791625539654
91,128,22,68,0.0
91,128,22,69,0.0
91,128,22,70,0.0
91,128,22,71,0.0
91,128,22,72,0.0
91,128,22,73,0.0
91,128,22,74,0.0
91,128,22,75,0.0
91,128,22,76,0.0
91,128,22,77,0.0
91,128,22,78,0.0
91,128,22,79,0.0
91,128,22,80,0.0
91,128,22,81,0.0
91,128,22,82,0.0
91,128,22,83,0.0
91,128,22,84,0.0
91,128,22,85,0.0
91,128,22,86,0.0
91,128,22,87,0.0
91,128,22,88,0.0
91,128,22,89,0.0
91,128,22,90,0.0
91,128,22,91,0.0
91,128,23,1,0.4294918945400189
91,128,23,2,0.31446349999010836
91,128,23,3,0.0
91,128,23,4,0.0
91,128,23,5,0.0
91,128,23,6,0.0
91,128,23,7,0.19159079000069934
91,128,23,8,0.0
91,128,23,9,0.0
91,128,23,10,0.0
91,128,23,11,0.0
91,128,23,12,0.001188921590377154
91,128,23,13,0.0
91,128,23,14,0.028521084782799355
91,128,23,15,0.0
91,128,23,16,0.0
91,128,23,17,0.0
91,128,23,18,0.0
91,128,23,19,0.0
91,128,23,20,0.0
91,128,23,21,0.0
91,128,23,22,0.0
91,128,23,23,0.0
91,128,23,24,0.0
91,128,23,25,0.0
91,128,23,26,0.0
91,128,23,27,0.0
91,128,23,28,0.0
91,128,23,29,0.0
91,128,23,30,0.0
91,128,23,31,0.0
91,128,23,32,0.0
91,128,23,33,0.0
91,128,23,34,0.0
91,128,23,35,0.0
91,128,23,36,0.0
91,128,23,37,0.0
91,128,23,38,0.0
91,128,23,39,0.0
91,128,23,40,0.0
91,128,23,41,0.0
91,128,23,42,0.0
91,128,23,43,0.0
91,128,23,44,0.0
91,128,23,45,0.0
91,128,23,46,0.0
91,128,23,47,0.0
91,128,23,48,0.0
91,128,23,49,0.0
91,128,23,50,0.0
91,128,23,51,0.0
91,128,23,52,0.0
91,128,23,53,0.0
91,128,23,54,0.0
91,128,23,55,0.0
91,128,23,56,0.0
91,128,23,57,0.0
91,128,23,58,0.0
91,128,23,59,0.0
91,128,23,60,0.0
91,128,23,61,0.0
91,128,23,62,0.0
91,128,23,63,0.0
91,128,23,64,0.022782095750137513
91,128,23,65,0.0
91,128,23,66,0.0
91,128,23,67,0.011961713345859415
91,128,23,68,0.0
91,128,23,69,0.0
91,128,23,70,0.0
91,128,23,71,0.0
91,128,23,72,0.0
91,128,23,73,0.0
91,128,23,74,0.0
91,128,23,75,0.0
91,128,23,76,0.0
91,128,23,77,0.0
91,128,23,78,0.0
91,128,23,79,0.0
91,128,23,80,0.0
91,128,23,81,0.0
91,128,23,82,0.0
91,128,23,83,0.0
91,128,23,84,0.0
91,128,23,85,0.0
91,128,23,86,0.0
91,128,23,87,0.0
91,128,23,88,0.0
91,128,23,89,0.0
91,128,23,90,0.0
91,128,23,91,0.0
91,128,24,1,0.42949187135084604
91,128,24,2,0.31446339181663757
91,128,24,3,0.0
91,128,24,4,0.0
91,128,24,5,0.0
91,128,24,6,0.0
91,128,24,7,0.1915901302048528
91,128,24,8,0.0
91,128,24,9,0.0
91,128,24,10,0.0
91,128,24,11,0.0
91,128,24,12,0.001195110222895697
91,128,24,13,0.0
91,128,24,14,0.028515529101615852
91,128,24,15,0.0
91,128,24,16,0.0
91,128,24,17,0.0
91,128,24,18,0.0
91,128,24,19,0.0
91,128,24,20,0.0
91,128,24,21,0.0
91,128,24,22,0.0
91,128,24,23,0.0
91,128,24,24,0.0
91,128,24,25,0.0
91,128,24,26,0.0
91,128,24,27,0.0
91,128,24,28,0.0
91,128,24,29,0.0
91,128,24,30,0.0
91,128,24,31,0.0
91,128,24,32,0.0
91,128,24,33,0.0
91,128,24,34,0.0
91,128,24,35,0.0
91,128,24,36,0.0
91,128,24,37,0.0
91,128,24,38,0.0
91,128,24,39,0.0
91,128,24,40,0.0
91,128,24,41,0.0
91,128,24,42,0.0
91,128,24,43,0.0
91,128,24,44,0.0
91,128,24,45,0.0
91,128,24,46,0.0
91,128,24,47,0.0
91,128,24,48,0.0
91,128,24,49,0.0
91,128,24,50,0.0
91,128,24,51,0.0
91,128,24,52,0.0
91,128,24,53,0.0
91,128,24,54,0.0
91,128,24,55,0.0
91,128,24,56,0.0
91,128,24,57,0.0
91,128,24,58,0.0
91,128,24,59,0.0
91,128,24,60,0.0
91,128,24,61,0.0
91,128,24,62,0.0
91,128,24,63,0.0
91,128,24,64,0.022782166559275636
91,128,24,65,0.0
91,128,24,66,0.0
91,128,24,67,0.011961800743876504
91,128,24,68,0.0
91,128,24,69,0.0
91,128,24,70,0.0
91,128,24,71,0.0
91,128,24,72,0.0
91,128,24,73,0.0
91,128,24,74,0.0
91,128,24,75,0.0
91,128,24,76,0.0
91,128,24,77,0.0
91,128,24,78,0.0
91,128,24,79,0.0
91,128,24,80,0.0
91,128,24,81,0.0
91,128,24,82,0.0
91,128,24,83,0.0
91,128,24,84,0.0
91,128,24,85,0.0
91,128,24,86,0.0
91,128,24,87,0.0
91,128,24,88,0.0
91,128,24,89,0.0
91,128,24,90,0.0
91,128,24,91,0.0
91,128,25,1,0.4294919028355848
91,128,25,2,0.31446347137868386
91,128,25,3,0.0
91,128,25,4,0.0
91,128,25,5,0.0
91,128,25,6,0.0
91,128,25,7,0.1915907890259016
91,128,25,8,0.0
91,128,25,9,0.0
91,128,25,10,0.0
91,128,25,11,0.0
91,128,25,12,0.0011887157114832746
91,128,25,13,0.0
91,128,25,14,0.028521337400598527
91,128,25,15,0.0
91,128,25,16,0.0
91,128,25,17,0.0
91,128,25,18,0.0
91,128,25,19,0.0
91,128,25,20,0.0
91,128,25,21,0.0
91,128,25,22,0.0
91,128,25,23,0.0
91,128,25,24,0.0
91,128,25,25,0.0
91,128,25,26,0.0
91,128,25,27,0.0
91,128,25,28,0.0
91,128,25,29,0.0
91,128,25,30,0.0
91,128,25,31,0.0
91,128,25,32,0.0
91,128,25,33,0.0
91,128,25,34,0.0
91,128,25,35,0.0
91,128,25,36,0.0
91,128,25,37,0.0
91,128,25,38,0.0
91,128,25,39,0.0
91,128,25,40,0.0
91,128,25,41,0.0
91,128,25,42,0.0
91,128,25,43,0.0
91,128,25,44,0.0
91,128,25,45,0.0
91,128,25,46,0.0
91,128,25,47,0.0
91,128,25,48,0.0
91,128,25,49,0.0
91,128,25,50,0.0
91,128,25,51,0.0
91,128,25,52,0.0
91,128,25,53,0.0
91,128,25,54,0.0
91,128,25,55,0.0
91,128,25,56,0.0
91,128,25,57,0.0
91,128,25,58,0.0
91,128,25,59,0.0
91,128,25,60,0.0
91,128,25,61,0.0
91,128,25,62,0.0
91,128,25,63,0.0
91,128,25,64,0.022781906401091588
91,128,25,65,0.0
91,128,25,66,0.0
91,128,25,67,0.011961877246656332
91,128,25,68,0.0
91,128,25,69,0.0
91,128,25,70,0.0
91,128,25,71,0.0
91,128,25,72,0.0
91,128,25,73,0.0
91,128,25,74,0.0
91,128,25,75,0.0
91,128,25,76,0.0
91,128,25,77,0.0
91,128,25,78,0.0
91,128,25,79,0.0
91,128,25,80,0.0
91,128,25,81,0.0
91,128,25,82,0.0
91,128,25,83,0.0
91,128,25,84,0.0
91,128,25,85,0.0
91,128,25,86,0.0
91,128,25,87,0.0
91,128,25,88,0.0
91,128,25,89,0.0
91,128,25,90,0.0
91,128,25,91,0.0
91,128,26,1,0.42949190443069557
91,128,26,2,0.31446356758447597
91,128,26,3,0.0
91,128,26,4,0.0
91,128,26,5,0.0
91,128,26,6,0.0
91,128,26,7,0.1915908984410081
91,128,26,8,0.0
91,128,26,9,0.0
91,128,26,10,0.0
91,128,26,11,0.0
91,128,26,12,0.001186483667812782
91,128,26,13,0.0
91,128,26,14,0.02852345098078765
91,128,26,15,0.0
91,128,26,16,0.0
91,128,26,17,0.0
91,128,26,18,0.0
91,128,26,19,0.0
91,128,26,20,0.0
91,128,26,21,0.0
91,128,26,22,0.0
91,128,26,23,0.0
91,128,26,24,0.0
91,128,26,25,0.0
91,128,26,26,0.0
91,128,26,27,0.0
91,128,26,28,0.0
91,128,26,29,0.0
91,128,26,30,0.0
91,128,26,31,0.0
91,128,26,32,0.0
91,128,26,33,0.0
91,128,26,34,0.0
91,128,26,35,0.0
91,128,26,36,0.0
91,128,26,37,0.0
91,128,26,38,0.0
91,128,26,39,0.0
91,128,26,40,0.0
91,128,26,41,0.0
91,128,26,42,0.0
91,128,26,43,0.0
91,128,26,44,0.0
91,128,26,45,0.0
91,128,26,46,0.0
91,128,26,47,0.0
91,128,26,48,0.0
91,128,26,49,0.0
91,128,26,50,0.0
91,128,26,51,0.0
91,128,26,52,0.0
91,128,26,53,0.0
91,128,26,54,0.0
91,128,26,55,0.0
91,128,26,56,0.0
91,128,26,57,0.0
91,128,26,58,0.0
91,128,26,59,0.0
91,128,26,60,0.0
91,128,26,61,0.0
91,128,26,62,0.0
91,128,26,63,0.0
91,128,26,64,0.022781860118717495
91,128,26,65,0.0
91,128,26,66,0.0
91,128,26,67,0.01196183477650252
91,128,26,68,0.0
91,128,26,69,0.0
91,128,26,70,0.0
91,128,26,71,0.0
91,128,26,72,0.0
91,128,26,73,0.0
91,128,26,74,0.0
91,128,26,75,0.0
91,128,26,76,0.0
91,128,26,77,0.0
91,128,26,78,0.0
91,128,26,79,0.0
91,128,26,80,0.0
91,128,26,81,0.0
91,128,26,82,0.0
91,128,26,83,0.0
91,128,26,84,0.0
91,128,26,85,0.0
91,128,26,86,0.0
91,128,26,87,0.0
91,128,26,88,0.0
91,128,26,89,0.0
91,128,26,90,0.0
91,128,26,91,0.0
91,128,27,1,0.4294918991047489
91,128,27,2,0.3144635492486744
91,128,27,3,0.0
91,128,27,4,0.0
91,128,27,5,0.0
91,128,27,6,0.0
91,128,27,7,0.1915909994247879
91,128,27,8,0.0
91,128,27,9,0.0
91,128,27,10,0.0
91,128,27,11,0.0
91,128,27,12,0.001184933066850484
91,128,27,13,0.0
91,128,27,14,0.02852494945665662
91,128,27,15,0.0
91,128,27,16,0.0
91,128,27,17,0.0
91,128,27,18,0.0
91,128,27,19,0.0
91,128,27,20,0.0
91,128,27,21,0.0
91,128,27,22,0.0
91,128,27,23,0.0
91,128,27,24,0.0
91,128,27,25,0.0
91,128,27,26,0.0
91,128,27,27,0.0
91,128,27,28,0.0
91,128,27,29,0.0
91,128,27,30,0.0
91,128,27,31,0.0
91,128,27,32,0.0
91,128,27,33,0.0
91,128,27,34,0.0
91,128,27,35,0.0
91,128,27,36,0.0
91,128,27,37,0.0
91,128,27,38,0.0
91,128,27,39,0.0
91,128,27,40,0.0
91,128,27,41,0.0
91,128,27,42,0.0
91,128,27,43,0.0
91,128,27,44,0.0
91,128,27,45,0.0
91,128,27,46,0.0
91,128,27,47,0.0
91,128,27,48,0.0
91,128,27,49,0.0
91,128,27,50,0.0
91,128,27,51,0.0
91,128,27,52,0.0
91,128,27,53,0.0
91,128,27,54,0.0
91,128,27,55,0.0
91,128,27,56,0.0
91,128,27,57,0.0
91,128,27,58,0.0
91,128,27,59,0.0
91,128,27,60,0.0
91,128,27,61,0.0
91,128,27,62,0.0
91,128,27,63,0.0
91,128,27,64,0.022782018767678842
91,128,27,65,0.0
91,128,27,66,0.0
91,128,27,67,0.011961650930602793
91,128,27,68,0.0
91,128,27,69,0.0
91,128,27,70,0.0
91,128,27,71,0.0
91,128,27,72,0.0
91,128,27,73,0.0
91,128,27,74,0.0
91,128,27,75,0.0
91,128,27,76,0.0
91,128,27,77,0.0
91,128,27,78,0.0
91,128,27,79,0.0
91,128,27,80,0.0
91,128,27,81,0.0
91,128,27,82,0.0
91,128,27,83,0.0
91,128,27,84,0.0
91,128,27,85,0.0
91,128,27,86,0.0
91,128,27,87,0.0
91,128,27,88,0.0
91,128,27,89,0.0
91,128,27,90,0.0
91,128,27,91,0.0
91,128,28,1,0.42949192825299765
91,128,28,2,0.3144634380676767
91,128,28,3,0.0
91,128,28,4,0.0
91,128,28,5,0.0
91,128,28,6,0.0
91,128,28,7,0.19159040907943403
91,128,28,8,0.0
91,128,28,9,0.0
91,128,28,10,0.0
91,128,28,11,0.0
91,128,28,12,0.0011916515348979696
91,128,28,13,0.0
91,128,28,14,0.028518729894686113
91,128,28,15,0.0
91,128,28,16,0.0
91,128,28,17,0.0
91,128,28,18,0.0
91,128,28,19,0.0
91,128,28,20,0.0
91,128,28,21,0.0
91,128,28,22,0.0
91,128,28,23,0.0
91,128,28,24,0.0
91,128,28,25,0.0
91,128,28,26,0.0
91,128,28,27,0.0
91,128,28,28,0.0
91,128,28,29,0.0
91,128,28,30,0.0
91,128,28,31,0.0
91,128,28,32,0.0
91,128,28,33,0.0
91,128,28,34,0.0
91,128,28,35,0.0
91,128,28,36,0.0
91,128,28,37,0.0
91,128,28,38,0.0
91,128,28,39,0.0
91,128,28,40,0.0
91,128,28,41,0.0
91,128,28,42,0.0
91,128,28,43,0.0
91,128,28,44,0.0
91,128,28,45,0.0
91,128,28,46,0.0
91,128,28,47,0.0
91,128,28,48,0.0
91,128,28,49,0.0
91,128,28,50,0.0
91,128,28,51,0.0
91,128,28,52,0.0
91,128,28,53,0.0
91,128,28,54,0.0
91,128,28,55,0.0
91,128,28,56,0.0
91,128,28,57,0.0
91,128,28,58,0.0
91,128,28,59,0.0
91,128,28,60,0.0
91,128,28,61,0.0
91,128,28,62,0.0
91,128,28,63,0.0
91,128,28,64,0.022782039383621513
91,128,28,65,0.0
91,128,28,66,0.0
91,128,28,67,0.011961803786686093
91,128,28,68,0.0
91,128,28,69,0.0
91,128,28,70,0.0
91,128,28,71,0.0
91,128,28,72,0.0
91,128,28,73,0.0
91,128,28,74,0.0
91,128,28,75,0.0
91,128,28,76,0.0
91,128,28,77,0.0
91,128,28,78,0.0
91,128,28,79,0.0
91,128,28,80,0.0
91,128,28,81,0.0
91,128,28,82,0.0
91,128,28,83,0.0
91,128,28,84,0.0
91,128,28,85,0.0
91,128,28,86,0.0
91,128,28,87,0.0
91,128,28,88,0.0
91,128,28,89,0.0
91,128,28,90,0.0
91,128,28,91,0.0
91,128,29,1,0.42949192393385144
91,128,29,2,0.31446347489715976
91,128,29,3,0.0
91,128,29,4,0.0
91,128,29,5,0.0
91,128,29,6,0.0
91,128,29,7,0.19159072624192494
91,128,29,8,0.0
91,128,29,9,0.0
91,128,29,10,0.0
91,128,29,11,0.0
91,128,29,12,0.0011889458212725806
91,128,29,13,0.0
91,128,29,14,0.028521153612696887
91,128,29,15,0.0
91,128,29,16,0.0
91,128,29,17,0.0
91,128,29,18,0.0
91,128,29,19,0.0
91,128,29,20,0.0
91,128,29,21,0.0
91,128,29,22,0.0
91,128,29,23,0.0
91,128,29,24,0.0
91,128,29,25,0.0
91,128,29,26,0.0
91,128,29,27,0.0
91,128,29,28,0.0
91,128,29,29,0.0
91,128,29,30,0.0
91,128,29,31,0.0
91,128,29,32,0.0
91,128,29,33,0.0
91,128,29,34,0.0
91,128,29,35,0.0
91,128,29,36,0.0
91,128,29,37,0.0
91,128,29,38,0.0
91,128,29,39,0.0
91,128,29,40,0.0
91,128,29,41,0.0
91,128,29,42,0.0
91,128,29,43,0.0
91,128,29,44,0.0
91,128,29,45,0.0
91,128,29,46,0.0
91,128,29,47,0.0
91,128,29,48,0.0
91,128,29,49,0.0
91,128,29,50,0.0
91,128,29,51,0.0
91,128,29,52,0.0
91,128,29,53,0.0
91,128,29,54,0.0
91,128,29,55,0.0
91,128,29,56,0.0
91,128,29,57,0.0
91,128,29,58,0.0
91,128,29,59,0.0
91,128,29,60,0.0
91,128,29,61,0.0
91,128,29,62,0.0
91,128,29,63,0.0
91,128,29,64,0.022781985450271346
91,128,29,65,0.0
91,128,29,66,0.0
91,128,29,67,0.011961790042822858
91,128,29,68,0.0
91,128,29,69,0.0
91,128,29,70,0.0
91,128,29,71,0.0
91,128,29,72,0.0
91,128,29,73,0.0
91,128,29,74,0.0
91,128,29,75,0.0
91,128,29,76,0.0
91,128,29,77,0.0
91,128,29,78,0.0
91,128,29,79,0.0
91,128,29,80,0.0
91,128,29,81,0.0
91,128,29,82,0.0
91,128,29,83,0.0
91,128,29,84,0.0
91,128,29,85,0.0
91,128,29,86,0.0
91,128,29,87,0.0
91,128,29,88,0.0
91,128,29,89,0.0
91,128,29,90,0.0
91,128,29,91,0.0
91,128,30,1,0.4294919151890257
91,128,30,2,0.3144634363679708
91,128,30,3,0.0
91,128,30,4,0.0
91,128,30,5,0.0
91,128,30,6,0.0
91,128,30,7,0.19159068357144554
91,128,30,8,0.0
91,128,30,9,0.0
91,128,30,10,0.0
91,128,30,11,0.0
91,128,30,12,0.0011901434014426405
91,128,30,13,0.0
91,128,30,14,0.02851998332636976
91,128,30,15,0.0
91,128,30,16,0.0
91,128,30,17,0.0
91,128,30,18,0.0
91,128,30,19,0.0
91,128,30,20,0.0
91,128,30,21,0.0
91,128,30,22,0.0
91,128,30,23,0.0
91,128,30,24,0.0
91,128,30,25,0.0
91,128,30,26,0.0
91,128,30,27,0.0
91,128,30,28,0.0
91,128,30,29,0.0
91,128,30,30,0.0
91,128,30,31,0.0
91,128,30,32,0.0
91,128,30,33,0.0
91,128,30,34,0.0
91,128,30,35,0.0
91,128,30,36,0.0
91,128,30,37,0.0
91,128,30,38,0.0
91,128,30,39,0.0
91,128,30,40,0.0
91,128,30,41,0.0
91,128,30,42,0.0
91,128,30,43,0.0
91,128,30,44,0.0
91,128,30,45,0.0
91,128,30,46,0.0
91,128,30,47,0.0
91,128,30,48,0.0
91,128,30,49,0.0
91,128,30,50,0.0
91,128,30,51,0.0
91,128,30,52,0.0
91,128,30,53,0.0
91,128,30,54,0.0
91,128,30,55,0.0
91,128,30,56,0.0
91,128,30,57,0.0
91,128,30,58,0.0
91,128,30,59,0.0
91,128,30,60,0.0
91,128,30,61,0.0
91,128,30,62,0.0
91,128,30,63,0.0
91,128,30,64,0.022782033687492285
91,128,30,65,0.0
91,128,30,66,0.0
91,128,30,67,0.01196180445625309
91,128,30,68,0.0
91,128,30,69,0.0
91,128,30,70,0.0
91,128,30,71,0.0
91,128,30,72,0.0
91,128,30,73,0.0
91,128,30,74,0.0
91,128,30,75,0.0
91,128,30,76,0.0
91,128,30,77,0.0
91,128,30,78,0.0
91,128,30,79,0.0
91,128,30,80,0.0
91,128,30,81,0.0
91,128,30,82,0.0
91,128,30,83,0.0
91,128,30,84,0.0
91,128,30,85,0.0
91,128,30,86,0.0
91,128,30,87,0.0
91,128,30,88,0.0
91,128,30,89,0.0
91,128,30,90,0.0
91,128,30,91,0.0
91,128,31,1,0.42949191096794426
91,128,31,2,0.31446348766415516
91,128,31,3,0.0
91,128,31,4,0.0
91,128,31,5,0.0
91,128,31,6,0.0
91,128,31,7,0.1915907494285276
91,128,31,8,0.0
91,128,31,9,0.0
91,128,31,10,0.0
91,128,31,11,0.0
91,128,31,12,0.0011885944784167308
91,128,31,13,0.0
91,128,31,14,0.02852149046447229
91,128,31,15,0.0
91,128,31,16,0.0
91,128,31,17,0.0
91,128,31,18,0.0
91,128,31,19,0.0
91,128,31,20,0.0
91,128,31,21,0.0
91,128,31,22,0.0
91,128,31,23,0.0
91,128,31,24,0.0
91,128,31,25,0.0
91,128,31,26,0.0
91,128,31,27,0.0
91,128,31,28,0.0
91,128,31,29,0.0
91,128,31,30,0.0
91,128,31,31,0.0
91,128,31,32,0.0
91,128,31,33,0.0
91,128,31,34,0.0
91,128,31,35,0.0
91,128,31,36,0.0
91,128,31,37,0.0
91,128,31,38,0.0
91,128,31,39,0.0
91,128,31,40,0.0
91,128,31,41,0.0
91,128,31,42,0.0
91,128,31,43,0.0
91,128,31,44,0.0
91,128,31,45,0.0
91,128,31,46,0.0
91,128,31,47,0.0
91,128,31,48,0.0
91,128,31,49,0.0
91,128,31,50,0.0
91,128,31,51,0.0
91,128,31,52,0.0
91,128,31,53,0.0
91,128,31,54,0.0
91,128,31,55,0.0
91,128,31,56,0.0
91,128,31,57,0.0
91,128,31,58,0.0
91,128,31,59,0.0
91,128,31,60,0.0
91,128,31,61,0.0
91,128,31,62,0.0
91,128,31,63,0.0
91,128,31,64,0.02278194244766765
91,128,31,65,0.0
91,128,31,66,0.0
91,128,31,67,0.011961824548816261
91,128,31,68,0.0
91,128,31,69,0.0
91,128,31,70,0.0
91,128,31,71,0.0
91,128,31,72,0.0
91,128,31,73,0.0
91,128,31,74,0.0
91,128,31,75,0.0
91,128,31,76,0.0
91,128,31,77,0.0
91,128,31,78,0.0
91,128,31,79,0.0
91,128,31,80,0.0
91,128,31,81,0.0
91,128,31,82,0.0
91,128,31,83,0.0
91,128,31,84,0.0
91,128,31,85,0.0
91,128,31,86,0.0
91,128,31,87,0.0
91,128,31,88,0.0
91,128,31,89,0.0
91,128,31,90,0.0
91,128,31,91,0.0
91,128,32,1,0.42949188294510837
91,128,32,2,0.31446349491631287
91,128,32,3,0.0
91,128,32,4,0.0
91,128,32,5,0.0
91,128,32,6,0.0
91,128,32,7,0.19159090209209015
91,128,32,8,0.0
91,128,32,9,0.0
91,128,32,10,0.0
91,128,32,11,0.0
91,128,32,12,0.0011879335633570055
91,128,32,13,0.0
91,128,32,14,0.02852202592179028
91,128,32,15,0.0
91,128,32,16,0.0
91,128,32,17,0.0
91,128,32,18,0.0
91,128,32,19,0.0
91,128,32,20,0.0
91,128,32,21,0.0
91,128,32,22,0.0
91,128,32,23,0.0
91,128,32,24,0.0
91,128,32,25,0.0
91,128,32,26,0.0
91,128,32,27,0.0
91,128,32,28,0.0
91,128,32,29,0.0
91,128,32,30,0.0
91,128,32,31,0.0
91,128,32,32,0.0
91,128,32,33,0.0
91,128,32,34,0.0
91,128,32,35,0.0
91,128,32,36,0.0
91,128,32,37,0.0
91,128,32,38,0.0
91,128,32,39,0.0
91,128,32,40,0.0
91,128,32,41,0.0
91,128,32,42,0.0
91,128,32,43,0.0
91,128,32,44,0.0
91,128,32,45,0.0
91,128,32,46,0.0
91,128,32,47,0.0
91,128,32,48,0.0
91,128,32,49,0.0
91,128,32,50,0.0
91,128,32,51,0.0
91,128,32,52,0.0
91,128,32,53,0.0
91,128,32,54,0.0
91,128,32,55,0.0
91,128,32,56,0.0
91,128,32,57,0.0
91,128,32,58,0.0
91,128,32,59,0.0
91,128,32,60,0.0
91,128,32,61,0.0
91,128,32,62,0.0
91,128,32,63,0.0
91,128,32,64,0.022782032682781925
91,128,32,65,0.0
91,128,32,66,0.0
91,128,32,67,0.011961727878559385
91,128,32,68,0.0
91,128,32,69,0.0
91,128,32,70,0.0
91,128,32,71,0.0
91,128,32,72,0.0
91,128,32,73,0.0
91,128,32,74,0.0
91,128,32,75,0.0
91,128,32,76,0.0
91,128,32,77,0.0
91,128,32,78,0.0
91,128,32,79,0.0
91,128,32,80,0.0
91,128,32,81,0.0
91,128,32,82,0.0
91,128,32,83,0.0
91,128,32,84,0.0
91,128,32,85,0.0
91,128,32,86,0.0
91,128,32,87,0.0
91,128,32,88,0.0
91,128,32,89,0.0
91,128,32,90,0.0
91,128,32,91,0.0
91,128,33,1,0.42949189416669237
91,128,33,2,0.3144634918314348
91,128,33,3,0.0
91,128,33,4,0.0
91,128,33,5,0.0
91,128,33,6,0.0
91,128,33,7,0.19159072571348737
91,128,33,8,0.0
91,128,33,9,0.0
91,128,33,10,0.0
91,128,33,11,0.0
91,128,33,12,0.0011889270722673074
91,128,33,13,0.0
91,128,33,14,0.028521185101252775
91,128,33,15,0.0
91,128,33,16,0.0
91,128,33,17,0.0
91,128,33,18,0.0
91,128,33,19,0.0
91,128,33,20,0.0
91,128,33,21,0.0
91,128,33,22,0.0
91,128,33,23,0.0
91,128,33,24,0.0
91,128,33,25,0.0
91,128,33,26,0.0
91,128,33,27,0.0
91,128,33,28,0.0
91,128,33,29,0.0
91,128,33,30,0.0
91,128,33,31,0.0
91,128,33,32,0.0
91,128,33,33,0.0
91,128,33,34,0.0
91,128,33,35,0.0
91,128,33,36,0.0
91,128,33,37,0.0
91,128,33,38,0.0
91,128,33,39,0.0
91,128,33,40,0.0
91,128,33,41,0.0
91,128,33,42,0.0
91,128,33,43,0.0
91,128,33,44,0.0
91,128,33,45,0.0
91,128,33,46,0.0
91,128,33,47,0.0
91,128,33,48,0.0
91,128,33,49,0.0
91,128,33,50,0.0
91,128,33,51,0.0
91,128,33,52,0.0
91,128,33,53,0.0
91,128,33,54,0.0
91,128,33,55,0.0
91,128,33,56,0.0
91,128,33,57,0.0
91,128,33,58,0.0
91,128,33,59,0.0
91,128,33,60,0.0
91,128,33,61,0.0
91,128,33,62,0.0
91,128,33,63,0.0
91,128,33,64,0.022781923974950085
91,128,33,65,0.0
91,128,33,66,0.0
91,128,33,67,0.011961852139915324
91,128,33,68,0.0
91,128,33,69,0.0
91,128,33,70,0.0
91,128,33,71,0.0
91,128,33,72,0.0
91,128,33,73,0.0
91,128,33,74,0.0
91,128,33,75,0.0
91,128,33,76,0.0
91,128,33,77,0.0
91,128,33,78,0.0
91,128,33,79,0.0
91,128,33,80,0.0
91,128,33,81,0.0
91,128,33,82,0.0
91,128,33,83,0.0
91,128,33,84,0.0
91,128,33,85,0.0
91,128,33,86,0.0
91,128,33,87,0.0
91,128,33,88,0.0
91,128,33,89,0.0
91,128,33,90,0.0
91,128,33,91,0.0
91,256,0,1,0.32515725973364656
91,256,0,2,0.3200120569042464
91,256,0,3,0.0
91,256,0,4,0.0
91,256,0,5,0.2123131384500876
91,256,0,6,0.0
91,256,0,7,0.0
91,256,0,8,0.0
91,256,0,9,0.0
91,256,0,10,0.06366389875052693
91,256,0,11,0.0
91,256,0,12,0.0277748383175874
91,256,0,13,0.0
91,256,0,14,0.0
91,256,0,15,0.0
91,256,0,16,0.0
91,256,0,17,0.0
91,256,0,18,0.0
91,256,0,19,0.0
91,256,0,20,0.0
91,256,0,21,0.0
91,256,0,22,0.0
91,256,0,23,0.0
91,256,0,24,0.0
91,256,0,25,0.0
91,256,0,26,0.0
91,256,0,27,0.0
91,256,0,28,0.0
91,256,0,29,0.0
91,256,0,30,0.0
91,256,0,31,0.0
91,256,0,32,0.0
91,256,0,33,0.0
91,256,0,34,0.0
91,256,0,35,0.0
91,256,0,36,0.0
91,256,0,37,0.0
91,256,0,38,0.0
91,256,0,39,0.0
91,256,0,40,0.0
91,256,0,41,0.0
91,256,0,42,0.0
91,256,0,43,0.0
91,256,0,44,0.0
91,256,0,45,0.0
91,256,0,46,0.0
91,256,0,47,0.0
91,256,0,48,0.0
91,256,0,49,0.0
91,256,0,50,0.0
91,256,0,51,0.0
91,256,0,52,0.0
91,256,0,53,0.0
91,256,0,54,0.0
91,256,0,55,0.0
91,256,0,56,0.0
91,256,0,57,0.029858443008818424
91,256,0,58,0.02122036483508655
91,256,0,59,0.0
91,256,0,60,0.0
91,256,0,61,0.0
91,256,0,62,0.0
91,256,0,63,0.0
91,256,0,64,0.0
91,256,0,65,0.0
91,256,0,66,0.0
91,256,0,67,0.0
91,256,0,68,0.0
91,256,0,69,0.0
91,256,0,70,0.0
91,256,0,71,0.0
91,256,0,72,0.0
91,256,0,73,0.0
91,256,0,74,0.0
91,256,0,75,0.0
91,256,0,76,0.0
91,256,0,77,0.0
91,256,0,78,0.0
91,256,0,79,0.0
91,256,0,80,0.0
91,256,0,81,0.0
91,256,0,82,0.0
91,256,0,83,0.0
91,256,0,84,0.0
91,256,0,85,0.0
91,256,0,86,0.0
91,256,0,87,0.0
91,256,0,88,0.0
91,256,0,89,0.0
91,256,0,90,0.0
91,256,0,91,0.0
91,256,1,1,0.32515721965188443
91,256,1,2,0.32001203033420533
91,256,1,3,0.0
91,256,1,4,0.0
91,256,1,5,0.21231316943227574
91,256,1,6,0.0
91,256,1,7,0.0
91,256,1,8,0.0
91,256,1,9,0.0
91,256,1,10,0.06366402021293999
91,256,1,11,0.0
91,256,1,12,0.027774736127245837
91,256,1,13,0.0
91,256,1,14,0.0
91,256,1,15,0.0
91,256,1,16,0.0
91,256,1,17,0.0
91,256,1,18,0.0
91,256,1,19,0.0
91,256,1,20,0.0
91,256,1,21,0.0
91,256,1,22,0.0
91,256,1,23,0.0
91,256,1,24,0.0
91,256,1,25,0.0
91,256,1,26,0.0
91,256,1,27,0.0
91,256,1,28,0.0
91,256,1,29,0.0
91,256,1,30,0.0
91,256,1,31,0.0
91,256,1,32,0.0
91,256,1,33,0.0
91,256,1,34,0.0
91,256,1,35,0.0
91,256,1,36,0.0
91,256,1,37,0.0
91,256,1,38,0.0
91,256,1,39,0.0
91,256,1,40,0.0
91,256,1,41,0.0
91,256,1,42,0.0
91,256,1,43,0.0
91,256,1,44,0.0
91,256,1,45,0.0
91,256,1,46,0.0
91,256,1,47,0.0
91,256,1,48,0.0
91,256,1,49,0.0
91,256,1,50,0.0
91,256,1,51,0.0
91,256,1,52,0.0
91,256,1,53,0.0
91,256,1,54,0.0
91,256,1,55,0.0
91,256,1,56,0.0
91,256,1,57,0.02985800706727982
91,256,1,58,0.021220817174168745
91,256,1,59,0.0
91,256,1,60,0.0
91,256,1,61,0.0
91,256,1,62,0.0
91,256,1,63,0.0
91,256,1,64,0.0
91,256,1,65,0.0
91,256,1,66,0.0
91,256,1,67,0.0
91,256,1,68,0.0
91,256,1,69,0.0
91,256,1,70,0.0
91,256,1,71,0.0
91,256,1,72,0.0
91,256,1,73,0.0
91,256,1,74,0.0
91,256,1,75,0.0
91,256,1,76,0.0
91,256,1,77,0.0
91,256,1,78,0.0
91,256,1,79,0.0
91,256,1,80,0.0
91,256,1,81,0.0
91,256,1,82,0.0
91,256,1,83,0.0
91,256,1,84,0.0
91,256,1,85,0.0
91,256,1,86,0.0
91,256,1,87,0.0
91,256,1,88,0.0
91,256,1,89,0.0
91,256,1,90,0.0
91,256,1,91,0.0
91,256,2,1,0.32515724848967553
91,256,2,2,0.32001197307734536
91,256,2,3,0.0
91,256,2,4,0.0
91,256,2,5,0.2123131144178464
91,256,2,6,0.0
91,256,2,7,0.0
91,256,2,8,0.0
91,256,2,9,0.0
91,256,2,10,0.06366427856476241
91,256,2,11,0.0
91,256,2,12,0.02777452740311336
91,256,2,13,0.0
91,256,2,14,0.0
91,256,2,15,0.0
91,256,2,16,0.0
91,256,2,17,0.0
91,256,2,18,0.0
91,256,2,19,0.0
91,256,2,20,0.0
91,256,2,21,0.0
91,256,2,22,0.0
91,256,2,23,0.0
91,256,2,24,0.0
91,256,2,25,0.0
91,256,2,26,0.0
91,256,2,27,0.0
91,256,2,28,0.0
91,256,2,29,0.0
91,256,2,30,0.0
91,256,2,31,0.0
91,256,2,32,0.0
91,256,2,33,0.0
91,256,2,34,0.0
91,256,2,35,0.0
91,256,2,36,0.0
91,256,2,37,0.0
91,256,2,38,0.0
91,256,2,39,0.0
91,256,2,40,0.0
91,256,2,41,0.0
91,256,2,42,0.0
91,256,2,43,0.0
91,256,2,44,0.0
91,256,2,45,0.0
91,256,2,46,0.0
91,256,2,47,0.0
91,256,2,48,0.0
91,256,2,49,0.0
91,256,2,50,0.0
91,256,2,51,0.0
91,256,2,52,0.0
91,256,2,53,0.0
91,256,2,54,0.0
91,256,2,55,0.0
91,256,2,56,0.0
91,256,2,57,0.02985808163661472
91,256,2,58,0.021220776410642173
91,256,2,59,0.0
91,256,2,60,0.0
91,256,2,61,0.0
91,256,2,62,0.0
91,256,2,63,0.0
91,256,2,64,0.0
91,256,2,65,0.0
91,256,2,66,0.0
91,256,2,67,0.0
91,256,2,68,0.0
91,256,2,69,0.0
91,256,2,70,0.0
91,256,2,71,0.0
91,256,2,72,0.0
91,256,2,73,0.0
91,256,2,74,0.0
91,256,2,75,0.0
91,256,2,76,0.0
91,256,2,77,0.0
91,256,2,78,0.0
91,256,2,79,0.0
91,256,2,80,0.0
91,256,2,81,0.0
91,256,2,82,0.0
91,256,2,83,0.0
91,256,2,84,0.0
91,256,2,85,0.0
91,256,2,86,0.0
91,256,2,87,0.0
91,256,2,88,0.0
91,256,2,89,0.0
91,256,2,90,0.0
91,256,2,91,0.0
91,256,3,1,0.3251573348759458
91,256,3,2,0.3200119869840567
91,256,3,3,0.0
91,256,3,4,0.0
91,256,3,5,0.21231312244253406
91,256,3,6,0.0
91,256,3,7,0.0
91,256,3,8,0.0
91,256,3,9,0.0
91,256,3,10,0.06366451859239701
91,256,3,11,0.0
91,256,3,12,0.027774237178500936
91,256,3,13,0.0
91,256,3,14,0.0
91,256,3,15,0.0
91,256,3,16,0.0
91,256,3,17,0.0
91,256,3,18,0.0
91,256,3,19,0.0
91,256,3,20,0.0
91,256,3,21,0.0
91,256,3,22,0.0
91,256,3,23,0.0
91,256,3,24,0.0
91,256,3,25,0.0
91,256,3,26,0.0
91,256,3,27,0.0
91,256,3,28,0.0
91,256,3,29,0.0
91,256,3,30,0.0
91,256,3,31,0.0
91,256,3,32,0.0
91,256,3,33,0.0
91,256,3,34,0.0
91,256,3,35,0.0
91,256,3,36,0.0
91,256,3,37,0.0
91,256,3,38,0.0
91,256,3,39,0.0
91,256,3,40,0.0
91,256,3,41,0.0
91,256,3,42,0.0
91,256,3,43,0.0
91,256,3,44,0.0
91,256,3,45,0.0
91,256,3,46,0.0
91,256,3,47,0.0
91,256,3,48,0.0
91,256,3,49,0.0
91,256,3,50,0.0
91,256,3,51,0.0
91,256,3,52,0.0
91,256,3,53,0.0
91,256,3,54,0.0
91,256,3,55,0.0
91,256,3,56,0.0
91,256,3,57,0.029857984734920313
91,256,3,58,0.021220815191645162
91,256,3,59,0.0
91,256,3,60,0.0
91,256,3,61,0.0
91,256,3,62,0.0
91,256,3,63,0.0
91,256,3,64,0.0
91,256,3,65,0.0
91,256,3,66,0.0
91,256,3,67,0.0
91,256,3,68,0.0
91,256,3,69,0.0
91,256,3,70,0.0
91,256,3,71,0.0
91,256,3,72,0.0
91,256,3,73,0.0
91,256,3,74,0.0
91,256,3,75,0.0
91,256,3,76,0.0
91,256,3,77,0.0
91,256,3,78,0.0
91,256,3,79,0.0
91,256,3,80,0.0
91,256,3,81,0.0
91,256,3,82,0.0
91,256,3,83,0.0
91,256,3,84,0.0
91,256,3,85,0.0
91,256,3,86,0.0
91,256,3,87,0.0
91,256,3,88,0.0
91,256,3,89,0.0
91,256,3,90,0.0
91,256,3,91,0.0
91,256,4,1,0.3251572256508761
91,256,4,2,0.32001205921383247
91,256,4,3,0.0
91,256,4,4,0.0
91,256,4,5,0.21231327525689037
91,256,4,6,0.0
91,256,4,7,0.0
91,256,4,8,0.0
91,256,4,9,0.0
91,256,4,10,0.06366310382036837
91,256,4,11,0.0
91,256,4,12,0.027775539999526023
91,256,4,13,0.0
91,256,4,14,0.0
91,256,4,15,0.0
91,256,4,16,0.0
91,256,4,17,0.0
91,256,4,18,0.0
91,256,4,19,0.0
91,256,4,20,0.0
91,256,4,21,0.0
91,256,4,22,0.0
91,256,4,23,0.0
91,256,4,24,0.0
91,256,4,25,0.0
91,256,4,26,0.0
91,256,4,27,0.0
91,256,4,28,0.0
91,256,4,29,0.0
91,256,4,30,0.0
91,256,4,31,0.0
91,256,4,32,0.0
91,256,4,33,0.0
91,256,4,34,0.0
91,256,4,35,0.0
91,256,4,36,0.0
91,256,4,37,0.0
91,256,4,38,0.0
91,256,4,39,0.0
91,256,4,40,0.0
91,256,4,41,0.0
91,256,4,42,0.0
91,256,4,43,0.0
91,256,4,44,0.0
91,256,4,45,0.0
91,256,4,46,0.0
91,256,4,47,0.0
91,256,4,48,0.0
91,256,4,49,0.0
91,256,4,50,0.0
91,256,4,51,0.0
91,256,4,52,0.0
91,256,4,53,0.0
91,256,4,54,0.0
91,256,4,55,0.0
91,256,4,56,0.0
91,256,4,57,0.029858133560750906
91,256,4,58,0.021220662497755817
91,256,4,59,0.0
91,256,4,60,0.0
91,256,4,61,0.0
91,256,4,62,0.0
91,256,4,63,0.0
91,256,4,64,0.0
91,256,4,65,0.0
91,256,4,66,0.0
91,256,4,67,0.0
91,256,4,68,0.0
91,256,4,69,0.0
91,256,4,70,0.0
91,256,4,71,0.0
91,256,4,72,0.0
91,256,4,73,0.0
91,256,4,74,0.0
91,256,4,75,0.0
91,256,4,76,0.0
91,256,4,77,0.0
91,256,4,78,0.0
91,256,4,79,0.0
91,256,4,80,0.0
91,256,4,81,0.0
91,256,4,82,0.0
91,256,4,83,0.0
91,256,4,84,0.0
91,256,4,85,0.0
91,256,4,86,0.0
91,256,4,87,0.0
91,256,4,88,0.0
91,256,4,89,0.0
91,256,4,90,0.0
91,256,4,91,0.0
91,256,5,1,0.32515730730762954
91,256,5,2,0.3200119956412133
91,256,5,3,0.0
91,256,5,4,0.0
91,256,5,5,0.21231328044319248
91,256,5,6,0.0
91,256,5,7,0.0
91,256,5,8,0.0
91,256,5,9,0.0
91,256,5,10,0.06366210017352869
91,256,5,11,0.0
91,256,5,12,0.027776561433663777
91,256,5,13,0.0
91,256,5,14,0.0
91,256,5,15,0.0
91,256,5,16,0.0
91,256,5,17,0.0
91,256,5,18,0.0
91,256,5,19,0.0
91,256,5,20,0.0
91,256,5,21,0.0
91,256,5,22,0.0
91,256,5,23,0.0
91,256,5,24,0.0
91,256,5,25,0.0
91,256,5,26,0.0
91,256,5,27,0.0
91,256,5,28,0.0
91,256,5,29,0.0
91,256,5,30,0.0
91,256,5,31,0.0
91,256,5,32,0.0
91,256,5,33,0.0
91,256,5,34,0.0
91,256,5,35,0.0
91,256,5,36,0.0
91,256,5,37,0.0
91,256,5,38,0.0
91,256,5,39,0.0
91,256,5,40,0.0
91,256,5,41,0.0
91,256,5,42,0.0
91,256,5,43,0.0
91,256,5,44,0.0
91,256,5,45,0.0
91,256,5,46,0.0
91,256,5,47,0.0
91,256,5,48,0.0
91,256,5,49,0.0
91,256,5,50,0.0
91,256,5,51,0.0
91,256,5,52,0.0
91,256,5,53,0.0
91,256,5,54,0.0
91,256,5,55,0.0
91,256,5,56,0.0
91,256,5,57,0.02985799300018268
91,256,5,58,0.021220762000589415
91,256,5,59,0.0
91,256,5,60,0.0
91,256,5,61,0.0
91,256,5,62,0.0
91,256,5,63,0.0
91,256,5,64,0.0
91,256,5,65,0.0
91,256,5,66,0.0
91,256,5,67,0.0
91,256,5,68,0.0
91,256,5,69,0.0
91,256,5,70,0.0
91,256,5,71,0.0
91,256,5,72,0.0
91,256,5,73,0.0
91,256,5,74,0.0
91,256,5,75,0.0
91,256,5,76,0.0
91,256,5,77,0.0
91,256,5,78,0.0
91,256,5,79,0.0
91,256,5,80,0.0
91,256,5,81,0.0
91,256,5,82,0.0
91,256,5,83,0.0
91,256,5,84,0.0
91,256,5,85,0.0
91,256,5,86,0.0
91,256,5,87,0.0
91,256,5,88,0.0
91,256,5,89,0.0
91,256,5,90,0.0
91,256,5,91,0.0
91,256,6,1,0.32515726223079083
91,256,6,2,0.32001197555676236
91,256,6,3,0.0
91,256,6,4,0.0
91,256,6,5,0.21231290018088805
91,256,6,6,0.0
91,256,6,7,0.0
91,256,6,8,0.0
91,256,6,9,0.0
91,256,6,10,0.06366679959105236
91,256,6,11,0.0
91,256,6,12,0.02777211014378016
91,256,6,13,0.0
91,256,6,14,0.0
91,256,6,15,0.0
91,256,6,16,0.0
91,256,6,17,0.0
91,256,6,18,0.0
91,256,6,19,0.0
91,256,6,20,0.0
91,256,6,21,0.0
91,256,6,22,0.0
91,256,6,23,0.0
91,256,6,24,0.0
91,256,6,25,0.0
91,256,6,26,0.0
91,256,6,27,0.0
91,256,6,28,0.0
91,256,6,29,0.0
91,256,6,30,0.0
91,256,6,31,0.0
91,256,6,32,0.0
91,256,6,33,0.0
91,256,6,34,0.0
91,256,6,35,0.0
91,256,6,36,0.0
91,256,6,37,0.0
91,256,6,38,0.0
91,256,6,39,0.0
91,256,6,40,0.0
91,256,6,41,0.0
91,256,6,42,0.0
91,256,6,43,0.0
91,256,6,44,0.0
91,256,6,45,0.0
91,256,6,46,0.0
91,256,6,47,0.0
91,256,6,48,0.0
91,256,6,49,0.0
91,256,6,50,0.0
91,256,6,51,0.0
91,256,6,52,0.0
91,256,6,53,0.0
91,256,6,54,0.0
91,256,6,55,0.0
91,256,6,56,0.0
91,256,6,57,0.02985782081615451
91,256,6,58,0.021221131480571646
91,256,6,59,0.0
91,256,6,60,0.0
91,256,6,61,0.0
91,256,6,62,0.0
91,256,6,63,0.0
91,256,6,64,0.0
91,256,6,65,0.0
91,256,6,66,0.0
91,256,6,67,0.0
91,256,6,68,0.0
91,256,6,69,0.0
91,256,6,70,0.0
91,256,6,71,0.0
91,256,6,72,0.0
91,256,6,73,0.0
91,256,6,74,0.0
91,256,6,75,0.0
91,256,6,76,0.0
91,256,6,77,0.0
91,256,6,78,0.0
91,256,6,79,0.0
91,256,6,80,0.0
91,256,6,81,0.0
91,256,6,82,0.0
91,256,6,83,0.0
91,256,6,84,0.0
91,256,6,85,0.0
91,256,6,86,0.0
91,256,6,87,0.0
91,256,6,88,0.0
91,256,6,89,0.0
91,256,6,90,0.0
91,256,6,91,0.0
91,256,7,1,0.3251572731862171
91,256,7,2,0.32001199237643135
91,256,7,3,0.0
91,256,7,4,0.0
91,256,7,5,0.21231312343466732
91,256,7,6,0.0
91,256,7,7,0.0
91,256,7,8,0.0
91,256,7,9,0.0
91,256,7,10,0.06366442235990835
91,256,7,11,0.0
91,256,7,12,0.02777431408707652
91,256,7,13,0.0
91,256,7,14,0.0
91,256,7,15,0.0
91,256,7,16,0.0
91,256,7,17,0.0
91,256,7,18,0.0
91,256,7,19,0.0
91,256,7,20,0.0
91,256,7,21,0.0
91,256,7,22,0.0
91,256,7,23,0.0
91,256,7,24,0.0
91,256,7,25,0.0
91,256,7,26,0.0
91,256,7,27,0.0
91,256,7,28,0.0
91,256,7,29,0.0
91,256,7,30,0.0
91,256,7,31,0.0
91,256,7,32,0.0
91,256,7,33,0.0
91,256,7,34,0.0
91,256,7,35,0.0
91,256,7,36,0.0
91,256,7,37,0.0
91,256,7,38,0.0
91,256,7,39,0.0
91,256,7,40,0.0
91,256,7,41,0.0
91,256,7,42,0.0
91,256,7,43,0.0
91,256,7,44,0.0
91,256,7,45,0.0
91,256,7,46,0.0
91,256,7,47,0.0
91,256,7,48,0.0
91,256,7,49,0.0
91,256,7,50,0.0
91,256,7,51,0.0
91,256,7,52,0.0
91,256,7,53,0.0
91,256,7,54,0.0
91,256,7,55,0.0
91,256,7,56,0.0
91,256,7,57,0.02985806068309415
91,256,7,58,0.02122081387260511
91,256,7,59,0.0
91,256,7,60,0.0
91,256,7,61,0.0
91,256,7,62,0.0
91,256,7,63,0.0
91,256,7,64,0.0
91,256,7,65,0.0
91,256,7,66,0.0
91,256,7,67,0.0
91,256,7,68,0.0
91,256,7,69,0.0
91,256,7,70,0.0
91,256,7,71,0.0
91,256,7,72,0.0
91,256,7,73,0.0
91,256,7,74,0.0
91,256,7,75,0.0
91,256,7,76,0.0
91,256,7,77,0.0
91,256,7,78,0.0
91,256,7,79,0.0
91,256,7,80,0.0
91,256,7,81,0.0
91,256,7,82,0.0
91,256,7,83,0.0
91,256,7,84,0.0
91,256,7,85,0.0
91,256,7,86,0.0
91,256,7,87,0.0
91,256,7,88,0.0
91,256,7,89,0.0
91,256,7,90,0.0
91,256,7,91,0.0
91,256,8,1,0.325157232771501
91,256,8,2,0.3200120456336703
91,256,8,3,0.0
91,256,8,4,0.0
91,256,8,5,0.21231320095222855
91,256,8,6,0.0
91,256,8,7,0.0
91,256,8,8,0.0
91,256,8,9,0.0
91,256,8,10,0.06366402481604697
91,256,8,11,0.0
91,256,8,12,0.027774651763265094
91,256,8,13,0.0
91,256,8,14,0.0
91,256,8,15,0.0
91,256,8,16,0.0
91,256,8,17,0.0
91,256,8,18,0.0
91,256,8,19,0.0
91,256,8,20,0.0
91,256,8,21,0.0
91,256,8,22,0.0
91,256,8,23,0.0
91,256,8,24,0.0
91,256,8,25,0.0
91,256,8,26,0.0
91,256,8,27,0.0
91,256,8,28,0.0
91,256,8,29,0.0
91,256,8,30,0.0
91,256,8,31,0.0
91,256,8,32,0.0
91,256,8,33,0.0
91,256,8,34,0.0
91,256,8,35,0.0
91,256,8,36,0.0
91,256,8,37,0.0
91,256,8,38,0.0
91,256,8,39,0.0
91,256,8,40,0.0
91,256,8,41,0.0
91,256,8,42,0.0
91,256,8,43,0.0
91,256,8,44,0.0
91,256,8,45,0.0
91,256,8,46,0.0
91,256,8,47,0.0
91,256,8,48,0.0
91,256,8,49,0.0
91,256,8,50,0.0
91,256,8,51,0.0
91,256,8,52,0.0
91,256,8,53,0.0
91,256,8,54,0.0
91,256,8,55,0.0
91,256,8,56,0.0
91,256,8,57,0.029857882473768305
91,256,8,58,0.02122096158951963
91,256,8,59,0.0
91,256,8,60,0.0
91,256,8,61,0.0
91,256,8,62,0.0
91,256,8,63,0.0
91,256,8,64,0.0
91,256,8,65,0.0
91,256,8,66,0.0
91,256,8,67,0.0
91,256,8,68,0.0
91,256,8,69,0.0
91,256,8,70,0.0
91,256,8,71,0.0
91,256,8,72,0.0
91,256,8,73,0.0
91,256,8,74,0.0
91,256,8,75,0.0
91,256,8,76,0.0
91,256,8,77,0.0
91,256,8,78,0.0
91,256,8,79,0.0
91,256,8,80,0.0
91,256,8,81,0.0
91,256,8,82,0.0
91,256,8,83,0.0
91,256,8,84,0.0
91,256,8,85,0.0
91,256,8,86,0.0
91,256,8,87,0.0
91,256,8,88,0.0
91,256,8,89,0.0
91,256,8,90,0.0
91,256,8,91,0.0
91,256,9,1,0.3251572399157811
91,256,9,2,0.3200120360295084
91,256,9,3,0.0
91,256,9,4,0.0
91,256,9,5,0.212312420087998
91,256,9,6,0.0
91,256,9,7,0.0
91,256,9,8,0.0
91,256,9,9,0.0
91,256,9,10,0.063671842640811
91,256,9,11,0.0
91,256,9,12,0.027767325143971452
91,256,9,13,0.0
91,256,9,14,0.0
91,256,9,15,0.0
91,256,9,16,0.0
91,256,9,17,0.0
91,256,9,18,0.0
91,256,9,19,0.0
91,256,9,20,0.0
91,256,9,21,0.0
91,256,9,22,0.0
91,256,9,23,0.0
91,256,9,24,0.0
91,256,9,25,0.0
91,256,9,26,0.0
91,256,9,27,0.0
91,256,9,28,0.0
91,256,9,29,0.0
91,256,9,30,0.0
91,256,9,31,0.0
91,256,9,32,0.0
91,256,9,33,0.0
91,256,9,34,0.0
91,256,9,35,0.0
91,256,9,36,0.0
91,256,9,37,0.0
91,256,9,38,0.0
91,256,9,39,0.0
91,256,9,40,0.0
91,256,9,41,0.0
91,256,9,42,0.0
91,256,9,43,0.0
91,256,9,44,0.0
91,256,9,45,0.0
91,256,9,46,0.0
91,256,9,47,0.0
91,256,9,48,0.0
91,256,9,49,0.0
91,256,9,50,0.0
91,256,9,51,0.0
91,256,9,52,0.0
91,256,9,53,0.0
91,256,9,54,0.0
91,256,9,55,0.0
91,256,9,56,0.0
91,256,9,57,0.02985813085053196
91,256,9,58,0.021221005331398042
91,256,9,59,0.0
91,256,9,60,0.0
91,256,9,61,0.0
91,256,9,62,0.0
91,256,9,63,0.0
91,256,9,64,0.0
91,256,9,65,0.0
91,256,9,66,0.0
91,256,9,67,0.0
91,256,9,68,0.0
91,256,9,69,0.0
91,256,9,70,0.0
91,256,9,71,0.0
91,256,9,72,0.0
91,256,9,73,0.0
91,256,9,74,0.0
91,256,9,75,0.0
91,256,9,76,0.0
91,256,9,77,0.0
91,256,9,78,0.0
91,256,9,79,0.0
91,256,9,80,0.0
91,256,9,81,0.0
91,256,9,82,0.0
91,256,9,83,0.0
91,256,9,84,0.0
91,256,9,85,0.0
91,256,9,86,0.0
91,256,9,87,0.0
91,256,9,88,0.0
91,256,9,89,0.0
91,256,9,90,0.0
91,256,9,91,0.0
91,256,10,1,0.32515721815491644
91,256,10,2,0.3200120518299961
91,256,10,3,0.0
91,256,10,4,0.0
91,256,10,5,0.2123133144190669
91,256,10,6,0.0
91,256,10,7,0.0
91,256,10,8,0.0
91,256,10,9,0.0
91,256,10,10,0.06366209028367574
91,256,10,11,0.0
91,256,10,12,0.027776600539230267
91,256,10,13,0.0
91,256,10,14,0.0
91,256,10,15,0.0
91,256,10,16,0.0
91,256,10,17,0.0
91,256,10,18,0.0
91,256,10,19,0.0
91,256,10,20,0.0
91,256,10,21,0.0
91,256,10,22,0.0
91,256,10,23,0.0
91,256,10,24,0.0
91,256,10,25,0.0
91,256,10,26,0.0
91,256,10,27,0.0
91,256,10,28,0.0
91,256,10,29,0.0
91,256,10,30,0.0
91,256,10,31,0.0
91,256,10,32,0.0
91,256,10,33,0.0
91,256,10,34,0.0
91,256,10,35,0.0
91,256,10,36,0.0
91,256,10,37,0.0
91,256,10,38,0.0
91,256,10,39,0.0
91,256,10,40,0.0
91,256,10,41,0.0
91,256,10,42,0.0
91,256,10,43,0.0
91,256,10,44,0.0
91,256,10,45,0.0
91,256,10,46,0.0
91,256,10,47,0.0
91,256,10,48,0.0
91,256,10,49,0.0
91,256,10,50,0.0
91,256,10,51,0.0
91,256,10,52,0.0
91,256,10,53,0.0
91,256,10,54,0.0
91,256,10,55,0.0
91,256,10,56,0.0
91,256,10,57,0.029857875524484358
91,256,10,58,0.021220849248630384
91,256,10,59,0.0
91,256,10,60,0.0
91,256,10,61,0.0
91,256,10,62,0.0
91,256,10,63,0.0
91,256,10,64,0.0
91,256,10,65,0.0
91,256,10,66,0.0
91,256,10,67,0.0
91,256,10,68,0.0
91,256,10,69,0.0
91,256,10,70,0.0
91,256,10,71,0.0
91,256,10,72,0.0
91,256,10,73,0.0
91,256,10,74,0.0
91,256,10,75,0.0
91,256,10,76,0.0
91,256,10,77,0.0
91,256,10,78,0.0
91,256,10,79,0.0
91,256,10,80,0.0
91,256,10,81,0.0
91,256,10,82,0.0
91,256,10,83,0.0
91,256,10,84,0.0
91,256,10,85,0.0
91,256,10,86,0.0
91,256,10,87,0.0
91,256,10,88,0.0
91,256,10,89,0.0
91,256,10,90,0.0
91,256,10,91,0.0
91,256,11,1,0.32515726901592606
91,256,11,2,0.32001200575797883
91,256,11,3,0.0
91,256,11,4,0.0
91,256,11,5,0.21231307647302888
91,256,11,6,0.0
91,256,11,7,0.0
91,256,11,8,0.0
91,256,11,9,0.0
91,256,11,10,0.06366483736722324
91,256,11,11,0.0
91,256,11,12,0.027773961924147956
91,256,11,13,0.0
91,256,11,14,0.0
91,256,11,15,0.0
91,256,11,16,0.0
91,256,11,17,0.0
91,256,11,18,0.0
91,256,11,19,0.0
91,256,11,20,0.0
91,256,11,21,0.0
91,256,11,22,0.0
91,256,11,23,0.0
91,256,11,24,0.0
91,256,11,25,0.0
91,256,11,26,0.0
91,256,11,27,0.0
91,256,11,28,0.0
91,256,11,29,0.0
91,256,11,30,0.0
91,256,11,31,0.0
91,256,11,32,0.0
91,256,11,33,0.0
91,256,11,34,0.0
91,256,11,35,0.0
91,256,11,36,0.0
91,256,11,37,0.0
91,256,11,38,0.0
91,256,11,39,0.0
91,256,11,40,0.0
91,256,11,41,0.0
91,256,11,42,0.0
91,256,11,43,0.0
91,256,11,44,0.0
91,256,11,45,0.0
91,256,11,46,0.0
91,256,11,47,0.0
91,256,11,48,0.0
91,256,11,49,0.0
91,256,11,50,0.0
91,256,11,51,0.0
91,256,11,52,0.0
91,256,11,53,0.0
91,256,11,54,0.0
91,256,11,55,0.0
91,256,11,56,0.0
91,256,11,57,0.029857793816490896
91,256,11,58,0.021221055645204084
91,256,11,59,0.0
91,256,11,60,0.0
91,256,11,61,0.0
91,256,11,62,0.0
91,256,11,63,0.0
91,256,11,64,0.0
91,256,11,65,0.0
91,256,11,66,0.0
91,256,11,67,0.0
91,256,11,68,0.0
91,256,11,69,0.0
91,256,11,70,0.0
91,256,11,71,0.0
91,256,11,72,0.0
91,256,11,73,0.0
91,256,11,74,0.0
91,256,11,75,0.0
91,256,11,76,0.0
91,256,11,77,0.0
91,256,11,78,0.0
91,256,11,79,0.0
91,256,11,80,0.0
91,256,11,81,0.0
91,256,11,82,0.0
91,256,11,83,0.0
91,256,11,84,0.0
91,256,11,85,0.0
91,256,11,86,0.0
91,256,11,87,0.0
91,256,11,88,0.0
91,256,11,89,0.0
91,256,11,90,0.0
91,256,11,91,0.0
91,256,12,1,0.32515722313864515
91,256,12,2,0.32001204152971374
91,256,12,3,0.0
91,256,12,4,0.0
91,256,12,5,0.21231316012046023
91,256,12,6,0.0
91,256,12,7,0.0
91,256,12,8,0.0
91,256,12,9,0.0
91,256,12,10,0.0636639405718812
91,256,12,11,0.0
91,256,12,12,0.02777478638581774
91,256,12,13,0.0
91,256,12,14,0.0
91,256,12,15,0.0
91,256,12,16,0.0
91,256,12,17,0.0
91,256,12,18,0.0
91,256,12,19,0.0
91,256,12,20,0.0
91,256,12,21,0.0
91,256,12,22,0.0
91,256,12,23,0.0
91,256,12,24,0.0
91,256,12,25,0.0
91,256,12,26,0.0
91,256,12,27,0.0
91,256,12,28,0.0
91,256,12,29,0.0
91,256,12,30,0.0
91,256,12,31,0.0
91,256,12,32,0.0
91,256,12,33,0.0
91,256,12,34,0.0
91,256,12,35,0.0
91,256,12,36,0.0
91,256,12,37,0.0
91,256,12,38,0.0
91,256,12,39,0.0
91,256,12,40,0.0
91,256,12,41,0.0
91,256,12,42,0.0
91,256,12,43,0.0
91,256,12,44,0.0
91,256,12,45,0.0
91,256,12,46,0.0
91,256,12,47,0.0
91,256,12,48,0.0
91,256,12,49,0.0
91,256,12,50,0.0
91,256,12,51,0.0
91,256,12,52,0.0
91,256,12,53,0.0
91,256,12,54,0.0
91,256,12,55,0.0
91,256,12,56,0.0
91,256,12,57,0.029858008930524607
91,256,12,58,0.02122083932295744
91,256,12,59,0.0
91,256,12,60,0.0
91,256,12,61,0.0
91,256,12,62,0.0
91,256,12,63,0.0
91,256,12,64,0.0
91,256,12,65,0.0
91,256,12,66,0.0
91,256,12,67,0.0
91,256,12,68,0.0
91,256,12,69,0.0
91,256,12,70,0.0
91,256,12,71,0.0
91,256,12,72,0.0
91,256,12,73,0.0
91,256,12,74,0.0
91,256,12,75,0.0
91,256,12,76,0.0
91,256,12,77,0.0
91,256,12,78,0.0
91,256,12,79,0.0
91,256,12,80,0.0
91,256,12,81,0.0
91,256,12,82,0.0
91,256,12,83,0.0
91,256,12,84,0.0
91,256,12,85,0.0
91,256,12,86,0.0
91,256,12,87,0.0
91,256,12,88,0.0
91,256,12,89,0.0
91,256,12,90,0.0
91,256,12,91,0.0
91,256,13,1,0.3251572875992224
91,256,13,2,0.3200120214922783
91,256,13,3,0.0
91,256,13,4,0.0
91,256,13,5,0.2123131074411268
91,256,13,6,0.0
91,256,13,7,0.0
91,256,13,8,0.0
91,256,13,9,0.0
91,256,13,10,0.06366439878627113
91,256,13,11,0.0
91,256,13,12,0.027774306560054654
91,256,13,13,0.0
91,256,13,14,0.0
91,256,13,15,0.0
91,256,13,16,0.0
91,256,13,17,0.0
91,256,13,18,0.0
91,256,13,19,0.0
91,256,13,20,0.0
91,256,13,21,0.0
91,256,13,22,0.0
91,256,13,23,0.0
91,256,13,24,0.0
91,256,13,25,0.0
91,256,13,26,0.0
91,256,13,27,0.0
91,256,13,28,0.0
91,256,13,29,0.0
91,256,13,30,0.0
91,256,13,31,0.0
91,256,13,32,0.0
91,256,13,33,0.0
91,256,13,34,0.0
91,256,13,35,0.0
91,256,13,36,0.0
91,256,13,37,0.0
91,256,13,38,0.0
91,256,13,39,0.0
91,256,13,40,0.0
91,256,13,41,0.0
91,256,13,42,0.0
91,256,13,43,0.0
91,256,13,44,0.0
91,256,13,45,0.0
91,256,13,46,0.0
91,256,13,47,0.0
91,256,13,48,0.0
91,256,13,49,0.0
91,256,13,50,0.0
91,256,13,51,0.0
91,256,13,52,0.0
91,256,13,53,0.0
91,256,13,54,0.0
91,256,13,55,0.0
91,256,13,56,0.0
91,256,13,57,0.029858044537337754
91,256,13,58,0.021220833583709114
91,256,13,59,0.0
91,256,13,60,0.0
91,256,13,61,0.0
91,256,13,62,0.0
91,256,13,63,0.0
91,256,13,64,0.0
91,256,13,65,0.0
91,256,13,66,0.0
91,256,13,67,0.0
91,256,13,68,0.0
91,256,13,69,0.0
91,256,13,70,0.0
91,256,13,71,0.0
91,256,13,72,0.0
91,256,13,73,0.0
91,256,13,74,0.0
91,256,13,75,0.0
91,256,13,76,0.0
91,256,13,77,0.0
91,256,13,78,0.0
91,256,13,79,0.0
91,256,13,80,0.0
91,256,13,81,0.0
91,256,13,82,0.0
91,256,13,83,0.0
91,256,13,84,0.0
91,256,13,85,0.0
91,256,13,86,0.0
91,256,13,87,0.0
91,256,13,88,0.0
91,256,13,89,0.0
91,256,13,90,0.0
91,256,13,91,0.0
91,256,14,1,0.32515723485944253
91,256,14,2,0.3200118658804977
91,256,14,3,0.0
91,256,14,4,0.0
91,256,14,5,0.21231226401940842
91,256,14,6,0.0
91,256,14,7,0.0
91,256,14,8,0.0
91,256,14,9,0.0
91,256,14,10,0.06367530720268533
91,256,14,11,0.0
91,256,14,12,0.02776400206096728
91,256,14,13,0.0
91,256,14,14,0.0
91,256,14,15,0.0
91,256,14,16,0.0
91,256,14,17,0.0
91,256,14,18,0.0
91,256,14,19,0.0
91,256,14,20,0.0
91,256,14,21,0.0
91,256,14,22,0.0
91,256,14,23,0.0
91,256,14,24,0.0
91,256,14,25,0.0
91,256,14,26,0.0
91,256,14,27,0.0
91,256,14,28,0.0
91,256,14,29,0.0
91,256,14,30,0.0
91,256,14,31,0.0
91,256,14,32,0.0
91,256,14,33,0.0
91,256,14,34,0.0
91,256,14,35,0.0
91,256,14,36,0.0
91,256,14,37,0.0
91,256,14,38,0.0
91,256,14,39,0.0
91,256,14,40,0.0
91,256,14,41,0.0
91,256,14,42,0.0
91,256,14,43,0.0
91,256,14,44,0.0
91,256,14,45,0.0
91,256,14,46,0.0
91,256,14,47,0.0
91,256,14,48,0.0
91,256,14,49,0.0
91,256,14,50,0.0
91,256,14,51,0.0
91,256,14,52,0.0
91,256,14,53,0.0
91,256,14,54,0.0
91,256,14,55,0.0
91,256,14,56,0.0
91,256,14,57,0.029858152811876114
91,256,14,58,0.02122117316512255
91,256,14,59,0.0
91,256,14,60,0.0
91,256,14,61,0.0
91,256,14,62,0.0
91,256,14,63,0.0
91,256,14,64,0.0
91,256,14,65,0.0
91,256,14,66,0.0
91,256,14,67,0.0
91,256,14,68,0.0
91,256,14,69,0.0
91,256,14,70,0.0
91,256,14,71,0.0
91,256,14,72,0.0
91,256,14,73,0.0
91,256,14,74,0.0
91,256,14,75,0.0
91,256,14,76,0.0
91,256,14,77,0.0
91,256,14,78,0.0
91,256,14,79,0.0
91,256,14,80,0.0
91,256,14,81,0.0
91,256,14,82,0.0
91,256,14,83,0.0
91,256,14,84,0.0
91,256,14,85,0.0
91,256,14,86,0.0
91,256,14,87,0.0
91,256,14,88,0.0
91,256,14,89,0.0
91,256,14,90,0.0
91,256,14,91,0.0
91,256,15,1,0.3251572000885798
91,256,15,2,0.32001199742112213
91,256,15,3,0.0
91,256,15,4,0.0
91,256,15,5,0.21231319915008767
91,256,15,6,0.0
91,256,15,7,0.0
91,256,15,8,0.0
91,256,15,9,0.0
91,256,15,10,0.0636641093828467
91,256,15,11,0.0
91,256,15,12,0.027774686550510495
91,256,15,13,0.0
91,256,15,14,0.0
91,256,15,15,0.0
91,256,15,16,0.0
91,256,15,17,0.0
91,256,15,18,0.0
91,256,15,19,0.0
91,256,15,20,0.0
91,256,15,21,0.0
91,256,15,22,0.0
91,256,15,23,0.0
91,256,15,24,0.0
91,256,15,25,0.0
91,256,15,26,0.0
91,256,15,27,0.0
91,256,15,28,0.0
91,256,15,29,0.0
91,256,15,30,0.0
91,256,15,31,0.0
91,256,15,32,0.0
91,256,15,33,0.0
91,256,15,34,0.0
91,256,15,35,0.0
91,256,15,36,0.0
91,256,15,37,0.0
91,256,15,38,0.0
91,256,15,39,0.0
91,256,15,40,0.0
91,256,15,41,0.0
91,256,15,42,0.0
91,256,15,43,0.0
91,256,15,44,0.0
91,256,15,45,0.0
91,256,15,46,0.0
91,256,15,47,0.0
91,256,15,48,0.0
91,256,15,49,0.0
91,256,15,50,0.0
91,256,15,51,0.0
91,256,15,52,0.0
91,256,15,53,0.0
91,256,15,54,0.0
91,256,15,55,0.0
91,256,15,56,0.0
91,256,15,57,0.029857944911231234
91,256,15,58,0.02122086249562199
91,256,15,59,0.0
91,256,15,60,0.0
91,256,15,61,0.0
91,256,15,62,0.0
91,256,15,63,0.0
91,256,15,64,0.0
91,256,15,65,0.0
91,256,15,66,0.0
91,256,15,67,0.0
91,256,15,68,0.0
91,256,15,69,0.0
91,256,15,70,0.0
91,256,15,71,0.0
91,256,15,72,0.0
91,256,15,73,0.0
91,256,15,74,0.0
91,256,15,75,0.0
91,256,15,76,0.0
91,256,15,77,0.0
91,256,15,78,0.0
91,256,15,79,0.0
91,256,15,80,0.0
91,256,15,81,0.0
91,256,15,82,0.0
91,256,15,83,0.0
91,256,15,84,0.0
91,256,15,85,0.0
91,256,15,86,0.0
91,256,15,87,0.0
91,256,15,88,0.0
91,256,15,89,0.0
91,256,15,90,0.0
91,256,15,91,0.0
91,256,16,1,0.32515729218469913
91,256,16,2,0.3200119301436255
91,256,16,3,0.0
91,256,16,4,0.0
91,256,16,5,0.21231306764462493
91,256,16,6,0.0
91,256,16,7,0.0
91,256,16,8,0.0
91,256,16,9,0.0
91,256,16,10,0.06366594337847056
91,256,16,11,0.0
91,256,16,12,0.02777281718904353
91,256,16,13,0.0
91,256,16,14,0.0
91,256,16,15,0.0
91,256,16,16,0.0
91,256,16,17,0.0
91,256,16,18,0.0
91,256,16,19,0.0
91,256,16,20,0.0
91,256,16,21,0.0
91,256,16,22,0.0
91,256,16,23,0.0
91,256,16,24,0.0
91,256,16,25,0.0
91,256,16,26,0.0
91,256,16,27,0.0
91,256,16,28,0.0
91,256,16,29,0.0
91,256,16,30,0.0
91,256,16,31,0.0
91,256,16,32,0.0
91,256,16,33,0.0
91,256,16,34,0.0
91,256,16,35,0.0
91,256,16,36,0.0
91,256,16,37,0.0
91,256,16,38,0.0
91,256,16,39,0.0
91,256,16,40,0.0
91,256,16,41,0.0
91,256,16,42,0.0
91,256,16,43,0.0
91,256,16,44,0.0
91,256,16,45,0.0
91,256,16,46,0.0
91,256,16,47,0.0
91,256,16,48,0.0
91,256,16,49,0.0
91,256,16,50,0.0
91,256,16,51,0.0
91,256,16,52,0.0
91,256,16,53,0.0
91,256,16,54,0.0
91,256,16,55,0.0
91,256,16,56,0.0
91,256,16,57,0.02985793675379963
91,256,16,58,0.021221012705736727
91,256,16,59,0.0
91,256,16,60,0.0
91,256,16,61,0.0
91,256,16,62,0.0
91,256,16,63,0.0
91,256,16,64,0.0
91,256,16,65,0.0
91,256,16,66,0.0
91,256,16,67,0.0
91,256,16,68,0.0
91,256,16,69,0.0
91,256,16,70,0.0
91,256,16,71,0.0
91,256,16,72,0.0
91,256,16,73,0.0
91,256,16,74,0.0
91,256,16,75,0.0
91,256,16,76,0.0
91,256,16,77,0.0
91,256,16,78,0.0
91,256,16,79,0.0
91,256,16,80,0.0
91,256,16,81,0.0
91,256,16,82,0.0
91,256,16,83,0.0
91,256,16,84,0.0
91,256,16,85,0.0
91,256,16,86,0.0
91,256,16,87,0.0
91,256,16,88,0.0
91,256,16,89,0.0
91,256,16,90,0.0
91,256,16,91,0.0
91,256,17,1,0.32515720886707905
91,256,17,2,0.3200119358213361
91,256,17,3,0.0
91,256,17,4,0.0
91,256,17,5,0.2123126015111295
91,256,17,6,0.0
91,256,17,7,0.0
91,256,17,8,0.0
91,256,17,9,0.0
91,256,17,10,0.06367059200292255
91,256,17,11,0.0
91,256,17,12,0.027768576531549165
91,256,17,13,0.0
91,256,17,14,0.0
91,256,17,15,0.0
91,256,17,16,0.0
91,256,17,17,0.0
91,256,17,18,0.0
91,256,17,19,0.0
91,256,17,20,0.0
91,256,17,21,0.0
91,256,17,22,0.0
91,256,17,23,0.0
91,256,17,24,0.0
91,256,17,25,0.0
91,256,17,26,0.0
91,256,17,27,0.0
91,256,17,28,0.0
91,256,17,29,0.0
91,256,17,30,0.0
91,256,17,31,0.0
91,256,17,32,0.0
91,256,17,33,0.0
91,256,17,34,0.0
91,256,17,35,0.0
91,256,17,36,0.0
91,256,17,37,0.0
91,256,17,38,0.0
91,256,17,39,0.0
91,256,17,40,0.0
91,256,17,41,0.0
91,256,17,42,0.0
91,256,17,43,0.0
91,256,17,44,0.0
91,256,17,45,0.0
91,256,17,46,0.0
91,256,17,47,0.0
91,256,17,48,0.0
91,256,17,49,0.0
91,256,17,50,0.0
91,256,17,51,0.0
91,256,17,52,0.0
91,256,17,53,0.0
91,256,17,54,0.0
91,256,17,55,0.0
91,256,17,56,0.0
91,256,17,57,0.029858132248040258
91,256,17,58,0.02122095301794342
91,256,17,59,0.0
91,256,17,60,0.0
91,256,17,61,0.0
91,256,17,62,0.0
91,256,17,63,0.0
91,256,17,64,0.0
91,256,17,65,0.0
91,256,17,66,0.0
91,256,17,67,0.0
91,256,17,68,0.0
91,256,17,69,0.0
91,256,17,70,0.0
91,256,17,71,0.0
91,256,17,72,0.0
91,256,17,73,0.0
91,256,17,74,0.0
91,256,17,75,0.0
91,256,17,76,0.0
91,256,17,77,0.0
91,256,17,78,0.0
91,256,17,79,0.0
91,256,17,80,0.0
91,256,17,81,0.0
91,256,17,82,0.0
91,256,17,83,0.0
91,256,17,84,0.0
91,256,17,85,0.0
91,256,17,86,0.0
91,256,17,87,0.0
91,256,17,88,0.0
91,256,17,89,0.0
91,256,17,90,0.0
91,256,17,91,0.0
91,256,18,1,0.32515726510516374
91,256,18,2,0.32001203171397463
91,256,18,3,0.0
91,256,18,4,0.0
91,256,18,5,0.21231312808331723
91,256,18,6,0.0
91,256,18,7,0.0
91,256,18,8,0.0
91,256,18,9,0.0
91,256,18,10,0.0636635999204132
91,256,18,11,0.0
91,256,18,12,0.027775175131869532
91,256,18,13,0.0
91,256,18,14,0.0
91,256,18,15,0.0
91,256,18,16,0.0
91,256,18,17,0.0
91,256,18,18,0.0
91,256,18,19,0.0
91,256,18,20,0.0
91,256,18,21,0.0
91,256,18,22,0.0
91,256,18,23,0.0
91,256,18,24,0.0
91,256,18,25,0.0
91,256,18,26,0.0
91,256,18,27,0.0
91,256,18,28,0.0
91,256,18,29,0.0
91,256,18,30,0.0
91,256,18,31,0.0
91,256,18,32,0.0
91,256,18,33,0.0
91,256,18,34,0.0
91,256,18,35,0.0
91,256,18,36,0.0
91,256,18,37,0.0
91,256,18,38,0.0
91,256,18,39,0.0
91,256,18,40,0.0
91,256,18,41,0.0
91,256,18,42,0.0
91,256,18,43,0.0
91,256,18,44,0.0
91,256,18,45,0.0
91,256,18,46,0.0
91,256,18,47,0.0
91,256,18,48,0.0
91,256,18,49,0.0
91,256,18,50,0.0
91,256,18,51,0.0
91,256,18,52,0.0
91,256,18,53,0.0
91,256,18,54,0.0
91,256,18,55,0.0
91,256,18,56,0.0
91,256,18,57,0.029857969375508622
91,256,18,58,0.02122083066975301
91,256,18,59,0.0
91,256,18,60,0.0
91,256,18,61,0.0
91,256,18,62,0.0
91,256,18,63,0.0
91,256,18,64,0.0
91,256,18,65,0.0
91,256,18,66,0.0
91,256,18,67,0.0
91,256,18,68,0.0
91,256,18,69,0.0
91,256,18,70,0.0
91,256,18,71,0.0
91,256,18,72,0.0
91,256,18,73,0.0
91,256,18,74,0.0
91,256,18,75,0.0
91,256,18,76,0.0
91,256,18,77,0.0
91,256,18,78,0.0
91,256,18,79,0.0
91,256,18,80,0.0
91,256,18,81,0.0
91,256,18,82,0.0
91,256,18,83,0.0
91,256,18,84,0.0
91,256,18,85,0.0
91,256,18,86,0.0
91,256,18,87,0.0
91,256,18,88,0.0
91,256,18,89,0.0
91,256,18,90,0.0
91,256,18,91,0.0
91,256,19,1,0.32515723451507617
91,256,19,2,0.320012080104194
91,256,19,3,0.0
91,256,19,4,0.0
91,256,19,5,0.21231314224875295
91,256,19,6,0.0
91,256,19,7,0.0
91,256,19,8,0.0
91,256,19,9,0.0
91,256,19,10,0.0636641308573401
91,256,19,11,0.0
91,256,19,12,0.027774583763028996
91,256,19,13,0.0
91,256,19,14,0.0
91,256,19,15,0.0
91,256,19,16,0.0
91,256,19,17,0.0
91,256,19,18,0.0
91,256,19,19,0.0
91,256,19,20,0.0
91,256,19,21,0.0
91,256,19,22,0.0
91,256,19,23,0.0
91,256,19,24,0.0
91,256,19,25,0.0
91,256,19,26,0.0
91,256,19,27,0.0
91,256,19,28,0.0
91,256,19,29,0.0
91,256,19,30,0.0
91,256,19,31,0.0
91,256,19,32,0.0
91,256,19,33,0.0
91,256,19,34,0.0
91,256,19,35,0.0
91,256,19,36,0.0
91,256,19,37,0.0
91,256,19,38,0.0
91,256,19,39,0.0
91,256,19,40,0.0
91,256,19,41,0.0
91,256,19,42,0.0
91,256,19,43,0.0
91,256,19,44,0.0
91,256,19,45,0.0
91,256,19,46,0.0
91,256,19,47,0.0
91,256,19,48,0.0
91,256,19,49,0.0
91,256,19,50,0.0
91,256,19,51,0.0
91,256,19,52,0.0
91,256,19,53,0.0
91,256,19,54,0.0
91,256,19,55,0.0
91,256,19,56,0.0
91,256,19,57,0.02985765751830101
91,256,19,58,0.02122117099330677
91,256,19,59,0.0
91,256,19,60,0.0
91,256,19,61,0.0
91,256,19,62,0.0
91,256,19,63,0.0
91,256,19,64,0.0
91,256,19,65,0.0
91,256,19,66,0.0
91,256,19,67,0.0
91,256,19,68,0.0
91,256,19,69,0.0
91,256,19,70,0.0
91,256,19,71,0.0
91,256,19,72,0.0
91,256,19,73,0.0
91,256,19,74,0.0
91,256,19,75,0.0
91,256,19,76,0.0
91,256,19,77,0.0
91,256,19,78,0.0
91,256,19,79,0.0
91,256,19,80,0.0
91,256,19,81,0.0
91,256,19,82,0.0
91,256,19,83,0.0
91,256,19,84,0.0
91,256,19,85,0.0
91,256,19,86,0.0
91,256,19,87,0.0
91,256,19,88,0.0
91,256,19,89,0.0
91,256,19,90,0.0
91,256,19,91,0.0
91,256,20,1,0.32515725290822634
91,256,20,2,0.32001208114340185
91,256,20,3,0.0
91,256,20,4,0.0
91,256,20,5,0.21231344588382628
91,256,20,6,0.0
91,256,20,7,0.0
91,256,20,8,0.0
91,256,20,9,0.0
91,256,20,10,0.06366105943416943
91,256,20,11,0.0
91,256,20,12,0.02777747635504035
91,256,20,13,0.0
91,256,20,14,0.0
91,256,20,15,0.0
91,256,20,16,0.0
91,256,20,17,0.0
91,256,20,18,0.0
91,256,20,19,0.0
91,256,20,20,0.0
91,256,20,21,0.0
91,256,20,22,0.0
91,256,20,23,0.0
91,256,20,24,0.0
91,256,20,25,0.0
91,256,20,26,0.0
91,256,20,27,0.0
91,256,20,28,0.0
91,256,20,29,0.0
91,256,20,30,0.0
91,256,20,31,0.0
91,256,20,32,0.0
91,256,20,33,0.0
91,256,20,34,0.0
91,256,20,35,0.0
91,256,20,36,0.0
91,256,20,37,0.0
91,256,20,38,0.0
91,256,20,39,0.0
91,256,20,40,0.0
91,256,20,41,0.0
91,256,20,42,0.0
91,256,20,43,0.0
91,256,20,44,0.0
91,256,20,45,0.0
91,256,20,46,0.0
91,256,20,47,0.0
91,256,20,48,0.0
91,256,20,49,0.0
91,256,20,50,0.0
91,256,20,51,0.0
91,256,20,52,0.0
91,256,20,53,0.0
91,256,20,54,0.0
91,256,20,55,0.0
91,256,20,56,0.0
91,256,20,57,0.029857705493873787
91,256,20,58,0.021220978781461976
91,256,20,59,0.0
91,256,20,60,0.0
91,256,20,61,0.0
91,256,20,62,0.0
91,256,20,63,0.0
91,256,20,64,0.0
91,256,20,65,0.0
91,256,20,66,0.0
91,256,20,67,0.0
91,256,20,68,0.0
91,256,20,69,0.0
91,256,20,70,0.0
91,256,20,71,0.0
91,256,20,72,0.0
91,256,20,73,0.0
91,256,20,74,0.0
91,256,20,75,0.0
91,256,20,76,0.0
91,256,20,77,0.0
91,256,20,78,0.0
91,256,20,79,0.0
91,256,20,80,0.0
91,256,20,81,0.0
91,256,20,82,0.0
91,256,20,83,0.0
91,256,20,84,0.0
91,256,20,85,0.0
91,256,20,86,0.0
91,256,20,87,0.0
91,256,20,88,0.0
91,256,20,89,0.0
91,256,20,90,0.0
91,256,20,91,0.0
91,256,21,1,0.32515727040624676
91,256,21,2,0.32001185983231456
91,256,21,3,0.0
91,256,21,4,0.0
91,256,21,5,0.2123127310133201
91,256,21,6,0.0
91,256,21,7,0.0
91,256,21,8,0.0
91,256,21,9,0.0
91,256,21,10,0.06366965819493492
91,256,21,11,0.0
91,256,21,12,0.02776939218792575
91,256,21,13,0.0
91,256,21,14,0.0
91,256,21,15,0.0
91,256,21,16,0.0
91,256,21,17,0.0
91,256,21,18,0.0
91,256,21,19,0.0
91,256,21,20,0.0
91,256,21,21,0.0
91,256,21,22,0.0
91,256,21,23,0.0
91,256,21,24,0.0
91,256,21,25,0.0
91,256,21,26,0.0
91,256,21,27,0.0
91,256,21,28,0.0
91,256,21,29,0.0
91,256,21,30,0.0
91,256,21,31,0.0
91,256,21,32,0.0
91,256,21,33,0.0
91,256,21,34,0.0
91,256,21,35,0.0
91,256,21,36,0.0
91,256,21,37,0.0
91,256,21,38,0.0
91,256,21,39,0.0
91,256,21,40,0.0
91,256,21,41,0.0
91,256,21,42,0.0
91,256,21,43,0.0
91,256,21,44,0.0
91,256,21,45,0.0
91,256,21,46,0.0
91,256,21,47,0.0
91,256,21,48,0.0
91,256,21,49,0.0
91,256,21,50,0.0
91,256,21,51,0.0
91,256,21,52,0.0
91,256,21,53,0.0
91,256,21,54,0.0
91,256,21,55,0.0
91,256,21,56,0.0
91,256,21,57,0.02985781398504157
91,256,21,58,0.02122127438021646
91,256,21,59,0.0
91,256,21,60,0.0
91,256,21,61,0.0
91,256,21,62,0.0
91,256,21,63,0.0
91,256,21,64,0.0
91,256,21,65,0.0
91,256,21,66,0.0
91,256,21,67,0.0
91,256,21,68,0.0
91,256,21,69,0.0
91,256,21,70,0.0
91,256,21,71,0.0
91,256,21,72,0.0
91,256,21,73,0.0
91,256,21,74,0.0
91,256,21,75,0.0
91,256,21,76,0.0
91,256,21,77,0.0
91,256,21,78,0.0
91,256,21,79,0.0
91,256,21,80,0.0
91,256,21,81,0.0
91,256,21,82,0.0
91,256,21,83,0.0
91,256,21,84,0.0
91,256,21,85,0.0
91,256,21,86,0.0
91,256,21,87,0.0
91,256,21,88,0.0
91,256,21,89,0.0
91,256,21,90,0.0
91,256,21,91,0.0
91,256,22,1,0.32515728560624096
91,256,22,2,0.32001198743271625
91,256,22,3,0.0
91,256,22,4,0.0
91,256,22,5,0.2123131802089549
91,256,22,6,0.0
91,256,22,7,0.0
91,256,22,8,0.0
91,256,22,9,0.0
91,256,22,10,0.06366485587102047
91,256,22,11,0.0
91,256,22,12,0.027773878208279285
91,256,22,13,0.0
91,256,22,14,0.0
91,256,22,15,0.0
91,256,22,16,0.0
91,256,22,17,0.0
91,256,22,18,0.0
91,256,22,19,0.0
91,256,22,20,0.0
91,256,22,21,0.0
91,256,22,22,0.0
91,256,22,23,0.0
91,256,22,24,0.0
91,256,22,25,0.0
91,256,22,26,0.0
91,256,22,27,0.0
91,256,22,28,0.0
91,256,22,29,0.0
91,256,22,30,0.0
91,256,22,31,0.0
91,256,22,32,0.0
91,256,22,33,0.0
91,256,22,34,0.0
91,256,22,35,0.0
91,256,22,36,0.0
91,256,22,37,0.0
91,256,22,38,0.0
91,256,22,39,0.0
91,256,22,40,0.0
91,256,22,41,0.0
91,256,22,42,0.0
91,256,22,43,0.0
91,256,22,44,0.0
91,256,22,45,0.0
91,256,22,46,0.0
91,256,22,47,0.0
91,256,22,48,0.0
91,256,22,49,0.0
91,256,22,50,0.0
91,256,22,51,0.0
91,256,22,52,0.0
91,256,22,53,0.0
91,256,22,54,0.0
91,256,22,55,0.0
91,256,22,56,0.0
91,256,22,57,0.029857969981976124
91,256,22,58,0.021220842690811988
91,256,22,59,0.0
91,256,22,60,0.0
91,256,22,61,0.0
91,256,22,62,0.0
91,256,22,63,0.0
91,256,22,64,0.0
91,256,22,65,0.0
91,256,22,66,0.0
91,256,22,67,0.0
91,256,22,68,0.0
91,256,22,69,0.0
91,256,22,70,0.0
91,256,22,71,0.0
91,256,22,72,0.0
91,256,22,73,0.0
91,256,22,74,0.0
91,256,22,75,0.0
91,256,22,76,0.0
91,256,22,77,0.0
91,256,22,78,0.0
91,256,22,79,0.0
91,256,22,80,0.0
91,256,22,81,0.0
91,256,22,82,0.0
91,256,22,83,0.0
91,256,22,84,0.0
91,256,22,85,0.0
91,256,22,86,0.0
91,256,22,87,0.0
91,256,22,88,0.0
91,256,22,89,0.0
91,256,22,90,0.0
91,256,22,91,0.0
91,256,23,1,0.3251572374963129
91,256,23,2,0.3200119084761148
91,256,23,3,0.0
91,256,23,4,0.0
91,256,23,5,0.21231316864230568
91,256,23,6,0.0
91,256,23,7,0.0
91,256,23,8,0.0
91,256,23,9,0.0
91,256,23,10,0.06366527820698988
91,256,23,11,0.0
91,256,23,12,0.027773530430786758
91,256,23,13,0.0
91,256,23,14,0.0
91,256,23,15,0.0
91,256,23,16,0.0
91,256,23,17,0.0
91,256,23,18,0.0
91,256,23,19,0.0
91,256,23,20,0.0
91,256,23,21,0.0
91,256,23,22,0.0
91,256,23,23,0.0
91,256,23,24,0.0
91,256,23,25,0.0
91,256,23,26,0.0
91,256,23,27,0.0
91,256,23,28,0.0
91,256,23,29,0.0
91,256,23,30,0.0
91,256,23,31,0.0
91,256,23,32,0.0
91,256,23,33,0.0
91,256,23,34,0.0
91,256,23,35,0.0
91,256,23,36,0.0
91,256,23,37,0.0
91,256,23,38,0.0
91,256,23,39,0.0
91,256,23,40,0.0
91,256,23,41,0.0
91,256,23,42,0.0
91,256,23,43,0.0
91,256,23,44,0.0
91,256,23,45,0.0
91,256,23,46,0.0
91,256,23,47,0.0
91,256,23,48,0.0
91,256,23,49,0.0
91,256,23,50,0.0
91,256,23,51,0.0
91,256,23,52,0.0
91,256,23,53,0.0
91,256,23,54,0.0
91,256,23,55,0.0
91,256,23,56,0.0
91,256,23,57,0.029858019642585013
91,256,23,58,0.021220857104904695
91,256,23,59,0.0
91,256,23,60,0.0
91,256,23,61,0.0
91,256,23,62,0.0
91,256,23,63,0.0
91,256,23,64,0.0
91,256,23,65,0.0
91,256,23,66,0.0
91,256,23,67,0.0
91,256,23,68,0.0
91,256,23,69,0.0
91,256,23,70,0.0
91,256,23,71,0.0
91,256,23,72,0.0
91,256,23,73,0.0
91,256,23,74,0.0
91,256,23,75,0.0
91,256,23,76,0.0
91,256,23,77,0.0
91,256,23,78,0.0
91,256,23,79,0.0
91,256,23,80,0.0
91,256,23,81,0.0
91,256,23,82,0.0
91,256,23,83,0.0
91,256,23,84,0.0
91,256,23,85,0.0
91,256,23,86,0.0
91,256,23,87,0.0
91,256,23,88,0.0
91,256,23,89,0.0
91,256,23,90,0.0
91,256,23,91,0.0
91,256,24,1,0.3251572394632413
91,256,24,2,0.320012013063653
91,256,24,3,0.0
91,256,24,4,0.0
91,256,24,5,0.21231316163742064
91,256,24,6,0.0
91,256,24,7,0.0
91,256,24,8,0.0
91,256,24,9,0.0
91,256,24,10,0.06366450375254515
91,256,24,11,0.0
91,256,24,12,0.027774203542244445
91,256,24,13,0.0
91,256,24,14,0.0
91,256,24,15,0.0
91,256,24,16,0.0
91,256,24,17,0.0
91,256,24,18,0.0
91,256,24,19,0.0
91,256,24,20,0.0
91,256,24,21,0.0
91,256,24,22,0.0
91,256,24,23,0.0
91,256,24,24,0.0
91,256,24,25,0.0
91,256,24,26,0.0
91,256,24,27,0.0
91,256,24,28,0.0
91,256,24,29,0.0
91,256,24,30,0.0
91,256,24,31,0.0
91,256,24,32,0.0
91,256,24,33,0.0
91,256,24,34,0.0
91,256,24,35,0.0
91,256,24,36,0.0
91,256,24,37,0.0
91,256,24,38,0.0
91,256,24,39,0.0
91,256,24,40,0.0
91,256,24,41,0.0
91,256,24,42,0.0
91,256,24,43,0.0
91,256,24,44,0.0
91,256,24,45,0.0
91,256,24,46,0.0
91,256,24,47,0.0
91,256,24,48,0.0
91,256,24,49,0.0
91,256,24,50,0.0
91,256,24,51,0.0
91,256,24,52,0.0
91,256,24,53,0.0
91,256,24,54,0.0
91,256,24,55,0.0
91,256,24,56,0.0
91,256,24,57,0.02985822232028457
91,256,24,58,0.02122065622061079
91,256,24,59,0.0
91,256,24,60,0.0
91,256,24,61,0.0
91,256,24,62,0.0
91,256,24,63,0.0
91,256,24,64,0.0
91,256,24,65,0.0
91,256,24,66,0.0
91,256,24,67,0.0
91,256,24,68,0.0
91,256,24,69,0.0
91,256,24,70,0.0
91,256,24,71,0.0
91,256,24,72,0.0
91,256,24,73,0.0
91,256,24,74,0.0
91,256,24,75,0.0
91,256,24,76,0.0
91,256,24,77,0.0
91,256,24,78,0.0
91,256,24,79,0.0
91,256,24,80,0.0
91,256,24,81,0.0
91,256,24,82,0.0
91,256,24,83,0.0
91,256,24,84,0.0
91,256,24,85,0.0
91,256,24,86,0.0
91,256,24,87,0.0
91,256,24,88,0.0
91,256,24,89,0.0
91,256,24,90,0.0
91,256,24,91,0.0
91,256,25,1,0.3251572300965399
91,256,25,2,0.3200120217072314
91,256,25,3,0.0
91,256,25,4,0.0
91,256,25,5,0.2123132675053722
91,256,25,6,0.0
91,256,25,7,0.0
91,256,25,8,0.0
91,256,25,9,0.0
91,256,25,10,0.06366302457553659
91,256,25,11,0.0
91,256,25,12,0.027775657995660903
91,256,25,13,0.0
91,256,25,14,0.0
91,256,25,15,0.0
91,256,25,16,0.0
91,256,25,17,0.0
91,256,25,18,0.0
91,256,25,19,0.0
91,256,25,20,0.0
91,256,25,21,0.0
91,256,25,22,0.0
91,256,25,23,0.0
91,256,25,24,0.0
91,256,25,25,0.0
91,256,25,26,0.0
91,256,25,27,0.0
91,256,25,28,0.0
91,256,25,29,0.0
91,256,25,30,0.0
91,256,25,31,0.0
91,256,25,32,0.0
91,256,25,33,0.0
91,256,25,34,0.0
91,256,25,35,0.0
91,256,25,36,0.0
91,256,25,37,0.0
91,256,25,38,0.0
91,256,25,39,0.0
91,256,25,40,0.0
91,256,25,41,0.0
91,256,25,42,0.0
91,256,25,43,0.0
91,256,25,44,0.0
91,256,25,45,0.0
91,256,25,46,0.0
91,256,25,47,0.0
91,256,25,48,0.0
91,256,25,49,0.0
91,256,25,50,0.0
91,256,25,51,0.0
91,256,25,52,0.0
91,256,25,53,0.0
91,256,25,54,0.0
91,256,25,55,0.0
91,256,25,56,0.0
91,256,25,57,0.029858286575404167
91,256,25,58,0.021220511544254996
91,256,25,59,0.0
91,256,25,60,0.0
91,256,25,61,0.0
91,256,25,62,0.0
91,256,25,63,0.0
91,256,25,64,0.0
91,256,25,65,0.0
91,256,25,66,0.0
91,256,25,67,0.0
91,256,25,68,0.0
91,256,25,69,0.0
91,256,25,70,0.0
91,256,25,71,0.0
91,256,25,72,0.0
91,256,25,73,0.0
91,256,25,74,0.0
91,256,25,75,0.0
91,256,25,76,0.0
91,256,25,77,0.0
91,256,25,78,0.0
91,256,25,79,0.0
91,256,25,80,0.0
91,256,25,81,0.0
91,256,25,82,0.0
91,256,25,83,0.0
91,256,25,84,0.0
91,256,25,85,0.0
91,256,25,86,0.0
91,256,25,87,0.0
91,256,25,88,0.0
91,256,25,89,0.0
91,256,25,90,0.0
91,256,25,91,0.0
91,256,26,1,0.32515725851741034
91,256,26,2,0.3200120136064926
91,256,26,3,0.0
91,256,26,4,0.0
91,256,26,5,0.21231358288329674
91,256,26,6,0.0
91,256,26,7,0.0
91,256,26,8,0.0
91,256,26,9,0.0
91,256,26,10,0.06365990757208471
91,256,26,11,0.0
91,256,26,12,0.027778532529247283
91,256,26,13,0.0
91,256,26,14,0.0
91,256,26,15,0.0
91,256,26,16,0.0
91,256,26,17,0.0
91,256,26,18,0.0
91,256,26,19,0.0
91,256,26,20,0.0
91,256,26,21,0.0
91,256,26,22,0.0
91,256,26,23,0.0
91,256,26,24,0.0
91,256,26,25,0.0
91,256,26,26,0.0
91,256,26,27,0.0
91,256,26,28,0.0
91,256,26,29,0.0
91,256,26,30,0.0
91,256,26,31,0.0
91,256,26,32,0.0
91,256,26,33,0.0
91,256,26,34,0.0
91,256,26,35,0.0
91,256,26,36,0.0
91,256,26,37,0.0
91,256,26,38,0.0
91,256,26,39,0.0
91,256,26,40,0.0
91,256,26,41,0.0
91,256,26,42,0.0
91,256,26,43,0.0
91,256,26,44,0.0
91,256,26,45,0.0
91,256,26,46,0.0
91,256,26,47,0.0
91,256,26,48,0.0
91,256,26,49,0.0
91,256,26,50,0.0
91,256,26,51,0.0
91,256,26,52,0.0
91,256,26,53,0.0
91,256,26,54,0.0
91,256,26,55,0.0
91,256,26,56,0.0
91,256,26,57,0.02985795303304226
91,256,26,58,0.021220751858426135
91,256,26,59,0.0
91,256,26,60,0.0
91,256,26,61,0.0
91,256,26,62,0.0
91,256,26,63,0.0
91,256,26,64,0.0
91,256,26,65,0.0
91,256,26,66,0.0
91,256,26,67,0.0
91,256,26,68,0.0
91,256,26,69,0.0
91,256,26,70,0.0
91,256,26,71,0.0
91,256,26,72,0.0
91,256,26,73,0.0
91,256,26,74,0.0
91,256,26,75,0.0
91,256,26,76,0.0
91,256,26,77,0.0
91,256,26,78,0.0
91,256,26,79,0.0
91,256,26,80,0.0
91,256,26,81,0.0
91,256,26,82,0.0
91,256,26,83,0.0
91,256,26,84,0.0
91,256,26,85,0.0
91,256,26,86,0.0
91,256,26,87,0.0
91,256,26,88,0.0
91,256,26,89,0.0
91,256,26,90,0.0
91,256,26,91,0.0
91,256,27,1,0.3251572555975715
91,256,27,2,0.32001200687753173
91,256,27,3,0.0
91,256,27,4,0.0
91,256,27,5,0.21231308251206885
91,256,27,6,0.0
91,256,27,7,0.0
91,256,27,8,0.0
91,256,27,9,0.0
91,256,27,10,0.06366487567286473
91,256,27,11,0.0
91,256,27,12,0.027773962210088862
91,256,27,13,0.0
91,256,27,14,0.0
91,256,27,15,0.0
91,256,27,16,0.0
91,256,27,17,0.0
91,256,27,18,0.0
91,256,27,19,0.0
91,256,27,20,0.0
91,256,27,21,0.0
91,256,27,22,0.0
91,256,27,23,0.0
91,256,27,24,0.0
91,256,27,25,0.0
91,256,27,26,0.0
91,256,27,27,0.0
91,256,27,28,0.0
91,256,27,29,0.0
91,256,27,30,0.0
91,256,27,31,0.0
91,256,27,32,0.0
91,256,27,33,0.0
91,256,27,34,0.0
91,256,27,35,0.0
91,256,27,36,0.0
91,256,27,37,0.0
91,256,27,38,0.0
91,256,27,39,0.0
91,256,27,40,0.0
91,256,27,41,0.0
91,256,27,42,0.0
91,256,27,43,0.0
91,256,27,44,0.0
91,256,27,45,0.0
91,256,27,46,0.0
91,256,27,47,0.0
91,256,27,48,0.0
91,256,27,49,0.0
91,256,27,50,0.0
91,256,27,51,0.0
91,256,27,52,0.0
91,256,27,53,0.0
91,256,27,54,0.0
91,256,27,55,0.0
91,256,27,56,0.0
91,256,27,57,0.029858849209400296
91,256,27,58,0.02121996792047406
91,256,27,59,0.0
91,256,27,60,0.0
91,256,27,61,0.0
91,256,27,62,0.0
91,256,27,63,0.0
91,256,27,64,0.0
91,256,27,65,0.0
91,256,27,66,0.0
91,256,27,67,0.0
91,256,27,68,0.0
91,256,27,69,0.0
91,256,27,70,0.0
91,256,27,71,0.0
91,256,27,72,0.0
91,256,27,73,0.0
91,256,27,74,0.0
91,256,27,75,0.0
91,256,27,76,0.0
91,256,27,77,0.0
91,256,27,78,0.0
91,256,27,79,0.0
91,256,27,80,0.0
91,256,27,81,0.0
91,256,27,82,0.0
91,256,27,83,0.0
91,256,27,84,0.0
91,256,27,85,0.0
91,256,27,86,0.0
91,256,27,87,0.0
91,256,27,88,0.0
91,256,27,89,0.0
91,256,27,90,0.0
91,256,27,91,0.0
91,256,28,1,0.32515714275849855
91,256,28,2,0.32001216371263674
91,256,28,3,0.0
91,256,28,4,0.0
91,256,28,5,0.2123130552889106
91,256,28,6,0.0
91,256,28,7,0.0
91,256,28,8,0.0
91,256,28,9,0.0
91,256,28,10,0.06366485027413876
91,256,28,11,0.0
91,256,28,12,0.027773918820805713
91,256,28,13,0.0
91,256,28,14,0.0
91,256,28,15,0.0
91,256,28,16,0.0
91,256,28,17,0.0
91,256,28,18,0.0
91,256,28,19,0.0
91,256,28,20,0.0
91,256,28,21,0.0
91,256,28,22,0.0
91,256,28,23,0.0
91,256,28,24,0.0
91,256,28,25,0.0
91,256,28,26,0.0
91,256,28,27,0.0
91,256,28,28,0.0
91,256,28,29,0.0
91,256,28,30,0.0
91,256,28,31,0.0
91,256,28,32,0.0
91,256,28,33,0.0
91,256,28,34,0.0
91,256,28,35,0.0
91,256,28,36,0.0
91,256,28,37,0.0
91,256,28,38,0.0
91,256,28,39,0.0
91,256,28,40,0.0
91,256,28,41,0.0
91,256,28,42,0.0
91,256,28,43,0.0
91,256,28,44,0.0
91,256,28,45,0.0
91,256,28,46,0.0
91,256,28,47,0.0
91,256,28,48,0.0
91,256,28,49,0.0
91,256,28,50,0.0
91,256,28,51,0.0
91,256,28,52,0.0
91,256,28,53,0.0
91,256,28,54,0.0
91,256,28,55,0.0
91,256,28,56,0.0
91,256,28,57,0.029858146757457047
91,256,28,58,0.02122072238755247
91,256,28,59,0.0
91,256,28,60,0.0
91,256,28,61,0.0
91,256,28,62,0.0
91,256,28,63,0.0
91,256,28,64,0.0
91,256,28,65,0.0
91,256,28,66,0.0
91,256,28,67,0.0
91,256,28,68,0.0
91,256,28,69,0.0
91,256,28,70,0.0
91,256,28,71,0.0
91,256,28,72,0.0
91,256,28,73,0.0
91,256,28,74,0.0
91,256,28,75,0.0
91,256,28,76,0.0
91,256,28,77,0.0
91,256,28,78,0.0
91,256,28,79,0.0
91,256,28,80,0.0
91,256,28,81,0.0
91,256,28,82,0.0
91,256,28,83,0.0
91,256,28,84,0.0
91,256,28,85,0.0
91,256,28,86,0.0
91,256,28,87,0.0
91,256,28,88,0.0
91,256,28,89,0.0
91,256,28,90,0.0
91,256,28,91,0.0
91,256,29,1,0.3251571855027435
91,256,29,2,0.32001198114071994
91,256,29,3,0.0
91,256,29,4,0.0
91,256,29,5,0.21231302930145055
91,256,29,6,0.0
91,256,29,7,0.0
91,256,29,8,0.0
91,256,29,9,0.0
91,256,29,10,0.0636651223031725
91,256,29,11,0.0
91,256,29,12,0.027773779866300485
91,256,29,13,0.0
91,256,29,14,0.0
91,256,29,15,0.0
91,256,29,16,0.0
91,256,29,17,0.0
91,256,29,18,0.0
91,256,29,19,0.0
91,256,29,20,0.0
91,256,29,21,0.0
91,256,29,22,0.0
91,256,29,23,0.0
91,256,29,24,0.0
91,256,29,25,0.0
91,256,29,26,0.0
91,256,29,27,0.0
91,256,29,28,0.0
91,256,29,29,0.0
91,256,29,30,0.0
91,256,29,31,0.0
91,256,29,32,0.0
91,256,29,33,0.0
91,256,29,34,0.0
91,256,29,35,0.0
91,256,29,36,0.0
91,256,29,37,0.0
91,256,29,38,0.0
91,256,29,39,0.0
91,256,29,40,0.0
91,256,29,41,0.0
91,256,29,42,0.0
91,256,29,43,0.0
91,256,29,44,0.0
91,256,29,45,0.0
91,256,29,46,0.0
91,256,29,47,0.0
91,256,29,48,0.0
91,256,29,49,0.0
91,256,29,50,0.0
91,256,29,51,0.0
91,256,29,52,0.0
91,256,29,53,0.0
91,256,29,54,0.0
91,256,29,55,0.0
91,256,29,56,0.0
91,256,29,57,0.029857874133258844
91,256,29,58,0.021221027752354252
91,256,29,59,0.0
91,256,29,60,0.0
91,256,29,61,0.0
91,256,29,62,0.0
91,256,29,63,0.0
91,256,29,64,0.0
91,256,29,65,0.0
91,256,29,66,0.0
91,256,29,67,0.0
91,256,29,68,0.0
91,256,29,69,0.0
91,256,29,70,0.0
91,256,29,71,0.0
91,256,29,72,0.0
91,256,29,73,0.0
91,256,29,74,0.0
91,256,29,75,0.0
91,256,29,76,0.0
91,256,29,77,0.0
91,256,29,78,0.0
91,256,29,79,0.0
91,256,29,80,0.0
91,256,29,81,0.0
91,256,29,82,0.0
91,256,29,83,0.0
91,256,29,84,0.0
91,256,29,85,0.0
91,256,29,86,0.0
91,256,29,87,0.0
91,256,29,88,0.0
91,256,29,89,0.0
91,256,29,90,0.0
91,256,29,91,0.0
91,256,30,1,0.3251572144661194
91,256,30,2,0.3200119258428391
91,256,30,3,0.0
91,256,30,4,0.0
91,256,30,5,0.21231275649173062
91,256,30,6,0.0
91,256,30,7,0.0
91,256,30,8,0.0
91,256,30,9,0.0
91,256,30,10,0.06367019612915918
91,256,30,11,0.0
91,256,30,12,0.027768780551706857
91,256,30,13,0.0
91,256,30,14,0.0
91,256,30,15,0.0
91,256,30,16,0.0
91,256,30,17,0.0
91,256,30,18,0.0
91,256,30,19,0.0
91,256,30,20,0.0
91,256,30,21,0.0
91,256,30,22,0.0
91,256,30,23,0.0
91,256,30,24,0.0
91,256,30,25,0.0
91,256,30,26,0.0
91,256,30,27,0.0
91,256,30,28,0.0
91,256,30,29,0.0
91,256,30,30,0.0
91,256,30,31,0.0
91,256,30,32,0.0
91,256,30,33,0.0
91,256,30,34,0.0
91,256,30,35,0.0
91,256,30,36,0.0
91,256,30,37,0.0
91,256,30,38,0.0
91,256,30,39,0.0
91,256,30,40,0.0
91,256,30,41,0.0
91,256,30,42,0.0
91,256,30,43,0.0
91,256,30,44,0.0
91,256,30,45,0.0
91,256,30,46,0.0
91,256,30,47,0.0
91,256,30,48,0.0
91,256,30,49,0.0
91,256,30,50,0.0
91,256,30,51,0.0
91,256,30,52,0.0
91,256,30,53,0.0
91,256,30,54,0.0
91,256,30,55,0.0
91,256,30,56,0.0
91,256,30,57,0.029858012514402253
91,256,30,58,0.021221114004042654
91,256,30,59,0.0
91,256,30,60,0.0
91,256,30,61,0.0
91,256,30,62,0.0
91,256,30,63,0.0
91,256,30,64,0.0
91,256,30,65,0.0
91,256,30,66,0.0
91,256,30,67,0.0
91,256,30,68,0.0
91,256,30,69,0.0
91,256,30,70,0.0
91,256,30,71,0.0
91,256,30,72,0.0
91,256,30,73,0.0
91,256,30,74,0.0
91,256,30,75,0.0
91,256,30,76,0.0
91,256,30,77,0.0
91,256,30,78,0.0
91,256,30,79,0.0
91,256,30,80,0.0
91,256,30,81,0.0
91,256,30,82,0.0
91,256,30,83,0.0
91,256,30,84,0.0
91,256,30,85,0.0
91,256,30,86,0.0
91,256,30,87,0.0
91,256,30,88,0.0
91,256,30,89,0.0
91,256,30,90,0.0
91,256,30,91,0.0
91,256,31,1,0.3251572589131919
91,256,31,2,0.32001200546529607
91,256,31,3,0.0
91,256,31,4,0.0
91,256,31,5,0.21231355919064498
91,256,31,6,0.0
91,256,31,7,0.0
91,256,31,8,0.0
91,256,31,9,0.0
91,256,31,10,0.0636601028006351
91,256,31,11,0.0
91,256,31,12,0.027778401685548255
91,256,31,13,0.0
91,256,31,14,0.0
91,256,31,15,0.0
91,256,31,16,0.0
91,256,31,17,0.0
91,256,31,18,0.0
91,256,31,19,0.0
91,256,31,20,0.0
91,256,31,21,0.0
91,256,31,22,0.0
91,256,31,23,0.0
91,256,31,24,0.0
91,256,31,25,0.0
91,256,31,26,0.0
91,256,31,27,0.0
91,256,31,28,0.0
91,256,31,29,0.0
91,256,31,30,0.0
91,256,31,31,0.0
91,256,31,32,0.0
91,256,31,33,0.0
91,256,31,34,0.0
91,256,31,35,0.0
91,256,31,36,0.0
91,256,31,37,0.0
91,256,31,38,0.0
91,256,31,39,0.0
91,256,31,40,0.0
91,256,31,41,0.0
91,256,31,42,0.0
91,256,31,43,0.0
91,256,31,44,0.0
91,256,31,45,0.0
91,256,31,46,0.0
91,256,31,47,0.0
91,256,31,48,0.0
91,256,31,49,0.0
91,256,31,50,0.0
91,256,31,51,0.0
91,256,31,52,0.0
91,256,31,53,0.0
91,256,31,54,0.0
91,256,31,55,0.0
91,256,31,56,0.0
91,256,31,57,0.02985815898231244
91,256,31,58,0.021220512962371322
91,256,31,59,0.0
91,256,31,60,0.0
91,256,31,61,0.0
91,256,31,62,0.0
91,256,31,63,0.0
91,256,31,64,0.0
91,256,31,65,0.0
91,256,31,66,0.0
91,256,31,67,0.0
91,256,31,68,0.0
91,256,31,69,0.0
91,256,31,70,0.0
91,256,31,71,0.0
91,256,31,72,0.0
91,256,31,73,0.0
91,256,31,74,0.0
91,256,31,75,0.0
91,256,31,76,0.0
91,256,31,77,0.0
91,256,31,78,0.0
91,256,31,79,0.0
91,256,31,80,0.0
91,256,31,81,0.0
91,256,31,82,0.0
91,256,31,83,0.0
91,256,31,84,0.0
91,256,31,85,0.0
91,256,31,86,0.0
91,256,31,87,0.0
91,256,31,88,0.0
91,256,31,89,0.0
91,256,31,90,0.0
91,256,31,91,0.0
91,256,32,1,0.32515723164427945
91,256,32,2,0.3200121191850801
91,256,32,3,0.0
91,256,32,4,0.0
91,256,32,5,0.21231341559495565
91,256,32,6,0.0
91,256,32,7,0.0
91,256,32,8,0.0
91,256,32,9,0.0
91,256,32,10,0.06366107764453319
91,256,32,11,0.0
91,256,32,12,0.02777746082514284
91,256,32,13,0.0
91,256,32,14,0.0
91,256,32,15,0.0
91,256,32,16,0.0
91,256,32,17,0.0
91,256,32,18,0.0
91,256,32,19,0.0
91,256,32,20,0.0
91,256,32,21,0.0
91,256,32,22,0.0
91,256,32,23,0.0
91,256,32,24,0.0
91,256,32,25,0.0
91,256,32,26,0.0
91,256,32,27,0.0
91,256,32,28,0.0
91,256,32,29,0.0
91,256,32,30,0.0
91,256,32,31,0.0
91,256,32,32,0.0
91,256,32,33,0.0
91,256,32,34,0.0
91,256,32,35,0.0
91,256,32,36,0.0
91,256,32,37,0.0
91,256,32,38,0.0
91,256,32,39,0.0
91,256,32,40,0.0
91,256,32,41,0.0
91,256,32,42,0.0
91,256,32,43,0.0
91,256,32,44,0.0
91,256,32,45,0.0
91,256,32,46,0.0
91,256,32,47,0.0
91,256,32,48,0.0
91,256,32,49,0.0
91,256,32,50,0.0
91,256,32,51,0.0
91,256,32,52,0.0
91,256,32,53,0.0
91,256,32,54,0.0
91,256,32,55,0.0
91,256,32,56,0.0
91,256,32,57,0.029858146168377443
91,256,32,58,0.021220548937631267
91,256,32,59,0.0
91,256,32,60,0.0
91,256,32,61,0.0
91,256,32,62,0.0
91,256,32,63,0.0
91,256,32,64,0.0
91,256,32,65,0.0
91,256,32,66,0.0
91,256,32,67,0.0
91,256,32,68,0.0
91,256,32,69,0.0
91,256,32,70,0.0
91,256,32,71,0.0
91,256,32,72,0.0
91,256,32,73,0.0
91,256,32,74,0.0
91,256,32,75,0.0
91,256,32,76,0.0
91,256,32,77,0.0
91,256,32,78,0.0
91,256,32,79,0.0
91,256,32,80,0.0
91,256,32,81,0.0
91,256,32,82,0.0
91,256,32,83,0.0
91,256,32,84,0.0
91,256,32,85,0.0
91,256,32,86,0.0
91,256,32,87,0.0
91,256,32,88,0.0
91,256,32,89,0.0
91,256,32,90,0.0
91,256,32,91,0.0
91,256,33,1,0.3251572929757567
91,256,33,2,0.32001199709380257
91,256,33,3,0.0
91,256,33,4,0.0
91,256,33,5,0.21231285748516174
91,256,33,6,0.0
91,256,33,7,0.0
91,256,33,8,0.0
91,256,33,9,0.0
91,256,33,10,0.0636668931965568
91,256,33,11,0.0
91,256,33,12,0.02777206297366644
91,256,33,13,0.0
91,256,33,14,0.0
91,256,33,15,0.0
91,256,33,16,0.0
91,256,33,17,0.0
91,256,33,18,0.0
91,256,33,19,0.0
91,256,33,20,0.0
91,256,33,21,0.0
91,256,33,22,0.0
91,256,33,23,0.0
91,256,33,24,0.0
91,256,33,25,0.0
91,256,33,26,0.0
91,256,33,27,0.0
91,256,33,28,0.0
91,256,33,29,0.0
91,256,33,30,0.0
91,256,33,31,0.0
91,256,33,32,0.0
91,256,33,33,0.0
91,256,33,34,0.0
91,256,33,35,0.0
91,256,33,36,0.0
91,256,33,37,0.0
91,256,33,38,0.0
91,256,33,39,0.0
91,256,33,40,0.0
91,256,33,41,0.0
91,256,33,42,0.0
91,256,33,43,0.0
91,256,33,44,0.0
91,256,33,45,0.0
91,256,33,46,0.0
91,256,33,47,0.0
91,256,33,48,0.0
91,256,33,49,0.0
91,256,33,50,0.0
91,256,33,51,0.0
91,256,33,52,0.0
91,256,33,53,0.0
91,256,33,54,0.0
91,256,33,55,0.0
91,256,33,56,0.0
91,256,33,57,0.029857722971266175
91,256,33,58,0.02122117330378958
91,256,33,59,0.0
91,256,33,60,0.0
91,256,33,61,0.0
91,256,33,62,0.0
91,256,33,63,0.0
91,256,33,64,0.0
91,256,33,65,0.0
91,256,33,66,0.0
91,256,33,67,0.0
91,256,33,68,0.0
91,256,33,69,0.0
91,256,33,70,0.0
91,256,33,71,0.0
91,256,33,72,0.0
91,256,33,73,0.0
91,256,33,74,0.0
91,256,33,75,0.0
91,256,33,76,0.0
91,256,33,77,0.0
91,256,33,78,0.0
91,256,33,79,0.0
91,256,33,80,0.0
91,256,33,81,0.0
91,256,33,82,0.0
91,256,33,83,0.0
91,256,33,84,0.0
91,256,33,85,0.0
91,256,33,86,0.0
91,256,33,87,0.0
91,256,33,88,0.0
91,256,33,89,0.0
91,256,33,90,0.0
91,256,33,91,0.0
91,256,34,1,0.32515726977584475
91,256,34,2,0.32001208002315334
91,256,34,3,0.0
91,256,34,4,0.0
91,256,34,5,0.2123131986574514
91,256,34,6,0.0
91,256,34,7,0.0
91,256,34,8,0.0
91,256,34,9,0.0
91,256,34,10,0.06366392227641786
91,256,34,11,0.0
91,256,34,12,0.027774714303484067
91,256,34,13,0.0
91,256,34,14,0.0
91,256,34,15,0.0
91,256,34,16,0.0
91,256,34,17,0.0
91,256,34,18,0.0
91,256,34,19,0.0
91,256,34,20,0.0
91,256,34,21,0.0
91,256,34,22,0.0
91,256,34,23,0.0
91,256,34,24,0.0
91,256,34,25,0.0
91,256,34,26,0.0
91,256,34,27,0.0
91,256,34,28,0.0
91,256,34,29,0.0
91,256,34,30,0.0
91,256,34,31,0.0
91,256,34,32,0.0
91,256,34,33,0.0
91,256,34,34,0.0
91,256,34,35,0.0
91,256,34,36,0.0
91,256,34,37,0.0
91,256,34,38,0.0
91,256,34,39,0.0
91,256,34,40,0.0
91,256,34,41,0.0
91,256,34,42,0.0
91,256,34,43,0.0
91,256,34,44,0.0
91,256,34,45,0.0
91,256,34,46,0.0
91,256,34,47,0.0
91,256,34,48,0.0
91,256,34,49,0.0
91,256,34,50,0.0
91,256,34,51,0.0
91,256,34,52,0.0
91,256,34,53,0.0
91,256,34,54,0.0
91,256,34,55,0.0
91,256,34,56,0.0
91,256,34,57,0.029858056744386505
91,256,34,58,0.021220758219262035
91,256,34,59,0.0
91,256,34,60,0.0
91,256,34,61,0.0
91,256,34,62,0.0
91,256,34,63,0.0
91,256,34,64,0.0
91,256,34,65,0.0
91,256,34,66,0.0
91,256,34,67,0.0
91,256,34,68,0.0
91,256,34,69,0.0
91,256,34,70,0.0
91,256,34,71,0.0
91,256,34,72,0.0
91,256,34,73,0.0
91,256,34,74,0.0
91,256,34,75,0.0
91,256,34,76,0.0
91,256,34,77,0.0
91,256,34,78,0.0
91,256,34,79,0.0
91,256,34,80,0.0
91,256,34,81,0.0
91,256,34,82,0.0
91,256,34,83,0.0
91,256,34,84,0.0
91,256,34,85,0.0
91,256,34,86,0.0
91,256,34,87,0.0
91,256,34,88,0.0
91,256,34,89,0.0
91,256,34,90,0.0
91,256,34,91,0.0
91,256,35,1,0.3251572694591853
91,256,35,2,0.3200119954778746
91,256,35,3,0.0
91,256,35,4,0.0
91,256,35,5,0.2123133512941642
91,256,35,6,0.0
91,256,35,7,0.0
91,256,35,8,0.0
91,256,35,9,0.0
91,256,35,10,0.06366101677275744
91,256,35,11,0.0
91,256,35,12,0.027777674331350765
91,256,35,13,0.0
91,256,35,14,0.0
91,256,35,15,0.0
91,256,35,16,0.0
91,256,35,17,0.0
91,256,35,18,0.0
91,256,35,19,0.0
91,256,35,20,0.0
91,256,35,21,0.0
91,256,35,22,0.0
91,256,35,23,0.0
91,256,35,24,0.0
91,256,35,25,0.0
91,256,35,26,0.0
91,256,35,27,0.0
91,256,35,28,0.0
91,256,35,29,0.0
91,256,35,30,0.0
91,256,35,31,0.0
91,256,35,32,0.0
91,256,35,33,0.0
91,256,35,34,0.0
91,256,35,35,0.0
91,256,35,36,0.0
91,256,35,37,0.0
91,256,35,38,0.0
91,256,35,39,0.0
91,256,35,40,0.0
91,256,35,41,0.0
91,256,35,42,0.0
91,256,35,43,0.0
91,256,35,44,0.0
91,256,35,45,0.0
91,256,35,46,0.0
91,256,35,47,0.0
91,256,35,48,0.0
91,256,35,49,0.0
91,256,35,50,0.0
91,256,35,51,0.0
91,256,35,52,0.0
91,256,35,53,0.0
91,256,35,54,0.0
91,256,35,55,0.0
91,256,35,56,0.0
91,256,35,57,0.02985807018472765
91,256,35,58,0.02122062247993991
91,256,35,59,0.0
91,256,35,60,0.0
91,256,35,61,0.0
91,256,35,62,0.0
91,256,35,63,0.0
91,256,35,64,0.0
91,256,35,65,0.0
91,256,35,66,0.0
91,256,35,67,0.0
91,256,35,68,0.0
91,256,35,69,0.0
91,256,35,70,0.0
91,256,35,71,0.0
91,256,35,72,0.0
91,256,35,73,0.0
91,256,35,74,0.0
91,256,35,75,0.0
91,256,35,76,0.0
91,256,35,77,0.0
91,256,35,78,0.0
91,256,35,79,0.0
91,256,35,80,0.0
91,256,35,81,0.0
91,256,35,82,0.0
91,256,35,83,0.0
91,256,35,84,0.0
91,256,35,85,0.0
91,256,35,86,0.0
91,256,35,87,0.0
91,256,35,88,0.0
91,256,35,89,0.0
91,256,35,90,0.0
91,256,35,91,0.0
91,256,36,1,0.3251572048093366
91,256,36,2,0.32001201027439724
91,256,36,3,0.0
91,256,36,4,0.0
91,256,36,5,0.21231318006660102
91,256,36,6,0.0
91,256,36,7,0.0
91,256,36,8,0.0
91,256,36,9,0.0
91,256,36,10,0.06366491314586242
91,256,36,11,0.0
91,256,36,12,0.027773816927487188
91,256,36,13,0.0
91,256,36,14,0.0
91,256,36,15,0.0
91,256,36,16,0.0
91,256,36,17,0.0
91,256,36,18,0.0
91,256,36,19,0.0
91,256,36,20,0.0
91,256,36,21,0.0
91,256,36,22,0.0
91,256,36,23,0.0
91,256,36,24,0.0
91,256,36,25,0.0
91,256,36,26,0.0
91,256,36,27,0.0
91,256,36,28,0.0
91,256,36,29,0.0
91,256,36,30,0.0
91,256,36,31,0.0
91,256,36,32,0.0
91,256,36,33,0.0
91,256,36,34,0.0
91,256,36,35,0.0
91,256,36,36,0.0
91,256,36,37,0.0
91,256,36,38,0.0
91,256,36,39,0.0
91,256,36,40,0.0
91,256,36,41,0.0
91,256,36,42,0.0
91,256,36,43,0.0
91,256,36,44,0.0
91,256,36,45,0.0
91,256,36,46,0.0
91,256,36,47,0.0
91,256,36,48,0.0
91,256,36,49,0.0
91,256,36,50,0.0
91,256,36,51,0.0
91,256,36,52,0.0
91,256,36,53,0.0
91,256,36,54,0.0
91,256,36,55,0.0
91,256,36,56,0.0
91,256,36,57,0.029858087197999705
91,256,36,58,0.021220787578315855
91,256,36,59,0.0
91,256,36,60,0.0
91,256,36,61,0.0
91,256,36,62,0.0
91,256,36,63,0.0
91,256,36,64,0.0
91,256,36,65,0.0
91,256,36,66,0.0
91,256,36,67,0.0
91,256,36,68,0.0
91,256,36,69,0.0
91,256,36,70,0.0
91,256,36,71,0.0
91,256,36,72,0.0
91,256,36,73,0.0
91,256,36,74,0.0
91,256,36,75,0.0
91,256,36,76,0.0
91,256,36,77,0.0
91,256,36,78,0.0
91,256,36,79,0.0
91,256,36,80,0.0
91,256,36,81,0.0
91,256,36,82,0.0
91,256,36,83,0.0
91,256,36,84,0.0
91,256,36,85,0.0
91,256,36,86,0.0
91,256,36,87,0.0
91,256,36,88,0.0
91,256,36,89,0.0
91,256,36,90,0.0
91,256,36,91,0.0
91,256,37,1,0.3251572249226934
91,256,37,2,0.32001206554686634
91,256,37,3,0.0
91,256,37,4,0.0
91,256,37,5,0.2123134164068774
91,256,37,6,0.0
91,256,37,7,0.0
91,256,37,8,0.0
91,256,37,9,0.0
91,256,37,10,0.0636609480488382
91,256,37,11,0.0
91,256,37,12,0.02777763610706567
91,256,37,13,0.0
91,256,37,14,0.0
91,256,37,15,0.0
91,256,37,16,0.0
91,256,37,17,0.0
91,256,37,18,0.0
91,256,37,19,0.0
91,256,37,20,0.0
91,256,37,21,0.0
91,256,37,22,0.0
91,256,37,23,0.0
91,256,37,24,0.0
91,256,37,25,0.0
91,256,37,26,0.0
91,256,37,27,0.0
91,256,37,28,0.0
91,256,37,29,0.0
91,256,37,30,0.0
91,256,37,31,0.0
91,256,37,32,0.0
91,256,37,33,0.0
91,256,37,34,0.0
91,256,37,35,0.0
91,256,37,36,0.0
91,256,37,37,0.0
91,256,37,38,0.0
91,256,37,39,0.0
91,256,37,40,0.0
91,256,37,41,0.0
91,256,37,42,0.0
91,256,37,43,0.0
91,256,37,44,0.0
91,256,37,45,0.0
91,256,37,46,0.0
91,256,37,47,0.0
91,256,37,48,0.0
91,256,37,49,0.0
91,256,37,50,0.0
91,256,37,51,0.0
91,256,37,52,0.0
91,256,37,53,0.0
91,256,37,54,0.0
91,256,37,55,0.0
91,256,37,56,0.0
91,256,37,57,0.02985802209229661
91,256,37,58,0.0212206868753624
91,256,37,59,0.0
91,256,37,60,0.0
91,256,37,61,0.0
91,256,37,62,0.0
91,256,37,63,0.0
91,256,37,64,0.0
91,256,37,65,0.0
91,256,37,66,0.0
91,256,37,67,0.0
91,256,37,68,0.0
91,256,37,69,0.0
91,256,37,70,0.0
91,256,37,71,0.0
91,256,37,72,0.0
91,256,37,73,0.0
91,256,37,74,0.0
91,256,37,75,0.0
91,256,37,76,0.0
91,256,37,77,0.0
91,256,37,78,0.0
91,256,37,79,0.0
91,256,37,80,0.0
91,256,37,81,0.0
91,256,37,82,0.0
91,256,37,83,0.0
91,256,37,84,0.0
91,256,37,85,0.0
91,256,37,86,0.0
91,256,37,87,0.0
91,256,37,88,0.0
91,256,37,89,0.0
91,256,37,90,0.0
91,256,37,91,0.0
91,256,38,1,0.3251572556002306
91,256,38,2,0.3200119866576639
91,256,38,3,0.0
91,256,38,4,0.0
91,256,38,5,0.2123131907580811
91,256,38,6,0.0
91,256,38,7,0.0
91,256,38,8,0.0
91,256,38,9,0.0
91,256,38,10,0.06366421530097532
91,256,38,11,0.0
91,256,38,12,0.027774531401005415
91,256,38,13,0.0
91,256,38,14,0.0
91,256,38,15,0.0
91,256,38,16,0.0
91,256,38,17,0.0
91,256,38,18,0.0
91,256,38,19,0.0
91,256,38,20,0.0
91,256,38,21,0.0
91,256,38,22,0.0
91,256,38,23,0.0
91,256,38,24,0.0
91,256,38,25,0.0
91,256,38,26,0.0
91,256,38,27,0.0
91,256,38,28,0.0
91,256,38,29,0.0
91,256,38,30,0.0
91,256,38,31,0.0
91,256,38,32,0.0
91,256,38,33,0.0
91,256,38,34,0.0
91,256,38,35,0.0
91,256,38,36,0.0
91,256,38,37,0.0
91,256,38,38,0.0
91,256,38,39,0.0
91,256,38,40,0.0
91,256,38,41,0.0
91,256,38,42,0.0
91,256,38,43,0.0
91,256,38,44,0.0
91,256,38,45,0.0
91,256,38,46,0.0
91,256,38,47,0.0
91,256,38,48,0.0
91,256,38,49,0.0
91,256,38,50,0.0
91,256,38,51,0.0
91,256,38,52,0.0
91,256,38,53,0.0
91,256,38,54,0.0
91,256,38,55,0.0
91,256,38,56,0.0
91,256,38,57,0.02985764828690386
91,256,38,58,0.021221171995139624
91,256,38,59,0.0
91,256,38,60,0.0
91,256,38,61,0.0
91,256,38,62,0.0
91,256,38,63,0.0
91,256,38,64,0.0
91,256,38,65,0.0
91,256,38,66,0.0
91,256,38,67,0.0
91,256,38,68,0.0
91,256,38,69,0.0
91,256,38,70,0.0
91,256,38,71,0.0
91,256,38,72,0.0
91,256,38,73,0.0
91,256,38,74,0.0
91,256,38,75,0.0
91,256,38,76,0.0
91,256,38,77,0.0
91,256,38,78,0.0
91,256,38,79,0.0
91,256,38,80,0.0
91,256,38,81,0.0
91,256,38,82,0.0
91,256,38,83,0.0
91,256,38,84,0.0
91,256,38,85,0.0
91,256,38,86,0.0
91,256,38,87,0.0
91,256,38,88,0.0
91,256,38,89,0.0
91,256,38,90,0.0
91,256,38,91,0.0
91,256,39,1,0.32515729278845745
91,256,39,2,0.3200120085313011
91,256,39,3,0.0
91,256,39,4,0.0
91,256,39,5,0.2123129371848318
91,256,39,6,0.0
91,256,39,7,0.0
91,256,39,8,0.0
91,256,39,9,0.0
91,256,39,10,0.06366593883044472
91,256,39,11,0.0
91,256,39,12,0.027772888499864055
91,256,39,13,0.0
91,256,39,14,0.0
91,256,39,15,0.0
91,256,39,16,0.0
91,256,39,17,0.0
91,256,39,18,0.0
91,256,39,19,0.0
91,256,39,20,0.0
91,256,39,21,0.0
91,256,39,22,0.0
91,256,39,23,0.0
91,256,39,24,0.0
91,256,39,25,0.0
91,256,39,26,0.0
91,256,39,27,0.0
91,256,39,28,0.0
91,256,39,29,0.0
91,256,39,30,0.0
91,256,39,31,0.0
91,256,39,32,0.0
91,256,39,33,0.0
91,256,39,34,0.0
91,256,39,35,0.0
91,256,39,36,0.0
91,256,39,37,0.0
91,256,39,38,0.0
91,256,39,39,0.0
91,256,39,40,0.0
91,256,39,41,0.0
91,256,39,42,0.0
91,256,39,43,0.0
91,256,39,44,0.0
91,256,39,45,0.0
91,256,39,46,0.0
91,256,39,47,0.0
91,256,39,48,0.0
91,256,39,49,0.0
91,256,39,50,0.0
91,256,39,51,0.0
91,256,39,52,0.0
91,256,39,53,0.0
91,256,39,54,0.0
91,256,39,55,0.0
91,256,39,56,0.0
91,256,39,57,0.029858122399681376
91,256,39,58,0.02122081176541947
91,256,39,59,0.0
91,256,39,60,0.0
91,256,39,61,0.0
91,256,39,62,0.0
91,256,39,63,0.0
91,256,39,64,0.0
91,256,39,65,0.0
91,256,39,66,0.0
91,256,39,67,0.0
91,256,39,68,0.0
91,256,39,69,0.0
91,256,39,70,0.0
91,256,39,71,0.0
91,256,39,72,0.0
91,256,39,73,0.0
91,256,39,74,0.0
91,256,39,75,0.0
91,256,39,76,0.0
91,256,39,77,0.0
91,256,39,78,0.0
91,256,39,79,0.0
91,256,39,80,0.0
91,256,39,81,0.0
91,256,39,82,0.0
91,256,39,83,0.0
91,256,39,84,0.0
91,256,39,85,0.0
91,256,39,86,0.0
91,256,39,87,0.0
91,256,39,88,0.0
91,256,39,89,0.0
91,256,39,90,0.0
91,256,39,91,0.0
91,512,0,1,0.23645473522916724
91,512,0,2,0.3195287324987999
91,512,0,3,0.04467790636924351
91,512,0,4,0.0
91,512,0,5,0.2065136079658996
91,512,0,6,0.0
91,512,0,7,0.0
91,512,0,8,0.051623683329863564
91,512,0,9,0.0
91,512,0,10,0.07295627186491208
91,512,0,11,0.0
91,512,0,12,0.0
91,512,0,13,0.0
91,512,0,14,0.0
91,512,0,15,0.0
91,512,0,16,0.0
91,512,0,17,0.0
91,512,0,18,0.0
91,512,0,19,0.0
91,512,0,20,0.0
91,512,0,21,0.0
91,512,0,22,0.0
91,512,0,23,0.0
91,512,0,24,0.0
91,512,0,25,0.0
91,512,0,26,0.0
91,512,0,27,0.0
91,512,0,28,0.0
91,512,0,29,0.0
91,512,0,30,0.0
91,512,0,31,0.0
91,512,0,32,0.0
91,512,0,33,0.0
91,512,0,34,0.0
91,512,0,35,0.0
91,512,0,36,0.0
91,512,0,37,0.0
91,512,0,38,0.0
91,512,0,39,0.0
91,512,0,40,0.0
91,512,0,41,0.0
91,512,0,42,0.0
91,512,0,43,0.0
91,512,0,44,0.0
91,512,0,45,0.0
91,512,0,46,0.0
91,512,0,47,0.0
91,512,0,48,0.0
91,512,0,49,0.0
91,512,0,50,0.0
91,512,0,51,0.001201101012599053
91,512,0,52,0.0
91,512,0,53,0.03831913366573207
91,512,0,54,0.028724828063783087
91,512,0,55,0.0
91,512,0,56,0.0
91,512,0,57,0.0
91,512,0,58,0.0
91,512,0,59,0.0
91,512,0,60,0.0
91,512,0,61,0.0
91,512,0,62,0.0
91,512,0,63,0.0
91,512,0,64,0.0
91,512,0,65,0.0
91,512,0,66,0.0
91,512,0,67,0.0
91,512,0,68,0.0
91,512,0,69,0.0
91,512,0,70,0.0
91,512,0,71,0.0
91,512,0,72,0.0
91,512,0,73,0.0
91,512,0,74,0.0
91,512,0,75,0.0
91,512,0,76,0.0
91,512,0,77,0.0
91,512,0,78,0.0
91,512,0,79,0.0
91,512,0,80,0.0
91,512,0,81,0.0
91,512,0,82,0.0
91,512,0,83,0.0
91,512,0,84,0.0
91,512,0,85,0.0
91,512,0,86,0.0
91,512,0,87,0.0
91,512,0,88,0.0
91,512,0,89,0.0
91,512,0,90,0.0
91,512,0,91,0.0
91,512,1,1,0.23645473163301195
91,512,1,2,0.3195286118559865
91,512,1,3,0.044679539932949264
91,512,1,4,0.0
91,512,1,5,0.20651178613842489
91,512,1,6,0.0
91,512,1,7,0.0
91,512,1,8,0.05162269307134397
91,512,1,9,0.0
91,512,1,10,0.07295786865678058
91,512,1,11,0.0
91,512,1,12,0.0
91,512,1,13,0.0
91,512,1,14,0.0
91,512,1,15,0.0
91,512,1,16,0.0
91,512,1,17,0.0
91,512,1,18,0.0
91,512,1,19,0.0
91,512,1,20,0.0
91,512,1,21,0.0
91,512,1,22,0.0
91,512,1,23,0.0
91,512,1,24,0.0
91,512,1,25,0.0
91,512,1,26,0.0
91,512,1,27,0.0
91,512,1,28,0.0
91,512,1,29,0.0
91,512,1,30,0.0
91,512,1,31,0.0
91,512,1,32,0.0
91,512,1,33,0.0
91,512,1,34,0.0
91,512,1,35,0.0
91,512,1,36,0.0
91,512,1,37,0.0
91,512,1,38,0.0
91,512,1,39,0.0
91,512,1,40,0.0
91,512,1,41,0.0
91,512,1,42,0.0
91,512,1,43,0.0
91,512,1,44,0.0
91,512,1,45,0.0
91,512,1,46,0.0
91,512,1,47,0.0
91,512,1,48,0.0
91,512,1,49,0.0
91,512,1,50,0.0
91,512,1,51,0.0011913775766371577
91,512,1,52,0.0
91,512,1,53,0.03832902628842733
91,512,1,54,0.028724364846438203
91,512,1,55,0.0
91,512,1,56,0.0
91,512,1,57,0.0
91,512,1,58,0.0
91,512,1,59,0.0
91,512,1,60,0.0
91,512,1,61,0.0
91,512,1,62,0.0
91,512,1,63,0.0
91,512,1,64,0.0
91,512,1,65,0.0
91,512,1,66,0.0
91,512,1,67,0.0
91,512,1,68,0.0
91,512,1,69,0.0
91,512,1,70,0.0
91,512,1,71,0.0
91,512,1,72,0.0
91,512,1,73,0.0
91,512,1,74,0.0
91,512,1,75,0.0
91,512,1,76,0.0
91,512,1,77,0.0
91,512,1,78,0.0
91,512,1,79,0.0
91,512,1,80,0.0
91,512,1,81,0.0
91,512,1,82,0.0
91,512,1,83,0.0
91,512,1,84,0.0
91,512,1,85,0.0
91,512,1,86,0.0
91,512,1,87,0.0
91,512,1,88,0.0
91,512,1,89,0.0
91,512,1,90,0.0
91,512,1,91,0.0
91,512,2,1,0.2364547049346545
91,512,2,2,0.3195287478096206
91,512,2,3,0.04467810426772009
91,512,2,4,0.0
91,512,2,5,0.20651311218314433
91,512,2,6,0.0
91,512,2,7,0.0
91,512,2,8,0.05162663394246798
91,512,2,9,0.0
91,512,2,10,0.07295336046885291
91,512,2,11,0.0
91,512,2,12,0.0
91,512,2,13,0.0
91,512,2,14,0.0
91,512,2,15,0.0
91,512,2,16,0.0
91,512,2,17,0.0
91,512,2,18,0.0
91,512,2,19,0.0
91,512,2,20,0.0
91,512,2,21,0.0
91,512,2,22,0.0
91,512,2,23,0.0
91,512,2,24,0.0
91,512,2,25,0.0
91,512,2,26,0.0
91,512,2,27,0.0
91,512,2,28,0.0
91,512,2,29,0.0
91,512,2,30,0.0
91,512,2,31,0.0
91,512,2,32,0.0
91,512,2,33,0.0
91,512,2,34,0.0
91,512,2,35,0.0
91,512,2,36,0.0
91,512,2,37,0.0
91,512,2,38,0.0
91,512,2,39,0.0
91,512,2,40,0.0
91,512,2,41,0.0
91,512,2,42,0.0
91,512,2,43,0.0
91,512,2,44,0.0
91,512,2,45,0.0
91,512,2,46,0.0
91,512,2,47,0.0
91,512,2,48,0.0
91,512,2,49,0.0
91,512,2,50,0.0
91,512,2,51,0.001205157934337445
91,512,2,52,0.0
91,512,2,53,0.038315051085014526
91,512,2,54,0.02872512737418754
91,512,2,55,0.0
91,512,2,56,0.0
91,512,2,57,0.0
91,512,2,58,0.0
91,512,2,59,0.0
91,512,2,60,0.0
91,512,2,61,0.0
91,512,2,62,0.0
91,512,2,63,0.0
91,512,2,64,0.0
91,512,2,65,0.0
91,512,2,66,0.0
91,512,2,67,0.0
91,512,2,68,0.0
91,512,2,69,0.0
91,512,2,70,0.0
91,512,2,71,0.0
91,512,2,72,0.0
91,512,2,73,0.0
91,512,2,74,0.0
91,512,2,75,0.0
91,512,2,76,0.0
91,512,2,77,0.0
91,512,2,78,0.0
91,512,2,79,0.0
91,512,2,80,0.0
91,512,2,81,0.0
91,512,2,82,0.0
91,512,2,83,0.0
91,512,2,84,0.0
91,512,2,85,0.0
91,512,2,86,0.0
91,512,2,87,0.0
91,512,2,88,0.0
91,512,2,89,0.0
91,512,2,90,0.0
91,512,2,91,0.0
91,512,3,1,0.23645468802905922
91,512,3,2,0.3195288053011434
91,512,3,3,0.04467795099608197
91,512,3,4,0.0
91,512,3,5,0.20651352613230517
91,512,3,6,0.0
91,512,3,7,0.0
91,512,3,8,0.051623992647719746
91,512,3,9,0.0
91,512,3,10,0.07295593136541986
91,512,3,11,0.0
91,512,3,12,0.0
91,512,3,13,0.0
91,512,3,14,0.0
91,512,3,15,0.0
91,512,3,16,0.0
91,512,3,17,0.0
91,512,3,18,0.0
91,512,3,19,0.0
91,512,3,20,0.0
91,512,3,21,0.0
91,512,3,22,0.0
91,512,3,23,0.0
91,512,3,24,0.0
91,512,3,25,0.0
91,512,3,26,0.0
91,512,3,27,0.0
91,512,3,28,0.0
91,512,3,29,0.0
91,512,3,30,0.0
91,512,3,31,0.0
91,512,3,32,0.0
91,512,3,33,0.0
91,512,3,34,0.0
91,512,3,35,0.0
91,512,3,36,0.0
91,512,3,37,0.0
91,512,3,38,0.0
91,512,3,39,0.0
91,512,3,40,0.0
91,512,3,41,0.0
91,512,3,42,0.0
91,512,3,43,0.0
91,512,3,44,0.0
91,512,3,45,0.0
91,512,3,46,0.0
91,512,3,47,0.0
91,512,3,48,0.0
91,512,3,49,0.0
91,512,3,50,0.0
91,512,3,51,0.0012030007480108784
91,512,3,52,0.0
91,512,3,53,0.0383172418355015
91,512,3,54,0.028724862944758223
91,512,3,55,0.0
91,512,3,56,0.0
91,512,3,57,0.0
91,512,3,58,0.0
91,512,3,59,0.0
91,512,3,60,0.0
91,512,3,61,0.0
91,512,3,62,0.0
91,512,3,63,0.0
91,512,3,64,0.0
91,512,3,65,0.0
91,512,3,66,0.0
91,512,3,67,0.0
91,512,3,68,0.0
91,512,3,69,0.0
91,512,3,70,0.0
91,512,3,71,0.0
91,512,3,72,0.0
91,512,3,73,0.0
91,512,3,74,0.0
91,512,3,75,0.0
91,512,3,76,0.0
91,512,3,77,0.0
91,512,3,78,0.0
91,512,3,79,0.0
91,512,3,80,0.0
91,512,3,81,0.0
91,512,3,82,0.0
91,512,3,83,0.0
91,512,3,84,0.0
91,512,3,85,0.0
91,512,3,86,0.0
91,512,3,87,0.0
91,512,3,88,0.0
91,512,3,89,0.0
91,512,3,90,0.0
91,512,3,91,0.0
91,512,4,1,0.2364547850796985
91,512,4,2,0.31952869274697326
91,512,4,3,0.044677920031006645
91,512,4,4,0.0
91,512,4,5,0.20651339804750254
91,512,4,6,0.0
91,512,4,7,0.0
91,512,4,8,0.05162536033285852
91,512,4,9,0.0
91,512,4,10,0.07295461148551351
91,512,4,11,0.0
91,512,4,12,0.0
91,512,4,13,0.0
91,512,4,14,0.0
91,512,4,15,0.0
91,512,4,16,0.0
91,512,4,17,0.0
91,512,4,18,0.0
91,512,4,19,0.0
91,512,4,20,0.0
91,512,4,21,0.0
91,512,4,22,0.0
91,512,4,23,0.0
91,512,4,24,0.0
91,512,4,25,0.0
91,512,4,26,0.0
91,512,4,27,0.0
91,512,4,28,0.0
91,512,4,29,0.0
91,512,4,30,0.0
91,512,4,31,0.0
91,512,4,32,0.0
91,512,4,33,0.0
91,512,4,34,0.0
91,512,4,35,0.0
91,512,4,36,0.0
91,512,4,37,0.0
91,512,4,38,0.0
91,512,4,39,0.0
91,512,4,40,0.0
91,512,4,41,0.0
91,512,4,42,0.0
91,512,4,43,0.0
91,512,4,44,0.0
91,512,4,45,0.0
91,512,4,46,0.0
91,512,4,47,0.0
91,512,4,48,0.0
91,512,4,49,0.0
91,512,4,50,0.0
91,512,4,51,0.0012042243479675075
91,512,4,52,0.0
91,512,4,53,0.03831614611203658
91,512,4,54,0.028724861816442994
91,512,4,55,0.0
91,512,4,56,0.0
91,512,4,57,0.0
91,512,4,58,0.0
91,512,4,59,0.0
91,512,4,60,0.0
91,512,4,61,0.0
91,512,4,62,0.0
91,512,4,63,0.0
91,512,4,64,0.0
91,512,4,65,0.0
91,512,4,66,0.0
91,512,4,67,0.0
91,512,4,68,0.0
91,512,4,69,0.0
91,512,4,70,0.0
91,512,4,71,0.0
91,512,4,72,0.0
91,512,4,73,0.0
91,512,4,74,0.0
91,512,4,75,0.0
91,512,4,76,0.0
91,512,4,77,0.0
91,512,4,78,0.0
91,512,4,79,0.0
91,512,4,80,0.0
91,512,4,81,0.0
91,512,4,82,0.0
91,512,4,83,0.0
91,512,4,84,0.0
91,512,4,85,0.0
91,512,4,86,0.0
91,512,4,87,0.0
91,512,4,88,0.0
91,512,4,89,0.0
91,512,4,90,0.0
91,512,4,91,0.0
91,512,5,1,0.2364548117226527
91,512,5,2,0.319528615939551
91,512,5,3,0.044678005940502925
91,512,5,4,0.0
91,512,5,5,0.20651345626321513
91,512,5,6,0.0
91,512,5,7,0.0
91,512,5,8,0.051625555358035265
91,512,5,9,0.0
91,512,5,10,0.07295416791975029
91,512,5,11,0.0
91,512,5,12,0.0
91,512,5,13,0.0
91,512,5,14,0.0
91,512,5,15,0.0
91,512,5,16,0.0
91,512,5,17,0.0
91,512,5,18,0.0
91,512,5,19,0.0
91,512,5,20,0.0
91,512,5,21,0.0
91,512,5,22,0.0
91,512,5,23,0.0
91,512,5,24,0.0
91,512,5,25,0.0
91,512,5,26,0.0
91,512,5,27,0.0
91,512,5,28,0.0
91,512,5,29,0.0
91,512,5,30,0.0
91,512,5,31,0.0
91,512,5,32,0.0
91,512,5,33,0.0
91,512,5,34,0.0
91,512,5,35,0.0
91,512,5,36,0.0
91,512,5,37,0.0
91,512,5,38,0.0
91,512,5,39,0.0
91,512,5,40,0.0
91,512,5,41,0.0
91,512,5,42,0.0
91,512,5,43,0.0
91,512,5,44,0.0
91,512,5,45,0.0
91,512,5,46,0.0
91,512,5,47,0.0
91,512,5,48,0.0
91,512,5,49,0.0
91,512,5,50,0.0
91,512,5,51,0.0012093588473160134
91,512,5,52,0.0
91,512,5,53,0.03831070379798095
91,512,5,54,0.028725324210995752
91,512,5,55,0.0
91,512,5,56,0.0
91,512,5,57,0.0
91,512,5,58,0.0
91,512,5,59,0.0
91,512,5,60,0.0
91,512,5,61,0.0
91,512,5,62,0.0
91,512,5,63,0.0
91,512,5,64,0.0
91,512,5,65,0.0
91,512,5,66,0.0
91,512,5,67,0.0
91,512,5,68,0.0
91,512,5,69,0.0
91,512,5,70,0.0
91,512,5,71,0.0
91,512,5,72,0.0
91,512,5,73,0.0
91,512,5,74,0.0
91,512,5,75,0.0
91,512,5,76,0.0
91,512,5,77,0.0
91,512,5,78,0.0
91,512,5,79,0.0
91,512,5,80,0.0
91,512,5,81,0.0
91,512,5,82,0.0
91,512,5,83,0.0
91,512,5,84,0.0
91,512,5,85,0.0
91,512,5,86,0.0
91,512,5,87,0.0
91,512,5,88,0.0
91,512,5,89,0.0
91,512,5,90,0.0
91,512,5,91,0.0
91,512,6,1,0.23645470051949322
91,512,6,2,0.31952859811444967
91,512,6,3,0.04467940422661717
91,512,6,4,0.0
91,512,6,5,0.20651158066772535
91,512,6,6,0.0
91,512,6,7,0.0
91,512,6,8,0.051625470110649364
91,512,6,9,0.0
91,512,6,10,0.07295509827340069
91,512,6,11,0.0
91,512,6,12,0.0
91,512,6,13,0.0
91,512,6,14,0.0
91,512,6,15,0.0
91,512,6,16,0.0
91,512,6,17,0.0
91,512,6,18,0.0
91,512,6,19,0.0
91,512,6,20,0.0
91,512,6,21,0.0
91,512,6,22,0.0
91,512,6,23,0.0
91,512,6,24,0.0
91,512,6,25,0.0
91,512,6,26,0.0
91,512,6,27,0.0
91,512,6,28,0.0
91,512,6,29,0.0
91,512,6,30,0.0
91,512,6,31,0.0
91,512,6,32,0.0
91,512,6,33,0.0
91,512,6,34,0.0
91,512,6,35,0.0
91,512,6,36,0.0
91,512,6,37,0.0
91,512,6,38,0.0
91,512,6,39,0.0
91,512,6,40,0.0
91,512,6,41,0.0
91,512,6,42,0.0
91,512,6,43,0.0
91,512,6,44,0.0
91,512,6,45,0.0
91,512,6,46,0.0
91,512,6,47,0.0
91,512,6,48,0.0
91,512,6,49,0.0
91,512,6,50,0.0
91,512,6,51,0.0012015293393558943
91,512,6,52,0.0
91,512,6,53,0.03831862579164689
91,512,6,54,0.028724992956661723
91,512,6,55,0.0
91,512,6,56,0.0
91,512,6,57,0.0
91,512,6,58,0.0
91,512,6,59,0.0
91,512,6,60,0.0
91,512,6,61,0.0
91,512,6,62,0.0
91,512,6,63,0.0
91,512,6,64,0.0
91,512,6,65,0.0
91,512,6,66,0.0
91,512,6,67,0.0
91,512,6,68,0.0
91,512,6,69,0.0
91,512,6,70,0.0
91,512,6,71,0.0
91,512,6,72,0.0
91,512,6,73,0.0
91,512,6,74,0.0
91,512,6,75,0.0
91,512,6,76,0.0
91,512,6,77,0.0
91,512,6,78,0.0
91,512,6,79,0.0
91,512,6,80,0.0
91,512,6,81,0.0
91,512,6,82,0.0
91,512,6,83,0.0
91,512,6,84,0.0
91,512,6,85,0.0
91,512,6,86,0.0
91,512,6,87,0.0
91,512,6,88,0.0
91,512,6,89,0.0
91,512,6,90,0.0
91,512,6,91,0.0
91,512,7,1,0.23645479517045262
91,512,7,2,0.31952893887509887
91,512,7,3,0.04467879848180789
91,512,7,4,0.0
91,512,7,5,0.20651309508870375
91,512,7,6,0.0
91,512,7,7,0.0
91,512,7,8,0.05161646814455115
91,512,7,9,0.0
91,512,7,10,0.07296400800836285
91,512,7,11,0.0
91,512,7,12,0.0
91,512,7,13,0.0
91,512,7,14,0.0
91,512,7,15,0.0
91,512,7,16,0.0
91,512,7,17,0.0
91,512,7,18,0.0
91,512,7,19,0.0
91,512,7,20,0.0
91,512,7,21,0.0
91,512,7,22,0.0
91,512,7,23,0.0
91,512,7,24,0.0
91,512,7,25,0.0
91,512,7,26,0.0
91,512,7,27,0.0
91,512,7,28,0.0
91,512,7,29,0.0
91,512,7,30,0.0
91,512,7,31,0.0
91,512,7,32,0.0
91,512,7,33,0.0
91,512,7,34,0.0
91,512,7,35,0.0
91,512,7,36,0.0
91,512,7,37,0.0
91,512,7,38,0.0
91,512,7,39,0.0
91,512,7,40,0.0
91,512,7,41,0.0
91,512,7,42,0.0
91,512,7,43,0.0
91,512,7,44,0.0
91,512,7,45,0.0
91,512,7,46,0.0
91,512,7,47,0.0
91,512,7,48,0.0
91,512,7,49,0.0
91,512,7,50,0.0
91,512,7,51,0.0011607596082162004
91,512,7,52,0.0
91,512,7,53,0.03836014963517828
91,512,7,54,0.028722986987628374
91,512,7,55,0.0
91,512,7,56,0.0
91,512,7,57,0.0
91,512,7,58,0.0
91,512,7,59,0.0
91,512,7,60,0.0
91,512,7,61,0.0
91,512,7,62,0.0
91,512,7,63,0.0
91,512,7,64,0.0
91,512,7,65,0.0
91,512,7,66,0.0
91,512,7,67,0.0
91,512,7,68,0.0
91,512,7,69,0.0
91,512,7,70,0.0
91,512,7,71,0.0
91,512,7,72,0.0
91,512,7,73,0.0
91,512,7,74,0.0
91,512,7,75,0.0
91,512,7,76,0.0
91,512,7,77,0.0
91,512,7,78,0.0
91,512,7,79,0.0
91,512,7,80,0.0
91,512,7,81,0.0
91,512,7,82,0.0
91,512,7,83,0.0
91,512,7,84,0.0
91,512,7,85,0.0
91,512,7,86,0.0
91,512,7,87,0.0
91,512,7,88,0.0
91,512,7,89,0.0
91,512,7,90,0.0
91,512,7,91,0.0
91,512,8,1,0.23645476198485166
91,512,8,2,0.31952876181882833
91,512,8,3,0.04467863343131664
91,512,8,4,0.0
91,512,8,5,0.2065130899219409
91,512,8,6,0.0
91,512,8,7,0.0
91,512,8,8,0.05162066998646735
91,512,8,9,0.0
91,512,8,10,0.07295959147261015
91,512,8,11,0.0
91,512,8,12,0.0
91,512,8,13,0.0
91,512,8,14,0.0
91,512,8,15,0.0
91,512,8,16,0.0
91,512,8,17,0.0
91,512,8,18,0.0
91,512,8,19,0.0
91,512,8,20,0.0
91,512,8,21,0.0
91,512,8,22,0.0
91,512,8,23,0.0
91,512,8,24,0.0
91,512,8,25,0.0
91,512,8,26,0.0
91,512,8,27,0.0
91,512,8,28,0.0
91,512,8,29,0.0
91,512,8,30,0.0
91,512,8,31,0.0
91,512,8,32,0.0
91,512,8,33,0.0
91,512,8,34,0.0
91,512,8,35,0.0
91,512,8,36,0.0
91,512,8,37,0.0
91,512,8,38,0.0
91,512,8,39,0.0
91,512,8,40,0.0
91,512,8,41,0.0
91,512,8,42,0.0
91,512,8,43,0.0
91,512,8,44,0.0
91,512,8,45,0.0
91,512,8,46,0.0
91,512,8,47,0.0
91,512,8,48,0.0
91,512,8,49,0.0
91,512,8,50,0.0
91,512,8,51,0.0011845273424348531
91,512,8,52,0.0
91,512,8,53,0.03833559545217931
91,512,8,54,0.028724368589370674
91,512,8,55,0.0
91,512,8,56,0.0
91,512,8,57,0.0
91,512,8,58,0.0
91,512,8,59,0.0
91,512,8,60,0.0
91,512,8,61,0.0
91,512,8,62,0.0
91,512,8,63,0.0
91,512,8,64,0.0
91,512,8,65,0.0
91,512,8,66,0.0
91,512,8,67,0.0
91,512,8,68,0.0
91,512,8,69,0.0
91,512,8,70,0.0
91,512,8,71,0.0
91,512,8,72,0.0
91,512,8,73,0.0
91,512,8,74,0.0
91,512,8,75,0.0
91,512,8,76,0.0
91,512,8,77,0.0
91,512,8,78,0.0
91,512,8,79,0.0
91,512,8,80,0.0
91,512,8,81,0.0
91,512,8,82,0.0
91,512,8,83,0.0
91,512,8,84,0.0
91,512,8,85,0.0
91,512,8,86,0.0
91,512,8,87,0.0
91,512,8,88,0.0
91,512,8,89,0.0
91,512,8,90,0.0
91,512,8,91,0.0
91,512,9,1,0.2364547746814043
91,512,9,2,0.3195286942332301
91,512,9,3,0.04467787391331289
91,512,9,4,0.0
91,512,9,5,0.206513390114871
91,512,9,6,0.0
91,512,9,7,0.0
91,512,9,8,0.051626214983395376
91,512,9,9,0.0
91,512,9,10,0.07295369187797289
91,512,9,11,0.0
91,512,9,12,0.0
91,512,9,13,0.0
91,512,9,14,0.0
91,512,9,15,0.0
91,512,9,16,0.0
91,512,9,17,0.0
91,512,9,18,0.0
91,512,9,19,0.0
91,512,9,20,0.0
91,512,9,21,0.0
91,512,9,22,0.0
91,512,9,23,0.0
91,512,9,24,0.0
91,512,9,25,0.0
91,512,9,26,0.0
91,512,9,27,0.0
91,512,9,28,0.0
91,512,9,29,0.0
91,512,9,30,0.0
91,512,9,31,0.0
91,512,9,32,0.0
91,512,9,33,0.0
91,512,9,34,0.0
91,512,9,35,0.0
91,512,9,36,0.0
91,512,9,37,0.0
91,512,9,38,0.0
91,512,9,39,0.0
91,512,9,40,0.0
91,512,9,41,0.0
91,512,9,42,0.0
91,512,9,43,0.0
91,512,9,44,0.0
91,512,9,45,0.0
91,512,9,46,0.0
91,512,9,47,0.0
91,512,9,48,0.0
91,512,9,49,0.0
91,512,9,50,0.0
91,512,9,51,0.0012047123312882166
91,512,9,52,0.0
91,512,9,53,0.038315789992333704
91,512,9,54,0.028724857872191433
91,512,9,55,0.0
91,512,9,56,0.0
91,512,9,57,0.0
91,512,9,58,0.0
91,512,9,59,0.0
91,512,9,60,0.0
91,512,9,61,0.0
91,512,9,62,0.0
91,512,9,63,0.0
91,512,9,64,0.0
91,512,9,65,0.0
91,512,9,66,0.0
91,512,9,67,0.0
91,512,9,68,0.0
91,512,9,69,0.0
91,512,9,70,0.0
91,512,9,71,0.0
91,512,9,72,0.0
91,512,9,73,0.0
91,512,9,74,0.0
91,512,9,75,0.0
91,512,9,76,0.0
91,512,9,77,0.0
91,512,9,78,0.0
91,512,9,79,0.0
91,512,9,80,0.0
91,512,9,81,0.0
91,512,9,82,0.0
91,512,9,83,0.0
91,512,9,84,0.0
91,512,9,85,0.0
91,512,9,86,0.0
91,512,9,87,0.0
91,512,9,88,0.0
91,512,9,89,0.0
91,512,9,90,0.0
91,512,9,91,0.0
91,512,10,1,0.23645475219893353
91,512,10,2,0.31952875973438244
91,512,10,3,0.04467763356048288
91,512,10,4,0.0
91,512,10,5,0.20651379068865588
91,512,10,6,0.0
91,512,10,7,0.0
91,512,10,8,0.051625233101931706
91,512,10,9,0.0
91,512,10,10,0.07295436495494136
91,512,10,11,0.0
91,512,10,12,0.0
91,512,10,13,0.0
91,512,10,14,0.0
91,512,10,15,0.0
91,512,10,16,0.0
91,512,10,17,0.0
91,512,10,18,0.0
91,512,10,19,0.0
91,512,10,20,0.0
91,512,10,21,0.0
91,512,10,22,0.0
91,512,10,23,0.0
91,512,10,24,0.0
91,512,10,25,0.0
91,512,10,26,0.0
91,512,10,27,0.0
91,512,10,28,0.0
91,512,10,29,0.0
91,512,10,30,0.0
91,512,10,31,0.0
91,512,10,32,0.0
91,512,10,33,0.0
91,512,10,34,0.0
91,512,10,35,0.0
91,512,10,36,0.0
91,512,10,37,0.0
91,512,10,38,0.0
91,512,10,39,0.0
91,512,10,40,0.0
91,512,10,41,0.0
91,512,10,42,0.0
91,512,10,43,0.0
91,512,10,44,0.0
91,512,10,45,0.0
91,512,10,46,0.0
91,512,10,47,0.0
91,512,10,48,0.0
91,512,10,49,0.0
91,512,10,50,0.0
91,512,10,51,0.0012146256353634502
91,512,10,52,0.0
91,512,10,53,0.03830549162807305
91,512,10,54,0.028725348497235705
91,512,10,55,0.0
91,512,10,56,0.0
91,512,10,57,0.0
91,512,10,58,0.0
91,512,10,59,0.0
91,512,10,60,0.0
91,512,10,61,0.0
91,512,10,62,0.0
91,512,10,63,0.0
91,512,10,64,0.0
91,512,10,65,0.0
91,512,10,66,0.0
91,512,10,67,0.0
91,512,10,68,0.0
91,512,10,69,0.0
91,512,10,70,0.0
91,512,10,71,0.0
91,512,10,72,0.0
91,512,10,73,0.0
91,512,10,74,0.0
91,512,10,75,0.0
91,512,10,76,0.0
91,512,10,77,0.0
91,512,10,78,0.0
91,512,10,79,0.0
91,512,10,80,0.0
91,512,10,81,0.0
91,512,10,82,0.0
91,512,10,83,0.0
91,512,10,84,0.0
91,512,10,85,0.0
91,512,10,86,0.0
91,512,10,87,0.0
91,512,10,88,0.0
91,512,10,89,0.0
91,512,10,90,0.0
91,512,10,91,0.0
91,512,11,1,0.2364547713842119
91,512,11,2,0.3195286928482516
91,512,11,3,0.04467761645899111
91,512,11,4,0.0
91,512,11,5,0.206513627701455
91,512,11,6,0.0
91,512,11,7,0.0
91,512,11,8,0.051626803081561395
91,512,11,9,0.0
91,512,11,10,0.07295295043873379
91,512,11,11,0.0
91,512,11,12,0.0
91,512,11,13,0.0
91,512,11,14,0.0
91,512,11,15,0.0
91,512,11,16,0.0
91,512,11,17,0.0
91,512,11,18,0.0
91,512,11,19,0.0
91,512,11,20,0.0
91,512,11,21,0.0
91,512,11,22,0.0
91,512,11,23,0.0
91,512,11,24,0.0
91,512,11,25,0.0
91,512,11,26,0.0
91,512,11,27,0.0
91,512,11,28,0.0
91,512,11,29,0.0
91,512,11,30,0.0
91,512,11,31,0.0
91,512,11,32,0.0
91,512,11,33,0.0
91,512,11,34,0.0
91,512,11,35,0.0
91,512,11,36,0.0
91,512,11,37,0.0
91,512,11,38,0.0
91,512,11,39,0.0
91,512,11,40,0.0
91,512,11,41,0.0
91,512,11,42,0.0
91,512,11,43,0.0
91,512,11,44,0.0
91,512,11,45,0.0
91,512,11,46,0.0
91,512,11,47,0.0
91,512,11,48,0.0
91,512,11,49,0.0
91,512,11,50,0.0
91,512,11,51,0.0012127011881932004
91,512,11,52,0.0
91,512,11,53,0.038307575938957755
91,512,11,54,0.028725260959644193
91,512,11,55,0.0
91,512,11,56,0.0
91,512,11,57,0.0
91,512,11,58,0.0
91,512,11,59,0.0
91,512,11,60,0.0
91,512,11,61,0.0
91,512,11,62,0.0
91,512,11,63,0.0
91,512,11,64,0.0
91,512,11,65,0.0
91,512,11,66,0.0
91,512,11,67,0.0
91,512,11,68,0.0
91,512,11,69,0.0
91,512,11,70,0.0
91,512,11,71,0.0
91,512,11,72,0.0
91,512,11,73,0.0
91,512,11,74,0.0
91,512,11,75,0.0
91,512,11,76,0.0
91,512,11,77,0.0
91,512,11,78,0.0
91,512,11,79,0.0
91,512,11,80,0.0
91,512,11,81,0.0
91,512,11,82,0.0
91,512,11,83,0.0
91,512,11,84,0.0
91,512,11,85,0.0
91,512,11,86,0.0
91,512,11,87,0.0
91,512,11,88,0.0
91,512,11,89,0.0
91,512,11,90,0.0
91,512,11,91,0.0
91,512,12,1,0.23645479934232683
91,512,12,2,0.31952860625317253
91,512,12,3,0.044677795174697756
91,512,12,4,0.0
91,512,12,5,0.20651346616053637
91,512,12,6,0.0
91,512,12,7,0.0
91,512,12,8,0.05162660745357347
91,512,12,9,0.0
91,512,12,10,0.07295329803897155
91,512,12,11,0.0
91,512,12,12,0.0
91,512,12,13,0.0
91,512,12,14,0.0
91,512,12,15,0.0
91,512,12,16,0.0
91,512,12,17,0.0
91,512,12,18,0.0
91,512,12,19,0.0
91,512,12,20,0.0
91,512,12,21,0.0
91,512,12,22,0.0
91,512,12,23,0.0
91,512,12,24,0.0
91,512,12,25,0.0
91,512,12,26,0.0
91,512,12,27,0.0
91,512,12,28,0.0
91,512,12,29,0.0
91,512,12,30,0.0
91,512,12,31,0.0
91,512,12,32,0.0
91,512,12,33,0.0
91,512,12,34,0.0
91,512,12,35,0.0
91,512,12,36,0.0
91,512,12,37,0.0
91,512,12,38,0.0
91,512,12,39,0.0
91,512,12,40,0.0
91,512,12,41,0.0
91,512,12,42,0.0
91,512,12,43,0.0
91,512,12,44,0.0
91,512,12,45,0.0
91,512,12,46,0.0
91,512,12,47,0.0
91,512,12,48,0.0
91,512,12,49,0.0
91,512,12,50,0.0
91,512,12,51,0.0012079843103016993
91,512,12,52,0.0
91,512,12,53,0.038312437901899817
91,512,12,54,0.028725005364519954
91,512,12,55,0.0
91,512,12,56,0.0
91,512,12,57,0.0
91,512,12,58,0.0
91,512,12,59,0.0
91,512,12,60,0.0
91,512,12,61,0.0
91,512,12,62,0.0
91,512,12,63,0.0
91,512,12,64,0.0
91,512,12,65,0.0
91,512,12,66,0.0
91,512,12,67,0.0
91,512,12,68,0.0
91,512,12,69,0.0
91,512,12,70,0.0
91,512,12,71,0.0
91,512,12,72,0.0
91,512,12,73,0.0
91,512,12,74,0.0
91,512,12,75,0.0
91,512,12,76,0.0
91,512,12,77,0.0
91,512,12,78,0.0
91,512,12,79,0.0
91,512,12,80,0.0
91,512,12,81,0.0
91,512,12,82,0.0
91,512,12,83,0.0
91,512,12,84,0.0
91,512,12,85,0.0
91,512,12,86,0.0
91,512,12,87,0.0
91,512,12,88,0.0
91,512,12,89,0.0
91,512,12,90,0.0
91,512,12,91,0.0
91,512,13,1,0.23645469942022487
91,512,13,2,0.319528738998916
91,512,13,3,0.04467780480161189
91,512,13,4,0.0
91,512,13,5,0.20651362252517222
91,512,13,6,0.0
91,512,13,7,0.0
91,512,13,8,0.051625164679886565
91,512,13,9,0.0
91,512,13,10,0.07295470761681525
91,512,13,11,0.0
91,512,13,12,0.0
91,512,13,13,0.0
91,512,13,14,0.0
91,512,13,15,0.0
91,512,13,16,0.0
91,512,13,17,0.0
91,512,13,18,0.0
91,512,13,19,0.0
91,512,13,20,0.0
91,512,13,21,0.0
91,512,13,22,0.0
91,512,13,23,0.0
91,512,13,24,0.0
91,512,13,25,0.0
91,512,13,26,0.0
91,512,13,27,0.0
91,512,13,28,0.0
91,512,13,29,0.0
91,512,13,30,0.0
91,512,13,31,0.0
91,512,13,32,0.0
91,512,13,33,0.0
91,512,13,34,0.0
91,512,13,35,0.0
91,512,13,36,0.0
91,512,13,37,0.0
91,512,13,38,0.0
91,512,13,39,0.0
91,512,13,40,0.0
91,512,13,41,0.0
91,512,13,42,0.0
91,512,13,43,0.0
91,512,13,44,0.0
91,512,13,45,0.0
91,512,13,46,0.0
91,512,13,47,0.0
91,512,13,48,0.0
91,512,13,49,0.0
91,512,13,50,0.0
91,512,13,51,0.0012058031400494192
91,512,13,52,0.0
91,512,13,53,0.0383145642221203
91,512,13,54,0.02872489459520357
91,512,13,55,0.0
91,512,13,56,0.0
91,512,13,57,0.0
91,512,13,58,0.0
91,512,13,59,0.0
91,512,13,60,0.0
91,512,13,61,0.0
91,512,13,62,0.0
91,512,13,63,0.0
91,512,13,64,0.0
91,512,13,65,0.0
91,512,13,66,0.0
91,512,13,67,0.0
91,512,13,68,0.0
91,512,13,69,0.0
91,512,13,70,0.0
91,512,13,71,0.0
91,512,13,72,0.0
91,512,13,73,0.0
91,512,13,74,0.0
91,512,13,75,0.0
91,512,13,76,0.0
91,512,13,77,0.0
91,512,13,78,0.0
91,512,13,79,0.0
91,512,13,80,0.0
91,512,13,81,0.0
91,512,13,82,0.0
91,512,13,83,0.0
91,512,13,84,0.0
91,512,13,85,0.0
91,512,13,86,0.0
91,512,13,87,0.0
91,512,13,88,0.0
91,512,13,89,0.0
91,512,13,90,0.0
91,512,13,91,0.0
91,512,14,1,0.2364547701446532
91,512,14,2,0.3195287238963928
91,512,14,3,0.04467796247441544
91,512,14,4,0.0
91,512,14,5,0.20651344790455353
91,512,14,6,0.0
91,512,14,7,0.0
91,512,14,8,0.051624316469855915
91,512,14,9,0.0
91,512,14,10,0.07295556715227228
91,512,14,11,0.0
91,512,14,12,0.0
91,512,14,13,0.0
91,512,14,14,0.0
91,512,14,15,0.0
91,512,14,16,0.0
91,512,14,17,0.0
91,512,14,18,0.0
91,512,14,19,0.0
91,512,14,20,0.0
91,512,14,21,0.0
91,512,14,22,0.0
91,512,14,23,0.0
91,512,14,24,0.0
91,512,14,25,0.0
91,512,14,26,0.0
91,512,14,27,0.0
91,512,14,28,0.0
91,512,14,29,0.0
91,512,14,30,0.0
91,512,14,31,0.0
91,512,14,32,0.0
91,512,14,33,0.0
91,512,14,34,0.0
91,512,14,35,0.0
91,512,14,36,0.0
91,512,14,37,0.0
91,512,14,38,0.0
91,512,14,39,0.0
91,512,14,40,0.0
91,512,14,41,0.0
91,512,14,42,0.0
91,512,14,43,0.0
91,512,14,44,0.0
91,512,14,45,0.0
91,512,14,46,0.0
91,512,14,47,0.0
91,512,14,48,0.0
91,512,14,49,0.0
91,512,14,50,0.0
91,512,14,51,0.0012037134927272138
91,512,14,52,0.0
91,512,14,53,0.038316630582218084
91,512,14,54,0.028724867882911558
91,512,14,55,0.0
91,512,14,56,0.0
91,512,14,57,0.0
91,512,14,58,0.0
91,512,14,59,0.0
91,512,14,60,0.0
91,512,14,61,0.0
91,512,14,62,0.0
91,512,14,63,0.0
91,512,14,64,0.0
91,512,14,65,0.0
91,512,14,66,0.0
91,512,14,67,0.0
91,512,14,68,0.0
91,512,14,69,0.0
91,512,14,70,0.0
91,512,14,71,0.0
91,512,14,72,0.0
91,512,14,73,0.0
91,512,14,74,0.0
91,512,14,75,0.0
91,512,14,76,0.0
91,512,14,77,0.0
91,512,14,78,0.0
91,512,14,79,0.0
91,512,14,80,0.0
91,512,14,81,0.0
91,512,14,82,0.0
91,512,14,83,0.0
91,512,14,84,0.0
91,512,14,85,0.0
91,512,14,86,0.0
91,512,14,87,0.0
91,512,14,88,0.0
91,512,14,89,0.0
91,512,14,90,0.0
91,512,14,91,0.0
91,512,15,1,0.23645473638593426
91,512,15,2,0.3195287428136353
91,512,15,3,0.04467791988742326
91,512,15,4,0.0
91,512,15,5,0.2065136388531122
91,512,15,6,0.0
91,512,15,7,0.0
91,512,15,8,0.05162351663432489
91,512,15,9,0.0
91,512,15,10,0.07295629557329808
91,512,15,11,0.0
91,512,15,12,0.0
91,512,15,13,0.0
91,512,15,14,0.0
91,512,15,15,0.0
91,512,15,16,0.0
91,512,15,17,0.0
91,512,15,18,0.0
91,512,15,19,0.0
91,512,15,20,0.0
91,512,15,21,0.0
91,512,15,22,0.0
91,512,15,23,0.0
91,512,15,24,0.0
91,512,15,25,0.0
91,512,15,26,0.0
91,512,15,27,0.0
91,512,15,28,0.0
91,512,15,29,0.0
91,512,15,30,0.0
91,512,15,31,0.0
91,512,15,32,0.0
91,512,15,33,0.0
91,512,15,34,0.0
91,512,15,35,0.0
91,512,15,36,0.0
91,512,15,37,0.0
91,512,15,38,0.0
91,512,15,39,0.0
91,512,15,40,0.0
91,512,15,41,0.0
91,512,15,42,0.0
91,512,15,43,0.0
91,512,15,44,0.0
91,512,15,45,0.0
91,512,15,46,0.0
91,512,15,47,0.0
91,512,15,48,0.0
91,512,15,49,0.0
91,512,15,50,0.0
91,512,15,51,0.0012017250378246003
91,512,15,52,0.0
91,512,15,53,0.03831861162115965
91,512,15,54,0.028724813193287776
91,512,15,55,0.0
91,512,15,56,0.0
91,512,15,57,0.0
91,512,15,58,0.0
91,512,15,59,0.0
91,512,15,60,0.0
91,512,15,61,0.0
91,512,15,62,0.0
91,512,15,63,0.0
91,512,15,64,0.0
91,512,15,65,0.0
91,512,15,66,0.0
91,512,15,67,0.0
91,512,15,68,0.0
91,512,15,69,0.0
91,512,15,70,0.0
91,512,15,71,0.0
91,512,15,72,0.0
91,512,15,73,0.0
91,512,15,74,0.0
91,512,15,75,0.0
91,512,15,76,0.0
91,512,15,77,0.0
91,512,15,78,0.0
91,512,15,79,0.0
91,512,15,80,0.0
91,512,15,81,0.0
91,512,15,82,0.0
91,512,15,83,0.0
91,512,15,84,0.0
91,512,15,85,0.0
91,512,15,86,0.0
91,512,15,87,0.0
91,512,15,88,0.0
91,512,15,89,0.0
91,512,15,90,0.0
91,512,15,91,0.0
91,512,16,1,0.23645477427212633
91,512,16,2,0.3195288445018641
91,512,16,3,0.044677614798303664
91,512,16,4,0.0
91,512,16,5,0.20651422799425473
91,512,16,6,0.0
91,512,16,7,0.0
91,512,16,8,0.05162107911975208
91,512,16,9,0.0
91,512,16,10,0.07295860102751017
91,512,16,11,0.0
91,512,16,12,0.0
91,512,16,13,0.0
91,512,16,14,0.0
91,512,16,15,0.0
91,512,16,16,0.0
91,512,16,17,0.0
91,512,16,18,0.0
91,512,16,19,0.0
91,512,16,20,0.0
91,512,16,21,0.0
91,512,16,22,0.0
91,512,16,23,0.0
91,512,16,24,0.0
91,512,16,25,0.0
91,512,16,26,0.0
91,512,16,27,0.0
91,512,16,28,0.0
91,512,16,29,0.0
91,512,16,30,0.0
91,512,16,31,0.0
91,512,16,32,0.0
91,512,16,33,0.0
91,512,16,34,0.0
91,512,16,35,0.0
91,512,16,36,0.0
91,512,16,37,0.0
91,512,16,38,0.0
91,512,16,39,0.0
91,512,16,40,0.0
91,512,16,41,0.0
91,512,16,42,0.0
91,512,16,43,0.0
91,512,16,44,0.0
91,512,16,45,0.0
91,512,16,46,0.0
91,512,16,47,0.0
91,512,16,48,0.0
91,512,16,49,0.0
91,512,16,50,0.0
91,512,16,51,0.0011951462254772753
91,512,16,52,0.0
91,512,16,53,0.03832481512525512
91,512,16,54,0.028724896935456365
91,512,16,55,0.0
91,512,16,56,0.0
91,512,16,57,0.0
91,512,16,58,0.0
91,512,16,59,0.0
91,512,16,60,0.0
91,512,16,61,0.0
91,512,16,62,0.0
91,512,16,63,0.0
91,512,16,64,0.0
91,512,16,65,0.0
91,512,16,66,0.0
91,512,16,67,0.0
91,512,16,68,0.0
91,512,16,69,0.0
91,512,16,70,0.0
91,512,16,71,0.0
91,512,16,72,0.0
91,512,16,73,0.0
91,512,16,74,0.0
91,512,16,75,0.0
91,512,16,76,0.0
91,512,16,77,0.0
91,512,16,78,0.0
91,512,16,79,0.0
91,512,16,80,0.0
91,512,16,81,0.0
91,512,16,82,0.0
91,512,16,83,0.0
91,512,16,84,0.0
91,512,16,85,0.0
91,512,16,86,0.0
91,512,16,87,0.0
91,512,16,88,0.0
91,512,16,89,0.0
91,512,16,90,0.0
91,512,16,91,0.0
91,512,17,1,0.23645478773894646
91,512,17,2,0.3195285917076773
91,512,17,3,0.044677807360599855
91,512,17,4,0.0
91,512,17,5,0.20651333506237876
91,512,17,6,0.0
91,512,17,7,0.0
91,512,17,8,0.051628461261299746
91,512,17,9,0.0
91,512,17,10,0.07295142209185722
91,512,17,11,0.0
91,512,17,12,0.0
91,512,17,13,0.0
91,512,17,14,0.0
91,512,17,15,0.0
91,512,17,16,0.0
91,512,17,17,0.0
91,512,17,18,0.0
91,512,17,19,0.0
91,512,17,20,0.0
91,512,17,21,0.0
91,512,17,22,0.0
91,512,17,23,0.0
91,512,17,24,0.0
91,512,17,25,0.0
91,512,17,26,0.0
91,512,17,27,0.0
91,512,17,28,0.0
91,512,17,29,0.0
91,512,17,30,0.0
91,512,17,31,0.0
91,512,17,32,0.0
91,512,17,33,0.0
91,512,17,34,0.0
91,512,17,35,0.0
91,512,17,36,0.0
91,512,17,37,0.0
91,512,17,38,0.0
91,512,17,39,0.0
91,512,17,40,0.0
91,512,17,41,0.0
91,512,17,42,0.0
91,512,17,43,0.0
91,512,17,44,0.0
91,512,17,45,0.0
91,512,17,46,0.0
91,512,17,47,0.0
91,512,17,48,0.0
91,512,17,49,0.0
91,512,17,50,0.0
91,512,17,51,0.001210231988268353
91,512,17,52,0.0
91,512,17,53,0.03830925960541657
91,512,17,54,0.028726103183555653
91,512,17,55,0.0
91,512,17,56,0.0
91,512,17,57,0.0
91,512,17,58,0.0
91,512,17,59,0.0
91,512,17,60,0.0
91,512,17,61,0.0
91,512,17,62,0.0
91,512,17,63,0.0
91,512,17,64,0.0
91,512,17,65,0.0
91,512,17,66,0.0
91,512,17,67,0.0
91,512,17,68,0.0
91,512,17,69,0.0
91,512,17,70,0.0
91,512,17,71,0.0
91,512,17,72,0.0
91,512,17,73,0.0
91,512,17,74,0.0
91,512,17,75,0.0
91,512,17,76,0.0
91,512,17,77,0.0
91,512,17,78,0.0
91,512,17,79,0.0
91,512,17,80,0.0
91,512,17,81,0.0
91,512,17,82,0.0
91,512,17,83,0.0
91,512,17,84,0.0
91,512,17,85,0.0
91,512,17,86,0.0
91,512,17,87,0.0
91,512,17,88,0.0
91,512,17,89,0.0
91,512,17,90,0.0
91,512,17,91,0.0
91,512,18,1,0.2364546801975849
91,512,18,2,0.31952869225116043
91,512,18,3,0.044677712515787366
91,512,18,4,0.0
91,512,18,5,0.20651361036967397
91,512,18,6,0.0
91,512,18,7,0.0
91,512,18,8,0.05162645279304061
91,512,18,9,0.0
91,512,18,10,0.07295348702406743
91,512,18,11,0.0
91,512,18,12,0.0
91,512,18,13,0.0
91,512,18,14,0.0
91,512,18,15,0.0
91,512,18,16,0.0
91,512,18,17,0.0
91,512,18,18,0.0
91,512,18,19,0.0
91,512,18,20,0.0
91,512,18,21,0.0
91,512,18,22,0.0
91,512,18,23,0.0
91,512,18,24,0.0
91,512,18,25,0.0
91,512,18,26,0.0
91,512,18,27,0.0
91,512,18,28,0.0
91,512,18,29,0.0
91,512,18,30,0.0
91,512,18,31,0.0
91,512,18,32,0.0
91,512,18,33,0.0
91,512,18,34,0.0
91,512,18,35,0.0
91,512,18,36,0.0
91,512,18,37,0.0
91,512,18,38,0.0
91,512,18,39,0.0
91,512,18,40,0.0
91,512,18,41,0.0
91,512,18,42,0.0
91,512,18,43,0.0
91,512,18,44,0.0
91,512,18,45,0.0
91,512,18,46,0.0
91,512,18,47,0.0
91,512,18,48,0.0
91,512,18,49,0.0
91,512,18,50,0.0
91,512,18,51,0.0012060401130602012
91,512,18,52,0.0
91,512,18,53,0.03831419965730041
91,512,18,54,0.028725125078324778
91,512,18,55,0.0
91,512,18,56,0.0
91,512,18,57,0.0
91,512,18,58,0.0
91,512,18,59,0.0
91,512,18,60,0.0
91,512,18,61,0.0
91,512,18,62,0.0
91,512,18,63,0.0
91,512,18,64,0.0
91,512,18,65,0.0
91,512,18,66,0.0
91,512,18,67,0.0
91,512,18,68,0.0
91,512,18,69,0.0
91,512,18,70,0.0
91,512,18,71,0.0
91,512,18,72,0.0
91,512,18,73,0.0
91,512,18,74,0.0
91,512,18,75,0.0
91,512,18,76,0.0
91,512,18,77,0.0
91,512,18,78,0.0
91,512,18,79,0.0
91,512,18,80,0.0
91,512,18,81,0.0
91,512,18,82,0.0
91,512,18,83,0.0
91,512,18,84,0.0
91,512,18,85,0.0
91,512,18,86,0.0
91,512,18,87,0.0
91,512,18,88,0.0
91,512,18,89,0.0
91,512,18,90,0.0
91,512,18,91,0.0
91,512,19,1,0.23645477984831995
91,512,19,2,0.3195286617905712
91,512,19,3,0.04467847541741881
91,512,19,4,0.0
91,512,19,5,0.20651296830707797
91,512,19,6,0.0
91,512,19,7,0.0
91,512,19,8,0.05162289349992299
91,512,19,9,0.0
91,512,19,10,0.07295719503706544
91,512,19,11,0.0
91,512,19,12,0.0
91,512,19,13,0.0
91,512,19,14,0.0
91,512,19,15,0.0
91,512,19,16,0.0
91,512,19,17,0.0
91,512,19,18,0.0
91,512,19,19,0.0
91,512,19,20,0.0
91,512,19,21,0.0
91,512,19,22,0.0
91,512,19,23,0.0
91,512,19,24,0.0
91,512,19,25,0.0
91,512,19,26,0.0
91,512,19,27,0.0
91,512,19,28,0.0
91,512,19,29,0.0
91,512,19,30,0.0
91,512,19,31,0.0
91,512,19,32,0.0
91,512,19,33,0.0
91,512,19,34,0.0
91,512,19,35,0.0
91,512,19,36,0.0
91,512,19,37,0.0
91,512,19,38,0.0
91,512,19,39,0.0
91,512,19,40,0.0
91,512,19,41,0.0
91,512,19,42,0.0
91,512,19,43,0.0
91,512,19,44,0.0
91,512,19,45,0.0
91,512,19,46,0.0
91,512,19,47,0.0
91,512,19,48,0.0
91,512,19,49,0.0
91,512,19,50,0.0
91,512,19,51,0.0012012786868821725
91,512,19,52,0.0
91,512,19,53,0.03831918979274817
91,512,19,54,0.02872455761999316
91,512,19,55,0.0
91,512,19,56,0.0
91,512,19,57,0.0
91,512,19,58,0.0
91,512,19,59,0.0
91,512,19,60,0.0
91,512,19,61,0.0
91,512,19,62,0.0
91,512,19,63,0.0
91,512,19,64,0.0
91,512,19,65,0.0
91,512,19,66,0.0
91,512,19,67,0.0
91,512,19,68,0.0
91,512,19,69,0.0
91,512,19,70,0.0
91,512,19,71,0.0
91,512,19,72,0.0
91,512,19,73,0.0
91,512,19,74,0.0
91,512,19,75,0.0
91,512,19,76,0.0
91,512,19,77,0.0
91,512,19,78,0.0
91,512,19,79,0.0
91,512,19,80,0.0
91,512,19,81,0.0
91,512,19,82,0.0
91,512,19,83,0.0
91,512,19,84,0.0
91,512,19,85,0.0
91,512,19,86,0.0
91,512,19,87,0.0
91,512,19,88,0.0
91,512,19,89,0.0
91,512,19,90,0.0
91,512,19,91,0.0
91,512,20,1,0.23645468197599137
91,512,20,2,0.3195286830962603
91,512,20,3,0.0446778109709049
91,512,20,4,0.0
91,512,20,5,0.20651355367207924
91,512,20,6,0.0
91,512,20,7,0.0
91,512,20,8,0.051625702755734575
91,512,20,9,0.0
91,512,20,10,0.07295393207277823
91,512,20,11,0.0
91,512,20,12,0.0
91,512,20,13,0.0
91,512,20,14,0.0
91,512,20,15,0.0
91,512,20,16,0.0
91,512,20,17,0.0
91,512,20,18,0.0
91,512,20,19,0.0
91,512,20,20,0.0
91,512,20,21,0.0
91,512,20,22,0.0
91,512,20,23,0.0
91,512,20,24,0.0
91,512,20,25,0.0
91,512,20,26,0.0
91,512,20,27,0.0
91,512,20,28,0.0
91,512,20,29,0.0
91,512,20,30,0.0
91,512,20,31,0.0
91,512,20,32,0.0
91,512,20,33,0.0
91,512,20,34,0.0
91,512,20,35,0.0
91,512,20,36,0.0
91,512,20,37,0.0
91,512,20,38,0.0
91,512,20,39,0.0
91,512,20,40,0.0
91,512,20,41,0.0
91,512,20,42,0.0
91,512,20,43,0.0
91,512,20,44,0.0
91,512,20,45,0.0
91,512,20,46,0.0
91,512,20,47,0.0
91,512,20,48,0.0
91,512,20,49,0.0
91,512,20,50,0.0
91,512,20,51,0.0012176752678376894
91,512,20,52,0.0
91,512,20,53,0.03830269720970313
91,512,20,54,0.02872526297871049
91,512,20,55,0.0
91,512,20,56,0.0
91,512,20,57,0.0
91,512,20,58,0.0
91,512,20,59,0.0
91,512,20,60,0.0
91,512,20,61,0.0
91,512,20,62,0.0
91,512,20,63,0.0
91,512,20,64,0.0
91,512,20,65,0.0
91,512,20,66,0.0
91,512,20,67,0.0
91,512,20,68,0.0
91,512,20,69,0.0
91,512,20,70,0.0
91,512,20,71,0.0
91,512,20,72,0.0
91,512,20,73,0.0
91,512,20,74,0.0
91,512,20,75,0.0
91,512,20,76,0.0
91,512,20,77,0.0
91,512,20,78,0.0
91,512,20,79,0.0
91,512,20,80,0.0
91,512,20,81,0.0
91,512,20,82,0.0
91,512,20,83,0.0
91,512,20,84,0.0
91,512,20,85,0.0
91,512,20,86,0.0
91,512,20,87,0.0
91,512,20,88,0.0
91,512,20,89,0.0
91,512,20,90,0.0
91,512,20,91,0.0
91,512,21,1,0.23645467476343165
91,512,21,2,0.3195285259046822
91,512,21,3,0.04467677659197736
91,512,21,4,0.0
91,512,21,5,0.20651373777323492
91,512,21,6,0.0
91,512,21,7,0.0
91,512,21,8,0.05163658374781439
91,512,21,9,0.0
91,512,21,10,0.0729428514908883
91,512,21,11,0.0
91,512,21,12,0.0
91,512,21,13,0.0
91,512,21,14,0.0
91,512,21,15,0.0
91,512,21,16,0.0
91,512,21,17,0.0
91,512,21,18,0.0
91,512,21,19,0.0
91,512,21,20,0.0
91,512,21,21,0.0
91,512,21,22,0.0
91,512,21,23,0.0
91,512,21,24,0.0
91,512,21,25,0.0
91,512,21,26,0.0
91,512,21,27,0.0
91,512,21,28,0.0
91,512,21,29,0.0
91,512,21,30,0.0
91,512,21,31,0.0
91,512,21,32,0.0
91,512,21,33,0.0
91,512,21,34,0.0
91,512,21,35,0.0
91,512,21,36,0.0
91,512,21,37,0.0
91,512,21,38,0.0
91,512,21,39,0.0
91,512,21,40,0.0
91,512,21,41,0.0
91,512,21,42,0.0
91,512,21,43,0.0
91,512,21,44,0.0
91,512,21,45,0.0
91,512,21,46,0.0
91,512,21,47,0.0
91,512,21,48,0.0
91,512,21,49,0.0
91,512,21,50,0.0
91,512,21,51,0.0012454805236022722
91,512,21,52,0.0
91,512,21,53,0.03827526355261221
91,512,21,54,0.02872610565175657
91,512,21,55,0.0
91,512,21,56,0.0
91,512,21,57,0.0
91,512,21,58,0.0
91,512,21,59,0.0
91,512,21,60,0.0
91,512,21,61,0.0
91,512,21,62,0.0
91,512,21,63,0.0
91,512,21,64,0.0
91,512,21,65,0.0
91,512,21,66,0.0
91,512,21,67,0.0
91,512,21,68,0.0
91,512,21,69,0.0
91,512,21,70,0.0
91,512,21,71,0.0
91,512,21,72,0.0
91,512,21,73,0.0
91,512,21,74,0.0
91,512,21,75,0.0
91,512,21,76,0.0
91,512,21,77,0.0
91,512,21,78,0.0
91,512,21,79,0.0
91,512,21,80,0.0
91,512,21,81,0.0
91,512,21,82,0.0
91,512,21,83,0.0
91,512,21,84,0.0
91,512,21,85,0.0
91,512,21,86,0.0
91,512,21,87,0.0
91,512,21,88,0.0
91,512,21,89,0.0
91,512,21,90,0.0
91,512,21,91,0.0
91,512,22,1,0.23645474715304352
91,512,22,2,0.3195286746559443
91,512,22,3,0.04467792402131912
91,512,22,4,0.0
91,512,22,5,0.20651340727345469
91,512,22,6,0.0
91,512,22,7,0.0
91,512,22,8,0.05162618642463453
91,512,22,9,0.0
91,512,22,10,0.07295370438534277
91,512,22,11,0.0
91,512,22,12,0.0
91,512,22,13,0.0
91,512,22,14,0.0
91,512,22,15,0.0
91,512,22,16,0.0
91,512,22,17,0.0
91,512,22,18,0.0
91,512,22,19,0.0
91,512,22,20,0.0
91,512,22,21,0.0
91,512,22,22,0.0
91,512,22,23,0.0
91,512,22,24,0.0
91,512,22,25,0.0
91,512,22,26,0.0
91,512,22,27,0.0
91,512,22,28,0.0
91,512,22,29,0.0
91,512,22,30,0.0
91,512,22,31,0.0
91,512,22,32,0.0
91,512,22,33,0.0
91,512,22,34,0.0
91,512,22,35,0.0
91,512,22,36,0.0
91,512,22,37,0.0
91,512,22,38,0.0
91,512,22,39,0.0
91,512,22,40,0.0
91,512,22,41,0.0
91,512,22,42,0.0
91,512,22,43,0.0
91,512,22,44,0.0
91,512,22,45,0.0
91,512,22,46,0.0
91,512,22,47,0.0
91,512,22,48,0.0
91,512,22,49,0.0
91,512,22,50,0.0
91,512,22,51,0.0012063568092184394
91,512,22,52,0.0
91,512,22,53,0.038314010492812904
91,512,22,54,0.028724988784229535
91,512,22,55,0.0
91,512,22,56,0.0
91,512,22,57,0.0
91,512,22,58,0.0
91,512,22,59,0.0
91,512,22,60,0.0
91,512,22,61,0.0
91,512,22,62,0.0
91,512,22,63,0.0
91,512,22,64,0.0
91,512,22,65,0.0
91,512,22,66,0.0
91,512,22,67,0.0
91,512,22,68,0.0
91,512,22,69,0.0
91,512,22,70,0.0
91,512,22,71,0.0
91,512,22,72,0.0
91,512,22,73,0.0
91,512,22,74,0.0
91,512,22,75,0.0
91,512,22,76,0.0
91,512,22,77,0.0
91,512,22,78,0.0
91,512,22,79,0.0
91,512,22,80,0.0
91,512,22,81,0.0
91,512,22,82,0.0
91,512,22,83,0.0
91,512,22,84,0.0
91,512,22,85,0.0
91,512,22,86,0.0
91,512,22,87,0.0
91,512,22,88,0.0
91,512,22,89,0.0
91,512,22,90,0.0
91,512,22,91,0.0
91,512,23,1,0.23645478402055997
91,512,23,2,0.31952864419121746
91,512,23,3,0.04467784321985755
91,512,23,4,0.0
91,512,23,5,0.20651350138925575
91,512,23,6,0.0
91,512,23,7,0.0
91,512,23,8,0.051625455393419825
91,512,23,9,0.0
91,512,23,10,0.07295441928067264
91,512,23,11,0.0
91,512,23,12,0.0
91,512,23,13,0.0
91,512,23,14,0.0
91,512,23,15,0.0
91,512,23,16,0.0
91,512,23,17,0.0
91,512,23,18,0.0
91,512,23,19,0.0
91,512,23,20,0.0
91,512,23,21,0.0
91,512,23,22,0.0
91,512,23,23,0.0
91,512,23,24,0.0
91,512,23,25,0.0
91,512,23,26,0.0
91,512,23,27,0.0
91,512,23,28,0.0
91,512,23,29,0.0
91,512,23,30,0.0
91,512,23,31,0.0
91,512,23,32,0.0
91,512,23,33,0.0
91,512,23,34,0.0
91,512,23,35,0.0
91,512,23,36,0.0
91,512,23,37,0.0
91,512,23,38,0.0
91,512,23,39,0.0
91,512,23,40,0.0
91,512,23,41,0.0
91,512,23,42,0.0
91,512,23,43,0.0
91,512,23,44,0.0
91,512,23,45,0.0
91,512,23,46,0.0
91,512,23,47,0.0
91,512,23,48,0.0
91,512,23,49,0.0
91,512,23,50,0.0
91,512,23,51,0.0012076474529069633
91,512,23,52,0.0
91,512,23,53,0.0383125521323526
91,512,23,54,0.028725152919757333
91,512,23,55,0.0
91,512,23,56,0.0
91,512,23,57,0.0
91,512,23,58,0.0
91,512,23,59,0.0
91,512,23,60,0.0
91,512,23,61,0.0
91,512,23,62,0.0
91,512,23,63,0.0
91,512,23,64,0.0
91,512,23,65,0.0
91,512,23,66,0.0
91,512,23,67,0.0
91,512,23,68,0.0
91,512,23,69,0.0
91,512,23,70,0.0
91,512,23,71,0.0
91,512,23,72,0.0
91,512,23,73,0.0
91,512,23,74,0.0
91,512,23,75,0.0
91,512,23,76,0.0
91,512,23,77,0.0
91,512,23,78,0.0
91,512,23,79,0.0
91,512,23,80,0.0
91,512,23,81,0.0
91,512,23,82,0.0
91,512,23,83,0.0
91,512,23,84,0.0
91,512,23,85,0.0
91,512,23,86,0.0
91,512,23,87,0.0
91,512,23,88,0.0
91,512,23,89,0.0
91,512,23,90,0.0
91,512,23,91,0.0
91,512,24,1,0.23645472933225958
91,512,24,2,0.3195287088691587
91,512,24,3,0.044677621438889474
91,512,24,4,0.0
91,512,24,5,0.20651343537303932
91,512,24,6,0.0
91,512,24,7,0.0
91,512,24,8,0.0516286134732843
91,512,24,9,0.0
91,512,24,10,0.07295148577444839
91,512,24,11,0.0
91,512,24,12,0.0
91,512,24,13,0.0
91,512,24,14,0.0
91,512,24,15,0.0
91,512,24,16,0.0
91,512,24,17,0.0
91,512,24,18,0.0
91,512,24,19,0.0
91,512,24,20,0.0
91,512,24,21,0.0
91,512,24,22,0.0
91,512,24,23,0.0
91,512,24,24,0.0
91,512,24,25,0.0
91,512,24,26,0.0
91,512,24,27,0.0
91,512,24,28,0.0
91,512,24,29,0.0
91,512,24,30,0.0
91,512,24,31,0.0
91,512,24,32,0.0
91,512,24,33,0.0
91,512,24,34,0.0
91,512,24,35,0.0
91,512,24,36,0.0
91,512,24,37,0.0
91,512,24,38,0.0
91,512,24,39,0.0
91,512,24,40,0.0
91,512,24,41,0.0
91,512,24,42,0.0
91,512,24,43,0.0
91,512,24,44,0.0
91,512,24,45,0.0
91,512,24,46,0.0
91,512,24,47,0.0
91,512,24,48,0.0
91,512,24,49,0.0
91,512,24,50,0.0
91,512,24,51,0.0012032691654909262
91,512,24,52,0.0
91,512,24,53,0.03831722178362681
91,512,24,54,0.028724914789802363
91,512,24,55,0.0
91,512,24,56,0.0
91,512,24,57,0.0
91,512,24,58,0.0
91,512,24,59,0.0
91,512,24,60,0.0
91,512,24,61,0.0
91,512,24,62,0.0
91,512,24,63,0.0
91,512,24,64,0.0
91,512,24,65,0.0
91,512,24,66,0.0
91,512,24,67,0.0
91,512,24,68,0.0
91,512,24,69,0.0
91,512,24,70,0.0
91,512,24,71,0.0
91,512,24,72,0.0
91,512,24,73,0.0
91,512,24,74,0.0
91,512,24,75,0.0
91,512,24,76,0.0
91,512,24,77,0.0
91,512,24,78,0.0
91,512,24,79,0.0
91,512,24,80,0.0
91,512,24,81,0.0
91,512,24,82,0.0
91,512,24,83,0.0
91,512,24,84,0.0
91,512,24,85,0.0
91,512,24,86,0.0
91,512,24,87,0.0
91,512,24,88,0.0
91,512,24,89,0.0
91,512,24,90,0.0
91,512,24,91,0.0
91,512,25,1,0.23645476641246452
91,512,25,2,0.31952869568312436
91,512,25,3,0.04467844810533214
91,512,25,4,0.0
91,512,25,5,0.2065130794945548
91,512,25,6,0.0
91,512,25,7,0.0
91,512,25,8,0.051623437491363035
91,512,25,9,0.0
91,512,25,10,0.07295650784909749
91,512,25,11,0.0
91,512,25,12,0.0
91,512,25,13,0.0
91,512,25,14,0.0
91,512,25,15,0.0
91,512,25,16,0.0
91,512,25,17,0.0
91,512,25,18,0.0
91,512,25,19,0.0
91,512,25,20,0.0
91,512,25,21,0.0
91,512,25,22,0.0
91,512,25,23,0.0
91,512,25,24,0.0
91,512,25,25,0.0
91,512,25,26,0.0
91,512,25,27,0.0
91,512,25,28,0.0
91,512,25,29,0.0
91,512,25,30,0.0
91,512,25,31,0.0
91,512,25,32,0.0
91,512,25,33,0.0
91,512,25,34,0.0
91,512,25,35,0.0
91,512,25,36,0.0
91,512,25,37,0.0
91,512,25,38,0.0
91,512,25,39,0.0
91,512,25,40,0.0
91,512,25,41,0.0
91,512,25,42,0.0
91,512,25,43,0.0
91,512,25,44,0.0
91,512,25,45,0.0
91,512,25,46,0.0
91,512,25,47,0.0
91,512,25,48,0.0
91,512,25,49,0.0
91,512,25,50,0.0
91,512,25,51,0.0012008696731661674
91,512,25,52,0.0
91,512,25,53,0.038319384119525055
91,512,25,54,0.028724811171372495
91,512,25,55,0.0
91,512,25,56,0.0
91,512,25,57,0.0
91,512,25,58,0.0
91,512,25,59,0.0
91,512,25,60,0.0
91,512,25,61,0.0
91,512,25,62,0.0
91,512,25,63,0.0
91,512,25,64,0.0
91,512,25,65,0.0
91,512,25,66,0.0
91,512,25,67,0.0
91,512,25,68,0.0
91,512,25,69,0.0
91,512,25,70,0.0
91,512,25,71,0.0
91,512,25,72,0.0
91,512,25,73,0.0
91,512,25,74,0.0
91,512,25,75,0.0
91,512,25,76,0.0
91,512,25,77,0.0
91,512,25,78,0.0
91,512,25,79,0.0
91,512,25,80,0.0
91,512,25,81,0.0
91,512,25,82,0.0
91,512,25,83,0.0
91,512,25,84,0.0
91,512,25,85,0.0
91,512,25,86,0.0
91,512,25,87,0.0
91,512,25,88,0.0
91,512,25,89,0.0
91,512,25,90,0.0
91,512,25,91,0.0
91,512,26,1,0.2364547542150017
91,512,26,2,0.3195286978974102
91,512,26,3,0.04467730086393993
91,512,26,4,0.0
91,512,26,5,0.20651415572392404
91,512,26,6,0.0
91,512,26,7,0.0
91,512,26,8,0.051626267950256786
91,512,26,9,0.0
91,512,26,10,0.07295341776330262
91,512,26,11,0.0
91,512,26,12,0.0
91,512,26,13,0.0
91,512,26,14,0.0
91,512,26,15,0.0
91,512,26,16,0.0
91,512,26,17,0.0
91,512,26,18,0.0
91,512,26,19,0.0
91,512,26,20,0.0
91,512,26,21,0.0
91,512,26,22,0.0
91,512,26,23,0.0
91,512,26,24,0.0
91,512,26,25,0.0
91,512,26,26,0.0
91,512,26,27,0.0
91,512,26,28,0.0
91,512,26,29,0.0
91,512,26,30,0.0
91,512,26,31,0.0
91,512,26,32,0.0
91,512,26,33,0.0
91,512,26,34,0.0
91,512,26,35,0.0
91,512,26,36,0.0
91,512,26,37,0.0
91,512,26,38,0.0
91,512,26,39,0.0
91,512,26,40,0.0
91,512,26,41,0.0
91,512,26,42,0.0
91,512,26,43,0.0
91,512,26,44,0.0
91,512,26,45,0.0
91,512,26,46,0.0
91,512,26,47,0.0
91,512,26,48,0.0
91,512,26,49,0.0
91,512,26,50,0.0
91,512,26,51,0.0012084450299437713
91,512,26,52,0.0
91,512,26,53,0.0383118704452251
91,512,26,54,0.02872509011099604
91,512,26,55,0.0
91,512,26,56,0.0
91,512,26,57,0.0
91,512,26,58,0.0
91,512,26,59,0.0
91,512,26,60,0.0
91,512,26,61,0.0
91,512,26,62,0.0
91,512,26,63,0.0
91,512,26,64,0.0
91,512,26,65,0.0
91,512,26,66,0.0
91,512,26,67,0.0
91,512,26,68,0.0
91,512,26,69,0.0
91,512,26,70,0.0
91,512,26,71,0.0
91,512,26,72,0.0
91,512,26,73,0.0
91,512,26,74,0.0
91,512,26,75,0.0
91,512,26,76,0.0
91,512,26,77,0.0
91,512,26,78,0.0
91,512,26,79,0.0
91,512,26,80,0.0
91,512,26,81,0.0
91,512,26,82,0.0
91,512,26,83,0.0
91,512,26,84,0.0
91,512,26,85,0.0
91,512,26,86,0.0
91,512,26,87,0.0
91,512,26,88,0.0
91,512,26,89,0.0
91,512,26,90,0.0
91,512,26,91,0.0
91,512,27,1,0.23645477779084711
91,512,27,2,0.31952878950531965
91,512,27,3,0.04467757845709152
91,512,27,4,0.0
91,512,27,5,0.2065141612587235
91,512,27,6,0.0
91,512,27,7,0.0
91,512,27,8,0.051623881447539335
91,512,27,9,0.0
91,512,27,10,0.0729555501473694
91,512,27,11,0.0
91,512,27,12,0.0
91,512,27,13,0.0
91,512,27,14,0.0
91,512,27,15,0.0
91,512,27,16,0.0
91,512,27,17,0.0
91,512,27,18,0.0
91,512,27,19,0.0
91,512,27,20,0.0
91,512,27,21,0.0
91,512,27,22,0.0
91,512,27,23,0.0
91,512,27,24,0.0
91,512,27,25,0.0
91,512,27,26,0.0
91,512,27,27,0.0
91,512,27,28,0.0
91,512,27,29,0.0
91,512,27,30,0.0
91,512,27,31,0.0
91,512,27,32,0.0
91,512,27,33,0.0
91,512,27,34,0.0
91,512,27,35,0.0
91,512,27,36,0.0
91,512,27,37,0.0
91,512,27,38,0.0
91,512,27,39,0.0
91,512,27,40,0.0
91,512,27,41,0.0
91,512,27,42,0.0
91,512,27,43,0.0
91,512,27,44,0.0
91,512,27,45,0.0
91,512,27,46,0.0
91,512,27,47,0.0
91,512,27,48,0.0
91,512,27,49,0.0
91,512,27,50,0.0
91,512,27,51,0.001205995244261865
91,512,27,52,0.0
91,512,27,53,0.038314725814857724
91,512,27,54,0.028724540333989836
91,512,27,55,0.0
91,512,27,56,0.0
91,512,27,57,0.0
91,512,27,58,0.0
91,512,27,59,0.0
91,512,27,60,0.0
91,512,27,61,0.0
91,512,27,62,0.0
91,512,27,63,0.0
91,512,27,64,0.0
91,512,27,65,0.0
91,512,27,66,0.0
91,512,27,67,0.0
91,512,27,68,0.0
91,512,27,69,0.0
91,512,27,70,0.0
91,512,27,71,0.0
91,512,27,72,0.0
91,512,27,73,0.0
91,512,27,74,0.0
91,512,27,75,0.0
91,512,27,76,0.0
91,512,27,77,0.0
91,512,27,78,0.0
91,512,27,79,0.0
91,512,27,80,0.0
91,512,27,81,0.0
91,512,27,82,0.0
91,512,27,83,0.0
91,512,27,84,0.0
91,512,27,85,0.0
91,512,27,86,0.0
91,512,27,87,0.0
91,512,27,88,0.0
91,512,27,89,0.0
91,512,27,90,0.0
91,512,27,91,0.0
91,512,28,1,0.23645473721786472
91,512,28,2,0.31952868723374483
91,512,28,3,0.044678779575962314
91,512,28,4,0.0
91,512,28,5,0.20651258330764952
91,512,28,6,0.0
91,512,28,7,0.0
91,512,28,8,0.05162502904615274
91,512,28,9,0.0
91,512,28,10,0.07295507347167465
91,512,28,11,0.0
91,512,28,12,0.0
91,512,28,13,0.0
91,512,28,14,0.0
91,512,28,15,0.0
91,512,28,16,0.0
91,512,28,17,0.0
91,512,28,18,0.0
91,512,28,19,0.0
91,512,28,20,0.0
91,512,28,21,0.0
91,512,28,22,0.0
91,512,28,23,0.0
91,512,28,24,0.0
91,512,28,25,0.0
91,512,28,26,0.0
91,512,28,27,0.0
91,512,28,28,0.0
91,512,28,29,0.0
91,512,28,30,0.0
91,512,28,31,0.0
91,512,28,32,0.0
91,512,28,33,0.0
91,512,28,34,0.0
91,512,28,35,0.0
91,512,28,36,0.0
91,512,28,37,0.0
91,512,28,38,0.0
91,512,28,39,0.0
91,512,28,40,0.0
91,512,28,41,0.0
91,512,28,42,0.0
91,512,28,43,0.0
91,512,28,44,0.0
91,512,28,45,0.0
91,512,28,46,0.0
91,512,28,47,0.0
91,512,28,48,0.0
91,512,28,49,0.0
91,512,28,50,0.0
91,512,28,51,0.0012033804904619297
91,512,28,52,0.0
91,512,28,53,0.03831705217184134
91,512,28,54,0.028724677484647947
91,512,28,55,0.0
91,512,28,56,0.0
91,512,28,57,0.0
91,512,28,58,0.0
91,512,28,59,0.0
91,512,28,60,0.0
91,512,28,61,0.0
91,512,28,62,0.0
91,512,28,63,0.0
91,512,28,64,0.0
91,512,28,65,0.0
91,512,28,66,0.0
91,512,28,67,0.0
91,512,28,68,0.0
91,512,28,69,0.0
91,512,28,70,0.0
91,512,28,71,0.0
91,512,28,72,0.0
91,512,28,73,0.0
91,512,28,74,0.0
91,512,28,75,0.0
91,512,28,76,0.0
91,512,28,77,0.0
91,512,28,78,0.0
91,512,28,79,0.0
91,512,28,80,0.0
91,512,28,81,0.0
91,512,28,82,0.0
91,512,28,83,0.0
91,512,28,84,0.0
91,512,28,85,0.0
91,512,28,86,0.0
91,512,28,87,0.0
91,512,28,88,0.0
91,512,28,89,0.0
91,512,28,90,0.0
91,512,28,91,0.0
91,512,29,1,0.23645481078132785
91,512,29,2,0.3195285751286459
91,512,29,3,0.044678310623727006
91,512,29,4,0.0
91,512,29,5,0.20651308814515862
91,512,29,6,0.0
91,512,29,7,0.0
91,512,29,8,0.05162507879329953
91,512,29,9,0.0
91,512,29,10,0.07295498609161123
91,512,29,11,0.0
91,512,29,12,0.0
91,512,29,13,0.0
91,512,29,14,0.0
91,512,29,15,0.0
91,512,29,16,0.0
91,512,29,17,0.0
91,512,29,18,0.0
91,512,29,19,0.0
91,512,29,20,0.0
91,512,29,21,0.0
91,512,29,22,0.0
91,512,29,23,0.0
91,512,29,24,0.0
91,512,29,25,0.0
91,512,29,26,0.0
91,512,29,27,0.0
91,512,29,28,0.0
91,512,29,29,0.0
91,512,29,30,0.0
91,512,29,31,0.0
91,512,29,32,0.0
91,512,29,33,0.0
91,512,29,34,0.0
91,512,29,35,0.0
91,512,29,36,0.0
91,512,29,37,0.0
91,512,29,38,0.0
91,512,29,39,0.0
91,512,29,40,0.0
91,512,29,41,0.0
91,512,29,42,0.0
91,512,29,43,0.0
91,512,29,44,0.0
91,512,29,45,0.0
91,512,29,46,0.0
91,512,29,47,0.0
91,512,29,48,0.0
91,512,29,49,0.0
91,512,29,50,0.0
91,512,29,51,0.0012026336153882166
91,512,29,52,0.0
91,512,29,53,0.03831765972232941
91,512,29,54,0.02872485709851224
91,512,29,55,0.0
91,512,29,56,0.0
91,512,29,57,0.0
91,512,29,58,0.0
91,512,29,59,0.0
91,512,29,60,0.0
91,512,29,61,0.0
91,512,29,62,0.0
91,512,29,63,0.0
91,512,29,64,0.0
91,512,29,65,0.0
91,512,29,66,0.0
91,512,29,67,0.0
91,512,29,68,0.0
91,512,29,69,0.0
91,512,29,70,0.0
91,512,29,71,0.0
91,512,29,72,0.0
91,512,29,73,0.0
91,512,29,74,0.0
91,512,29,75,0.0
91,512,29,76,0.0
91,512,29,77,0.0
91,512,29,78,0.0
91,512,29,79,0.0
91,512,29,80,0.0
91,512,29,81,0.0
91,512,29,82,0.0
91,512,29,83,0.0
91,512,29,84,0.0
91,512,29,85,0.0
91,512,29,86,0.0
91,512,29,87,0.0
91,512,29,88,0.0
91,512,29,89,0.0
91,512,29,90,0.0
91,512,29,91,0.0
91,512,30,1,0.23645475524609955
91,512,30,2,0.31952878434574367
91,512,30,3,0.04467799090393559
91,512,30,4,0.0
91,512,30,5,0.20651347364137604
91,512,30,6,0.0
91,512,30,7,0.0
91,512,30,8,0.0516240873980383
91,512,30,9,0.0
91,512,30,10,0.07295573145867025
91,512,30,11,0.0
91,512,30,12,0.0
91,512,30,13,0.0
91,512,30,14,0.0
91,512,30,15,0.0
91,512,30,16,0.0
91,512,30,17,0.0
91,512,30,18,0.0
91,512,30,19,0.0
91,512,30,20,0.0
91,512,30,21,0.0
91,512,30,22,0.0
91,512,30,23,0.0
91,512,30,24,0.0
91,512,30,25,0.0
91,512,30,26,0.0
91,512,30,27,0.0
91,512,30,28,0.0
91,512,30,29,0.0
91,512,30,30,0.0
91,512,30,31,0.0
91,512,30,32,0.0
91,512,30,33,0.0
91,512,30,34,0.0
91,512,30,35,0.0
91,512,30,36,0.0
91,512,30,37,0.0
91,512,30,38,0.0
91,512,30,39,0.0
91,512,30,40,0.0
91,512,30,41,0.0
91,512,30,42,0.0
91,512,30,43,0.0
91,512,30,44,0.0
91,512,30,45,0.0
91,512,30,46,0.0
91,512,30,47,0.0
91,512,30,48,0.0
91,512,30,49,0.0
91,512,30,50,0.0
91,512,30,51,0.0012034812874026945
91,512,30,52,0.0
91,512,30,53,0.03831694194227239
91,512,30,54,0.028724753776461442
91,512,30,55,0.0
91,512,30,56,0.0
91,512,30,57,0.0
91,512,30,58,0.0
91,512,30,59,0.0
91,512,30,60,0.0
91,512,30,61,0.0
91,512,30,62,0.0
91,512,30,63,0.0
91,512,30,64,0.0
91,512,30,65,0.0
91,512,30,66,0.0
91,512,30,67,0.0
91,512,30,68,0.0
91,512,30,69,0.0
91,512,30,70,0.0
91,512,30,71,0.0
91,512,30,72,0.0
91,512,30,73,0.0
91,512,30,74,0.0
91,512,30,75,0.0
91,512,30,76,0.0
91,512,30,77,0.0
91,512,30,78,0.0
91,512,30,79,0.0
91,512,30,80,0.0
91,512,30,81,0.0
91,512,30,82,0.0
91,512,30,83,0.0
91,512,30,84,0.0
91,512,30,85,0.0
91,512,30,86,0.0
91,512,30,87,0.0
91,512,30,88,0.0
91,512,30,89,0.0
91,512,30,90,0.0
91,512,30,91,0.0
91,512,31,1,0.2364547129508998
91,512,31,2,0.3195287724236269
91,512,31,3,0.044678235968016684
91,512,31,4,0.0
91,512,31,5,0.20651308678912655
91,512,31,6,0.0
91,512,31,7,0.0
91,512,31,8,0.051624500727802475
91,512,31,9,0.0
91,512,31,10,0.07295552874873096
91,512,31,11,0.0
91,512,31,12,0.0
91,512,31,13,0.0
91,512,31,14,0.0
91,512,31,15,0.0
91,512,31,16,0.0
91,512,31,17,0.0
91,512,31,18,0.0
91,512,31,19,0.0
91,512,31,20,0.0
91,512,31,21,0.0
91,512,31,22,0.0
91,512,31,23,0.0
91,512,31,24,0.0
91,512,31,25,0.0
91,512,31,26,0.0
91,512,31,27,0.0
91,512,31,28,0.0
91,512,31,29,0.0
91,512,31,30,0.0
91,512,31,31,0.0
91,512,31,32,0.0
91,512,31,33,0.0
91,512,31,34,0.0
91,512,31,35,0.0
91,512,31,36,0.0
91,512,31,37,0.0
91,512,31,38,0.0
91,512,31,39,0.0
91,512,31,40,0.0
91,512,31,41,0.0
91,512,31,42,0.0
91,512,31,43,0.0
91,512,31,44,0.0
91,512,31,45,0.0
91,512,31,46,0.0
91,512,31,47,0.0
91,512,31,48,0.0
91,512,31,49,0.0
91,512,31,50,0.0
91,512,31,51,0.0012065901296741627
91,512,31,52,0.0
91,512,31,53,0.03831356514696936
91,512,31,54,0.02872500711515315
91,512,31,55,0.0
91,512,31,56,0.0
91,512,31,57,0.0
91,512,31,58,0.0
91,512,31,59,0.0
91,512,31,60,0.0
91,512,31,61,0.0
91,512,31,62,0.0
91,512,31,63,0.0
91,512,31,64,0.0
91,512,31,65,0.0
91,512,31,66,0.0
91,512,31,67,0.0
91,512,31,68,0.0
91,512,31,69,0.0
91,512,31,70,0.0
91,512,31,71,0.0
91,512,31,72,0.0
91,512,31,73,0.0
91,512,31,74,0.0
91,512,31,75,0.0
91,512,31,76,0.0
91,512,31,77,0.0
91,512,31,78,0.0
91,512,31,79,0.0
91,512,31,80,0.0
91,512,31,81,0.0
91,512,31,82,0.0
91,512,31,83,0.0
91,512,31,84,0.0
91,512,31,85,0.0
91,512,31,86,0.0
91,512,31,87,0.0
91,512,31,88,0.0
91,512,31,89,0.0
91,512,31,90,0.0
91,512,31,91,0.0
91,512,32,1,0.23645478186907534
91,512,32,2,0.319528681638907
91,512,32,3,0.0446778181296457
91,512,32,4,0.0
91,512,32,5,0.20651359761934204
91,512,32,6,0.0
91,512,32,7,0.0
91,512,32,8,0.051625473047595766
91,512,32,9,0.0
91,512,32,10,0.07295440477493062
91,512,32,11,0.0
91,512,32,12,0.0
91,512,32,13,0.0
91,512,32,14,0.0
91,512,32,15,0.0
91,512,32,16,0.0
91,512,32,17,0.0
91,512,32,18,0.0
91,512,32,19,0.0
91,512,32,20,0.0
91,512,32,21,0.0
91,512,32,22,0.0
91,512,32,23,0.0
91,512,32,24,0.0
91,512,32,25,0.0
91,512,32,26,0.0
91,512,32,27,0.0
91,512,32,28,0.0
91,512,32,29,0.0
91,512,32,30,0.0
91,512,32,31,0.0
91,512,32,32,0.0
91,512,32,33,0.0
91,512,32,34,0.0
91,512,32,35,0.0
91,512,32,36,0.0
91,512,32,37,0.0
91,512,32,38,0.0
91,512,32,39,0.0
91,512,32,40,0.0
91,512,32,41,0.0
91,512,32,42,0.0
91,512,32,43,0.0
91,512,32,44,0.0
91,512,32,45,0.0
91,512,32,46,0.0
91,512,32,47,0.0
91,512,32,48,0.0
91,512,32,49,0.0
91,512,32,50,0.0
91,512,32,51,0.0012050567169570067
91,512,32,52,0.0
91,512,32,53,0.038315244246001495
91,512,32,54,0.028724941957545068
91,512,32,55,0.0
91,512,32,56,0.0
91,512,32,57,0.0
91,512,32,58,0.0
91,512,32,59,0.0
91,512,32,60,0.0
91,512,32,61,0.0
91,512,32,62,0.0
91,512,32,63,0.0
91,512,32,64,0.0
91,512,32,65,0.0
91,512,32,66,0.0
91,512,32,67,0.0
91,512,32,68,0.0
91,512,32,69,0.0
91,512,32,70,0.0
91,512,32,71,0.0
91,512,32,72,0.0
91,512,32,73,0.0
91,512,32,74,0.0
91,512,32,75,0.0
91,512,32,76,0.0
91,512,32,77,0.0
91,512,32,78,0.0
91,512,32,79,0.0
91,512,32,80,0.0
91,512,32,81,0.0
91,512,32,82,0.0
91,512,32,83,0.0
91,512,32,84,0.0
91,512,32,85,0.0
91,512,32,86,0.0
91,512,32,87,0.0
91,512,32,88,0.0
91,512,32,89,0.0
91,512,32,90,0.0
91,512,32,91,0.0
91,512,33,1,0.23645470736367355
91,512,33,2,0.31952871247623693
91,512,33,3,0.044677171780609995
91,512,33,4,0.0
91,512,33,5,0.2065140142477323
91,512,33,6,0.0
91,512,33,7,0.0
91,512,33,8,0.051630061548852996
91,512,33,9,0.0
91,512,33,10,0.07294975531576277
91,512,33,11,0.0
91,512,33,12,0.0
91,512,33,13,0.0
91,512,33,14,0.0
91,512,33,15,0.0
91,512,33,16,0.0
91,512,33,17,0.0
91,512,33,18,0.0
91,512,33,19,0.0
91,512,33,20,0.0
91,512,33,21,0.0
91,512,33,22,0.0
91,512,33,23,0.0
91,512,33,24,0.0
91,512,33,25,0.0
91,512,33,26,0.0
91,512,33,27,0.0
91,512,33,28,0.0
91,512,33,29,0.0
91,512,33,30,0.0
91,512,33,31,0.0
91,512,33,32,0.0
91,512,33,33,0.0
91,512,33,34,0.0
91,512,33,35,0.0
91,512,33,36,0.0
91,512,33,37,0.0
91,512,33,38,0.0
91,512,33,39,0.0
91,512,33,40,0.0
91,512,33,41,0.0
91,512,33,42,0.0
91,512,33,43,0.0
91,512,33,44,0.0
91,512,33,45,0.0
91,512,33,46,0.0
91,512,33,47,0.0
91,512,33,48,0.0
91,512,33,49,0.0
91,512,33,50,0.0
91,512,33,51,0.001207587734669901
91,512,33,52,0.0
91,512,33,53,0.038312942403465715
91,512,33,54,0.028725047128995793
91,512,33,55,0.0
91,512,33,56,0.0
91,512,33,57,0.0
91,512,33,58,0.0
91,512,33,59,0.0
91,512,33,60,0.0
91,512,33,61,0.0
91,512,33,62,0.0
91,512,33,63,0.0
91,512,33,64,0.0
91,512,33,65,0.0
91,512,33,66,0.0
91,512,33,67,0.0
91,512,33,68,0.0
91,512,33,69,0.0
91,512,33,70,0.0
91,512,33,71,0.0
91,512,33,72,0.0
91,512,33,73,0.0
91,512,33,74,0.0
91,512,33,75,0.0
91,512,33,76,0.0
91,512,33,77,0.0
91,512,33,78,0.0
91,512,33,79,0.0
91,512,33,80,0.0
91,512,33,81,0.0
91,512,33,82,0.0
91,512,33,83,0.0
91,512,33,84,0.0
91,512,33,85,0.0
91,512,33,86,0.0
91,512,33,87,0.0
91,512,33,88,0.0
91,512,33,89,0.0
91,512,33,90,0.0
91,512,33,91,0.0
91,512,34,1,0.2364547396077365
91,512,34,2,0.3195287794800707
91,512,34,3,0.04467804418736055
91,512,34,4,0.0
91,512,34,5,0.20651330585108654
91,512,34,6,0.0
91,512,34,7,0.0
91,512,34,8,0.05162484348288312
91,512,34,9,0.0
91,512,34,10,0.07295511614296367
91,512,34,11,0.0
91,512,34,12,0.0
91,512,34,13,0.0
91,512,34,14,0.0
91,512,34,15,0.0
91,512,34,16,0.0
91,512,34,17,0.0
91,512,34,18,0.0
91,512,34,19,0.0
91,512,34,20,0.0
91,512,34,21,0.0
91,512,34,22,0.0
91,512,34,23,0.0
91,512,34,24,0.0
91,512,34,25,0.0
91,512,34,26,0.0
91,512,34,27,0.0
91,512,34,28,0.0
91,512,34,29,0.0
91,512,34,30,0.0
91,512,34,31,0.0
91,512,34,32,0.0
91,512,34,33,0.0
91,512,34,34,0.0
91,512,34,35,0.0
91,512,34,36,0.0
91,512,34,37,0.0
91,512,34,38,0.0
91,512,34,39,0.0
91,512,34,40,0.0
91,512,34,41,0.0
91,512,34,42,0.0
91,512,34,43,0.0
91,512,34,44,0.0
91,512,34,45,0.0
91,512,34,46,0.0
91,512,34,47,0.0
91,512,34,48,0.0
91,512,34,49,0.0
91,512,34,50,0.0
91,512,34,51,0.0012023665117264096
91,512,34,52,0.0
91,512,34,53,0.03831790987463912
91,512,34,54,0.028724894861533484
91,512,34,55,0.0
91,512,34,56,0.0
91,512,34,57,0.0
91,512,34,58,0.0
91,512,34,59,0.0
91,512,34,60,0.0
91,512,34,61,0.0
91,512,34,62,0.0
91,512,34,63,0.0
91,512,34,64,0.0
91,512,34,65,0.0
91,512,34,66,0.0
91,512,34,67,0.0
91,512,34,68,0.0
91,512,34,69,0.0
91,512,34,70,0.0
91,512,34,71,0.0
91,512,34,72,0.0
91,512,34,73,0.0
91,512,34,74,0.0
91,512,34,75,0.0
91,512,34,76,0.0
91,512,34,77,0.0
91,512,34,78,0.0
91,512,34,79,0.0
91,512,34,80,0.0
91,512,34,81,0.0
91,512,34,82,0.0
91,512,34,83,0.0
91,512,34,84,0.0
91,512,34,85,0.0
91,512,34,86,0.0
91,512,34,87,0.0
91,512,34,88,0.0
91,512,34,89,0.0
91,512,34,90,0.0
91,512,34,91,0.0
91,512,35,1,0.23645478933503
91,512,35,2,0.31952884572936446
91,512,35,3,0.04467760290768544
91,512,35,4,0.0
91,512,35,5,0.20651387139134236
91,512,35,6,0.0
91,512,35,7,0.0
91,512,35,8,0.051625165977401966
91,512,35,9,0.0
91,512,35,10,0.07295436752439977
91,512,35,11,0.0
91,512,35,12,0.0
91,512,35,13,0.0
91,512,35,14,0.0
91,512,35,15,0.0
91,512,35,16,0.0
91,512,35,17,0.0
91,512,35,18,0.0
91,512,35,19,0.0
91,512,35,20,0.0
91,512,35,21,0.0
91,512,35,22,0.0
91,512,35,23,0.0
91,512,35,24,0.0
91,512,35,25,0.0
91,512,35,26,0.0
91,512,35,27,0.0
91,512,35,28,0.0
91,512,35,29,0.0
91,512,35,30,0.0
91,512,35,31,0.0
91,512,35,32,0.0
91,512,35,33,0.0
91,512,35,34,0.0
91,512,35,35,0.0
91,512,35,36,0.0
91,512,35,37,0.0
91,512,35,38,0.0
91,512,35,39,0.0
91,512,35,40,0.0
91,512,35,41,0.0
91,512,35,42,0.0
91,512,35,43,0.0
91,512,35,44,0.0
91,512,35,45,0.0
91,512,35,46,0.0
91,512,35,47,0.0
91,512,35,48,0.0
91,512,35,49,0.0
91,512,35,50,0.0
91,512,35,51,0.0012102983439835678
91,512,35,52,0.0
91,512,35,53,0.038310550292111514
91,512,35,54,0.028724508498681044
91,512,35,55,0.0
91,512,35,56,0.0
91,512,35,57,0.0
91,512,35,58,0.0
91,512,35,59,0.0
91,512,35,60,0.0
91,512,35,61,0.0
91,512,35,62,0.0
91,512,35,63,0.0
91,512,35,64,0.0
91,512,35,65,0.0
91,512,35,66,0.0
91,512,35,67,0.0
91,512,35,68,0.0
91,512,35,69,0.0
91,512,35,70,0.0
91,512,35,71,0.0
91,512,35,72,0.0
91,512,35,73,0.0
91,512,35,74,0.0
91,512,35,75,0.0
91,512,35,76,0.0
91,512,35,77,0.0
91,512,35,78,0.0
91,512,35,79,0.0
91,512,35,80,0.0
91,512,35,81,0.0
91,512,35,82,0.0
91,512,35,83,0.0
91,512,35,84,0.0
91,512,35,85,0.0
91,512,35,86,0.0
91,512,35,87,0.0
91,512,35,88,0.0
91,512,35,89,0.0
91,512,35,90,0.0
91,512,35,91,0.0
91,512,36,1,0.2364547244502292
91,512,36,2,0.3195287278674599
91,512,36,3,0.04467847975297105
91,512,36,4,0.0
91,512,36,5,0.2065129987337877
91,512,36,6,0.0
91,512,36,7,0.0
91,512,36,8,0.051623348295049595
91,512,36,9,0.0
91,512,36,10,0.07295678552957685
91,512,36,11,0.0
91,512,36,12,0.0
91,512,36,13,0.0
91,512,36,14,0.0
91,512,36,15,0.0
91,512,36,16,0.0
91,512,36,17,0.0
91,512,36,18,0.0
91,512,36,19,0.0
91,512,36,20,0.0
91,512,36,21,0.0
91,512,36,22,0.0
91,512,36,23,0.0
91,512,36,24,0.0
91,512,36,25,0.0
91,512,36,26,0.0
91,512,36,27,0.0
91,512,36,28,0.0
91,512,36,29,0.0
91,512,36,30,0.0
91,512,36,31,0.0
91,512,36,32,0.0
91,512,36,33,0.0
91,512,36,34,0.0
91,512,36,35,0.0
91,512,36,36,0.0
91,512,36,37,0.0
91,512,36,38,0.0
91,512,36,39,0.0
91,512,36,40,0.0
91,512,36,41,0.0
91,512,36,42,0.0
91,512,36,43,0.0
91,512,36,44,0.0
91,512,36,45,0.0
91,512,36,46,0.0
91,512,36,47,0.0
91,512,36,48,0.0
91,512,36,49,0.0
91,512,36,50,0.0
91,512,36,51,0.0011958148835622825
91,512,36,52,0.0
91,512,36,53,0.03832447910870903
91,512,36,54,0.02872464137865446
91,512,36,55,0.0
91,512,36,56,0.0
91,512,36,57,0.0
91,512,36,58,0.0
91,512,36,59,0.0
91,512,36,60,0.0
91,512,36,61,0.0
91,512,36,62,0.0
91,512,36,63,0.0
91,512,36,64,0.0
91,512,36,65,0.0
91,512,36,66,0.0
91,512,36,67,0.0
91,512,36,68,0.0
91,512,36,69,0.0
91,512,36,70,0.0
91,512,36,71,0.0
91,512,36,72,0.0
91,512,36,73,0.0
91,512,36,74,0.0
91,512,36,75,0.0
91,512,36,76,0.0
91,512,36,77,0.0
91,512,36,78,0.0
91,512,36,79,0.0
91,512,36,80,0.0
91,512,36,81,0.0
91,512,36,82,0.0
91,512,36,83,0.0
91,512,36,84,0.0
91,512,36,85,0.0
91,512,36,86,0.0
91,512,36,87,0.0
91,512,36,88,0.0
91,512,36,89,0.0
91,512,36,90,0.0
91,512,36,91,0.0
91,1024,0,1,0.16403572259840613
91,1024,0,2,0.30089766014749386
91,1024,0,3,0.1665980124629399
91,1024,0,4,0.0
91,1024,0,5,0.07002623211176466
91,1024,0,6,0.0
91,1024,0,7,0.0
91,1024,0,8,0.16791114372433083
91,1024,0,9,0.049257102951400164
91,1024,0,10,0.0
91,1024,0,11,0.0
91,1024,0,12,0.0
91,1024,0,13,0.0
91,1024,0,14,0.0
91,1024,0,15,0.0
91,1024,0,16,0.0
91,1024,0,17,0.0
91,1024,0,18,0.0
91,1024,0,19,0.0
91,1024,0,20,0.0
91,1024,0,21,0.0
91,1024,0,22,0.0
91,1024,0,23,0.0
91,1024,0,24,0.0
91,1024,0,25,0.0
91,1024,0,26,0.0
91,1024,0,27,0.0
91,1024,0,28,0.0
91,1024,0,29,0.0
91,1024,0,30,0.0
91,1024,0,31,0.0
91,1024,0,32,0.0
91,1024,0,33,0.0
91,1024,0,34,0.0
91,1024,0,35,0.0
91,1024,0,36,0.0
91,1024,0,37,0.0
91,1024,0,38,0.0
91,1024,0,39,0.0
91,1024,0,40,0.0
91,1024,0,41,0.0
91,1024,0,42,0.0
91,1024,0,43,0.0
91,1024,0,44,0.0
91,1024,0,45,0.0
91,1024,0,46,0.0
91,1024,0,47,0.0
91,1024,0,48,0.0
91,1024,0,49,0.0
91,1024,0,50,0.012189229776404712
91,1024,0,51,0.043090819756177456
91,1024,0,52,0.025994076471082164
91,1024,0,53,0.0
91,1024,0,54,0.0
91,1024,0,55,0.0
91,1024,0,56,0.0
91,1024,0,57,0.0
91,1024,0,58,0.0
91,1024,0,59,0.0
91,1024,0,60,0.0
91,1024,0,61,0.0
91,1024,0,62,0.0
91,1024,0,63,0.0
91,1024,0,64,0.0
91,1024,0,65,0.0
91,1024,0,66,0.0
91,1024,0,67,0.0
91,1024,0,68,0.0
91,1024,0,69,0.0
91,1024,0,70,0.0
91,1024,0,71,0.0
91,1024,0,72,0.0
91,1024,0,73,0.0
91,1024,0,74,0.0
91,1024,0,75,0.0
91,1024,0,76,0.0
91,1024,0,77,0.0
91,1024,0,78,0.0
91,1024,0,79,0.0
91,1024,0,80,0.0
91,1024,0,81,0.0
91,1024,0,82,0.0
91,1024,0,83,0.0
91,1024,0,84,0.0
91,1024,0,85,0.0
91,1024,0,86,0.0
91,1024,0,87,0.0
91,1024,0,88,0.0
91,1024,0,89,0.0
91,1024,0,90,0.0
91,1024,0,91,0.0
91,1024,1,1,0.164035710035904
91,1024,1,2,0.30089780738276906
91,1024,1,3,0.16659758006968872
91,1024,1,4,0.0
91,1024,1,5,0.07002697627426586
91,1024,1,6,0.0
91,1024,1,7,0.0
91,1024,1,8,0.16791114114912745
91,1024,1,9,0.04925653841822249
91,1024,1,10,0.0
91,1024,1,11,0.0
91,1024,1,12,0.0
91,1024,1,13,0.0
91,1024,1,14,0.0
91,1024,1,15,0.0
91,1024,1,16,0.0
91,1024,1,17,0.0
91,1024,1,18,0.0
91,1024,1,19,0.0
91,1024,1,20,0.0
91,1024,1,21,0.0
91,1024,1,22,0.0
91,1024,1,23,0.0
91,1024,1,24,0.0
91,1024,1,25,0.0
91,1024,1,26,0.0
91,1024,1,27,0.0
91,1024,1,28,0.0
91,1024,1,29,0.0
91,1024,1,30,0.0
91,1024,1,31,0.0
91,1024,1,32,0.0
91,1024,1,33,0.0
91,1024,1,34,0.0
91,1024,1,35,0.0
91,1024,1,36,0.0
91,1024,1,37,0.0
91,1024,1,38,0.0
91,1024,1,39,0.0
91,1024,1,40,0.0
91,1024,1,41,0.0
91,1024,1,42,0.0
91,1024,1,43,0.0
91,1024,1,44,0.0
91,1024,1,45,0.0
91,1024,1,46,0.0
91,1024,1,47,0.0
91,1024,1,48,0.0
91,1024,1,49,0.0
91,1024,1,50,0.012193559526489414
91,1024,1,51,0.043090801815484706
91,1024,1,52,0.025989885328048308
91,1024,1,53,0.0
91,1024,1,54,0.0
91,1024,1,55,0.0
91,1024,1,56,0.0
91,1024,1,57,0.0
91,1024,1,58,0.0
91,1024,1,59,0.0
91,1024,1,60,0.0
91,1024,1,61,0.0
91,1024,1,62,0.0
91,1024,1,63,0.0
91,1024,1,64,0.0
91,1024,1,65,0.0
91,1024,1,66,0.0
91,1024,1,67,0.0
91,1024,1,68,0.0
91,1024,1,69,0.0
91,1024,1,70,0.0
91,1024,1,71,0.0
91,1024,1,72,0.0
91,1024,1,73,0.0
91,1024,1,74,0.0
91,1024,1,75,0.0
91,1024,1,76,0.0
91,1024,1,77,0.0
91,1024,1,78,0.0
91,1024,1,79,0.0
91,1024,1,80,0.0
91,1024,1,81,0.0
91,1024,1,82,0.0
91,1024,1,83,0.0
91,1024,1,84,0.0
91,1024,1,85,0.0
91,1024,1,86,0.0
91,1024,1,87,0.0
91,1024,1,88,0.0
91,1024,1,89,0.0
91,1024,1,90,0.0
91,1024,1,91,0.0
91,1024,2,1,0.16403573274504918
91,1024,2,2,0.3008979590455593
91,1024,2,3,0.16659723921323588
91,1024,2,4,0.0
91,1024,2,5,0.07002763325157903
91,1024,2,6,0.0
91,1024,2,7,0.0
91,1024,2,8,0.16791115650654168
91,1024,2,9,0.049256078243730655
91,1024,2,10,0.0
91,1024,2,11,0.0
91,1024,2,12,0.0
91,1024,2,13,0.0
91,1024,2,14,0.0
91,1024,2,15,0.0
91,1024,2,16,0.0
91,1024,2,17,0.0
91,1024,2,18,0.0
91,1024,2,19,0.0
91,1024,2,20,0.0
91,1024,2,21,0.0
91,1024,2,22,0.0
91,1024,2,23,0.0
91,1024,2,24,0.0
91,1024,2,25,0.0
91,1024,2,26,0.0
91,1024,2,27,0.0
91,1024,2,28,0.0
91,1024,2,29,0.0
91,1024,2,30,0.0
91,1024,2,31,0.0
91,1024,2,32,0.0
91,1024,2,33,0.0
91,1024,2,34,0.0
91,1024,2,35,0.0
91,1024,2,36,0.0
91,1024,2,37,0.0
91,1024,2,38,0.0
91,1024,2,39,0.0
91,1024,2,40,0.0
91,1024,2,41,0.0
91,1024,2,42,0.0
91,1024,2,43,0.0
91,1024,2,44,0.0
91,1024,2,45,0.0
91,1024,2,46,0.0
91,1024,2,47,0.0
91,1024,2,48,0.0
91,1024,2,49,0.0
91,1024,2,50,0.012191045914643081
91,1024,2,51,0.04309093596121557
91,1024,2,52,0.025992219118445594
91,1024,2,53,0.0
91,1024,2,54,0.0
91,1024,2,55,0.0
91,1024,2,56,0.0
91,1024,2,57,0.0
91,1024,2,58,0.0
91,1024,2,59,0.0
91,1024,2,60,0.0
91,1024,2,61,0.0
91,1024,2,62,0.0
91,1024,2,63,0.0
91,1024,2,64,0.0
91,1024,2,65,0.0
91,1024,2,66,0.0
91,1024,2,67,0.0
91,1024,2,68,0.0
91,1024,2,69,0.0
91,1024,2,70,0.0
91,1024,2,71,0.0
91,1024,2,72,0.0
91,1024,2,73,0.0
91,1024,2,74,0.0
91,1024,2,75,0.0
91,1024,2,76,0.0
91,1024,2,77,0.0
91,1024,2,78,0.0
91,1024,2,79,0.0
91,1024,2,80,0.0
91,1024,2,81,0.0
91,1024,2,82,0.0
91,1024,2,83,0.0
91,1024,2,84,0.0
91,1024,2,85,0.0
91,1024,2,86,0.0
91,1024,2,87,0.0
91,1024,2,88,0.0
91,1024,2,89,0.0
91,1024,2,90,0.0
91,1024,2,91,0.0
91,1024,3,1,0.16403571637376946
91,1024,3,2,0.30089785938548247
91,1024,3,3,0.16659768214345524
91,1024,3,4,0.0
91,1024,3,5,0.07002670670764426
91,1024,3,6,0.0
91,1024,3,7,0.0
91,1024,3,8,0.16791119839017302
91,1024,3,9,0.049256671873678784
91,1024,3,10,0.0
91,1024,3,11,0.0
91,1024,3,12,0.0
91,1024,3,13,0.0
91,1024,3,14,0.0
91,1024,3,15,0.0
91,1024,3,16,0.0
91,1024,3,17,0.0
91,1024,3,18,0.0
91,1024,3,19,0.0
91,1024,3,20,0.0
91,1024,3,21,0.0
91,1024,3,22,0.0
91,1024,3,23,0.0
91,1024,3,24,0.0
91,1024,3,25,0.0
91,1024,3,26,0.0
91,1024,3,27,0.0
91,1024,3,28,0.0
91,1024,3,29,0.0
91,1024,3,30,0.0
91,1024,3,31,0.0
91,1024,3,32,0.0
91,1024,3,33,0.0
91,1024,3,34,0.0
91,1024,3,35,0.0
91,1024,3,36,0.0
91,1024,3,37,0.0
91,1024,3,38,0.0
91,1024,3,39,0.0
91,1024,3,40,0.0
91,1024,3,41,0.0
91,1024,3,42,0.0
91,1024,3,43,0.0
91,1024,3,44,0.0
91,1024,3,45,0.0
91,1024,3,46,0.0
91,1024,3,47,0.0
91,1024,3,48,0.0
91,1024,3,49,0.0
91,1024,3,50,0.012191450447510663
91,1024,3,51,0.043090740402820696
91,1024,3,52,0.025991974275465433
91,1024,3,53,0.0
91,1024,3,54,0.0
91,1024,3,55,0.0
91,1024,3,56,0.0
91,1024,3,57,0.0
91,1024,3,58,0.0
91,1024,3,59,0.0
91,1024,3,60,0.0
91,1024,3,61,0.0
91,1024,3,62,0.0
91,1024,3,63,0.0
91,1024,3,64,0.0
91,1024,3,65,0.0
91,1024,3,66,0.0
91,1024,3,67,0.0
91,1024,3,68,0.0
91,1024,3,69,0.0
91,1024,3,70,0.0
91,1024,3,71,0.0
91,1024,3,72,0.0
91,1024,3,73,0.0
91,1024,3,74,0.0
91,1024,3,75,0.0
91,1024,3,76,0.0
91,1024,3,77,0.0
91,1024,3,78,0.0
91,1024,3,79,0.0
91,1024,3,80,0.0
91,1024,3,81,0.0
91,1024,3,82,0.0
91,1024,3,83,0.0
91,1024,3,84,0.0
91,1024,3,85,0.0
91,1024,3,86,0.0
91,1024,3,87,0.0
91,1024,3,88,0.0
91,1024,3,89,0.0
91,1024,3,90,0.0
91,1024,3,91,0.0
91,1024,4,1,0.16403570439931997
91,1024,4,2,0.3008977601186941
91,1024,4,3,0.16659836951865936
91,1024,4,4,0.0
91,1024,4,5,0.07002549115162254
91,1024,4,6,0.0
91,1024,4,7,0.0
91,1024,4,8,0.1679115950314366
91,1024,4,9,0.049257101872543584
91,1024,4,10,0.0
91,1024,4,11,0.0
91,1024,4,12,0.0
91,1024,4,13,0.0
91,1024,4,14,0.0
91,1024,4,15,0.0
91,1024,4,16,0.0
91,1024,4,17,0.0
91,1024,4,18,0.0
91,1024,4,19,0.0
91,1024,4,20,0.0
91,1024,4,21,0.0
91,1024,4,22,0.0
91,1024,4,23,0.0
91,1024,4,24,0.0
91,1024,4,25,0.0
91,1024,4,26,0.0
91,1024,4,27,0.0
91,1024,4,28,0.0
91,1024,4,29,0.0
91,1024,4,30,0.0
91,1024,4,31,0.0
91,1024,4,32,0.0
91,1024,4,33,0.0
91,1024,4,34,0.0
91,1024,4,35,0.0
91,1024,4,36,0.0
91,1024,4,37,0.0
91,1024,4,38,0.0
91,1024,4,39,0.0
91,1024,4,40,0.0
91,1024,4,41,0.0
91,1024,4,42,0.0
91,1024,4,43,0.0
91,1024,4,44,0.0
91,1024,4,45,0.0
91,1024,4,46,0.0
91,1024,4,47,0.0
91,1024,4,48,0.0
91,1024,4,49,0.0
91,1024,4,50,0.012188785182794872
91,1024,4,51,0.04309059540669465
91,1024,4,52,0.025994597318234256
91,1024,4,53,0.0
91,1024,4,54,0.0
91,1024,4,55,0.0
91,1024,4,56,0.0
91,1024,4,57,0.0
91,1024,4,58,0.0
91,1024,4,59,0.0
91,1024,4,60,0.0
91,1024,4,61,0.0
91,1024,4,62,0.0
91,1024,4,63,0.0
91,1024,4,64,0.0
91,1024,4,65,0.0
91,1024,4,66,0.0
91,1024,4,67,0.0
91,1024,4,68,0.0
91,1024,4,69,0.0
91,1024,4,70,0.0
91,1024,4,71,0.0
91,1024,4,72,0.0
91,1024,4,73,0.0
91,1024,4,74,0.0
91,1024,4,75,0.0
91,1024,4,76,0.0
91,1024,4,77,0.0
91,1024,4,78,0.0
91,1024,4,79,0.0
91,1024,4,80,0.0
91,1024,4,81,0.0
91,1024,4,82,0.0
91,1024,4,83,0.0
91,1024,4,84,0.0
91,1024,4,85,0.0
91,1024,4,86,0.0
91,1024,4,87,0.0
91,1024,4,88,0.0
91,1024,4,89,0.0
91,1024,4,90,0.0
91,1024,4,91,0.0
91,1024,5,1,0.16403575744370172
91,1024,5,2,0.3008977064614265
91,1024,5,3,0.16659816006182537
91,1024,5,4,0.0
91,1024,5,5,0.07002572389868197
91,1024,5,6,0.0
91,1024,5,7,0.0
91,1024,5,8,0.16791153664824102
91,1024,5,9,0.04925688768987697
91,1024,5,10,0.0
91,1024,5,11,0.0
91,1024,5,12,0.0
91,1024,5,13,0.0
91,1024,5,14,0.0
91,1024,5,15,0.0
91,1024,5,16,0.0
91,1024,5,17,0.0
91,1024,5,18,0.0
91,1024,5,19,0.0
91,1024,5,20,0.0
91,1024,5,21,0.0
91,1024,5,22,0.0
91,1024,5,23,0.0
91,1024,5,24,0.0
91,1024,5,25,0.0
91,1024,5,26,0.0
91,1024,5,27,0.0
91,1024,5,28,0.0
91,1024,5,29,0.0
91,1024,5,30,0.0
91,1024,5,31,0.0
91,1024,5,32,0.0
91,1024,5,33,0.0
91,1024,5,34,0.0
91,1024,5,35,0.0
91,1024,5,36,0.0
91,1024,5,37,0.0
91,1024,5,38,0.0
91,1024,5,39,0.0
91,1024,5,40,0.0
91,1024,5,41,0.0
91,1024,5,42,0.0
91,1024,5,43,0.0
91,1024,5,44,0.0
91,1024,5,45,0.0
91,1024,5,46,0.0
91,1024,5,47,0.0
91,1024,5,48,0.0
91,1024,5,49,0.0
91,1024,5,50,0.012191915235514914
91,1024,5,51,0.043091266984994915
91,1024,5,52,0.02599104557573662
91,1024,5,53,0.0
91,1024,5,54,0.0
91,1024,5,55,0.0
91,1024,5,56,0.0
91,1024,5,57,0.0
91,1024,5,58,0.0
91,1024,5,59,0.0
91,1024,5,60,0.0
91,1024,5,61,0.0
91,1024,5,62,0.0
91,1024,5,63,0.0
91,1024,5,64,0.0
91,1024,5,65,0.0
91,1024,5,66,0.0
91,1024,5,67,0.0
91,1024,5,68,0.0
91,1024,5,69,0.0
91,1024,5,70,0.0
91,1024,5,71,0.0
91,1024,5,72,0.0
91,1024,5,73,0.0
91,1024,5,74,0.0
91,1024,5,75,0.0
91,1024,5,76,0.0
91,1024,5,77,0.0
91,1024,5,78,0.0
91,1024,5,79,0.0
91,1024,5,80,0.0
91,1024,5,81,0.0
91,1024,5,82,0.0
91,1024,5,83,0.0
91,1024,5,84,0.0
91,1024,5,85,0.0
91,1024,5,86,0.0
91,1024,5,87,0.0
91,1024,5,88,0.0
91,1024,5,89,0.0
91,1024,5,90,0.0
91,1024,5,91,0.0
91,1024,6,1,0.16403581667423506
91,1024,6,2,0.300897776187545
91,1024,6,3,0.1665972371459415
91,1024,6,4,0.0
91,1024,6,5,0.0700274112936993
91,1024,6,6,0.0
91,1024,6,7,0.0
91,1024,6,8,0.167911538950458
91,1024,6,9,0.04925603721389732
91,1024,6,10,0.0
91,1024,6,11,0.0
91,1024,6,12,0.0
91,1024,6,13,0.0
91,1024,6,14,0.0
91,1024,6,15,0.0
91,1024,6,16,0.0
91,1024,6,17,0.0
91,1024,6,18,0.0
91,1024,6,19,0.0
91,1024,6,20,0.0
91,1024,6,21,0.0
91,1024,6,22,0.0
91,1024,6,23,0.0
91,1024,6,24,0.0
91,1024,6,25,0.0
91,1024,6,26,0.0
91,1024,6,27,0.0
91,1024,6,28,0.0
91,1024,6,29,0.0
91,1024,6,30,0.0
91,1024,6,31,0.0
91,1024,6,32,0.0
91,1024,6,33,0.0
91,1024,6,34,0.0
91,1024,6,35,0.0
91,1024,6,36,0.0
91,1024,6,37,0.0
91,1024,6,38,0.0
91,1024,6,39,0.0
91,1024,6,40,0.0
91,1024,6,41,0.0
91,1024,6,42,0.0
91,1024,6,43,0.0
91,1024,6,44,0.0
91,1024,6,45,0.0
91,1024,6,46,0.0
91,1024,6,47,0.0
91,1024,6,48,0.0
91,1024,6,49,0.0
91,1024,6,50,0.012193942778649781
91,1024,6,51,0.04309070973556745
91,1024,6,52,0.025989530020006608
91,1024,6,53,0.0
91,1024,6,54,0.0
91,1024,6,55,0.0
91,1024,6,56,0.0
91,1024,6,57,0.0
91,1024,6,58,0.0
91,1024,6,59,0.0
91,1024,6,60,0.0
91,1024,6,61,0.0
91,1024,6,62,0.0
91,1024,6,63,0.0
91,1024,6,64,0.0
91,1024,6,65,0.0
91,1024,6,66,0.0
91,1024,6,67,0.0
91,1024,6,68,0.0
91,1024,6,69,0.0
91,1024,6,70,0.0
91,1024,6,71,0.0
91,1024,6,72,0.0
91,1024,6,73,0.0
91,1024,6,74,0.0
91,1024,6,75,0.0
91,1024,6,76,0.0
91,1024,6,77,0.0
91,1024,6,78,0.0
91,1024,6,79,0.0
91,1024,6,80,0.0
91,1024,6,81,0.0
91,1024,6,82,0.0
91,1024,6,83,0.0
91,1024,6,84,0.0
91,1024,6,85,0.0
91,1024,6,86,0.0
91,1024,6,87,0.0
91,1024,6,88,0.0
91,1024,6,89,0.0
91,1024,6,90,0.0
91,1024,6,91,0.0
91,1024,7,1,0.16403586352125973
91,1024,7,2,0.30089784940978875
91,1024,7,3,0.1665969826802015
91,1024,7,4,0.0
91,1024,7,5,0.07002787711681675
91,1024,7,6,0.0
91,1024,7,7,0.0
91,1024,7,8,0.1679109756192938
91,1024,7,9,0.04925624459919326
91,1024,7,10,0.0
91,1024,7,11,0.0
91,1024,7,12,0.0
91,1024,7,13,0.0
91,1024,7,14,0.0
91,1024,7,15,0.0
91,1024,7,16,0.0
91,1024,7,17,0.0
91,1024,7,18,0.0
91,1024,7,19,0.0
91,1024,7,20,0.0
91,1024,7,21,0.0
91,1024,7,22,0.0
91,1024,7,23,0.0
91,1024,7,24,0.0
91,1024,7,25,0.0
91,1024,7,26,0.0
91,1024,7,27,0.0
91,1024,7,28,0.0
91,1024,7,29,0.0
91,1024,7,30,0.0
91,1024,7,31,0.0
91,1024,7,32,0.0
91,1024,7,33,0.0
91,1024,7,34,0.0
91,1024,7,35,0.0
91,1024,7,36,0.0
91,1024,7,37,0.0
91,1024,7,38,0.0
91,1024,7,39,0.0
91,1024,7,40,0.0
91,1024,7,41,0.0
91,1024,7,42,0.0
91,1024,7,43,0.0
91,1024,7,44,0.0
91,1024,7,45,0.0
91,1024,7,46,0.0
91,1024,7,47,0.0
91,1024,7,48,0.0
91,1024,7,49,0.0
91,1024,7,50,0.012191303605590577
91,1024,7,51,0.043090750421356586
91,1024,7,52,0.02599215302649896
91,1024,7,53,0.0
91,1024,7,54,0.0
91,1024,7,55,0.0
91,1024,7,56,0.0
91,1024,7,57,0.0
91,1024,7,58,0.0
91,1024,7,59,0.0
91,1024,7,60,0.0
91,1024,7,61,0.0
91,1024,7,62,0.0
91,1024,7,63,0.0
91,1024,7,64,0.0
91,1024,7,65,0.0
91,1024,7,66,0.0
91,1024,7,67,0.0
91,1024,7,68,0.0
91,1024,7,69,0.0
91,1024,7,70,0.0
91,1024,7,71,0.0
91,1024,7,72,0.0
91,1024,7,73,0.0
91,1024,7,74,0.0
91,1024,7,75,0.0
91,1024,7,76,0.0
91,1024,7,77,0.0
91,1024,7,78,0.0
91,1024,7,79,0.0
91,1024,7,80,0.0
91,1024,7,81,0.0
91,1024,7,82,0.0
91,1024,7,83,0.0
91,1024,7,84,0.0
91,1024,7,85,0.0
91,1024,7,86,0.0
91,1024,7,87,0.0
91,1024,7,88,0.0
91,1024,7,89,0.0
91,1024,7,90,0.0
91,1024,7,91,0.0
91,1024,8,1,0.16403573524623088
91,1024,8,2,0.3008977731836712
91,1024,8,3,0.16659794326686495
91,1024,8,4,0.0
91,1024,8,5,0.07002615106552353
91,1024,8,6,0.0
91,1024,8,7,0.0
91,1024,8,8,0.16791153858889374
91,1024,8,9,0.049256870431644166
91,1024,8,10,0.0
91,1024,8,11,0.0
91,1024,8,12,0.0
91,1024,8,13,0.0
91,1024,8,14,0.0
91,1024,8,15,0.0
91,1024,8,16,0.0
91,1024,8,17,0.0
91,1024,8,18,0.0
91,1024,8,19,0.0
91,1024,8,20,0.0
91,1024,8,21,0.0
91,1024,8,22,0.0
91,1024,8,23,0.0
91,1024,8,24,0.0
91,1024,8,25,0.0
91,1024,8,26,0.0
91,1024,8,27,0.0
91,1024,8,28,0.0
91,1024,8,29,0.0
91,1024,8,30,0.0
91,1024,8,31,0.0
91,1024,8,32,0.0
91,1024,8,33,0.0
91,1024,8,34,0.0
91,1024,8,35,0.0
91,1024,8,36,0.0
91,1024,8,37,0.0
91,1024,8,38,0.0
91,1024,8,39,0.0
91,1024,8,40,0.0
91,1024,8,41,0.0
91,1024,8,42,0.0
91,1024,8,43,0.0
91,1024,8,44,0.0
91,1024,8,45,0.0
91,1024,8,46,0.0
91,1024,8,47,0.0
91,1024,8,48,0.0
91,1024,8,49,0.0
91,1024,8,50,0.012181723631613317
91,1024,8,51,0.043090807173112956
91,1024,8,52,0.02600145741244514
91,1024,8,53,0.0
91,1024,8,54,0.0
91,1024,8,55,0.0
91,1024,8,56,0.0
91,1024,8,57,0.0
91,1024,8,58,0.0
91,1024,8,59,0.0
91,1024,8,60,0.0
91,1024,8,61,0.0
91,1024,8,62,0.0
91,1024,8,63,0.0
91,1024,8,64,0.0
91,1024,8,65,0.0
91,1024,8,66,0.0
91,1024,8,67,0.0
91,1024,8,68,0.0
91,1024,8,69,0.0
91,1024,8,70,0.0
91,1024,8,71,0.0
91,1024,8,72,0.0
91,1024,8,73,0.0
91,1024,8,74,0.0
91,1024,8,75,0.0
91,1024,8,76,0.0
91,1024,8,77,0.0
91,1024,8,78,0.0
91,1024,8,79,0.0
91,1024,8,80,0.0
91,1024,8,81,0.0
91,1024,8,82,0.0
91,1024,8,83,0.0
91,1024,8,84,0.0
91,1024,8,85,0.0
91,1024,8,86,0.0
91,1024,8,87,0.0
91,1024,8,88,0.0
91,1024,8,89,0.0
91,1024,8,90,0.0
91,1024,8,91,0.0
91,1024,9,1,0.16403574600956233
91,1024,9,2,0.30089777361117864
91,1024,9,3,0.16659713061063733
91,1024,9,4,0.0
91,1024,9,5,0.07002761067363092
91,1024,9,6,0.0
91,1024,9,7,0.0
91,1024,9,8,0.16791132915307222
91,1024,9,9,0.04925605116369072
91,1024,9,10,0.0
91,1024,9,11,0.0
91,1024,9,12,0.0
91,1024,9,13,0.0
91,1024,9,14,0.0
91,1024,9,15,0.0
91,1024,9,16,0.0
91,1024,9,17,0.0
91,1024,9,18,0.0
91,1024,9,19,0.0
91,1024,9,20,0.0
91,1024,9,21,0.0
91,1024,9,22,0.0
91,1024,9,23,0.0
91,1024,9,24,0.0
91,1024,9,25,0.0
91,1024,9,26,0.0
91,1024,9,27,0.0
91,1024,9,28,0.0
91,1024,9,29,0.0
91,1024,9,30,0.0
91,1024,9,31,0.0
91,1024,9,32,0.0
91,1024,9,33,0.0
91,1024,9,34,0.0
91,1024,9,35,0.0
91,1024,9,36,0.0
91,1024,9,37,0.0
91,1024,9,38,0.0
91,1024,9,39,0.0
91,1024,9,40,0.0
91,1024,9,41,0.0
91,1024,9,42,0.0
91,1024,9,43,0.0
91,1024,9,44,0.0
91,1024,9,45,0.0
91,1024,9,46,0.0
91,1024,9,47,0.0
91,1024,9,48,0.0
91,1024,9,49,0.0
91,1024,9,50,0.012195280643230747
91,1024,9,51,0.043090825426047384
91,1024,9,52,0.025988252708949652
91,1024,9,53,0.0
91,1024,9,54,0.0
91,1024,9,55,0.0
91,1024,9,56,0.0
91,1024,9,57,0.0
91,1024,9,58,0.0
91,1024,9,59,0.0
91,1024,9,60,0.0
91,1024,9,61,0.0
91,1024,9,62,0.0
91,1024,9,63,0.0
91,1024,9,64,0.0
91,1024,9,65,0.0
91,1024,9,66,0.0
91,1024,9,67,0.0
91,1024,9,68,0.0
91,1024,9,69,0.0
91,1024,9,70,0.0
91,1024,9,71,0.0
91,1024,9,72,0.0
91,1024,9,73,0.0
91,1024,9,74,0.0
91,1024,9,75,0.0
91,1024,9,76,0.0
91,1024,9,77,0.0
91,1024,9,78,0.0
91,1024,9,79,0.0
91,1024,9,80,0.0
91,1024,9,81,0.0
91,1024,9,82,0.0
91,1024,9,83,0.0
91,1024,9,84,0.0
91,1024,9,85,0.0
91,1024,9,86,0.0
91,1024,9,87,0.0
91,1024,9,88,0.0
91,1024,9,89,0.0
91,1024,9,90,0.0
91,1024,9,91,0.0
91,1024,10,1,0.16403560944395215
91,1024,10,2,0.30089768623913554
91,1024,10,3,0.16660066930426407
91,1024,10,4,0.0
91,1024,10,5,0.07002099117646786
91,1024,10,6,0.0
91,1024,10,7,0.0
91,1024,10,8,0.16791153678193435
91,1024,10,9,0.049259703091594
91,1024,10,10,0.0
91,1024,10,11,0.0
91,1024,10,12,0.0
91,1024,10,13,0.0
91,1024,10,14,0.0
91,1024,10,15,0.0
91,1024,10,16,0.0
91,1024,10,17,0.0
91,1024,10,18,0.0
91,1024,10,19,0.0
91,1024,10,20,0.0
91,1024,10,21,0.0
91,1024,10,22,0.0
91,1024,10,23,0.0
91,1024,10,24,0.0
91,1024,10,25,0.0
91,1024,10,26,0.0
91,1024,10,27,0.0
91,1024,10,28,0.0
91,1024,10,29,0.0
91,1024,10,30,0.0
91,1024,10,31,0.0
91,1024,10,32,0.0
91,1024,10,33,0.0
91,1024,10,34,0.0
91,1024,10,35,0.0
91,1024,10,36,0.0
91,1024,10,37,0.0
91,1024,10,38,0.0
91,1024,10,39,0.0
91,1024,10,40,0.0
91,1024,10,41,0.0
91,1024,10,42,0.0
91,1024,10,43,0.0
91,1024,10,44,0.0
91,1024,10,45,0.0
91,1024,10,46,0.0
91,1024,10,47,0.0
91,1024,10,48,0.0
91,1024,10,49,0.0
91,1024,10,50,0.012188488141916351
91,1024,10,51,0.04309049964810526
91,1024,10,52,0.025994816172630338
91,1024,10,53,0.0
91,1024,10,54,0.0
91,1024,10,55,0.0
91,1024,10,56,0.0
91,1024,10,57,0.0
91,1024,10,58,0.0
91,1024,10,59,0.0
91,1024,10,60,0.0
91,1024,10,61,0.0
91,1024,10,62,0.0
91,1024,10,63,0.0
91,1024,10,64,0.0
91,1024,10,65,0.0
91,1024,10,66,0.0
91,1024,10,67,0.0
91,1024,10,68,0.0
91,1024,10,69,0.0
91,1024,10,70,0.0
91,1024,10,71,0.0
91,1024,10,72,0.0
91,1024,10,73,0.0
91,1024,10,74,0.0
91,1024,10,75,0.0
91,1024,10,76,0.0
91,1024,10,77,0.0
91,1024,10,78,0.0
91,1024,10,79,0.0
91,1024,10,80,0.0
91,1024,10,81,0.0
91,1024,10,82,0.0
91,1024,10,83,0.0
91,1024,10,84,0.0
91,1024,10,85,0.0
91,1024,10,86,0.0
91,1024,10,87,0.0
91,1024,10,88,0.0
91,1024,10,89,0.0
91,1024,10,90,0.0
91,1024,10,91,0.0
91,1024,11,1,0.16403576389901517
91,1024,11,2,0.3008977832645947
91,1024,11,3,0.16659713016853375
91,1024,11,4,0.0
91,1024,11,5,0.07002794067494117
91,1024,11,6,0.0
91,1024,11,7,0.0
91,1024,11,8,0.16791097110257416
91,1024,11,9,0.049256169363745717
91,1024,11,10,0.0
91,1024,11,11,0.0
91,1024,11,12,0.0
91,1024,11,13,0.0
91,1024,11,14,0.0
91,1024,11,15,0.0
91,1024,11,16,0.0
91,1024,11,17,0.0
91,1024,11,18,0.0
91,1024,11,19,0.0
91,1024,11,20,0.0
91,1024,11,21,0.0
91,1024,11,22,0.0
91,1024,11,23,0.0
91,1024,11,24,0.0
91,1024,11,25,0.0
91,1024,11,26,0.0
91,1024,11,27,0.0
91,1024,11,28,0.0
91,1024,11,29,0.0
91,1024,11,30,0.0
91,1024,11,31,0.0
91,1024,11,32,0.0
91,1024,11,33,0.0
91,1024,11,34,0.0
91,1024,11,35,0.0
91,1024,11,36,0.0
91,1024,11,37,0.0
91,1024,11,38,0.0
91,1024,11,39,0.0
91,1024,11,40,0.0
91,1024,11,41,0.0
91,1024,11,42,0.0
91,1024,11,43,0.0
91,1024,11,44,0.0
91,1024,11,45,0.0
91,1024,11,46,0.0
91,1024,11,47,0.0
91,1024,11,48,0.0
91,1024,11,49,0.0
91,1024,11,50,0.012190635742096664
91,1024,11,51,0.04309069705239248
91,1024,11,52,0.025992908732106225
91,1024,11,53,0.0
91,1024,11,54,0.0
91,1024,11,55,0.0
91,1024,11,56,0.0
91,1024,11,57,0.0
91,1024,11,58,0.0
91,1024,11,59,0.0
91,1024,11,60,0.0
91,1024,11,61,0.0
91,1024,11,62,0.0
91,1024,11,63,0.0
91,1024,11,64,0.0
91,1024,11,65,0.0
91,1024,11,66,0.0
91,1024,11,67,0.0
91,1024,11,68,0.0
91,1024,11,69,0.0
91,1024,11,70,0.0
91,1024,11,71,0.0
91,1024,11,72,0.0
91,1024,11,73,0.0
91,1024,11,74,0.0
91,1024,11,75,0.0
91,1024,11,76,0.0
91,1024,11,77,0.0
91,1024,11,78,0.0
91,1024,11,79,0.0
91,1024,11,80,0.0
91,1024,11,81,0.0
91,1024,11,82,0.0
91,1024,11,83,0.0
91,1024,11,84,0.0
91,1024,11,85,0.0
91,1024,11,86,0.0
91,1024,11,87,0.0
91,1024,11,88,0.0
91,1024,11,89,0.0
91,1024,11,90,0.0
91,1024,11,91,0.0
91,1024,12,1,0.16403574353872993
91,1024,12,2,0.3008979009162549
91,1024,12,3,0.16659737375886438
91,1024,12,4,0.0
91,1024,12,5,0.07002701115418165
91,1024,12,6,0.0
91,1024,12,7,0.0
91,1024,12,8,0.16791117308179013
91,1024,12,9,0.04925646950403335
91,1024,12,10,0.0
91,1024,12,11,0.0
91,1024,12,12,0.0
91,1024,12,13,0.0
91,1024,12,14,0.0
91,1024,12,15,0.0
91,1024,12,16,0.0
91,1024,12,17,0.0
91,1024,12,18,0.0
91,1024,12,19,0.0
91,1024,12,20,0.0
91,1024,12,21,0.0
91,1024,12,22,0.0
91,1024,12,23,0.0
91,1024,12,24,0.0
91,1024,12,25,0.0
91,1024,12,26,0.0
91,1024,12,27,0.0
91,1024,12,28,0.0
91,1024,12,29,0.0
91,1024,12,30,0.0
91,1024,12,31,0.0
91,1024,12,32,0.0
91,1024,12,33,0.0
91,1024,12,34,0.0
91,1024,12,35,0.0
91,1024,12,36,0.0
91,1024,12,37,0.0
91,1024,12,38,0.0
91,1024,12,39,0.0
91,1024,12,40,0.0
91,1024,12,41,0.0
91,1024,12,42,0.0
91,1024,12,43,0.0
91,1024,12,44,0.0
91,1024,12,45,0.0
91,1024,12,46,0.0
91,1024,12,47,0.0
91,1024,12,48,0.0
91,1024,12,49,0.0
91,1024,12,50,0.012192931187819315
91,1024,12,51,0.04309115705614327
91,1024,12,52,0.025990239802183047
91,1024,12,53,0.0
91,1024,12,54,0.0
91,1024,12,55,0.0
91,1024,12,56,0.0
91,1024,12,57,0.0
91,1024,12,58,0.0
91,1024,12,59,0.0
91,1024,12,60,0.0
91,1024,12,61,0.0
91,1024,12,62,0.0
91,1024,12,63,0.0
91,1024,12,64,0.0
91,1024,12,65,0.0
91,1024,12,66,0.0
91,1024,12,67,0.0
91,1024,12,68,0.0
91,1024,12,69,0.0
91,1024,12,70,0.0
91,1024,12,71,0.0
91,1024,12,72,0.0
91,1024,12,73,0.0
91,1024,12,74,0.0
91,1024,12,75,0.0
91,1024,12,76,0.0
91,1024,12,77,0.0
91,1024,12,78,0.0
91,1024,12,79,0.0
91,1024,12,80,0.0
91,1024,12,81,0.0
91,1024,12,82,0.0
91,1024,12,83,0.0
91,1024,12,84,0.0
91,1024,12,85,0.0
91,1024,12,86,0.0
91,1024,12,87,0.0
91,1024,12,88,0.0
91,1024,12,89,0.0
91,1024,12,90,0.0
91,1024,12,91,0.0
91,1024,13,1,0.16403578673765612
91,1024,13,2,0.30089756802959383
91,1024,13,3,0.16659955775605534
91,1024,13,4,0.0
91,1024,13,5,0.07002344699028275
91,1024,13,6,0.0
91,1024,13,7,0.0
91,1024,13,8,0.1679111642253658
91,1024,13,9,0.04925839007542593
91,1024,13,10,0.0
91,1024,13,11,0.0
91,1024,13,12,0.0
91,1024,13,13,0.0
91,1024,13,14,0.0
91,1024,13,15,0.0
91,1024,13,16,0.0
91,1024,13,17,0.0
91,1024,13,18,0.0
91,1024,13,19,0.0
91,1024,13,20,0.0
91,1024,13,21,0.0
91,1024,13,22,0.0
91,1024,13,23,0.0
91,1024,13,24,0.0
91,1024,13,25,0.0
91,1024,13,26,0.0
91,1024,13,27,0.0
91,1024,13,28,0.0
91,1024,13,29,0.0
91,1024,13,30,0.0
91,1024,13,31,0.0
91,1024,13,32,0.0
91,1024,13,33,0.0
91,1024,13,34,0.0
91,1024,13,35,0.0
91,1024,13,36,0.0
91,1024,13,37,0.0
91,1024,13,38,0.0
91,1024,13,39,0.0
91,1024,13,40,0.0
91,1024,13,41,0.0
91,1024,13,42,0.0
91,1024,13,43,0.0
91,1024,13,44,0.0
91,1024,13,45,0.0
91,1024,13,46,0.0
91,1024,13,47,0.0
91,1024,13,48,0.0
91,1024,13,49,0.0
91,1024,13,50,0.012189644368567497
91,1024,13,51,0.043090795391654876
91,1024,13,52,0.025993646425397837
91,1024,13,53,0.0
91,1024,13,54,0.0
91,1024,13,55,0.0
91,1024,13,56,0.0
91,1024,13,57,0.0
91,1024,13,58,0.0
91,1024,13,59,0.0
91,1024,13,60,0.0
91,1024,13,61,0.0
91,1024,13,62,0.0
91,1024,13,63,0.0
91,1024,13,64,0.0
91,1024,13,65,0.0
91,1024,13,66,0.0
91,1024,13,67,0.0
91,1024,13,68,0.0
91,1024,13,69,0.0
91,1024,13,70,0.0
91,1024,13,71,0.0
91,1024,13,72,0.0
91,1024,13,73,0.0
91,1024,13,74,0.0
91,1024,13,75,0.0
91,1024,13,76,0.0
91,1024,13,77,0.0
91,1024,13,78,0.0
91,1024,13,79,0.0
91,1024,13,80,0.0
91,1024,13,81,0.0
91,1024,13,82,0.0
91,1024,13,83,0.0
91,1024,13,84,0.0
91,1024,13,85,0.0
91,1024,13,86,0.0
91,1024,13,87,0.0
91,1024,13,88,0.0
91,1024,13,89,0.0
91,1024,13,90,0.0
91,1024,13,91,0.0
91,1024,14,1,0.16403573601918267
91,1024,14,2,0.30089787133854257
91,1024,14,3,0.16659814353302593
91,1024,14,4,0.0
91,1024,14,5,0.07002583394863743
91,1024,14,6,0.0
91,1024,14,7,0.0
91,1024,14,8,0.1679115734228255
91,1024,14,9,0.04925701450668924
91,1024,14,10,0.0
91,1024,14,11,0.0
91,1024,14,12,0.0
91,1024,14,13,0.0
91,1024,14,14,0.0
91,1024,14,15,0.0
91,1024,14,16,0.0
91,1024,14,17,0.0
91,1024,14,18,0.0
91,1024,14,19,0.0
91,1024,14,20,0.0
91,1024,14,21,0.0
91,1024,14,22,0.0
91,1024,14,23,0.0
91,1024,14,24,0.0
91,1024,14,25,0.0
91,1024,14,26,0.0
91,1024,14,27,0.0
91,1024,14,28,0.0
91,1024,14,29,0.0
91,1024,14,30,0.0
91,1024,14,31,0.0
91,1024,14,32,0.0
91,1024,14,33,0.0
91,1024,14,34,0.0
91,1024,14,35,0.0
91,1024,14,36,0.0
91,1024,14,37,0.0
91,1024,14,38,0.0
91,1024,14,39,0.0
91,1024,14,40,0.0
91,1024,14,41,0.0
91,1024,14,42,0.0
91,1024,14,43,0.0
91,1024,14,44,0.0
91,1024,14,45,0.0
91,1024,14,46,0.0
91,1024,14,47,0.0
91,1024,14,48,0.0
91,1024,14,49,0.0
91,1024,14,50,0.012176118544976982
91,1024,14,51,0.043091168306499575
91,1024,14,52,0.02600654037962005
91,1024,14,53,0.0
91,1024,14,54,0.0
91,1024,14,55,0.0
91,1024,14,56,0.0
91,1024,14,57,0.0
91,1024,14,58,0.0
91,1024,14,59,0.0
91,1024,14,60,0.0
91,1024,14,61,0.0
91,1024,14,62,0.0
91,1024,14,63,0.0
91,1024,14,64,0.0
91,1024,14,65,0.0
91,1024,14,66,0.0
91,1024,14,67,0.0
91,1024,14,68,0.0
91,1024,14,69,0.0
91,1024,14,70,0.0
91,1024,14,71,0.0
91,1024,14,72,0.0
91,1024,14,73,0.0
91,1024,14,74,0.0
91,1024,14,75,0.0
91,1024,14,76,0.0
91,1024,14,77,0.0
91,1024,14,78,0.0
91,1024,14,79,0.0
91,1024,14,80,0.0
91,1024,14,81,0.0
91,1024,14,82,0.0
91,1024,14,83,0.0
91,1024,14,84,0.0
91,1024,14,85,0.0
91,1024,14,86,0.0
91,1024,14,87,0.0
91,1024,14,88,0.0
91,1024,14,89,0.0
91,1024,14,90,0.0
91,1024,14,91,0.0
91,1024,15,1,0.16403567746431427
91,1024,15,2,0.30089775686474307
91,1024,15,3,0.16659798407958468
91,1024,15,4,0.0
91,1024,15,5,0.07002621347017929
91,1024,15,6,0.0
91,1024,15,7,0.0
91,1024,15,8,0.1679113677411233
91,1024,15,9,0.049256861711439774
91,1024,15,10,0.0
91,1024,15,11,0.0
91,1024,15,12,0.0
91,1024,15,13,0.0
91,1024,15,14,0.0
91,1024,15,15,0.0
91,1024,15,16,0.0
91,1024,15,17,0.0
91,1024,15,18,0.0
91,1024,15,19,0.0
91,1024,15,20,0.0
91,1024,15,21,0.0
91,1024,15,22,0.0
91,1024,15,23,0.0
91,1024,15,24,0.0
91,1024,15,25,0.0
91,1024,15,26,0.0
91,1024,15,27,0.0
91,1024,15,28,0.0
91,1024,15,29,0.0
91,1024,15,30,0.0
91,1024,15,31,0.0
91,1024,15,32,0.0
91,1024,15,33,0.0
91,1024,15,34,0.0
91,1024,15,35,0.0
91,1024,15,36,0.0
91,1024,15,37,0.0
91,1024,15,38,0.0
91,1024,15,39,0.0
91,1024,15,40,0.0
91,1024,15,41,0.0
91,1024,15,42,0.0
91,1024,15,43,0.0
91,1024,15,44,0.0
91,1024,15,45,0.0
91,1024,15,46,0.0
91,1024,15,47,0.0
91,1024,15,48,0.0
91,1024,15,49,0.0
91,1024,15,50,0.01218990083502817
91,1024,15,51,0.04309078980127248
91,1024,15,52,0.02599344803231475
91,1024,15,53,0.0
91,1024,15,54,0.0
91,1024,15,55,0.0
91,1024,15,56,0.0
91,1024,15,57,0.0
91,1024,15,58,0.0
91,1024,15,59,0.0
91,1024,15,60,0.0
91,1024,15,61,0.0
91,1024,15,62,0.0
91,1024,15,63,0.0
91,1024,15,64,0.0
91,1024,15,65,0.0
91,1024,15,66,0.0
91,1024,15,67,0.0
91,1024,15,68,0.0
91,1024,15,69,0.0
91,1024,15,70,0.0
91,1024,15,71,0.0
91,1024,15,72,0.0
91,1024,15,73,0.0
91,1024,15,74,0.0
91,1024,15,75,0.0
91,1024,15,76,0.0
91,1024,15,77,0.0
91,1024,15,78,0.0
91,1024,15,79,0.0
91,1024,15,80,0.0
91,1024,15,81,0.0
91,1024,15,82,0.0
91,1024,15,83,0.0
91,1024,15,84,0.0
91,1024,15,85,0.0
91,1024,15,86,0.0
91,1024,15,87,0.0
91,1024,15,88,0.0
91,1024,15,89,0.0
91,1024,15,90,0.0
91,1024,15,91,0.0
91,1024,16,1,0.16403570450928168
91,1024,16,2,0.30089779829289176
91,1024,16,3,0.16659797666752735
91,1024,16,4,0.0
91,1024,16,5,0.07002627673033122
91,1024,16,6,0.0
91,1024,16,7,0.0
91,1024,16,8,0.1679113102063273
91,1024,16,9,0.049256743244399555
91,1024,16,10,0.0
91,1024,16,11,0.0
91,1024,16,12,0.0
91,1024,16,13,0.0
91,1024,16,14,0.0
91,1024,16,15,0.0
91,1024,16,16,0.0
91,1024,16,17,0.0
91,1024,16,18,0.0
91,1024,16,19,0.0
91,1024,16,20,0.0
91,1024,16,21,0.0
91,1024,16,22,0.0
91,1024,16,23,0.0
91,1024,16,24,0.0
91,1024,16,25,0.0
91,1024,16,26,0.0
91,1024,16,27,0.0
91,1024,16,28,0.0
91,1024,16,29,0.0
91,1024,16,30,0.0
91,1024,16,31,0.0
91,1024,16,32,0.0
91,1024,16,33,0.0
91,1024,16,34,0.0
91,1024,16,35,0.0
91,1024,16,36,0.0
91,1024,16,37,0.0
91,1024,16,38,0.0
91,1024,16,39,0.0
91,1024,16,40,0.0
91,1024,16,41,0.0
91,1024,16,42,0.0
91,1024,16,43,0.0
91,1024,16,44,0.0
91,1024,16,45,0.0
91,1024,16,46,0.0
91,1024,16,47,0.0
91,1024,16,48,0.0
91,1024,16,49,0.0
91,1024,16,50,0.012190922654782737
91,1024,16,51,0.04309059282403571
91,1024,16,52,0.02599267487042268
91,1024,16,53,0.0
91,1024,16,54,0.0
91,1024,16,55,0.0
91,1024,16,56,0.0
91,1024,16,57,0.0
91,1024,16,58,0.0
91,1024,16,59,0.0
91,1024,16,60,0.0
91,1024,16,61,0.0
91,1024,16,62,0.0
91,1024,16,63,0.0
91,1024,16,64,0.0
91,1024,16,65,0.0
91,1024,16,66,0.0
91,1024,16,67,0.0
91,1024,16,68,0.0
91,1024,16,69,0.0
91,1024,16,70,0.0
91,1024,16,71,0.0
91,1024,16,72,0.0
91,1024,16,73,0.0
91,1024,16,74,0.0
91,1024,16,75,0.0
91,1024,16,76,0.0
91,1024,16,77,0.0
91,1024,16,78,0.0
91,1024,16,79,0.0
91,1024,16,80,0.0
91,1024,16,81,0.0
91,1024,16,82,0.0
91,1024,16,83,0.0
91,1024,16,84,0.0
91,1024,16,85,0.0
91,1024,16,86,0.0
91,1024,16,87,0.0
91,1024,16,88,0.0
91,1024,16,89,0.0
91,1024,16,90,0.0
91,1024,16,91,0.0
91,1024,17,1,0.16403566594146696
91,1024,17,2,0.30089794045130075
91,1024,17,3,0.1665975585832136
91,1024,17,4,0.0
91,1024,17,5,0.07002692434289427
91,1024,17,6,0.0
91,1024,17,7,0.0
91,1024,17,8,0.1679111406240788
91,1024,17,9,0.049256515968999645
91,1024,17,10,0.0
91,1024,17,11,0.0
91,1024,17,12,0.0
91,1024,17,13,0.0
91,1024,17,14,0.0
91,1024,17,15,0.0
91,1024,17,16,0.0
91,1024,17,17,0.0
91,1024,17,18,0.0
91,1024,17,19,0.0
91,1024,17,20,0.0
91,1024,17,21,0.0
91,1024,17,22,0.0
91,1024,17,23,0.0
91,1024,17,24,0.0
91,1024,17,25,0.0
91,1024,17,26,0.0
91,1024,17,27,0.0
91,1024,17,28,0.0
91,1024,17,29,0.0
91,1024,17,30,0.0
91,1024,17,31,0.0
91,1024,17,32,0.0
91,1024,17,33,0.0
91,1024,17,34,0.0
91,1024,17,35,0.0
91,1024,17,36,0.0
91,1024,17,37,0.0
91,1024,17,38,0.0
91,1024,17,39,0.0
91,1024,17,40,0.0
91,1024,17,41,0.0
91,1024,17,42,0.0
91,1024,17,43,0.0
91,1024,17,44,0.0
91,1024,17,45,0.0
91,1024,17,46,0.0
91,1024,17,47,0.0
91,1024,17,48,0.0
91,1024,17,49,0.0
91,1024,17,50,0.01219484885602979
91,1024,17,51,0.043090924971213466
91,1024,17,52,0.025988480260802627
91,1024,17,53,0.0
91,1024,17,54,0.0
91,1024,17,55,0.0
91,1024,17,56,0.0
91,1024,17,57,0.0
91,1024,17,58,0.0
91,1024,17,59,0.0
91,1024,17,60,0.0
91,1024,17,61,0.0
91,1024,17,62,0.0
91,1024,17,63,0.0
91,1024,17,64,0.0
91,1024,17,65,0.0
91,1024,17,66,0.0
91,1024,17,67,0.0
91,1024,17,68,0.0
91,1024,17,69,0.0
91,1024,17,70,0.0
91,1024,17,71,0.0
91,1024,17,72,0.0
91,1024,17,73,0.0
91,1024,17,74,0.0
91,1024,17,75,0.0
91,1024,17,76,0.0
91,1024,17,77,0.0
91,1024,17,78,0.0
91,1024,17,79,0.0
91,1024,17,80,0.0
91,1024,17,81,0.0
91,1024,17,82,0.0
91,1024,17,83,0.0
91,1024,17,84,0.0
91,1024,17,85,0.0
91,1024,17,86,0.0
91,1024,17,87,0.0
91,1024,17,88,0.0
91,1024,17,89,0.0
91,1024,17,90,0.0
91,1024,17,91,0.0
91,1024,18,1,0.16403577483011558
91,1024,18,2,0.30089764962276844
91,1024,18,3,0.1665980356250936
91,1024,18,4,0.0
91,1024,18,5,0.07002610817496163
91,1024,18,6,0.0
91,1024,18,7,0.0
91,1024,18,8,0.1679115435408941
91,1024,18,9,0.049256751983729155
91,1024,18,10,0.0
91,1024,18,11,0.0
91,1024,18,12,0.0
91,1024,18,13,0.0
91,1024,18,14,0.0
91,1024,18,15,0.0
91,1024,18,16,0.0
91,1024,18,17,0.0
91,1024,18,18,0.0
91,1024,18,19,0.0
91,1024,18,20,0.0
91,1024,18,21,0.0
91,1024,18,22,0.0
91,1024,18,23,0.0
91,1024,18,24,0.0
91,1024,18,25,0.0
91,1024,18,26,0.0
91,1024,18,27,0.0
91,1024,18,28,0.0
91,1024,18,29,0.0
91,1024,18,30,0.0
91,1024,18,31,0.0
91,1024,18,32,0.0
91,1024,18,33,0.0
91,1024,18,34,0.0
91,1024,18,35,0.0
91,1024,18,36,0.0
91,1024,18,37,0.0
91,1024,18,38,0.0
91,1024,18,39,0.0
91,1024,18,40,0.0
91,1024,18,41,0.0
91,1024,18,42,0.0
91,1024,18,43,0.0
91,1024,18,44,0.0
91,1024,18,45,0.0
91,1024,18,46,0.0
91,1024,18,47,0.0
91,1024,18,48,0.0
91,1024,18,49,0.0
91,1024,18,50,0.012188302822534225
91,1024,18,51,0.04309079950019958
91,1024,18,52,0.025995033899703743
91,1024,18,53,0.0
91,1024,18,54,0.0
91,1024,18,55,0.0
91,1024,18,56,0.0
91,1024,18,57,0.0
91,1024,18,58,0.0
91,1024,18,59,0.0
91,1024,18,60,0.0
91,1024,18,61,0.0
91,1024,18,62,0.0
91,1024,18,63,0.0
91,1024,18,64,0.0
91,1024,18,65,0.0
91,1024,18,66,0.0
91,1024,18,67,0.0
91,1024,18,68,0.0
91,1024,18,69,0.0
91,1024,18,70,0.0
91,1024,18,71,0.0
91,1024,18,72,0.0
91,1024,18,73,0.0
91,1024,18,74,0.0
91,1024,18,75,0.0
91,1024,18,76,0.0
91,1024,18,77,0.0
91,1024,18,78,0.0
91,1024,18,79,0.0
91,1024,18,80,0.0
91,1024,18,81,0.0
91,1024,18,82,0.0
91,1024,18,83,0.0
91,1024,18,84,0.0
91,1024,18,85,0.0
91,1024,18,86,0.0
91,1024,18,87,0.0
91,1024,18,88,0.0
91,1024,18,89,0.0
91,1024,18,90,0.0
91,1024,18,91,0.0
91,1024,19,1,0.1640355867193259
91,1024,19,2,0.30089765522764017
91,1024,19,3,0.16660084295971062
91,1024,19,4,0.0
91,1024,19,5,0.07002165328795279
91,1024,19,6,0.0
91,1024,19,7,0.0
91,1024,19,8,0.1679113674326037
91,1024,19,9,0.04925899053640982
91,1024,19,10,0.0
91,1024,19,11,0.0
91,1024,19,12,0.0
91,1024,19,13,0.0
91,1024,19,14,0.0
91,1024,19,15,0.0
91,1024,19,16,0.0
91,1024,19,17,0.0
91,1024,19,18,0.0
91,1024,19,19,0.0
91,1024,19,20,0.0
91,1024,19,21,0.0
91,1024,19,22,0.0
91,1024,19,23,0.0
91,1024,19,24,0.0
91,1024,19,25,0.0
91,1024,19,26,0.0
91,1024,19,27,0.0
91,1024,19,28,0.0
91,1024,19,29,0.0
91,1024,19,30,0.0
91,1024,19,31,0.0
91,1024,19,32,0.0
91,1024,19,33,0.0
91,1024,19,34,0.0
91,1024,19,35,0.0
91,1024,19,36,0.0
91,1024,19,37,0.0
91,1024,19,38,0.0
91,1024,19,39,0.0
91,1024,19,40,0.0
91,1024,19,41,0.0
91,1024,19,42,0.0
91,1024,19,43,0.0
91,1024,19,44,0.0
91,1024,19,45,0.0
91,1024,19,46,0.0
91,1024,19,47,0.0
91,1024,19,48,0.0
91,1024,19,49,0.0
91,1024,19,50,0.012189295072741886
91,1024,19,51,0.04309041035836675
91,1024,19,52,0.02599419840524831
91,1024,19,53,0.0
91,1024,19,54,0.0
91,1024,19,55,0.0
91,1024,19,56,0.0
91,1024,19,57,0.0
91,1024,19,58,0.0
91,1024,19,59,0.0
91,1024,19,60,0.0
91,1024,19,61,0.0
91,1024,19,62,0.0
91,1024,19,63,0.0
91,1024,19,64,0.0
91,1024,19,65,0.0
91,1024,19,66,0.0
91,1024,19,67,0.0
91,1024,19,68,0.0
91,1024,19,69,0.0
91,1024,19,70,0.0
91,1024,19,71,0.0
91,1024,19,72,0.0
91,1024,19,73,0.0
91,1024,19,74,0.0
91,1024,19,75,0.0
91,1024,19,76,0.0
91,1024,19,77,0.0
91,1024,19,78,0.0
91,1024,19,79,0.0
91,1024,19,80,0.0
91,1024,19,81,0.0
91,1024,19,82,0.0
91,1024,19,83,0.0
91,1024,19,84,0.0
91,1024,19,85,0.0
91,1024,19,86,0.0
91,1024,19,87,0.0
91,1024,19,88,0.0
91,1024,19,89,0.0
91,1024,19,90,0.0
91,1024,19,91,0.0
91,1024,20,1,0.1640356629584427
91,1024,20,2,0.3008975489662429
91,1024,20,3,0.1666018608703887
91,1024,20,4,0.0
91,1024,20,5,0.07001926583766503
91,1024,20,6,0.0
91,1024,20,7,0.0
91,1024,20,8,0.1679113262780203
91,1024,20,9,0.04926123370539493
91,1024,20,10,0.0
91,1024,20,11,0.0
91,1024,20,12,0.0
91,1024,20,13,0.0
91,1024,20,14,0.0
91,1024,20,15,0.0
91,1024,20,16,0.0
91,1024,20,17,0.0
91,1024,20,18,0.0
91,1024,20,19,0.0
91,1024,20,20,0.0
91,1024,20,21,0.0
91,1024,20,22,0.0
91,1024,20,23,0.0
91,1024,20,24,0.0
91,1024,20,25,0.0
91,1024,20,26,0.0
91,1024,20,27,0.0
91,1024,20,28,0.0
91,1024,20,29,0.0
91,1024,20,30,0.0
91,1024,20,31,0.0
91,1024,20,32,0.0
91,1024,20,33,0.0
91,1024,20,34,0.0
91,1024,20,35,0.0
91,1024,20,36,0.0
91,1024,20,37,0.0
91,1024,20,38,0.0
91,1024,20,39,0.0
91,1024,20,40,0.0
91,1024,20,41,0.0
91,1024,20,42,0.0
91,1024,20,43,0.0
91,1024,20,44,0.0
91,1024,20,45,0.0
91,1024,20,46,0.0
91,1024,20,47,0.0
91,1024,20,48,0.0
91,1024,20,49,0.0
91,1024,20,50,0.012153258150674341
91,1024,20,51,0.04309023109759544
91,1024,20,52,0.026029612135575652
91,1024,20,53,0.0
91,1024,20,54,0.0
91,1024,20,55,0.0
91,1024,20,56,0.0
91,1024,20,57,0.0
91,1024,20,58,0.0
91,1024,20,59,0.0
91,1024,20,60,0.0
91,1024,20,61,0.0
91,1024,20,62,0.0
91,1024,20,63,0.0
91,1024,20,64,0.0
91,1024,20,65,0.0
91,1024,20,66,0.0
91,1024,20,67,0.0
91,1024,20,68,0.0
91,1024,20,69,0.0
91,1024,20,70,0.0
91,1024,20,71,0.0
91,1024,20,72,0.0
91,1024,20,73,0.0
91,1024,20,74,0.0
91,1024,20,75,0.0
91,1024,20,76,0.0
91,1024,20,77,0.0
91,1024,20,78,0.0
91,1024,20,79,0.0
91,1024,20,80,0.0
91,1024,20,81,0.0
91,1024,20,82,0.0
91,1024,20,83,0.0
91,1024,20,84,0.0
91,1024,20,85,0.0
91,1024,20,86,0.0
91,1024,20,87,0.0
91,1024,20,88,0.0
91,1024,20,89,0.0
91,1024,20,90,0.0
91,1024,20,91,0.0
91,1024,21,1,0.16403576467111153
91,1024,21,2,0.3008976484315276
91,1024,21,3,0.16659942439201048
91,1024,21,4,0.0
91,1024,21,5,0.07002349606707134
91,1024,21,6,0.0
91,1024,21,7,0.0
91,1024,21,8,0.16791125659040412
91,1024,21,9,0.049258042588620515
91,1024,21,10,0.0
91,1024,21,11,0.0
91,1024,21,12,0.0
91,1024,21,13,0.0
91,1024,21,14,0.0
91,1024,21,15,0.0
91,1024,21,16,0.0
91,1024,21,17,0.0
91,1024,21,18,0.0
91,1024,21,19,0.0
91,1024,21,20,0.0
91,1024,21,21,0.0
91,1024,21,22,0.0
91,1024,21,23,0.0
91,1024,21,24,0.0
91,1024,21,25,0.0
91,1024,21,26,0.0
91,1024,21,27,0.0
91,1024,21,28,0.0
91,1024,21,29,0.0
91,1024,21,30,0.0
91,1024,21,31,0.0
91,1024,21,32,0.0
91,1024,21,33,0.0
91,1024,21,34,0.0
91,1024,21,35,0.0
91,1024,21,36,0.0
91,1024,21,37,0.0
91,1024,21,38,0.0
91,1024,21,39,0.0
91,1024,21,40,0.0
91,1024,21,41,0.0
91,1024,21,42,0.0
91,1024,21,43,0.0
91,1024,21,44,0.0
91,1024,21,45,0.0
91,1024,21,46,0.0
91,1024,21,47,0.0
91,1024,21,48,0.0
91,1024,21,49,0.0
91,1024,21,50,0.012203553762652704
91,1024,21,51,0.043090333453819685
91,1024,21,52,0.025980480042781737
91,1024,21,53,0.0
91,1024,21,54,0.0
91,1024,21,55,0.0
91,1024,21,56,0.0
91,1024,21,57,0.0
91,1024,21,58,0.0
91,1024,21,59,0.0
91,1024,21,60,0.0
91,1024,21,61,0.0
91,1024,21,62,0.0
91,1024,21,63,0.0
91,1024,21,64,0.0
91,1024,21,65,0.0
91,1024,21,66,0.0
91,1024,21,67,0.0
91,1024,21,68,0.0
91,1024,21,69,0.0
91,1024,21,70,0.0
91,1024,21,71,0.0
91,1024,21,72,0.0
91,1024,21,73,0.0
91,1024,21,74,0.0
91,1024,21,75,0.0
91,1024,21,76,0.0
91,1024,21,77,0.0
91,1024,21,78,0.0
91,1024,21,79,0.0
91,1024,21,80,0.0
91,1024,21,81,0.0
91,1024,21,82,0.0
91,1024,21,83,0.0
91,1024,21,84,0.0
91,1024,21,85,0.0
91,1024,21,86,0.0
91,1024,21,87,0.0
91,1024,21,88,0.0
91,1024,21,89,0.0
91,1024,21,90,0.0
91,1024,21,91,0.0
91,1024,22,1,0.16403593338926462
91,1024,22,2,0.30089726253675264
91,1024,22,3,0.16659874975423833
91,1024,22,4,0.0
91,1024,22,5,0.07002511629651167
91,1024,22,6,0.0
91,1024,22,7,0.0
91,1024,22,8,0.16791138458059626
91,1024,22,9,0.04925746198052467
91,1024,22,10,0.0
91,1024,22,11,0.0
91,1024,22,12,0.0
91,1024,22,13,0.0
91,1024,22,14,0.0
91,1024,22,15,0.0
91,1024,22,16,0.0
91,1024,22,17,0.0
91,1024,22,18,0.0
91,1024,22,19,0.0
91,1024,22,20,0.0
91,1024,22,21,0.0
91,1024,22,22,0.0
91,1024,22,23,0.0
91,1024,22,24,0.0
91,1024,22,25,0.0
91,1024,22,26,0.0
91,1024,22,27,0.0
91,1024,22,28,0.0
91,1024,22,29,0.0
91,1024,22,30,0.0
91,1024,22,31,0.0
91,1024,22,32,0.0
91,1024,22,33,0.0
91,1024,22,34,0.0
91,1024,22,35,0.0
91,1024,22,36,0.0
91,1024,22,37,0.0
91,1024,22,38,0.0
91,1024,22,39,0.0
91,1024,22,40,0.0
91,1024,22,41,0.0
91,1024,22,42,0.0
91,1024,22,43,0.0
91,1024,22,44,0.0
91,1024,22,45,0.0
91,1024,22,46,0.0
91,1024,22,47,0.0
91,1024,22,48,0.0
91,1024,22,49,0.0
91,1024,22,50,0.012189241462862098
91,1024,22,51,0.04309059705248057
91,1024,22,52,0.02599425294676912
91,1024,22,53,0.0
91,1024,22,54,0.0
91,1024,22,55,0.0
91,1024,22,56,0.0
91,1024,22,57,0.0
91,1024,22,58,0.0
91,1024,22,59,0.0
91,1024,22,60,0.0
91,1024,22,61,0.0
91,1024,22,62,0.0
91,1024,22,63,0.0
91,1024,22,64,0.0
91,1024,22,65,0.0
91,1024,22,66,0.0
91,1024,22,67,0.0
91,1024,22,68,0.0
91,1024,22,69,0.0
91,1024,22,70,0.0
91,1024,22,71,0.0
91,1024,22,72,0.0
91,1024,22,73,0.0
91,1024,22,74,0.0
91,1024,22,75,0.0
91,1024,22,76,0.0
91,1024,22,77,0.0
91,1024,22,78,0.0
91,1024,22,79,0.0
91,1024,22,80,0.0
91,1024,22,81,0.0
91,1024,22,82,0.0
91,1024,22,83,0.0
91,1024,22,84,0.0
91,1024,22,85,0.0
91,1024,22,86,0.0
91,1024,22,87,0.0
91,1024,22,88,0.0
91,1024,22,89,0.0
91,1024,22,90,0.0
91,1024,22,91,0.0
91,1024,23,1,0.16403563254560083
91,1024,23,2,0.3008976622034971
91,1024,23,3,0.16659788338383524
91,1024,23,4,0.0
91,1024,23,5,0.0700264449439783
91,1024,23,6,0.0
91,1024,23,7,0.0
91,1024,23,8,0.1679111983186205
91,1024,23,9,0.049256999796316994
91,1024,23,10,0.0
91,1024,23,11,0.0
91,1024,23,12,0.0
91,1024,23,13,0.0
91,1024,23,14,0.0
91,1024,23,15,0.0
91,1024,23,16,0.0
91,1024,23,17,0.0
91,1024,23,18,0.0
91,1024,23,19,0.0
91,1024,23,20,0.0
91,1024,23,21,0.0
91,1024,23,22,0.0
91,1024,23,23,0.0
91,1024,23,24,0.0
91,1024,23,25,0.0
91,1024,23,26,0.0
91,1024,23,27,0.0
91,1024,23,28,0.0
91,1024,23,29,0.0
91,1024,23,30,0.0
91,1024,23,31,0.0
91,1024,23,32,0.0
91,1024,23,33,0.0
91,1024,23,34,0.0
91,1024,23,35,0.0
91,1024,23,36,0.0
91,1024,23,37,0.0
91,1024,23,38,0.0
91,1024,23,39,0.0
91,1024,23,40,0.0
91,1024,23,41,0.0
91,1024,23,42,0.0
91,1024,23,43,0.0
91,1024,23,44,0.0
91,1024,23,45,0.0
91,1024,23,46,0.0
91,1024,23,47,0.0
91,1024,23,48,0.0
91,1024,23,49,0.0
91,1024,23,50,0.012190947991148792
91,1024,23,51,0.04309064688546493
91,1024,23,52,0.0259925839315373
91,1024,23,53,0.0
91,1024,23,54,0.0
91,1024,23,55,0.0
91,1024,23,56,0.0
91,1024,23,57,0.0
91,1024,23,58,0.0
91,1024,23,59,0.0
91,1024,23,60,0.0
91,1024,23,61,0.0
91,1024,23,62,0.0
91,1024,23,63,0.0
91,1024,23,64,0.0
91,1024,23,65,0.0
91,1024,23,66,0.0
91,1024,23,67,0.0
91,1024,23,68,0.0
91,1024,23,69,0.0
91,1024,23,70,0.0
91,1024,23,71,0.0
91,1024,23,72,0.0
91,1024,23,73,0.0
91,1024,23,74,0.0
91,1024,23,75,0.0
91,1024,23,76,0.0
91,1024,23,77,0.0
91,1024,23,78,0.0
91,1024,23,79,0.0
91,1024,23,80,0.0
91,1024,23,81,0.0
91,1024,23,82,0.0
91,1024,23,83,0.0
91,1024,23,84,0.0
91,1024,23,85,0.0
91,1024,23,86,0.0
91,1024,23,87,0.0
91,1024,23,88,0.0
91,1024,23,89,0.0
91,1024,23,90,0.0
91,1024,23,91,0.0
91,1024,24,1,0.16403570586596364
91,1024,24,2,0.3008977558295896
91,1024,24,3,0.16659666434857048
91,1024,24,4,0.0
91,1024,24,5,0.07002825158670037
91,1024,24,6,0.0
91,1024,24,7,0.0
91,1024,24,8,0.16791153691558686
91,1024,24,9,0.04925533330465941
91,1024,24,10,0.0
91,1024,24,11,0.0
91,1024,24,12,0.0
91,1024,24,13,0.0
91,1024,24,14,0.0
91,1024,24,15,0.0
91,1024,24,16,0.0
91,1024,24,17,0.0
91,1024,24,18,0.0
91,1024,24,19,0.0
91,1024,24,20,0.0
91,1024,24,21,0.0
91,1024,24,22,0.0
91,1024,24,23,0.0
91,1024,24,24,0.0
91,1024,24,25,0.0
91,1024,24,26,0.0
91,1024,24,27,0.0
91,1024,24,28,0.0
91,1024,24,29,0.0
91,1024,24,30,0.0
91,1024,24,31,0.0
91,1024,24,32,0.0
91,1024,24,33,0.0
91,1024,24,34,0.0
91,1024,24,35,0.0
91,1024,24,36,0.0
91,1024,24,37,0.0
91,1024,24,38,0.0
91,1024,24,39,0.0
91,1024,24,40,0.0
91,1024,24,41,0.0
91,1024,24,42,0.0
91,1024,24,43,0.0
91,1024,24,44,0.0
91,1024,24,45,0.0
91,1024,24,46,0.0
91,1024,24,47,0.0
91,1024,24,48,0.0
91,1024,24,49,0.0
91,1024,24,50,0.012214114169985172
91,1024,24,51,0.04309141162486721
91,1024,24,52,0.025969226354077144
91,1024,24,53,0.0
91,1024,24,54,0.0
91,1024,24,55,0.0
91,1024,24,56,0.0
91,1024,24,57,0.0
91,1024,24,58,0.0
91,1024,24,59,0.0
91,1024,24,60,0.0
91,1024,24,61,0.0
91,1024,24,62,0.0
91,1024,24,63,0.0
91,1024,24,64,0.0
91,1024,24,65,0.0
91,1024,24,66,0.0
91,1024,24,67,0.0
91,1024,24,68,0.0
91,1024,24,69,0.0
91,1024,24,70,0.0
91,1024,24,71,0.0
91,1024,24,72,0.0
91,1024,24,73,0.0
91,1024,24,74,0.0
91,1024,24,75,0.0
91,1024,24,76,0.0
91,1024,24,77,0.0
91,1024,24,78,0.0
91,1024,24,79,0.0
91,1024,24,80,0.0
91,1024,24,81,0.0
91,1024,24,82,0.0
91,1024,24,83,0.0
91,1024,24,84,0.0
91,1024,24,85,0.0
91,1024,24,86,0.0
91,1024,24,87,0.0
91,1024,24,88,0.0
91,1024,24,89,0.0
91,1024,24,90,0.0
91,1024,24,91,0.0
91,1024,25,1,0.1640357529913235
91,1024,25,2,0.3008977816812929
91,1024,25,3,0.16659774034264785
91,1024,25,4,0.0
91,1024,25,5,0.07002638994832965
91,1024,25,6,0.0
91,1024,25,7,0.0
91,1024,25,8,0.16791154473242423
91,1024,25,9,0.04925674748779856
91,1024,25,10,0.0
91,1024,25,11,0.0
91,1024,25,12,0.0
91,1024,25,13,0.0
91,1024,25,14,0.0
91,1024,25,15,0.0
91,1024,25,16,0.0
91,1024,25,17,0.0
91,1024,25,18,0.0
91,1024,25,19,0.0
91,1024,25,20,0.0
91,1024,25,21,0.0
91,1024,25,22,0.0
91,1024,25,23,0.0
91,1024,25,24,0.0
91,1024,25,25,0.0
91,1024,25,26,0.0
91,1024,25,27,0.0
91,1024,25,28,0.0
91,1024,25,29,0.0
91,1024,25,30,0.0
91,1024,25,31,0.0
91,1024,25,32,0.0
91,1024,25,33,0.0
91,1024,25,34,0.0
91,1024,25,35,0.0
91,1024,25,36,0.0
91,1024,25,37,0.0
91,1024,25,38,0.0
91,1024,25,39,0.0
91,1024,25,40,0.0
91,1024,25,41,0.0
91,1024,25,42,0.0
91,1024,25,43,0.0
91,1024,25,44,0.0
91,1024,25,45,0.0
91,1024,25,46,0.0
91,1024,25,47,0.0
91,1024,25,48,0.0
91,1024,25,49,0.0
91,1024,25,50,0.012186210210803603
91,1024,25,51,0.04309078936909945
91,1024,25,52,0.02599704323628032
91,1024,25,53,0.0
91,1024,25,54,0.0
91,1024,25,55,0.0
91,1024,25,56,0.0
91,1024,25,57,0.0
91,1024,25,58,0.0
91,1024,25,59,0.0
91,1024,25,60,0.0
91,1024,25,61,0.0
91,1024,25,62,0.0
91,1024,25,63,0.0
91,1024,25,64,0.0
91,1024,25,65,0.0
91,1024,25,66,0.0
91,1024,25,67,0.0
91,1024,25,68,0.0
91,1024,25,69,0.0
91,1024,25,70,0.0
91,1024,25,71,0.0
91,1024,25,72,0.0
91,1024,25,73,0.0
91,1024,25,74,0.0
91,1024,25,75,0.0
91,1024,25,76,0.0
91,1024,25,77,0.0
91,1024,25,78,0.0
91,1024,25,79,0.0
91,1024,25,80,0.0
91,1024,25,81,0.0
91,1024,25,82,0.0
91,1024,25,83,0.0
91,1024,25,84,0.0
91,1024,25,85,0.0
91,1024,25,86,0.0
91,1024,25,87,0.0
91,1024,25,88,0.0
91,1024,25,89,0.0
91,1024,25,90,0.0
91,1024,25,91,0.0
91,1024,26,1,0.1640357231406763
91,1024,26,2,0.30089764254187185
91,1024,26,3,0.1666009392104762
91,1024,26,4,0.0
91,1024,26,5,0.0700210429600114
91,1024,26,6,0.0
91,1024,26,7,0.0
91,1024,26,8,0.16791138456318
91,1024,26,9,0.049259606966822606
91,1024,26,10,0.0
91,1024,26,11,0.0
91,1024,26,12,0.0
91,1024,26,13,0.0
91,1024,26,14,0.0
91,1024,26,15,0.0
91,1024,26,16,0.0
91,1024,26,17,0.0
91,1024,26,18,0.0
91,1024,26,19,0.0
91,1024,26,20,0.0
91,1024,26,21,0.0
91,1024,26,22,0.0
91,1024,26,23,0.0
91,1024,26,24,0.0
91,1024,26,25,0.0
91,1024,26,26,0.0
91,1024,26,27,0.0
91,1024,26,28,0.0
91,1024,26,29,0.0
91,1024,26,30,0.0
91,1024,26,31,0.0
91,1024,26,32,0.0
91,1024,26,33,0.0
91,1024,26,34,0.0
91,1024,26,35,0.0
91,1024,26,36,0.0
91,1024,26,37,0.0
91,1024,26,38,0.0
91,1024,26,39,0.0
91,1024,26,40,0.0
91,1024,26,41,0.0
91,1024,26,42,0.0
91,1024,26,43,0.0
91,1024,26,44,0.0
91,1024,26,45,0.0
91,1024,26,46,0.0
91,1024,26,47,0.0
91,1024,26,48,0.0
91,1024,26,49,0.0
91,1024,26,50,0.012178949256580092
91,1024,26,51,0.04309077375573707
91,1024,26,52,0.026003937604644506
91,1024,26,53,0.0
91,1024,26,54,0.0
91,1024,26,55,0.0
91,1024,26,56,0.0
91,1024,26,57,0.0
91,1024,26,58,0.0
91,1024,26,59,0.0
91,1024,26,60,0.0
91,1024,26,61,0.0
91,1024,26,62,0.0
91,1024,26,63,0.0
91,1024,26,64,0.0
91,1024,26,65,0.0
91,1024,26,66,0.0
91,1024,26,67,0.0
91,1024,26,68,0.0
91,1024,26,69,0.0
91,1024,26,70,0.0
91,1024,26,71,0.0
91,1024,26,72,0.0
91,1024,26,73,0.0
91,1024,26,74,0.0
91,1024,26,75,0.0
91,1024,26,76,0.0
91,1024,26,77,0.0
91,1024,26,78,0.0
91,1024,26,79,0.0
91,1024,26,80,0.0
91,1024,26,81,0.0
91,1024,26,82,0.0
91,1024,26,83,0.0
91,1024,26,84,0.0
91,1024,26,85,0.0
91,1024,26,86,0.0
91,1024,26,87,0.0
91,1024,26,88,0.0
91,1024,26,89,0.0
91,1024,26,90,0.0
91,1024,26,91,0.0
91,1024,27,1,0.16403584872735327
91,1024,27,2,0.3008975474097395
91,1024,27,3,0.16659766704423126
91,1024,27,4,0.0
91,1024,27,5,0.07002672064471092
91,1024,27,6,0.0
91,1024,27,7,0.0
91,1024,27,8,0.1679115551905238
91,1024,27,9,0.049256576451354984
91,1024,27,10,0.0
91,1024,27,11,0.0
91,1024,27,12,0.0
91,1024,27,13,0.0
91,1024,27,14,0.0
91,1024,27,15,0.0
91,1024,27,16,0.0
91,1024,27,17,0.0
91,1024,27,18,0.0
91,1024,27,19,0.0
91,1024,27,20,0.0
91,1024,27,21,0.0
91,1024,27,22,0.0
91,1024,27,23,0.0
91,1024,27,24,0.0
91,1024,27,25,0.0
91,1024,27,26,0.0
91,1024,27,27,0.0
91,1024,27,28,0.0
91,1024,27,29,0.0
91,1024,27,30,0.0
91,1024,27,31,0.0
91,1024,27,32,0.0
91,1024,27,33,0.0
91,1024,27,34,0.0
91,1024,27,35,0.0
91,1024,27,36,0.0
91,1024,27,37,0.0
91,1024,27,38,0.0
91,1024,27,39,0.0
91,1024,27,40,0.0
91,1024,27,41,0.0
91,1024,27,42,0.0
91,1024,27,43,0.0
91,1024,27,44,0.0
91,1024,27,45,0.0
91,1024,27,46,0.0
91,1024,27,47,0.0
91,1024,27,48,0.0
91,1024,27,49,0.0
91,1024,27,50,0.012184800856232258
91,1024,27,51,0.04309091866951194
91,1024,27,52,0.025998365006342145
91,1024,27,53,0.0
91,1024,27,54,0.0
91,1024,27,55,0.0
91,1024,27,56,0.0
91,1024,27,57,0.0
91,1024,27,58,0.0
91,1024,27,59,0.0
91,1024,27,60,0.0
91,1024,27,61,0.0
91,1024,27,62,0.0
91,1024,27,63,0.0
91,1024,27,64,0.0
91,1024,27,65,0.0
91,1024,27,66,0.0
91,1024,27,67,0.0
91,1024,27,68,0.0
91,1024,27,69,0.0
91,1024,27,70,0.0
91,1024,27,71,0.0
91,1024,27,72,0.0
91,1024,27,73,0.0
91,1024,27,74,0.0
91,1024,27,75,0.0
91,1024,27,76,0.0
91,1024,27,77,0.0
91,1024,27,78,0.0
91,1024,27,79,0.0
91,1024,27,80,0.0
91,1024,27,81,0.0
91,1024,27,82,0.0
91,1024,27,83,0.0
91,1024,27,84,0.0
91,1024,27,85,0.0
91,1024,27,86,0.0
91,1024,27,87,0.0
91,1024,27,88,0.0
91,1024,27,89,0.0
91,1024,27,90,0.0
91,1024,27,91,0.0
91,1024,28,1,0.16403578712677602
91,1024,28,2,0.3008976428927757
91,1024,28,3,0.16659709118858826
91,1024,28,4,0.0
91,1024,28,5,0.0700276827140506
91,1024,28,6,0.0
91,1024,28,7,0.0
91,1024,28,8,0.16791154158759142
91,1024,28,9,0.049255933132616635
91,1024,28,10,0.0
91,1024,28,11,0.0
91,1024,28,12,0.0
91,1024,28,13,0.0
91,1024,28,14,0.0
91,1024,28,15,0.0
91,1024,28,16,0.0
91,1024,28,17,0.0
91,1024,28,18,0.0
91,1024,28,19,0.0
91,1024,28,20,0.0
91,1024,28,21,0.0
91,1024,28,22,0.0
91,1024,28,23,0.0
91,1024,28,24,0.0
91,1024,28,25,0.0
91,1024,28,26,0.0
91,1024,28,27,0.0
91,1024,28,28,0.0
91,1024,28,29,0.0
91,1024,28,30,0.0
91,1024,28,31,0.0
91,1024,28,32,0.0
91,1024,28,33,0.0
91,1024,28,34,0.0
91,1024,28,35,0.0
91,1024,28,36,0.0
91,1024,28,37,0.0
91,1024,28,38,0.0
91,1024,28,39,0.0
91,1024,28,40,0.0
91,1024,28,41,0.0
91,1024,28,42,0.0
91,1024,28,43,0.0
91,1024,28,44,0.0
91,1024,28,45,0.0
91,1024,28,46,0.0
91,1024,28,47,0.0
91,1024,28,48,0.0
91,1024,28,49,0.0
91,1024,28,50,0.012192190536834572
91,1024,28,51,0.04309106894897209
91,1024,28,52,0.02599106187179443
91,1024,28,53,0.0
91,1024,28,54,0.0
91,1024,28,55,0.0
91,1024,28,56,0.0
91,1024,28,57,0.0
91,1024,28,58,0.0
91,1024,28,59,0.0
91,1024,28,60,0.0
91,1024,28,61,0.0
91,1024,28,62,0.0
91,1024,28,63,0.0
91,1024,28,64,0.0
91,1024,28,65,0.0
91,1024,28,66,0.0
91,1024,28,67,0.0
91,1024,28,68,0.0
91,1024,28,69,0.0
91,1024,28,70,0.0
91,1024,28,71,0.0
91,1024,28,72,0.0
91,1024,28,73,0.0
91,1024,28,74,0.0
91,1024,28,75,0.0
91,1024,28,76,0.0
91,1024,28,77,0.0
91,1024,28,78,0.0
91,1024,28,79,0.0
91,1024,28,80,0.0
91,1024,28,81,0.0
91,1024,28,82,0.0
91,1024,28,83,0.0
91,1024,28,84,0.0
91,1024,28,85,0.0
91,1024,28,86,0.0
91,1024,28,87,0.0
91,1024,28,88,0.0
91,1024,28,89,0.0
91,1024,28,90,0.0
91,1024,28,91,0.0
91,1024,29,1,0.16403576202553263
91,1024,29,2,0.3008977572848936
91,1024,29,3,0.16659824037547077
91,1024,29,4,0.0
91,1024,29,5,0.07002561852445052
91,1024,29,6,0.0
91,1024,29,7,0.0
91,1024,29,8,0.16791160557901208
91,1024,29,9,0.049256994673085766
91,1024,29,10,0.0
91,1024,29,11,0.0
91,1024,29,12,0.0
91,1024,29,13,0.0
91,1024,29,14,0.0
91,1024,29,15,0.0
91,1024,29,16,0.0
91,1024,29,17,0.0
91,1024,29,18,0.0
91,1024,29,19,0.0
91,1024,29,20,0.0
91,1024,29,21,0.0
91,1024,29,22,0.0
91,1024,29,23,0.0
91,1024,29,24,0.0
91,1024,29,25,0.0
91,1024,29,26,0.0
91,1024,29,27,0.0
91,1024,29,28,0.0
91,1024,29,29,0.0
91,1024,29,30,0.0
91,1024,29,31,0.0
91,1024,29,32,0.0
91,1024,29,33,0.0
91,1024,29,34,0.0
91,1024,29,35,0.0
91,1024,29,36,0.0
91,1024,29,37,0.0
91,1024,29,38,0.0
91,1024,29,39,0.0
91,1024,29,40,0.0
91,1024,29,41,0.0
91,1024,29,42,0.0
91,1024,29,43,0.0
91,1024,29,44,0.0
91,1024,29,45,0.0
91,1024,29,46,0.0
91,1024,29,47,0.0
91,1024,29,48,0.0
91,1024,29,49,0.0
91,1024,29,50,0.012182645094360373
91,1024,29,51,0.04309082201061732
91,1024,29,52,0.026000554432576824
91,1024,29,53,0.0
91,1024,29,54,0.0
91,1024,29,55,0.0
91,1024,29,56,0.0
91,1024,29,57,0.0
91,1024,29,58,0.0
91,1024,29,59,0.0
91,1024,29,60,0.0
91,1024,29,61,0.0
91,1024,29,62,0.0
91,1024,29,63,0.0
91,1024,29,64,0.0
91,1024,29,65,0.0
91,1024,29,66,0.0
91,1024,29,67,0.0
91,1024,29,68,0.0
91,1024,29,69,0.0
91,1024,29,70,0.0
91,1024,29,71,0.0
91,1024,29,72,0.0
91,1024,29,73,0.0
91,1024,29,74,0.0
91,1024,29,75,0.0
91,1024,29,76,0.0
91,1024,29,77,0.0
91,1024,29,78,0.0
91,1024,29,79,0.0
91,1024,29,80,0.0
91,1024,29,81,0.0
91,1024,29,82,0.0
91,1024,29,83,0.0
91,1024,29,84,0.0
91,1024,29,85,0.0
91,1024,29,86,0.0
91,1024,29,87,0.0
91,1024,29,88,0.0
91,1024,29,89,0.0
91,1024,29,90,0.0
91,1024,29,91,0.0
91,1024,30,1,0.16403569604792648
91,1024,30,2,0.30089773920540686
91,1024,30,3,0.16659774368175714
91,1024,30,4,0.0
91,1024,30,5,0.07002656128826779
91,1024,30,6,0.0
91,1024,30,7,0.0
91,1024,30,8,0.16791132735114586
91,1024,30,9,0.04925671600878015
91,1024,30,10,0.0
91,1024,30,11,0.0
91,1024,30,12,0.0
91,1024,30,13,0.0
91,1024,30,14,0.0
91,1024,30,15,0.0
91,1024,30,16,0.0
91,1024,30,17,0.0
91,1024,30,18,0.0
91,1024,30,19,0.0
91,1024,30,20,0.0
91,1024,30,21,0.0
91,1024,30,22,0.0
91,1024,30,23,0.0
91,1024,30,24,0.0
91,1024,30,25,0.0
91,1024,30,26,0.0
91,1024,30,27,0.0
91,1024,30,28,0.0
91,1024,30,29,0.0
91,1024,30,30,0.0
91,1024,30,31,0.0
91,1024,30,32,0.0
91,1024,30,33,0.0
91,1024,30,34,0.0
91,1024,30,35,0.0
91,1024,30,36,0.0
91,1024,30,37,0.0
91,1024,30,38,0.0
91,1024,30,39,0.0
91,1024,30,40,0.0
91,1024,30,41,0.0
91,1024,30,42,0.0
91,1024,30,43,0.0
91,1024,30,44,0.0
91,1024,30,45,0.0
91,1024,30,46,0.0
91,1024,30,47,0.0
91,1024,30,48,0.0
91,1024,30,49,0.0
91,1024,30,50,0.01218967517881832
91,1024,30,51,0.04309084053744768
91,1024,30,52,0.02599370070044976
91,1024,30,53,0.0
91,1024,30,54,0.0
91,1024,30,55,0.0
91,1024,30,56,0.0
91,1024,30,57,0.0
91,1024,30,58,0.0
91,1024,30,59,0.0
91,1024,30,60,0.0
91,1024,30,61,0.0
91,1024,30,62,0.0
91,1024,30,63,0.0
91,1024,30,64,0.0
91,1024,30,65,0.0
91,1024,30,66,0.0
91,1024,30,67,0.0
91,1024,30,68,0.0
91,1024,30,69,0.0
91,1024,30,70,0.0
91,1024,30,71,0.0
91,1024,30,72,0.0
91,1024,30,73,0.0
91,1024,30,74,0.0
91,1024,30,75,0.0
91,1024,30,76,0.0
91,1024,30,77,0.0
91,1024,30,78,0.0
91,1024,30,79,0.0
91,1024,30,80,0.0
91,1024,30,81,0.0
91,1024,30,82,0.0
91,1024,30,83,0.0
91,1024,30,84,0.0
91,1024,30,85,0.0
91,1024,30,86,0.0
91,1024,30,87,0.0
91,1024,30,88,0.0
91,1024,30,89,0.0
91,1024,30,90,0.0
91,1024,30,91,0.0
91,1024,31,1,0.16403567504801844
91,1024,31,2,0.30089768711623754
91,1024,31,3,0.16659751203813383
91,1024,31,4,0.0
91,1024,31,5,0.07002699749409201
91,1024,31,6,0.0
91,1024,31,7,0.0
91,1024,31,8,0.1679115500945028
91,1024,31,9,0.049256281603997844
91,1024,31,10,0.0
91,1024,31,11,0.0
91,1024,31,12,0.0
91,1024,31,13,0.0
91,1024,31,14,0.0
91,1024,31,15,0.0
91,1024,31,16,0.0
91,1024,31,17,0.0
91,1024,31,18,0.0
91,1024,31,19,0.0
91,1024,31,20,0.0
91,1024,31,21,0.0
91,1024,31,22,0.0
91,1024,31,23,0.0
91,1024,31,24,0.0
91,1024,31,25,0.0
91,1024,31,26,0.0
91,1024,31,27,0.0
91,1024,31,28,0.0
91,1024,31,29,0.0
91,1024,31,30,0.0
91,1024,31,31,0.0
91,1024,31,32,0.0
91,1024,31,33,0.0
91,1024,31,34,0.0
91,1024,31,35,0.0
91,1024,31,36,0.0
91,1024,31,37,0.0
91,1024,31,38,0.0
91,1024,31,39,0.0
91,1024,31,40,0.0
91,1024,31,41,0.0
91,1024,31,42,0.0
91,1024,31,43,0.0
91,1024,31,44,0.0
91,1024,31,45,0.0
91,1024,31,46,0.0
91,1024,31,47,0.0
91,1024,31,48,0.0
91,1024,31,49,0.0
91,1024,31,50,0.012193899959786831
91,1024,31,51,0.0430904147457877
91,1024,31,52,0.02598998189944286
91,1024,31,53,0.0
91,1024,31,54,0.0
91,1024,31,55,0.0
91,1024,31,56,0.0
91,1024,31,57,0.0
91,1024,31,58,0.0
91,1024,31,59,0.0
91,1024,31,60,0.0
91,1024,31,61,0.0
91,1024,31,62,0.0
91,1024,31,63,0.0
91,1024,31,64,0.0
91,1024,31,65,0.0
91,1024,31,66,0.0
91,1024,31,67,0.0
91,1024,31,68,0.0
91,1024,31,69,0.0
91,1024,31,70,0.0
91,1024,31,71,0.0
91,1024,31,72,0.0
91,1024,31,73,0.0
91,1024,31,74,0.0
91,1024,31,75,0.0
91,1024,31,76,0.0
91,1024,31,77,0.0
91,1024,31,78,0.0
91,1024,31,79,0.0
91,1024,31,80,0.0
91,1024,31,81,0.0
91,1024,31,82,0.0
91,1024,31,83,0.0
91,1024,31,84,0.0
91,1024,31,85,0.0
91,1024,31,86,0.0
91,1024,31,87,0.0
91,1024,31,88,0.0
91,1024,31,89,0.0
91,1024,31,90,0.0
91,1024,31,91,0.0
91,1024,32,1,0.16403567340373562
91,1024,32,2,0.3008978152803442
91,1024,32,3,0.16659753980701356
91,1024,32,4,0.0
91,1024,32,5,0.07002703947842569
91,1024,32,6,0.0
91,1024,32,7,0.0
91,1024,32,8,0.16791125734332032
91,1024,32,9,0.049256389252147995
91,1024,32,10,0.0
91,1024,32,11,0.0
91,1024,32,12,0.0
91,1024,32,13,0.0
91,1024,32,14,0.0
91,1024,32,15,0.0
91,1024,32,16,0.0
91,1024,32,17,0.0
91,1024,32,18,0.0
91,1024,32,19,0.0
91,1024,32,20,0.0
91,1024,32,21,0.0
91,1024,32,22,0.0
91,1024,32,23,0.0
91,1024,32,24,0.0
91,1024,32,25,0.0
91,1024,32,26,0.0
91,1024,32,27,0.0
91,1024,32,28,0.0
91,1024,32,29,0.0
91,1024,32,30,0.0
91,1024,32,31,0.0
91,1024,32,32,0.0
91,1024,32,33,0.0
91,1024,32,34,0.0
91,1024,32,35,0.0
91,1024,32,36,0.0
91,1024,32,37,0.0
91,1024,32,38,0.0
91,1024,32,39,0.0
91,1024,32,40,0.0
91,1024,32,41,0.0
91,1024,32,42,0.0
91,1024,32,43,0.0
91,1024,32,44,0.0
91,1024,32,45,0.0
91,1024,32,46,0.0
91,1024,32,47,0.0
91,1024,32,48,0.0
91,1024,32,49,0.0
91,1024,32,50,0.012191048872521182
91,1024,32,51,0.04309087411792162
91,1024,32,52,0.025992362444569702
91,1024,32,53,0.0
91,1024,32,54,0.0
91,1024,32,55,0.0
91,1024,32,56,0.0
91,1024,32,57,0.0
91,1024,32,58,0.0
91,1024,32,59,0.0
91,1024,32,60,0.0
91,1024,32,61,0.0
91,1024,32,62,0.0
91,1024,32,63,0.0
91,1024,32,64,0.0
91,1024,32,65,0.0
91,1024,32,66,0.0
91,1024,32,67,0.0
91,1024,32,68,0.0
91,1024,32,69,0.0
91,1024,32,70,0.0
91,1024,32,71,0.0
91,1024,32,72,0.0
91,1024,32,73,0.0
91,1024,32,74,0.0
91,1024,32,75,0.0
91,1024,32,76,0.0
91,1024,32,77,0.0
91,1024,32,78,0.0
91,1024,32,79,0.0
91,1024,32,80,0.0
91,1024,32,81,0.0
91,1024,32,82,0.0
91,1024,32,83,0.0
91,1024,32,84,0.0
91,1024,32,85,0.0
91,1024,32,86,0.0
91,1024,32,87,0.0
91,1024,32,88,0.0
91,1024,32,89,0.0
91,1024,32,90,0.0
91,1024,32,91,0.0
91,1024,33,1,0.16403571744616174
91,1024,33,2,0.30089786293894405
91,1024,33,3,0.16659757092286448
91,1024,33,4,0.0
91,1024,33,5,0.07002703473636906
91,1024,33,6,0.0
91,1024,33,7,0.0
91,1024,33,8,0.16791058827879227
91,1024,33,9,0.04925688767393019
91,1024,33,10,0.0
91,1024,33,11,0.0
91,1024,33,12,0.0
91,1024,33,13,0.0
91,1024,33,14,0.0
91,1024,33,15,0.0
91,1024,33,16,0.0
91,1024,33,17,0.0
91,1024,33,18,0.0
91,1024,33,19,0.0
91,1024,33,20,0.0
91,1024,33,21,0.0
91,1024,33,22,0.0
91,1024,33,23,0.0
91,1024,33,24,0.0
91,1024,33,25,0.0
91,1024,33,26,0.0
91,1024,33,27,0.0
91,1024,33,28,0.0
91,1024,33,29,0.0
91,1024,33,30,0.0
91,1024,33,31,0.0
91,1024,33,32,0.0
91,1024,33,33,0.0
91,1024,33,34,0.0
91,1024,33,35,0.0
91,1024,33,36,0.0
91,1024,33,37,0.0
91,1024,33,38,0.0
91,1024,33,39,0.0
91,1024,33,40,0.0
91,1024,33,41,0.0
91,1024,33,42,0.0
91,1024,33,43,0.0
91,1024,33,44,0.0
91,1024,33,45,0.0
91,1024,33,46,0.0
91,1024,33,47,0.0
91,1024,33,48,0.0
91,1024,33,49,0.0
91,1024,33,50,0.012198838702740335
91,1024,33,51,0.04309051461710141
91,1024,33,52,0.025984984683096502
91,1024,33,53,0.0
91,1024,33,54,0.0
91,1024,33,55,0.0
91,1024,33,56,0.0
91,1024,33,57,0.0
91,1024,33,58,0.0
91,1024,33,59,0.0
91,1024,33,60,0.0
91,1024,33,61,0.0
91,1024,33,62,0.0
91,1024,33,63,0.0
91,1024,33,64,0.0
91,1024,33,65,0.0
91,1024,33,66,0.0
91,1024,33,67,0.0
91,1024,33,68,0.0
91,1024,33,69,0.0
91,1024,33,70,0.0
91,1024,33,71,0.0
91,1024,33,72,0.0
91,1024,33,73,0.0
91,1024,33,74,0.0
91,1024,33,75,0.0
91,1024,33,76,0.0
91,1024,33,77,0.0
91,1024,33,78,0.0
91,1024,33,79,0.0
91,1024,33,80,0.0
91,1024,33,81,0.0
91,1024,33,82,0.0
91,1024,33,83,0.0
91,1024,33,84,0.0
91,1024,33,85,0.0
91,1024,33,86,0.0
91,1024,33,87,0.0
91,1024,33,88,0.0
91,1024,33,89,0.0
91,1024,33,90,0.0
91,1024,33,91,0.0
91,1024,34,1,0.1640357613613016
91,1024,34,2,0.30089795695062177
91,1024,34,3,0.16659626471841343
91,1024,34,4,0.0
91,1024,34,5,0.07002923719874077
91,1024,34,6,0.0
91,1024,34,7,0.0
91,1024,34,8,0.16791075443362877
91,1024,34,9,0.04925570907607961
91,1024,34,10,0.0
91,1024,34,11,0.0
91,1024,34,12,0.0
91,1024,34,13,0.0
91,1024,34,14,0.0
91,1024,34,15,0.0
91,1024,34,16,0.0
91,1024,34,17,0.0
91,1024,34,18,0.0
91,1024,34,19,0.0
91,1024,34,20,0.0
91,1024,34,21,0.0
91,1024,34,22,0.0
91,1024,34,23,0.0
91,1024,34,24,0.0
91,1024,34,25,0.0
91,1024,34,26,0.0
91,1024,34,27,0.0
91,1024,34,28,0.0
91,1024,34,29,0.0
91,1024,34,30,0.0
91,1024,34,31,0.0
91,1024,34,32,0.0
91,1024,34,33,0.0
91,1024,34,34,0.0
91,1024,34,35,0.0
91,1024,34,36,0.0
91,1024,34,37,0.0
91,1024,34,38,0.0
91,1024,34,39,0.0
91,1024,34,40,0.0
91,1024,34,41,0.0
91,1024,34,42,0.0
91,1024,34,43,0.0
91,1024,34,44,0.0
91,1024,34,45,0.0
91,1024,34,46,0.0
91,1024,34,47,0.0
91,1024,34,48,0.0
91,1024,34,49,0.0
91,1024,34,50,0.012192431141391777
91,1024,34,51,0.043090548159160656
91,1024,34,52,0.02599133696066156
91,1024,34,53,0.0
91,1024,34,54,0.0
91,1024,34,55,0.0
91,1024,34,56,0.0
91,1024,34,57,0.0
91,1024,34,58,0.0
91,1024,34,59,0.0
91,1024,34,60,0.0
91,1024,34,61,0.0
91,1024,34,62,0.0
91,1024,34,63,0.0
91,1024,34,64,0.0
91,1024,34,65,0.0
91,1024,34,66,0.0
91,1024,34,67,0.0
91,1024,34,68,0.0
91,1024,34,69,0.0
91,1024,34,70,0.0
91,1024,34,71,0.0
91,1024,34,72,0.0
91,1024,34,73,0.0
91,1024,34,74,0.0
91,1024,34,75,0.0
91,1024,34,76,0.0
91,1024,34,77,0.0
91,1024,34,78,0.0
91,1024,34,79,0.0
91,1024,34,80,0.0
91,1024,34,81,0.0
91,1024,34,82,0.0
91,1024,34,83,0.0
91,1024,34,84,0.0
91,1024,34,85,0.0
91,1024,34,86,0.0
91,1024,34,87,0.0
91,1024,34,88,0.0
91,1024,34,89,0.0
91,1024,34,90,0.0
91,1024,34,91,0.0
91,1024,35,1,0.1640357977982293
91,1024,35,2,0.3008977679478704
91,1024,35,3,0.16659757952965193
91,1024,35,4,0.0
91,1024,35,5,0.07002698192439816
91,1024,35,6,0.0
91,1024,35,7,0.0
91,1024,35,8,0.1679107543147435
91,1024,35,9,0.04925688764227502
91,1024,35,10,0.0
91,1024,35,11,0.0
91,1024,35,12,0.0
91,1024,35,13,0.0
91,1024,35,14,0.0
91,1024,35,15,0.0
91,1024,35,16,0.0
91,1024,35,17,0.0
91,1024,35,18,0.0
91,1024,35,19,0.0
91,1024,35,20,0.0
91,1024,35,21,0.0
91,1024,35,22,0.0
91,1024,35,23,0.0
91,1024,35,24,0.0
91,1024,35,25,0.0
91,1024,35,26,0.0
91,1024,35,27,0.0
91,1024,35,28,0.0
91,1024,35,29,0.0
91,1024,35,30,0.0
91,1024,35,31,0.0
91,1024,35,32,0.0
91,1024,35,33,0.0
91,1024,35,34,0.0
91,1024,35,35,0.0
91,1024,35,36,0.0
91,1024,35,37,0.0
91,1024,35,38,0.0
91,1024,35,39,0.0
91,1024,35,40,0.0
91,1024,35,41,0.0
91,1024,35,42,0.0
91,1024,35,43,0.0
91,1024,35,44,0.0
91,1024,35,45,0.0
91,1024,35,46,0.0
91,1024,35,47,0.0
91,1024,35,48,0.0
91,1024,35,49,0.0
91,1024,35,50,0.01219097285933054
91,1024,35,51,0.04309082839681376
91,1024,35,52,0.025992429586687443
91,1024,35,53,0.0
91,1024,35,54,0.0
91,1024,35,55,0.0
91,1024,35,56,0.0
91,1024,35,57,0.0
91,1024,35,58,0.0
91,1024,35,59,0.0
91,1024,35,60,0.0
91,1024,35,61,0.0
91,1024,35,62,0.0
91,1024,35,63,0.0
91,1024,35,64,0.0
91,1024,35,65,0.0
91,1024,35,66,0.0
91,1024,35,67,0.0
91,1024,35,68,0.0
91,1024,35,69,0.0
91,1024,35,70,0.0
91,1024,35,71,0.0
91,1024,35,72,0.0
91,1024,35,73,0.0
91,1024,35,74,0.0
91,1024,35,75,0.0
91,1024,35,76,0.0
91,1024,35,77,0.0
91,1024,35,78,0.0
91,1024,35,79,0.0
91,1024,35,80,0.0
91,1024,35,81,0.0
91,1024,35,82,0.0
91,1024,35,83,0.0
91,1024,35,84,0.0
91,1024,35,85,0.0
91,1024,35,86,0.0
91,1024,35,87,0.0
91,1024,35,88,0.0
91,1024,35,89,0.0
91,1024,35,90,0.0
91,1024,35,91,0.0
91,1024,36,1,0.16403571937432734
91,1024,36,2,0.30089761995244485
91,1024,36,3,0.1665979317845326
91,1024,36,4,0.0
91,1024,36,5,0.07002637428022598
91,1024,36,6,0.0
91,1024,36,7,0.0
91,1024,36,8,0.16791154348320017
91,1024,36,9,0.04925669764886755
91,1024,36,10,0.0
91,1024,36,11,0.0
91,1024,36,12,0.0
91,1024,36,13,0.0
91,1024,36,14,0.0
91,1024,36,15,0.0
91,1024,36,16,0.0
91,1024,36,17,0.0
91,1024,36,18,0.0
91,1024,36,19,0.0
91,1024,36,20,0.0
91,1024,36,21,0.0
91,1024,36,22,0.0
91,1024,36,23,0.0
91,1024,36,24,0.0
91,1024,36,25,0.0
91,1024,36,26,0.0
91,1024,36,27,0.0
91,1024,36,28,0.0
91,1024,36,29,0.0
91,1024,36,30,0.0
91,1024,36,31,0.0
91,1024,36,32,0.0
91,1024,36,33,0.0
91,1024,36,34,0.0
91,1024,36,35,0.0
91,1024,36,36,0.0
91,1024,36,37,0.0
91,1024,36,38,0.0
91,1024,36,39,0.0
91,1024,36,40,0.0
91,1024,36,41,0.0
91,1024,36,42,0.0
91,1024,36,43,0.0
91,1024,36,44,0.0
91,1024,36,45,0.0
91,1024,36,46,0.0
91,1024,36,47,0.0
91,1024,36,48,0.0
91,1024,36,49,0.0
91,1024,36,50,0.012183675346010638
91,1024,36,51,0.043091349083134174
91,1024,36,52,0.025999089047256674
91,1024,36,53,0.0
91,1024,36,54,0.0
91,1024,36,55,0.0
91,1024,36,56,0.0
91,1024,36,57,0.0
91,1024,36,58,0.0
91,1024,36,59,0.0
91,1024,36,60,0.0
91,1024,36,61,0.0
91,1024,36,62,0.0
91,1024,36,63,0.0
91,1024,36,64,0.0
91,1024,36,65,0.0
91,1024,36,66,0.0
91,1024,36,67,0.0
91,1024,36,68,0.0
91,1024,36,69,0.0
91,1024,36,70,0.0
91,1024,36,71,0.0
91,1024,36,72,0.0
91,1024,36,73,0.0
91,1024,36,74,0.0
91,1024,36,75,0.0
91,1024,36,76,0.0
91,1024,36,77,0.0
91,1024,36,78,0.0
91,1024,36,79,0.0
91,1024,36,80,0.0
91,1024,36,81,0.0
91,1024,36,82,0.0
91,1024,36,83,0.0
91,1024,36,84,0.0
91,1024,36,85,0.0
91,1024,36,86,0.0
91,1024,36,87,0.0
91,1024,36,88,0.0
91,1024,36,89,0.0
91,1024,36,90,0.0
91,1024,36,91,0.0
91,1024,37,1,0.16403563400701138
91,1024,37,2,0.30089789253409577
91,1024,37,3,0.1665972621752386
91,1024,37,4,0.0
91,1024,37,5,0.07002753511819992
91,1024,37,6,0.0
91,1024,37,7,0.0
91,1024,37,8,0.16791113517270664
91,1024,37,9,0.049256295727626666
91,1024,37,10,0.0
91,1024,37,11,0.0
91,1024,37,12,0.0
91,1024,37,13,0.0
91,1024,37,14,0.0
91,1024,37,15,0.0
91,1024,37,16,0.0
91,1024,37,17,0.0
91,1024,37,18,0.0
91,1024,37,19,0.0
91,1024,37,20,0.0
91,1024,37,21,0.0
91,1024,37,22,0.0
91,1024,37,23,0.0
91,1024,37,24,0.0
91,1024,37,25,0.0
91,1024,37,26,0.0
91,1024,37,27,0.0
91,1024,37,28,0.0
91,1024,37,29,0.0
91,1024,37,30,0.0
91,1024,37,31,0.0
91,1024,37,32,0.0
91,1024,37,33,0.0
91,1024,37,34,0.0
91,1024,37,35,0.0
91,1024,37,36,0.0
91,1024,37,37,0.0
91,1024,37,38,0.0
91,1024,37,39,0.0
91,1024,37,40,0.0
91,1024,37,41,0.0
91,1024,37,42,0.0
91,1024,37,43,0.0
91,1024,37,44,0.0
91,1024,37,45,0.0
91,1024,37,46,0.0
91,1024,37,47,0.0
91,1024,37,48,0.0
91,1024,37,49,0.0
91,1024,37,50,0.012191710313224798
91,1024,37,51,0.04309082563952123
91,1024,37,52,0.025991709312375055
91,1024,37,53,0.0
91,1024,37,54,0.0
91,1024,37,55,0.0
91,1024,37,56,0.0
91,1024,37,57,0.0
91,1024,37,58,0.0
91,1024,37,59,0.0
91,1024,37,60,0.0
91,1024,37,61,0.0
91,1024,37,62,0.0
91,1024,37,63,0.0
91,1024,37,64,0.0
91,1024,37,65,0.0
91,1024,37,66,0.0
91,1024,37,67,0.0
91,1024,37,68,0.0
91,1024,37,69,0.0
91,1024,37,70,0.0
91,1024,37,71,0.0
91,1024,37,72,0.0
91,1024,37,73,0.0
91,1024,37,74,0.0
91,1024,37,75,0.0
91,1024,37,76,0.0
91,1024,37,77,0.0
91,1024,37,78,0.0
91,1024,37,79,0.0
91,1024,37,80,0.0
91,1024,37,81,0.0
91,1024,37,82,0.0
91,1024,37,83,0.0
91,1024,37,84,0.0
91,1024,37,85,0.0
91,1024,37,86,0.0
91,1024,37,87,0.0
91,1024,37,88,0.0
91,1024,37,89,0.0
91,1024,37,90,0.0
91,1024,37,91,0.0
91,1024,38,1,0.16403571668415706
91,1024,38,2,0.30089775900790305
91,1024,38,3,0.16659738785710973
91,1024,38,4,0.0
91,1024,38,5,0.0700272330956865
91,1024,38,6,0.0
91,1024,38,7,0.0
91,1024,38,8,0.16791159514726406
91,1024,38,9,0.04925605187096729
91,1024,38,10,0.0
91,1024,38,11,0.0
91,1024,38,12,0.0
91,1024,38,13,0.0
91,1024,38,14,0.0
91,1024,38,15,0.0
91,1024,38,16,0.0
91,1024,38,17,0.0
91,1024,38,18,0.0
91,1024,38,19,0.0
91,1024,38,20,0.0
91,1024,38,21,0.0
91,1024,38,22,0.0
91,1024,38,23,0.0
91,1024,38,24,0.0
91,1024,38,25,0.0
91,1024,38,26,0.0
91,1024,38,27,0.0
91,1024,38,28,0.0
91,1024,38,29,0.0
91,1024,38,30,0.0
91,1024,38,31,0.0
91,1024,38,32,0.0
91,1024,38,33,0.0
91,1024,38,34,0.0
91,1024,38,35,0.0
91,1024,38,36,0.0
91,1024,38,37,0.0
91,1024,38,38,0.0
91,1024,38,39,0.0
91,1024,38,40,0.0
91,1024,38,41,0.0
91,1024,38,42,0.0
91,1024,38,43,0.0
91,1024,38,44,0.0
91,1024,38,45,0.0
91,1024,38,46,0.0
91,1024,38,47,0.0
91,1024,38,48,0.0
91,1024,38,49,0.0
91,1024,38,50,0.012192210829506412
91,1024,38,51,0.043091105399127416
91,1024,38,52,0.02599094010827842
91,1024,38,53,0.0
91,1024,38,54,0.0
91,1024,38,55,0.0
91,1024,38,56,0.0
91,1024,38,57,0.0
91,1024,38,58,0.0
91,1024,38,59,0.0
91,1024,38,60,0.0
91,1024,38,61,0.0
91,1024,38,62,0.0
91,1024,38,63,0.0
91,1024,38,64,0.0
91,1024,38,65,0.0
91,1024,38,66,0.0
91,1024,38,67,0.0
91,1024,38,68,0.0
91,1024,38,69,0.0
91,1024,38,70,0.0
91,1024,38,71,0.0
91,1024,38,72,0.0
91,1024,38,73,0.0
91,1024,38,74,0.0
91,1024,38,75,0.0
91,1024,38,76,0.0
91,1024,38,77,0.0
91,1024,38,78,0.0
91,1024,38,79,0.0
91,1024,38,80,0.0
91,1024,38,81,0.0
91,1024,38,82,0.0
91,1024,38,83,0.0
91,1024,38,84,0.0
91,1024,38,85,0.0
91,1024,38,86,0.0
91,1024,38,87,0.0
91,1024,38,88,0.0
91,1024,38,89,0.0
91,1024,38,90,0.0
91,1024,38,91,0.0
91,1024,39,1,0.164035732620935
91,1024,39,2,0.30089801383733555
91,1024,39,3,0.16659667907880477
91,1024,39,4,0.0
91,1024,39,5,0.07002832610951967
91,1024,39,6,0.0
91,1024,39,7,0.0
91,1024,39,8,0.16791121272177958
91,1024,39,9,0.049255803987896224
91,1024,39,10,0.0
91,1024,39,11,0.0
91,1024,39,12,0.0
91,1024,39,13,0.0
91,1024,39,14,0.0
91,1024,39,15,0.0
91,1024,39,16,0.0
91,1024,39,17,0.0
91,1024,39,18,0.0
91,1024,39,19,0.0
91,1024,39,20,0.0
91,1024,39,21,0.0
91,1024,39,22,0.0
91,1024,39,23,0.0
91,1024,39,24,0.0
91,1024,39,25,0.0
91,1024,39,26,0.0
91,1024,39,27,0.0
91,1024,39,28,0.0
91,1024,39,29,0.0
91,1024,39,30,0.0
91,1024,39,31,0.0
91,1024,39,32,0.0
91,1024,39,33,0.0
91,1024,39,34,0.0
91,1024,39,35,0.0
91,1024,39,36,0.0
91,1024,39,37,0.0
91,1024,39,38,0.0
91,1024,39,39,0.0
91,1024,39,40,0.0
91,1024,39,41,0.0
91,1024,39,42,0.0
91,1024,39,43,0.0
91,1024,39,44,0.0
91,1024,39,45,0.0
91,1024,39,46,0.0
91,1024,39,47,0.0
91,1024,39,48,0.0
91,1024,39,49,0.0
91,1024,39,50,0.012191182176006416
91,1024,39,51,0.043090786031205815
91,1024,39,52,0.02599226343651697
91,1024,39,53,0.0
91,1024,39,54,0.0
91,1024,39,55,0.0
91,1024,39,56,0.0
91,1024,39,57,0.0
91,1024,39,58,0.0
91,1024,39,59,0.0
91,1024,39,60,0.0
91,1024,39,61,0.0
91,1024,39,62,0.0
91,1024,39,63,0.0
91,1024,39,64,0.0
91,1024,39,65,0.0
91,1024,39,66,0.0
91,1024,39,67,0.0
91,1024,39,68,0.0
91,1024,39,69,0.0
91,1024,39,70,0.0
91,1024,39,71,0.0
91,1024,39,72,0.0
91,1024,39,73,0.0
91,1024,39,74,0.0
91,1024,39,75,0.0
91,1024,39,76,0.0
91,1024,39,77,0.0
91,1024,39,78,0.0
91,1024,39,79,0.0
91,1024,39,80,0.0
91,1024,39,81,0.0
91,1024,39,82,0.0
91,1024,39,83,0.0
91,1024,39,84,0.0
91,1024,39,85,0.0
91,1024,39,86,0.0
91,1024,39,87,0.0
91,1024,39,88,0.0
91,1024,39,89,0.0
91,1024,39,90,0.0
91,1024,39,91,0.0
91,1024,40,1,0.1640357673373998
91,1024,40,2,0.30089770251233433
91,1024,40,3,0.16659755290537726
91,1024,40,4,0.0
91,1024,40,5,0.07002693653649608
91,1024,40,6,0.0
91,1024,40,7,0.0
91,1024,40,8,0.16791114874056556
91,1024,40,9,0.04925650587333638
91,1024,40,10,0.0
91,1024,40,11,0.0
91,1024,40,12,0.0
91,1024,40,13,0.0
91,1024,40,14,0.0
91,1024,40,15,0.0
91,1024,40,16,0.0
91,1024,40,17,0.0
91,1024,40,18,0.0
91,1024,40,19,0.0
91,1024,40,20,0.0
91,1024,40,21,0.0
91,1024,40,22,0.0
91,1024,40,23,0.0
91,1024,40,24,0.0
91,1024,40,25,0.0
91,1024,40,26,0.0
91,1024,40,27,0.0
91,1024,40,28,0.0
91,1024,40,29,0.0
91,1024,40,30,0.0
91,1024,40,31,0.0
91,1024,40,32,0.0
91,1024,40,33,0.0
91,1024,40,34,0.0
91,1024,40,35,0.0
91,1024,40,36,0.0
91,1024,40,37,0.0
91,1024,40,38,0.0
91,1024,40,39,0.0
91,1024,40,40,0.0
91,1024,40,41,0.0
91,1024,40,42,0.0
91,1024,40,43,0.0
91,1024,40,44,0.0
91,1024,40,45,0.0
91,1024,40,46,0.0
91,1024,40,47,0.0
91,1024,40,48,0.0
91,1024,40,49,0.0
91,1024,40,50,0.012193570000164676
91,1024,40,51,0.043091061043043305
91,1024,40,52,0.02598975505128269
91,1024,40,53,0.0
91,1024,40,54,0.0
91,1024,40,55,0.0
91,1024,40,56,0.0
91,1024,40,57,0.0
91,1024,40,58,0.0
91,1024,40,59,0.0
91,1024,40,60,0.0
91,1024,40,61,0.0
91,1024,40,62,0.0
91,1024,40,63,0.0
91,1024,40,64,0.0
91,1024,40,65,0.0
91,1024,40,66,0.0
91,1024,40,67,0.0
91,1024,40,68,0.0
91,1024,40,69,0.0
91,1024,40,70,0.0
91,1024,40,71,0.0
91,1024,40,72,0.0
91,1024,40,73,0.0
91,1024,40,74,0.0
91,1024,40,75,0.0
91,1024,40,76,0.0
91,1024,40,77,0.0
91,1024,40,78,0.0
91,1024,40,79,0.0
91,1024,40,80,0.0
91,1024,40,81,0.0
91,1024,40,82,0.0
91,1024,40,83,0.0
91,1024,40,84,0.0
91,1024,40,85,0.0
91,1024,40,86,0.0
91,1024,40,87,0.0
91,1024,40,88,0.0
91,1024,40,89,0.0
91,1024,40,90,0.0
91,1024,40,91,0.0


==> static-results-v2/static-91-summary.csv <==
n,lambda,expectation
91,1,400.43753142826546
91,2,213.37808918650194
91,3,151.7588622545408
91,4,121.44350989120551
91,5,103.59927284269318
91,6,91.92730150104563
91,7,83.6215525092203
91,8,77.38657999571502
91,16,53.69816913688359
91,32,39.072443213549676
91,64,29.69710449238291
91,128,23.587239856711445
91,256,19.44534283773365
91,512,16.504504514803795
91,1024,14.312242939864639


==> static-results-v2/static-k1-distributions-0.csv <==
n,lambda,attempt,distance,probability
8,1,0,1,1.0
8,2,0,1,1.0
8,3,0,1,1.0
8,4,0,1,0.964020834389244
8,5,0,1,0.9195359629483545
8,6,0,1,0.8858510455782199
8,7,0,1,0.8510712980309234
8,8,0,1,0.806876788764712
8,16,0,1,0.5953868394861177
8,32,0,1,0.44194221035960785
8,64,0,1,0.32784337142900866
8,128,0,1,0.20694127644726726
8,256,0,1,0.1100424475277869
8,512,0,1,0.05707423264839799
8,1024,0,1,0.03481564855796756
11,1,0,1,1.0
11,2,0,1,1.0
11,3,0,1,1.0
11,4,0,1,0.9919416563947578
11,5,0,1,0.9459264582477601
11,6,0,1,0.9156221833433553
11,7,0,1,0.8937120634330765
11,8,0,1,0.8555127828543522
11,16,0,1,0.6336775615179502
11,32,0,1,0.47974573941088655
11,64,0,1,0.3482766335479459
11,128,0,1,0.2260678077617007
11,256,0,1,0.16186024192479645
11,512,0,1,0.10420630852670208
11,1024,0,1,0.0557187780734657
16,1,0,1,1.0
16,2,0,1,1.0
16,3,0,1,1.0
16,4,0,1,1.0
16,5,0,1,0.9703615580525328
16,6,0,1,0.9462757598006735
16,7,0,1,0.9241432712497503
16,8,0,1,0.8952133456364901
16,16,0,1,0.6799609508462743
16,32,0,1,0.5220613840499949
16,64,0,1,0.3895255608091592
16,128,0,1,0.2733133665385046
16,256,0,1,0.18677775386274265
16,512,0,1,0.11513785551496737
16,1024,0,1,0.06341511453279705
23,1,0,1,1.0
23,2,0,1,1.0
23,3,0,1,1.0
23,4,0,1,1.0
23,5,0,1,0.9858026596137891
23,6,0,1,0.9630421196440798
23,7,0,1,0.9468843383687953
23,8,0,1,0.9207410123551776
23,16,0,1,0.7347077442010913
23,32,0,1,0.5597730633151676
23,64,0,1,0.42812114624527686
23,128,0,1,0.3108850947248938
23,256,0,1,0.21287123563056431
23,512,0,1,0.14054399000999893
23,1024,0,1,0.08270753727173896
32,1,0,1,1.0
32,2,0,1,1.0
32,3,0,1,1.0
32,4,0,1,1.0
32,5,0,1,0.994808606111413
32,6,0,1,0.9756147491060023
32,7,0,1,0.9611148418588094
32,8,0,1,0.9383703246888604
32,16,0,1,0.7662925085990524
32,32,0,1,0.5951554157256823
32,64,0,1,0.46147249906163046
32,128,0,1,0.3444496558775076
32,256,0,1,0.24199439939694278
32,512,0,1,0.16305754862290367
32,1024,0,1,0.10533761132885823
45,1,0,1,1.0
45,2,0,1,1.0
45,3,0,1,1.0
45,4,0,1,1.0
45,5,0,1,1.0
45,6,0,1,0.9842698605915702
45,7,0,1,0.9721446308478173
45,8,0,1,0.9517670228616725
45,16,0,1,0.793992791446464
45,32,0,1,0.6298292205838897
45,64,0,1,0.49129928800988376
45,128,0,1,0.37443623621371663
45,256,0,1,0.2735193450005977
45,512,0,1,0.1874928038780603
45,1024,0,1,0.12416165970497388
64,1,0,1,1.0
64,2,0,1,1.0
64,3,0,1,1.0
64,4,0,1,1.0
64,5,0,1,1.0
64,6,0,1,0.9908159274594733
64,7,0,1,0.9804447172482477
64,8,0,1,0.9623491890630929
64,16,0,1,0.8175476873474208
64,32,0,1,0.66130751025766
64,64,0,1,0.5197046590360359
64,128,0,1,0.4038980257903243
64,256,0,1,0.30021771329649377
64,512,0,1,0.21273664081257335
64,1024,0,1,0.14458464002643234


==> static-results-v2/static-k2-distributions-0.csv <==
n,lambda,attempt,distance,probability
8,1,0,2,0.0
8,2,0,2,0.0
8,3,0,2,0.0
8,4,0,2,0.0
8,5,0,2,0.0
8,6,0,2,0.0
8,7,0,2,0.0
8,8,0,2,0.040033135111465494
8,16,0,2,0.251348149658357
8,32,0,2,0.2983093789445509
8,64,0,2,0.2616333399469267
8,128,0,2,0.10962870711696543
8,256,0,2,0.10100491654407191
8,512,0,2,0.10689035739700703
8,1024,0,2,0.10941363794160186
11,1,0,2,0.0
11,2,0,2,0.0
11,3,0,2,0.0
11,4,0,2,0.0
11,5,0,2,0.0
11,6,0,2,0.0
11,7,0,2,0.0
11,8,0,2,0.0
11,16,0,2,0.24831501418359891
11,32,0,2,0.32407690559553703
11,64,0,2,0.37143437636671667
11,128,0,2,0.3969846093324487
11,256,0,2,0.4191881899468981
11,512,0,2,0.14227629051150162
11,1024,0,2,0.030669110787978664
16,1,0,2,0.0
16,2,0,2,0.0
16,3,0,2,0.0
16,4,0,2,0.0
16,5,0,2,0.0
16,6,0,2,0.0
16,7,0,2,0.0
16,8,0,2,0.0
16,16,0,2,0.20964235764600994
16,32,0,2,0.33134566637522694
16,64,0,2,0.37804172398179486
16,128,0,2,0.3830998154866245
16,256,0,2,0.3553809859413846
16,512,0,2,0.2968324381982533
16,1024,0,2,0.2785380623718446
23,1,0,2,0.0
23,2,0,2,0.0
23,3,0,2,0.0
23,4,0,2,0.0
23,5,0,2,0.0
23,6,0,2,0.0
23,7,0,2,0.0
23,8,0,2,0.0
23,16,0,2,0.05235491172083887
23,32,0,2,0.31574152047867016
23,64,0,2,0.35550483465970434
23,128,0,2,0.3658704783996877
23,256,0,2,0.3455711622298573
23,512,0,2,0.3205742692541088
23,1024,0,2,0.3197046815419937
32,1,0,2,0.0
32,2,0,2,0.0
32,3,0,2,0.0
32,4,0,2,0.0
32,5,0,2,0.0
32,6,0,2,0.0
32,7,0,2,0.0
32,8,0,2,0.0
32,16,0,2,0.0
32,32,0,2,0.25590601404013563
32,64,0,2,0.3374168380515297
32,128,0,2,0.35255628925456556
32,256,0,2,0.3426052570099932
32,512,0,2,0.32393191415929606
32,1024,0,2,0.2954532395150999
45,1,0,2,0.0
45,2,0,2,0.0
45,3,0,2,0.0
45,4,0,2,0.0
45,5,0,2,0.0
45,6,0,2,0.0
45,7,0,2,0.0
45,8,0,2,0.0
45,16,0,2,0.0
45,32,0,2,0.1734767212805296
45,64,0,2,0.31264099718819793
45,128,0,2,0.3338850687305639
45,256,0,2,0.3467355979537616
45,512,0,2,0.32235386218383394
45,1024,0,2,0.30676329498153737
64,1,0,2,0.0
64,2,0,2,0.0
64,3,0,2,0.0
64,4,0,2,0.0
64,5,0,2,0.0
64,6,0,2,0.0
64,7,0,2,0.0
64,8,0,2,0.0
64,16,0,2,0.0
64,32,0,2,0.10063393537669228
64,64,0,2,0.3012087880522435
64,128,0,2,0.32754472628883635
64,256,0,2,0.3310897598415929
64,512,0,2,0.32496886788551355
64,1024,0,2,0.3066336613282254


==> static-results-v2/static-wallclock.csv <==
n,lambda,wall-clock time
3,1,0.05273061076000002
3,2,0.024285642960000003
3,3,0.02964492554000001
3,4,0.025031986720000003
3,5,0.019780939860000003
3,6,0.025691849140000004
3,7,0.023802858760000004
3,8,0.01970165686
3,16,0.0268164969
3,32,0.023293797459999998
3,64,0.02303529352
3,128,0.02226827216
3,256,0.0264737489
3,512,0.03390751112
3,1024,0.03761260071999999
5,1,0.08681383722000001
5,2,0.07824429388
5,3,0.07040736092
5,4,0.04714413582000001
5,5,0.07168283516
5,6,0.0526094317
5,7,0.026795586180000008
5,8,0.03208144752000001
5,16,0.038397947140000006
5,32,0.017702015680000002
5,64,0.04945978802
5,128,0.03515828282
5,256,0.04340652426
5,512,0.0364999014
5,1024,0.04931191806
8,1,0.09196906964000001
8,2,0.04829710142000001
8,3,0.056232842960000015
8,4,0.043326675259999996
8,5,0.04331724974000001
8,6,0.04846423616000001
8,7,0.047902020459999986
8,8,0.0541194536
8,16,0.03887602992000001
8,32,0.04081175982
8,64,0.030673708319999996
8,128,0.02710448284000001
8,256,0.02024592954
8,512,0.06480896738
8,1024,0.08823447568000001
11,1,0.16062141298000007
11,2,0.10811196722
11,3,0.12321674356000002
11,4,0.13416098939999999
11,5,0.1381827627
11,6,0.13853922516
11,7,0.13221260182000003
11,8,0.11787892348000001
11,16,0.08988742954000002
11,32,0.08557239684
11,64,0.07907120230000002
11,128,0.10268312851999997
11,256,0.09967328952000001
11,512,0.06851938094000001
11,1024,0.12326848594
16,1,0.37296859070000005
16,2,0.33625579730000005
16,3,0.38725312812
16,4,0.3673998587800002
16,5,0.45506358120000007
16,6,0.5107810083200001
16,7,0.5343030689600001
16,8,0.51762115026
16,16,0.46548694820000003
16,32,0.33869296842
16,64,0.3585921555000002
16,128,0.24322834654000006
16,256,0.25046567524
16,512,0.22762776714000005
16,1024,0.31120411342
23,1,1.1491745371600002
23,2,1.02661545852
23,3,1.3957714100399996
23,4,1.35214465538
23,5,1.5956036309800004
23,6,1.6156976224200006
23,7,1.6771891501400003
23,8,2.1444069740800007
23,16,1.3026718596
23,32,3.26993465032
23,64,1.22746831738
23,128,1.0878864233199999
23,256,1.0484706139
23,512,0.71039454614
23,1024,1.00031596636
32,1,3.5365143175400005
32,2,2.9165073541999993
32,3,4.42266371166
32,4,4.178799742960002
32,5,4.7277870787800005
32,6,4.666875747199999
32,7,5.506672863060001
32,8,5.2285609317
32,16,3.814762498880001
32,32,6.113723530180002
32,64,4.3085366275600006
32,128,4.58154789488
32,256,3.156896428700002
32,512,3.454764462140001
32,1024,3.0827322574
45,1,13.569762714260003
45,2,12.765142092380001
45,3,17.9500519192
45,4,16.81159593928
45,5,16.859400370119996
45,6,17.56203866968
45,7,17.872805266239997
45,8,23.479801366340002
45,16,16.313706405300003
45,32,17.122583758839998
45,64,16.081316679839993
45,128,15.302315847080001
45,256,21.909234810759997
45,512,13.2152501251
45,1024,14.033132986580002
64,1,61.80488885254001
64,2,59.559748439940016
64,3,77.95945211005997
64,4,78.33244868957999
64,5,77.16960908794
64,6,69.05682174427999
64,7,70.86547313658001
64,8,77.09497911239998
64,16,73.87633480638002
64,32,80.23418123825999
64,64,74.08625820816002
64,128,73.33367316000002
64,256,70.18664468128
64,512,58.521289052760004
64,1024,80.71666643184001
91,1,212.21146735812007
91,2,207.80659844196
91,3,300.34667466896
91,4,292.85038452108
91,5,294.4467106439399
91,6,256.01678031914
91,7,241.56266456327995
91,8,250.93470075774007
91,16,277.5760321384399
91,32,280.80399946014
91,64,269.60378133472005
91,128,245.2827981944
91,256,218.07515901894007
91,512,283.29106810248004
91,1024,364.66561888968
100,1,395.5588685827802
100,2,322.0467274268601
100,3,393.43755021224
100,4,388.46288758066004
100,5,404.5951741877801
100,6,337.67955052622005
100,7,338.479010021
100,8,361.61222638255987
100,16,381.0447679859401
100,32,367.6459746110801
100,64,377.52971891413995
100,128,350.52256374318
100,256,367.26550101498
100,512,433.64797422152003
100,1024,561.9797081365

